Mapping the Narrow Corridor with Large Language Models

Acemoglu and Robinson (2024 Nobel laureates in Economics) trace national histories in The Narrow Corridor as paths through a two-dimensional (state power, society power) space but plot none: quantifying the two axes at each moment is the labor-intensive, judgment-laden task that has kept the framework qualitative. We ask whether large language models (LLMs) can operationalize it. We introduce a reproducible, provider-agnostic pipeline that scores a country period by period using chain-of-thought (events first, then score) and in-context anchoring on prior periods, against an explicit rubric with schema-validated output. As a proof of concept we produce a twelve-country trajectory atlas (Iran, France, the United Kingdom, the United States, China, Chile, Colombia, the Democratic Republic of the Congo, Lebanon, Zambia, Somalia, and India), chosen to place at least two countries in each of the book's four Leviathan types, and compare four models. We assess the scores for consistency with an expert index (V-Dem) and for inter-model agreement, reading agreement as concurrent consistency rather than accuracy, since such indices likely appear in the models' training data, and discuss conceptually how the biases of an LLM annotator and a human expert differ. Code, prompts, runs, and an interactive gallery of the animated trajectories are released.

==> experiments/results/chile__anthropic-claude-opus-4-8.json <==
{
  "country": "Chile",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 3.0,
    "1828-1837": 2.5,
    "1838-1847": 3.0,
    "1848-1857": 3.0,
    "1858-1867": 4.0,
    "1868-1877": 5.0,
    "1878-1887": 4.5,
    "1888-1897": 5.0,
    "1898-1907": 5.5,
    "1908-1917": 6.0,
    "1918-1927": 6.0,
    "1928-1937": 6.0,
    "1938-1947": 6.5,
    "1948-1957": 6.5,
    "1958-1967": 7.5,
    "1968-1977": 2.5,
    "1978-1987": 4.5,
    "1988-1997": 6.5,
    "1998-2007": 7.5,
    "2008-2017": 8.5,
    "2018-2027": 8.0
  },
  "state_power": {
    "1818-1827": 3.0,
    "1828-1837": 5.5,
    "1838-1847": 7.0,
    "1848-1857": 7.5,
    "1858-1867": 7.5,
    "1868-1877": 7.5,
    "1878-1887": 8.5,
    "1888-1897": 7.0,
    "1898-1907": 6.5,
    "1908-1917": 6.0,
    "1918-1927": 7.0,
    "1928-1937": 6.5,
    "1938-1947": 7.5,
    "1948-1957": 7.5,
    "1958-1967": 8.0,
    "1968-1977": 8.5,
    "1978-1987": 7.5,
    "1988-1997": 7.0,
    "1998-2007": 7.5,
    "2008-2017": 7.5,
    "2018-2027": 7.0
  },
  "key_event": {
    "1818-1827": "Independence declared amid caudillo instability and O'Higgins's fall",
    "1828-1837": "Portalian order and 1833 Constitution consolidate centralized state",
    "1838-1847": "Portalian consolidation and Yungay victory strengthen the state",
    "1848-1857": "Portalian state consolidated; 1851 civil war crushed; Civil Code",
    "1858-1867": "Liberal-Conservative fusion, Radical Party founding, secularization",
    "1868-1877": "Liberal reforms constraining executive; franchise expansion",
    "1878-1887": "War of the Pacific victory and nitrate revenue windfall",
    "1888-1897": "Civil War of 1891 and Parliamentary Republic's congressional supremacy",
    "1898-1907": "Nitrate-era labor mobilization met by state massacres",
    "1908-1917": "Labor federation (FOCH) and socialist party consolidate worker mobilization",
    "1918-1927": "1925 Constitution and Ibáñez centralize state authority",
    "1928-1937": "Ibáñez dictatorship, Depression collapse, then constitutional restoration and Popular Front",
    "1938-1947": "Popular Front governance and CORFO-led state industrialization",
    "1948-1957": "Ley Maldita bans Communists as labor keeps organizing (CUT)",
    "1958-1967": "Frei's \"Revolution in Liberty\": agrarian reform, peasant unions, copper Chileanization",
    "1968-1977": "1973 coup crushes society, builds despotic state",
    "1978-1987": "1983 protest waves after debt-crisis shattered regime legitimacy",
    "1988-1997": "1988 \"No\" plebiscite and return to democratic government",
    "1998-2007": "Pinochet's fall, 2005 reforms end authoritarian enclaves",
    "2008-2017": "2011 student movement and durable protest ecosystem",
    "2018-2027": "2019 estallido social and two failed constitutional rewrites"
  },
  "reasoning": {
    "1818-1827": "Following independence (1818), the new Chilean state was fragile, dependent on military strongmen and lacking consolidated administration or reliable revenue, while O'Higgins's authoritarian rule and his 1823 overthrow left weak, elite-dominated institutions. Civil society was thin—dominated by a small landed and merchant elite with little autonomous associational life, press, or popular mobilization capacity.",
    "1828-1837": "The Portalian consolidation, the 1833 Constitution, mining/agricultural revenue windfalls, and military professionalization sharply strengthened state capacity to moderate levels, while the conservative victory at Lircay, press repression, and elite-dominated property suffrage suppressed the brief liberal opening, leaving civil society weak and subordinated.",
    "1838-1847": "The matured Portalian order, victory in the War of the Confederation, buoyant export revenues, and the stable Bulnes administration pushed the state into the strong range, while the University of Chile and the 1842 literary movement gave society a modest but real intellectual boost from a low base.",
    "1848-1857": "Mineral/wheat export revenue, railroad expansion, and the 1855 Civil Code deepened the centralized Portalian state's fiscal and legal capacity, while its military victory in 1851 confirmed strong reach. Society saw a brief liberal awakening (Sociedad de la Igualdad) offset by repression and an entrenched landed oligarchy with dependent labor, leaving its power essentially unchanged.",
    "1858-1867": "Society strengthened notably via the Radical Party's founding, the conciliatory Pérez government, amnesty for defeated liberals, and secularizing legislation, all institutionalizing organized opposition. State power held steady: mining revenue, railways, and war mobilization boosted capacity, but the shift toward a broader, less repressive governing coalition offset further consolidation.",
    "1868-1877": "Constitutional/electoral reforms of the early 1870s (re-election ban, 1874 franchise expansion) and parliamentary erosion of presidentialism strengthened organized elite and urban society's ability to constrain the executive, raising society from 4.0 to 5.0. State power holds at 7.5 as fiscal growth, railways, legal codification, and Araucanía/frontier expansion offset the mid-decade downturn and the internal shift of authority from executive to Congress.",
    "1878-1887": "Victory in the War of the Pacific delivered nitrate-rich territory, professionalized the military, and shifted revenue toward export taxes, sharply expanding state capacity while reducing its need to bargain with society; secular laws and frontier conquest further extended reach, and the resource-curse dynamic plus subjugation of autonomous groups modestly weakened society's leverage despite a latent, growing urban labor base.",
    "1888-1897": "Balmaceda's defeat weakened the centralized executive state, shifting power to Congress and cabinet instability, lowering state power; society power rises modestly as an entrenched oligarchic Congress constrains the executive and a nascent northern working class emerges, though this \"society\" remained narrow and elite-dominated.",
    "1898-1907": "Rising nitrate-camp and port labor organizing (strikes, mutual-aid societies, working-class press) strengthened civil society despite brutal repression at Iquique and the Semana Roja, while the oligarchy-captured Parliamentary Republic left the state fiscally rich but institutionally fragmented and dependent on foreign capital, eroding its coherent autonomous capacity.",
    "1908-1917": "The rise of the FOCH, the Partido Obrero Socialista, and combative unionism—despite the Santa María de Iquique repression—deepened autonomous associational and mobilizational capacity, lifting society; meanwhile the fragmented oligarchic Parliamentary Republic and export-dependent, unaccountable fiscal base eroded coherent state authority.",
    "1918-1927": "Society mobilized strongly (labor, middle class, Alessandri) but ended the period repressed under Ibáñez, netting no lasting gain in durable checks; meanwhile the state reorganized and centralized via the 1925 Constitution, military intervention, and social laws, tilting toward a despotic Leviathan.",
    "1928-1937": "The decade's whipsaw—Ibáñez's coercive state-building and repression, then the Depression-driven fiscal collapse and his 1931 fall to mass protest, then Alessandri's constitutional restoration alongside renewed labor repression—left state capacity net slightly weaker due to commodity-fueled fiscal fragility despite the professionalized Carabineros. Society showed strong intermittent mobilization (guild strikes, new Socialist Party, Popular Front) but was repeatedly repressed, netting roughly flat.",
    "1938-1947": "The Popular Front incorporated labor and middle classes, modestly strengthening society, though corporatist channeling and the 1947 anti-Communist turn capped gains; CORFO and wartime intervention markedly expanded the state's developmental and administrative capacity.",
    "1948-1957": "The \"Ley Maldita\" and Klein-Saks repression pushed society down, but women's suffrage, urbanization, and the founding of CUT pushed it up, leaving net society power steady; the state gained coercive and developmentalist (CORFO) reach but was undermined by chronic inflation and copper-revenue dependence, netting roughly flat.",
    "1958-1967": "Society strengthened markedly via CP re-legalization, ballot reform, urbanization, and especially the 1967 agrarian/peasant-union laws mobilizing the previously subordinated countryside; the state simultaneously expanded reach through Chileanization of copper and administrative penetration of rural areas, though inflation and the Valdivia earthquake partly offset gains.",
    "1968-1977": "Peak mobilization (1970–73) collapsed into the 1973 coup, whose repression—banned parties, dissolved Congress, DINA—atomized civil society (only the Vicaría surviving), while the Pinochet regime built an unaccountable despotic state with pervasive coercive reach despite a shrinking economic footprint.",
    "1978-1987": "The 1982-83 economic collapse discredited the regime and triggered mass National Protest Days, opposition coalitions, Church-sheltered organizing, and party legalization, sharply reviving civil society from its atomized 1970s nadir. The state remained a strong coercive Leviathan—entrenched by the 1980 Constitution and reasserting force in 1986—but its aura of competence eroded, modestly reducing its power.",
    "1988-1997": "The \"No\" vote, competitive elections, party/union revival, and truth-seeking sharply rebuilt civil society's capacity to constrain the state, pushing Chile into the corridor. State power dips slightly as despotic autonomy is partly checked by civilian rule, though entrenched authoritarian enclaves and military autonomy keep its administrative and coercive capacity high.",
    "1998-2007": "Society strengthened markedly as courts, accountability efforts, student mobilization, and the symbolic Bachelet presidency deepened civic capacity to constrain the state; the state's civilian authority also grew via the 2005 reforms subordinating the military and expanding fiscal capacity through sustained growth.",
    "2008-2017": "The 2011 \"Chilean Winter\" matured into a dense, durable ecosystem of student, feminist, Mapuche, and anti-AFP movements that structurally strengthened civil society and forced reforms onto the agenda, pushing society power to strong-dominant levels. State capacity remained robust and democratically bounded (alternation, electoral reform, tax/education reforms), but corruption scandals, post-boom fiscal constraints, and eroding elite legitimacy offset its expanded social ambitions, leaving state power roughly flat.",
    "2018-2027": "The 2019 explosion showed massive mobilization capacity, but the erosion of durable party intermediaries and two failed constitutional plebiscites left society vibrant yet unable to consolidate a new bargain, slightly lowering organized society power; declining institutional trust and contested police legitimacy amid persistent capacity modestly weakened the state."
  },
  "events_trends_prompt": {
    "1818-1827": "",
    "1828-1837": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1828-1837 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1828-1837. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1838-1847": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1838-1847 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1838-1847. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1848-1857": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1848-1857 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1848-1857. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1858-1867": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1858-1867 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1858-1867. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1868-1877": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1868-1877 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1868-1877. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1878-1887": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1878-1887 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1878-1887. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1888-1897": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1888-1897 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1888-1897. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1898-1907": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1898-1907 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1898-1907. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1908-1917": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1908-1917 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1908-1917. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1918-1927": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1918-1927 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1918-1927. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1928-1937": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1928-1937 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1928-1937. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1938-1947": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1938-1947 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1938-1947. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1948-1957": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1948-1957 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1948-1957. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1958-1967": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1958-1967 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1958-1967. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1968-1977": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1968-1977 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1968-1977. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1978-1987": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1978-1987 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1978-1987. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1988-1997": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1988-1997 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1988-1997. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1998-2007": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1998-2007 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1998-2007. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2008-2017": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 2008-2017 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2008-2017. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2018-2027": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 2018-2027 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2018-2027. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1818-1827": "",
    "1828-1837": "# Chile, 1828–1837: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Consolidation of the Portalian state apparatus (post-1830):** Diego Portales built a centralized, impersonal executive authority prioritizing order and institutional continuity over personal caudillismo. *Strengthened the state.*\n\n- **Growth of export agriculture and mining (silver at Chañarcillo discovered 1832, wheat, copper):** Expanding fiscal revenue base gave the central government resources independent of factional bargaining. *Strengthened the state.*\n\n- **Entrenchment of a landed oligarchy and Santiago-centered elite dominance:** Political power concentrated in a narrow propertied class, limiting broad-based popular participation. *Strengthened the state relative to a weak, elite-dominated society (weakened autonomous popular civil society).*\n\n- **Restoration of the Catholic Church's institutional privileges under conservative governance:** Reversed earlier liberal secularizing pushes, reinforcing traditional hierarchical authority. *Strengthened the state's alliance with elite social structures; constrained pluralistic society.*\n\n- **Development of a professionalized, disciplined army and bureaucracy:** Movement away from praetorian intervention toward a state monopoly on coercion. *Strengthened the state.*\n\n**Events:**\n\n- **Constitution of 1828 (liberal/pipiolo):** Established a more federalist, liberal order with broader electoral provisions—a moment of relative societal openness. *Strengthened society (briefly).*\n\n- **Civil War of 1829–1830 and Battle of Lircay (April 1830):** Conservative (pelucón) victory over liberals ended the liberal experiment and installed the authoritarian order. *Strengthened the state; weakened society.*\n\n- **Portales's rise to dominant ministerial power (from 1830):** His concentration of authority and repression of dissent (exile, press restrictions) subordinated society to state order. *Strengthened the state; weakened society.*\n\n- **Constitution of 1833:** Codified strong centralized presidentialism, property-based suffrage, limited liberties, and long executive terms—the durable institutional core of the Portalian state. *Strongly strengthened the state; constrained society.*\n\n- **Discovery of the Chañarcillo silver deposits (1832):** Fiscal windfall boosting state revenues and elite wealth. *Strengthened the state.*\n\n- **War of the Confederation begins (1836–1837, against the Peru–Bolivian Confederation):** Externally justified further militarization and suspension of liberties. *Strengthened the state.*\n\n- **Assassination of Diego Portales (June 1837):** Discrete shock; paradoxically galvanized nationalist support for the state's war effort and cemented his authoritarian legacy. *Net strengthened the state.*\n\n---\n\n**Framework note:** In Acemoğlu and Robinson's terms, this decade shows Chile moving toward a comparatively strong, capable \"Shackled Leviathan\"—but with the *state* clearly outpacing *society*, tilting the balance toward a \"Despotic Leviathan\" tendency rather than a balanced position squarely within the narrow corridor.",
    "1838-1847": "# Chile, 1838–1847: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Consolidation of the Portalian state (post-1833 Constitution)** — The authoritarian, centralized order institutionalized under Diego Portales matured during this decade, strengthening the state through a strong executive, a professionalized bureaucracy, and a subordinated military. *Strengthens state.*\n\n- **Growth of export-oriented mining and agriculture** — Expansion of silver mining (notably the Chañarcillo strike, from 1832 onward) and wheat/copper exports enriched the treasury and fiscal capacity, funding state institutions. *Strengthens state; ambiguous for society (concentrates wealth in landed/mining elites).*\n\n- **Fiscal centralization and customs revenue** — Reliable state income from tariffs on the growing export trade underpinned administrative and military capacity without dependence on unruly elites. *Strengthens state.*\n\n- **Persistence of oligarchic landholding and restricted suffrage** — Entrenched hacienda system and elite-dominated politics kept broad society weak and politically demobilized. *Weakens society (limits its capacity to check the state).*\n\n- **Emerging intellectual/educational infrastructure** — Arrival of figures like Andrés Bello, founding of the Universidad de Chile (1842), and growing print culture began cultivating a civil-society and intellectual base. *Strengthens society (modestly, over the longer term).*\n\n**Events:**\n\n- **War of the Confederation vs. Peru-Bolivia (1836–1839)** — Chilean victory at the Battle of Yungay (January 1839) ended the war, boosting state prestige, national cohesion, and the standing of the military/state apparatus. *Strengthens state.*\n\n- **Assassination of Diego Portales (1837)** — Occurred just before the window but shaped this period; his death paradoxically made him a martyr, entrenching the \"Portalian\" institutional legacy that governed the decade. *Strengthens state (as durable order).*\n\n- **Election/administration of Manuel Bulnes (president from 1841)** — The victorious Yungay general assumed the presidency, marking a relatively stable, consolidating administration that continued centralized rule. *Strengthens state.*\n\n- **Founding of the Universidad de Chile (1842)** — A discrete institutional creation that seeded elite educational and intellectual development. *Strengthens society (and state capacity).*\n\n- **The \"Movimiento literario de 1842\"** — A burst of intellectual and literary activity (Sarmiento, Lastarria, and others), representing early stirrings of an independent public sphere and debate. *Strengthens society.*\n\n---\n\n**Caveat:** Acemoğlu and Robinson do not, to my knowledge, treat Chile's 1838–1847 decade as a specific case study in *The Narrow Corridor*. The above applies their **Shackled Leviathan / balance-of-power** framework to well-documented Chilean history. In their terms, this decade shows a **markedly strengthening state (Despotic Leviathan tendencies)** with a **comparatively weak civil society**, placing Chile *outside* the corridor on the side of state dominance—though the nascent intellectual and educational developments hint at future societal capacity.",
    "1848-1857": "# Chile, 1848–1857: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Economic expansion from mineral exports and the California/Australia grain boom** — The silver strike at Chañarcillo (ongoing since 1832) and, more importantly, the wheat export boom to California (post-1848 Gold Rush) and later Australia generated substantial state revenue and enriched a landowning and mercantile elite. This strengthened the state (fiscal capacity) but reinforced a hierarchical rural society, arguably keeping society narrow/dependent.\n\n- **Consolidation of the Portalian constitutional order (1833 Constitution)** — Throughout this decade the strong, centralized, authoritarian-presidential state built under Diego Portales matured institutionally, with regularized elections (managed by the executive), a professional bureaucracy, and civilian control. This strengthened the state, often at the expense of autonomous society.\n\n- **Growth of a landed oligarchy and inquilinaje (tenant labor) in the Central Valley** — Wheat prosperity entrenched large estates and dependent labor relations, weakening the autonomy and organizational capacity of the rural popular classes (weak society).\n\n- **Emergence of a liberal/reformist intelligentsia and incipient civil associations** — Influenced by 1848 European revolutions, figures around the *Sociedad de la Igualdad* (founded 1850, Francisco Bilbao, Santiago Arcos) articulated demands for broader participation. This represented a modest strengthening of civil society's mobilizational capacity.\n\n- **Railroad and infrastructure development** (e.g., Copiapó–Caldera line, 1851) — Expanded state reach, market integration, and administrative penetration; strengthened state and economy.\n\n**Events:**\n\n- **Founding and suppression of the Sociedad de la Igualdad (1850)** — This artisan/liberal association briefly organized popular political engagement; its repression by the Bulnes/Montt government weakened an emergent civil society and demonstrated state dominance.\n\n- **The 1851 Revolution / Civil War** — Provoked by the contested election of Manuel Montt, revolts erupted in La Serena and Concepción. The government's military victory decisively strengthened the centralized state and crushed regional and liberal opposition (weakened society).\n\n- **Election of Manuel Montt (1851, re-elected 1856)** — Continuation of authoritarian-presidential rule under a civilian president; consolidated executive/state power.\n\n- **The 1859 revolt's precursors — mounting elite splits (mid-1850s)** — Growing friction between government and Church (the \"sacristan question,\" 1856) and among conservative factions began fracturing the ruling coalition, seeding later liberal-conservative realignment; this modestly opened space for oppositional political society.\n\n- **Promulgation of the Civil Code (1855, effective 1857, drafted by Andrés Bello)** — A landmark codification that rationalized law, secured property rights, and enhanced state legal capacity and administrative coherence (strengthened state).\n\n---\n\n**Caveat:** Acemoğlu and Robinson do not, to my knowledge, treat Chile's 1848–1857 period as a specific worked example in *The Narrow Corridor*. The above applies their **state capacity vs. societal power** analytic to the historical record. In their terms, this decade shows a **relatively strong, centralizing state (Leviathan) outpacing a weak, hierarchically constrained society** — closer to a \"Despotic Leviathan\" trajectory than movement into the corridor of \"Shackled Leviathan.\"\n\nIf you're drawing on a specific course text or dataset that pairs *The Narrow Corridor* with Chilean chronology, let me know and I can align more precisely.",
    "1858-1867": "# Chile, 1858–1867: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Nitrate and copper/silver mining expansion (esp. northern desert and Norte Chico):** Export-led growth generated customs revenue that fiscally strengthened the central state, giving it resources independent of any single elite faction.\n\n- **Railway and infrastructure development (Santiago–Valparaíso line, completed 1863):** Improved state administrative reach and market integration; strengthened the state's coercive and logistical capacity while also fostering a commercial bourgeoisie.\n\n- **Growth of a liberal/reformist commercial and provincial elite:** Rising merchants, miners, and professionals increasingly demanded political liberalization against Conservative-Pelucón dominance, gradually strengthening organized civil society.\n\n- **Erosion of the 1833 Constitution's authoritarian consensus:** Slow ideological shift among elites toward secularization and reduced executive power weakened the unchecked \"strong presidency\" model, a modest pull toward the corridor.\n\n- **Secularization pressures and Church–state tension:** Ongoing conflict over Church privileges mobilized both clerical-conservative and liberal-anticlerical mobilization, activating society on multiple sides.\n\n- **Demographic growth and modest urbanization (Santiago, Valparaíso):** Expanded the base for associational life, press, and electoral politics, incrementally strengthening society.\n\n**Events:**\n\n- **The 1859 Civil War / revolt:** Armed regional and liberal-mining elite uprising (notably around Copiapó under Pedro León Gallo) against Manuel Montt's Conservative government. The state's suppression demonstrated and reinforced central coercive power; the revolt itself signaled organized elite resistance (societal contestation).\n\n- **End of Manuel Montt's presidency and election of José Joaquín Pérez (1861):** Transition to a conciliatory, \"Liberal-Conservative fusion\" government reduced repressive tension and broadened the governing coalition—a rebalancing that modestly empowered society/opposition within institutions.\n\n- **Amnesty and reintegration of exiled/defeated liberals (early 1860s):** Reduced state repression and reincorporated opposition factions, strengthening political society.\n\n- **Founding of the Radical Party (1863):** Emergence of an organized, provincial, anticlerical liberal party—a discrete institutionalization of civil-society political mobilization.\n\n- **Chincha Islands War / Spanish conflict (1864–1866) and the bombardment of Valparaíso (March 1866):** War with Spain rallied nationalist sentiment (mobilizing society) and justified military buildup and defense spending (strengthening state coercive capacity), while the destruction of Valparaíso imposed real economic costs.\n\n- **1865 \"interpretive\" law on Article 5 of the Constitution:** Legislation permitting private worship by non-Catholics—a concrete legal step in secularization that curtailed Church-backed state orthodoxy and expanded space for pluralism in society.\n\n---\n\n**Caveat:** Acemoğlu and Robinson do not treat this Chilean decade as a case study in *The Narrow Corridor*, so the classifications above apply their state-vs-society \"Red Queen\" logic interpretively rather than reproducing their own analysis.",
    "1868-1877": "# Chile, 1868–1877: State and Society in the Narrow Corridor Framework\n\nA caveat: some items below sit at the edges of the 1868–1877 window, and the precise year of some processes is debatable. I've kept to developments materially active during this decade.\n\n## Trends\n\n- **Nitrate and copper export expansion (esp. Atacama/Antofagasta economy).** Growing mineral and guano/nitrate wealth (in Bolivian and Peruvian territory worked by Chilean capital and labor) enlarged state fiscal capacity via customs revenue and strengthened a commercial elite. *Strengthened the state's fiscal base; strengthened an economic elite (mixed for broad society).*\n\n- **Railway and infrastructure buildout.** Continued expansion of rail (e.g., the Santiago–Valparaíso line, opened 1863, and southward extensions) and telegraph deepened the state's administrative and coercive reach into the territory. *Strengthened the state.*\n\n- **Consolidation of parliamentary/oligarchic liberalism.** The gradual erosion of the strong presidentialism of the 1833 Constitution, with liberal reforms constraining executive dominance, shifted power toward Congress and organized elite factions. *Strengthened (elite) society relative to executive state power.*\n\n- **Secularizing conflict (Church–state tensions).** Ongoing anticlerical liberal pressure over cemeteries, education, and civil authority weakened the Church's monopoly and expanded secular state jurisdiction. *Strengthened the secular state; contested a traditional social institution.*\n\n- **Demographic growth and urbanization.** Population growth and the expansion of Santiago/Valparaíso, plus an emerging urban middle and artisan class, broadened the base for civic and political organization. *Strengthened society (mobilizational capacity).*\n\n- **Frontier expansion into Araucanía.** The slow-moving military-settler \"pacification\" of Mapuche territory extended state administration and land control southward. *Strengthened the state (at the expense of an autonomous indigenous society).*\n\n## Events\n\n- **Constitutional/electoral reforms of the early 1870s.** Amendments reducing presidential prerogatives and reforming suffrage/incompatibility rules (culminating in reforms around 1871–1874) concretely limited executive power. *Constrained the executive; strengthened parliamentary/elite society.*\n\n- **1871 ban on immediate presidential re-election.** A discrete constitutional change ending the five-year re-election pattern. *Weakened executive continuity; strengthened institutional constraints on the state.*\n\n- **Federico Errázuriz Zañartu's presidency (1871–1876).** A period of liberal-reformist governance advancing secularization and administrative reform. *Strengthened liberal-institutional state capacity while reallocating power toward Congress.*\n\n- **1874 electoral law reform.** Broadened the franchise (notably by presuming literacy as a qualification), expanding the formal political nation. *Strengthened (a portion of) society's political participation.*\n\n- **1874 Penal Code / legal codification efforts.** Advancing systematic legal codes standardized state legal authority. *Strengthened the state's rule-of-law capacity.*\n\n- **Onset of the 1870s economic downturn.** Falling international prices and financial strain toward mid-decade squeezed public finances and living standards, heightening pressure over the mineral frontier. *Weakened the state's fiscal position; strained society.*\n\n- **Boundary treaty with Bolivia (1874).** A discrete diplomatic agreement over the Atacama/Antofagasta frontier that shaped fiscal claims and set the stage for later conflict. *Ambiguous—stabilized then destabilized state interests over resource territory.*\n\n---\n\n**Note on reliability:** I'm confident about the general framework-relevant dynamics (mineral wealth, secularization, parliamentary erosion of presidentialism, Araucanía expansion). I'm **less certain of exact dates** for several reforms (the 1871 re-election ban, 1874 electoral and penal-code changes)—please verify these specific years against a dedicated Chilean political history before relying on them.",
    "1878-1887": "# Chile, 1878–1887: State and Society Power (Acemoğlu–Robinson Framework)\n\n**Trends:**\n\n- **Nitrate/guano export boom and fiscal transformation** — The prospect and then reality of controlling Atacama nitrate fields shifted state revenue toward export taxes on nitrates, reducing dependence on domestic taxation and landed elites. This *strengthened the state* fiscally while arguably weakening society's leverage (the state no longer needed to bargain with taxpayers—a \"resource curse\" dynamic reducing accountability).\n\n- **Consolidation of the centralized \"Portalian\" state** — The ongoing institutionalization of a strong, centralized executive and professionalized bureaucracy/military inherited from the 1833 constitutional order continued through this decade. *Strengthened the state.*\n\n- **Growth of an urban working and middle class tied to mining, ports, and railways** — Expansion of wage labor in nitrate/mining zones and port cities gradually built the social base for later mobilization. *Modestly strengthened society* (though largely latent in this period).\n\n- **Territorial and administrative expansion into newly conquered lands** — Incorporation of northern provinces (and simultaneous southern frontier expansion) extended state administrative reach over new territory and populations. *Strengthened the state.*\n\n- **Anticlerical/secularizing liberal reformism** — Ongoing tension between liberal elites and the Church over control of civil institutions built toward the \"theological questions\" reforms. Ambiguous: expanded *state* capacity over civil registry/education while mobilizing *society* along ideological lines.\n\n**Events:**\n\n- **War of the Pacific (1879–1884)** — Chile's war against Peru and Bolivia is the decisive event of the period. Victory delivered permanent control of nitrate-rich Antofagasta and Tarapacá, massively expanding the fiscal and territorial base of the state and enlarging/professionalizing the military. *Strongly strengthened the state.*\n\n- **Occupation of Lima (1881) and Treaty of Ancón (1883)** — Formalized Chile's territorial gains, locking in the nitrate revenue windfall. *Strengthened the state.*\n\n- **Final \"Pacification of Araucanía\" (culminating ~1881–1883)** — The military subjugation of the Mapuche and incorporation of southern frontier lands extended state authority and opened land for colonization. *Strengthened the state; weakened an autonomous indigenous society.*\n\n- **Secularizing \"leyes laicas\" (1883–1884)** — Laws on civil cemeteries, civil marriage, and civil registry transferred functions from the Church to the state. *Strengthened state capacity* at the Church's expense.\n\n- **Presidential succession and elite factionalism (Pinto → Santa María → Balmaceda, 1886)** — Balmaceda's 1886 accession set up the later state-versus-Congress confrontation; in this window it reflects *state consolidation* but also brewing intra-elite conflict over control of nitrate revenues.\n\n---\n\n**Caveat:** In A&R terms, this decade shows the state pulling sharply ahead of society—wartime victory and resource wealth expanding state capacity without a commensurate strengthening of societal checks—an imbalance that helps explain why Chile's later trajectory involved struggles (e.g., the 1891 civil war) to keep the state within the \"corridor.\"",
    "1888-1897": "# Chile, 1888–1897: State and Society Power (Acemoğlu–Robinson Framework)\n\n**Trends:**\n\n- **Nitrate-driven fiscal expansion (post-War of the Pacific export boom):** Booming nitrate revenues from the conquered northern provinces flowed into state coffers as export duties, giving the executive an autonomous revenue base independent of domestic taxation and Congress. This *strengthened the state's fiscal capacity* but, by freeing the president from bargaining with representative institutions, arguably weakened the accountability constraints society could impose (a \"resource curse\" dynamic loosening the corridor).\n\n- **Growth of British/foreign capital dominance in nitrate (e.g., the Nitrate King, John Thomas North):** Foreign ownership of the export sector meant much economic power lay outside both Chilean state and Chilean society, creating a rentier fiscal structure and contested control over the commanding heights of the economy. Ambiguous effect—it funded the state but subordinated economic sovereignty.\n\n- **Urbanization and emergence of a nitrate/mining working class and nascent labor organization:** Rapid growth of northern mining camps and port cities (Iquique, Antofagasta) created a mobilized, concentrated laboring population—a slow strengthening of the potential for civil-society/popular mobilization, though still largely unorganized in this decade.\n\n- **Consolidation of an entrenched oligarchic-parliamentary elite:** The landed and financial elite increasingly asserted congressional prerogatives against presidential authority, a long-running institutional contest over where power should sit—strengthening a narrow *elite* segment of \"society\" (Congress) at the expense of executive centralization.\n\n**Events:**\n\n- **The Chilean Civil War of 1891:** The decisive event. President José Manuel Balmaceda's attempt to govern by decree and use nitrate revenues for state-led development (public works, asserting executive supremacy) triggered a Congress–Navy revolt. Balmaceda's defeat and suicide *weakened the state's executive/central power* and shifted authority to Congress. It empowered a narrow oligarchic elite rather than broad society.\n\n- **Establishment of the Parliamentary Republic (1891 onward):** The war's outcome installed a regime of congressional supremacy, cabinet instability, and elite factional dominance. This weakened the presidency and centralized state capacity while entrenching oligarchic control—an elite check on the state that did *not* meaningfully broaden popular participation.\n\n- **Balmaceda's public-works and infrastructure program (pre-1891):** State-directed spending of nitrate wealth on railways, schools, and public buildings—a discrete push to *strengthen state developmental capacity*, cut short by the civil war.\n\n---\n\n**Caveat:** The core Acemoğlu–Robinson reading here is that 1891 saw the *Shackled Leviathan/corridor* dynamic tilt toward **elite (Congress) constraint of the state**—but this strengthened an oligarchic faction rather than an inclusive civil society, illustrating how \"society\" can be narrow. Verify specific dates/figures against primary sources.",
    "1898-1907": "# Chile, 1898–1907: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Nitrate export boom (post–War of the Pacific consolidation).** The Tarapacá and Antofagasta nitrate fields generated massive export revenues and customs duties (the state derived roughly half its ordinary income from nitrate export taxes). This *strengthened the state's* fiscal capacity while making it dangerously dependent on a single commodity and on foreign (largely British) capital—arguably weakening autonomous state capacity by outsourcing economic control.\n\n- **Parliamentary Republic weakness (1891–1920).** Following the 1891 civil war, executive authority was subordinated to a fractious Congress dominated by the landed and financial oligarchy. This *weakened the state* as a coherent, autonomous actor—it became an instrument of elite factions rather than a Leviathan capable of independent action.\n\n- **Rural landed oligarchy and *inquilinaje* (tenant labor).** Persistent semi-servile labor relations in the Central Valley haciendas kept the rural majority politically demobilized. This *weakened civil society* by suppressing broad-based popular participation and reinforcing elite dominance.\n\n- **Urbanization and proletarianization.** Growth of the working class in nitrate camps (*pampinos*), ports (Valparaíso, Iquique), and Santiago produced the beginnings of organized labor, mutual-aid societies (*mancomunales*), and a nascent working-class press. This *strengthened civil society* from below.\n\n- **Monetary instability / *cuestión del papel moneda*.** Chronic inflation and currency depreciation (the *conversión metálica* debates) reflected oligarchic capture of monetary policy to benefit landowner-debtors. This *weakened the state's* fiscal credibility and *weakened* wage-earning society's real incomes.\n\n**Events:**\n\n- **1901 nitrate workers' organizing and early strikes** in the northern *oficinas* and ports—concrete assertions of labor power that *strengthened civil society's* capacity for collective action.\n\n- **Valparaíso maritime/dockworkers' strike, 1903.** Repressed violently, but marked a milestone in labor mobilization—*strengthened society's* organizational experience even as state repression *asserted state coercion*.\n\n- **\"Semana Roja\" (Red Week), Santiago, October 1905.** Mass protests over the cost of living (meat import tariffs) escalated into riots and were crushed by military/police force, with heavy casualties. A dual signal: *strengthened society's* capacity for mass mobilization while displaying the *state's coercive* (Leviathan) response.\n\n- **Santa María de Iquique massacre, December 1907.** Army troops fired on thousands of striking nitrate workers and families in the school, killing hundreds/thousands. A brutal demonstration of a *despotic state* crushing organized labor—*weakening civil society* through terror in the short run, but a foundational martyrdom for the later labor movement.\n\n- **Valparaíso earthquake, August 1906.** Devastated Chile's principal port/financial center; reconstruction demands strained fiscal capacity and prompted state administrative involvement—mixed effect, temporarily *stressing the state* while expanding its infrastructural role.\n\n**Interpretive note:** This decade shows Chile *outside/at the edge of the corridor*: an oligarchy-captured state that was fiscally strong (nitrates) but institutionally weak, confronting a rising but repressed society. The recurring pattern—mobilization met by massacre—illustrates a relationship where neither a balanced, mutually-empowering Leviathan-society dynamic nor stable liberty prevailed.",
    "1908-1917": "# Chile, 1908–1917: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Nitrate export boom (peak years pre-WWI):** Massive fiscal revenue from northern nitrate fields funded the state without domestic taxation of elites. This *strengthened the state* fiscally but perversely *weakened* accountability, since revenue flowed from export duties rather than a bargained relationship with society.\n\n- **Growth of the northern working class (salitreras) and urban proletariat:** Concentration of workers in mining zones and cities (Santiago, Valparaíso) built dense associational networks and class consciousness. This *strengthened civil society's* organizational capacity even as workers remained politically marginalized.\n\n- **Rise of mutualist and mancomunal organizations into unionism:** Ongoing shift from mutual-aid societies toward combative labor federations. This *strengthened society's* mobilizational power.\n\n- **Consolidation of the Parliamentary Republic (post-1891 pattern):** Continued dominance of oligarchic Congress over the executive fragmented and *weakened state* capacity/coherence, while entrenching landed and financial elite control.\n\n- **Persistent rural landed oligarchy (latifundio/inquilinaje):** Semi-servile tenancy in the central valley *weakened rural civil society* and kept the countryside outside the mobilizational trends of the north.\n\n- **Emergence of new middle-class and reformist political currents:** Growing professional/urban middle strata seeding later Radical and reformist politics *strengthened society's* pluralism.\n\n**Events:**\n\n- **Santa María de Iquique massacre (December 1907, immediately preceding the window and shaping 1908 onward):** Army killing of striking nitrate workers—a stark *state coercive action* that repressed and traumatized labor short-term but *catalyzed* later organizational militancy.\n\n- **Founding/expansion of labor organizing culminating in the FOCH (Federación Obrera de Chile, 1909):** Discrete organizational creation that *strengthened civil society*.\n\n- **Emergence of Luis Emilio Recabarren's activism and founding of the Partido Obrero Socialista (1912):** Discrete institutional creation giving labor an autonomous political vehicle—*strengthened society*.\n\n- **World War I outbreak (1914) and disruption of nitrate markets:** War initially disrupted, then temporarily boosted, nitrate demand; but signaled the vulnerability that would later collapse state fiscal foundations—*ambiguous, ultimately weakening the state's* revenue base.\n\n- **Recurrent strikes and labor unrest across the nitrate zone and ports:** Discrete waves of collective action that *asserted society's* countervailing power against state and capital.\n\n---\n\n**Caveat:** I've reasoned from general Chilean historiography mapped onto Acemoğlu–Robinson's categories. You should verify specific dates (especially the FOCH's founding year and POS's exact formation) against a dedicated source before citing them.",
    "1918-1927": "# Chile, 1918–1927: The State–Society Balance\n\n**Trends:**\n\n- **Nitrate-driven export economy and fiscal dependence on nitrate customs revenue** — This underwrote state finances without requiring the state to develop broad domestic taxation or bargain with society; a fragile foundation that began eroding as synthetic nitrates (Haber-Bosch) undercut Chilean exports after WWI. *Strengthened the state fiscally in the short term but left it brittle.*\n\n- **Growth of an urban working class and mining proletariat (salitreras, coal, copper)** — Concentrated labor in nitrate fields, ports, and Santiago fed unionization and mutual-aid societies. *Strengthened civil society's mobilizational capacity.*\n\n- **Rise of organized labor and leftist organization** — The Federación Obrera de Chile (FOCh) radicalized and affiliated with communist internationalism; the Partido Comunista de Chile formed (1922). *Strengthened society, while provoking state repression.*\n\n- **Erosion of the \"Parliamentary Republic\" (1891–1925)** — Chronic ministerial instability and oligarchic factionalism weakened executive authority and delegitimized the elite-dominated order. *Weakened the state's coherence and prestige.*\n\n- **Expansion of the middle class and secular/professional sectors** — Growing demand for political inclusion and social reform beyond the landed oligarchy. *Strengthened society's assertiveness.*\n\n**Events:**\n\n- **1919 \"Asamblea Obrera de Alimentación Nacional\"** and hunger/cost-of-living protests amid post-war economic dislocation. *Strengthened society's collective action.*\n\n- **Postwar nitrate collapse (1919–1921)** — Sharp fall in demand caused unemployment, mine closures, and repatriation of oficinas workers. *Weakened both state (revenue) and society (economic distress).*\n\n- **1920 election of Arturo Alessandri Palma** — His reformist populist campaign mobilized middle- and working-class support against the oligarchic Congress. *Strengthened society's political voice; challenged the entrenched state elite.*\n\n- **San Gregorio massacre (1921)** and repeated repression of nitrate strikes. *Reflected coercive state action against mobilized society.*\n\n- **\"Ruido de Sables\" (September 1924)** — Military officers' saber-rattling in Congress forced passage of stalled social legislation, then a military junta took power. *Strengthened the state's coercive/military apparatus while short-circuiting parliamentary process.*\n\n- **1924 social laws** (labor contracts, unions, accident insurance, etc.) — Enacted under military pressure. *Strengthened the state's regulatory reach and institutionalized labor relations.*\n\n- **1925 Constitution** — Restored presidential system, separated Church and state, expanded executive and social provisions, ending the Parliamentary Republic. *Strongly strengthened state (executive) capacity.*\n\n- **Rise of Carlos Ibáñez del Campo, culminating in his 1927 presidency** — Consolidation of authoritarian, technocratic rule with repression of communists and labor leaders. *Strengthened the state coercively while weakening autonomous civil society.*\n\n---\n\n**Framework note:** In Acemoğlu–Robinson terms, this decade shows a society becoming more assertive (labor, middle class, Alessandri) *while* the state simultaneously reorganizes and centralizes (1925 Constitution, military intervention, Ibáñez). The 1927 outcome tilts toward the **Despotic Leviathan** side rather than deeper entry into the \"narrow corridor,\" as state capacity grows faster than durable societal checks.",
    "1928-1937": "# Chile, 1928–1937: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Nitrate decline and copper dependence (ongoing):** The long structural erosion of the nitrate sector, accelerated by synthetic substitutes, plus growing reliance on foreign-owned (US) copper, left state revenues fragile and hostage to commodity swings—**weakened the state's** fiscal autonomy and capacity.\n\n- **State-building via the Ibáñez apparatus (1927 onward):** Expansion of the Carabineros (national police, consolidated 1927), professionalized bureaucracy, and centralized administration under Carlos Ibáñez del Campo **strengthened the state's** coercive and administrative capacity.\n\n- **Growth of organized labor and mutual-aid/union associations:** Continued mobilization of miners, urban workers, and white-collar employees, feeding into a strengthening party-left ecosystem—**strengthened civil society's** organizational capacity (though repressed intermittently).\n\n- **Urbanization and expansion of middle sectors:** Growth of a professional/middle class and Santiago's urban population broadened the base for organized political participation—**strengthened society**.\n\n- **Import-substituting and interventionist economic orientation:** Movement toward state economic management (tariffs, credit institutions, later CORFO groundwork) **strengthened the state's** economic reach.\n\n**Events:**\n\n- **Ibáñez dictatorship consolidation and repression (1927–1931):** Authoritarian rule, exile of opponents, censorship, and suppression of Congress—**strengthened the (coercive) state, weakened civil society.**\n\n- **Great Depression / 1929–1931 collapse:** Chile was among the hardest-hit economies globally; nitrate/copper export collapse gutted revenues and produced mass unemployment—**weakened the state** fiscally and **stressed society** economically.\n\n- **Fall of Ibáñez (July 1931):** Mass protests, professional-guild strikes, and student mobilization forced his resignation—a **discrete assertion of civil society power** and a **weakening of the authoritarian state**.\n\n- **Political instability of 1931–1932:** Rapid succession of governments culminating in the **Socialist Republic of Chile (June 1932, ~12 days)** and repeated coups—**weakened state** coherence/legitimacy.\n\n- **Election of Arturo Alessandri (Oct 1932) and return to constitutional order:** Restoration of the 1925 Constitution's functioning; re-stabilized institutions—**strengthened state** capacity and legitimacy, though via a conservative-leaning restoration that **constrained popular mobilization**.\n\n- **Founding of the Socialist Party (1933) and growing Communist/left organization:** Institutionalized left-party competition—**strengthened organized society**.\n\n- **Ruralization/Ley de Seguridad Interior (1937) and repression of labor:** Alessandri's use of state security law against strikes and the left—**strengthened state coercion, weakened society**.\n\n- **Formation of the Popular Front coalition (1936–1937):** Alliance of Radicals, Socialists, Communists—an electoral vehicle poised to channel civil-society power into the state (culminating in the 1938 victory)—**strengthened society's institutionalized leverage over the state.**\n\n---\n\n**Caveat:** The precise coding of events as \"state\" vs. \"society\" is interpretive; Acemoğlu–Robinson would emphasize that the 1931–1932 turbulence reflects a **contest** over the corridor, with neither side securely dominant, and the constitutional restoration + Popular Front trajectory as tentative movement toward balanced (\"shackled Leviathan\") dynamics later disrupted.",
    "1938-1947": "# Chile, 1938–1947: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Rise and consolidation of the Popular Front / center-left electoral coalitions (Radical Party governance)** — The alliance of Radicals, Socialists, and Communists that took power in 1938 broadened political participation and mobilized previously excluded groups; strengthened *society* by incorporating labor and middle-class organizations into the political process.\n\n- **State-led industrialization via CORFO (Corporación de Fomento de la Producción, founded 1939)** — This development agency expanded the state's economic role in energy, steel, and industry; strengthened the *state* by building fiscal and administrative capacity and creating a productive apparatus society came to depend on.\n\n- **Growth of organized labor and unionization** — Expansion of unions and worker federations under sympathetic governments strengthened *civil society*, though the corporatist channeling of labor through state-recognized structures also tied unions to (and made them dependent on) the *state*.\n\n- **Urbanization and industrial working-class formation** — Continued migration to cities and growth of the industrial workforce strengthened *society's* capacity for collective mobilization while increasing demands on state provision.\n\n- **Persistent rural/agrarian oligarchic control (unreformed *latifundio* system)** — The countryside remained under landlord dominance with the peasantry politically demobilized (an implicit deal excluding rural unionization); this preserved a zone of elite power that constrained *society* and limited the reach of an inclusive state.\n\n**Events:**\n\n- **1938 presidential election of Pedro Aguirre Cerda (Popular Front)** — A discrete electoral victory bringing the center-left to power; broadened *society's* voice in government.\n\n- **1939 Chillán earthquake** — This catastrophe directly prompted the creation of CORFO as a reconstruction/development vehicle; strengthened the *state's* developmental capacity.\n\n- **1938 \"Matanza del Seguro Obrero\" (massacre of young Nacistas)** — State repression of a failed putsch attempt; a discrete assertion of coercive *state* power.\n\n- **Death of Aguirre Cerda (1941) and election of Juan Antonio Ríos (1942)** — Leadership transitions that moderated the coalition, shifting the balance somewhat away from the mobilized left and toward centrist state management.\n\n- **WWII and Chile's belated break with the Axis (1943) / wartime economic pressures** — External shocks that reinforced state economic intervention and diplomatic realignment; strengthened the *state's* coordinating role.\n\n- **1946 election of Gabriel González Videla (with Communist support)** — Communists briefly entered government, marking a peak of leftist incorporation into the *state/society* nexus.\n\n- **1947 rupture with the Communists / onset of repression (prefiguring the 1948 \"Ley Maldita\")** — González Videla turned against his Communist allies, moving to outlaw the party; a discrete reversal that weakened a segment of *civil society* and asserted repressive *state* power.\n\n---\n\n*Caveat:* Acemoğlu and Robinson do not analyze this specific Chilean decade in detail in *The Narrow Corridor*; the above applies their state-vs-society framework to the standard historical record, so verify specifics against a dedicated Chilean history.",
    "1948-1957": "# Chile, 1948–1957: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Copper-dependent economy and foreign (U.S.) ownership of large mines** — Persistent reliance on copper exports left state revenue hostage to world prices and constrained fiscal autonomy; arguably *weakened the state's* independent capacity while enriching a narrow elite.\n\n- **Chronic inflation accelerating through the period** — Rising inflation (reaching very high levels by the mid-1950s) eroded state legitimacy and real wages, *weakening both* the state's economic authority and the material security of organized society.\n\n- **Growth of organized labor and unionization** — Despite legal restrictions, the labor movement continued to organize; the founding of the **Central Única de Trabajadores (CUT) in 1953** consolidated union power, *strengthening civil society* as a mobilized, coordinated force.\n\n- **Ongoing urbanization and rural-to-urban migration** — Expanding urban working and middle classes deepened the base for popular mobilization and electoral participation, *strengthening society* while pressuring the state for services.\n\n- **Import-substitution industrialization via CORFO and state developmentalism** — Continued expansion of the state's economic-planning role (dating from the late 1930s) *strengthened the state's* administrative reach and capacity.\n\n- **Enfranchisement trend, especially women's political incorporation** — Women, having gained the municipal then national vote (full suffrage from 1949), progressively entered the electorate, broadening participatory society (*strengthened society*).\n\n**Events:**\n\n- **\"Ley Maldita\" — Ley de Defensa Permanente de la Democracia (1948)** — Under President González Videla, this law **banned the Communist Party**, purged voter rolls, and repressed militants (including internment at Pisagua). It *strengthened the coercive/despotic power of the state* while *weakening civil society* by criminalizing a major political-labor actor.\n\n- **Women's full national suffrage (1949) and its first exercise in the 1952 presidential election** — A discrete legal/electoral milestone that *strengthened society's* participatory foundation.\n\n- **1952 presidential election of Carlos Ibáñez del Campo** — The return of the populist, anti-party \"General of Hope\" (running on a broom/anti-corruption image) reflected disillusionment with party politics; ambiguous — his personalist appeal could *weaken institutionalized checks* even as it channeled popular mobilization.\n\n- **Founding of the CUT (1953)** — Discrete organizational event unifying the labor movement; *strengthened society*.\n\n- **Klein–Saks Mission (arriving 1955–56)** — Invitation of a U.S. advisory mission to impose orthodox anti-inflation stabilization (wage restraint, spending cuts); it asserted *state economic authority* but provoked labor backlash, *straining state–society relations*.\n\n- **General strikes and protests against austerity (notably the 1957 unrest)** — Mass mobilization and rioting against stabilization measures and rising transport/living costs; a *demonstration of society's mobilizational power* met with state repression.\n\n---\n\n*Caveat:* I've flagged the items I'm most confident are period-specific to 1948–1957. Exact dating of the Klein–Saks measures and specific strike waves is worth verifying against a dedicated source.",
    "1958-1967": "# Chile, 1958–1967: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Accelerating urbanization and demographic shift** — Rural populations continued migrating to Santiago and other cities throughout this period, expanding an urban working and middle class. This strengthened civil society by creating denser networks capable of collective mobilization.\n\n- **Growth of organized labor and unionization** — Continued expansion of union membership (building on the CUT, founded 1953) mobilized workers as an organized force. Strengthened society, though it also invited state efforts to co-opt or contain it.\n\n- **Rising political mobilization of the peasantry and urban poor** — Slow expansion of *pobladores* (shantytown dwellers) and increasing rural political consciousness broadened the base of participatory demands. Strengthened society.\n\n- **Persistent economic dependence on copper and chronic inflation** — Structural reliance on a single export commodity and recurring inflationary pressure constrained fiscal capacity and generated instability, tending to weaken the state's effectiveness while fueling redistributive demands.\n\n- **Deepening ideological polarization (three-thirds structure)** — The gradual crystallization of Chilean politics into roughly equal right, center, and Marxist-left blocs institutionalized competition but strained the capacity for durable consensus—an ambiguous effect: participatory but destabilizing.\n\n- **Expansion of the franchise and electoral participation** — Reforms (e.g., the 1958 electoral reform ending the practice enabling vote-buying via separate ballots, plus later moves toward compulsory registration) broadened genuine participation. Strengthened society and the accountability side of the state.\n\n**Events:**\n\n- **1958 presidential election and the *Ley de Defensa de la Democracia* repeal (1958)** — Lifting the ban on the Communist Party re-legalized a major segment of the left, strengthening organized society's political voice.\n\n- **1958 electoral reform (single official ballot / *cédula única*)** — Reduced landlord and elite control over rural voting, weakening traditional oligarchic power and strengthening independent popular participation.\n\n- **Jorge Alessandri's election (1958) and technocratic/business-oriented governance** — Represented an attempt to strengthen state administrative and fiscal capacity along conservative lines.\n\n- **The 1960 Valdivia earthquake (largest recorded, May 1960)** — A discrete shock that strained state resources and reconstruction capacity, testing and temporarily weakening state administrative reach.\n\n- **Eduardo Frei Montalva's election (1964)** — The Christian Democratic victory launched the \"Revolution in Liberty,\" a deliberate program to expand both state capacity and popular participation simultaneously.\n\n- **Agrarian Reform Law of 1967** — Enabled large-scale land expropriation and redistribution, directly attacking the landed oligarchy's power base (weakening a traditional elite) while strengthening state reach into the countryside and mobilizing peasants.\n\n- **Peasant Unionization Law of 1967** — Legalized rural unions, dramatically empowering a previously subordinated rural society and eroding hacienda-based domination.\n\n- **\"Chileanization\" of copper (mid-1960s, laws ~1966–67)** — State acquisition of majority stakes in foreign copper firms expanded state economic control and fiscal resources, strengthening the state.\n\n---\n\n*Note:* Acemoğlu and Robinson themselves discuss Chile primarily via its later slide toward the 1973 breakdown; the above applies their state-vs-society framework to the specific 1958–1967 window, where the notable dynamic is **simultaneous strengthening of both state and society**—the kind of contested balance that keeps a country in (or near) the corridor before polarization later threatened to push it out.",
    "1968-1977": "# Chile, 1968–1977: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Rising popular mobilization and organization (late 1960s–1973):** Growth of unions, shantytown (*pobladores*) organizations, and peasant associations strengthened civil society's capacity for collective action and demand-making.\n\n- **Agrarian reform acceleration (1967 law, deepened under Allende 1970–73):** Redistribution and expropriation of large estates weakened the traditional landed oligarchy while mobilizing rural society; simultaneously expanded the state's economic reach and administrative footprint.\n\n- **Growing ideological polarization:** Deepening left-right cleavage over the 1968–1973 period progressively eroded the shared norms and institutional restraint that allow state and society to coexist in the corridor—weakening both by making compromise harder.\n\n- **Economic deterioration under the Unidad Popular (1971–73):** Nationalizations, inflation, black markets, and production disruption weakened the state's fiscal capacity and legitimacy while polarizing society.\n\n- **Post-1973 neoliberal restructuring (the \"Chicago Boys,\" from ~1975):** Deregulation, privatization, and trade opening shrank the state's economic role and atomized/demobilized organized society, sharply weakening civil society's autonomous power.\n\n**Events:**\n\n- **Copper nationalization (1971):** Constitutional amendment nationalizing large-scale copper mining—dramatically expanded the state's control over the economy's commanding heights.\n\n- **Allende's electoral victory (1970):** A Marxist coalition capturing the presidency through the ballot box marked a peak of mobilized society channeled through state institutions.\n\n- **The \"October strike\"/bosses' strike (1972) and truckers' strikes:** Society-based resistance (business, professional guilds, truckers) directly contested and paralyzed the state.\n\n- **The military coup of 11 September 1973:** Overthrow of Allende and Pinochet's seizure of power—a decisive rupture that massively strengthened a despotic state while crushing civil society.\n\n- **Repression and institutional dismantling (1973–77):** Dissolution of Congress, banning of parties, suspension of elections, and creation of the DINA secret police (1974)—systematically destroyed civil society's autonomous power and entrenched an unaccountable, \"despotic Leviathan.\"\n\n- **Founding of the Vicaría de la Solidaridad (1976):** Church-based human rights body that preserved a rare surviving pocket of organized societal resistance under dictatorship—a modest reassertion of civil society.\n\n*Note: In Acemoğlu and Robinson's terms, 1968–1973 shows escalating mobilization that pushed Chile out of the corridor toward disorder/polarization, followed after 1973 by a swing to a despotic state that dominated a repressed society.*",
    "1978-1987": "# Chile 1978–1987 Through the Narrow Corridor Framework\n\nHere I map developments to the balance between the Pinochet dictatorship (state/Leviathan) and organized civil society.\n\n## Trends\n\n- **Neoliberal restructuring (\"Chicago Boys\" reforms, late 1970s onward):** Privatization, trade liberalization, and deregulation reshaped the economy. This *strengthened the state's* autonomy from traditional elites and its ideological project, while *weakening* organized labor and the old developmentalist social base.\n\n- **Deindustrialization and labor demobilization:** Tariff cuts and the crushing of unions eroded the industrial working class that had anchored pre-1973 mass politics, *weakening a key pillar of civil society*—at least until reorganization later in the decade.\n\n- **Growth of the Catholic Church as a protected sphere (Vicaría de la Solidaridad, founded 1976, active through this period):** The Church provided legal aid, documentation of abuses, and organizational shelter, *gradually strengthening civil society* by giving it an institutional refuge the state hesitated to crush.\n\n- **Urban poverty and *poblaciones* organizing:** Economic hardship in shantytowns fostered grassroots survival networks (soup kitchens, communal organizations), slowly rebuilding *society's* capacity for collective action from below.\n\n- **Institutionalization of authoritarian rule via the 1980 Constitution's framework:** The regime embedded itself in a legal-constitutional order with a timetable, *strengthening the state* by legitimating and routinizing its power—but also creating scheduled openings society could later exploit.\n\n## Events\n\n- **1980 Constitutional plebiscite (September):** Ratified (amid restricted conditions) a new constitution entrenching Pinochet's rule and a 1988 plebiscite mechanism. *Strengthened the state* short-term but planted the institutional trigger for later contestation.\n\n- **1982–1983 debt crisis and financial collapse:** Peso devaluation, banking failures, and sharp recession/unemployment discredited the economic model and shattered the regime's performance legitimacy—a discrete shock that *weakened the state's* aura of competence and *energized society*.\n\n- **National Protest Days (*Jornadas de Protesta Nacional*, beginning May 1983):** Waves of mass mobilization across classes marked the *reemergence and strengthening of civil society* and the first sustained public defiance since 1973.\n\n- **Formation of opposition coalitions (Alianza Democrática 1983; Asamblea de la Civilidad 1986):** Cross-party and civic bodies organized to channel dissent, *strengthening society's* capacity for coordinated opposition.\n\n- **1986 \"año decisivo\" repression—discovery of an arms cache and the assassination attempt on Pinochet (September):** Prompted a harsh crackdown and state of siege, *reasserting state coercive power* and giving the regime a pretext to divide moderate from radical opposition.\n\n- **Legalization of political parties (1987 Ley de Partidos Políticos):** Part of the transition's legal scaffolding ahead of the 1988 plebiscite; *strengthened society* by providing a formal arena for organized political competition.\n\n---\n\n**Interpretive note:** In Acemoğlu and Robinson's terms, Chile in this decade shows a *Despotic Leviathan* whose coercive dominance was destabilized by an economic shock (1982–83), after which civil society reorganized—pushing the country toward the \"corridor\" that the 1988 plebiscite would ultimately open.",
    "1988-1997": "# Chile 1988–1997: The Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, Chile in this period is a case of *transition*: a \"Despotic Leviathan\" (Pinochet's regime) gradually being pushed toward the corridor as society mobilizes and state power is constrained—though incompletely, given the constitutional straitjacket left by the outgoing regime.\n\n## Trends\n\n- **Sustained high economic growth (~7% annually, the \"Chilean miracle\")** — Strengthened both. Broadened state fiscal capacity and legitimacy of the new democratic governments; also enlarged an economically empowered middle class and civil society, though it also reinforced the outgoing regime's neoliberal model.\n\n- **Gradual reduction of poverty and expansion of social spending under Aylwin/Frei** — Strengthened society. Concertación governments used growth to fund targeted social programs, rebuilding a state–society link that had been severed under authoritarianism.\n\n- **Institutionalization of the 1980 Constitution's \"authoritarian enclaves\"** — Constrained/entrenched non-democratic state power. Designated (unelected) senators, the binomial electoral system, an autonomous military, and the National Security Council limited elected officials' authority over the state apparatus—keeping the state partly outside democratic control.\n\n- **Reconstitution of political parties, unions, and NGOs** — Strengthened society. Actors suppressed after 1973 gradually re-mobilized, rebuilding associational life essential to shackling the Leviathan.\n\n- **Persistent military autonomy and Pinochet's continuation as Army commander-in-chief (until 1998)** — Strengthened the despotic/coercive arm of the state relative to civilian authority; a standing check on society's gains.\n\n## Events\n\n- **1988 National Plebiscite (\"No\" vote, Oct. 5)** — Strengthened society; weakened the despotic state. The 56% \"No\" vote against extending Pinochet's rule was the decisive mobilization that forced a transition timetable.\n\n- **1989 democratic elections; Patricio Aylwin elected** — Strengthened society and rebuilt legitimate state authority. First competitive presidential/legislative elections since 1973.\n\n- **1990 return to civilian government (March)** — Strengthened democratic state institutions, though power-sharing with unelected enclaves capped the shift.\n\n- **1991 Rettig Report (National Commission on Truth and Reconciliation)** — Strengthened society. Official documentation of disappearances/killings began accountability and reasserted civilian moral authority over the military past.\n\n- **1993 \"Boinazo\" military mobilization** — Strengthened the coercive state / signaled its limits. Pinochet's demonstrative troop show-of-force intimidated the government and revealed civilian authorities' incomplete control over the armed forces.\n\n- **1994 transition to Eduardo Frei Ruiz-Tagle** — Strengthened democratic state. Peaceful second Concertación handover consolidated electoral routine.\n\n- **1997 legislative elections** — Mixed. Continued democratic practice, but the binomial system kept the electoral playing field skewed, illustrating the enduring constitutional constraints on fully democratic state power.\n\n---\n\n*Note:* The framework's key tension here is that society's mobilization (plebiscite, elections, truth-seeking) pushed Chile toward the corridor, while the entrenched authoritarian enclaves and military autonomy kept the state's despotic capacities partly insulated from society—leaving Chile inside, but near the boundary of, the narrow corridor by 1997.",
    "1998-2007": "# Chile 1998–2007: The Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, Chile in this period was a society working to strengthen its capacity to constrain a state (and military) that had operated largely unchecked under Pinochet, while the state itself continued to develop administrative capacity. The \"Shackled Leviathan\" was being rebalanced as civilian oversight grew and authoritarian enclaves eroded.\n\n## Trends\n\n- **Erosion of authoritarian enclaves (institutional, strengthens society):** Gradual weakening of the 1980 Constitution's undemocratic features—appointed senators, the National Security Council's power, military autonomy—shifted power toward elected civilian institutions and away from the militarized state.\n\n- **Sustained economic growth and poverty reduction (economic, strengthens both):** Continued export-led growth (copper, agriculture) and falling poverty rates expanded state fiscal capacity while broadening the middle class, giving society greater economic independence and voice.\n\n- **Consolidation of Concertación governance (institutional, strengthens both):** The center-left coalition's continued electoral dominance normalized civilian democratic rule, deepening state legitimacy and institutionalizing peaceful competition.\n\n- **Growing judicial willingness to pursue human rights cases (institutional, strengthens society):** Courts increasingly reinterpreted amnesty protections, progressively subordinating the military to civilian legal accountability.\n\n- **Rising social mobilization and demands (societal, strengthens society):** Growing expectations around education, pensions, and inequality signaled an increasingly assertive civil society, though economic inequality remained a persistent constraint.\n\n## Events\n\n- **Pinochet's London arrest (1998, strengthens society):** Detention on Spanish extradition request shattered his aura of impunity, emboldening domestic accountability efforts and weakening the military's protected status.\n\n- **Pinochet's return and stripping of immunity (2000, strengthens society):** Courts removed his senatorial immunity, opening domestic prosecution and further subordinating the ex-dictator to civilian law.\n\n- **Rettig follow-up and the Valech Report (2004, strengthens society):** Official documentation of torture broadened the state's acknowledgment of past abuses, legitimizing victims' claims and civilian oversight of the armed forces.\n\n- **2005 constitutional reforms (Lagos):** Eliminated appointed senators, restored presidential authority to remove military commanders, and curtailed the National Security Council—**strengthening civilian state control** over the military and **strengthening society's** hand in shaping institutions.\n\n- **Riggs Bank scandal (2004–2005, strengthens society):** Revelations of Pinochet's hidden foreign accounts destroyed his remaining moral standing among conservative supporters, easing accountability.\n\n- **Election of Michelle Bachelet (2006, strengthens society):** A former detainee/torture victim and woman becoming president symbolized the reversal of authoritarian-era power relations.\n\n- **\"Penguin Revolution\" student protests (2006, strengthens society):** Massive secondary-student mobilization over education quality demonstrated civil society's capacity to force policy onto the national agenda.",
    "2008-2017": "# Chile 2008–2017 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Rising social mobilization and associational density (2011 onward)** — The student movement (2011–2013) matured into a durable ecosystem of protest organizations, feminist collectives, and Mapuche activism, structurally strengthening civil society's capacity to organize and contest the state.\n\n- **Erosion of the neoliberal \"subsidiary state\" consensus** — Growing public rejection of the market-driven Pinochet-era model (private pensions/AFP, for-profit education, privatized healthcare) reflected society demanding a more capacitous, redistributive state — pressure to strengthen state capacity in social provision.\n\n- **Deepening distrust of institutions and elites** — Corruption revelations, declining voter turnout, and disillusionment with the political class weakened the perceived legitimacy of both state and traditional intermediary bodies, threatening the balance both sides need.\n\n- **Persistent Mapuche conflict in Araucanía** — Ongoing land disputes, militarized policing, and application of anti-terrorism legislation reflected a slow-moving contest that both stressed state coercive capacity and mobilized an aggrieved segment of society.\n\n- **Economic slowdown post-commodity boom** — Falling copper prices after ~2013 constrained fiscal resources, limiting the state's ability to fund the expanded social role society was demanding, and raising inequality salience.\n\n- **Gradual liberalization of social/moral legislation** — Incremental reforms (divorce entrenchment, civil unions, decriminalization debates) signaled society's growing autonomy from traditionally dominant Catholic-conservative norms.\n\n**Events:**\n\n- **2011 student protests (\"Chilean Winter\")** — Mass mobilization demanding free, quality public education; a discrete rupture that dramatically strengthened civil society and forced education onto the national agenda.\n\n- **2010 election of Sebastián Piñera** — First right-wing president since Pinochet via democratic vote, signaling institutional consolidation of democratic alternation (a mark of a bounded state).\n\n- **February 2010 earthquake and tsunami** — Major disaster testing and temporarily straining state administrative and coercive capacity (reconstruction, looting, military deployment).\n\n- **2013 election of Michelle Bachelet on a reformist platform** — Mandate for structural reforms (education, tax, constitutional change), an attempt to expand state capacity in response to societal demands.\n\n- **2014–2016 corruption scandals (Penta, SQM, Caval)** — Campaign-finance and influence scandals implicating politicians and Bachelet's family, discretely weakening state and elite legitimacy.\n\n- **2015 electoral system reform** — Replacement of the binomial system (a Pinochet-era mechanism) with proportional representation, strengthening representative institutions and society's channel into the state.\n\n- **2014 tax and education reforms; 2016 pension protests (No+AFP)** — Legislative changes and mass demonstrations concretely reshaping the state's redistributive role and mobilizing society against the private pension system.\n\n- **2016 launch of Bachelet's participatory constitutional process** — A discrete, state-initiated effort to renegotiate the social contract (though it stalled), reflecting attempted rebalancing within the corridor.",
    "2018-2027": "A caveat before the lists: my knowledge is reliable through roughly 2024–2025, and I cannot verify developments in 2026–2027. I've flagged uncertain or speculative items rather than inventing specifics. In Acemoğlu and Robinson's terms, the \"corridor\" requires state and society power to grow in tandem; below I note direction of effect where I can.\n\n**Trends:**\n\n- **Erosion of traditional party mediation / rise of anti-establishment mobilization** — A slow decline in the legitimacy of Chile's established parties (the Concertación/Nueva Mayoría and the right-wing coalition) weakened the institutional intermediaries between state and society. This arguably strengthened mobilized society in raw terms but weakened the organized, durable civil-society capacity that sustains the corridor.\n\n- **Persistent structural inequality and cost-of-living pressures** — High inequality, expensive private pensions (AFP system), healthcare, and education costs were long-standing grievances. These fueled distrust of the state's redistributive capacity; a slow weakening of perceived state legitimacy.\n\n- **Constitutional reform process as an institutional trend** — The multi-year effort to replace the Pinochet-era 1980 constitution was a sustained institutional trend (not a single event), reflecting attempts to renegotiate the state–society balance.\n\n- **Declining trust in institutions** — Polls through this period showed falling confidence in police (Carabineros), courts, congress, and parties, weakening state legitimacy even where coercive capacity remained.\n\n- **Rising security concerns (organized crime, migration)** — Toward the early 2020s, increased crime, homicides, and migration (notably Venezuelan and Haitian inflows) shifted public demand toward \"order,\" creating pressure to strengthen the coercive state and a political opening for law-and-order platforms.\n\n**Events:**\n\n- **October 2019 *estallido social* (social explosion)** — Triggered by a metro fare hike, mass protests and unrest swept Santiago and beyond. A dramatic surge in mobilized society; simultaneously exposed and challenged state capacity, with contested police repression and human-rights criticism (weakening state legitimacy).\n\n- **November 2019 \"Agreement for Peace and a New Constitution\"** — A cross-party pact channeling protest energy into an institutional constitutional process. An attempt to keep the conflict inside the corridor by binding society's demands to state procedures.\n\n- **October 2020 plebiscite** — Roughly 78% voted to draft a new constitution via an elected convention; a strong signal of societal demand for institutional renegotiation.\n\n- **2021 Constitutional Convention elections** — Produced a body dominated by independents/left and progressive delegates, with reserved seats for Indigenous peoples—an unusual empowerment of previously marginal societal actors.\n\n- **December 2021 presidential election** — Gabriel Boric (former student-movement leader) defeated José Antonio Kast, reflecting the movement politics of the prior years entering the state.\n\n- **September 2022 exit plebiscite** — Voters decisively **rejected** (~62%) the proposed progressive constitution. A major reversal showing limits of the mobilized-society moment.\n\n- **2023 second constitutional process** — A more institutionally controlled Expert Commission plus an elected Constitutional Council, this time with a right-wing/conservative majority (Republican Party strong).\n\n- **December 2023 second exit plebiscite** — Voters again **rejected** the proposal (~55%), leaving the 1980 constitution in place—arguably a stalemate that left the state–society bargain unresolved.\n\n- **(2024–2027, uncertain)** — Subsequent elections, security legislation, and any renewed reform attempts fall largely outside what I can reliably confirm. I won't fabricate specifics.\n\n**Interpretive note:** The 2018–2023 arc fits a Narrow Corridor reading well: a burst of societal power (2019) that both pressured and destabilized the state, followed by two failed attempts to institutionally rebalance the relationship—suggesting Chile struggled to convert mobilization into a durable renegotiated state–society equilibrium.\n\nIf you have specific 2024–2027 sources, I can help interpret them within Acemoğlu and Robinson's framework."
  },
  "score_prompt": {
    "1818-1827": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1818-1827. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nChile during 1818-1827 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1828-1837": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1828-1837, building on the established trajectory. Start\nfrom where Chile stood at the end of 1818-1827, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1828-1837:\n# Chile, 1828–1837: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Consolidation of the Portalian state apparatus (post-1830):** Diego Portales built a centralized, impersonal executive authority prioritizing order and institutional continuity over personal caudillismo. *Strengthened the state.*\n\n- **Growth of export agriculture and mining (silver at Chañarcillo discovered 1832, wheat, copper):** Expanding fiscal revenue base gave the central government resources independent of factional bargaining. *Strengthened the state.*\n\n- **Entrenchment of a landed oligarchy and Santiago-centered elite dominance:** Political power concentrated in a narrow propertied class, limiting broad-based popular participation. *Strengthened the state relative to a weak, elite-dominated society (weakened autonomous popular civil society).*\n\n- **Restoration of the Catholic Church's institutional privileges under conservative governance:** Reversed earlier liberal secularizing pushes, reinforcing traditional hierarchical authority. *Strengthened the state's alliance with elite social structures; constrained pluralistic society.*\n\n- **Development of a professionalized, disciplined army and bureaucracy:** Movement away from praetorian intervention toward a state monopoly on coercion. *Strengthened the state.*\n\n**Events:**\n\n- **Constitution of 1828 (liberal/pipiolo):** Established a more federalist, liberal order with broader electoral provisions—a moment of relative societal openness. *Strengthened society (briefly).*\n\n- **Civil War of 1829–1830 and Battle of Lircay (April 1830):** Conservative (pelucón) victory over liberals ended the liberal experiment and installed the authoritarian order. *Strengthened the state; weakened society.*\n\n- **Portales's rise to dominant ministerial power (from 1830):** His concentration of authority and repression of dissent (exile, press restrictions) subordinated society to state order. *Strengthened the state; weakened society.*\n\n- **Constitution of 1833:** Codified strong centralized presidentialism, property-based suffrage, limited liberties, and long executive terms—the durable institutional core of the Portalian state. *Strongly strengthened the state; constrained society.*\n\n- **Discovery of the Chañarcillo silver deposits (1832):** Fiscal windfall boosting state revenues and elite wealth. *Strengthened the state.*\n\n- **War of the Confederation begins (1836–1837, against the Peru–Bolivian Confederation):** Externally justified further militarization and suspension of liberties. *Strengthened the state.*\n\n- **Assassination of Diego Portales (June 1837):** Discrete shock; paradoxically galvanized nationalist support for the state's war effort and cemented his authoritarian legacy. *Net strengthened the state.*\n\n---\n\n**Framework note:** In Acemoğlu and Robinson's terms, this decade shows Chile moving toward a comparatively strong, capable \"Shackled Leviathan\"—but with the *state* clearly outpacing *society*, tilting the balance toward a \"Despotic Leviathan\" tendency rather than a balanced position squarely within the narrow corridor.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1828-1837\n- state_power (float, 0-10): absolute state power at the end of 1828-1837\n- society_change (float): society_power change vs. 1818-1827\n- state_change (float): state_power change vs. 1818-1827\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1838-1847": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1838-1847, building on the established trajectory. Start\nfrom where Chile stood at the end of 1828-1837, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1838-1847:\n# Chile, 1838–1847: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Consolidation of the Portalian state (post-1833 Constitution)** — The authoritarian, centralized order institutionalized under Diego Portales matured during this decade, strengthening the state through a strong executive, a professionalized bureaucracy, and a subordinated military. *Strengthens state.*\n\n- **Growth of export-oriented mining and agriculture** — Expansion of silver mining (notably the Chañarcillo strike, from 1832 onward) and wheat/copper exports enriched the treasury and fiscal capacity, funding state institutions. *Strengthens state; ambiguous for society (concentrates wealth in landed/mining elites).*\n\n- **Fiscal centralization and customs revenue** — Reliable state income from tariffs on the growing export trade underpinned administrative and military capacity without dependence on unruly elites. *Strengthens state.*\n\n- **Persistence of oligarchic landholding and restricted suffrage** — Entrenched hacienda system and elite-dominated politics kept broad society weak and politically demobilized. *Weakens society (limits its capacity to check the state).*\n\n- **Emerging intellectual/educational infrastructure** — Arrival of figures like Andrés Bello, founding of the Universidad de Chile (1842), and growing print culture began cultivating a civil-society and intellectual base. *Strengthens society (modestly, over the longer term).*\n\n**Events:**\n\n- **War of the Confederation vs. Peru-Bolivia (1836–1839)** — Chilean victory at the Battle of Yungay (January 1839) ended the war, boosting state prestige, national cohesion, and the standing of the military/state apparatus. *Strengthens state.*\n\n- **Assassination of Diego Portales (1837)** — Occurred just before the window but shaped this period; his death paradoxically made him a martyr, entrenching the \"Portalian\" institutional legacy that governed the decade. *Strengthens state (as durable order).*\n\n- **Election/administration of Manuel Bulnes (president from 1841)** — The victorious Yungay general assumed the presidency, marking a relatively stable, consolidating administration that continued centralized rule. *Strengthens state.*\n\n- **Founding of the Universidad de Chile (1842)** — A discrete institutional creation that seeded elite educational and intellectual development. *Strengthens society (and state capacity).*\n\n- **The \"Movimiento literario de 1842\"** — A burst of intellectual and literary activity (Sarmiento, Lastarria, and others), representing early stirrings of an independent public sphere and debate. *Strengthens society.*\n\n---\n\n**Caveat:** Acemoğlu and Robinson do not, to my knowledge, treat Chile's 1838–1847 decade as a specific case study in *The Narrow Corridor*. The above applies their **Shackled Leviathan / balance-of-power** framework to well-documented Chilean history. In their terms, this decade shows a **markedly strengthening state (Despotic Leviathan tendencies)** with a **comparatively weak civil society**, placing Chile *outside* the corridor on the side of state dominance—though the nascent intellectual and educational developments hint at future societal capacity.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1838-1847\n- state_power (float, 0-10): absolute state power at the end of 1838-1847\n- society_change (float): society_power change vs. 1828-1837\n- state_change (float): state_power change vs. 1828-1837\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1848-1857": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1848-1857, building on the established trajectory. Start\nfrom where Chile stood at the end of 1838-1847, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1848-1857:\n# Chile, 1848–1857: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Economic expansion from mineral exports and the California/Australia grain boom** — The silver strike at Chañarcillo (ongoing since 1832) and, more importantly, the wheat export boom to California (post-1848 Gold Rush) and later Australia generated substantial state revenue and enriched a landowning and mercantile elite. This strengthened the state (fiscal capacity) but reinforced a hierarchical rural society, arguably keeping society narrow/dependent.\n\n- **Consolidation of the Portalian constitutional order (1833 Constitution)** — Throughout this decade the strong, centralized, authoritarian-presidential state built under Diego Portales matured institutionally, with regularized elections (managed by the executive), a professional bureaucracy, and civilian control. This strengthened the state, often at the expense of autonomous society.\n\n- **Growth of a landed oligarchy and inquilinaje (tenant labor) in the Central Valley** — Wheat prosperity entrenched large estates and dependent labor relations, weakening the autonomy and organizational capacity of the rural popular classes (weak society).\n\n- **Emergence of a liberal/reformist intelligentsia and incipient civil associations** — Influenced by 1848 European revolutions, figures around the *Sociedad de la Igualdad* (founded 1850, Francisco Bilbao, Santiago Arcos) articulated demands for broader participation. This represented a modest strengthening of civil society's mobilizational capacity.\n\n- **Railroad and infrastructure development** (e.g., Copiapó–Caldera line, 1851) — Expanded state reach, market integration, and administrative penetration; strengthened state and economy.\n\n**Events:**\n\n- **Founding and suppression of the Sociedad de la Igualdad (1850)** — This artisan/liberal association briefly organized popular political engagement; its repression by the Bulnes/Montt government weakened an emergent civil society and demonstrated state dominance.\n\n- **The 1851 Revolution / Civil War** — Provoked by the contested election of Manuel Montt, revolts erupted in La Serena and Concepción. The government's military victory decisively strengthened the centralized state and crushed regional and liberal opposition (weakened society).\n\n- **Election of Manuel Montt (1851, re-elected 1856)** — Continuation of authoritarian-presidential rule under a civilian president; consolidated executive/state power.\n\n- **The 1859 revolt's precursors — mounting elite splits (mid-1850s)** — Growing friction between government and Church (the \"sacristan question,\" 1856) and among conservative factions began fracturing the ruling coalition, seeding later liberal-conservative realignment; this modestly opened space for oppositional political society.\n\n- **Promulgation of the Civil Code (1855, effective 1857, drafted by Andrés Bello)** — A landmark codification that rationalized law, secured property rights, and enhanced state legal capacity and administrative coherence (strengthened state).\n\n---\n\n**Caveat:** Acemoğlu and Robinson do not, to my knowledge, treat Chile's 1848–1857 period as a specific worked example in *The Narrow Corridor*. The above applies their **state capacity vs. societal power** analytic to the historical record. In their terms, this decade shows a **relatively strong, centralizing state (Leviathan) outpacing a weak, hierarchically constrained society** — closer to a \"Despotic Leviathan\" trajectory than movement into the corridor of \"Shackled Leviathan.\"\n\nIf you're drawing on a specific course text or dataset that pairs *The Narrow Corridor* with Chilean chronology, let me know and I can align more precisely.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1848-1857\n- state_power (float, 0-10): absolute state power at the end of 1848-1857\n- society_change (float): society_power change vs. 1838-1847\n- state_change (float): state_power change vs. 1838-1847\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1858-1867": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1858-1867, building on the established trajectory. Start\nfrom where Chile stood at the end of 1848-1857, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1858-1867:\n# Chile, 1858–1867: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Nitrate and copper/silver mining expansion (esp. northern desert and Norte Chico):** Export-led growth generated customs revenue that fiscally strengthened the central state, giving it resources independent of any single elite faction.\n\n- **Railway and infrastructure development (Santiago–Valparaíso line, completed 1863):** Improved state administrative reach and market integration; strengthened the state's coercive and logistical capacity while also fostering a commercial bourgeoisie.\n\n- **Growth of a liberal/reformist commercial and provincial elite:** Rising merchants, miners, and professionals increasingly demanded political liberalization against Conservative-Pelucón dominance, gradually strengthening organized civil society.\n\n- **Erosion of the 1833 Constitution's authoritarian consensus:** Slow ideological shift among elites toward secularization and reduced executive power weakened the unchecked \"strong presidency\" model, a modest pull toward the corridor.\n\n- **Secularization pressures and Church–state tension:** Ongoing conflict over Church privileges mobilized both clerical-conservative and liberal-anticlerical mobilization, activating society on multiple sides.\n\n- **Demographic growth and modest urbanization (Santiago, Valparaíso):** Expanded the base for associational life, press, and electoral politics, incrementally strengthening society.\n\n**Events:**\n\n- **The 1859 Civil War / revolt:** Armed regional and liberal-mining elite uprising (notably around Copiapó under Pedro León Gallo) against Manuel Montt's Conservative government. The state's suppression demonstrated and reinforced central coercive power; the revolt itself signaled organized elite resistance (societal contestation).\n\n- **End of Manuel Montt's presidency and election of José Joaquín Pérez (1861):** Transition to a conciliatory, \"Liberal-Conservative fusion\" government reduced repressive tension and broadened the governing coalition—a rebalancing that modestly empowered society/opposition within institutions.\n\n- **Amnesty and reintegration of exiled/defeated liberals (early 1860s):** Reduced state repression and reincorporated opposition factions, strengthening political society.\n\n- **Founding of the Radical Party (1863):** Emergence of an organized, provincial, anticlerical liberal party—a discrete institutionalization of civil-society political mobilization.\n\n- **Chincha Islands War / Spanish conflict (1864–1866) and the bombardment of Valparaíso (March 1866):** War with Spain rallied nationalist sentiment (mobilizing society) and justified military buildup and defense spending (strengthening state coercive capacity), while the destruction of Valparaíso imposed real economic costs.\n\n- **1865 \"interpretive\" law on Article 5 of the Constitution:** Legislation permitting private worship by non-Catholics—a concrete legal step in secularization that curtailed Church-backed state orthodoxy and expanded space for pluralism in society.\n\n---\n\n**Caveat:** Acemoğlu and Robinson do not treat this Chilean decade as a case study in *The Narrow Corridor*, so the classifications above apply their state-vs-society \"Red Queen\" logic interpretively rather than reproducing their own analysis.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1858-1867\n- state_power (float, 0-10): absolute state power at the end of 1858-1867\n- society_change (float): society_power change vs. 1848-1857\n- state_change (float): state_power change vs. 1848-1857\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1868-1877": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1868-1877, building on the established trajectory. Start\nfrom where Chile stood at the end of 1858-1867, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1868-1877:\n# Chile, 1868–1877: State and Society in the Narrow Corridor Framework\n\nA caveat: some items below sit at the edges of the 1868–1877 window, and the precise year of some processes is debatable. I've kept to developments materially active during this decade.\n\n## Trends\n\n- **Nitrate and copper export expansion (esp. Atacama/Antofagasta economy).** Growing mineral and guano/nitrate wealth (in Bolivian and Peruvian territory worked by Chilean capital and labor) enlarged state fiscal capacity via customs revenue and strengthened a commercial elite. *Strengthened the state's fiscal base; strengthened an economic elite (mixed for broad society).*\n\n- **Railway and infrastructure buildout.** Continued expansion of rail (e.g., the Santiago–Valparaíso line, opened 1863, and southward extensions) and telegraph deepened the state's administrative and coercive reach into the territory. *Strengthened the state.*\n\n- **Consolidation of parliamentary/oligarchic liberalism.** The gradual erosion of the strong presidentialism of the 1833 Constitution, with liberal reforms constraining executive dominance, shifted power toward Congress and organized elite factions. *Strengthened (elite) society relative to executive state power.*\n\n- **Secularizing conflict (Church–state tensions).** Ongoing anticlerical liberal pressure over cemeteries, education, and civil authority weakened the Church's monopoly and expanded secular state jurisdiction. *Strengthened the secular state; contested a traditional social institution.*\n\n- **Demographic growth and urbanization.** Population growth and the expansion of Santiago/Valparaíso, plus an emerging urban middle and artisan class, broadened the base for civic and political organization. *Strengthened society (mobilizational capacity).*\n\n- **Frontier expansion into Araucanía.** The slow-moving military-settler \"pacification\" of Mapuche territory extended state administration and land control southward. *Strengthened the state (at the expense of an autonomous indigenous society).*\n\n## Events\n\n- **Constitutional/electoral reforms of the early 1870s.** Amendments reducing presidential prerogatives and reforming suffrage/incompatibility rules (culminating in reforms around 1871–1874) concretely limited executive power. *Constrained the executive; strengthened parliamentary/elite society.*\n\n- **1871 ban on immediate presidential re-election.** A discrete constitutional change ending the five-year re-election pattern. *Weakened executive continuity; strengthened institutional constraints on the state.*\n\n- **Federico Errázuriz Zañartu's presidency (1871–1876).** A period of liberal-reformist governance advancing secularization and administrative reform. *Strengthened liberal-institutional state capacity while reallocating power toward Congress.*\n\n- **1874 electoral law reform.** Broadened the franchise (notably by presuming literacy as a qualification), expanding the formal political nation. *Strengthened (a portion of) society's political participation.*\n\n- **1874 Penal Code / legal codification efforts.** Advancing systematic legal codes standardized state legal authority. *Strengthened the state's rule-of-law capacity.*\n\n- **Onset of the 1870s economic downturn.** Falling international prices and financial strain toward mid-decade squeezed public finances and living standards, heightening pressure over the mineral frontier. *Weakened the state's fiscal position; strained society.*\n\n- **Boundary treaty with Bolivia (1874).** A discrete diplomatic agreement over the Atacama/Antofagasta frontier that shaped fiscal claims and set the stage for later conflict. *Ambiguous—stabilized then destabilized state interests over resource territory.*\n\n---\n\n**Note on reliability:** I'm confident about the general framework-relevant dynamics (mineral wealth, secularization, parliamentary erosion of presidentialism, Araucanía expansion). I'm **less certain of exact dates** for several reforms (the 1871 re-election ban, 1874 electoral and penal-code changes)—please verify these specific years against a dedicated Chilean political history before relying on them.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1868-1877\n- state_power (float, 0-10): absolute state power at the end of 1868-1877\n- society_change (float): society_power change vs. 1858-1867\n- state_change (float): state_power change vs. 1858-1867\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1878-1887": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1878-1887, building on the established trajectory. Start\nfrom where Chile stood at the end of 1868-1877, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1878-1887:\n# Chile, 1878–1887: State and Society Power (Acemoğlu–Robinson Framework)\n\n**Trends:**\n\n- **Nitrate/guano export boom and fiscal transformation** — The prospect and then reality of controlling Atacama nitrate fields shifted state revenue toward export taxes on nitrates, reducing dependence on domestic taxation and landed elites. This *strengthened the state* fiscally while arguably weakening society's leverage (the state no longer needed to bargain with taxpayers—a \"resource curse\" dynamic reducing accountability).\n\n- **Consolidation of the centralized \"Portalian\" state** — The ongoing institutionalization of a strong, centralized executive and professionalized bureaucracy/military inherited from the 1833 constitutional order continued through this decade. *Strengthened the state.*\n\n- **Growth of an urban working and middle class tied to mining, ports, and railways** — Expansion of wage labor in nitrate/mining zones and port cities gradually built the social base for later mobilization. *Modestly strengthened society* (though largely latent in this period).\n\n- **Territorial and administrative expansion into newly conquered lands** — Incorporation of northern provinces (and simultaneous southern frontier expansion) extended state administrative reach over new territory and populations. *Strengthened the state.*\n\n- **Anticlerical/secularizing liberal reformism** — Ongoing tension between liberal elites and the Church over control of civil institutions built toward the \"theological questions\" reforms. Ambiguous: expanded *state* capacity over civil registry/education while mobilizing *society* along ideological lines.\n\n**Events:**\n\n- **War of the Pacific (1879–1884)** — Chile's war against Peru and Bolivia is the decisive event of the period. Victory delivered permanent control of nitrate-rich Antofagasta and Tarapacá, massively expanding the fiscal and territorial base of the state and enlarging/professionalizing the military. *Strongly strengthened the state.*\n\n- **Occupation of Lima (1881) and Treaty of Ancón (1883)** — Formalized Chile's territorial gains, locking in the nitrate revenue windfall. *Strengthened the state.*\n\n- **Final \"Pacification of Araucanía\" (culminating ~1881–1883)** — The military subjugation of the Mapuche and incorporation of southern frontier lands extended state authority and opened land for colonization. *Strengthened the state; weakened an autonomous indigenous society.*\n\n- **Secularizing \"leyes laicas\" (1883–1884)** — Laws on civil cemeteries, civil marriage, and civil registry transferred functions from the Church to the state. *Strengthened state capacity* at the Church's expense.\n\n- **Presidential succession and elite factionalism (Pinto → Santa María → Balmaceda, 1886)** — Balmaceda's 1886 accession set up the later state-versus-Congress confrontation; in this window it reflects *state consolidation* but also brewing intra-elite conflict over control of nitrate revenues.\n\n---\n\n**Caveat:** In A&R terms, this decade shows the state pulling sharply ahead of society—wartime victory and resource wealth expanding state capacity without a commensurate strengthening of societal checks—an imbalance that helps explain why Chile's later trajectory involved struggles (e.g., the 1891 civil war) to keep the state within the \"corridor.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1878-1887\n- state_power (float, 0-10): absolute state power at the end of 1878-1887\n- society_change (float): society_power change vs. 1868-1877\n- state_change (float): state_power change vs. 1868-1877\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1888-1897": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1888-1897, building on the established trajectory. Start\nfrom where Chile stood at the end of 1878-1887, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1888-1897:\n# Chile, 1888–1897: State and Society Power (Acemoğlu–Robinson Framework)\n\n**Trends:**\n\n- **Nitrate-driven fiscal expansion (post-War of the Pacific export boom):** Booming nitrate revenues from the conquered northern provinces flowed into state coffers as export duties, giving the executive an autonomous revenue base independent of domestic taxation and Congress. This *strengthened the state's fiscal capacity* but, by freeing the president from bargaining with representative institutions, arguably weakened the accountability constraints society could impose (a \"resource curse\" dynamic loosening the corridor).\n\n- **Growth of British/foreign capital dominance in nitrate (e.g., the Nitrate King, John Thomas North):** Foreign ownership of the export sector meant much economic power lay outside both Chilean state and Chilean society, creating a rentier fiscal structure and contested control over the commanding heights of the economy. Ambiguous effect—it funded the state but subordinated economic sovereignty.\n\n- **Urbanization and emergence of a nitrate/mining working class and nascent labor organization:** Rapid growth of northern mining camps and port cities (Iquique, Antofagasta) created a mobilized, concentrated laboring population—a slow strengthening of the potential for civil-society/popular mobilization, though still largely unorganized in this decade.\n\n- **Consolidation of an entrenched oligarchic-parliamentary elite:** The landed and financial elite increasingly asserted congressional prerogatives against presidential authority, a long-running institutional contest over where power should sit—strengthening a narrow *elite* segment of \"society\" (Congress) at the expense of executive centralization.\n\n**Events:**\n\n- **The Chilean Civil War of 1891:** The decisive event. President José Manuel Balmaceda's attempt to govern by decree and use nitrate revenues for state-led development (public works, asserting executive supremacy) triggered a Congress–Navy revolt. Balmaceda's defeat and suicide *weakened the state's executive/central power* and shifted authority to Congress. It empowered a narrow oligarchic elite rather than broad society.\n\n- **Establishment of the Parliamentary Republic (1891 onward):** The war's outcome installed a regime of congressional supremacy, cabinet instability, and elite factional dominance. This weakened the presidency and centralized state capacity while entrenching oligarchic control—an elite check on the state that did *not* meaningfully broaden popular participation.\n\n- **Balmaceda's public-works and infrastructure program (pre-1891):** State-directed spending of nitrate wealth on railways, schools, and public buildings—a discrete push to *strengthen state developmental capacity*, cut short by the civil war.\n\n---\n\n**Caveat:** The core Acemoğlu–Robinson reading here is that 1891 saw the *Shackled Leviathan/corridor* dynamic tilt toward **elite (Congress) constraint of the state**—but this strengthened an oligarchic faction rather than an inclusive civil society, illustrating how \"society\" can be narrow. Verify specific dates/figures against primary sources.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1888-1897\n- state_power (float, 0-10): absolute state power at the end of 1888-1897\n- society_change (float): society_power change vs. 1878-1887\n- state_change (float): state_power change vs. 1878-1887\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1898-1907": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1898-1907, building on the established trajectory. Start\nfrom where Chile stood at the end of 1888-1897, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1898-1907:\n# Chile, 1898–1907: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Nitrate export boom (post–War of the Pacific consolidation).** The Tarapacá and Antofagasta nitrate fields generated massive export revenues and customs duties (the state derived roughly half its ordinary income from nitrate export taxes). This *strengthened the state's* fiscal capacity while making it dangerously dependent on a single commodity and on foreign (largely British) capital—arguably weakening autonomous state capacity by outsourcing economic control.\n\n- **Parliamentary Republic weakness (1891–1920).** Following the 1891 civil war, executive authority was subordinated to a fractious Congress dominated by the landed and financial oligarchy. This *weakened the state* as a coherent, autonomous actor—it became an instrument of elite factions rather than a Leviathan capable of independent action.\n\n- **Rural landed oligarchy and *inquilinaje* (tenant labor).** Persistent semi-servile labor relations in the Central Valley haciendas kept the rural majority politically demobilized. This *weakened civil society* by suppressing broad-based popular participation and reinforcing elite dominance.\n\n- **Urbanization and proletarianization.** Growth of the working class in nitrate camps (*pampinos*), ports (Valparaíso, Iquique), and Santiago produced the beginnings of organized labor, mutual-aid societies (*mancomunales*), and a nascent working-class press. This *strengthened civil society* from below.\n\n- **Monetary instability / *cuestión del papel moneda*.** Chronic inflation and currency depreciation (the *conversión metálica* debates) reflected oligarchic capture of monetary policy to benefit landowner-debtors. This *weakened the state's* fiscal credibility and *weakened* wage-earning society's real incomes.\n\n**Events:**\n\n- **1901 nitrate workers' organizing and early strikes** in the northern *oficinas* and ports—concrete assertions of labor power that *strengthened civil society's* capacity for collective action.\n\n- **Valparaíso maritime/dockworkers' strike, 1903.** Repressed violently, but marked a milestone in labor mobilization—*strengthened society's* organizational experience even as state repression *asserted state coercion*.\n\n- **\"Semana Roja\" (Red Week), Santiago, October 1905.** Mass protests over the cost of living (meat import tariffs) escalated into riots and were crushed by military/police force, with heavy casualties. A dual signal: *strengthened society's* capacity for mass mobilization while displaying the *state's coercive* (Leviathan) response.\n\n- **Santa María de Iquique massacre, December 1907.** Army troops fired on thousands of striking nitrate workers and families in the school, killing hundreds/thousands. A brutal demonstration of a *despotic state* crushing organized labor—*weakening civil society* through terror in the short run, but a foundational martyrdom for the later labor movement.\n\n- **Valparaíso earthquake, August 1906.** Devastated Chile's principal port/financial center; reconstruction demands strained fiscal capacity and prompted state administrative involvement—mixed effect, temporarily *stressing the state* while expanding its infrastructural role.\n\n**Interpretive note:** This decade shows Chile *outside/at the edge of the corridor*: an oligarchy-captured state that was fiscally strong (nitrates) but institutionally weak, confronting a rising but repressed society. The recurring pattern—mobilization met by massacre—illustrates a relationship where neither a balanced, mutually-empowering Leviathan-society dynamic nor stable liberty prevailed.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1898-1907\n- state_power (float, 0-10): absolute state power at the end of 1898-1907\n- society_change (float): society_power change vs. 1888-1897\n- state_change (float): state_power change vs. 1888-1897\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1908-1917": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1908-1917, building on the established trajectory. Start\nfrom where Chile stood at the end of 1898-1907, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1908-1917:\n# Chile, 1908–1917: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Nitrate export boom (peak years pre-WWI):** Massive fiscal revenue from northern nitrate fields funded the state without domestic taxation of elites. This *strengthened the state* fiscally but perversely *weakened* accountability, since revenue flowed from export duties rather than a bargained relationship with society.\n\n- **Growth of the northern working class (salitreras) and urban proletariat:** Concentration of workers in mining zones and cities (Santiago, Valparaíso) built dense associational networks and class consciousness. This *strengthened civil society's* organizational capacity even as workers remained politically marginalized.\n\n- **Rise of mutualist and mancomunal organizations into unionism:** Ongoing shift from mutual-aid societies toward combative labor federations. This *strengthened society's* mobilizational power.\n\n- **Consolidation of the Parliamentary Republic (post-1891 pattern):** Continued dominance of oligarchic Congress over the executive fragmented and *weakened state* capacity/coherence, while entrenching landed and financial elite control.\n\n- **Persistent rural landed oligarchy (latifundio/inquilinaje):** Semi-servile tenancy in the central valley *weakened rural civil society* and kept the countryside outside the mobilizational trends of the north.\n\n- **Emergence of new middle-class and reformist political currents:** Growing professional/urban middle strata seeding later Radical and reformist politics *strengthened society's* pluralism.\n\n**Events:**\n\n- **Santa María de Iquique massacre (December 1907, immediately preceding the window and shaping 1908 onward):** Army killing of striking nitrate workers—a stark *state coercive action* that repressed and traumatized labor short-term but *catalyzed* later organizational militancy.\n\n- **Founding/expansion of labor organizing culminating in the FOCH (Federación Obrera de Chile, 1909):** Discrete organizational creation that *strengthened civil society*.\n\n- **Emergence of Luis Emilio Recabarren's activism and founding of the Partido Obrero Socialista (1912):** Discrete institutional creation giving labor an autonomous political vehicle—*strengthened society*.\n\n- **World War I outbreak (1914) and disruption of nitrate markets:** War initially disrupted, then temporarily boosted, nitrate demand; but signaled the vulnerability that would later collapse state fiscal foundations—*ambiguous, ultimately weakening the state's* revenue base.\n\n- **Recurrent strikes and labor unrest across the nitrate zone and ports:** Discrete waves of collective action that *asserted society's* countervailing power against state and capital.\n\n---\n\n**Caveat:** I've reasoned from general Chilean historiography mapped onto Acemoğlu–Robinson's categories. You should verify specific dates (especially the FOCH's founding year and POS's exact formation) against a dedicated source before citing them.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1908-1917\n- state_power (float, 0-10): absolute state power at the end of 1908-1917\n- society_change (float): society_power change vs. 1898-1907\n- state_change (float): state_power change vs. 1898-1907\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1918-1927": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1918-1927, building on the established trajectory. Start\nfrom where Chile stood at the end of 1908-1917, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1918-1927:\n# Chile, 1918–1927: The State–Society Balance\n\n**Trends:**\n\n- **Nitrate-driven export economy and fiscal dependence on nitrate customs revenue** — This underwrote state finances without requiring the state to develop broad domestic taxation or bargain with society; a fragile foundation that began eroding as synthetic nitrates (Haber-Bosch) undercut Chilean exports after WWI. *Strengthened the state fiscally in the short term but left it brittle.*\n\n- **Growth of an urban working class and mining proletariat (salitreras, coal, copper)** — Concentrated labor in nitrate fields, ports, and Santiago fed unionization and mutual-aid societies. *Strengthened civil society's mobilizational capacity.*\n\n- **Rise of organized labor and leftist organization** — The Federación Obrera de Chile (FOCh) radicalized and affiliated with communist internationalism; the Partido Comunista de Chile formed (1922). *Strengthened society, while provoking state repression.*\n\n- **Erosion of the \"Parliamentary Republic\" (1891–1925)** — Chronic ministerial instability and oligarchic factionalism weakened executive authority and delegitimized the elite-dominated order. *Weakened the state's coherence and prestige.*\n\n- **Expansion of the middle class and secular/professional sectors** — Growing demand for political inclusion and social reform beyond the landed oligarchy. *Strengthened society's assertiveness.*\n\n**Events:**\n\n- **1919 \"Asamblea Obrera de Alimentación Nacional\"** and hunger/cost-of-living protests amid post-war economic dislocation. *Strengthened society's collective action.*\n\n- **Postwar nitrate collapse (1919–1921)** — Sharp fall in demand caused unemployment, mine closures, and repatriation of oficinas workers. *Weakened both state (revenue) and society (economic distress).*\n\n- **1920 election of Arturo Alessandri Palma** — His reformist populist campaign mobilized middle- and working-class support against the oligarchic Congress. *Strengthened society's political voice; challenged the entrenched state elite.*\n\n- **San Gregorio massacre (1921)** and repeated repression of nitrate strikes. *Reflected coercive state action against mobilized society.*\n\n- **\"Ruido de Sables\" (September 1924)** — Military officers' saber-rattling in Congress forced passage of stalled social legislation, then a military junta took power. *Strengthened the state's coercive/military apparatus while short-circuiting parliamentary process.*\n\n- **1924 social laws** (labor contracts, unions, accident insurance, etc.) — Enacted under military pressure. *Strengthened the state's regulatory reach and institutionalized labor relations.*\n\n- **1925 Constitution** — Restored presidential system, separated Church and state, expanded executive and social provisions, ending the Parliamentary Republic. *Strongly strengthened state (executive) capacity.*\n\n- **Rise of Carlos Ibáñez del Campo, culminating in his 1927 presidency** — Consolidation of authoritarian, technocratic rule with repression of communists and labor leaders. *Strengthened the state coercively while weakening autonomous civil society.*\n\n---\n\n**Framework note:** In Acemoğlu–Robinson terms, this decade shows a society becoming more assertive (labor, middle class, Alessandri) *while* the state simultaneously reorganizes and centralizes (1925 Constitution, military intervention, Ibáñez). The 1927 outcome tilts toward the **Despotic Leviathan** side rather than deeper entry into the \"narrow corridor,\" as state capacity grows faster than durable societal checks.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n1908-1917: <6.0, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1918-1927\n- state_power (float, 0-10): absolute state power at the end of 1918-1927\n- society_change (float): society_power change vs. 1908-1917\n- state_change (float): state_power change vs. 1908-1917\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1928-1937": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1928-1937, building on the established trajectory. Start\nfrom where Chile stood at the end of 1918-1927, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1928-1937:\n# Chile, 1928–1937: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Nitrate decline and copper dependence (ongoing):** The long structural erosion of the nitrate sector, accelerated by synthetic substitutes, plus growing reliance on foreign-owned (US) copper, left state revenues fragile and hostage to commodity swings—**weakened the state's** fiscal autonomy and capacity.\n\n- **State-building via the Ibáñez apparatus (1927 onward):** Expansion of the Carabineros (national police, consolidated 1927), professionalized bureaucracy, and centralized administration under Carlos Ibáñez del Campo **strengthened the state's** coercive and administrative capacity.\n\n- **Growth of organized labor and mutual-aid/union associations:** Continued mobilization of miners, urban workers, and white-collar employees, feeding into a strengthening party-left ecosystem—**strengthened civil society's** organizational capacity (though repressed intermittently).\n\n- **Urbanization and expansion of middle sectors:** Growth of a professional/middle class and Santiago's urban population broadened the base for organized political participation—**strengthened society**.\n\n- **Import-substituting and interventionist economic orientation:** Movement toward state economic management (tariffs, credit institutions, later CORFO groundwork) **strengthened the state's** economic reach.\n\n**Events:**\n\n- **Ibáñez dictatorship consolidation and repression (1927–1931):** Authoritarian rule, exile of opponents, censorship, and suppression of Congress—**strengthened the (coercive) state, weakened civil society.**\n\n- **Great Depression / 1929–1931 collapse:** Chile was among the hardest-hit economies globally; nitrate/copper export collapse gutted revenues and produced mass unemployment—**weakened the state** fiscally and **stressed society** economically.\n\n- **Fall of Ibáñez (July 1931):** Mass protests, professional-guild strikes, and student mobilization forced his resignation—a **discrete assertion of civil society power** and a **weakening of the authoritarian state**.\n\n- **Political instability of 1931–1932:** Rapid succession of governments culminating in the **Socialist Republic of Chile (June 1932, ~12 days)** and repeated coups—**weakened state** coherence/legitimacy.\n\n- **Election of Arturo Alessandri (Oct 1932) and return to constitutional order:** Restoration of the 1925 Constitution's functioning; re-stabilized institutions—**strengthened state** capacity and legitimacy, though via a conservative-leaning restoration that **constrained popular mobilization**.\n\n- **Founding of the Socialist Party (1933) and growing Communist/left organization:** Institutionalized left-party competition—**strengthened organized society**.\n\n- **Ruralization/Ley de Seguridad Interior (1937) and repression of labor:** Alessandri's use of state security law against strikes and the left—**strengthened state coercion, weakened society**.\n\n- **Formation of the Popular Front coalition (1936–1937):** Alliance of Radicals, Socialists, Communists—an electoral vehicle poised to channel civil-society power into the state (culminating in the 1938 victory)—**strengthened society's institutionalized leverage over the state.**\n\n---\n\n**Caveat:** The precise coding of events as \"state\" vs. \"society\" is interpretive; Acemoğlu–Robinson would emphasize that the 1931–1932 turbulence reflects a **contest** over the corridor, with neither side securely dominant, and the constitutional restoration + Popular Front trajectory as tentative movement toward balanced (\"shackled Leviathan\") dynamics later disrupted.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n1908-1917: <6.0, 6.0>\n1918-1927: <6.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1928-1937\n- state_power (float, 0-10): absolute state power at the end of 1928-1937\n- society_change (float): society_power change vs. 1918-1927\n- state_change (float): state_power change vs. 1918-1927\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1938-1947": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1938-1947, building on the established trajectory. Start\nfrom where Chile stood at the end of 1928-1937, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1938-1947:\n# Chile, 1938–1947: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Rise and consolidation of the Popular Front / center-left electoral coalitions (Radical Party governance)** — The alliance of Radicals, Socialists, and Communists that took power in 1938 broadened political participation and mobilized previously excluded groups; strengthened *society* by incorporating labor and middle-class organizations into the political process.\n\n- **State-led industrialization via CORFO (Corporación de Fomento de la Producción, founded 1939)** — This development agency expanded the state's economic role in energy, steel, and industry; strengthened the *state* by building fiscal and administrative capacity and creating a productive apparatus society came to depend on.\n\n- **Growth of organized labor and unionization** — Expansion of unions and worker federations under sympathetic governments strengthened *civil society*, though the corporatist channeling of labor through state-recognized structures also tied unions to (and made them dependent on) the *state*.\n\n- **Urbanization and industrial working-class formation** — Continued migration to cities and growth of the industrial workforce strengthened *society's* capacity for collective mobilization while increasing demands on state provision.\n\n- **Persistent rural/agrarian oligarchic control (unreformed *latifundio* system)** — The countryside remained under landlord dominance with the peasantry politically demobilized (an implicit deal excluding rural unionization); this preserved a zone of elite power that constrained *society* and limited the reach of an inclusive state.\n\n**Events:**\n\n- **1938 presidential election of Pedro Aguirre Cerda (Popular Front)** — A discrete electoral victory bringing the center-left to power; broadened *society's* voice in government.\n\n- **1939 Chillán earthquake** — This catastrophe directly prompted the creation of CORFO as a reconstruction/development vehicle; strengthened the *state's* developmental capacity.\n\n- **1938 \"Matanza del Seguro Obrero\" (massacre of young Nacistas)** — State repression of a failed putsch attempt; a discrete assertion of coercive *state* power.\n\n- **Death of Aguirre Cerda (1941) and election of Juan Antonio Ríos (1942)** — Leadership transitions that moderated the coalition, shifting the balance somewhat away from the mobilized left and toward centrist state management.\n\n- **WWII and Chile's belated break with the Axis (1943) / wartime economic pressures** — External shocks that reinforced state economic intervention and diplomatic realignment; strengthened the *state's* coordinating role.\n\n- **1946 election of Gabriel González Videla (with Communist support)** — Communists briefly entered government, marking a peak of leftist incorporation into the *state/society* nexus.\n\n- **1947 rupture with the Communists / onset of repression (prefiguring the 1948 \"Ley Maldita\")** — González Videla turned against his Communist allies, moving to outlaw the party; a discrete reversal that weakened a segment of *civil society* and asserted repressive *state* power.\n\n---\n\n*Caveat:* Acemoğlu and Robinson do not analyze this specific Chilean decade in detail in *The Narrow Corridor*; the above applies their state-vs-society framework to the standard historical record, so verify specifics against a dedicated Chilean history.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n1908-1917: <6.0, 6.0>\n1918-1927: <6.0, 7.0>\n1928-1937: <6.0, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1938-1947\n- state_power (float, 0-10): absolute state power at the end of 1938-1947\n- society_change (float): society_power change vs. 1928-1937\n- state_change (float): state_power change vs. 1928-1937\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1948-1957": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1948-1957, building on the established trajectory. Start\nfrom where Chile stood at the end of 1938-1947, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1948-1957:\n# Chile, 1948–1957: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Copper-dependent economy and foreign (U.S.) ownership of large mines** — Persistent reliance on copper exports left state revenue hostage to world prices and constrained fiscal autonomy; arguably *weakened the state's* independent capacity while enriching a narrow elite.\n\n- **Chronic inflation accelerating through the period** — Rising inflation (reaching very high levels by the mid-1950s) eroded state legitimacy and real wages, *weakening both* the state's economic authority and the material security of organized society.\n\n- **Growth of organized labor and unionization** — Despite legal restrictions, the labor movement continued to organize; the founding of the **Central Única de Trabajadores (CUT) in 1953** consolidated union power, *strengthening civil society* as a mobilized, coordinated force.\n\n- **Ongoing urbanization and rural-to-urban migration** — Expanding urban working and middle classes deepened the base for popular mobilization and electoral participation, *strengthening society* while pressuring the state for services.\n\n- **Import-substitution industrialization via CORFO and state developmentalism** — Continued expansion of the state's economic-planning role (dating from the late 1930s) *strengthened the state's* administrative reach and capacity.\n\n- **Enfranchisement trend, especially women's political incorporation** — Women, having gained the municipal then national vote (full suffrage from 1949), progressively entered the electorate, broadening participatory society (*strengthened society*).\n\n**Events:**\n\n- **\"Ley Maldita\" — Ley de Defensa Permanente de la Democracia (1948)** — Under President González Videla, this law **banned the Communist Party**, purged voter rolls, and repressed militants (including internment at Pisagua). It *strengthened the coercive/despotic power of the state* while *weakening civil society* by criminalizing a major political-labor actor.\n\n- **Women's full national suffrage (1949) and its first exercise in the 1952 presidential election** — A discrete legal/electoral milestone that *strengthened society's* participatory foundation.\n\n- **1952 presidential election of Carlos Ibáñez del Campo** — The return of the populist, anti-party \"General of Hope\" (running on a broom/anti-corruption image) reflected disillusionment with party politics; ambiguous — his personalist appeal could *weaken institutionalized checks* even as it channeled popular mobilization.\n\n- **Founding of the CUT (1953)** — Discrete organizational event unifying the labor movement; *strengthened society*.\n\n- **Klein–Saks Mission (arriving 1955–56)** — Invitation of a U.S. advisory mission to impose orthodox anti-inflation stabilization (wage restraint, spending cuts); it asserted *state economic authority* but provoked labor backlash, *straining state–society relations*.\n\n- **General strikes and protests against austerity (notably the 1957 unrest)** — Mass mobilization and rioting against stabilization measures and rising transport/living costs; a *demonstration of society's mobilizational power* met with state repression.\n\n---\n\n*Caveat:* I've flagged the items I'm most confident are period-specific to 1948–1957. Exact dating of the Klein–Saks measures and specific strike waves is worth verifying against a dedicated source.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n1908-1917: <6.0, 6.0>\n1918-1927: <6.0, 7.0>\n1928-1937: <6.0, 6.5>\n1938-1947: <6.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1948-1957\n- state_power (float, 0-10): absolute state power at the end of 1948-1957\n- society_change (float): society_power change vs. 1938-1947\n- state_change (float): state_power change vs. 1938-1947\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1958-1967": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1958-1967, building on the established trajectory. Start\nfrom where Chile stood at the end of 1948-1957, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1958-1967:\n# Chile, 1958–1967: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Accelerating urbanization and demographic shift** — Rural populations continued migrating to Santiago and other cities throughout this period, expanding an urban working and middle class. This strengthened civil society by creating denser networks capable of collective mobilization.\n\n- **Growth of organized labor and unionization** — Continued expansion of union membership (building on the CUT, founded 1953) mobilized workers as an organized force. Strengthened society, though it also invited state efforts to co-opt or contain it.\n\n- **Rising political mobilization of the peasantry and urban poor** — Slow expansion of *pobladores* (shantytown dwellers) and increasing rural political consciousness broadened the base of participatory demands. Strengthened society.\n\n- **Persistent economic dependence on copper and chronic inflation** — Structural reliance on a single export commodity and recurring inflationary pressure constrained fiscal capacity and generated instability, tending to weaken the state's effectiveness while fueling redistributive demands.\n\n- **Deepening ideological polarization (three-thirds structure)** — The gradual crystallization of Chilean politics into roughly equal right, center, and Marxist-left blocs institutionalized competition but strained the capacity for durable consensus—an ambiguous effect: participatory but destabilizing.\n\n- **Expansion of the franchise and electoral participation** — Reforms (e.g., the 1958 electoral reform ending the practice enabling vote-buying via separate ballots, plus later moves toward compulsory registration) broadened genuine participation. Strengthened society and the accountability side of the state.\n\n**Events:**\n\n- **1958 presidential election and the *Ley de Defensa de la Democracia* repeal (1958)** — Lifting the ban on the Communist Party re-legalized a major segment of the left, strengthening organized society's political voice.\n\n- **1958 electoral reform (single official ballot / *cédula única*)** — Reduced landlord and elite control over rural voting, weakening traditional oligarchic power and strengthening independent popular participation.\n\n- **Jorge Alessandri's election (1958) and technocratic/business-oriented governance** — Represented an attempt to strengthen state administrative and fiscal capacity along conservative lines.\n\n- **The 1960 Valdivia earthquake (largest recorded, May 1960)** — A discrete shock that strained state resources and reconstruction capacity, testing and temporarily weakening state administrative reach.\n\n- **Eduardo Frei Montalva's election (1964)** — The Christian Democratic victory launched the \"Revolution in Liberty,\" a deliberate program to expand both state capacity and popular participation simultaneously.\n\n- **Agrarian Reform Law of 1967** — Enabled large-scale land expropriation and redistribution, directly attacking the landed oligarchy's power base (weakening a traditional elite) while strengthening state reach into the countryside and mobilizing peasants.\n\n- **Peasant Unionization Law of 1967** — Legalized rural unions, dramatically empowering a previously subordinated rural society and eroding hacienda-based domination.\n\n- **\"Chileanization\" of copper (mid-1960s, laws ~1966–67)** — State acquisition of majority stakes in foreign copper firms expanded state economic control and fiscal resources, strengthening the state.\n\n---\n\n*Note:* Acemoğlu and Robinson themselves discuss Chile primarily via its later slide toward the 1973 breakdown; the above applies their state-vs-society framework to the specific 1958–1967 window, where the notable dynamic is **simultaneous strengthening of both state and society**—the kind of contested balance that keeps a country in (or near) the corridor before polarization later threatened to push it out.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n1908-1917: <6.0, 6.0>\n1918-1927: <6.0, 7.0>\n1928-1937: <6.0, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <6.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1958-1967\n- state_power (float, 0-10): absolute state power at the end of 1958-1967\n- society_change (float): society_power change vs. 1948-1957\n- state_change (float): state_power change vs. 1948-1957\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1968-1977": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1968-1977, building on the established trajectory. Start\nfrom where Chile stood at the end of 1958-1967, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1968-1977:\n# Chile, 1968–1977: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Rising popular mobilization and organization (late 1960s–1973):** Growth of unions, shantytown (*pobladores*) organizations, and peasant associations strengthened civil society's capacity for collective action and demand-making.\n\n- **Agrarian reform acceleration (1967 law, deepened under Allende 1970–73):** Redistribution and expropriation of large estates weakened the traditional landed oligarchy while mobilizing rural society; simultaneously expanded the state's economic reach and administrative footprint.\n\n- **Growing ideological polarization:** Deepening left-right cleavage over the 1968–1973 period progressively eroded the shared norms and institutional restraint that allow state and society to coexist in the corridor—weakening both by making compromise harder.\n\n- **Economic deterioration under the Unidad Popular (1971–73):** Nationalizations, inflation, black markets, and production disruption weakened the state's fiscal capacity and legitimacy while polarizing society.\n\n- **Post-1973 neoliberal restructuring (the \"Chicago Boys,\" from ~1975):** Deregulation, privatization, and trade opening shrank the state's economic role and atomized/demobilized organized society, sharply weakening civil society's autonomous power.\n\n**Events:**\n\n- **Copper nationalization (1971):** Constitutional amendment nationalizing large-scale copper mining—dramatically expanded the state's control over the economy's commanding heights.\n\n- **Allende's electoral victory (1970):** A Marxist coalition capturing the presidency through the ballot box marked a peak of mobilized society channeled through state institutions.\n\n- **The \"October strike\"/bosses' strike (1972) and truckers' strikes:** Society-based resistance (business, professional guilds, truckers) directly contested and paralyzed the state.\n\n- **The military coup of 11 September 1973:** Overthrow of Allende and Pinochet's seizure of power—a decisive rupture that massively strengthened a despotic state while crushing civil society.\n\n- **Repression and institutional dismantling (1973–77):** Dissolution of Congress, banning of parties, suspension of elections, and creation of the DINA secret police (1974)—systematically destroyed civil society's autonomous power and entrenched an unaccountable, \"despotic Leviathan.\"\n\n- **Founding of the Vicaría de la Solidaridad (1976):** Church-based human rights body that preserved a rare surviving pocket of organized societal resistance under dictatorship—a modest reassertion of civil society.\n\n*Note: In Acemoğlu and Robinson's terms, 1968–1973 shows escalating mobilization that pushed Chile out of the corridor toward disorder/polarization, followed after 1973 by a swing to a despotic state that dominated a repressed society.*\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n1908-1917: <6.0, 6.0>\n1918-1927: <6.0, 7.0>\n1928-1937: <6.0, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <6.5, 7.5>\n1958-1967: <7.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1968-1977\n- state_power (float, 0-10): absolute state power at the end of 1968-1977\n- society_change (float): society_power change vs. 1958-1967\n- state_change (float): state_power change vs. 1958-1967\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1978-1987": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1978-1987, building on the established trajectory. Start\nfrom where Chile stood at the end of 1968-1977, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1978-1987:\n# Chile 1978–1987 Through the Narrow Corridor Framework\n\nHere I map developments to the balance between the Pinochet dictatorship (state/Leviathan) and organized civil society.\n\n## Trends\n\n- **Neoliberal restructuring (\"Chicago Boys\" reforms, late 1970s onward):** Privatization, trade liberalization, and deregulation reshaped the economy. This *strengthened the state's* autonomy from traditional elites and its ideological project, while *weakening* organized labor and the old developmentalist social base.\n\n- **Deindustrialization and labor demobilization:** Tariff cuts and the crushing of unions eroded the industrial working class that had anchored pre-1973 mass politics, *weakening a key pillar of civil society*—at least until reorganization later in the decade.\n\n- **Growth of the Catholic Church as a protected sphere (Vicaría de la Solidaridad, founded 1976, active through this period):** The Church provided legal aid, documentation of abuses, and organizational shelter, *gradually strengthening civil society* by giving it an institutional refuge the state hesitated to crush.\n\n- **Urban poverty and *poblaciones* organizing:** Economic hardship in shantytowns fostered grassroots survival networks (soup kitchens, communal organizations), slowly rebuilding *society's* capacity for collective action from below.\n\n- **Institutionalization of authoritarian rule via the 1980 Constitution's framework:** The regime embedded itself in a legal-constitutional order with a timetable, *strengthening the state* by legitimating and routinizing its power—but also creating scheduled openings society could later exploit.\n\n## Events\n\n- **1980 Constitutional plebiscite (September):** Ratified (amid restricted conditions) a new constitution entrenching Pinochet's rule and a 1988 plebiscite mechanism. *Strengthened the state* short-term but planted the institutional trigger for later contestation.\n\n- **1982–1983 debt crisis and financial collapse:** Peso devaluation, banking failures, and sharp recession/unemployment discredited the economic model and shattered the regime's performance legitimacy—a discrete shock that *weakened the state's* aura of competence and *energized society*.\n\n- **National Protest Days (*Jornadas de Protesta Nacional*, beginning May 1983):** Waves of mass mobilization across classes marked the *reemergence and strengthening of civil society* and the first sustained public defiance since 1973.\n\n- **Formation of opposition coalitions (Alianza Democrática 1983; Asamblea de la Civilidad 1986):** Cross-party and civic bodies organized to channel dissent, *strengthening society's* capacity for coordinated opposition.\n\n- **1986 \"año decisivo\" repression—discovery of an arms cache and the assassination attempt on Pinochet (September):** Prompted a harsh crackdown and state of siege, *reasserting state coercive power* and giving the regime a pretext to divide moderate from radical opposition.\n\n- **Legalization of political parties (1987 Ley de Partidos Políticos):** Part of the transition's legal scaffolding ahead of the 1988 plebiscite; *strengthened society* by providing a formal arena for organized political competition.\n\n---\n\n**Interpretive note:** In Acemoğlu and Robinson's terms, Chile in this decade shows a *Despotic Leviathan* whose coercive dominance was destabilized by an economic shock (1982–83), after which civil society reorganized—pushing the country toward the \"corridor\" that the 1988 plebiscite would ultimately open.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n1908-1917: <6.0, 6.0>\n1918-1927: <6.0, 7.0>\n1928-1937: <6.0, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <6.5, 7.5>\n1958-1967: <7.5, 8.0>\n1968-1977: <2.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1978-1987\n- state_power (float, 0-10): absolute state power at the end of 1978-1987\n- society_change (float): society_power change vs. 1968-1977\n- state_change (float): state_power change vs. 1968-1977\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1988-1997": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1988-1997, building on the established trajectory. Start\nfrom where Chile stood at the end of 1978-1987, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1988-1997:\n# Chile 1988–1997: The Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, Chile in this period is a case of *transition*: a \"Despotic Leviathan\" (Pinochet's regime) gradually being pushed toward the corridor as society mobilizes and state power is constrained—though incompletely, given the constitutional straitjacket left by the outgoing regime.\n\n## Trends\n\n- **Sustained high economic growth (~7% annually, the \"Chilean miracle\")** — Strengthened both. Broadened state fiscal capacity and legitimacy of the new democratic governments; also enlarged an economically empowered middle class and civil society, though it also reinforced the outgoing regime's neoliberal model.\n\n- **Gradual reduction of poverty and expansion of social spending under Aylwin/Frei** — Strengthened society. Concertación governments used growth to fund targeted social programs, rebuilding a state–society link that had been severed under authoritarianism.\n\n- **Institutionalization of the 1980 Constitution's \"authoritarian enclaves\"** — Constrained/entrenched non-democratic state power. Designated (unelected) senators, the binomial electoral system, an autonomous military, and the National Security Council limited elected officials' authority over the state apparatus—keeping the state partly outside democratic control.\n\n- **Reconstitution of political parties, unions, and NGOs** — Strengthened society. Actors suppressed after 1973 gradually re-mobilized, rebuilding associational life essential to shackling the Leviathan.\n\n- **Persistent military autonomy and Pinochet's continuation as Army commander-in-chief (until 1998)** — Strengthened the despotic/coercive arm of the state relative to civilian authority; a standing check on society's gains.\n\n## Events\n\n- **1988 National Plebiscite (\"No\" vote, Oct. 5)** — Strengthened society; weakened the despotic state. The 56% \"No\" vote against extending Pinochet's rule was the decisive mobilization that forced a transition timetable.\n\n- **1989 democratic elections; Patricio Aylwin elected** — Strengthened society and rebuilt legitimate state authority. First competitive presidential/legislative elections since 1973.\n\n- **1990 return to civilian government (March)** — Strengthened democratic state institutions, though power-sharing with unelected enclaves capped the shift.\n\n- **1991 Rettig Report (National Commission on Truth and Reconciliation)** — Strengthened society. Official documentation of disappearances/killings began accountability and reasserted civilian moral authority over the military past.\n\n- **1993 \"Boinazo\" military mobilization** — Strengthened the coercive state / signaled its limits. Pinochet's demonstrative troop show-of-force intimidated the government and revealed civilian authorities' incomplete control over the armed forces.\n\n- **1994 transition to Eduardo Frei Ruiz-Tagle** — Strengthened democratic state. Peaceful second Concertación handover consolidated electoral routine.\n\n- **1997 legislative elections** — Mixed. Continued democratic practice, but the binomial system kept the electoral playing field skewed, illustrating the enduring constitutional constraints on fully democratic state power.\n\n---\n\n*Note:* The framework's key tension here is that society's mobilization (plebiscite, elections, truth-seeking) pushed Chile toward the corridor, while the entrenched authoritarian enclaves and military autonomy kept the state's despotic capacities partly insulated from society—leaving Chile inside, but near the boundary of, the narrow corridor by 1997.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n1908-1917: <6.0, 6.0>\n1918-1927: <6.0, 7.0>\n1928-1937: <6.0, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <6.5, 7.5>\n1958-1967: <7.5, 8.0>\n1968-1977: <2.5, 8.5>\n1978-1987: <4.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1988-1997\n- state_power (float, 0-10): absolute state power at the end of 1988-1997\n- society_change (float): society_power change vs. 1978-1987\n- state_change (float): state_power change vs. 1978-1987\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1998-2007": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1998-2007, building on the established trajectory. Start\nfrom where Chile stood at the end of 1988-1997, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1998-2007:\n# Chile 1998–2007: The Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, Chile in this period was a society working to strengthen its capacity to constrain a state (and military) that had operated largely unchecked under Pinochet, while the state itself continued to develop administrative capacity. The \"Shackled Leviathan\" was being rebalanced as civilian oversight grew and authoritarian enclaves eroded.\n\n## Trends\n\n- **Erosion of authoritarian enclaves (institutional, strengthens society):** Gradual weakening of the 1980 Constitution's undemocratic features—appointed senators, the National Security Council's power, military autonomy—shifted power toward elected civilian institutions and away from the militarized state.\n\n- **Sustained economic growth and poverty reduction (economic, strengthens both):** Continued export-led growth (copper, agriculture) and falling poverty rates expanded state fiscal capacity while broadening the middle class, giving society greater economic independence and voice.\n\n- **Consolidation of Concertación governance (institutional, strengthens both):** The center-left coalition's continued electoral dominance normalized civilian democratic rule, deepening state legitimacy and institutionalizing peaceful competition.\n\n- **Growing judicial willingness to pursue human rights cases (institutional, strengthens society):** Courts increasingly reinterpreted amnesty protections, progressively subordinating the military to civilian legal accountability.\n\n- **Rising social mobilization and demands (societal, strengthens society):** Growing expectations around education, pensions, and inequality signaled an increasingly assertive civil society, though economic inequality remained a persistent constraint.\n\n## Events\n\n- **Pinochet's London arrest (1998, strengthens society):** Detention on Spanish extradition request shattered his aura of impunity, emboldening domestic accountability efforts and weakening the military's protected status.\n\n- **Pinochet's return and stripping of immunity (2000, strengthens society):** Courts removed his senatorial immunity, opening domestic prosecution and further subordinating the ex-dictator to civilian law.\n\n- **Rettig follow-up and the Valech Report (2004, strengthens society):** Official documentation of torture broadened the state's acknowledgment of past abuses, legitimizing victims' claims and civilian oversight of the armed forces.\n\n- **2005 constitutional reforms (Lagos):** Eliminated appointed senators, restored presidential authority to remove military commanders, and curtailed the National Security Council—**strengthening civilian state control** over the military and **strengthening society's** hand in shaping institutions.\n\n- **Riggs Bank scandal (2004–2005, strengthens society):** Revelations of Pinochet's hidden foreign accounts destroyed his remaining moral standing among conservative supporters, easing accountability.\n\n- **Election of Michelle Bachelet (2006, strengthens society):** A former detainee/torture victim and woman becoming president symbolized the reversal of authoritarian-era power relations.\n\n- **\"Penguin Revolution\" student protests (2006, strengthens society):** Massive secondary-student mobilization over education quality demonstrated civil society's capacity to force policy onto the national agenda.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n1908-1917: <6.0, 6.0>\n1918-1927: <6.0, 7.0>\n1928-1937: <6.0, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <6.5, 7.5>\n1958-1967: <7.5, 8.0>\n1968-1977: <2.5, 8.5>\n1978-1987: <4.5, 7.5>\n1988-1997: <6.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1998-2007\n- state_power (float, 0-10): absolute state power at the end of 1998-2007\n- society_change (float): society_power change vs. 1988-1997\n- state_change (float): state_power change vs. 1988-1997\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2008-2017": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2008-2017, building on the established trajectory. Start\nfrom where Chile stood at the end of 1998-2007, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2008-2017:\n# Chile 2008–2017 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Rising social mobilization and associational density (2011 onward)** — The student movement (2011–2013) matured into a durable ecosystem of protest organizations, feminist collectives, and Mapuche activism, structurally strengthening civil society's capacity to organize and contest the state.\n\n- **Erosion of the neoliberal \"subsidiary state\" consensus** — Growing public rejection of the market-driven Pinochet-era model (private pensions/AFP, for-profit education, privatized healthcare) reflected society demanding a more capacitous, redistributive state — pressure to strengthen state capacity in social provision.\n\n- **Deepening distrust of institutions and elites** — Corruption revelations, declining voter turnout, and disillusionment with the political class weakened the perceived legitimacy of both state and traditional intermediary bodies, threatening the balance both sides need.\n\n- **Persistent Mapuche conflict in Araucanía** — Ongoing land disputes, militarized policing, and application of anti-terrorism legislation reflected a slow-moving contest that both stressed state coercive capacity and mobilized an aggrieved segment of society.\n\n- **Economic slowdown post-commodity boom** — Falling copper prices after ~2013 constrained fiscal resources, limiting the state's ability to fund the expanded social role society was demanding, and raising inequality salience.\n\n- **Gradual liberalization of social/moral legislation** — Incremental reforms (divorce entrenchment, civil unions, decriminalization debates) signaled society's growing autonomy from traditionally dominant Catholic-conservative norms.\n\n**Events:**\n\n- **2011 student protests (\"Chilean Winter\")** — Mass mobilization demanding free, quality public education; a discrete rupture that dramatically strengthened civil society and forced education onto the national agenda.\n\n- **2010 election of Sebastián Piñera** — First right-wing president since Pinochet via democratic vote, signaling institutional consolidation of democratic alternation (a mark of a bounded state).\n\n- **February 2010 earthquake and tsunami** — Major disaster testing and temporarily straining state administrative and coercive capacity (reconstruction, looting, military deployment).\n\n- **2013 election of Michelle Bachelet on a reformist platform** — Mandate for structural reforms (education, tax, constitutional change), an attempt to expand state capacity in response to societal demands.\n\n- **2014–2016 corruption scandals (Penta, SQM, Caval)** — Campaign-finance and influence scandals implicating politicians and Bachelet's family, discretely weakening state and elite legitimacy.\n\n- **2015 electoral system reform** — Replacement of the binomial system (a Pinochet-era mechanism) with proportional representation, strengthening representative institutions and society's channel into the state.\n\n- **2014 tax and education reforms; 2016 pension protests (No+AFP)** — Legislative changes and mass demonstrations concretely reshaping the state's redistributive role and mobilizing society against the private pension system.\n\n- **2016 launch of Bachelet's participatory constitutional process** — A discrete, state-initiated effort to renegotiate the social contract (though it stalled), reflecting attempted rebalancing within the corridor.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n1908-1917: <6.0, 6.0>\n1918-1927: <6.0, 7.0>\n1928-1937: <6.0, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <6.5, 7.5>\n1958-1967: <7.5, 8.0>\n1968-1977: <2.5, 8.5>\n1978-1987: <4.5, 7.5>\n1988-1997: <6.5, 7.0>\n1998-2007: <7.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2008-2017\n- state_power (float, 0-10): absolute state power at the end of 2008-2017\n- society_change (float): society_power change vs. 1998-2007\n- state_change (float): state_power change vs. 1998-2007\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2018-2027": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2018-2027, building on the established trajectory. Start\nfrom where Chile stood at the end of 2008-2017, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2018-2027:\nA caveat before the lists: my knowledge is reliable through roughly 2024–2025, and I cannot verify developments in 2026–2027. I've flagged uncertain or speculative items rather than inventing specifics. In Acemoğlu and Robinson's terms, the \"corridor\" requires state and society power to grow in tandem; below I note direction of effect where I can.\n\n**Trends:**\n\n- **Erosion of traditional party mediation / rise of anti-establishment mobilization** — A slow decline in the legitimacy of Chile's established parties (the Concertación/Nueva Mayoría and the right-wing coalition) weakened the institutional intermediaries between state and society. This arguably strengthened mobilized society in raw terms but weakened the organized, durable civil-society capacity that sustains the corridor.\n\n- **Persistent structural inequality and cost-of-living pressures** — High inequality, expensive private pensions (AFP system), healthcare, and education costs were long-standing grievances. These fueled distrust of the state's redistributive capacity; a slow weakening of perceived state legitimacy.\n\n- **Constitutional reform process as an institutional trend** — The multi-year effort to replace the Pinochet-era 1980 constitution was a sustained institutional trend (not a single event), reflecting attempts to renegotiate the state–society balance.\n\n- **Declining trust in institutions** — Polls through this period showed falling confidence in police (Carabineros), courts, congress, and parties, weakening state legitimacy even where coercive capacity remained.\n\n- **Rising security concerns (organized crime, migration)** — Toward the early 2020s, increased crime, homicides, and migration (notably Venezuelan and Haitian inflows) shifted public demand toward \"order,\" creating pressure to strengthen the coercive state and a political opening for law-and-order platforms.\n\n**Events:**\n\n- **October 2019 *estallido social* (social explosion)** — Triggered by a metro fare hike, mass protests and unrest swept Santiago and beyond. A dramatic surge in mobilized society; simultaneously exposed and challenged state capacity, with contested police repression and human-rights criticism (weakening state legitimacy).\n\n- **November 2019 \"Agreement for Peace and a New Constitution\"** — A cross-party pact channeling protest energy into an institutional constitutional process. An attempt to keep the conflict inside the corridor by binding society's demands to state procedures.\n\n- **October 2020 plebiscite** — Roughly 78% voted to draft a new constitution via an elected convention; a strong signal of societal demand for institutional renegotiation.\n\n- **2021 Constitutional Convention elections** — Produced a body dominated by independents/left and progressive delegates, with reserved seats for Indigenous peoples—an unusual empowerment of previously marginal societal actors.\n\n- **December 2021 presidential election** — Gabriel Boric (former student-movement leader) defeated José Antonio Kast, reflecting the movement politics of the prior years entering the state.\n\n- **September 2022 exit plebiscite** — Voters decisively **rejected** (~62%) the proposed progressive constitution. A major reversal showing limits of the mobilized-society moment.\n\n- **2023 second constitutional process** — A more institutionally controlled Expert Commission plus an elected Constitutional Council, this time with a right-wing/conservative majority (Republican Party strong).\n\n- **December 2023 second exit plebiscite** — Voters again **rejected** the proposal (~55%), leaving the 1980 constitution in place—arguably a stalemate that left the state–society bargain unresolved.\n\n- **(2024–2027, uncertain)** — Subsequent elections, security legislation, and any renewed reform attempts fall largely outside what I can reliably confirm. I won't fabricate specifics.\n\n**Interpretive note:** The 2018–2023 arc fits a Narrow Corridor reading well: a burst of societal power (2019) that both pressured and destabilized the state, followed by two failed attempts to institutionally rebalance the relationship—suggesting Chile struggled to convert mobilization into a durable renegotiated state–society equilibrium.\n\nIf you have specific 2024–2027 sources, I can help interpret them within Acemoğlu and Robinson's framework.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.0, 3.0>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 7.0>\n1848-1857: <3.0, 7.5>\n1858-1867: <4.0, 7.5>\n1868-1877: <5.0, 7.5>\n1878-1887: <4.5, 8.5>\n1888-1897: <5.0, 7.0>\n1898-1907: <5.5, 6.5>\n1908-1917: <6.0, 6.0>\n1918-1927: <6.0, 7.0>\n1928-1937: <6.0, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <6.5, 7.5>\n1958-1967: <7.5, 8.0>\n1968-1977: <2.5, 8.5>\n1978-1987: <4.5, 7.5>\n1988-1997: <6.5, 7.0>\n1998-2007: <7.5, 7.5>\n2008-2017: <8.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2018-2027\n- state_power (float, 0-10): absolute state power at the end of 2018-2027\n- society_change (float): society_power change vs. 2008-2017\n- state_change (float): state_power change vs. 2008-2017\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1818-1827": "{\"society_power\": 3.0, \"state_power\": 3.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Independence declared amid caudillo instability and O'Higgins's fall\", \"reasoning\": \"Following independence (1818), the new Chilean state was fragile, dependent on military strongmen and lacking consolidated administration or reliable revenue, while O'Higgins's authoritarian rule and his 1823 overthrow left weak, elite-dominated institutions. Civil society was thin\\u2014dominated by a small landed and merchant elite with little autonomous associational life, press, or popular mobilization capacity.\"}",
    "1828-1837": "{\"society_power\": 2.5, \"state_power\": 5.5, \"society_change\": -0.5, \"state_change\": 2.5, \"key_event\": \"Portalian order and 1833 Constitution consolidate centralized state\", \"reasoning\": \"The Portalian consolidation, the 1833 Constitution, mining/agricultural revenue windfalls, and military professionalization sharply strengthened state capacity to moderate levels, while the conservative victory at Lircay, press repression, and elite-dominated property suffrage suppressed the brief liberal opening, leaving civil society weak and subordinated.\"}",
    "1838-1847": "{\"society_power\": 3.0, \"state_power\": 7.0, \"society_change\": 0.5, \"state_change\": 1.5, \"key_event\": \"Portalian consolidation and Yungay victory strengthen the state\", \"reasoning\": \"The matured Portalian order, victory in the War of the Confederation, buoyant export revenues, and the stable Bulnes administration pushed the state into the strong range, while the University of Chile and the 1842 literary movement gave society a modest but real intellectual boost from a low base.\"}",
    "1848-1857": "{\"society_power\": 3.0, \"state_power\": 7.5, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"Portalian state consolidated; 1851 civil war crushed; Civil Code\", \"reasoning\": \"Mineral/wheat export revenue, railroad expansion, and the 1855 Civil Code deepened the centralized Portalian state's fiscal and legal capacity, while its military victory in 1851 confirmed strong reach. Society saw a brief liberal awakening (Sociedad de la Igualdad) offset by repression and an entrenched landed oligarchy with dependent labor, leaving its power essentially unchanged.\"}",
    "1858-1867": "{\"society_power\": 4.0, \"state_power\": 7.5, \"society_change\": 1.0, \"state_change\": 0.0, \"key_event\": \"Liberal-Conservative fusion, Radical Party founding, secularization\", \"reasoning\": \"Society strengthened notably via the Radical Party's founding, the conciliatory P\\u00e9rez government, amnesty for defeated liberals, and secularizing legislation, all institutionalizing organized opposition. State power held steady: mining revenue, railways, and war mobilization boosted capacity, but the shift toward a broader, less repressive governing coalition offset further consolidation.\"}",
    "1868-1877": "{\"society_power\": 5.0, \"state_power\": 7.5, \"society_change\": 1.0, \"state_change\": 0.0, \"key_event\": \"Liberal reforms constraining executive; franchise expansion\", \"reasoning\": \"Constitutional/electoral reforms of the early 1870s (re-election ban, 1874 franchise expansion) and parliamentary erosion of presidentialism strengthened organized elite and urban society's ability to constrain the executive, raising society from 4.0 to 5.0. State power holds at 7.5 as fiscal growth, railways, legal codification, and Araucan\\u00eda/frontier expansion offset the mid-decade downturn and the internal shift of authority from executive to Congress.\"}",
    "1878-1887": "{\"society_power\": 4.5, \"state_power\": 8.5, \"society_change\": -0.5, \"state_change\": 1.0, \"key_event\": \"War of the Pacific victory and nitrate revenue windfall\", \"reasoning\": \"Victory in the War of the Pacific delivered nitrate-rich territory, professionalized the military, and shifted revenue toward export taxes, sharply expanding state capacity while reducing its need to bargain with society; secular laws and frontier conquest further extended reach, and the resource-curse dynamic plus subjugation of autonomous groups modestly weakened society's leverage despite a latent, growing urban labor base.\"}",
    "1888-1897": "{\"society_power\": 5.0, \"state_power\": 7.0, \"society_change\": 0.5, \"state_change\": -1.5, \"key_event\": \"Civil War of 1891 and Parliamentary Republic's congressional supremacy\", \"reasoning\": \"Balmaceda's defeat weakened the centralized executive state, shifting power to Congress and cabinet instability, lowering state power; society power rises modestly as an entrenched oligarchic Congress constrains the executive and a nascent northern working class emerges, though this \\\"society\\\" remained narrow and elite-dominated.\"}",
    "1898-1907": "{\"society_power\": 5.5, \"state_power\": 6.5, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"Nitrate-era labor mobilization met by state massacres\", \"reasoning\": \"Rising nitrate-camp and port labor organizing (strikes, mutual-aid societies, working-class press) strengthened civil society despite brutal repression at Iquique and the Semana Roja, while the oligarchy-captured Parliamentary Republic left the state fiscally rich but institutionally fragmented and dependent on foreign capital, eroding its coherent autonomous capacity.\"}",
    "1908-1917": "{\"society_power\": 6.0, \"state_power\": 6.0, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"Labor federation (FOCH) and socialist party consolidate worker mobilization\", \"reasoning\": \"The rise of the FOCH, the Partido Obrero Socialista, and combative unionism\\u2014despite the Santa Mar\\u00eda de Iquique repression\\u2014deepened autonomous associational and mobilizational capacity, lifting society; meanwhile the fragmented oligarchic Parliamentary Republic and export-dependent, unaccountable fiscal base eroded coherent state authority.\"}",
    "1918-1927": "{\"society_power\": 6.0, \"state_power\": 7.0, \"society_change\": 0.0, \"state_change\": 1.0, \"key_event\": \"1925 Constitution and Ib\\u00e1\\u00f1ez centralize state authority\", \"reasoning\": \"Society mobilized strongly (labor, middle class, Alessandri) but ended the period repressed under Ib\\u00e1\\u00f1ez, netting no lasting gain in durable checks; meanwhile the state reorganized and centralized via the 1925 Constitution, military intervention, and social laws, tilting toward a despotic Leviathan.\"}",
    "1928-1937": "{\"society_power\": 6.0, \"state_power\": 6.5, \"society_change\": 0.0, \"state_change\": -0.5, \"key_event\": \"Ib\\u00e1\\u00f1ez dictatorship, Depression collapse, then constitutional restoration and Popular Front\", \"reasoning\": \"The decade's whipsaw\\u2014Ib\\u00e1\\u00f1ez's coercive state-building and repression, then the Depression-driven fiscal collapse and his 1931 fall to mass protest, then Alessandri's constitutional restoration alongside renewed labor repression\\u2014left state capacity net slightly weaker due to commodity-fueled fiscal fragility despite the professionalized Carabineros. Society showed strong intermittent mobilization (guild strikes, new Socialist Party, Popular Front) but was repeatedly repressed, netting roughly flat.\"}",
    "1938-1947": "{\"society_power\": 6.5, \"state_power\": 7.5, \"society_change\": 0.5, \"state_change\": 1.0, \"key_event\": \"Popular Front governance and CORFO-led state industrialization\", \"reasoning\": \"The Popular Front incorporated labor and middle classes, modestly strengthening society, though corporatist channeling and the 1947 anti-Communist turn capped gains; CORFO and wartime intervention markedly expanded the state's developmental and administrative capacity.\"}",
    "1948-1957": "{\"society_power\": 6.5, \"state_power\": 7.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Ley Maldita bans Communists as labor keeps organizing (CUT)\", \"reasoning\": \"The \\\"Ley Maldita\\\" and Klein-Saks repression pushed society down, but women's suffrage, urbanization, and the founding of CUT pushed it up, leaving net society power steady; the state gained coercive and developmentalist (CORFO) reach but was undermined by chronic inflation and copper-revenue dependence, netting roughly flat.\"}",
    "1958-1967": "{\"society_power\": 7.5, \"state_power\": 8.0, \"society_change\": 1.0, \"state_change\": 0.5, \"key_event\": \"Frei's \\\"Revolution in Liberty\\\": agrarian reform, peasant unions, copper Chileanization\", \"reasoning\": \"Society strengthened markedly via CP re-legalization, ballot reform, urbanization, and especially the 1967 agrarian/peasant-union laws mobilizing the previously subordinated countryside; the state simultaneously expanded reach through Chileanization of copper and administrative penetration of rural areas, though inflation and the Valdivia earthquake partly offset gains.\"}",
    "1968-1977": "{\"society_power\": 2.5, \"state_power\": 8.5, \"society_change\": -5.0, \"state_change\": 0.5, \"key_event\": \"1973 coup crushes society, builds despotic state\", \"reasoning\": \"Peak mobilization (1970\\u201373) collapsed into the 1973 coup, whose repression\\u2014banned parties, dissolved Congress, DINA\\u2014atomized civil society (only the Vicar\\u00eda surviving), while the Pinochet regime built an unaccountable despotic state with pervasive coercive reach despite a shrinking economic footprint.\"}",
    "1978-1987": "{\"society_power\": 4.5, \"state_power\": 7.5, \"society_change\": 2.0, \"state_change\": -1.0, \"key_event\": \"1983 protest waves after debt-crisis shattered regime legitimacy\", \"reasoning\": \"The 1982-83 economic collapse discredited the regime and triggered mass National Protest Days, opposition coalitions, Church-sheltered organizing, and party legalization, sharply reviving civil society from its atomized 1970s nadir. The state remained a strong coercive Leviathan\\u2014entrenched by the 1980 Constitution and reasserting force in 1986\\u2014but its aura of competence eroded, modestly reducing its power.\"}",
    "1988-1997": "{\"society_power\": 6.5, \"state_power\": 7.0, \"society_change\": 2.0, \"state_change\": -0.5, \"key_event\": \"1988 \\\"No\\\" plebiscite and return to democratic government\", \"reasoning\": \"The \\\"No\\\" vote, competitive elections, party/union revival, and truth-seeking sharply rebuilt civil society's capacity to constrain the state, pushing Chile into the corridor. State power dips slightly as despotic autonomy is partly checked by civilian rule, though entrenched authoritarian enclaves and military autonomy keep its administrative and coercive capacity high.\"}",
    "1998-2007": "{\"society_power\": 7.5, \"state_power\": 7.5, \"society_change\": 1.0, \"state_change\": 0.5, \"key_event\": \"Pinochet's fall, 2005 reforms end authoritarian enclaves\", \"reasoning\": \"Society strengthened markedly as courts, accountability efforts, student mobilization, and the symbolic Bachelet presidency deepened civic capacity to constrain the state; the state's civilian authority also grew via the 2005 reforms subordinating the military and expanding fiscal capacity through sustained growth.\"}",
    "2008-2017": "{\"society_power\": 8.5, \"state_power\": 7.5, \"society_change\": 1.0, \"state_change\": 0.0, \"key_event\": \"2011 student movement and durable protest ecosystem\", \"reasoning\": \"The 2011 \\\"Chilean Winter\\\" matured into a dense, durable ecosystem of student, feminist, Mapuche, and anti-AFP movements that structurally strengthened civil society and forced reforms onto the agenda, pushing society power to strong-dominant levels. State capacity remained robust and democratically bounded (alternation, electoral reform, tax/education reforms), but corruption scandals, post-boom fiscal constraints, and eroding elite legitimacy offset its expanded social ambitions, leaving state power roughly flat.\"}",
    "2018-2027": "{\"society_power\": 8.0, \"state_power\": 7.0, \"society_change\": -0.5, \"state_change\": -0.5, \"key_event\": \"2019 estallido social and two failed constitutional rewrites\", \"reasoning\": \"The 2019 explosion showed massive mobilization capacity, but the erosion of durable party intermediaries and two failed constitutional plebiscites left society vibrant yet unable to consolidate a new bargain, slightly lowering organized society power; declining institutional trust and contested police legitimacy amid persistent capacity modestly weakened the state.\"}"
  }
}

==> experiments/results/chile__ensemble-mean.json <==
{
  "country": "Chile",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 3.5,
    "1828-1837": 3.0,
    "1838-1847": 3.725,
    "1848-1857": 4.025,
    "1858-1867": 5.2,
    "1868-1877": 6.1,
    "1878-1887": 5.9,
    "1888-1897": 6.65,
    "1898-1907": 6.7,
    "1908-1917": 7.225,
    "1918-1927": 6.625,
    "1928-1937": 7.25,
    "1938-1947": 7.425,
    "1948-1957": 7.325,
    "1958-1967": 8.2,
    "1968-1977": 2.8,
    "1978-1987": 4.5,
    "1988-1997": 6.925,
    "1998-2007": 7.625,
    "2008-2017": 8.4,
    "2018-2027": 8.55
  },
  "state_power": {
    "1818-1827": 4.0,
    "1828-1837": 6.0,
    "1838-1847": 7.075,
    "1848-1857": 7.425,
    "1858-1867": 7.575,
    "1868-1877": 7.475,
    "1878-1887": 8.4,
    "1888-1897": 7.275,
    "1898-1907": 7.425,
    "1908-1917": 7.025,
    "1918-1927": 7.8,
    "1928-1937": 7.075,
    "1938-1947": 8.05,
    "1948-1957": 8.075,
    "1958-1967": 8.55,
    "1968-1977": 9.175,
    "1978-1987": 8.425,
    "1988-1997": 7.525,
    "1998-2007": 8.075,
    "2008-2017": 8.075,
    "2018-2027": 7.55
  },
  "key_event": {
    "1818-1827": "Independence declared amid caudillo instability and O'Higgins's fall",
    "1828-1837": "Portalian order and 1833 Constitution consolidate centralized state",
    "1838-1847": "Portalian consolidation and Yungay victory strengthen the state",
    "1848-1857": "Portalian state consolidated; 1851 civil war crushed; Civil Code",
    "1858-1867": "Liberal-Conservative fusion, Radical Party founding, secularization",
    "1868-1877": "Liberal reforms constraining executive; franchise expansion",
    "1878-1887": "War of the Pacific victory and nitrate revenue windfall",
    "1888-1897": "Civil War of 1891 and Parliamentary Republic's congressional supremacy",
    "1898-1907": "Nitrate-era labor mobilization met by state massacres",
    "1908-1917": "Labor federation (FOCH) and socialist party consolidate worker mobilization",
    "1918-1927": "1925 Constitution and Ibáñez centralize state authority",
    "1928-1937": "Ibáñez dictatorship, Depression collapse, then constitutional restoration and Popular Front",
    "1938-1947": "Popular Front governance and CORFO-led state industrialization",
    "1948-1957": "Ley Maldita bans Communists as labor keeps organizing (CUT)",
    "1958-1967": "Frei's \"Revolution in Liberty\": agrarian reform, peasant unions, copper Chileanization",
    "1968-1977": "1973 coup crushes society, builds despotic state",
    "1978-1987": "1983 protest waves after debt-crisis shattered regime legitimacy",
    "1988-1997": "1988 \"No\" plebiscite and return to democratic government",
    "1998-2007": "Pinochet's fall, 2005 reforms end authoritarian enclaves",
    "2008-2017": "2011 student movement and durable protest ecosystem",
    "2018-2027": "2019 estallido social and two failed constitutional rewrites"
  },
  "reasoning": {
    "1818-1827": "mean of 4 models",
    "1828-1837": "mean of 4 models",
    "1838-1847": "mean of 4 models",
    "1848-1857": "mean of 4 models",
    "1858-1867": "mean of 4 models",
    "1868-1877": "mean of 4 models",
    "1878-1887": "mean of 4 models",
    "1888-1897": "mean of 4 models",
    "1898-1907": "mean of 4 models",
    "1908-1917": "mean of 4 models",
    "1918-1927": "mean of 4 models",
    "1928-1937": "mean of 4 models",
    "1938-1947": "mean of 4 models",
    "1948-1957": "mean of 4 models",
    "1958-1967": "mean of 4 models",
    "1968-1977": "mean of 4 models",
    "1978-1987": "mean of 4 models",
    "1988-1997": "mean of 4 models",
    "1998-2007": "mean of 4 models",
    "2008-2017": "mean of 4 models",
    "2018-2027": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/chile__gemini-gemini-2.5-pro.json <==
{
  "country": "Chile",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 4.0,
    "1828-1837": 3.0,
    "1838-1847": 3.5,
    "1848-1857": 3.0,
    "1858-1867": 5.5,
    "1868-1877": 7.0,
    "1878-1887": 6.0,
    "1888-1897": 7.5,
    "1898-1907": 6.5,
    "1908-1917": 7.5,
    "1918-1927": 5.5,
    "1928-1937": 7.0,
    "1938-1947": 6.5,
    "1948-1957": 7.0,
    "1958-1967": 8.5,
    "1968-1977": 1.5,
    "1978-1987": 4.0,
    "1988-1997": 7.5,
    "1998-2007": 8.0,
    "2008-2017": 9.0,
    "2018-2027": 8.8
  },
  "state_power": {
    "1818-1827": 3.5,
    "1828-1837": 6.0,
    "1838-1847": 7.0,
    "1848-1857": 8.0,
    "1858-1867": 7.5,
    "1868-1877": 6.5,
    "1878-1887": 8.0,
    "1888-1897": 5.5,
    "1898-1907": 7.0,
    "1908-1917": 6.0,
    "1918-1927": 8.0,
    "1928-1937": 7.5,
    "1938-1947": 8.5,
    "1948-1957": 8.0,
    "1958-1967": 9.0,
    "1968-1977": 9.5,
    "1978-1987": 9.2,
    "1988-1997": 7.0,
    "1998-2007": 8.0,
    "2008-2017": 8.2,
    "2018-2027": 7.5
  },
  "key_event": {
    "1818-1827": "Post-independence instability and overthrow of Supreme Director O'Higgins.",
    "1828-1837": "Conservative victory and Constitution of 1833 build strong state.",
    "1838-1847": "Consolidation of the centralized Portalian State after military victory.",
    "1848-1857": "Suppression of 1851 Revolution solidifies state dominance.",
    "1858-1867": "Post-civil war liberalization and elite political fusion.",
    "1868-1877": "Constitutional reforms empowering Congress and limiting the President.",
    "1878-1887": "War of the Pacific victory and subsequent nitrate boom.",
    "1888-1897": "1891 Civil War establishes the Parliamentary Republic.",
    "1898-1907": "State massacres crush massive new worker mobilizations.",
    "1908-1917": "Rise of organized labor confronts paralyzed oligarchic state.",
    "1918-1927": "1925 Constitution and Ibáñez's authoritarian consolidation of power.",
    "1928-1937": "Great Depression triggers state collapse and mass political mobilization.",
    "1938-1947": "State-led industrialization (CORFO) and subsequent break with labor.",
    "1948-1957": "Founding of the CUT consolidates labor and women gain suffrage.",
    "1958-1967": "Frei's 'Revolution in Liberty' expands both state and society.",
    "1968-1977": "The 1973 military coup establishes a despotic Leviathan.",
    "1978-1987": "The 1983 mass protests reawakened civil society.",
    "1988-1997": "Transition to democracy after 'No' vote defeats Pinochet.",
    "1998-2007": "Constitutional reforms remove Pinochet-era authoritarian enclaves.",
    "2008-2017": "Massive student protests shatter political consensus, empowering society.",
    "2018-2027": "The 2019 'Estallido Social' and failed constitutional process."
  },
  "reasoning": {
    "1818-1827": "The newly independent state was weak and unstable, its authority contested by powerful regional elites who ultimately overthrew the head of state. Society's power resided within these organized aristocratic and clerical factions, which could effectively challenge the central government.",
    "1828-1837": "The conservative victory in the 1829-1830 civil war and the subsequent authoritarian Constitution of 1833 created a powerful, centralized state with significant coercive capacity. These same events crushed the liberal opposition and legally restricted participation, dramatically weakening civil society's ability to contest state power.",
    "1838-1847": "State power grew significantly as military victory at Yungay and economic stability allowed the Portalian project to consolidate a professional bureaucracy and expand its reach. Society began to weakly reorganize with the return of exiles and the founding of intellectual circles, but remained largely subordinate to the strong state.",
    "1848-1857": "State power surged after its military victory in the 1851 revolution and its extension of authority via the new Civil Code, which superseded the Church's influence. Society's power fell as the liberal opposition was crushed and exiled, and key independent institutions like the Church were decisively subordinated to the state.",
    "1858-1867": "Society's power surged as elite political organization (the Liberal-Conservative Fusion) and President Pérez's decade of liberalization created a durable check on the executive. While the state proved its coercive strength in the 1859 civil war and expanded infrastructure, its effective power was moderated by this newly empowered and organized civil society.",
    "1868-1877": "Society's power grew significantly as constitutional reforms empowered the legislature and organized liberal parties took control of government. State power decreased as these same reforms intentionally weakened the executive, a trend compounded by a severe economic crisis that slashed state revenues.",
    "1878-1887": "The state's power surged due to victory in the War of the Pacific and vast new nitrate revenues, funding military and bureaucratic expansion. Simultaneously, society's power weakened as state-led secularization dismantled the Church's influence, an effect only partially offset by expanded male suffrage.",
    "1888-1897": "The victory of Congressional forces in the 1891 Civil War decisively strengthened elite civil society, which institutionalized its dominance over a weakened executive state. The resulting 'Parliamentary Republic' severely curtailed the state's autonomy, making it beholden to legislative coalitions.",
    "1898-1907": "Society developed unprecedented capacity for mass mobilization, but its power was violently broken by a series of state massacres. The state, while administratively weak due to parliamentary gridlock, proved its coercive power was strong and decisive in defending the oligarchic order.",
    "1908-1917": "Society's power grew significantly with the founding of national labor unions (FOCH), creating new institutions for mass mobilization. Simultaneously, the state's power declined as the Parliamentary Republic's gridlock and the fiscal shock of World War I revealed its incapacity for decisive action and extreme vulnerability.",
    "1918-1927": "While society's power peaked with Alessandri's election, it was severely weakened by Ibáñez's subsequent authoritarian crackdown. The new 1925 Constitution created a powerful executive, which Ibáñez used to centralize control and build a strong, coercive state apparatus, moving from parliamentary gridlock to presidential dominance.",
    "1928-1937": "The Depression shattered the Ibáñez dictatorship, unleashing societal power that organized into new mass parties and the Popular Front. Though the state rebuilt its coercive capacity under Alessandri and expanded its economic role, society's ability to organize and contest power fundamentally increased.",
    "1938-1947": "The state's power grew immensely with the creation of the CORFO development corporation, expanding its economic reach, and was reinforced by its successful repression of communist-led unions. Society's power, initially boosted by the Popular Front's rise, was ultimately fractured and weakened by this state action.",
    "1948-1957": "The state's repressive power grew with the anti-communist 'Ley Maldita,' but its overall administrative capacity was weakened by chronic economic failure. Conversely, despite repression, society's power increased significantly with the unification of the labor movement into the CUT and the massive expansion of the electorate through women's suffrage.",
    "1958-1967": "Eduardo Frei's government received a powerful mandate for state-led transformation, passing agrarian reform and expanding economic control. Simultaneously, its 'Promoción Popular' program and broad political mobilization massively organized and empowered civil society, particularly among urban and rural poor.",
    "1968-1977": "The 1973 coup replaced a fractured democratic state with a military dictatorship that systematically dismantled civil society through repression. This resulted in an overwhelmingly powerful coercive state and an atomized, nearly powerless society, exiting the Narrow Corridor.",
    "1978-1987": "The state institutionalized its authoritarian power via the 1980 Constitution but lost legitimacy in the 1982 economic crisis. In response, previously atomized civil society organized mass protests, breaking the barrier of fear and demonstrating a renewed, though still limited, capacity for mobilization.",
    "1988-1997": "The 1988 plebiscite and return to elections massively empowered a re-emergent civil society. Simultaneously, the state's power decreased as the absolute dictatorship gave way to a 'tutelary' democracy, constrained by authoritarian constitutional enclaves and a non-subordinate military.",
    "1998-2007": "The state consolidated its power by removing the military's constitutional tutelage, while society's power surged with Pinochet's arrest, the subsequent judicial reckoning, and massive student protests.",
    "2008-2017": "Massive social movements, especially the 2011-2013 student protests, demonstrated society's new capacity to set the national agenda. In response, the state expanded its administrative scope through major reforms (a Red Queen effect), slightly increasing its power even as corruption scandals weakened its legitimacy.",
    "2018-2027": "Society's power was demonstrated by its ability to force a constitutional rewrite and then reject the outcomes, though it was temporarily suppressed by the pandemic. The state's power eroded significantly due to a loss of legitimacy and political fragmentation, weakening its ability to govern effectively despite increased coercive capacity during the pandemic."
  },
  "events_trends_prompt": {
    "1818-1827": "",
    "1828-1837": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1828-1837 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1828-1837. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1838-1847": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1838-1847 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1838-1847. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1848-1857": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1848-1857 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1848-1857. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1858-1867": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1858-1867 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1858-1867. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1868-1877": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1868-1877 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1868-1877. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1878-1887": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1878-1887 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1878-1887. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1888-1897": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1888-1897 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1888-1897. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1898-1907": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1898-1907 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1898-1907. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1908-1917": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1908-1917 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1908-1917. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1918-1927": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1918-1927 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1918-1927. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1928-1937": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1928-1937 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1928-1937. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1938-1947": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1938-1947 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1938-1947. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1948-1957": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1948-1957 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1948-1957. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1958-1967": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1958-1967 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1958-1967. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1968-1977": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1968-1977 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1968-1977. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1978-1987": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1978-1987 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1978-1987. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1988-1997": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1988-1997 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1988-1997. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1998-2007": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1998-2007 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1998-2007. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2008-2017": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 2008-2017 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2008-2017. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2018-2027": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 2018-2027 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2018-2027. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1818-1827": "",
    "1828-1837": "Based on Acemoğlu and Robinson's framework, the period of 1828-1837 in Chile is defined by a dramatic shift out of a weak, contested state (risking the \"Absent Leviathan\") toward the construction of a powerful, centralized state, pushing Chile towards the \"Despotic\" side of the \"Narrow Corridor.\"\n\n### Trends:\n\n*   **Ideological and Institutional Consolidation of Authoritarian Republicanism:** Following years of liberal experimentation and instability, the political trend shifted decisively toward a centralized, hierarchical, and impersonal state envisioned by Diego Portales. This was a slow-moving project to build institutions (a stable bureaucracy, judiciary, and military) loyal to the state itself rather than to individual caudillos.\n    *   **Effect:** Massively **strengthened the state's** capacity and durability, while **weakening society** by subordinating regional and factional interests to the central government.\n*   **Economic Stabilization and Fiscal Centralization:** The growing importance of Valparaíso as a Pacific trading hub, combined with an orderly customs and tax collection system, provided the central government with a consistent and independent revenue stream. This fiscal capacity was a slow-building but crucial trend that funded the new state's ambitions.\n    *   **Effect:** **Strengthened the state** by giving it the material resources to pay soldiers and bureaucrats, reducing its dependence on borrowing from powerful aristocrats.\n*   **Resurgence of the Landed Aristocracy:** The conservative political project was built upon an alliance with the traditional landowning elite (*pelucones*). This trend saw the re-entrenchment of a narrow, socially conservative class as the primary social base and beneficiary of the new political order, marginalizing more liberal or populist elements.\n    *   **Effect:** **Strengthened the state** by providing it with a stable and powerful domestic coalition, but **weakened civil society** as a whole by concentrating power and excluding other groups from the political process.\n\n### Events:\n\n*   **The Civil War of 1829-1830:** This discrete armed conflict between the liberal (*Pipiolos*) and conservative (*Pelucones*) factions culminated in the conservative victory at the Battle of Lircay. This event definitively ended the period of liberal federalist experimentation.\n    *   **Effect:** Decisively **strengthened the (nascent conservative) state** by eliminating its primary armed opposition. It **weakened civil society** by crushing the organized liberal faction, its press, and its political mobilization capacity.\n*   **Promulgation of the Constitution of 1833:** This was a singular political event that codified the Portalian order. The constitution created a powerful, centralized presidency with a long term and re-election, granted the executive extraordinary powers, and established a property-based census suffrage that severely limited political participation.\n    *   **Effect:** Formally and legally **strengthened the state** (specifically the executive branch) over all other actors. It **weakened society** by constitutionally restricting its ability to hold the state accountable through broad democratic means.\n*   **Outbreak of the War of the Confederation (1836):** Chile's declaration of war on the Peru-Bolivian Confederation was a major event that tested the new state. It required national resource mobilization, created a powerful external enemy, and was used as a justification for internal repression. The assassination of Diego Portales in 1837 by a mutinous army regiment, a direct consequence of the war, paradoxically galvanized support for the state and the conflict.\n    *   **Effect:** **Strengthened the state** by forcing it to develop its fiscal-military capacity and by rallying nationalist sentiment around it. It simultaneously **weakened society's** power to dissent, as opposition to the war was branded as treason.",
    "1838-1847": "Based on the framework in *The Narrow Corridor*, the period of 1838-1847 in Chile was dominated by the consolidation of the \"Portalian State,\" an authoritarian republic that decisively strengthened state capacity following the instability of the post-independence era.\n\n### Trends:\n\n*   **Consolidation of the Centralized State:** The institutional framework of the 1833 Constitution was firmly entrenched during this decade. This slow-moving trend involved the development of a professional bureaucracy, a regularized tax collection system (primarily from customs duties), and a national guard, all of which centralized power in Santiago. (Strengthened the state)\n*   **Export-Led Economic Growth:** A steady increase in the mining of silver (Chañarcillo) and copper, along with wheat exports, created consistent state revenue and empowered a wealthy, land-owning and mining elite whose interests were closely aligned with the strong, stable state. (Strengthened the state and a narrow segment of society, concentrating societal power)\n*   **Emergence of an Intellectual Civil Society:** The arrival of foreign intellectuals (like Andrés Bello and Domingo F. Sarmiento) and the rise of a native-born literary and political circle (the \"Generation of 1842\") created new forums for debate and national identity formation outside of direct government control, planting the seeds of a more organized society. (Strengthened civil society)\n\n### Events:\n\n*   **Aftermath of the War of the Confederation (Victory at Yungay, 1839):** Chile's definitive victory created a powerful wave of nationalism that legitimized the conservative government and its authoritarian project. It also professionalized and solidified the army as a loyal instrument of the state, rather than a collection of warring caudillos. (Strengthened the state)\n*   **Amnesty Law of 1841:** Upon taking office, President Manuel Bulnes issued a political amnesty, allowing liberal opponents (Pipiolos) exiled after the civil war of 1829-30 to return. This event, while seemingly liberal, served to defuse political tension and co-opt opposition, reinforcing the state's role as the arbiter of political life. (Strengthened the state by managing dissent, while allowing society to begin reorganizing)\n*   **Founding of the University of Chile (1842):** A discrete state-led project, the university's creation was designed to produce a skilled administrative elite to serve the state. However, it simultaneously created a key institution for civil society—a center for independent thought, critical debate, and the formation of professional networks that would later challenge state power. (Strengthened both the state and civil society)\n*   **State Occupation of the Strait of Magellan (1843):** The government-sponsored expedition that founded Fuerte Bulnes was a specific event demonstrating the state's growing capacity and ambition. It projected sovereign power into a remote territory, asserting a monopoly on violence and administration where none had existed. (Strengthened the state)",
    "1848-1857": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1848-1857 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Economic Expansion Fueled by Commodity Exports:** The California Gold Rush created a massive demand for Chilean wheat, while the Chañarcillo silver mine produced vast wealth. This long-term trend simultaneously **strengthened the state** through increased tariff revenue and **strengthened society** by creating a new, wealthy liberal-leaning bourgeoisie (merchants, mine owners) and a more concentrated urban working class, both of which began demanding greater political participation.\n*   **State-Led Modernization and Centralization:** Under President Manuel Montt (1851-1861), the state aggressively pursued infrastructure projects (the first railways and telegraph lines) and the standardization of law. This was a sustained effort to build state capacity, **strengthening the state** by increasing its ability to project power, regulate the economy, and create a uniform legal and administrative landscape, reducing the influence of local and traditional authorities.\n*   **Spread of European Liberal and Radical Ideas:** The European Revolutions of 1848 had a profound intellectual impact on Chile's elite youth. This trend **strengthened society** by fostering the creation of new political organizations, such as the *Sociedad de la Igualdad*, and a vibrant opposition press that challenged the conservative, authoritarian order and mobilized segments of society against the state.\n\n### Events:\n\n*   **The Revolution of 1851:** A liberal insurrection, primarily in Concepción and La Serena, sought to prevent the conservative Manuel Montt from taking office. Its brutal suppression by the central government was a pivotal event that decisively **strengthened the state**. It demonstrated the state's superior coercive capacity, eliminated or exiled a generation of radical liberal leadership, and consolidated a more authoritarian, centralized form of rule for the next decade.\n*   **Promulgation of the Civil Code (1855):** The enactment of this comprehensive legal code, drafted by Andrés Bello, was a landmark event. It **massively strengthened the state** by replacing a patchwork of colonial-era laws, church canons, and local customs with a single, rationalized legal framework. This extended the state's authority over fundamental aspects of life, such as property, contracts, and family, which had previously been in the domain of the Church and tradition (societal power).\n*   **The \"Question of the Sacristan\" (1856-1857):** A conflict between the Archbishop of Santiago and the Supreme Court over an internal church matter escalated into a national political crisis. President Montt's firm backing of the Supreme Court's authority over the Church's was a critical event that **strengthened the state** by asserting its supremacy over the Catholic Church, the most powerful and independent institution in Chilean society at the time. This weakened a key pillar of societal power and fractured the ruling conservative elite.",
    "1858-1867": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1858-1867 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Gradual Political Liberalization:** Following the trauma of the 1859 civil war, the decade-long presidency of José Joaquín Pérez (1861-1871) was characterized by political moderation, reconciliation, and a relaxation of the authoritarian controls of the previous era. This slow-moving shift **strengthened civil society** by increasing press freedom, allowing political exiles to return, and fostering a more competitive and pluralistic congress.\n*   **State-led Infrastructure Development:** The state continued its significant investment in and control over key infrastructure, most notably the completion of the Santiago-Valparaíso railway in 1863 and the expansion of telegraph lines. This trend **strengthened the state** by enhancing its logistical capacity, ability to project military power, and integrate the national economy under its administration.\n*   **Growth of an Organized Liberal Elite:** Throughout this period, liberal ideas gained traction among urban professionals, miners, and merchants. This elite became increasingly organized within Congress and political clubs, forming a more coherent and powerful opposition. This trend **strengthened civil society** by creating a durable counterweight to the executive branch and the traditional landed aristocracy.\n\n### Events:\n\n*   **The Liberal-Conservative Fusion (1858):** A formal political alliance was created between anti-government Conservatives and Liberals against the authoritarian President Manuel Montt. This discrete event dramatically **strengthened civil society's political power** by demonstrating that elite factions could organize across ideological lines to form a powerful bloc capable of checking presidential authority.\n*   **The Revolution of 1859:** A violent civil war where radical liberals and provincial elites in the north and south rose up against the central government. The state's decisive and brutal military victory **strengthened the state's coercive power** in the short term. However, the conflict's high cost and political fallout ultimately forced a shift towards reconciliation, showing the potent mobilization capacity of **a segment of society** and leading to long-term gains for its power.\n*   **The General Amnesty Law (1861):** One of President Pérez's first acts, this law pardoned all those exiled for their participation in the civil wars of 1851 and 1859. While an act of the state, its effect was to **strengthen civil society** by allowing influential opposition leaders to return and re-engage in national politics, reducing the state's reliance on repression.\n*   **The War with Spain (1865-1866):** This external conflict (part of the Chincha Islands War) saw the Spanish navy bombard Valparaíso. The war fostered a powerful nationalist response that temporarily **strengthened both the state and society**. The state's authority was enhanced as it led the war effort, while society was strengthened through a surge in national cohesion and civic mobilization against a common enemy.",
    "1868-1877": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Chile from 1868-1877 that affected the power of the state and civil society.\n\n### Trends:\n\n*   **Secularization of State and Public Life:** A sustained political effort by Liberal and Radical parties sought to reduce the Catholic Church's institutional power. This included debates over, and eventual reforms to, clerical immunity from civil courts (*fuero eclesiástico*) and the establishment of state-run cemeteries.\n    *   **Effect:** **Strengthened the state** by asserting its sovereignty over legal and social domains previously controlled by the Church. It also **weakened a major pillar of traditional society** (the Church) while empowering a new, mobilized segment of society (liberal political clubs).\n*   **Expansion of State-Led Infrastructure:** The Chilean state continued its significant investment in railway and telegraph line construction, particularly extending the network south from Santiago.\n    *   **Effect:** **Strengthened the state** by increasing its administrative capacity, ability to project military power, and power to integrate the national economy and collect revenue more effectively.\n*   **Rise of an Export-Oriented Oligarchy:** The growth of mining (copper, silver) and wheat exports created a wealthy and increasingly powerful class of landowners and entrepreneurs who were politically active and organized.\n    *   **Effect:** **Strengthened a specific, powerful segment of society**. This elite had the resources to influence Congress, fund political parties, and resist state actions that ran counter to their economic interests, acting as a potent check on executive power.\n\n### Events:\n\n*   **The Constitutional Reforms of 1871-1874:** A series of major constitutional amendments were passed by Congress. The most significant of these prohibited the immediate re-election of the president, increased congressional oversight of the cabinet, and reduced the executive's emergency powers.\n    *   **Effect:** **Weakened the executive branch of the state** while simultaneously **strengthening society's power as channeled through its elected legislature**. This was a deliberate effort to \"shackle the Leviathan\" by making the presidency more accountable to Congress.\n*   **The Election of Federico Errázuriz Zañartu (1871):** Errázuriz, leading a fusion of Liberal and Radical parties, won a highly contested election that marked a definitive shift away from the more conservative \"pelucón\" tradition and toward an agenda of aggressive liberal reform.\n    *   **Effect:** **Strengthened a mobilized, organized segment of society** (the liberal political parties and clubs) by giving them control of the state apparatus to enact their program, demonstrating society's ability to direct the state.\n*   **The Onset of the Economic Crisis of 1875-1876:** A global economic downturn caused a sharp drop in the prices of Chile's main exports (copper, wheat) and a contraction of foreign credit.\n    *   **Effect:** **Weakened the state** by drastically reducing its customs duties, its primary source of revenue. This financial shock constrained its capacity to govern, fund projects, and maintain social order, revealing its dependency on the international economy.",
    "1878-1887": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1878-1887 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Rise of the Nitrate Economy:** Following the annexation of Peruvian and Bolivian territory, Chile gained control of the world's richest nitrate deposits. The subsequent export boom provided the central government with an unprecedented, independent stream of tax revenue.\n    *   **Effect:** Massively strengthened the state by increasing its fiscal capacity, allowing for the expansion of the bureaucracy, military, and public works without having to heavily tax its own elites or landholders.\n*   **State-led Secularization:** Throughout this period, the ruling Liberal Party actively pursued policies to reduce the power and influence of the Catholic Church, which was a dominant and independent institution within Chilean society.\n    *   **Effect:** Strengthened the state by transferring core social functions (birth/death records, marriage, education) from the Church to state institutions. This simultaneously weakened a powerful, autonomous pillar of civil society.\n*   **Territorial Consolidation in the South:** The process known as the \"Pacification of Araucanía\" reached its final stages. The state used its military to subdue autonomous Mapuche groups, confiscate land, and promote settlement by Chileans and European immigrants under state authority.\n    *   **Effect:** Dramatically strengthened the state by extending its monopoly on violence and administration over the entire national territory, while crushing a segment of society that had existed outside its control.\n*   **Expansion of Male Suffrage:** Liberal political reforms, culminating in the electoral law of 1884, eliminated the wealth or property requirement for voting, significantly expanding the electorate.\n    *   **Effect:** Nominally strengthened society by broadening political participation and making the government more accountable. However, in practice, the lack of a secret ballot meant new voters were often subject to manipulation by powerful elites, partially mitigating the power shift.\n\n### Events:\n\n*   **The War of the Pacific (1879-1883):** The successful war against Peru and Bolivia was a defining event. It required massive state mobilization of personnel and resources and ended in a decisive victory, territorial expansion, and the acquisition of nitrate wealth.\n    *   **Effect:** Enormously strengthened the state's military and bureaucratic capabilities, its international standing, and its fiscal resources. It also bolstered nationalistic sentiment, which can serve to unify society behind the state.\n*   **Final Military Campaigns in Araucanía (1881-1883):** The campaigns under Colonel Gregorio Urrutia led to the definitive military defeat of Mapuche resistance and the founding of key forts and cities, including Temuco (1881), which cemented state control.\n    *   **Effect:** A clear event that strengthened the state's coercive power and finalized its territorial sovereignty, achieved by decisively weakening a powerful and long-resistant segment of society.\n*   **Passage of the \"Secular Laws\" (Leyes Laicas, 1883-1884):** A series of specific legislative acts, including the Law of Civil Cemeteries, the Civil Marriage Law, and the Civil Registry Law, that formally stripped the Catholic Church of its monopoly over key life events.\n    *   **Effect:** Directly strengthened the state's administrative power over the population while weakening the institutional power of the Church within society.",
    "1888-1897": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1888-1897 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Nitrate Boom:** This slow-moving economic trend dramatically increased government revenue, funding President José Manuel Balmaceda's ambitious public works and education projects. This **strengthened the state's** capacity and reach. Simultaneously, it enriched a powerful oligarchy of mine owners and financiers, **strengthening a key segment of civil society** and giving them the resources to challenge the state's authority.\n*   **Growing Institutional Conflict between the Presidency and Congress:** Throughout the late 1880s, tension escalated as Balmaceda sought to use the state's new wealth to direct national development, while the elite-dominated Congress sought to control the budget and cabinet appointments to protect its own interests. This trend represented **civil society (the oligarchy) actively working to \"shackle\" what it saw as an increasingly powerful and potentially despotic state**.\n*   **Emergence of a Nascent Labor Movement:** While still in its early stages, the concentration of workers in the northern nitrate fields and ports led to the first stirrings of organized labor and strikes. This represented the slow mobilization of a new, non-elite segment of **civil society, strengthening its overall pluralism and capacity** to make demands on both the state and economic elites.\n\n### Events:\n\n*   **President Balmaceda's 1891 Budget Decree:** When Congress refused to approve the 1891 budget, Balmaceda declared the previous year's budget valid by decree. This discrete event was a dramatic assertion of executive authority over the legislature, representing an attempt to **dramatically strengthen the state** by breaking free from the constraints imposed by civil society.\n*   **The Chilean Civil War of 1891:** This was the violent culmination of the institutional conflict. The war pitted the executive branch of the state (backed by the army) against the legislature and navy (backed by the economic oligarchy). The conflict itself was a catastrophic breakdown of the \"corridor,\" where the contest between state and society became violent.\n*   **The Victory of Congressional Forces:** The decisive defeat of Balmaceda's forces and his subsequent suicide was a singular event that **dramatically weakened the executive state** and led to the triumph of the elite-led faction of civil society.\n*   **Establishment of the \"Parliamentary Republic\" (post-1891):** The victors institutionalized their win by creating a system where congressional majorities could force the resignation of presidential cabinets. This new \"rules of the game\" **severely weakened the state's autonomy and capacity for decisive action**, making it beholden to shifting coalitions within the oligarchic Congress, which now represented the dominant force of **civil society**.",
    "1898-1907": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Chile from 1898-1907 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Growth and Organization of the Urban Proletariat:** Fueled by the nitrate economy and migration to cities like Santiago, Valparaíso, and the northern mining camps, a new industrial working class emerged. This demographic shift led to the formation of mutual aid societies, resistance leagues, and politically-oriented unions (*mancomunales*), creating new, durable forms of social organization outside of traditional elite control.\n    *   **Effect:** Strengthened civil society by creating a new, organized actor capable of collective action.\n*   **Intensification of \"The Social Question\" (*La Cuestión Social*):** Rampant inflation, abysmal working conditions, and a lack of a social safety net became the dominant domestic issue. The oligarchic state, operating under the Parliamentary Republic system, was largely unwilling or unable to address these grievances through legislation, creating a power vacuum filled by social movements.\n    *   **Effect:** Weakened the state's legitimacy and administrative capacity; strengthened (mobilized) civil society through shared grievance.\n*   **Parliamentary System Gridlock:** The political system of the \"Parliamentary Republic,\" established after the 1891 Civil War, severely weakened the executive branch. Presidents had little power to enact policy over a Congress controlled by rival oligarchic factions, resulting in political instability and an inability to mediate growing social conflicts.\n    *   **Effect:** Weakened the executive power of the state, making it reactive and reliant on coercion rather than proactive governance.\n\n### Events:\n\n*   **The Valparaíso Dockworkers' Strike (1903):** A major strike by maritime workers in Chile's main port escalated into city-wide riots. The Germán Riesco administration responded by declaring a state of siege and using the military to violently suppress the movement, resulting in dozens of deaths.\n    *   **Effect:** Demonstrated the growing disruptive power of organized labor (strengthening society's power to act), but also affirmed the state's willingness to use its coercive monopoly on violence to protect economic interests (strengthening the state's repressive capacity).\n*   **The \"Meat Riot\" (*Huelga de la Carne*) in Santiago (1905):** A massive protest against a tariff on imported Argentine cattle, which raised the price of meat, culminated in a demonstration of an estimated 50,000 people. The state's response was a brutal crackdown that left hundreds dead.\n    *   **Effect:** Showcased civil society's newfound ability to mobilize a massive, cross-class urban coalition, but ultimately strengthened the state’s repressive power, confirming its role as an enforcer for the oligarchy rather than a neutral arbiter.\n*   **The Santa María de Iquique School Massacre (1907):** Striking nitrate miners and their families from across the Tarapacá region gathered in the port city of Iquique to press their demands. On December 21, President Pedro Montt authorized the army to fire on the thousands gathered in a school courtyard, killing hundreds, perhaps over two thousand.\n    *   **Effect:** A catastrophic event that immediately crushed a powerful social movement (weakening society in the short-term) while demonstrating the ultimate and brutal capacity of the state's coercive power when it perceived a fundamental threat to the economic order (massively strengthening the state's repressive dimension).",
    "1908-1917": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1908-1917 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The deepening of the \"Social Question\" (la cuestión social):** A slow-moving trend characterized by growing public and intellectual debate over the dire living and working conditions of the urban and mining proletariat. This trend **strengthened society** by fostering a collective consciousness and new ideologies (anarchism, socialism) among the working class, fueling demands for reform and challenging the oligarchic consensus. It simultaneously exposed the **weakness of the state**, which proved unwilling and institutionally incapable of addressing the root causes of inequality due to the dominance of elite interests in Congress.\n*   **State fiscal dependence on the nitrate industry:** The Chilean state's budget was overwhelmingly reliant on export taxes from the nitrate boom. This trend **strengthened the state fiscally** by providing vast revenues without taxing the powerful landed elite, allowing for bureaucratic and military expansion. However, it also **structurally weakened the state** by making it highly vulnerable to global commodity shocks and beholden to a small group of nitrate barons, thereby limiting its policy autonomy.\n*   **Growth and radicalization of the organized labor movement:** Building on earlier mutual aid societies, this period saw the expansion of more organized and politically assertive labor unions. This was a clear trend that **strengthened society** by creating new, powerful institutions (like the FOCH) capable of mobilizing workers through large-scale strikes, making direct claims against both capital and the state.\n*   **Consolidation of the \"Parliamentary Republic\":** This institutional trend saw the continued dominance of a fractious Congress over a weak executive branch. This system of oligarchic rule **weakened the state's** capacity for decisive action and long-term planning, leading to chronic political instability and legislative gridlock. It empowered a narrow segment of **society (the political-economic elite)** at the expense of both a coherent state and the broader population.\n\n### Events:\n\n*   **Founding of the Federación Obrera de Chile (FOCH) in 1909:** This discrete event was a landmark in labor history. It **strengthened society** by creating Chile's first durable national labor confederation, providing an institutional vehicle for coordinating strikes, articulating working-class demands, and challenging the state's authority on a national scale.\n*   **Chile's Centennial Celebration in 1910:** This major national event was intended to project an image of a modern, successful nation. It temporarily **strengthened the state's** nationalist legitimacy and image. However, the stark contrast between the lavish elite festivities and the widespread poverty highlighted the \"Social Question,\" fueling critical press coverage and intellectual dissent, thus also **strengthening critical elements within society**.\n*   **The outbreak of World War I in 1914:** This external shock had a dramatic and immediate impact. Initially, it **weakened the state** severely by causing a collapse in the nitrate market, which decimated government revenues and triggered mass unemployment and social unrest. This crisis demonstrated the state's extreme vulnerability. (Later in the war, demand for nitrates for explosives caused a boom, reversing the fiscal effect but not the lesson in fragility).\n*   **The presidential election of Juan Luis Sanfuentes in 1915:** A quintessential oligarch of the Parliamentary Republic, his election and subsequent administration epitomized the system of patronage and backroom dealing. This event reinforced the trend of a **weak state executive**, as his presidency was characterized by political maneuvering to manage congressional factions rather than addressing the country's pressing social and economic problems, further ceding power to the elites controlling Congress.",
    "1918-1927": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1918-1927 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The \"Social Question\" and Labor Mobilization:** Growing urbanization and a large industrial working class (especially in mining and ports) led to persistent, organized demands for labor rights, housing, and social welfare. This slow-moving trend **strengthened society** by creating powerful new actors (unions, socialist and communist parties) capable of challenging the oligarchic state and making coherent demands upon it.\n*   **Decline of the Nitrate Economy:** The post-WWI collapse of the global nitrate market, due to the invention of synthetic fertilizers, severely eroded Chile's main source of export revenue. This economic trend **weakened the state** by drastically reducing its fiscal capacity, creating a crisis that made it unable to meet societal demands or even pay its own employees (including the military), thus undermining its legitimacy and operational power.\n*   **Politicization of the Military:** Frustration within the junior officer corps over low pay, congressional gridlock, and the perceived corruption of the political class grew steadily. This trend represented the emergence of a powerful, organized group outside of traditional civil society. Initially, it acted as a societal check on a dysfunctional legislature, but it ultimately **strengthened the coercive capacity of the state** as military figures like Carlos Ibáñez del Campo began to wield direct political power, bypassing societal or democratic controls.\n\n### Events:\n\n*   **The 1920 Presidential Election of Arturo Alessandri:** Alessandri’s victory was a watershed event, as he was the first president elected on a populist platform explicitly appealing to the middle and working classes. This event **strengthened society** by demonstrating its newfound electoral power to successfully challenge the traditional ruling oligarchy through the state's own institutions.\n*   **The \"Ruido de Sables\" (Saber Rattling) of September 1924:** Military officers rattled their sabers in the congressional gallery to protest their low salaries and force the passage of a package of social laws. This event dramatically **weakened the state’s legislative institutions** by proving them subservient to coercive force. While it achieved goals sought by parts of society, it did so by empowering an anti-democratic force that would soon dominate the state.\n*   **The Ratification of the 1925 Constitution:** Championed by Alessandri upon his return from a brief exile, this new constitution replaced the parliamentary system with a strong presidential one. This was a foundational institutional change that massively **strengthened the state**, concentrating power in the executive branch to overcome legislative gridlock and giving it new authority over the economy and social policy.\n*   **Carlos Ibáñez del Campo's Consolidation of Power (1925-1927):** First as Minister of War and then as president, Ibáñez used the state's security apparatus to systematically purge political opponents, censor the press, and intimidate Congress. This series of actions **strengthened the coercive power of the state** while simultaneously **weakening society** by dismantling its autonomous organizations and capacity for dissent, pushing Chile out of the \"narrow corridor\" toward authoritarianism.",
    "1928-1937": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1928-1937 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The turn towards Import Substitution Industrialization (ISI):** In response to the collapse of international trade during the Great Depression, Chile's economic policy shifted towards developing domestic industry. This involved the state taking a much more active and interventionist role in the economy through tariffs, credits, and the creation of state-backed enterprises. (Strengthened the state by expanding its economic capacity and control).\n*   **Intensifying political mobilization and polarization:** The economic crisis and political instability of the early 1930s spurred the growth and consolidation of new mass movements across the political spectrum. This included the formal creation and rise of the Socialist and Communist parties on the left and the National Socialist Movement (Nacistas) on the far-right, alongside the growth of labor unions. (Strengthened society by creating more organized, ideologically coherent, and powerful channels for political action and contestation).\n*   **Re-assertion of a strong executive (\"Portalian State\"):** After the chaotic 1931-1932 period, President Arturo Alessandri's second term (1932-1938) was characterized by a deliberate effort to restore centralized state authority, political order, and fiscal discipline, often using repressive measures against labor and leftist opposition. (Strengthened the state, specifically its coercive and administrative power, often at the expense of societal groups).\n\n### Events:\n\n*   **The fall of the Ibáñez dictatorship (July 1931):** The economic devastation of the Great Depression destroyed the fiscal basis of Carlos Ibáñez's authoritarian regime, triggering massive civil disobedience, professional strikes, and student protests that forced his resignation. (Dramatically weakened the state's coercive power and demonstrated the power of a mobilized civil society).\n*   **The \"Socialist Republic of Chile\" (June 1932):** A short-lived (12-day) junta that came to power via a coup. Its radical program and quick collapse highlighted the extreme fragmentation of both the state (whose military was divided) and society, leading to a period of profound instability. (Temporarily shattered state authority, but also revealed society's inability to impose a stable alternative, thus strengthening the desire for a return to state order).\n*   **The Ranquil Massacre (June 1934):** A brutal suppression by state forces (carabineros) of a rural uprising of peasants and indigenous Mapuche-Pehuenche people in the upper Biobío region. This event demonstrated the state's willingness and capacity to use overwhelming force to crush dissent from marginalized social groups. (Strengthened the state's coercive control while violently weakening a segment of society).\n*   **The formation of the Popular Front (1936):** Radicals, Socialists, and Communists formed a broad left-wing electoral coalition. This was a pivotal moment of societal organization, uniting disparate working- and middle-class opposition groups into a single, powerful political bloc capable of institutionally challenging for state power. (Significantly strengthened society's political power and capacity for collective action).",
    "1938-1947": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1938-1947 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Implementation of Import Substitution Industrialization (ISI):** This state-led development model, institutionalized through the state corporation CORFO, dramatically expanded the state’s economic role beyond regulation into direct planning, investment, and ownership.\n    *   **Effect:** Massively **strengthened the state's** capacity and economic power.\n*   **Growth and Political Integration of Organized Labor:** The consolidation of the Confederation of Chilean Workers (CTCh) and the central role of the Socialist and Communist parties in the Popular Front governments gave organized labor unprecedented access to and influence over the state apparatus.\n    *   **Effect:** **Strengthened society** by increasing its organizational capacity and leverage against both capital and the state.\n*   **Accelerated Urbanization:** A steady demographic shift from rural to urban areas created a larger industrial working class and urban middle class, forming new bases of political mobilization and increasing the constituency for state-provided social services.\n    *   **Effect:** **Strengthened society** by creating new, dense networks for political and social organization.\n*   **Chronic Inflation:** Persistent inflation throughout the period constantly threatened to erode workers' wage gains, leading to a continuous cycle of labor demands, strikes, and state-mediated (or repressed) negotiations.\n    *   **Effect:** Ambiguous; it fueled societal mobilization (strikes) but also prompted frequent assertions of the **state's** power as either an arbiter or a repressor.\n\n### Events:\n\n*   **The Election of the Popular Front (1938):** The victory of a coalition of left and center-left parties, heavily reliant on the organized support of labor unions, brought elements of civil society directly into the state structure for the first time.\n    *   **Effect:** **Strengthened society's** influence within the state, tilting the balance of power away from the traditional landed elite.\n*   **The Chillán Earthquake (1939):** This devastating natural disaster served as the catalyst for the creation of CORFO (Corporación de Fomento de la Producción), a powerful state institution given broad authority to spearhead national industrialization.\n    *   **Effect:** **Massively strengthened the state** by creating a new and powerful bureaucratic tool for economic intervention, centralizing development efforts.\n*   **The Plaza Bulnes Massacre (1946):** During a strike, state police (carabineros) fired on demonstrators in Santiago, killing several workers. This demonstrated the limits of the state's alliance with labor and its ultimate reliance on coercive force.\n    *   **Effect:** **Strengthened the state's** coercive arm and signaled a weakening of the governing coalition's commitment to its societal allies.\n*   **President González Videla's Break with the Communist Party (1947):** Responding to Cold War pressures and major strikes (notably among coal miners), President Videla expelled the Communists from his cabinet, initiating a period of intense state repression against Communist-led unions.\n    *   **Effect:** **Strengthened the state’s** coercive power while **severely weakening a key segment of organized society**, fracturing the labor movement and ending the Popular Front era.",
    "1948-1957": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Chile from 1948-1957 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Chronic Inflation and Economic Stagnation:** This persistent economic crisis, a defining feature of the period, consistently undermined the state's capacity and legitimacy. The government's inability to provide economic stability weakened its standing and ability to deliver on promises, eroding public trust. (**Weakened State**)\n*   **Accelerating Urbanization:** The continued migration from rural areas to cities, particularly Santiago, created a growing urban working class and burgeoning shantytowns (*poblaciones*). This expanded a segment of society that was less tied to traditional agrarian power structures and increasingly capable of mobilization and making new demands on the state. (**Strengthened Society**)\n*   **Expansion of the Industrial Workforce:** A consequence of the state-led Import Substitution Industrialization (ISI) model, the growth of an industrial proletariat created a more concentrated and organizable base for the labor movement. This structurally increased the potential power of a key element of civil society. (**Strengthened Society**)\n*   **Deepening Political Polarization of the Cold War:** The global ideological conflict was intensely felt in Chile. It drove the state to adopt more repressive measures against the left, but it also fueled intense political mobilization and organization within competing social and political blocs (e.g., socialist, communist, Christian democratic), making society more politically charged and active. (**Strengthened State's** coercive tools / **Strengthened Society's** mobilization within factions)\n\n### Events:\n\n*   **The \"Law for the Permanent Defense of Democracy\" (1948):** Known as the *Ley Maldita*, this was a discrete act where the state explicitly expanded its repressive power. By outlawing the Communist Party and purging its members from unions and voter rolls, the state directly attacked and weakened a highly organized and powerful segment of civil society. (**Strengthened State / Weakened Society**)\n*   **Enactment of Full Women's Suffrage (1949):** This law granted women the right to vote in presidential and parliamentary elections, formally incorporating half the adult population into the national political body. This was a monumental expansion of political society, increasing its breadth and creating a new electoral force that the state and political parties had to answer to. (**Strengthened Society**)\n*   **The Election of Carlos Ibáñez del Campo (1952):** Ibáñez, a former dictator, won a landslide victory as an independent, anti-establishment populist promising to \"sweep\" out corruption. His election was a powerful demonstration of society's ability to reject the entire traditional party system, showing the electoral power of a mobilized, discontented populace. (**Strengthened Society**)\n*   **Founding of the Central Única de Trabajadores (CUT) (1953):** The creation of this unified national trade union center was a landmark event. It consolidated the power of disparate labor groups into a single, formidable organization, dramatically increasing civil society's capacity for collective action, negotiation, and political pressure against both the state and employers. (**Strengthened Society**)",
    "1958-1967": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Chile from 1958-1967 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Accelerating Urbanization and Literacy:** A steady demographic shift of the population from rural to urban areas, coupled with rising literacy rates, created a more concentrated and politically aware populace. This weakened traditional rural power structures (the *latifundista* system) and created new, mobilized urban constituencies with demands for housing, services, and political participation.\n    *   **Effect:** Strengthened society by creating new, organized popular sectors capable of making demands on the state. It also forced the state to grow in capacity to address urban problems.\n\n*   **Growing Political Mobilization and Polarization:** The period saw the consolidation of three distinct and highly organized political blocs: the conservative Right, the centrist Christian Democrats, and the Socialist-Communist alliance on the Left (FRAP). This politicized nearly all aspects of civil society, from student groups to labor unions.\n    *   **Effect:** Strengthened society by providing robust organizational structures for political competition and contestation against the state and rival social groups.\n\n*   **Expansion of State-led Economic Intervention:** Influenced by developmentalist ideas (ECLAC/CEPAL) and the U.S. Alliance for Progress, the Chilean state steadily increased its role in the economy, moving beyond simple regulation to active investment and management, particularly in the copper industry.\n    *   **Effect:** Strengthened the state by expanding its bureaucratic capacity, technical expertise, and control over national economic resources.\n\n### Events:\n\n*   **The 1960 Valdivia Earthquake:** The most powerful earthquake ever recorded devastated southern Chile. The scale of the disaster required a massive, centralized national response for rescue, relief, and long-term reconstruction, which the Alessandri administration had to lead.\n    *   **Effect:** Strengthened the state by demonstrating its indispensability in a national crisis, leading to the expansion of its planning and administrative capacities.\n\n*   **The Presidential Election of Eduardo Frei Montalva (1964):** Frei won a decisive majority on a radical platform of \"Revolución en Libertad\" (Revolution in Liberty), promising deep structural reforms to preempt a violent, Marxist revolution. This provided a powerful mandate for state action.\n    *   **Effect:** Dramatically strengthened the state by legitimizing an unprecedented expansion of its power to reform social and economic structures.\n\n*   **Launch of \"Promoción Popular\" (Popular Promotion) (c. 1964):** Frei's government initiated a state-sponsored program to actively encourage and fund the creation of grassroots civil society organizations like neighborhood councils (*juntas de vecinos*), mothers' centers, and peasant cooperatives.\n    *   **Effect:** Strengthened both. It massively expanded and empowered civil society at the local level, but did so through state initiative, creating a new social base that was both a partner and dependent of the state.\n\n*   **Passage of the Agrarian Reform Law (1967):** This landmark legislation gave the state the legal power to expropriate large, inefficiently-run agricultural estates (*latifundios*) and redistribute the land to peasant cooperatives.\n    *   **Effect:** Simultaneously strengthened the state (giving it immense power over private property) and a segment of society (empowering rural peasants) at the direct expense of another segment of society (the landed aristocracy).",
    "1968-1977": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major trends and events in Chile from 1968-1977 that affected the balance of power between the state and society. This period shows Chile exiting the \"narrow corridor\" first towards a state weakened by societal conflict, and then towards a despotic state that crushes society.\n\n### Trends:\n\n*   **Accelerating Political Polarization (1968-1973):** The gradual erosion of the political center (Christian Democrats) and the rise of powerful, mutually hostile coalitions on the revolutionary left (Unidad Popular) and reactionary right (National Party and others). This slow-moving trend **weakened the state** by making consensus impossible and governance chaotic, while it **strengthened mobilized segments of society** that increasingly operated outside of state-mediated channels.\n*   **Growth of Parallel Popular Power (*Poder Popular*) (1970-1973):** The rise of worker-controlled factory councils (*cordones industriales*), neighborhood supply committees (*Juntas de Abastecimiento y Precios*), and armed peasant groups. This trend **massively strengthened the power of a segment of society**, which began to perform state-like functions (distribution, organization) in defiance of the central government, thereby **weakening the state's** monopoly on administration and control.\n*   **Systematic Repression and Dismantling of Civil Society (1973-1977):** Following the coup, the military regime engaged in a sustained campaign to ban political parties, dissolve labor unions, censor the press, and eliminate dissent through arrest, torture, and execution. This trend **drastically weakened societal power** by atomizing the population and destroying its capacity for collective action, while simultaneously **strengthening the state's raw, unconstrained coercive power** (creating a \"Despotic Leviathan\").\n*   **Imposition of Neoliberal Economic Restructuring (1975-1977):** The \"Chicago Boys\" began implementing policies of privatization, deregulation, and trade liberalization. This policy trend **strengthened the state's autonomy** by allowing it to unilaterally remake the economy, breaking the power of previously influential societal groups like protected industrialists and organized labor.\n\n### Events:\n\n*   **The Election of Salvador Allende (September 4, 1970):** A discrete event where a Marxist-led coalition won the presidency through democratic means. This event represented a major victory for a mobilized segment of **society, strengthening its power** by giving it control of the executive branch. However, it also fractured the state itself (executive vs. Congress and judiciary), **weakening the state's overall cohesion and authority**.\n*   **The Nationalization of Copper (July 11, 1971):** Congress unanimously passed a constitutional amendment fully nationalizing the nation's largest industry. This event **massively strengthened the state's economic power** and its control over the country's primary source of wealth.\n*   **The October 1972 \"Truckers' Strike\":** A major, month-long strike by truck owners, shopkeepers, and professionals, supported by the political right, that paralyzed the country. This event demonstrated the immense power of an opposing segment of **society, strengthening it** by proving it could cripple the economy and directly challenge the government, thus severely **weakening the state's authority**.\n*   **The Military Coup (September 11, 1973):** The armed forces overthrew the Allende government. This event completely shattered the existing \"shackled\" state and its democratic institutions. It represents the ultimate triumph of the **state's coercive apparatus, strengthening its power** to an absolute degree while violently **crushing the power of a polarized society**, establishing a \"Despotic Leviathan.\"",
    "1978-1987": "Based on the framework in *The Narrow Corridor*, the Pinochet regime in Chile (1973-1990) represents a \"Despotic Leviathan,\" where a powerful state dominates a repressed civil society. The period of 1978-1987 saw this dynamic both entrenched and, later, challenged.\n\n### Trends:\n\n*   **Neoliberal Economic Restructuring:** The \"Chicago Boys\" implemented policies of privatization, deregulation, and trade liberalization throughout this period. This was a slow-moving, fundamental reshaping of the state's role in the economy and its relationship with citizens.\n    *   **Effect:** Weakened traditional pillars of civil society (e.g., powerful labor unions) while strengthening the state’s capacity to enforce a new economic order and create a dependent, atomized private sector.\n\n*   **Institutionalization of Authoritarian Rule:** A gradual, deliberate process to create a legal and constitutional foundation for the military regime, moving it from a purely de facto junta to a de jure authoritarian government. This trend culminated in the 1980 Constitution.\n    *   **Effect:** Massively strengthened the state by giving it a veneer of legitimacy and a legal framework to perpetuate its power, while severely weakening society by constitutionally locking out political opposition.\n\n*   **Growth of a Human Rights Network:** Following the initial brutal repression, a resilient civil society network slowly formed, centered around church-backed organizations like the Vicariate of Solidarity (Vicaría de la Solidaridad). This was a steady, underground trend of documenting abuses, providing legal aid, and organizing grassroots support.\n    *   **Effect:** Strengthened society by creating alternative sources of authority, information, and organization outside of state control, thereby acting as a direct counterweight to state power.\n\n### Events:\n\n*   **1980 Constitutional Plebiscite:** A single event where a new constitution, granting Pinochet an eight-year presidential term and codifying the regime's principles, was approved in a tightly controlled and non-democratic vote.\n    *   **Effect:** Strengthened the state by providing it with formal, long-term legal legitimacy and a roadmap for its continuation.\n\n*   **1982-83 Economic Crisis:** A severe recession caused by the Latin American debt crisis shattered the regime's primary claim to legitimacy—the \"Chilean Miracle.\"\n    *   **Effect:** Weakened the state by exposing its economic vulnerability. Simultaneously, it strengthened society by creating widespread discontent that fueled the first mass protests in a decade.\n\n*   **The National Days of Protest (beginning May 1983):** The first large-scale, coordinated public demonstrations against the regime, sparked by the economic crisis.\n    *   **Effect:** Dramatically strengthened society by breaking the barrier of fear, demonstrating that collective action was possible, and unifying disparate opposition groups.\n\n*   **Attempted Assassination of Pinochet (September 1986):** An armed ambush by the communist guerrilla group FPMR (Frente Patriótico Manuel Rodríguez).\n    *   **Effect:** Strengthened the state in the short term by allowing Pinochet to rally support, declare a state of siege, and portray the entire opposition as violent extremists. It simultaneously weakened the broad social opposition by creating internal division over the use of violence.\n\n*   **Pope John Paul II's Visit to Chile (April 1987):** A six-day visit that drew enormous crowds across the country.\n    *   **Effect:** Strengthened society by providing a protected space for mass public gathering and offering immense international and moral legitimacy to the regime's human rights critics and the democratic opposition.",
    "1988-1997": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in Chile from 1988-1997 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The persistence of \"authoritarian enclaves\" in the 1980 Constitution:** The new democratic government inherited a constitutional framework designed to limit its power. This included designated (non-elected) senators, a binomial electoral system that overrepresented the opposition, and General Pinochet's guaranteed position as Commander-in-Chief of the Army until 1998.\n    *   **Effect:** Weakened the new democratic state by limiting the power of elected officials and subjecting them to the tutelage of the former authoritarian regime's actors.\n*   **The re-emergence and consolidation of civil society:** Following years of suppression, political parties, trade unions, student federations, and human rights organizations re-activated and became central actors in the political process, first in the campaign for the plebiscite and later in the new democracy.\n    *   **Effect:** Massively strengthened civil society, providing it with the organization and voice needed to challenge the state and demand accountability.\n*   **Continuation of the neoliberal economic model:** The democratic governments of the *Concertación* coalition largely maintained the free-market economic framework inherited from the dictatorship, focusing on fiscal discipline, exports, and private investment, while adding targeted social spending.\n    *   **Effect:** Strengthened the state's capacity and fiscal power. Economic growth and poverty reduction also strengthened society by improving material well-being, which in turn boosted the legitimacy of the new democratic state.\n*   **Post-transition political demobilization:** After the intense mobilization surrounding the end of the dictatorship, a consensus-based, elite-driven political culture took hold. Public participation in grassroots organizations declined as politics became more technocratic and institutionalized.\n    *   **Effect:** Weakened the active, day-to-day power of civil society, even as its formal electoral power was restored.\n\n### Events:\n\n*   **The 1988 Plebiscite:** The national referendum where a coalition of opposition parties led a successful \"No\" campaign, rejecting the extension of Pinochet's rule. This was the culmination of years of social organization.\n    *   **Effect:** Dramatically strengthened civil society by demonstrating its ability to defeat the authoritarian state through institutional means.\n*   **The first democratic elections (1989):** Patricio Aylwin was elected president, and a new Congress was formed, marking the formal transfer of power from the military to a civilian government in March 1990.\n    *   **Effect:** Simultaneously strengthened both society (by restoring its power to elect its leaders) and the state (by grounding it in a new democratic legitimacy).\n*   **The publication of the Rettig Report (1991):** The official report from the National Commission for Truth and Reconciliation detailed the human rights abuses, disappearances, and murders committed by the military regime.\n    *   **Effect:** Strengthened the new democratic state's moral authority and empowered victims' groups within society. However, the state's subsequent inability to prosecute most perpetrators due to an amnesty law also revealed its continued weakness relative to the military.\n*   **The \"Boinazo\" (1993):** An incident where heavily-armed special forces soldiers surrounded the Ministry of Defense in a show of force to protest corruption investigations targeting Pinochet's son. President Aylwin was forced to negotiate to de-escalate the situation.\n    *   **Effect:** Weakened the democratic state by publicly revealing the limits of civilian control over the military and demonstrating that the armed forces would not submit to full accountability.",
    "1998-2007": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1998-2007 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Judicial Reckoning with the Dictatorship:** A slow-moving but accelerating process where Chilean courts began to systematically investigate and prosecute human rights abuses from the Pinochet era. This trend, spurred by Pinochet's arrest, moved from a state of near-impunity to active accountability.\n    *   **Effect:** Strengthened both the state and society. It empowered **civil society** (human rights organizations, victims' families) by validating their decades-long struggle. It simultaneously strengthened the **state** by asserting the power of the civilian judiciary over the military, reinforcing the rule of law, and enhancing its democratic legitimacy.\n*   **Deepening of Economic Globalization:** The administrations of Ricardo Lagos and Michelle Bachelet pursued a consistent policy of signing Free Trade Agreements (FTAs) with major economic partners, including the European Union (2002), the United States (2003), and China (2005).\n    *   **Effect:** Strengthened the **state's** capacity. This trend enhanced the state's role in economic management and foreign policy, locking in a specific model of development and increasing its institutional reach.\n*   **Growing Social Demands and Discontent with the Neoliberal Model:** Despite macroeconomic stability, underlying discontent with inequality, the privatized pension system (AFP), and the quality of public services like education and healthcare simmered and grew.\n    *   **Effect:** Strengthened **society**. This trend represented the mobilization of civil society to challenge the outcomes of the state-managed economic model, indicating a growing capacity to organize and articulate demands for reform outside of traditional political channels.\n\n### Events:\n\n*   **General Pinochet's Arrest in London (October 1998):** This singular event, occurring at the very start of the period, acted as a powerful external shock, shattering the de facto immunity he enjoyed in Chile.\n    *   **Effect:** Massively strengthened **society**. It empowered human rights groups, broke a national political taboo, and triggered the domestic judicial trend mentioned above. It forced the Chilean state to react to a new reality shaped by societal and international pressure.\n*   **The 2005 Constitutional Reforms:** President Ricardo Lagos signed a major package of reforms that eliminated the most significant \"authoritarian enclaves\" of the 1980 Constitution, such as appointed senators, the military's role on the National Security Council, and the president's inability to remove commanders-in-chief of the armed forces.\n    *   **Effect:** Strengthened the **state**. These reforms decisively subordinated the military to civilian authority and removed undemocratic checks on elected power, thereby increasing the capacity, sovereignty, and democratic legitimacy of the Chilean state.\n*   **The \"Penguin Revolution\" (2006):** A massive, nationwide protest and strike movement led by high school students demanding an end to the privatization of the education system and a reform of education laws dating to the dictatorship.\n    *   **Effect:** Strengthened **society**. It demonstrated the potent ability of a new social movement to mobilize hundreds of thousands, set the national political agenda, and force the state (the newly inaugurated Bachelet administration) to respond directly to its demands, showcasing a significant increase in society's power to hold the state accountable.",
    "2008-2017": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 2008-2017 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Sustained Economic Inequality and Slowing Mobility:** Despite overall economic growth and Chile's 2010 accession to the OECD, high inequality and the perception of a rigged system persisted. This slow-moving trend eroded the legitimacy of the post-dictatorship social contract and fueled widespread discontent, gradually strengthening civil society's motivation and capacity to mobilize against the established order. (Strengthened society's resolve).\n*   **Erosion of Trust in Traditional Institutions:** Throughout this period, public trust in Congress, political parties, the Catholic Church, and corporations steadily declined. This weakened both the \"soft power\" of the state and the authority of established societal elites, creating a vacuum that new social movements and outsider figures began to fill. (Weakened state legitimacy and traditional societal elites).\n*   **Diversification and Professionalization of Social Movements:** Civil society organizations, particularly student federations, environmental NGOs, and feminist/LGBTQ+ groups, became more sophisticated, organized, and effective at using media and legal tools. This was not a single event but a growing capacity to challenge state policies and corporate power directly. (Strengthened society).\n\n### Events:\n\n*   **2010 Earthquake and Tsunami:** This massive natural disaster severely tested state capacity. While the initial response was criticized, the state's subsequent ability to mobilize vast resources for a multi-year reconstruction effort ultimately demonstrated and reinforced its power and reach into citizens' lives. (Initially revealed state weakness, then ultimately strengthened state capacity).\n*   **2011-2013 Student Protests:** This was the most significant event of the period. Massive, sustained mobilizations led by students demanded an end to the market-based education system. This dramatically strengthened civil society's power, shattering the political consensus of the transition era and forcing the state to respond, placing fundamental reform on the national agenda. (Massively strengthened society's power).\n*   **Defeat of the HidroAysén Dam Project (final rejection 2014):** A broad coalition of environmental activists, local communities, and citizens successfully campaigned for years to block a massive state-backed energy project. This was a concrete victory demonstrating society's power to organize and defeat the combined will of the state and powerful corporate interests. (Strengthened society).\n*   **Penta and SQM Campaign Finance Scandals (broke 2014-2015):** Revelations of widespread, illegal financing of political campaigns by major corporations implicated the entire political class. This severely weakened the state's legitimacy by exposing deep-seated corruption, while simultaneously demonstrating the capacity of autonomous state institutions (the prosecutor's office) to challenge powerful elites. (Weakened state legitimacy; strengthened specific state institutions).\n*   **Bachelet's Second-Term Reform Agenda (began 2014):** In direct response to societal pressure from the student protests and general discontent, the state initiated ambitious tax, education, and electoral system reforms. This is a classic \"Red Queen\" effect: a newly empowered society forced the state to become more responsive and expand its scope to maintain legitimacy and control. (Strengthened the state's responsiveness and scope, prompted by a stronger society).",
    "2018-2027": "Based on the framework in *The Narrow Corridor*, here are the major trends and events in Chile from 2018-2027 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Erosion of Trust in Institutions (2018-ongoing):** A sustained, deep decline in public confidence in Congress, political parties, the judiciary, and the *Carabineros* (national police). This long-term trend **weakened the state** by undermining its legitimacy and popular consent—the \"shackles\" that society places on it. It simultaneously empowered societal actors who operated outside these formal institutions, such as protest movements and local assemblies.\n*   **Rising Salience of Public Insecurity (c. 2020-ongoing):** A steady increase in organized crime, homicides, and public perception of insecurity. This trend created strong societal demand for a more powerful and effective state response. This pressure from society paradoxically pushes to **strengthen the state's coercive capacity** (e.g., more policing, tougher laws), representing a popular demand for the Leviathan to provide basic order, a foundational element of the corridor.\n*   **Political Fragmentation (2018-ongoing):** The breakdown of the traditional two-bloc political system into a multipolar, polarized landscape. This institutional trend **weakened the state's capacity** to build consensus, pass legislation, and govern effectively. The resulting gridlock made the state appear less responsive and competent, further eroding its power relative to a frustrated and mobilized society.\n\n### Events:\n\n*   **The *Estallido Social* (Social Outburst) (October 2019):** A discrete, massive, and leaderless mobilization of civil society against economic inequality and political elites. This event dramatically **strengthened society** by demonstrating its power to paralyze the country and force fundamental constitutional change. It exposed the state's lack of legitimacy and weakened its authority, forcing it to concede to societal demands for a new political pact.\n*   **COVID-19 State of Exception (2020-2021):** The government's imposition of curfews, quarantines, and military-enforced lockdowns in response to the pandemic. This event temporarily and massively **strengthened the state's coercive power**, giving it unprecedented control over citizens' mobility and right to assembly, while correspondingly **weakening society's** ability to organize and protest.\n*   **Rejection of Two Proposed Constitutions (September 2022 and December 2023):** In two separate plebiscites, Chilean society voted decisively against constitutional drafts proposed first by a left-leaning convention and second by a right-leaning council. These events powerfully demonstrated society's role as a check on elite political projects from both ends of the spectrum. They **strengthened society's power as a moderating force** and, by causing the political system to revert to the existing institutional framework, ultimately **strengthened the status quo of the state** by default."
  },
  "score_prompt": {
    "1818-1827": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1818-1827. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nChile during 1818-1827 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1828-1837": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1828-1837, building on the established trajectory. Start\nfrom where Chile stood at the end of 1818-1827, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1828-1837:\nBased on Acemoğlu and Robinson's framework, the period of 1828-1837 in Chile is defined by a dramatic shift out of a weak, contested state (risking the \"Absent Leviathan\") toward the construction of a powerful, centralized state, pushing Chile towards the \"Despotic\" side of the \"Narrow Corridor.\"\n\n### Trends:\n\n*   **Ideological and Institutional Consolidation of Authoritarian Republicanism:** Following years of liberal experimentation and instability, the political trend shifted decisively toward a centralized, hierarchical, and impersonal state envisioned by Diego Portales. This was a slow-moving project to build institutions (a stable bureaucracy, judiciary, and military) loyal to the state itself rather than to individual caudillos.\n    *   **Effect:** Massively **strengthened the state's** capacity and durability, while **weakening society** by subordinating regional and factional interests to the central government.\n*   **Economic Stabilization and Fiscal Centralization:** The growing importance of Valparaíso as a Pacific trading hub, combined with an orderly customs and tax collection system, provided the central government with a consistent and independent revenue stream. This fiscal capacity was a slow-building but crucial trend that funded the new state's ambitions.\n    *   **Effect:** **Strengthened the state** by giving it the material resources to pay soldiers and bureaucrats, reducing its dependence on borrowing from powerful aristocrats.\n*   **Resurgence of the Landed Aristocracy:** The conservative political project was built upon an alliance with the traditional landowning elite (*pelucones*). This trend saw the re-entrenchment of a narrow, socially conservative class as the primary social base and beneficiary of the new political order, marginalizing more liberal or populist elements.\n    *   **Effect:** **Strengthened the state** by providing it with a stable and powerful domestic coalition, but **weakened civil society** as a whole by concentrating power and excluding other groups from the political process.\n\n### Events:\n\n*   **The Civil War of 1829-1830:** This discrete armed conflict between the liberal (*Pipiolos*) and conservative (*Pelucones*) factions culminated in the conservative victory at the Battle of Lircay. This event definitively ended the period of liberal federalist experimentation.\n    *   **Effect:** Decisively **strengthened the (nascent conservative) state** by eliminating its primary armed opposition. It **weakened civil society** by crushing the organized liberal faction, its press, and its political mobilization capacity.\n*   **Promulgation of the Constitution of 1833:** This was a singular political event that codified the Portalian order. The constitution created a powerful, centralized presidency with a long term and re-election, granted the executive extraordinary powers, and established a property-based census suffrage that severely limited political participation.\n    *   **Effect:** Formally and legally **strengthened the state** (specifically the executive branch) over all other actors. It **weakened society** by constitutionally restricting its ability to hold the state accountable through broad democratic means.\n*   **Outbreak of the War of the Confederation (1836):** Chile's declaration of war on the Peru-Bolivian Confederation was a major event that tested the new state. It required national resource mobilization, created a powerful external enemy, and was used as a justification for internal repression. The assassination of Diego Portales in 1837 by a mutinous army regiment, a direct consequence of the war, paradoxically galvanized support for the state and the conflict.\n    *   **Effect:** **Strengthened the state** by forcing it to develop its fiscal-military capacity and by rallying nationalist sentiment around it. It simultaneously **weakened society's** power to dissent, as opposition to the war was branded as treason.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1828-1837\n- state_power (float, 0-10): absolute state power at the end of 1828-1837\n- society_change (float): society_power change vs. 1818-1827\n- state_change (float): state_power change vs. 1818-1827\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1838-1847": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1838-1847, building on the established trajectory. Start\nfrom where Chile stood at the end of 1828-1837, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1838-1847:\nBased on the framework in *The Narrow Corridor*, the period of 1838-1847 in Chile was dominated by the consolidation of the \"Portalian State,\" an authoritarian republic that decisively strengthened state capacity following the instability of the post-independence era.\n\n### Trends:\n\n*   **Consolidation of the Centralized State:** The institutional framework of the 1833 Constitution was firmly entrenched during this decade. This slow-moving trend involved the development of a professional bureaucracy, a regularized tax collection system (primarily from customs duties), and a national guard, all of which centralized power in Santiago. (Strengthened the state)\n*   **Export-Led Economic Growth:** A steady increase in the mining of silver (Chañarcillo) and copper, along with wheat exports, created consistent state revenue and empowered a wealthy, land-owning and mining elite whose interests were closely aligned with the strong, stable state. (Strengthened the state and a narrow segment of society, concentrating societal power)\n*   **Emergence of an Intellectual Civil Society:** The arrival of foreign intellectuals (like Andrés Bello and Domingo F. Sarmiento) and the rise of a native-born literary and political circle (the \"Generation of 1842\") created new forums for debate and national identity formation outside of direct government control, planting the seeds of a more organized society. (Strengthened civil society)\n\n### Events:\n\n*   **Aftermath of the War of the Confederation (Victory at Yungay, 1839):** Chile's definitive victory created a powerful wave of nationalism that legitimized the conservative government and its authoritarian project. It also professionalized and solidified the army as a loyal instrument of the state, rather than a collection of warring caudillos. (Strengthened the state)\n*   **Amnesty Law of 1841:** Upon taking office, President Manuel Bulnes issued a political amnesty, allowing liberal opponents (Pipiolos) exiled after the civil war of 1829-30 to return. This event, while seemingly liberal, served to defuse political tension and co-opt opposition, reinforcing the state's role as the arbiter of political life. (Strengthened the state by managing dissent, while allowing society to begin reorganizing)\n*   **Founding of the University of Chile (1842):** A discrete state-led project, the university's creation was designed to produce a skilled administrative elite to serve the state. However, it simultaneously created a key institution for civil society—a center for independent thought, critical debate, and the formation of professional networks that would later challenge state power. (Strengthened both the state and civil society)\n*   **State Occupation of the Strait of Magellan (1843):** The government-sponsored expedition that founded Fuerte Bulnes was a specific event demonstrating the state's growing capacity and ambition. It projected sovereign power into a remote territory, asserting a monopoly on violence and administration where none had existed. (Strengthened the state)\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1838-1847\n- state_power (float, 0-10): absolute state power at the end of 1838-1847\n- society_change (float): society_power change vs. 1828-1837\n- state_change (float): state_power change vs. 1828-1837\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1848-1857": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1848-1857, building on the established trajectory. Start\nfrom where Chile stood at the end of 1838-1847, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1848-1857:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1848-1857 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Economic Expansion Fueled by Commodity Exports:** The California Gold Rush created a massive demand for Chilean wheat, while the Chañarcillo silver mine produced vast wealth. This long-term trend simultaneously **strengthened the state** through increased tariff revenue and **strengthened society** by creating a new, wealthy liberal-leaning bourgeoisie (merchants, mine owners) and a more concentrated urban working class, both of which began demanding greater political participation.\n*   **State-Led Modernization and Centralization:** Under President Manuel Montt (1851-1861), the state aggressively pursued infrastructure projects (the first railways and telegraph lines) and the standardization of law. This was a sustained effort to build state capacity, **strengthening the state** by increasing its ability to project power, regulate the economy, and create a uniform legal and administrative landscape, reducing the influence of local and traditional authorities.\n*   **Spread of European Liberal and Radical Ideas:** The European Revolutions of 1848 had a profound intellectual impact on Chile's elite youth. This trend **strengthened society** by fostering the creation of new political organizations, such as the *Sociedad de la Igualdad*, and a vibrant opposition press that challenged the conservative, authoritarian order and mobilized segments of society against the state.\n\n### Events:\n\n*   **The Revolution of 1851:** A liberal insurrection, primarily in Concepción and La Serena, sought to prevent the conservative Manuel Montt from taking office. Its brutal suppression by the central government was a pivotal event that decisively **strengthened the state**. It demonstrated the state's superior coercive capacity, eliminated or exiled a generation of radical liberal leadership, and consolidated a more authoritarian, centralized form of rule for the next decade.\n*   **Promulgation of the Civil Code (1855):** The enactment of this comprehensive legal code, drafted by Andrés Bello, was a landmark event. It **massively strengthened the state** by replacing a patchwork of colonial-era laws, church canons, and local customs with a single, rationalized legal framework. This extended the state's authority over fundamental aspects of life, such as property, contracts, and family, which had previously been in the domain of the Church and tradition (societal power).\n*   **The \"Question of the Sacristan\" (1856-1857):** A conflict between the Archbishop of Santiago and the Supreme Court over an internal church matter escalated into a national political crisis. President Montt's firm backing of the Supreme Court's authority over the Church's was a critical event that **strengthened the state** by asserting its supremacy over the Catholic Church, the most powerful and independent institution in Chilean society at the time. This weakened a key pillar of societal power and fractured the ruling conservative elite.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1848-1857\n- state_power (float, 0-10): absolute state power at the end of 1848-1857\n- society_change (float): society_power change vs. 1838-1847\n- state_change (float): state_power change vs. 1838-1847\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1858-1867": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1858-1867, building on the established trajectory. Start\nfrom where Chile stood at the end of 1848-1857, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1858-1867:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1858-1867 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Gradual Political Liberalization:** Following the trauma of the 1859 civil war, the decade-long presidency of José Joaquín Pérez (1861-1871) was characterized by political moderation, reconciliation, and a relaxation of the authoritarian controls of the previous era. This slow-moving shift **strengthened civil society** by increasing press freedom, allowing political exiles to return, and fostering a more competitive and pluralistic congress.\n*   **State-led Infrastructure Development:** The state continued its significant investment in and control over key infrastructure, most notably the completion of the Santiago-Valparaíso railway in 1863 and the expansion of telegraph lines. This trend **strengthened the state** by enhancing its logistical capacity, ability to project military power, and integrate the national economy under its administration.\n*   **Growth of an Organized Liberal Elite:** Throughout this period, liberal ideas gained traction among urban professionals, miners, and merchants. This elite became increasingly organized within Congress and political clubs, forming a more coherent and powerful opposition. This trend **strengthened civil society** by creating a durable counterweight to the executive branch and the traditional landed aristocracy.\n\n### Events:\n\n*   **The Liberal-Conservative Fusion (1858):** A formal political alliance was created between anti-government Conservatives and Liberals against the authoritarian President Manuel Montt. This discrete event dramatically **strengthened civil society's political power** by demonstrating that elite factions could organize across ideological lines to form a powerful bloc capable of checking presidential authority.\n*   **The Revolution of 1859:** A violent civil war where radical liberals and provincial elites in the north and south rose up against the central government. The state's decisive and brutal military victory **strengthened the state's coercive power** in the short term. However, the conflict's high cost and political fallout ultimately forced a shift towards reconciliation, showing the potent mobilization capacity of **a segment of society** and leading to long-term gains for its power.\n*   **The General Amnesty Law (1861):** One of President Pérez's first acts, this law pardoned all those exiled for their participation in the civil wars of 1851 and 1859. While an act of the state, its effect was to **strengthen civil society** by allowing influential opposition leaders to return and re-engage in national politics, reducing the state's reliance on repression.\n*   **The War with Spain (1865-1866):** This external conflict (part of the Chincha Islands War) saw the Spanish navy bombard Valparaíso. The war fostered a powerful nationalist response that temporarily **strengthened both the state and society**. The state's authority was enhanced as it led the war effort, while society was strengthened through a surge in national cohesion and civic mobilization against a common enemy.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1858-1867\n- state_power (float, 0-10): absolute state power at the end of 1858-1867\n- society_change (float): society_power change vs. 1848-1857\n- state_change (float): state_power change vs. 1848-1857\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1868-1877": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1868-1877, building on the established trajectory. Start\nfrom where Chile stood at the end of 1858-1867, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1868-1877:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Chile from 1868-1877 that affected the power of the state and civil society.\n\n### Trends:\n\n*   **Secularization of State and Public Life:** A sustained political effort by Liberal and Radical parties sought to reduce the Catholic Church's institutional power. This included debates over, and eventual reforms to, clerical immunity from civil courts (*fuero eclesiástico*) and the establishment of state-run cemeteries.\n    *   **Effect:** **Strengthened the state** by asserting its sovereignty over legal and social domains previously controlled by the Church. It also **weakened a major pillar of traditional society** (the Church) while empowering a new, mobilized segment of society (liberal political clubs).\n*   **Expansion of State-Led Infrastructure:** The Chilean state continued its significant investment in railway and telegraph line construction, particularly extending the network south from Santiago.\n    *   **Effect:** **Strengthened the state** by increasing its administrative capacity, ability to project military power, and power to integrate the national economy and collect revenue more effectively.\n*   **Rise of an Export-Oriented Oligarchy:** The growth of mining (copper, silver) and wheat exports created a wealthy and increasingly powerful class of landowners and entrepreneurs who were politically active and organized.\n    *   **Effect:** **Strengthened a specific, powerful segment of society**. This elite had the resources to influence Congress, fund political parties, and resist state actions that ran counter to their economic interests, acting as a potent check on executive power.\n\n### Events:\n\n*   **The Constitutional Reforms of 1871-1874:** A series of major constitutional amendments were passed by Congress. The most significant of these prohibited the immediate re-election of the president, increased congressional oversight of the cabinet, and reduced the executive's emergency powers.\n    *   **Effect:** **Weakened the executive branch of the state** while simultaneously **strengthening society's power as channeled through its elected legislature**. This was a deliberate effort to \"shackle the Leviathan\" by making the presidency more accountable to Congress.\n*   **The Election of Federico Errázuriz Zañartu (1871):** Errázuriz, leading a fusion of Liberal and Radical parties, won a highly contested election that marked a definitive shift away from the more conservative \"pelucón\" tradition and toward an agenda of aggressive liberal reform.\n    *   **Effect:** **Strengthened a mobilized, organized segment of society** (the liberal political parties and clubs) by giving them control of the state apparatus to enact their program, demonstrating society's ability to direct the state.\n*   **The Onset of the Economic Crisis of 1875-1876:** A global economic downturn caused a sharp drop in the prices of Chile's main exports (copper, wheat) and a contraction of foreign credit.\n    *   **Effect:** **Weakened the state** by drastically reducing its customs duties, its primary source of revenue. This financial shock constrained its capacity to govern, fund projects, and maintain social order, revealing its dependency on the international economy.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1868-1877\n- state_power (float, 0-10): absolute state power at the end of 1868-1877\n- society_change (float): society_power change vs. 1858-1867\n- state_change (float): state_power change vs. 1858-1867\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1878-1887": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1878-1887, building on the established trajectory. Start\nfrom where Chile stood at the end of 1868-1877, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1878-1887:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1878-1887 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Rise of the Nitrate Economy:** Following the annexation of Peruvian and Bolivian territory, Chile gained control of the world's richest nitrate deposits. The subsequent export boom provided the central government with an unprecedented, independent stream of tax revenue.\n    *   **Effect:** Massively strengthened the state by increasing its fiscal capacity, allowing for the expansion of the bureaucracy, military, and public works without having to heavily tax its own elites or landholders.\n*   **State-led Secularization:** Throughout this period, the ruling Liberal Party actively pursued policies to reduce the power and influence of the Catholic Church, which was a dominant and independent institution within Chilean society.\n    *   **Effect:** Strengthened the state by transferring core social functions (birth/death records, marriage, education) from the Church to state institutions. This simultaneously weakened a powerful, autonomous pillar of civil society.\n*   **Territorial Consolidation in the South:** The process known as the \"Pacification of Araucanía\" reached its final stages. The state used its military to subdue autonomous Mapuche groups, confiscate land, and promote settlement by Chileans and European immigrants under state authority.\n    *   **Effect:** Dramatically strengthened the state by extending its monopoly on violence and administration over the entire national territory, while crushing a segment of society that had existed outside its control.\n*   **Expansion of Male Suffrage:** Liberal political reforms, culminating in the electoral law of 1884, eliminated the wealth or property requirement for voting, significantly expanding the electorate.\n    *   **Effect:** Nominally strengthened society by broadening political participation and making the government more accountable. However, in practice, the lack of a secret ballot meant new voters were often subject to manipulation by powerful elites, partially mitigating the power shift.\n\n### Events:\n\n*   **The War of the Pacific (1879-1883):** The successful war against Peru and Bolivia was a defining event. It required massive state mobilization of personnel and resources and ended in a decisive victory, territorial expansion, and the acquisition of nitrate wealth.\n    *   **Effect:** Enormously strengthened the state's military and bureaucratic capabilities, its international standing, and its fiscal resources. It also bolstered nationalistic sentiment, which can serve to unify society behind the state.\n*   **Final Military Campaigns in Araucanía (1881-1883):** The campaigns under Colonel Gregorio Urrutia led to the definitive military defeat of Mapuche resistance and the founding of key forts and cities, including Temuco (1881), which cemented state control.\n    *   **Effect:** A clear event that strengthened the state's coercive power and finalized its territorial sovereignty, achieved by decisively weakening a powerful and long-resistant segment of society.\n*   **Passage of the \"Secular Laws\" (Leyes Laicas, 1883-1884):** A series of specific legislative acts, including the Law of Civil Cemeteries, the Civil Marriage Law, and the Civil Registry Law, that formally stripped the Catholic Church of its monopoly over key life events.\n    *   **Effect:** Directly strengthened the state's administrative power over the population while weakening the institutional power of the Church within society.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1878-1887\n- state_power (float, 0-10): absolute state power at the end of 1878-1887\n- society_change (float): society_power change vs. 1868-1877\n- state_change (float): state_power change vs. 1868-1877\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1888-1897": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1888-1897, building on the established trajectory. Start\nfrom where Chile stood at the end of 1878-1887, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1888-1897:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1888-1897 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Nitrate Boom:** This slow-moving economic trend dramatically increased government revenue, funding President José Manuel Balmaceda's ambitious public works and education projects. This **strengthened the state's** capacity and reach. Simultaneously, it enriched a powerful oligarchy of mine owners and financiers, **strengthening a key segment of civil society** and giving them the resources to challenge the state's authority.\n*   **Growing Institutional Conflict between the Presidency and Congress:** Throughout the late 1880s, tension escalated as Balmaceda sought to use the state's new wealth to direct national development, while the elite-dominated Congress sought to control the budget and cabinet appointments to protect its own interests. This trend represented **civil society (the oligarchy) actively working to \"shackle\" what it saw as an increasingly powerful and potentially despotic state**.\n*   **Emergence of a Nascent Labor Movement:** While still in its early stages, the concentration of workers in the northern nitrate fields and ports led to the first stirrings of organized labor and strikes. This represented the slow mobilization of a new, non-elite segment of **civil society, strengthening its overall pluralism and capacity** to make demands on both the state and economic elites.\n\n### Events:\n\n*   **President Balmaceda's 1891 Budget Decree:** When Congress refused to approve the 1891 budget, Balmaceda declared the previous year's budget valid by decree. This discrete event was a dramatic assertion of executive authority over the legislature, representing an attempt to **dramatically strengthen the state** by breaking free from the constraints imposed by civil society.\n*   **The Chilean Civil War of 1891:** This was the violent culmination of the institutional conflict. The war pitted the executive branch of the state (backed by the army) against the legislature and navy (backed by the economic oligarchy). The conflict itself was a catastrophic breakdown of the \"corridor,\" where the contest between state and society became violent.\n*   **The Victory of Congressional Forces:** The decisive defeat of Balmaceda's forces and his subsequent suicide was a singular event that **dramatically weakened the executive state** and led to the triumph of the elite-led faction of civil society.\n*   **Establishment of the \"Parliamentary Republic\" (post-1891):** The victors institutionalized their win by creating a system where congressional majorities could force the resignation of presidential cabinets. This new \"rules of the game\" **severely weakened the state's autonomy and capacity for decisive action**, making it beholden to shifting coalitions within the oligarchic Congress, which now represented the dominant force of **civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1888-1897\n- state_power (float, 0-10): absolute state power at the end of 1888-1897\n- society_change (float): society_power change vs. 1878-1887\n- state_change (float): state_power change vs. 1878-1887\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1898-1907": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1898-1907, building on the established trajectory. Start\nfrom where Chile stood at the end of 1888-1897, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1898-1907:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Chile from 1898-1907 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Growth and Organization of the Urban Proletariat:** Fueled by the nitrate economy and migration to cities like Santiago, Valparaíso, and the northern mining camps, a new industrial working class emerged. This demographic shift led to the formation of mutual aid societies, resistance leagues, and politically-oriented unions (*mancomunales*), creating new, durable forms of social organization outside of traditional elite control.\n    *   **Effect:** Strengthened civil society by creating a new, organized actor capable of collective action.\n*   **Intensification of \"The Social Question\" (*La Cuestión Social*):** Rampant inflation, abysmal working conditions, and a lack of a social safety net became the dominant domestic issue. The oligarchic state, operating under the Parliamentary Republic system, was largely unwilling or unable to address these grievances through legislation, creating a power vacuum filled by social movements.\n    *   **Effect:** Weakened the state's legitimacy and administrative capacity; strengthened (mobilized) civil society through shared grievance.\n*   **Parliamentary System Gridlock:** The political system of the \"Parliamentary Republic,\" established after the 1891 Civil War, severely weakened the executive branch. Presidents had little power to enact policy over a Congress controlled by rival oligarchic factions, resulting in political instability and an inability to mediate growing social conflicts.\n    *   **Effect:** Weakened the executive power of the state, making it reactive and reliant on coercion rather than proactive governance.\n\n### Events:\n\n*   **The Valparaíso Dockworkers' Strike (1903):** A major strike by maritime workers in Chile's main port escalated into city-wide riots. The Germán Riesco administration responded by declaring a state of siege and using the military to violently suppress the movement, resulting in dozens of deaths.\n    *   **Effect:** Demonstrated the growing disruptive power of organized labor (strengthening society's power to act), but also affirmed the state's willingness to use its coercive monopoly on violence to protect economic interests (strengthening the state's repressive capacity).\n*   **The \"Meat Riot\" (*Huelga de la Carne*) in Santiago (1905):** A massive protest against a tariff on imported Argentine cattle, which raised the price of meat, culminated in a demonstration of an estimated 50,000 people. The state's response was a brutal crackdown that left hundreds dead.\n    *   **Effect:** Showcased civil society's newfound ability to mobilize a massive, cross-class urban coalition, but ultimately strengthened the state’s repressive power, confirming its role as an enforcer for the oligarchy rather than a neutral arbiter.\n*   **The Santa María de Iquique School Massacre (1907):** Striking nitrate miners and their families from across the Tarapacá region gathered in the port city of Iquique to press their demands. On December 21, President Pedro Montt authorized the army to fire on the thousands gathered in a school courtyard, killing hundreds, perhaps over two thousand.\n    *   **Effect:** A catastrophic event that immediately crushed a powerful social movement (weakening society in the short-term) while demonstrating the ultimate and brutal capacity of the state's coercive power when it perceived a fundamental threat to the economic order (massively strengthening the state's repressive dimension).\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1898-1907\n- state_power (float, 0-10): absolute state power at the end of 1898-1907\n- society_change (float): society_power change vs. 1888-1897\n- state_change (float): state_power change vs. 1888-1897\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1908-1917": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1908-1917, building on the established trajectory. Start\nfrom where Chile stood at the end of 1898-1907, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1908-1917:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1908-1917 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The deepening of the \"Social Question\" (la cuestión social):** A slow-moving trend characterized by growing public and intellectual debate over the dire living and working conditions of the urban and mining proletariat. This trend **strengthened society** by fostering a collective consciousness and new ideologies (anarchism, socialism) among the working class, fueling demands for reform and challenging the oligarchic consensus. It simultaneously exposed the **weakness of the state**, which proved unwilling and institutionally incapable of addressing the root causes of inequality due to the dominance of elite interests in Congress.\n*   **State fiscal dependence on the nitrate industry:** The Chilean state's budget was overwhelmingly reliant on export taxes from the nitrate boom. This trend **strengthened the state fiscally** by providing vast revenues without taxing the powerful landed elite, allowing for bureaucratic and military expansion. However, it also **structurally weakened the state** by making it highly vulnerable to global commodity shocks and beholden to a small group of nitrate barons, thereby limiting its policy autonomy.\n*   **Growth and radicalization of the organized labor movement:** Building on earlier mutual aid societies, this period saw the expansion of more organized and politically assertive labor unions. This was a clear trend that **strengthened society** by creating new, powerful institutions (like the FOCH) capable of mobilizing workers through large-scale strikes, making direct claims against both capital and the state.\n*   **Consolidation of the \"Parliamentary Republic\":** This institutional trend saw the continued dominance of a fractious Congress over a weak executive branch. This system of oligarchic rule **weakened the state's** capacity for decisive action and long-term planning, leading to chronic political instability and legislative gridlock. It empowered a narrow segment of **society (the political-economic elite)** at the expense of both a coherent state and the broader population.\n\n### Events:\n\n*   **Founding of the Federación Obrera de Chile (FOCH) in 1909:** This discrete event was a landmark in labor history. It **strengthened society** by creating Chile's first durable national labor confederation, providing an institutional vehicle for coordinating strikes, articulating working-class demands, and challenging the state's authority on a national scale.\n*   **Chile's Centennial Celebration in 1910:** This major national event was intended to project an image of a modern, successful nation. It temporarily **strengthened the state's** nationalist legitimacy and image. However, the stark contrast between the lavish elite festivities and the widespread poverty highlighted the \"Social Question,\" fueling critical press coverage and intellectual dissent, thus also **strengthening critical elements within society**.\n*   **The outbreak of World War I in 1914:** This external shock had a dramatic and immediate impact. Initially, it **weakened the state** severely by causing a collapse in the nitrate market, which decimated government revenues and triggered mass unemployment and social unrest. This crisis demonstrated the state's extreme vulnerability. (Later in the war, demand for nitrates for explosives caused a boom, reversing the fiscal effect but not the lesson in fragility).\n*   **The presidential election of Juan Luis Sanfuentes in 1915:** A quintessential oligarch of the Parliamentary Republic, his election and subsequent administration epitomized the system of patronage and backroom dealing. This event reinforced the trend of a **weak state executive**, as his presidency was characterized by political maneuvering to manage congressional factions rather than addressing the country's pressing social and economic problems, further ceding power to the elites controlling Congress.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1908-1917\n- state_power (float, 0-10): absolute state power at the end of 1908-1917\n- society_change (float): society_power change vs. 1898-1907\n- state_change (float): state_power change vs. 1898-1907\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1918-1927": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1918-1927, building on the established trajectory. Start\nfrom where Chile stood at the end of 1908-1917, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1918-1927:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1918-1927 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The \"Social Question\" and Labor Mobilization:** Growing urbanization and a large industrial working class (especially in mining and ports) led to persistent, organized demands for labor rights, housing, and social welfare. This slow-moving trend **strengthened society** by creating powerful new actors (unions, socialist and communist parties) capable of challenging the oligarchic state and making coherent demands upon it.\n*   **Decline of the Nitrate Economy:** The post-WWI collapse of the global nitrate market, due to the invention of synthetic fertilizers, severely eroded Chile's main source of export revenue. This economic trend **weakened the state** by drastically reducing its fiscal capacity, creating a crisis that made it unable to meet societal demands or even pay its own employees (including the military), thus undermining its legitimacy and operational power.\n*   **Politicization of the Military:** Frustration within the junior officer corps over low pay, congressional gridlock, and the perceived corruption of the political class grew steadily. This trend represented the emergence of a powerful, organized group outside of traditional civil society. Initially, it acted as a societal check on a dysfunctional legislature, but it ultimately **strengthened the coercive capacity of the state** as military figures like Carlos Ibáñez del Campo began to wield direct political power, bypassing societal or democratic controls.\n\n### Events:\n\n*   **The 1920 Presidential Election of Arturo Alessandri:** Alessandri’s victory was a watershed event, as he was the first president elected on a populist platform explicitly appealing to the middle and working classes. This event **strengthened society** by demonstrating its newfound electoral power to successfully challenge the traditional ruling oligarchy through the state's own institutions.\n*   **The \"Ruido de Sables\" (Saber Rattling) of September 1924:** Military officers rattled their sabers in the congressional gallery to protest their low salaries and force the passage of a package of social laws. This event dramatically **weakened the state’s legislative institutions** by proving them subservient to coercive force. While it achieved goals sought by parts of society, it did so by empowering an anti-democratic force that would soon dominate the state.\n*   **The Ratification of the 1925 Constitution:** Championed by Alessandri upon his return from a brief exile, this new constitution replaced the parliamentary system with a strong presidential one. This was a foundational institutional change that massively **strengthened the state**, concentrating power in the executive branch to overcome legislative gridlock and giving it new authority over the economy and social policy.\n*   **Carlos Ibáñez del Campo's Consolidation of Power (1925-1927):** First as Minister of War and then as president, Ibáñez used the state's security apparatus to systematically purge political opponents, censor the press, and intimidate Congress. This series of actions **strengthened the coercive power of the state** while simultaneously **weakening society** by dismantling its autonomous organizations and capacity for dissent, pushing Chile out of the \"narrow corridor\" toward authoritarianism.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n1908-1917: <7.5, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1918-1927\n- state_power (float, 0-10): absolute state power at the end of 1918-1927\n- society_change (float): society_power change vs. 1908-1917\n- state_change (float): state_power change vs. 1908-1917\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1928-1937": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1928-1937, building on the established trajectory. Start\nfrom where Chile stood at the end of 1918-1927, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1928-1937:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1928-1937 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The turn towards Import Substitution Industrialization (ISI):** In response to the collapse of international trade during the Great Depression, Chile's economic policy shifted towards developing domestic industry. This involved the state taking a much more active and interventionist role in the economy through tariffs, credits, and the creation of state-backed enterprises. (Strengthened the state by expanding its economic capacity and control).\n*   **Intensifying political mobilization and polarization:** The economic crisis and political instability of the early 1930s spurred the growth and consolidation of new mass movements across the political spectrum. This included the formal creation and rise of the Socialist and Communist parties on the left and the National Socialist Movement (Nacistas) on the far-right, alongside the growth of labor unions. (Strengthened society by creating more organized, ideologically coherent, and powerful channels for political action and contestation).\n*   **Re-assertion of a strong executive (\"Portalian State\"):** After the chaotic 1931-1932 period, President Arturo Alessandri's second term (1932-1938) was characterized by a deliberate effort to restore centralized state authority, political order, and fiscal discipline, often using repressive measures against labor and leftist opposition. (Strengthened the state, specifically its coercive and administrative power, often at the expense of societal groups).\n\n### Events:\n\n*   **The fall of the Ibáñez dictatorship (July 1931):** The economic devastation of the Great Depression destroyed the fiscal basis of Carlos Ibáñez's authoritarian regime, triggering massive civil disobedience, professional strikes, and student protests that forced his resignation. (Dramatically weakened the state's coercive power and demonstrated the power of a mobilized civil society).\n*   **The \"Socialist Republic of Chile\" (June 1932):** A short-lived (12-day) junta that came to power via a coup. Its radical program and quick collapse highlighted the extreme fragmentation of both the state (whose military was divided) and society, leading to a period of profound instability. (Temporarily shattered state authority, but also revealed society's inability to impose a stable alternative, thus strengthening the desire for a return to state order).\n*   **The Ranquil Massacre (June 1934):** A brutal suppression by state forces (carabineros) of a rural uprising of peasants and indigenous Mapuche-Pehuenche people in the upper Biobío region. This event demonstrated the state's willingness and capacity to use overwhelming force to crush dissent from marginalized social groups. (Strengthened the state's coercive control while violently weakening a segment of society).\n*   **The formation of the Popular Front (1936):** Radicals, Socialists, and Communists formed a broad left-wing electoral coalition. This was a pivotal moment of societal organization, uniting disparate working- and middle-class opposition groups into a single, powerful political bloc capable of institutionally challenging for state power. (Significantly strengthened society's political power and capacity for collective action).\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n1908-1917: <7.5, 6.0>\n1918-1927: <5.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1928-1937\n- state_power (float, 0-10): absolute state power at the end of 1928-1937\n- society_change (float): society_power change vs. 1918-1927\n- state_change (float): state_power change vs. 1918-1927\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1938-1947": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1938-1947, building on the established trajectory. Start\nfrom where Chile stood at the end of 1928-1937, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1938-1947:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1938-1947 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Implementation of Import Substitution Industrialization (ISI):** This state-led development model, institutionalized through the state corporation CORFO, dramatically expanded the state’s economic role beyond regulation into direct planning, investment, and ownership.\n    *   **Effect:** Massively **strengthened the state's** capacity and economic power.\n*   **Growth and Political Integration of Organized Labor:** The consolidation of the Confederation of Chilean Workers (CTCh) and the central role of the Socialist and Communist parties in the Popular Front governments gave organized labor unprecedented access to and influence over the state apparatus.\n    *   **Effect:** **Strengthened society** by increasing its organizational capacity and leverage against both capital and the state.\n*   **Accelerated Urbanization:** A steady demographic shift from rural to urban areas created a larger industrial working class and urban middle class, forming new bases of political mobilization and increasing the constituency for state-provided social services.\n    *   **Effect:** **Strengthened society** by creating new, dense networks for political and social organization.\n*   **Chronic Inflation:** Persistent inflation throughout the period constantly threatened to erode workers' wage gains, leading to a continuous cycle of labor demands, strikes, and state-mediated (or repressed) negotiations.\n    *   **Effect:** Ambiguous; it fueled societal mobilization (strikes) but also prompted frequent assertions of the **state's** power as either an arbiter or a repressor.\n\n### Events:\n\n*   **The Election of the Popular Front (1938):** The victory of a coalition of left and center-left parties, heavily reliant on the organized support of labor unions, brought elements of civil society directly into the state structure for the first time.\n    *   **Effect:** **Strengthened society's** influence within the state, tilting the balance of power away from the traditional landed elite.\n*   **The Chillán Earthquake (1939):** This devastating natural disaster served as the catalyst for the creation of CORFO (Corporación de Fomento de la Producción), a powerful state institution given broad authority to spearhead national industrialization.\n    *   **Effect:** **Massively strengthened the state** by creating a new and powerful bureaucratic tool for economic intervention, centralizing development efforts.\n*   **The Plaza Bulnes Massacre (1946):** During a strike, state police (carabineros) fired on demonstrators in Santiago, killing several workers. This demonstrated the limits of the state's alliance with labor and its ultimate reliance on coercive force.\n    *   **Effect:** **Strengthened the state's** coercive arm and signaled a weakening of the governing coalition's commitment to its societal allies.\n*   **President González Videla's Break with the Communist Party (1947):** Responding to Cold War pressures and major strikes (notably among coal miners), President Videla expelled the Communists from his cabinet, initiating a period of intense state repression against Communist-led unions.\n    *   **Effect:** **Strengthened the state’s** coercive power while **severely weakening a key segment of organized society**, fracturing the labor movement and ending the Popular Front era.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n1908-1917: <7.5, 6.0>\n1918-1927: <5.5, 8.0>\n1928-1937: <7.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1938-1947\n- state_power (float, 0-10): absolute state power at the end of 1938-1947\n- society_change (float): society_power change vs. 1928-1937\n- state_change (float): state_power change vs. 1928-1937\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1948-1957": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1948-1957, building on the established trajectory. Start\nfrom where Chile stood at the end of 1938-1947, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1948-1957:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Chile from 1948-1957 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Chronic Inflation and Economic Stagnation:** This persistent economic crisis, a defining feature of the period, consistently undermined the state's capacity and legitimacy. The government's inability to provide economic stability weakened its standing and ability to deliver on promises, eroding public trust. (**Weakened State**)\n*   **Accelerating Urbanization:** The continued migration from rural areas to cities, particularly Santiago, created a growing urban working class and burgeoning shantytowns (*poblaciones*). This expanded a segment of society that was less tied to traditional agrarian power structures and increasingly capable of mobilization and making new demands on the state. (**Strengthened Society**)\n*   **Expansion of the Industrial Workforce:** A consequence of the state-led Import Substitution Industrialization (ISI) model, the growth of an industrial proletariat created a more concentrated and organizable base for the labor movement. This structurally increased the potential power of a key element of civil society. (**Strengthened Society**)\n*   **Deepening Political Polarization of the Cold War:** The global ideological conflict was intensely felt in Chile. It drove the state to adopt more repressive measures against the left, but it also fueled intense political mobilization and organization within competing social and political blocs (e.g., socialist, communist, Christian democratic), making society more politically charged and active. (**Strengthened State's** coercive tools / **Strengthened Society's** mobilization within factions)\n\n### Events:\n\n*   **The \"Law for the Permanent Defense of Democracy\" (1948):** Known as the *Ley Maldita*, this was a discrete act where the state explicitly expanded its repressive power. By outlawing the Communist Party and purging its members from unions and voter rolls, the state directly attacked and weakened a highly organized and powerful segment of civil society. (**Strengthened State / Weakened Society**)\n*   **Enactment of Full Women's Suffrage (1949):** This law granted women the right to vote in presidential and parliamentary elections, formally incorporating half the adult population into the national political body. This was a monumental expansion of political society, increasing its breadth and creating a new electoral force that the state and political parties had to answer to. (**Strengthened Society**)\n*   **The Election of Carlos Ibáñez del Campo (1952):** Ibáñez, a former dictator, won a landslide victory as an independent, anti-establishment populist promising to \"sweep\" out corruption. His election was a powerful demonstration of society's ability to reject the entire traditional party system, showing the electoral power of a mobilized, discontented populace. (**Strengthened Society**)\n*   **Founding of the Central Única de Trabajadores (CUT) (1953):** The creation of this unified national trade union center was a landmark event. It consolidated the power of disparate labor groups into a single, formidable organization, dramatically increasing civil society's capacity for collective action, negotiation, and political pressure against both the state and employers. (**Strengthened Society**)\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n1908-1917: <7.5, 6.0>\n1918-1927: <5.5, 8.0>\n1928-1937: <7.0, 7.5>\n1938-1947: <6.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1948-1957\n- state_power (float, 0-10): absolute state power at the end of 1948-1957\n- society_change (float): society_power change vs. 1938-1947\n- state_change (float): state_power change vs. 1938-1947\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1958-1967": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1958-1967, building on the established trajectory. Start\nfrom where Chile stood at the end of 1948-1957, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1958-1967:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Chile from 1958-1967 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Accelerating Urbanization and Literacy:** A steady demographic shift of the population from rural to urban areas, coupled with rising literacy rates, created a more concentrated and politically aware populace. This weakened traditional rural power structures (the *latifundista* system) and created new, mobilized urban constituencies with demands for housing, services, and political participation.\n    *   **Effect:** Strengthened society by creating new, organized popular sectors capable of making demands on the state. It also forced the state to grow in capacity to address urban problems.\n\n*   **Growing Political Mobilization and Polarization:** The period saw the consolidation of three distinct and highly organized political blocs: the conservative Right, the centrist Christian Democrats, and the Socialist-Communist alliance on the Left (FRAP). This politicized nearly all aspects of civil society, from student groups to labor unions.\n    *   **Effect:** Strengthened society by providing robust organizational structures for political competition and contestation against the state and rival social groups.\n\n*   **Expansion of State-led Economic Intervention:** Influenced by developmentalist ideas (ECLAC/CEPAL) and the U.S. Alliance for Progress, the Chilean state steadily increased its role in the economy, moving beyond simple regulation to active investment and management, particularly in the copper industry.\n    *   **Effect:** Strengthened the state by expanding its bureaucratic capacity, technical expertise, and control over national economic resources.\n\n### Events:\n\n*   **The 1960 Valdivia Earthquake:** The most powerful earthquake ever recorded devastated southern Chile. The scale of the disaster required a massive, centralized national response for rescue, relief, and long-term reconstruction, which the Alessandri administration had to lead.\n    *   **Effect:** Strengthened the state by demonstrating its indispensability in a national crisis, leading to the expansion of its planning and administrative capacities.\n\n*   **The Presidential Election of Eduardo Frei Montalva (1964):** Frei won a decisive majority on a radical platform of \"Revolución en Libertad\" (Revolution in Liberty), promising deep structural reforms to preempt a violent, Marxist revolution. This provided a powerful mandate for state action.\n    *   **Effect:** Dramatically strengthened the state by legitimizing an unprecedented expansion of its power to reform social and economic structures.\n\n*   **Launch of \"Promoción Popular\" (Popular Promotion) (c. 1964):** Frei's government initiated a state-sponsored program to actively encourage and fund the creation of grassroots civil society organizations like neighborhood councils (*juntas de vecinos*), mothers' centers, and peasant cooperatives.\n    *   **Effect:** Strengthened both. It massively expanded and empowered civil society at the local level, but did so through state initiative, creating a new social base that was both a partner and dependent of the state.\n\n*   **Passage of the Agrarian Reform Law (1967):** This landmark legislation gave the state the legal power to expropriate large, inefficiently-run agricultural estates (*latifundios*) and redistribute the land to peasant cooperatives.\n    *   **Effect:** Simultaneously strengthened the state (giving it immense power over private property) and a segment of society (empowering rural peasants) at the direct expense of another segment of society (the landed aristocracy).\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n1908-1917: <7.5, 6.0>\n1918-1927: <5.5, 8.0>\n1928-1937: <7.0, 7.5>\n1938-1947: <6.5, 8.5>\n1948-1957: <7.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1958-1967\n- state_power (float, 0-10): absolute state power at the end of 1958-1967\n- society_change (float): society_power change vs. 1948-1957\n- state_change (float): state_power change vs. 1948-1957\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1968-1977": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1968-1977, building on the established trajectory. Start\nfrom where Chile stood at the end of 1958-1967, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1968-1977:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major trends and events in Chile from 1968-1977 that affected the balance of power between the state and society. This period shows Chile exiting the \"narrow corridor\" first towards a state weakened by societal conflict, and then towards a despotic state that crushes society.\n\n### Trends:\n\n*   **Accelerating Political Polarization (1968-1973):** The gradual erosion of the political center (Christian Democrats) and the rise of powerful, mutually hostile coalitions on the revolutionary left (Unidad Popular) and reactionary right (National Party and others). This slow-moving trend **weakened the state** by making consensus impossible and governance chaotic, while it **strengthened mobilized segments of society** that increasingly operated outside of state-mediated channels.\n*   **Growth of Parallel Popular Power (*Poder Popular*) (1970-1973):** The rise of worker-controlled factory councils (*cordones industriales*), neighborhood supply committees (*Juntas de Abastecimiento y Precios*), and armed peasant groups. This trend **massively strengthened the power of a segment of society**, which began to perform state-like functions (distribution, organization) in defiance of the central government, thereby **weakening the state's** monopoly on administration and control.\n*   **Systematic Repression and Dismantling of Civil Society (1973-1977):** Following the coup, the military regime engaged in a sustained campaign to ban political parties, dissolve labor unions, censor the press, and eliminate dissent through arrest, torture, and execution. This trend **drastically weakened societal power** by atomizing the population and destroying its capacity for collective action, while simultaneously **strengthening the state's raw, unconstrained coercive power** (creating a \"Despotic Leviathan\").\n*   **Imposition of Neoliberal Economic Restructuring (1975-1977):** The \"Chicago Boys\" began implementing policies of privatization, deregulation, and trade liberalization. This policy trend **strengthened the state's autonomy** by allowing it to unilaterally remake the economy, breaking the power of previously influential societal groups like protected industrialists and organized labor.\n\n### Events:\n\n*   **The Election of Salvador Allende (September 4, 1970):** A discrete event where a Marxist-led coalition won the presidency through democratic means. This event represented a major victory for a mobilized segment of **society, strengthening its power** by giving it control of the executive branch. However, it also fractured the state itself (executive vs. Congress and judiciary), **weakening the state's overall cohesion and authority**.\n*   **The Nationalization of Copper (July 11, 1971):** Congress unanimously passed a constitutional amendment fully nationalizing the nation's largest industry. This event **massively strengthened the state's economic power** and its control over the country's primary source of wealth.\n*   **The October 1972 \"Truckers' Strike\":** A major, month-long strike by truck owners, shopkeepers, and professionals, supported by the political right, that paralyzed the country. This event demonstrated the immense power of an opposing segment of **society, strengthening it** by proving it could cripple the economy and directly challenge the government, thus severely **weakening the state's authority**.\n*   **The Military Coup (September 11, 1973):** The armed forces overthrew the Allende government. This event completely shattered the existing \"shackled\" state and its democratic institutions. It represents the ultimate triumph of the **state's coercive apparatus, strengthening its power** to an absolute degree while violently **crushing the power of a polarized society**, establishing a \"Despotic Leviathan.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n1908-1917: <7.5, 6.0>\n1918-1927: <5.5, 8.0>\n1928-1937: <7.0, 7.5>\n1938-1947: <6.5, 8.5>\n1948-1957: <7.0, 8.0>\n1958-1967: <8.5, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1968-1977\n- state_power (float, 0-10): absolute state power at the end of 1968-1977\n- society_change (float): society_power change vs. 1958-1967\n- state_change (float): state_power change vs. 1958-1967\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1978-1987": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1978-1987, building on the established trajectory. Start\nfrom where Chile stood at the end of 1968-1977, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1978-1987:\nBased on the framework in *The Narrow Corridor*, the Pinochet regime in Chile (1973-1990) represents a \"Despotic Leviathan,\" where a powerful state dominates a repressed civil society. The period of 1978-1987 saw this dynamic both entrenched and, later, challenged.\n\n### Trends:\n\n*   **Neoliberal Economic Restructuring:** The \"Chicago Boys\" implemented policies of privatization, deregulation, and trade liberalization throughout this period. This was a slow-moving, fundamental reshaping of the state's role in the economy and its relationship with citizens.\n    *   **Effect:** Weakened traditional pillars of civil society (e.g., powerful labor unions) while strengthening the state’s capacity to enforce a new economic order and create a dependent, atomized private sector.\n\n*   **Institutionalization of Authoritarian Rule:** A gradual, deliberate process to create a legal and constitutional foundation for the military regime, moving it from a purely de facto junta to a de jure authoritarian government. This trend culminated in the 1980 Constitution.\n    *   **Effect:** Massively strengthened the state by giving it a veneer of legitimacy and a legal framework to perpetuate its power, while severely weakening society by constitutionally locking out political opposition.\n\n*   **Growth of a Human Rights Network:** Following the initial brutal repression, a resilient civil society network slowly formed, centered around church-backed organizations like the Vicariate of Solidarity (Vicaría de la Solidaridad). This was a steady, underground trend of documenting abuses, providing legal aid, and organizing grassroots support.\n    *   **Effect:** Strengthened society by creating alternative sources of authority, information, and organization outside of state control, thereby acting as a direct counterweight to state power.\n\n### Events:\n\n*   **1980 Constitutional Plebiscite:** A single event where a new constitution, granting Pinochet an eight-year presidential term and codifying the regime's principles, was approved in a tightly controlled and non-democratic vote.\n    *   **Effect:** Strengthened the state by providing it with formal, long-term legal legitimacy and a roadmap for its continuation.\n\n*   **1982-83 Economic Crisis:** A severe recession caused by the Latin American debt crisis shattered the regime's primary claim to legitimacy—the \"Chilean Miracle.\"\n    *   **Effect:** Weakened the state by exposing its economic vulnerability. Simultaneously, it strengthened society by creating widespread discontent that fueled the first mass protests in a decade.\n\n*   **The National Days of Protest (beginning May 1983):** The first large-scale, coordinated public demonstrations against the regime, sparked by the economic crisis.\n    *   **Effect:** Dramatically strengthened society by breaking the barrier of fear, demonstrating that collective action was possible, and unifying disparate opposition groups.\n\n*   **Attempted Assassination of Pinochet (September 1986):** An armed ambush by the communist guerrilla group FPMR (Frente Patriótico Manuel Rodríguez).\n    *   **Effect:** Strengthened the state in the short term by allowing Pinochet to rally support, declare a state of siege, and portray the entire opposition as violent extremists. It simultaneously weakened the broad social opposition by creating internal division over the use of violence.\n\n*   **Pope John Paul II's Visit to Chile (April 1987):** A six-day visit that drew enormous crowds across the country.\n    *   **Effect:** Strengthened society by providing a protected space for mass public gathering and offering immense international and moral legitimacy to the regime's human rights critics and the democratic opposition.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n1908-1917: <7.5, 6.0>\n1918-1927: <5.5, 8.0>\n1928-1937: <7.0, 7.5>\n1938-1947: <6.5, 8.5>\n1948-1957: <7.0, 8.0>\n1958-1967: <8.5, 9.0>\n1968-1977: <1.5, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1978-1987\n- state_power (float, 0-10): absolute state power at the end of 1978-1987\n- society_change (float): society_power change vs. 1968-1977\n- state_change (float): state_power change vs. 1968-1977\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1988-1997": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1988-1997, building on the established trajectory. Start\nfrom where Chile stood at the end of 1978-1987, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1988-1997:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in Chile from 1988-1997 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The persistence of \"authoritarian enclaves\" in the 1980 Constitution:** The new democratic government inherited a constitutional framework designed to limit its power. This included designated (non-elected) senators, a binomial electoral system that overrepresented the opposition, and General Pinochet's guaranteed position as Commander-in-Chief of the Army until 1998.\n    *   **Effect:** Weakened the new democratic state by limiting the power of elected officials and subjecting them to the tutelage of the former authoritarian regime's actors.\n*   **The re-emergence and consolidation of civil society:** Following years of suppression, political parties, trade unions, student federations, and human rights organizations re-activated and became central actors in the political process, first in the campaign for the plebiscite and later in the new democracy.\n    *   **Effect:** Massively strengthened civil society, providing it with the organization and voice needed to challenge the state and demand accountability.\n*   **Continuation of the neoliberal economic model:** The democratic governments of the *Concertación* coalition largely maintained the free-market economic framework inherited from the dictatorship, focusing on fiscal discipline, exports, and private investment, while adding targeted social spending.\n    *   **Effect:** Strengthened the state's capacity and fiscal power. Economic growth and poverty reduction also strengthened society by improving material well-being, which in turn boosted the legitimacy of the new democratic state.\n*   **Post-transition political demobilization:** After the intense mobilization surrounding the end of the dictatorship, a consensus-based, elite-driven political culture took hold. Public participation in grassroots organizations declined as politics became more technocratic and institutionalized.\n    *   **Effect:** Weakened the active, day-to-day power of civil society, even as its formal electoral power was restored.\n\n### Events:\n\n*   **The 1988 Plebiscite:** The national referendum where a coalition of opposition parties led a successful \"No\" campaign, rejecting the extension of Pinochet's rule. This was the culmination of years of social organization.\n    *   **Effect:** Dramatically strengthened civil society by demonstrating its ability to defeat the authoritarian state through institutional means.\n*   **The first democratic elections (1989):** Patricio Aylwin was elected president, and a new Congress was formed, marking the formal transfer of power from the military to a civilian government in March 1990.\n    *   **Effect:** Simultaneously strengthened both society (by restoring its power to elect its leaders) and the state (by grounding it in a new democratic legitimacy).\n*   **The publication of the Rettig Report (1991):** The official report from the National Commission for Truth and Reconciliation detailed the human rights abuses, disappearances, and murders committed by the military regime.\n    *   **Effect:** Strengthened the new democratic state's moral authority and empowered victims' groups within society. However, the state's subsequent inability to prosecute most perpetrators due to an amnesty law also revealed its continued weakness relative to the military.\n*   **The \"Boinazo\" (1993):** An incident where heavily-armed special forces soldiers surrounded the Ministry of Defense in a show of force to protest corruption investigations targeting Pinochet's son. President Aylwin was forced to negotiate to de-escalate the situation.\n    *   **Effect:** Weakened the democratic state by publicly revealing the limits of civilian control over the military and demonstrating that the armed forces would not submit to full accountability.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n1908-1917: <7.5, 6.0>\n1918-1927: <5.5, 8.0>\n1928-1937: <7.0, 7.5>\n1938-1947: <6.5, 8.5>\n1948-1957: <7.0, 8.0>\n1958-1967: <8.5, 9.0>\n1968-1977: <1.5, 9.5>\n1978-1987: <4.0, 9.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1988-1997\n- state_power (float, 0-10): absolute state power at the end of 1988-1997\n- society_change (float): society_power change vs. 1978-1987\n- state_change (float): state_power change vs. 1978-1987\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1998-2007": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1998-2007, building on the established trajectory. Start\nfrom where Chile stood at the end of 1988-1997, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1998-2007:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 1998-2007 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Judicial Reckoning with the Dictatorship:** A slow-moving but accelerating process where Chilean courts began to systematically investigate and prosecute human rights abuses from the Pinochet era. This trend, spurred by Pinochet's arrest, moved from a state of near-impunity to active accountability.\n    *   **Effect:** Strengthened both the state and society. It empowered **civil society** (human rights organizations, victims' families) by validating their decades-long struggle. It simultaneously strengthened the **state** by asserting the power of the civilian judiciary over the military, reinforcing the rule of law, and enhancing its democratic legitimacy.\n*   **Deepening of Economic Globalization:** The administrations of Ricardo Lagos and Michelle Bachelet pursued a consistent policy of signing Free Trade Agreements (FTAs) with major economic partners, including the European Union (2002), the United States (2003), and China (2005).\n    *   **Effect:** Strengthened the **state's** capacity. This trend enhanced the state's role in economic management and foreign policy, locking in a specific model of development and increasing its institutional reach.\n*   **Growing Social Demands and Discontent with the Neoliberal Model:** Despite macroeconomic stability, underlying discontent with inequality, the privatized pension system (AFP), and the quality of public services like education and healthcare simmered and grew.\n    *   **Effect:** Strengthened **society**. This trend represented the mobilization of civil society to challenge the outcomes of the state-managed economic model, indicating a growing capacity to organize and articulate demands for reform outside of traditional political channels.\n\n### Events:\n\n*   **General Pinochet's Arrest in London (October 1998):** This singular event, occurring at the very start of the period, acted as a powerful external shock, shattering the de facto immunity he enjoyed in Chile.\n    *   **Effect:** Massively strengthened **society**. It empowered human rights groups, broke a national political taboo, and triggered the domestic judicial trend mentioned above. It forced the Chilean state to react to a new reality shaped by societal and international pressure.\n*   **The 2005 Constitutional Reforms:** President Ricardo Lagos signed a major package of reforms that eliminated the most significant \"authoritarian enclaves\" of the 1980 Constitution, such as appointed senators, the military's role on the National Security Council, and the president's inability to remove commanders-in-chief of the armed forces.\n    *   **Effect:** Strengthened the **state**. These reforms decisively subordinated the military to civilian authority and removed undemocratic checks on elected power, thereby increasing the capacity, sovereignty, and democratic legitimacy of the Chilean state.\n*   **The \"Penguin Revolution\" (2006):** A massive, nationwide protest and strike movement led by high school students demanding an end to the privatization of the education system and a reform of education laws dating to the dictatorship.\n    *   **Effect:** Strengthened **society**. It demonstrated the potent ability of a new social movement to mobilize hundreds of thousands, set the national political agenda, and force the state (the newly inaugurated Bachelet administration) to respond directly to its demands, showcasing a significant increase in society's power to hold the state accountable.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n1908-1917: <7.5, 6.0>\n1918-1927: <5.5, 8.0>\n1928-1937: <7.0, 7.5>\n1938-1947: <6.5, 8.5>\n1948-1957: <7.0, 8.0>\n1958-1967: <8.5, 9.0>\n1968-1977: <1.5, 9.5>\n1978-1987: <4.0, 9.2>\n1988-1997: <7.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1998-2007\n- state_power (float, 0-10): absolute state power at the end of 1998-2007\n- society_change (float): society_power change vs. 1988-1997\n- state_change (float): state_power change vs. 1988-1997\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2008-2017": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2008-2017, building on the established trajectory. Start\nfrom where Chile stood at the end of 1998-2007, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2008-2017:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Chile from 2008-2017 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Sustained Economic Inequality and Slowing Mobility:** Despite overall economic growth and Chile's 2010 accession to the OECD, high inequality and the perception of a rigged system persisted. This slow-moving trend eroded the legitimacy of the post-dictatorship social contract and fueled widespread discontent, gradually strengthening civil society's motivation and capacity to mobilize against the established order. (Strengthened society's resolve).\n*   **Erosion of Trust in Traditional Institutions:** Throughout this period, public trust in Congress, political parties, the Catholic Church, and corporations steadily declined. This weakened both the \"soft power\" of the state and the authority of established societal elites, creating a vacuum that new social movements and outsider figures began to fill. (Weakened state legitimacy and traditional societal elites).\n*   **Diversification and Professionalization of Social Movements:** Civil society organizations, particularly student federations, environmental NGOs, and feminist/LGBTQ+ groups, became more sophisticated, organized, and effective at using media and legal tools. This was not a single event but a growing capacity to challenge state policies and corporate power directly. (Strengthened society).\n\n### Events:\n\n*   **2010 Earthquake and Tsunami:** This massive natural disaster severely tested state capacity. While the initial response was criticized, the state's subsequent ability to mobilize vast resources for a multi-year reconstruction effort ultimately demonstrated and reinforced its power and reach into citizens' lives. (Initially revealed state weakness, then ultimately strengthened state capacity).\n*   **2011-2013 Student Protests:** This was the most significant event of the period. Massive, sustained mobilizations led by students demanded an end to the market-based education system. This dramatically strengthened civil society's power, shattering the political consensus of the transition era and forcing the state to respond, placing fundamental reform on the national agenda. (Massively strengthened society's power).\n*   **Defeat of the HidroAysén Dam Project (final rejection 2014):** A broad coalition of environmental activists, local communities, and citizens successfully campaigned for years to block a massive state-backed energy project. This was a concrete victory demonstrating society's power to organize and defeat the combined will of the state and powerful corporate interests. (Strengthened society).\n*   **Penta and SQM Campaign Finance Scandals (broke 2014-2015):** Revelations of widespread, illegal financing of political campaigns by major corporations implicated the entire political class. This severely weakened the state's legitimacy by exposing deep-seated corruption, while simultaneously demonstrating the capacity of autonomous state institutions (the prosecutor's office) to challenge powerful elites. (Weakened state legitimacy; strengthened specific state institutions).\n*   **Bachelet's Second-Term Reform Agenda (began 2014):** In direct response to societal pressure from the student protests and general discontent, the state initiated ambitious tax, education, and electoral system reforms. This is a classic \"Red Queen\" effect: a newly empowered society forced the state to become more responsive and expand its scope to maintain legitimacy and control. (Strengthened the state's responsiveness and scope, prompted by a stronger society).\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n1908-1917: <7.5, 6.0>\n1918-1927: <5.5, 8.0>\n1928-1937: <7.0, 7.5>\n1938-1947: <6.5, 8.5>\n1948-1957: <7.0, 8.0>\n1958-1967: <8.5, 9.0>\n1968-1977: <1.5, 9.5>\n1978-1987: <4.0, 9.2>\n1988-1997: <7.5, 7.0>\n1998-2007: <8.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2008-2017\n- state_power (float, 0-10): absolute state power at the end of 2008-2017\n- society_change (float): society_power change vs. 1998-2007\n- state_change (float): state_power change vs. 1998-2007\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2018-2027": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2018-2027, building on the established trajectory. Start\nfrom where Chile stood at the end of 2008-2017, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2018-2027:\nBased on the framework in *The Narrow Corridor*, here are the major trends and events in Chile from 2018-2027 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Erosion of Trust in Institutions (2018-ongoing):** A sustained, deep decline in public confidence in Congress, political parties, the judiciary, and the *Carabineros* (national police). This long-term trend **weakened the state** by undermining its legitimacy and popular consent—the \"shackles\" that society places on it. It simultaneously empowered societal actors who operated outside these formal institutions, such as protest movements and local assemblies.\n*   **Rising Salience of Public Insecurity (c. 2020-ongoing):** A steady increase in organized crime, homicides, and public perception of insecurity. This trend created strong societal demand for a more powerful and effective state response. This pressure from society paradoxically pushes to **strengthen the state's coercive capacity** (e.g., more policing, tougher laws), representing a popular demand for the Leviathan to provide basic order, a foundational element of the corridor.\n*   **Political Fragmentation (2018-ongoing):** The breakdown of the traditional two-bloc political system into a multipolar, polarized landscape. This institutional trend **weakened the state's capacity** to build consensus, pass legislation, and govern effectively. The resulting gridlock made the state appear less responsive and competent, further eroding its power relative to a frustrated and mobilized society.\n\n### Events:\n\n*   **The *Estallido Social* (Social Outburst) (October 2019):** A discrete, massive, and leaderless mobilization of civil society against economic inequality and political elites. This event dramatically **strengthened society** by demonstrating its power to paralyze the country and force fundamental constitutional change. It exposed the state's lack of legitimacy and weakened its authority, forcing it to concede to societal demands for a new political pact.\n*   **COVID-19 State of Exception (2020-2021):** The government's imposition of curfews, quarantines, and military-enforced lockdowns in response to the pandemic. This event temporarily and massively **strengthened the state's coercive power**, giving it unprecedented control over citizens' mobility and right to assembly, while correspondingly **weakening society's** ability to organize and protest.\n*   **Rejection of Two Proposed Constitutions (September 2022 and December 2023):** In two separate plebiscites, Chilean society voted decisively against constitutional drafts proposed first by a left-leaning convention and second by a right-leaning council. These events powerfully demonstrated society's role as a check on elite political projects from both ends of the spectrum. They **strengthened society's power as a moderating force** and, by causing the political system to revert to the existing institutional framework, ultimately **strengthened the status quo of the state** by default.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <4.0, 3.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <3.5, 7.0>\n1848-1857: <3.0, 8.0>\n1858-1867: <5.5, 7.5>\n1868-1877: <7.0, 6.5>\n1878-1887: <6.0, 8.0>\n1888-1897: <7.5, 5.5>\n1898-1907: <6.5, 7.0>\n1908-1917: <7.5, 6.0>\n1918-1927: <5.5, 8.0>\n1928-1937: <7.0, 7.5>\n1938-1947: <6.5, 8.5>\n1948-1957: <7.0, 8.0>\n1958-1967: <8.5, 9.0>\n1968-1977: <1.5, 9.5>\n1978-1987: <4.0, 9.2>\n1988-1997: <7.5, 7.0>\n1998-2007: <8.0, 8.0>\n2008-2017: <9.0, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2018-2027\n- state_power (float, 0-10): absolute state power at the end of 2018-2027\n- society_change (float): society_power change vs. 2008-2017\n- state_change (float): state_power change vs. 2008-2017\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1818-1827": "{\n  \"society_power\": 4.0,\n  \"state_power\": 3.5,\n  \"key_event\": \"Post-independence instability and overthrow of Supreme Director O'Higgins.\",\n  \"reasoning\": \"The newly independent state was weak and unstable, its authority contested by powerful regional elites who ultimately overthrew the head of state. Society's power resided within these organized aristocratic and clerical factions, which could effectively challenge the central government.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1828-1837": "{\n  \"society_power\": 3.0,\n  \"state_power\": 6.0,\n  \"key_event\": \"Conservative victory and Constitution of 1833 build strong state.\",\n  \"reasoning\": \"The conservative victory in the 1829-1830 civil war and the subsequent authoritarian Constitution of 1833 created a powerful, centralized state with significant coercive capacity. These same events crushed the liberal opposition and legally restricted participation, dramatically weakening civil society's ability to contest state power.\",\n  \"society_change\": -1.0,\n  \"state_change\": 2.5\n}",
    "1838-1847": "{\n  \"society_power\": 3.5,\n  \"state_power\": 7.0,\n  \"key_event\": \"Consolidation of the centralized Portalian State after military victory.\",\n  \"reasoning\": \"State power grew significantly as military victory at Yungay and economic stability allowed the Portalian project to consolidate a professional bureaucracy and expand its reach. Society began to weakly reorganize with the return of exiles and the founding of intellectual circles, but remained largely subordinate to the strong state.\",\n  \"society_change\": 0.5,\n  \"state_change\": 1.0\n}",
    "1848-1857": "{\n  \"society_power\": 3.0,\n  \"state_power\": 8.0,\n  \"key_event\": \"Suppression of 1851 Revolution solidifies state dominance.\",\n  \"reasoning\": \"State power surged after its military victory in the 1851 revolution and its extension of authority via the new Civil Code, which superseded the Church's influence. Society's power fell as the liberal opposition was crushed and exiled, and key independent institutions like the Church were decisively subordinated to the state.\",\n  \"society_change\": -0.5,\n  \"state_change\": 1.0\n}",
    "1858-1867": "{\n  \"society_power\": 5.5,\n  \"state_power\": 7.5,\n  \"key_event\": \"Post-civil war liberalization and elite political fusion.\",\n  \"reasoning\": \"Society's power surged as elite political organization (the Liberal-Conservative Fusion) and President Pérez's decade of liberalization created a durable check on the executive. While the state proved its coercive strength in the 1859 civil war and expanded infrastructure, its effective power was moderated by this newly empowered and organized civil society.\",\n  \"society_change\": 2.5,\n  \"state_change\": -0.5\n}",
    "1868-1877": "{\n  \"society_power\": 7.0,\n  \"state_power\": 6.5,\n  \"key_event\": \"Constitutional reforms empowering Congress and limiting the President.\",\n  \"reasoning\": \"Society's power grew significantly as constitutional reforms empowered the legislature and organized liberal parties took control of government. State power decreased as these same reforms intentionally weakened the executive, a trend compounded by a severe economic crisis that slashed state revenues.\",\n  \"society_change\": 1.5,\n  \"state_change\": -1.0\n}",
    "1878-1887": "{\n  \"society_power\": 6.0,\n  \"state_power\": 8.0,\n  \"key_event\": \"War of the Pacific victory and subsequent nitrate boom.\",\n  \"reasoning\": \"The state's power surged due to victory in the War of the Pacific and vast new nitrate revenues, funding military and bureaucratic expansion. Simultaneously, society's power weakened as state-led secularization dismantled the Church's influence, an effect only partially offset by expanded male suffrage.\",\n  \"society_change\": -1.0,\n  \"state_change\": 1.5\n}",
    "1888-1897": "{\n  \"society_power\": 7.5,\n  \"state_power\": 5.5,\n  \"key_event\": \"1891 Civil War establishes the Parliamentary Republic.\",\n  \"reasoning\": \"The victory of Congressional forces in the 1891 Civil War decisively strengthened elite civil society, which institutionalized its dominance over a weakened executive state. The resulting 'Parliamentary Republic' severely curtailed the state's autonomy, making it beholden to legislative coalitions.\",\n  \"society_change\": 1.5,\n  \"state_change\": -2.5\n}",
    "1898-1907": "{\n  \"society_power\": 6.5,\n  \"state_power\": 7.0,\n  \"key_event\": \"State massacres crush massive new worker mobilizations.\",\n  \"reasoning\": \"Society developed unprecedented capacity for mass mobilization, but its power was violently broken by a series of state massacres. The state, while administratively weak due to parliamentary gridlock, proved its coercive power was strong and decisive in defending the oligarchic order.\",\n  \"society_change\": -1.0,\n  \"state_change\": 1.5\n}",
    "1908-1917": "{\n  \"society_power\": 7.5,\n  \"state_power\": 6.0,\n  \"key_event\": \"Rise of organized labor confronts paralyzed oligarchic state.\",\n  \"reasoning\": \"Society's power grew significantly with the founding of national labor unions (FOCH), creating new institutions for mass mobilization. Simultaneously, the state's power declined as the Parliamentary Republic's gridlock and the fiscal shock of World War I revealed its incapacity for decisive action and extreme vulnerability.\",\n  \"society_change\": 1.0,\n  \"state_change\": -1.0\n}",
    "1918-1927": "{\n  \"society_power\": 5.5,\n  \"state_power\": 8.0,\n  \"key_event\": \"1925 Constitution and Ibáñez's authoritarian consolidation of power.\",\n  \"reasoning\": \"While society's power peaked with Alessandri's election, it was severely weakened by Ibáñez's subsequent authoritarian crackdown. The new 1925 Constitution created a powerful executive, which Ibáñez used to centralize control and build a strong, coercive state apparatus, moving from parliamentary gridlock to presidential dominance.\",\n  \"society_change\": -2.0,\n  \"state_change\": 2.0\n}",
    "1928-1937": "{\n  \"society_power\": 7.0,\n  \"state_power\": 7.5,\n  \"key_event\": \"Great Depression triggers state collapse and mass political mobilization.\",\n  \"reasoning\": \"The Depression shattered the Ibáñez dictatorship, unleashing societal power that organized into new mass parties and the Popular Front. Though the state rebuilt its coercive capacity under Alessandri and expanded its economic role, society's ability to organize and contest power fundamentally increased.\",\n  \"society_change\": 1.5,\n  \"state_change\": -0.5\n}",
    "1938-1947": "{\n  \"society_power\": 6.5,\n  \"state_power\": 8.5,\n  \"key_event\": \"State-led industrialization (CORFO) and subsequent break with labor.\",\n  \"reasoning\": \"The state's power grew immensely with the creation of the CORFO development corporation, expanding its economic reach, and was reinforced by its successful repression of communist-led unions. Society's power, initially boosted by the Popular Front's rise, was ultimately fractured and weakened by this state action.\",\n  \"society_change\": -0.5,\n  \"state_change\": 1.0\n}",
    "1948-1957": "{\n  \"society_power\": 7.0,\n  \"state_power\": 8.0,\n  \"key_event\": \"Founding of the CUT consolidates labor and women gain suffrage.\",\n  \"reasoning\": \"The state's repressive power grew with the anti-communist 'Ley Maldita,' but its overall administrative capacity was weakened by chronic economic failure. Conversely, despite repression, society's power increased significantly with the unification of the labor movement into the CUT and the massive expansion of the electorate through women's suffrage.\",\n  \"society_change\": 0.5,\n  \"state_change\": -0.5\n}",
    "1958-1967": "{\n  \"society_power\": 8.5,\n  \"state_power\": 9.0,\n  \"key_event\": \"Frei's 'Revolution in Liberty' expands both state and society.\",\n  \"reasoning\": \"Eduardo Frei's government received a powerful mandate for state-led transformation, passing agrarian reform and expanding economic control. Simultaneously, its 'Promoción Popular' program and broad political mobilization massively organized and empowered civil society, particularly among urban and rural poor.\",\n  \"society_change\": 1.5,\n  \"state_change\": 1.0\n}",
    "1968-1977": "{\n  \"society_power\": 1.5,\n  \"state_power\": 9.5,\n  \"key_event\": \"The 1973 military coup establishes a despotic Leviathan.\",\n  \"reasoning\": \"The 1973 coup replaced a fractured democratic state with a military dictatorship that systematically dismantled civil society through repression. This resulted in an overwhelmingly powerful coercive state and an atomized, nearly powerless society, exiting the Narrow Corridor.\",\n  \"society_change\": -7.0,\n  \"state_change\": 0.5\n}",
    "1978-1987": "{\n  \"society_power\": 4.0,\n  \"state_power\": 9.2,\n  \"key_event\": \"The 1983 mass protests reawakened civil society.\",\n  \"reasoning\": \"The state institutionalized its authoritarian power via the 1980 Constitution but lost legitimacy in the 1982 economic crisis. In response, previously atomized civil society organized mass protests, breaking the barrier of fear and demonstrating a renewed, though still limited, capacity for mobilization.\",\n  \"society_change\": 2.5,\n  \"state_change\": -0.3\n}",
    "1988-1997": "{\n  \"society_power\": 7.5,\n  \"state_power\": 7.0,\n  \"key_event\": \"Transition to democracy after 'No' vote defeats Pinochet.\",\n  \"reasoning\": \"The 1988 plebiscite and return to elections massively empowered a re-emergent civil society. Simultaneously, the state's power decreased as the absolute dictatorship gave way to a 'tutelary' democracy, constrained by authoritarian constitutional enclaves and a non-subordinate military.\",\n  \"society_change\": 3.5,\n  \"state_change\": -2.2\n}",
    "1998-2007": "{\n  \"society_power\": 8.0,\n  \"state_power\": 8.0,\n  \"key_event\": \"Constitutional reforms remove Pinochet-era authoritarian enclaves.\",\n  \"reasoning\": \"The state consolidated its power by removing the military's constitutional tutelage, while society's power surged with Pinochet's arrest, the subsequent judicial reckoning, and massive student protests.\",\n  \"society_change\": 0.5,\n  \"state_change\": 1.0\n}",
    "2008-2017": "{\n  \"society_power\": 9.0,\n  \"state_power\": 8.2,\n  \"key_event\": \"Massive student protests shatter political consensus, empowering society.\",\n  \"reasoning\": \"Massive social movements, especially the 2011-2013 student protests, demonstrated society's new capacity to set the national agenda. In response, the state expanded its administrative scope through major reforms (a Red Queen effect), slightly increasing its power even as corruption scandals weakened its legitimacy.\",\n  \"society_change\": 1.0,\n  \"state_change\": 0.2\n}",
    "2018-2027": "{\n  \"society_power\": 8.8,\n  \"state_power\": 7.5,\n  \"key_event\": \"The 2019 'Estallido Social' and failed constitutional process.\",\n  \"reasoning\": \"Society's power was demonstrated by its ability to force a constitutional rewrite and then reject the outcomes, though it was temporarily suppressed by the pandemic. The state's power eroded significantly due to a loss of legitimacy and political fragmentation, weakening its ability to govern effectively despite increased coercive capacity during the pandemic.\",\n  \"society_change\": -0.2,\n  \"state_change\": -0.7\n}"
  }
}

==> experiments/results/chile__openai-gpt-5.5.json <==
{
  "country": "Chile",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 3.5,
    "1828-1837": 3.5,
    "1838-1847": 3.9,
    "1848-1857": 4.6,
    "1858-1867": 5.3,
    "1868-1877": 6.1,
    "1878-1887": 6.3,
    "1888-1897": 6.9,
    "1898-1907": 7.2,
    "1908-1917": 7.6,
    "1918-1927": 7.0,
    "1928-1937": 7.5,
    "1938-1947": 7.7,
    "1948-1957": 7.8,
    "1958-1967": 8.3,
    "1968-1977": 3.2,
    "1978-1987": 5.0,
    "1988-1997": 6.7,
    "1998-2007": 7.5,
    "2008-2017": 8.1,
    "2018-2027": 8.6
  },
  "state_power": {
    "1818-1827": 5.0,
    "1828-1837": 6.5,
    "1838-1847": 7.3,
    "1848-1857": 7.7,
    "1858-1867": 7.8,
    "1868-1877": 7.9,
    "1878-1887": 8.6,
    "1888-1897": 8.3,
    "1898-1907": 8.4,
    "1908-1917": 8.1,
    "1918-1927": 8.7,
    "1928-1937": 8.3,
    "1938-1947": 8.7,
    "1948-1957": 8.8,
    "1958-1967": 8.9,
    "1968-1977": 9.2,
    "1978-1987": 9.0,
    "1988-1997": 8.6,
    "1998-2007": 8.8,
    "2008-2017": 8.9,
    "2018-2027": 8.4
  },
  "key_event": {
    "1818-1827": "Independence consolidation under O'Higgins",
    "1828-1837": "1833 Constitution centralizes Portalian conservative state",
    "1838-1847": "Consolidation of the Portalian constitutional state",
    "1848-1857": "Montt consolidation and expanding liberal opposition",
    "1858-1867": "Liberal-Conservative Fusion and Pérez compromise",
    "1868-1877": "Liberal reforms and Araucanía expansion",
    "1878-1887": "War of the Pacific and nitrate annexation",
    "1888-1897": "1891 Civil War and parliamentary-oligarchic turn",
    "1898-1907": "Labor mobilization and Santa María massacre",
    "1908-1917": "Organized labor rises amid nitrate shock",
    "1918-1927": "1925 Constitution and Ibáñez’s authoritarian consolidation",
    "1928-1937": "Depression crisis, mobilization, and constitutional restoration",
    "1938-1947": "CORFO developmental state and Popular Front mobilization",
    "1948-1957": "Ley Maldita amid expanding mass politics",
    "1958-1967": "Agrarian reform and mass mobilization",
    "1968-1977": "1973 military coup and authoritarian repression",
    "1978-1987": "Institutionalized dictatorship amid revived opposition",
    "1988-1997": "Managed democratic transition under authoritarian enclaves",
    "1998-2007": "2005 reforms and Penguin Revolution",
    "2008-2017": "Student and pension protests reshape politics",
    "2018-2027": "Estallido social and constitutional churn"
  },
  "reasoning": {
    "1818-1827": "Civil society had some elite cabildos, press, and factional political mobilization, but participation was narrow, rural society remained hierarchical, and autonomous organization was limited. The new Chilean state defeated royalist resistance and built central institutions under O'Higgins, yet fiscal weakness, military dependence, and contested constitutional authority kept state capacity only moderate.",
    "1828-1837": "By 1837 Chile had moved from post-independence instability toward a centralized presidential regime with stronger fiscal resources, civilian control of the army, and mobilization capacity, despite temporary disruption from civil war and mutiny. Civil society gained wealth among commercial and mining elites, but broader liberal, regional, and popular capacity to check the state narrowed under conservative-oligarchic dominance and restricted electoral rules.",
    "1838-1847": "The 1833 order, war victory at Yungay, growing customs revenues, education institutions, and southern/Magellan assertions pushed Chile from moderate toward strong state capacity. Civil society gained some elite associational and print strength through the Generation of 1842 and new educational institutions, but managed elections, Conservative dominance, and centralized authority kept autonomous political society weak.",
    "1848-1857": "The Portalian state remained strong and became more legally and territorially capable through military victory in 1851, infrastructure, southern colonization, and the Civil Code, though elite splits and the 1857 panic slightly limited further gains. Civil society strengthened from a low base as merchants, artisans, newspapers, liberals, and Church-aligned opposition organized more visibly, but repression of the Sociedad de la Igualdad and defeated uprisings kept autonomous society below moderate strength.",
    "1858-1867": "Organized parties, newspapers, congressional opposition, the Radical current, and religious toleration moved Chilean civil society from weak toward moderate, though participation remained elite-centered and Mapuche autonomy was being reduced. State capacity stayed strong: executive dominance softened and the war with Spain exposed limits, but fiscal growth, infrastructure, victory in 1859, and Araucanía settlement maintained or slightly increased administrative and coercive reach.",
    "1868-1877": "Civil society strengthened noticeably through parliamentarization, expanded literate male suffrage, freer association and press, schooling, newspapers, and women’s access to university exams, though gains remained socially uneven and Mapuche autonomy was weakened. State capacity stayed very strong and edged up through Araucanía campaigns, infrastructure, codification, courts, and census knowledge, but this was offset by reduced presidential discretion and the severe fiscal squeeze after 1873.",
    "1878-1887": "War mobilization, northern nitrate revenues, frontier incorporation in Araucanía, and secular civil registries moved Chile from a strong toward a very strong state, though not one with total social penetration. Civil society gained somewhat through parties, Congress, press, urban associations, and early labor organization, but these gains were offset by wartime centralization and the weakening of Mapuche autonomy and Church institutional power.",
    "1888-1897": "Nitrate revenues, public works, railways, and territorial consolidation kept Chile’s state very strong, but the civil war, autonomous communes, and parliamentary dominance reduced centralized executive control from its late-1880s peak. Civil society gained through congressional-party power, elite economic organization, municipal politics, and emerging labor mobilization, though participation remained oligarchic and repression limited popular leverage.",
    "1898-1907": "Civil society strengthened as party machines, labor newspapers, mutual-aid societies, mancomunales, strikes, and mass protests expanded, though the 1907 massacre sharply checked organized labor in the short run. State power remained very strong and edged up because nitrate revenues, territorial settlements, conscription, military professionalization, and coercive repression offset parliamentary cabinet instability and the temporary disruption of the Valparaíso earthquake.",
    "1908-1917": "Civil society strengthened as FOCh, the Partido Obrero Socialista, worker newspapers, strikes, and Alessandri-style mass politics broadened mobilization beyond oligarchic networks, though suffrage and repression still limited popular constraint. State power remained strong in coercion and administration and gained modest labor-regulatory reach, but parliamentary fragmentation and World War I nitrate revenue instability reduced autonomous fiscal-executive capacity.",
    "1918-1927": "Labor, student, and middle-class mobilization expanded markedly, but massacres, military intervention, censorship, and arrests left civil society less able to constrain the state by 1927 than in the preceding decade. Despite fiscal stress and parliamentary paralysis, the stronger presidency, Central Bank reforms, national police consolidation, and military-backed authoritarian rule raised overall state coercive and administrative capacity.",
    "1928-1937": "Despite Ibáñez’s centralization and Alessandri’s later rebuilding of order and coercive tools, the Depression, 1931-32 breakdown, naval mutiny, and repeated coups left state capacity somewhat below the unusually high 1927 level. Civil society ended stronger than in 1927 because mass parties, unions, students, women voters, and Popular Front organization expanded durable mobilizational capacity, even under repression.",
    "1938-1947": "CORFO, reconstruction after the Chillán earthquake, wartime management, social policy, and emergency powers expanded an already strong state’s administrative and coercive reach, though inflation and rural oligarchic limits kept it below overwhelming. Civil society remained strong through unions, parties, elections, and Popular Front/left participation in government, but its net gain was limited by rural dependency, labor-left fragmentation, and the 1947 repression of Communist-led labor.",
    "1948-1957": "State power stayed very high: the Ley Maldita, surveillance, emergency powers, and technocratic economic management increased coercive and administrative reach, but inflation, urban housing failures, and repeated fare-price riots exposed real limits. Civil society was dented by Communist proscription and repression, yet women’s suffrage, the CUT, new party coalitions, labor unrest, and organized poblador action kept society dense and increasingly mobilized.",
    "1958-1967": "Civil society strengthened markedly as Communists were legalized, cleaner elections empowered voters, and labor, student, poblador, and peasant organizations expanded. The state also extended its developmental and reformist reach through planning, reconstruction, copper Chileanization, and agrarian reform, but inflation, fiscal strain, foreign dependence, and polarization limited the net gain.",
    "1968-1977": "Pre-1973 mobilization briefly pushed civil society and state intervention higher, but by 1977 parties, unions, Congress, media, universities, and popular organizations had been banned, purged, or driven underground. The junta’s coercive and technocratic executive apparatus gave the state overwhelming enforcement capacity despite reduced developmental-economic functions under neoliberal reform.",
    "1978-1987": "The 1980 Constitution, CNI repression, emergency powers, and military safeguards kept the Chilean state overwhelmingly powerful, though crisis, protests, and controlled electoral opening slightly dented its aura and discretion. Civil society remained constrained and often repressed, but Church-protected networks, mass protest days, opposition blocs, and party legalization rebuilt enough organization for moderate, periodic mobilization.",
    "1988-1997": "Civil society recovered markedly through the 1988 No campaign, elections, parties, NGOs, local democracy, and human-rights activism, but labor weakness, demobilization, and institutional vetoes kept it below its pre-1973 strength. State capacity remained very strong through legal continuity, bureaucracy, growth, revenues, and military coercive power, though elected civilian authority was constrained by Pinochet’s military autonomy and constitutional enclaves.",
    "1998-2007": "Civil society moved back into the strong range as human-rights groups, courts, students, indigenous organizations, and a freer democratic public sphere increasingly constrained state action and eroded military impunity. State power rose slightly because civilian authority, fiscal capacity, judicial reach, and social-policy administration strengthened, though implementation failures such as Transantiago and legitimacy gaps limited the gain.",
    "2008-2017": "Civil society became more powerful as student, environmental, feminist, indigenous, and No+AFP mobilizations repeatedly constrained governments and translated into electoral and reform gains, despite low trust and turnout. State capacity remained very strong and edged up through pension, tax, education, campaign-finance, and regulatory reforms, though legitimacy losses and Araucanía conflict limited any larger increase.",
    "2018-2027": "Mass mobilization, feminist and Indigenous organizing, pension withdrawals, plebiscites, and two constitutional rejections show civil society gained exceptional agenda-setting and veto power, though fragmentation limits coherent control. The state retained strong administrative and coercive capacity through COVID measures, vaccination, emergency rule, and a tougher security agenda, but institutional distrust, crime pressures, fiscal constraints, and contested authority reduced its effective legitimacy and reach from the prior decade."
  },
  "events_trends_prompt": {
    "1818-1827": "",
    "1828-1837": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1828-1837 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1828-1837. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1838-1847": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1838-1847 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1838-1847. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1848-1857": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1848-1857 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1848-1857. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1858-1867": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1858-1867 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1858-1867. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1868-1877": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1868-1877 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1868-1877. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1878-1887": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1878-1887 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1878-1887. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1888-1897": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1888-1897 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1888-1897. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1898-1907": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1898-1907 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1898-1907. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1908-1917": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1908-1917 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1908-1917. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1918-1927": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1918-1927 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1918-1927. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1928-1937": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1928-1937 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1928-1937. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1938-1947": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1938-1947 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1938-1947. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1948-1957": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1948-1957 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1948-1957. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1958-1967": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1958-1967 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1958-1967. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1968-1977": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1968-1977 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1968-1977. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1978-1987": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1978-1987 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1978-1987. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1988-1997": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1988-1997 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1988-1997. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1998-2007": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1998-2007 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1998-2007. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2008-2017": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 2008-2017 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2008-2017. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2018-2027": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 2018-2027 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2018-2027. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1818-1827": "",
    "1828-1837": "Trends:\n- **Centralization of political authority after 1830:** Chile moved away from the more liberal, decentralized politics of the 1820s toward a Santiago-centered, presidential regime; **strengthened the state** and **weakened autonomous regional/political society**.\n- **Conservative-oligarchic consolidation:** Pelucones, large landowners, merchants, and the Church increasingly dominated formal politics; **strengthened elite civil society and the state**, but **weakened broader popular/liberal civil society**.\n- **Growth of fiscal capacity through customs and export commerce, especially Valparaíso:** Expanding trade increased customs revenue, the main state income source; **strengthened the state** and also **strengthened commercial elites in society**.\n- **Mining expansion, especially northern silver and copper:** The 1830s mining boom increased private wealth and taxable activity; **strengthened economic society** and indirectly **strengthened state capacity**.\n- **Subordination and reorganization of the military under civilian-conservative rule:** Portalian policy sought to curb caudillo-style military politics while maintaining coercive capacity; **strengthened the state** and **weakened autonomous armed factions in society**.\n- **Narrowing of electoral participation under the 1833 constitutional order:** Property, literacy, and indirect electoral mechanisms limited mass political participation; **strengthened the state/executive** and **weakened broad civil society as a check on power**.\n\nEvents:\n- **Constitution of 1828:** Created a relatively liberal constitutional framework with stronger representative institutions; **strengthened political society/Congress** and comparatively **weakened executive state power**.\n- **Disputed elections of 1829:** The conflict over the presidency and vice presidency fractured the ruling elite; **weakened the state** and polarized civil society.\n- **Civil War of 1829–1830, ending with the Battle of Lircay:** Conservative forces defeated the liberals; the war initially **weakened state order**, but its outcome **strengthened conservative state power** and **weakened liberal civil society**.\n- **Diego Portales’s rise to ministerial power in 1830:** Portales promoted order, central authority, fiscal discipline, and control over the army; **strongly strengthened the state**.\n- **Discovery of the Chañarcillo silver mine in 1832:** A major economic event that enriched mining entrepreneurs and increased future revenues; **strengthened economic society** and **state fiscal capacity**.\n- **Constitution of 1833:** Established a powerful presidency, centralized administration, emergency powers, and a conservative Catholic order; **greatly strengthened the state** and **weakened pluralistic civil society**.\n- **Formation of the Peru-Bolivian Confederation and Chile’s declaration of war in 1836:** External threat enabled mobilization and executive authority; **strengthened the state**, though it also strained society.\n- **Quillota mutiny and assassination of Portales in 1837:** A military revolt briefly **weakened the state**, but its suppression and Portales’s martyrdom helped rally support for the regime and war; ultimately **strengthened state legitimacy**.",
    "1838-1847": "Trends:\n- **Consolidation of the “Portalian”/1833 constitutional order**: strong presidency, centralized administration through intendants and governors, restricted/managed elections. **Strengthened the state; weakened autonomous political society.**\n- **Postwar fiscal and commercial growth**: customs revenue through Valparaíso, mining expansion in the Norte Chico, and Pacific trade increased public revenues and merchant wealth. **Strengthened the state and elite civil society.**\n- **Growth of state-led education and professional administration**: expansion of public schooling, teacher training, and the intellectual role of Andrés Bello and the University of Chile. **Strengthened state capacity; also strengthened elite civil society/public sphere.**\n- **Expansion of print culture and liberal intellectual circles, especially the “Generation of 1842”**: newspapers, literary societies, and Argentine/Chilean liberal networks grew under Bulnes’s more conciliatory rule. **Strengthened civil society, though mostly among urban elites.**\n- **Territorial consolidation in the south and far south**: state attention to Valdivia, Llanquihue, and the Strait of Magellan increased. **Strengthened the state; weakened indigenous/local autonomy where expansion advanced.**\n\nEvents:\n- **1838-1839: Chilean campaign against the Peru-Bolivian Confederation, culminating in the Battle of Yungay (Jan. 1839)**: victory destroyed the Confederation and boosted army prestige and national legitimacy. **Strengthened the state.**\n- **1841: Manuel Bulnes elected president after José Joaquín Prieto**: orderly succession to a war hero entrenched Conservative rule. **Strengthened state continuity; weakened opposition society.**\n- **1842: Founding of the University of Chile and the Escuela Normal de Preceptores**: created central institutions for education, law, and administration. **Strengthened the state and elite civil society.**\n- **1842: Sociedad Literaria founded in Santiago**: became a nucleus for liberal writers and political critique. **Strengthened civil society.**\n- **1843: Occupation of the Strait of Magellan and founding of Fuerte Bulnes**: asserted sovereignty over a strategic passage. **Strengthened the state.**\n- **1844: Spain recognized Chilean independence by treaty**: improved diplomatic legitimacy and commercial security. **Strengthened the state.**\n- **1845: Colonization Law encouraging European settlement in southern Chile**: gave the state tools to populate and claim frontier regions. **Strengthened the state and settler society; weakened indigenous autonomy.**",
    "1848-1857": "Trends:\n- **Centralized “Portalian” presidential rule under the 1833 Constitution**: continued use of intendants, electoral control, states of siege, and a disciplined army **strengthened the state** and limited autonomous political society.\n- **Export-led boom after the California and Australian gold rushes**: Chilean wheat/flour, copper, silver, and port commerce expanded, raising customs revenue and private fortunes; **strengthened both state fiscal capacity and commercial civil society**.\n- **Growth of Valparaíso/Santiago merchant, artisan, press, and club life**: more newspapers, political associations, and artisan mobilization, especially around liberalism; **strengthened civil society**, though unevenly and often under repression.\n- **State-sponsored infrastructure and communications expansion**: railways, roads, ports, and early telegraphy improved territorial and market integration; **strengthened state capacity** and also **strengthened market society**.\n- **Southern colonization of Valdivia-Llanquihue with German settlers**: expansion of settlement, land administration, and towns such as Puerto Montt; **strengthened the state’s territorial reach** and created new settler civil society.\n- **Elite fragmentation over liberalism, Church-state relations, and Montt’s authority**: the old conservative governing bloc began to split; **weakened regime cohesion** while **strengthening organized political opposition**.\n\nEvents:\n- **1849 founding of the Liberal Party**: gave elite and urban opposition a clearer vehicle; **strengthened civil society/political opposition**.\n- **1850 founding, then repression, of the Sociedad de la Igualdad** by Francisco Bilbao, Santiago Arcos, and artisan allies: its creation **strengthened popular civil society**; its banning and arrests **strengthened coercive state authority**.\n- **April 1851 Urriola mutiny in Santiago**: a liberal-military uprising linked to urban radicals; its defeat **strengthened the state** and **weakened radical civil society**.\n- **1851 presidential election and Civil War/Revolution of 1851**, ending with the government victory at **Loncomilla**: consolidated Manuel Montt and the central army; **strengthened the state**, while exposing regional and liberal resistance.\n- **1851 opening of the Caldera-Copiapó railway**: first major railway in Chile, tied to mining exports; **strengthened state/market integration** and private economic society.\n- **1852 abolition of mayorazgos/entailed estates**: reduced old aristocratic corporate property forms; **strengthened state-defined property law** and a more mobile market society.\n- **1853 founding of Puerto Montt and organization of Llanquihue colonization**: concrete extension of administration and settlement in the south; **strengthened the state** and settler civil society.\n- **1855 promulgation of Andrés Bello’s Civil Code, effective 1857**: standardized private law, property, contracts, and family law; **strengthened state legal capacity** and predictable civil/economic relations.\n- **1856 “Sacristán Question”**: conflict between civil courts/executive authority and ecclesiastical power; split conservatives and energized clerical opposition, **weakening governing cohesion** while **strengthening organized Church-aligned society**.\n- **1857 global financial panic reaching Chilean trade and credit**: hurt exports, merchants, and public revenue; **weakened both state fiscal capacity and commercial civil society**.",
    "1858-1867": "Trends:\n- **Erosion of Montt-era presidential dominance (1858-1861):** party opposition, congressional resistance, and elite mobilization grew against the centralized executive; **weakened the state’s unilateral power, strengthened organized civil society/parties**.\n- **Consolidation of political parties and public opposition:** Liberals, Conservatives, Nationals/Montt-Varistas, and later Radicals became more organized through newspapers, clubs, elections, and Congress; **strengthened civil society**, especially elite and urban political society.\n- **Expansion of transport and communications infrastructure:** railways, roads, ports, and telegraph links—especially around Santiago-Valparaíso and mining/export zones—deepened market and administrative integration; **strengthened the state’s reach and merchant/export civil society**.\n- **Export-led mining and agricultural growth, especially copper, silver, wheat, and Valparaíso commerce:** increased customs revenue and private wealth; **strengthened both the fiscal state and regional/merchant civil society**.\n- **Southward frontier colonization and pressure on Mapuche territory:** settlement, forts, land surveys, and military planning in Araucanía advanced through the 1860s; **strengthened the Chilean state and settler society, weakened autonomous Mapuche society**.\n\nEvents:\n- **1858 formation of the Liberal-Conservative “Fusion” against the Montt government:** united former enemies against executive centralism and the Varas succession; **strengthened civil society/party opposition, weakened presidential control**.\n- **1859 Civil War/Revolution, especially the northern uprising led by Pedro León Gallo:** regional mining elites and liberals challenged Santiago; the government’s victory at **Cerro Grande** restored order; **initially strengthened society’s challenge, but ultimately strengthened the central state’s coercive authority**.\n- **1861 presidential compromise and election of José Joaquín Pérez after Antonio Varas withdrew:** ended the Montt-Varas succession project and opened a more conciliatory political phase; **strengthened institutional politics and civil society, weakened executive domination**.\n- **1861-1862 launch of Cornelio Saavedra’s occupation plan in Araucanía, including forts and new towns such as Angol:** extended Chilean administration south of the Biobío; **strengthened the state, weakened Mapuche autonomy**.\n- **1863 founding/consolidation of the Radical Party current after the 1859 defeat:** gave anticlerical, federalist, and liberal reform forces a more durable political vehicle; **strengthened organized civil society**.\n- **1865 interpretive law on religious toleration:** allowed non-Catholics private worship and schools despite Catholic establishment; **strengthened plural civil society, weakened Church-state monopoly**.\n- **1865-1866 war with Spain, including Chile’s declaration of war, the capture of the Covadonga, and the 1866 bombardment of Valparaíso:** produced patriotic mobilization but exposed naval/coastal weakness and damaged commerce; **strengthened national-state mobilization, but temporarily weakened state capacity and merchant society economically**.\n- **1866 law regulating indigenous lands and state settlement in Araucanía:** asserted state authority over frontier landholding and settlement; **strengthened the Chilean state and settlers, weakened Mapuche society**.",
    "1868-1877": "Trends:\n- **Liberal “parliamentarization” of politics**: Congress, parties, elections, and the press became more important relative to the presidency; **strengthened civil society/elite political organization, weakened executive state discretion**.\n- **Expansion of state rule into Araucanía**: forts, military lines, land surveying, and settler colonization advanced southward; **strengthened the Chilean state and settler society, weakened Mapuche autonomy/civil society**.\n- **Export-led infrastructure growth**: railways, telegraph lines, ports, mining, wheat, and Valparaíso finance expanded state reach and market integration; **strengthened both state capacity and commercial civil society**.\n- **Economic downturn after the 1873 global depression, severe by 1876-77**: falling export prices and fiscal stress constrained public spending; **weakened state finances and parts of society dependent on exports/employment**.\n- **Rising literacy, schooling, newspapers, parties, and associations**: a larger literate urban public and organized political society emerged; **strengthened civil society and electoral participation**.\n\nEvents:\n- **1868-71 Mapuche uprising and Chilean military campaigns in Araucanía, including consolidation of the Malleco frontier**: **strengthened state territorial power; weakened Mapuche society**.\n- **1871 constitutional reform banning immediate presidential reelection, followed by Federico Errázuriz Zañartu’s election**: **weakened presidential dominance; strengthened parties, Congress, and electoral society**.\n- **1874 constitutional/electoral reforms**: expanded effective male suffrage for literate men, protected association/assembly/petition/teaching, and limited emergency powers; **strengthened civil society and Congress; constrained coercive state power**.\n- **1874 Chile-Bolivia Boundary Treaty**: fixed the border at 24°S and protected Chilean nitrate/mining interests from new taxes; **constrained state territorial claims but strengthened Chilean commercial society in the north**.\n- **1875 Penal Code in force and Organic Law of Courts**: modernized criminal law and judicial organization; **strengthened rule-bound state capacity and legal protections for society**.\n- **1875 national census**: improved demographic and administrative knowledge; **strengthened state information capacity**.\n- **1876 election of Aníbal Pinto amid fiscal crisis**: peaceful succession **strengthened constitutional order**, but the crisis **weakened state fiscal capacity**.\n- **1877 Amunátegui Decree allowing women to take university examinations**: **strengthened civil society**, especially access to higher education for women.",
    "1878-1887": "Trends:\n- Nitrate expansion in the conquered north: export taxes, ports, railways, and foreign-capital mining in Tarapacá/Antofagasta greatly strengthened the fiscal capacity of the Chilean state; also strengthened mining/merchant elites and concentrated a new nitrate labor force.\n- Fiscal-military centralization from wartime mobilization: army, navy, logistics, taxation, and public debt expanded, strengthening the state over society.\n- Southward territorial incorporation and colonization of Araucanía: forts, surveys, land sales, and settler immigration strengthened the Chilean state and settler society, while severely weakening Mapuche autonomous society.\n- Liberal secular state-building: the state increasingly took over education, cemeteries, marriage, and vital records, strengthening state administrative power and weakening the Catholic Church’s institutional authority in civil society.\n- Growth of party, press, congressional, and electoral politics among literate male citizens and elites: strengthened organized civil society and Congress somewhat, though presidential electoral management remained strong.\n- Urbanization and mining-labor concentration in Santiago, Valparaíso, and the nitrate north: strengthened associational civil society through mutual-aid societies, newspapers, and early labor organization, while creating new problems for state control.\n\nEvents:\n- 1878 suspension/weakening of metallic convertibility and resort to paper finance during crisis and war preparation: strengthened state fiscal discretion; weakened creditors and private monetary confidence.\n- 1878 Bolivian tax on the Chilean Antofagasta nitrate company, followed by Chilean military occupation of Antofagasta in February 1879: triggered the War of the Pacific and strengthened Chilean state mobilization.\n- War of the Pacific, 1879-1884: Chile’s victories over Peru and Bolivia strengthened the army, navy, executive state, and nationalist civil society.\n- 1881 Boundary Treaty with Argentina: settled the eastern frontier, reduced the risk of a two-front war, and strengthened Chilean state consolidation, though Chile gave up claims to most of Patagonia.\n- 1881-1883 final “Pacification of Araucanía,” including occupation of Temuco and defeat of Mapuche resistance: strengthened the Chilean state territorially; weakened Mapuche society.\n- 1883 Treaty of Ancón with Peru and 1884 truce with Bolivia: Chile annexed Tarapacá and secured control over Antofagasta, massively strengthening state revenue through nitrates.\n- 1883-1884 Secular Laws on cemeteries, civil marriage, and civil registry: strengthened the state’s direct authority over citizens’ life events; weakened the Church’s social power.\n- 1886-1887 cholera epidemic and sanitary measures: weakened society through mortality and disruption, while pushing the state toward stronger public-health intervention.",
    "1888-1897": "Trends:\n- **Nitrate-export boom in the Norte Grande (Tarapacá/Antofagasta):** greatly increased fiscal revenues through export duties, strengthening the **state’s financial capacity**; also empowered nitrate owners, merchants, banks, and foreign capital, strengthening **elite civil society**.\n- **Expansion of railways, ports, schools, and public works under Balmaceda and after:** improved territorial integration and administrative reach, strengthening the **state**; also expanded literate urban publics and professional groups, strengthening **society**.\n- **Shift to “parliamentary”/oligarchic rule after 1891:** Congress, parties, and elite caucuses dominated ministries and budgets; this weakened the **central executive state** but strengthened **elite civil society/political society**.\n- **Growth of urban and mining labor organization amid the “social question”:** mutual-aid societies, worker newspapers, and strikes expanded collective action, strengthening **popular civil society**, though often met by repression.\n- **Consolidation of Chilean control over frontier/peripheral territories, including the south and islands:** strengthened the **state’s territorial reach**, while weakening Indigenous/local autonomy, especially Mapuche and Rapa Nui society.\n\nEvents:\n- **1888 annexation of Rapa Nui/Easter Island:** Chile acquired sovereignty through the Toro–Atamu Tekena agreement; strengthened the **state territorially**, weakened **Rapa Nui autonomy**.\n- **1890 strike wave in ports and nitrate zones:** workers in Valparaíso, Iquique, and nitrate areas mobilized over wages and conditions; strengthened **popular civil society**, while prompting coercive state responses.\n- **1891 Chilean Civil War:** conflict between President Balmaceda and Congress/naval rebels ended with Balmaceda’s defeat and suicide; weakened the **presidential state**, strengthened **Congress, parties, and elite society**.\n- **1891 Law of the Autonomous Commune:** gave municipalities greater control, including over electoral machinery; weakened **central executive control**, strengthened **local elites and municipal society**.\n- **1896 presidential election of Federico Errázuriz Echaurren:** consolidated post-civil-war parliamentary politics; strengthened **party/congressional power**, kept the **executive comparatively weak**.",
    "1898-1907": "Trends:\n- **Parliamentary Republic/oligarchic congressional dominance** after 1891, continuing through 1898-1907: frequent cabinet turnover and elite party bargaining **weakened central executive state capacity**, while **strengthening elite civil society/party machines**.\n- **Nitrate-export boom in the north**: customs revenues from nitrate **strengthened the fiscal state** and funded public works, but dependence on foreign-owned enclaves and world prices also **empowered private economic actors** and made state capacity fragile.\n- **Growth of the “social question”**—urbanization, migration to nitrate oficinas, high living costs, poor housing: created a larger, concentrated working class, **strengthening popular civil society’s mobilizing potential** while straining state legitimacy.\n- **Expansion of labor organization**—mutual-aid societies, mancomunales, labor newspapers, strike networks in ports, mines, and cities: **strengthened civil society from below**, especially workers’ collective capacity.\n- **Military professionalization and conscription-era reforms** influenced by German models: **strengthened the coercive and administrative capacity of the state**, later visible in strike repression.\n\nEvents:\n- **1898-1899 Argentine boundary crisis, Puna de Atacama arbitration, and the 1899 “Abrazo del Estrecho”**: diplomatic settlement **strengthened the Chilean state’s territorial position** and avoided a costly war.\n- **1900 Compulsory Military Service Law**: materially **strengthened state coercive capacity** and its reach over male citizens.\n- **1902 Pactos de Mayo with Argentina**: reduced war risk and naval competition, **strengthening the state diplomatically** while freeing resources for internal governance.\n- **1903 Valparaíso dockworkers’ strike and repression**: showed growing worker organization, **strengthening civil society**, but state violence **asserted state coercive power** and weakened legitimacy.\n- **1904 Treaty of Peace and Friendship with Bolivia**: Bolivia recognized Chilean control over Antofagasta; this **strengthened Chilean territorial and fiscal state power** over the nitrate zone.\n- **1905 Santiago meat riots / “Semana Roja”**: mass protest over food prices and taxes **strengthened popular mobilization**, while repression **asserted state force but damaged legitimacy**.\n- **1906 Valparaíso earthquake**: devastated Chile’s main port, temporarily **weakening state and municipal capacity**, but reconstruction needs expanded demands for public action.\n- **1907 Santa María School massacre in Iquique**: the army crushed the nitrate workers’ strike, **weakening organized labor/civil society in the short run** while demonstrating the state’s coercive alliance with nitrate elites.",
    "1908-1917": "Trends:\n- **Parliamentary/oligarchic rule persisted (1908–1917):** frequent cabinet turnover and congressional dominance weakened autonomous executive state power; strengthened elite party networks and landowner/business society, while excluding mass society.\n- **Dependence on nitrate export taxes:** strengthened the fiscal state when nitrate revenues were high, but made the state highly vulnerable to external shocks after 1914.\n- **Urbanization, literacy, newspapers, railways, and the “social question”:** concentrated workers in nitrate towns, ports, Santiago, Valparaíso, and rail hubs; strengthened civil society’s capacity to organize and protest.\n- **Growth of organized labor and socialist/anarchist currents:** mutual-aid societies, unions, worker papers, and federations expanded; strengthened popular civil society against employers and the oligarchic state.\n- **Early social legislation and labor regulation:** the state slowly moved beyond laissez-faire policing toward workplace regulation; strengthened state administrative reach and modestly recognized workers’ claims.\n\nEvents:\n- **1909 founding of the Federación Obrera de Chile (FOCh):** strengthened organized working-class civil society, initially mutualist/moderate but later a national labor vehicle.\n- **1912 founding of the Partido Obrero Socialista in Iquique by Luis Emilio Recabarren and others:** strengthened working-class political organization and challenged oligarchic party control.\n- **1914 outbreak of World War I and nitrate-market disruption:** weakened the fiscal state through revenue instability and unemployment; also intensified worker grievances and mobilization.\n- **1915 election of Arturo Alessandri as senator for Tarapacá:** strengthened mass electoral politics and popular civil society; signaled weakening of purely oligarchic mediation.\n- **1916 Work Accidents Law and 1917 nursery/crèche legislation:** strengthened state regulatory capacity over labor relations; modestly strengthened workers’ social rights.\n- **1916–1917 wartime strike and cost-of-living unrest among railway, port, nitrate, and urban workers:** strengthened civil society mobilization, while provoking state coercive responses.",
    "1918-1927": "Trends:\n- **Post–World War I nitrate instability (1918-1927):** falling/volatile nitrate exports, synthetic-nitrate competition, unemployment in the north, and fiscal stress **weakened state finances** and **fueled labor mobilization**.\n- **Expansion of organized labor and the left:** the FOCh became more militant, the Socialist Workers’ Party became the **Communist Party of Chile in 1922**, and strike activity rose; this **strengthened civil society**, especially workers’ capacity to organize.\n- **Urban “social question”:** inflation, food prices, housing shortages, and urban poverty generated protests by workers, students, and middle sectors; this **strengthened contentious civil society** and pressured the state to regulate labor and welfare.\n- **Crisis of the parliamentary/oligarchic regime:** congressional obstruction, cabinet instability, and elite factionalism under the old parliamentary system **weakened effective state capacity** and delegitimized civilian institutions.\n- **Politicization and professionalization of the armed forces:** army officers increasingly acted as an autonomous political force; this **strengthened coercive state power** but **weakened civilian society’s control over the state**.\n- **Centralizing state-building after 1925:** the new constitution, stronger presidency, monetary reform, and new police institutions **strengthened the central state** relative to Congress, local elites, and civil society.\n\nEvents:\n- **1918-1919 food-price protests and the Asamblea Obrera de Alimentación Nacional:** mass mobilization over subsistence costs **strengthened civil society** and exposed weak state responsiveness.\n- **1920 election of Arturo Alessandri:** his reformist, anti-oligarchic campaign mobilized workers and middle classes, **strengthening civil society**, while giving the executive a mandate to expand state intervention.\n- **1921 San Gregorio massacre:** state repression of nitrate workers **weakened organized labor/civil society** and demonstrated the coercive capacity of the state.\n- **September 1924 “Ruido de sables” and military intervention:** army pressure forced Congress to pass long-stalled social legislation, **strengthening the regulatory state**, but the military’s entry into politics **weakened civilian institutions**.\n- **September 1924 military junta and Alessandri’s exile:** Congress was closed and civilian rule interrupted; this **strengthened military-state power** and **weakened civil society and constitutional checks**.\n- **January-September 1925 return of Alessandri and the Constitution of 1925:** ended the parliamentary system, created a stronger presidency, and separated church and state; this **strengthened the central executive state** and weakened the old oligarchic Congress.\n- **1925 Central Bank and Kemmerer monetary reforms:** creation of the Banco Central and fiscal-monetary reforms **strengthened state administrative and financial capacity**.\n- **1925 La Coruña massacre:** repression of nitrate workers **weakened labor civil society** and reinforced coercive state power.\n- **1927 rise of Carlos Ibáñez del Campo to the presidency:** intimidation of opponents, censorship, and arrests **strengthened authoritarian state power** and **weakened civil society**.\n- **1927 creation of Carabineros de Chile:** consolidation of national police forces **strengthened the state’s territorial and coercive reach**.",
    "1928-1937": "Trends:\n- **Ibáñez-era centralization and policing (1928-1931):** rule by decree, censorship, exile of opponents, and consolidation of the Carabineros strengthened the **state** and weakened organized **civil society**.\n- **Great Depression/export collapse (from 1929):** nitrate and copper revenues, foreign credit, and employment collapsed; this weakened **state** fiscal capacity while increasing social unrest and labor pressure from **society**.\n- **Growth of urban labor, student, and middle-class mobilization:** unemployment and urban concentration expanded unions, student federations, and protest politics; strengthened **civil society** against the state.\n- **Restoration of constitutional order under Alessandri (1932-1937):** rebuilding presidential authority, courts, budgets, and public order strengthened the **state**, though often through repression of radical movements.\n- **Mass-party and coalition politics:** Socialists, Communists, Radicals, unions, women’s groups, and right-wing militias became more organized; strengthened **civil society**, but also polarized it.\n\nEvents:\n- **1929 Treaty of Lima with Peru:** settled Tacna-Arica dispute; strengthened the **state** by stabilizing borders and international legitimacy.\n- **1930 “Thermal Congress” under Ibáñez:** a compliant legislature chosen without real competition; strengthened executive **state** power and weakened democratic **society**.\n- **July 1931 fall of Ibáñez after protests and fiscal crisis:** street mobilization by students, professionals, workers, and parties weakened authoritarian **state** power and strengthened **civil society**.\n- **September 1931 naval mutiny:** showed breakdown in coercive discipline; weakened the **state** and reflected social-economic grievances within society.\n- **June-September 1932 Socialist Republic and coups:** severe regime instability weakened the **state**, while briefly empowering radical labor, student, and left-military currents in **society**.\n- **October/December 1932 Alessandri’s election and inauguration:** restored regular constitutional government; strengthened both the **state** and electoral **civil society**.\n- **1934 municipal suffrage for women; 1935 first women’s municipal vote:** broadened political participation; strengthened **civil society**.\n- **1934 Ránquil uprising and massacre:** rural/Mapuche-peasant mobilization was crushed by Carabineros; strengthened coercive **state** power and weakened rural **society**.\n- **1936 formation of the Popular Front and CTCH labor confederation:** unified left parties and organized labor; strengthened **civil society** vis-à-vis the state.\n- **1937 Internal Security legislation/policing against subversion:** expanded legal tools for repression; strengthened the **state** and constrained radical **civil society**.",
    "1938-1947": "Trends:\n- **State-led industrialization after 1939**: CORFO-led import-substitution, electrification, steel planning, and public investment expanded administrative/economic capacity; **strengthened the state**.\n- **Growth of urban industry and wage labor** in Santiago, Valparaíso, Concepción, mining zones, and new manufacturing sectors; enlarged unions and left/center parties; **strengthened civil society**, while also broadening the state’s regulatory reach.\n- **Expansion of social policy, education, and technocratic planning under Radical governments**; increased state penetration into everyday life and human-capital formation; **strengthened both state and society**.\n- **Wartime inflation, shortages, and wage pressure** during WWII and its aftermath; fueled strikes and protest but eroded governmental legitimacy; **strengthened contentious civil society, weakened state authority**.\n- **Persistence of the hacienda/rural oligarchic order** and weak rural unionization; kept peasants politically dependent and limited reform; **strengthened local elite power, weakened broad civil society and state penetration**.\n- **Fragmentation of the labor-left coalition by 1946-47**—Socialist divisions, CTCh split, Communist isolation; reduced labor’s unified bargaining power; **weakened civil society vis-à-vis the state**.\n\nEvents:\n- **1938 Seguro Obrero massacre**: Carabineros killed surrendered National Socialist rebels after a failed coup attempt; displayed coercive state power but delegitimized the right-wing government; **strengthened state coercion, weakened state legitimacy, energized opposition society**.\n- **October 1938 election of Pedro Aguirre Cerda and the Popular Front**: brought Radicals, Socialists, Communists, unions, and middle-class groups into government; **strengthened organized civil society and gave the state a reform mandate**.\n- **January 1939 Chillán earthquake and creation of the Reconstruction Corporation and CORFO**: disaster response became the basis for centralized development planning; **strongly strengthened the state**.\n- **1942 election of Juan Antonio Ríos after Aguirre Cerda’s death**: orderly constitutional succession preserved civilian party rule; **strengthened both state institutions and electoral civil society**.\n- **Chile’s WWII alignment—breaking with the Axis in 1943 and declaring war on Japan in 1945**: increased U.S. ties, security coordination, and strategic management of copper; **strengthened the state**, though with greater external dependence.\n- **1946 election of Gabriel González Videla with Communist support and Communist cabinet participation**: gave the organized left direct access to executive power; **strengthened civil society’s leverage over the state**.\n- **1947 rupture with the Communists, expulsion from cabinet, repression of strikes, and use of emergency powers/Pisagua detentions**: especially after coal and labor unrest; **strengthened coercive state power and weakened Communist-led labor civil society**.",
    "1948-1957": "Trends:\n- **Cold War internal-security state (1948-1957):** policing, surveillance, censorship, proscription of Communists, and repression of left-led unions expanded after 1948. **Strengthened state coercive power; weakened left civil society.**\n- **Broader electoral incorporation:** women gained full national suffrage in 1949 and voted in the 1952 presidential election. **Strengthened civil society participation and state legitimacy.**\n- **Persistent inflation and fiscal strain:** high prices, wage conflict, and subsidy/fare disputes eroded confidence in governments. **Weakened state legitimacy/capacity; strengthened labor and popular mobilization.**\n- **Growth of organized labor and urban popular sectors:** despite repression, unions, public employees, students, and urban neighborhood groups became more coordinated. **Strengthened civil society.**\n- **Rapid urbanization and housing shortages in Santiago and other cities:** expansion of *poblaciones callampas* exposed weak state urban capacity while creating organized “poblador” movements. **Weakened state control; strengthened grassroots society.**\n- **State-led development and technocratic economic management:** CORFO-style industrial policy, price controls, and later stabilization planning kept the state central in the economy, though with limited fiscal effectiveness. **Strengthened administrative state, but inflation weakened it.**\n\nEvents:\n- **1948 — Law for the Permanent Defense of Democracy / “Ley Maldita”:** banned the Communist Party, removed Communists from electoral rolls, and enabled arrests and detention, including at Pisagua. **Greatly strengthened state coercion; weakened left parties, unions, and civil liberties.**\n- **1949 — women’s national suffrage law:** gave women the vote in presidential and congressional elections. **Strengthened civil society and electoral democracy.**\n- **1949 — “Revuelta de la chaucha”:** Santiago riots over a public-transport fare increase were met with police/military repression. **Showed popular society’s mobilizing power; state restored order coercively but lost legitimacy.**\n- **1952 — election of Carlos Ibáñez del Campo:** an anti-party, populist ex-general won the presidency with support from voters disillusioned with traditional parties. **Temporarily strengthened executive authority; weakened traditional party-based civil society.**\n- **1953 — creation of the Central Única de Trabajadores, CUT:** unified much of the labor movement under national leadership. **Strengthened organized civil society, especially labor.**\n- **1955-1957 — Klein-Saks stabilization program:** austerity, wage restraint, and cuts to subsidies sought to curb inflation. **Strengthened technocratic/executive state capacity; weakened workers’ purchasing power and provoked social resistance.**\n- **1957 — “Battle of Santiago”:** mass protests and riots over fare hikes and living costs led to military deployment, deaths, and a state of emergency. **Displayed strong civil society unrest; strengthened short-run state coercion but weakened legitimacy.**\n- **1957 — formation of FRAP and the Christian Democratic Party:** new left and center reformist coalitions reorganized electoral politics. **Strengthened organized civil society and party competition.**\n- **1957 — La Victoria land seizure in Santiago:** organized homeless families occupied land and founded a major *población*. **Strengthened grassroots urban civil society; exposed weak state housing capacity.**",
    "1958-1967": "Trends:\n- **Expansion of the developmental state** (planning, housing, education, CORFO-linked development, Alliance for Progress funding under Frei): **strengthened the state’s administrative reach**, though unevenly.\n- **Persistent inflation, fiscal strain, and copper dependence** under Alessandri and early Frei: **weakened state autonomy/capacity**, because policy depended heavily on foreign exchange, U.S. support, and copper firms.\n- **Rapid urbanization and growth of “poblador” settlements around Santiago and other cities**: **strengthened civil society mobilization** through neighborhood, housing, church, and party-linked organizations; also increased demands on the state.\n- **Rising mass political participation and ideological polarization** among Christian Democrats, Socialists, Communists, Radicals, and the Right: **strengthened organized society**, but made state action more contested.\n- **Growth of labor, student, and professional organizations** in mines, public employment, universities, and urban sectors: **strengthened civil society** and its capacity to pressure governments.\n- **Erosion of the traditional latifundio order** through rural migration, Catholic/Christian Democratic organizing, and pressure for agrarian reform: **weakened landlord power** and **strengthened both the reforming state and peasant society**.\n\nEvents:\n- **1958 repeal of the “Ley de Defensa Permanente de la Democracia”**, legalizing the Communist Party: **strengthened civil society**, especially the organized Left and labor movement; also increased electoral legitimacy.\n- **1958 adoption/use of the single official ballot and cleaner electoral rules**: **strengthened civil society’s autonomous voting power** by reducing bribery and landlord pressure; **strengthened state electoral legitimacy**.\n- **1958 presidential election of Jorge Alessandri**: preserved constitutional continuity and conservative-liberal rule; **strengthened the state’s institutional legitimacy**, though with a narrow mandate.\n- **1960 Valdivia earthquake and reconstruction response**: exposed state weakness in disaster capacity but led to expanded public reconstruction, housing, and planning efforts; **ultimately strengthened state presence**.\n- **1962 Agrarian Reform Law, creating CORA and INDAP**: modest but important first agrarian reform; **strengthened the state’s authority over rural property relations** and began **strengthening peasant society**.\n- **1964 presidential election of Eduardo Frei Montalva and the “Revolution in Liberty” mandate**: **strengthened reformist state capacity** and mobilized Christian Democratic civil society; U.S./CIA intervention also **weakened democratic autonomy**.\n- **1965 Christian Democratic congressional victory**: gave Frei an unusually strong legislative base; **strengthened the state’s ability to pass reforms**.\n- **1966 “Chileanization” of copper agreements** with major U.S. mining companies: increased Chilean state ownership and revenue claims; **strengthened the state** relative to foreign capital.\n- **1967 Agrarian Reform Law and Peasant Unionization Law**: major turning point; **strengthened the state’s power to expropriate and redistribute land** and **strengthened peasant civil society**, while weakening landlords.\n- **1967 university reform and student mobilizations**: **strengthened student civil society** and challenged traditional university and elite authority.",
    "1968-1977": "Trends:\n- **Accelerating agrarian reform and peasant unionization, 1968-1973** — land expropriations, asentamientos, and rural organizing weakened traditional landed elites and strengthened mobilized civil society; also expanded the state’s reach into the countryside.\n- **Rising labor, student, and neighborhood mobilization under Frei and Allende** — unions, cordones industriales, JAP supply committees, student movements, and left parties strengthened civil society, but also made society more polarized and harder for the state to govern.\n- **Expansion of state economic intervention, 1970-1973** — nationalizations, price controls, state distribution, and the “social property area” strengthened the economic power of the state, but fiscal strain, shortages, and administrative overload weakened state capacity.\n- **Economic crisis and inflation, especially 1972-1973** — hyperinflation, shortages, black markets, and declining production weakened the civilian state and empowered both opposition civil society and informal survival networks.\n- **Increasing political polarization and erosion of constitutional bargaining, 1968-1973** — the center weakened, parties radicalized, and extra-parliamentary action grew; this strengthened organized factions in society but weakened democratic state authority.\n- **Militarization of politics and rising autonomy of the armed forces, 1969-1973** — the military became a decisive political actor, weakening civilian state control while strengthening the coercive apparatus.\n- **Authoritarian centralization after 1973** — Congress, parties, courts, universities, unions, and media were subordinated or repressed; the coercive state was strengthened, while independent civil society was sharply weakened.\n- **Neoliberal restructuring, 1975-1977** — privatization, fiscal austerity, deregulation, and attacks on organized labor reduced the state’s economic role but strengthened technocratic executive power and weakened unions, workers, and popular organizations.\n\nEvents:\n- **1968-1969 intensification of Frei’s agrarian reform implementation** — strengthened state penetration of rural society and strengthened peasant organizations; weakened landlords.\n- **1968 university reform movement in Chilean universities** — strengthened student and academic civil society; weakened traditional hierarchical university authority.\n- **October 1969 “Tacnazo” military mutiny** — weakened civilian control of the state and signaled growing military corporate power.\n- **September-November 1970 election and congressional confirmation of Salvador Allende** — strengthened the democratic-left project and mobilized popular civil society; also increased elite and military resistance to the state.\n- **July 1971 unanimous nationalization of copper** — greatly strengthened state economic power over Chile’s main export sector; weakened foreign corporate power, especially U.S. firms.\n- **October 1972 truckers’ strike and broader employers’/professionals’ strike** — weakened Allende’s governing capacity; strengthened opposition civil society and business associations.\n- **June 1973 “Tanquetazo” failed coup attempt** — weakened the authority of the constitutional state and showed the armed forces’ growing political power.\n- **11 September 1973 military coup** — destroyed the democratic state while massively strengthening the military-coercive state; severely weakened parties, unions, Congress, the press, and popular organizations.\n- **September 1973 closure of Congress and banning/suspension of parties** — strengthened junta rule; crippled organized political civil society.\n- **1973-1974 mass arrests, executions, exile, and the Caravan of Death** — strengthened state terror and deterrence; devastated unions, left parties, and community organizations.\n- **June 1974 creation of DINA and Pinochet’s consolidation as supreme chief of the nation** — strengthened centralized coercive state power; weakened civil society through surveillance, torture, and disappearances.\n- **1975 “shock treatment” economic program** — strengthened executive-technocratic control and weakened labor, consumers, and state-sector workers; reduced the developmental/economic state.\n- **1975 Operation Condor coordination and transnational repression** — strengthened the security state beyond Chile’s borders; weakened exile opposition networks.\n- **1977 Chacarillas speech and institutionalization of military rule** — strengthened the regime’s long-term authoritarian project; signaled continued exclusion of democratic civil society.",
    "1978-1987": "Trends:\n- **Authoritarian institutionalization (1978-87):** the junta moved from ad hoc military rule toward a legally entrenched regime, culminating in the 1980 Constitution and controlled transition rules; **strengthened the state/military, weakened society’s leverage**.\n- **Expansion of coercive surveillance and repression through the CNI, emergency powers, censorship, exile and police controls:** maintained fear and fragmented opposition; **strengthened despotic state power, weakened civil society**.\n- **Neoliberal restructuring and privatization:** trade opening, privatizations, deregulation, AFP pension reform, health/education decentralization and reduced state economic provision; **weakened the state’s social/economic role, but weakened organized labor and popular society too**.\n- **Labor fragmentation under the 1979 Plan Laboral:** firm-level bargaining, limits on strikes and union coordination; **weakened unions/civil society, strengthened employers and the regime**.\n- **Debt crisis, unemployment and poverty after 1982:** recession and social hardship eroded regime legitimacy and helped mobilize pobladores, unions, students and professionals; **weakened state legitimacy, strengthened oppositional society**.\n- **Reconstitution of opposition networks, often under Church protection:** human-rights groups, neighborhood organizations, unions, student federations, professional associations and party fronts revived; **strengthened civil society**.\n- **Controlled political opening by the mid-1980s:** the regime prepared for the 1988 plebiscite through electoral rules and party registration while retaining military safeguards; **strengthened civil society somewhat, but under state-designed limits**.\n\nEvents:\n- **1978 Amnesty Decree Law:** shielded agents for many 1973-78 human-rights crimes; **strengthened coercive state impunity, weakened civil accountability**.\n- **1978 Beagle Channel crisis with Argentina:** near-war boosted military mobilization and nationalist authority; **strengthened the armed state**.\n- **1980 constitutional plebiscite and 1981 entry into force of the Constitution:** extended Pinochet’s rule and embedded military tutelage, but also created a future plebiscite timetable; **mainly strengthened the state, with a later opening for society**.\n- **1979-81 social and economic reforms, including Plan Laboral and AFP pension privatization:** **weakened unions and state welfare capacity, strengthened regime control over society**.\n- **1982-83 financial/debt crisis and bank interventions:** collapse of the “miracle” forced state bailouts and austerity; **weakened regime legitimacy, increased state economic intervention, spurred society**.\n- **May 1983 first National Protest Day and the 1983-86 protest cycle:** mass demonstrations, strikes and poblador mobilization challenged the dictatorship; **strengthened civil society, weakened state aura of control**.\n- **1983 formation of the Democratic Alliance and other opposition blocs:** parties and civic actors coordinated demands for transition; **strengthened organized civil society**.\n- **1985 National Accord for the Transition to Full Democracy, backed by the Catholic Church:** united moderate opposition and legitimized negotiated transition demands; **strengthened civil society, pressured the state**.\n- **1986 Carrizal Bajo arms discovery and September FPMR assassination attempt on Pinochet:** exposed armed resistance but triggered harsh repression and state of siege; **briefly showed state vulnerability, then strengthened coercive state power**.\n- **1987 papal visit and public mobilizations; 1987 political-party/electoral laws:** the visit emboldened opposition and human-rights activism, while party registration reopened legal political organization; **strengthened civil society within regime-controlled rules**.",
    "1988-1997": "Trends:\n- **Managed democratic transition under the 1980 Constitution:** elected civilian governments returned, but with “authoritarian enclaves” — appointed senators, military autonomy, binomial electoral rules, Constitutional Tribunal powers. **Strengthened the state’s legal continuity but weakened elected civilian control and civil society’s ability to reshape institutions.**\n- **Persistence of military power under Pinochet as army commander-in-chief:** the armed forces retained budgets, autonomy, and political veto capacity through 1997. **Strengthened coercive state actors, weakened democratic society and civilian state authority.**\n- **Concertación party-system consolidation and electoral moderation:** center-left parties channeled opposition mobilization into stable electoral politics. **Strengthened democratic state institutions, but partly demobilized autonomous civil society.**\n- **Rapid market-led economic growth and poverty reduction:** high growth, export expansion, rising tax revenues, and falling poverty improved governability. **Strengthened state capacity and broadened social resources in society.**\n- **Continuation of neoliberal labor and social institutions:** weak collective bargaining, privatized pensions/health/education, and limited union power largely persisted. **Weakened organized civil society, especially labor, while limiting redistributive state power.**\n- **Gradual expansion of local democracy and social policy:** municipal elections, targeted anti-poverty programs, and new agencies such as CONADI for indigenous affairs. **Strengthened local state capacity and gave parts of society more institutional voice.**\n- **Human-rights accountability movement:** victims’ groups, lawyers, churches, and NGOs kept pressure on disappearances and torture despite amnesty barriers. **Strengthened civil society and slowly constrained coercive state impunity.**\n\nEvents:\n- **1988 national plebiscite defeat of Pinochet’s “Yes” option:** the “No” campaign unified parties, churches, unions, students, and NGOs. **Strongly strengthened civil society and forced the state toward electoral transition.**\n- **1989 constitutional reforms and presidential/congressional elections:** reforms softened the 1980 Constitution; Patricio Aylwin was elected. **Strengthened democratic state legitimacy, but preserved military/authoritarian vetoes.**\n- **March 1990 transfer of power to Aylwin:** first elected civilian government since 1973. **Strengthened democratic state authority and civil society’s access to politics.**\n- **1991 Rettig Commission report on deaths and disappearances:** official recognition of state crimes under the dictatorship. **Strengthened civil society and rule-of-law claims, but only modestly weakened military impunity.**\n- **1992 first democratic municipal elections since the dictatorship:** restored elected local government. **Strengthened local civil society and decentralized state legitimacy.**\n- **1993 “Boinazo” military pressure episode:** Pinochet mobilized troops amid investigations into army corruption/family finances. **Strengthened military leverage; weakened civilian state authority and society’s confidence in accountability.**\n- **1993 election of Eduardo Frei Ruiz-Tagle:** peaceful alternation within the Concertación with broad electoral support. **Strengthened democratic institutional continuity and state stability.**\n- **1993 Indigenous Law and creation of CONADI:** recognized indigenous communities and created a state agency for indigenous policy. **Strengthened indigenous civil society’s institutional standing and expanded state engagement.**\n- **1995 conviction/imprisonment of Manuel Contreras and Pedro Espinoza for the Letelier assassination:** rare high-level punishment of security officials. **Strengthened judiciary/civil society accountability efforts, weakened impunity within coercive state sectors.**\n- **1997 parliamentary elections under the binomial system:** confirmed stable competition but overrepresented the right and excluded smaller forces. **Strengthened institutional stability of the state, weakened pluralistic civil-society representation.**",
    "1998-2007": "Trends:\n- **Democratic consolidation and civilian control of the military (1998-2007):** the armed forces’ political autonomy steadily declined, especially after Pinochet left army command and after the 2005 reforms. **Strengthened the elected state and civil society; weakened military veto power.**\n- **Expansion of judicial and human-rights accountability:** courts, victims’ groups, and truth-and-reparations politics became more assertive in cases involving dictatorship-era abuses. **Strengthened civil society and the rule-of-law capacity of the state.**\n- **Post-Asian-crisis recovery and copper-boom fiscal strengthening:** after the 1998-99 downturn, growth resumed; the structural budget rule and high copper revenues increased public resources. **Strengthened state capacity.**\n- **Growth of social policy and welfare-state reach:** programs such as unemployment insurance, Chile Solidario, health guarantees under AUGE/GES, and pension-reform planning expanded state responsibility for social protection. **Strengthened the state; modestly strengthened poorer citizens’ social power.**\n- **Rising education levels and expectations among youth:** expanded secondary and tertiary enrollment produced a more mobilizable student population, visible by 2006. **Strengthened civil society.**\n- **Persistent inequality and privatized/marketized social services:** discontent over education, pensions, health, transport, and inequality accumulated despite growth. **Weakened state legitimacy; strengthened oppositional civil-society mobilization.**\n- **Mapuche land-rights mobilization and state securitization in the south:** indigenous activism over land, forestry, and dams grew, while governments used policing and anti-terror laws. **Strengthened indigenous civil society, but also state coercive reach; weakened state legitimacy among affected communities.**\n\nEvents:\n- **1998: Pinochet retired as army commander, became senator-for-life, then was arrested in London.** This broke the aura of military impunity. **Strengthened civil society and judicial accountability; weakened authoritarian remnants inside the state.**\n- **1999-2000: Ricardo Lagos won the presidency and took office.** A socialist president governed within the post-transition democratic order. **Strengthened democratic state legitimacy and civilian politics.**\n- **2000-2001: Pinochet’s immunity was lifted and he faced domestic prosecution efforts.** Even though proceedings were limited, courts became more willing to challenge former military power. **Strengthened the judiciary and human-rights civil society.**\n- **2004: Valech Commission report on political imprisonment and torture.** The state officially recognized thousands of victims and created reparations. **Strengthened state accountability and victims’/human-rights groups.**\n- **2005: Constitutional reforms under Lagos.** Appointed and life senators were abolished, the National Security Council was downgraded, and presidential authority over military commanders was strengthened. **Strengthened the elected state and democratic civil society; weakened military/institutional vetoes.**\n- **2006: Michelle Bachelet elected and inaugurated as Chile’s first woman president, with a parity cabinet.** This broadened symbolic inclusion in the state. **Strengthened state legitimacy and women’s representation in civil society.**\n- **2006: “Penguin Revolution” student protests.** Massive secondary-school mobilization forced education reform onto the national agenda and led to replacement of the LOCE framework. **Strengthened civil society; pressured the state.**\n- **2007: Transantiago public-transport rollout crisis.** The failed launch exposed weaknesses in technocratic planning and implementation capacity. **Weakened state legitimacy and demonstrated society’s dependence on effective state capacity.**",
    "2008-2017": "Trends:\n- **Expansion of social-policy and regulatory capacity** (pension solidarity pillar after 2008; education, tax, labor and health reforms under Bachelet II): generally **strengthened the state** as provider/regulator, while giving some social groups more leverage.\n- **Persistent inequality, household debt, and discontent with privatized pensions, education and health**: **weakened state legitimacy** and **strengthened civil society mobilization** around “rights” claims.\n- **Growing protest capacity and networked activism**—student federations, environmental groups, No+AFP pension movement, feminist and indigenous organizations: **strengthened society** as an organized counterweight to elites and government.\n- **Erosion of trust in parties, Congress, business elites and police**, reinforced by low turnout after voluntary voting began in 2012: **weakened the state’s representative legitimacy** and the party system’s ability to channel society.\n- **Mapuche conflict and securitized policing in Araucanía**: **strengthened coercive state presence** locally, but **weakened legitimacy** and deepened indigenous civil-society resistance.\n- **Rapid immigration growth**, especially from Haiti, Colombia, Peru and Venezuela by 2014-2017: increased demands on public administration, municipalities and schools, modestly **testing state capacity** and reshaping civil society.\n\nEvents:\n- **2008 pension reform under Michelle Bachelet**, creating the solidarity pension pillar: **strengthened state welfare capacity** and reduced some dependence on private provision.\n- **2010 earthquake and tsunami**, followed by reconstruction under Sebastián Piñera: initially exposed state failures in warning/coordination, but reconstruction later **strengthened state administrative capacity** and visibility.\n- **2011 student movement** demanding free, quality public education: a major **strengthening of civil society**, forcing education reform onto the national agenda.\n- **2011-2014 environmental mobilizations**, including opposition to HidroAysén and its 2014 rejection: **strengthened civil society** and showed the state could be constrained by organized local/national activism.\n- **2014 tax reform and 2015-2016 education reforms**, including steps toward free higher education and ending profit/copayment in many schools: **strengthened state redistributive and regulatory power**.\n- **2015 Penta, SQM and Caval scandals** over campaign finance and influence-peddling: **weakened trust in the state, parties and elites**, while empowering demands for accountability.\n- **2015 electoral reform ending the binomial system**, first used in the 2017 congressional election: **strengthened society’s representation** and weakened the old two-bloc elite lock on Congress.\n- **2016 campaign-finance and party-law reforms** after corruption scandals: **strengthened state oversight** and society’s ability to monitor politics.\n- **2016 No+AFP mass protests** against the private pension system: **strengthened civil society** and pressured the state to reconsider pension policy.\n- **2017 election breakthrough of the Frente Amplio under the new electoral rules**: **strengthened political pluralism and civil-society-linked representation**, weakening the traditional party duopoly.",
    "2018-2027": "Trends:\n- **Institutional distrust and party fragmentation (2018–present):** weakened the legitimacy and agenda-setting capacity of the state; strengthened society’s veto power but made collective action more fragmented.\n- **Post-2019 social mobilization around inequality, pensions, education, feminism, Indigenous rights, and public services:** strengthened civil society’s ability to force institutional change; weakened the old political settlement.\n- **Rising crime, organized crime, migration pressures, and border/prison strain:** exposed weaknesses in state coercive and administrative capacity; increased social demand for a stronger security state.\n- **Economic stagnation, inflation after COVID-era stimulus/pension withdrawals, and fiscal constraints:** weakened the state’s room to expand welfare; sustained civil-society pressure for redistribution.\n- **Araucanía/Wallmapu conflict and repeated militarized emergency governance:** strengthened the coercive arm of the state locally, but showed contested state authority and strengthened Indigenous/territorial claims.\n- **Constitutional churn from 2019 onward:** empowered society through plebiscites and mass participation, but weakened state stability and elite control after two failed constitutional drafts.\n\nEvents:\n- **May 2018 feminist university occupations and protests:** strengthened feminist civil society and forced gender issues onto the state agenda.\n- **October–November 2019 “estallido social”:** massively strengthened society’s disruptive power; weakened state legitimacy while prompting emergency coercive measures.\n- **15 November 2019 Agreement for Social Peace and a New Constitution:** strengthened the state/party system by channeling revolt institutionally; also validated society’s demand for constitutional change.\n- **March 2020 COVID-19 state of catastrophe, curfews, lockdowns, border controls, and later mass vaccination:** strongly strengthened state administrative/coercive capacity; temporarily weakened civil liberties.\n- **2020–2021 pension-fund withdrawal laws:** strengthened Congress and popular pressure against the executive/technocratic economic model; weakened long-term pension-state capacity.\n- **October 2020 constitutional plebiscite approving a new constitution by a large margin:** strengthened civil society’s mandate; weakened the legitimacy of the 1980 constitutional order.\n- **May 2021 election of a gender-parity Constitutional Convention with independents and Indigenous seats:** strengthened nontraditional civil society actors; weakened established parties.\n- **December 2021 election of Gabriel Boric:** brought social-movement forces into the state, strengthening state–society linkage but under fragmented political conditions.\n- **September 2022 rejection of the first constitutional draft:** strengthened society’s veto power; weakened the Convention and the transformative constitutional project.\n- **2022–2024 states of exception in the southern macrozone:** strengthened the coercive state; reflected unresolved conflict with Indigenous and local civil society actors.\n- **2023 Naín-Retamal police law and tougher security agenda:** strengthened police/state coercive authority in response to crime fears.\n- **December 2023 rejection of the second constitutional draft:** again strengthened society’s veto; ended the main constitutional cycle and restored short-term state institutional continuity."
  },
  "score_prompt": {
    "1818-1827": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1818-1827. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nChile during 1818-1827 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1828-1837": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1828-1837, building on the established trajectory. Start\nfrom where Chile stood at the end of 1818-1827, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1828-1837:\nTrends:\n- **Centralization of political authority after 1830:** Chile moved away from the more liberal, decentralized politics of the 1820s toward a Santiago-centered, presidential regime; **strengthened the state** and **weakened autonomous regional/political society**.\n- **Conservative-oligarchic consolidation:** Pelucones, large landowners, merchants, and the Church increasingly dominated formal politics; **strengthened elite civil society and the state**, but **weakened broader popular/liberal civil society**.\n- **Growth of fiscal capacity through customs and export commerce, especially Valparaíso:** Expanding trade increased customs revenue, the main state income source; **strengthened the state** and also **strengthened commercial elites in society**.\n- **Mining expansion, especially northern silver and copper:** The 1830s mining boom increased private wealth and taxable activity; **strengthened economic society** and indirectly **strengthened state capacity**.\n- **Subordination and reorganization of the military under civilian-conservative rule:** Portalian policy sought to curb caudillo-style military politics while maintaining coercive capacity; **strengthened the state** and **weakened autonomous armed factions in society**.\n- **Narrowing of electoral participation under the 1833 constitutional order:** Property, literacy, and indirect electoral mechanisms limited mass political participation; **strengthened the state/executive** and **weakened broad civil society as a check on power**.\n\nEvents:\n- **Constitution of 1828:** Created a relatively liberal constitutional framework with stronger representative institutions; **strengthened political society/Congress** and comparatively **weakened executive state power**.\n- **Disputed elections of 1829:** The conflict over the presidency and vice presidency fractured the ruling elite; **weakened the state** and polarized civil society.\n- **Civil War of 1829–1830, ending with the Battle of Lircay:** Conservative forces defeated the liberals; the war initially **weakened state order**, but its outcome **strengthened conservative state power** and **weakened liberal civil society**.\n- **Diego Portales’s rise to ministerial power in 1830:** Portales promoted order, central authority, fiscal discipline, and control over the army; **strongly strengthened the state**.\n- **Discovery of the Chañarcillo silver mine in 1832:** A major economic event that enriched mining entrepreneurs and increased future revenues; **strengthened economic society** and **state fiscal capacity**.\n- **Constitution of 1833:** Established a powerful presidency, centralized administration, emergency powers, and a conservative Catholic order; **greatly strengthened the state** and **weakened pluralistic civil society**.\n- **Formation of the Peru-Bolivian Confederation and Chile’s declaration of war in 1836:** External threat enabled mobilization and executive authority; **strengthened the state**, though it also strained society.\n- **Quillota mutiny and assassination of Portales in 1837:** A military revolt briefly **weakened the state**, but its suppression and Portales’s martyrdom helped rally support for the regime and war; ultimately **strengthened state legitimacy**.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1828-1837\n- state_power (float, 0-10): absolute state power at the end of 1828-1837\n- society_change (float): society_power change vs. 1818-1827\n- state_change (float): state_power change vs. 1818-1827\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1838-1847": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1838-1847, building on the established trajectory. Start\nfrom where Chile stood at the end of 1828-1837, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1838-1847:\nTrends:\n- **Consolidation of the “Portalian”/1833 constitutional order**: strong presidency, centralized administration through intendants and governors, restricted/managed elections. **Strengthened the state; weakened autonomous political society.**\n- **Postwar fiscal and commercial growth**: customs revenue through Valparaíso, mining expansion in the Norte Chico, and Pacific trade increased public revenues and merchant wealth. **Strengthened the state and elite civil society.**\n- **Growth of state-led education and professional administration**: expansion of public schooling, teacher training, and the intellectual role of Andrés Bello and the University of Chile. **Strengthened state capacity; also strengthened elite civil society/public sphere.**\n- **Expansion of print culture and liberal intellectual circles, especially the “Generation of 1842”**: newspapers, literary societies, and Argentine/Chilean liberal networks grew under Bulnes’s more conciliatory rule. **Strengthened civil society, though mostly among urban elites.**\n- **Territorial consolidation in the south and far south**: state attention to Valdivia, Llanquihue, and the Strait of Magellan increased. **Strengthened the state; weakened indigenous/local autonomy where expansion advanced.**\n\nEvents:\n- **1838-1839: Chilean campaign against the Peru-Bolivian Confederation, culminating in the Battle of Yungay (Jan. 1839)**: victory destroyed the Confederation and boosted army prestige and national legitimacy. **Strengthened the state.**\n- **1841: Manuel Bulnes elected president after José Joaquín Prieto**: orderly succession to a war hero entrenched Conservative rule. **Strengthened state continuity; weakened opposition society.**\n- **1842: Founding of the University of Chile and the Escuela Normal de Preceptores**: created central institutions for education, law, and administration. **Strengthened the state and elite civil society.**\n- **1842: Sociedad Literaria founded in Santiago**: became a nucleus for liberal writers and political critique. **Strengthened civil society.**\n- **1843: Occupation of the Strait of Magellan and founding of Fuerte Bulnes**: asserted sovereignty over a strategic passage. **Strengthened the state.**\n- **1844: Spain recognized Chilean independence by treaty**: improved diplomatic legitimacy and commercial security. **Strengthened the state.**\n- **1845: Colonization Law encouraging European settlement in southern Chile**: gave the state tools to populate and claim frontier regions. **Strengthened the state and settler society; weakened indigenous autonomy.**\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1838-1847\n- state_power (float, 0-10): absolute state power at the end of 1838-1847\n- society_change (float): society_power change vs. 1828-1837\n- state_change (float): state_power change vs. 1828-1837\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1848-1857": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1848-1857, building on the established trajectory. Start\nfrom where Chile stood at the end of 1838-1847, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1848-1857:\nTrends:\n- **Centralized “Portalian” presidential rule under the 1833 Constitution**: continued use of intendants, electoral control, states of siege, and a disciplined army **strengthened the state** and limited autonomous political society.\n- **Export-led boom after the California and Australian gold rushes**: Chilean wheat/flour, copper, silver, and port commerce expanded, raising customs revenue and private fortunes; **strengthened both state fiscal capacity and commercial civil society**.\n- **Growth of Valparaíso/Santiago merchant, artisan, press, and club life**: more newspapers, political associations, and artisan mobilization, especially around liberalism; **strengthened civil society**, though unevenly and often under repression.\n- **State-sponsored infrastructure and communications expansion**: railways, roads, ports, and early telegraphy improved territorial and market integration; **strengthened state capacity** and also **strengthened market society**.\n- **Southern colonization of Valdivia-Llanquihue with German settlers**: expansion of settlement, land administration, and towns such as Puerto Montt; **strengthened the state’s territorial reach** and created new settler civil society.\n- **Elite fragmentation over liberalism, Church-state relations, and Montt’s authority**: the old conservative governing bloc began to split; **weakened regime cohesion** while **strengthening organized political opposition**.\n\nEvents:\n- **1849 founding of the Liberal Party**: gave elite and urban opposition a clearer vehicle; **strengthened civil society/political opposition**.\n- **1850 founding, then repression, of the Sociedad de la Igualdad** by Francisco Bilbao, Santiago Arcos, and artisan allies: its creation **strengthened popular civil society**; its banning and arrests **strengthened coercive state authority**.\n- **April 1851 Urriola mutiny in Santiago**: a liberal-military uprising linked to urban radicals; its defeat **strengthened the state** and **weakened radical civil society**.\n- **1851 presidential election and Civil War/Revolution of 1851**, ending with the government victory at **Loncomilla**: consolidated Manuel Montt and the central army; **strengthened the state**, while exposing regional and liberal resistance.\n- **1851 opening of the Caldera-Copiapó railway**: first major railway in Chile, tied to mining exports; **strengthened state/market integration** and private economic society.\n- **1852 abolition of mayorazgos/entailed estates**: reduced old aristocratic corporate property forms; **strengthened state-defined property law** and a more mobile market society.\n- **1853 founding of Puerto Montt and organization of Llanquihue colonization**: concrete extension of administration and settlement in the south; **strengthened the state** and settler civil society.\n- **1855 promulgation of Andrés Bello’s Civil Code, effective 1857**: standardized private law, property, contracts, and family law; **strengthened state legal capacity** and predictable civil/economic relations.\n- **1856 “Sacristán Question”**: conflict between civil courts/executive authority and ecclesiastical power; split conservatives and energized clerical opposition, **weakening governing cohesion** while **strengthening organized Church-aligned society**.\n- **1857 global financial panic reaching Chilean trade and credit**: hurt exports, merchants, and public revenue; **weakened both state fiscal capacity and commercial civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1848-1857\n- state_power (float, 0-10): absolute state power at the end of 1848-1857\n- society_change (float): society_power change vs. 1838-1847\n- state_change (float): state_power change vs. 1838-1847\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1858-1867": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1858-1867, building on the established trajectory. Start\nfrom where Chile stood at the end of 1848-1857, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1858-1867:\nTrends:\n- **Erosion of Montt-era presidential dominance (1858-1861):** party opposition, congressional resistance, and elite mobilization grew against the centralized executive; **weakened the state’s unilateral power, strengthened organized civil society/parties**.\n- **Consolidation of political parties and public opposition:** Liberals, Conservatives, Nationals/Montt-Varistas, and later Radicals became more organized through newspapers, clubs, elections, and Congress; **strengthened civil society**, especially elite and urban political society.\n- **Expansion of transport and communications infrastructure:** railways, roads, ports, and telegraph links—especially around Santiago-Valparaíso and mining/export zones—deepened market and administrative integration; **strengthened the state’s reach and merchant/export civil society**.\n- **Export-led mining and agricultural growth, especially copper, silver, wheat, and Valparaíso commerce:** increased customs revenue and private wealth; **strengthened both the fiscal state and regional/merchant civil society**.\n- **Southward frontier colonization and pressure on Mapuche territory:** settlement, forts, land surveys, and military planning in Araucanía advanced through the 1860s; **strengthened the Chilean state and settler society, weakened autonomous Mapuche society**.\n\nEvents:\n- **1858 formation of the Liberal-Conservative “Fusion” against the Montt government:** united former enemies against executive centralism and the Varas succession; **strengthened civil society/party opposition, weakened presidential control**.\n- **1859 Civil War/Revolution, especially the northern uprising led by Pedro León Gallo:** regional mining elites and liberals challenged Santiago; the government’s victory at **Cerro Grande** restored order; **initially strengthened society’s challenge, but ultimately strengthened the central state’s coercive authority**.\n- **1861 presidential compromise and election of José Joaquín Pérez after Antonio Varas withdrew:** ended the Montt-Varas succession project and opened a more conciliatory political phase; **strengthened institutional politics and civil society, weakened executive domination**.\n- **1861-1862 launch of Cornelio Saavedra’s occupation plan in Araucanía, including forts and new towns such as Angol:** extended Chilean administration south of the Biobío; **strengthened the state, weakened Mapuche autonomy**.\n- **1863 founding/consolidation of the Radical Party current after the 1859 defeat:** gave anticlerical, federalist, and liberal reform forces a more durable political vehicle; **strengthened organized civil society**.\n- **1865 interpretive law on religious toleration:** allowed non-Catholics private worship and schools despite Catholic establishment; **strengthened plural civil society, weakened Church-state monopoly**.\n- **1865-1866 war with Spain, including Chile’s declaration of war, the capture of the Covadonga, and the 1866 bombardment of Valparaíso:** produced patriotic mobilization but exposed naval/coastal weakness and damaged commerce; **strengthened national-state mobilization, but temporarily weakened state capacity and merchant society economically**.\n- **1866 law regulating indigenous lands and state settlement in Araucanía:** asserted state authority over frontier landholding and settlement; **strengthened the Chilean state and settlers, weakened Mapuche society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1858-1867\n- state_power (float, 0-10): absolute state power at the end of 1858-1867\n- society_change (float): society_power change vs. 1848-1857\n- state_change (float): state_power change vs. 1848-1857\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1868-1877": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1868-1877, building on the established trajectory. Start\nfrom where Chile stood at the end of 1858-1867, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1868-1877:\nTrends:\n- **Liberal “parliamentarization” of politics**: Congress, parties, elections, and the press became more important relative to the presidency; **strengthened civil society/elite political organization, weakened executive state discretion**.\n- **Expansion of state rule into Araucanía**: forts, military lines, land surveying, and settler colonization advanced southward; **strengthened the Chilean state and settler society, weakened Mapuche autonomy/civil society**.\n- **Export-led infrastructure growth**: railways, telegraph lines, ports, mining, wheat, and Valparaíso finance expanded state reach and market integration; **strengthened both state capacity and commercial civil society**.\n- **Economic downturn after the 1873 global depression, severe by 1876-77**: falling export prices and fiscal stress constrained public spending; **weakened state finances and parts of society dependent on exports/employment**.\n- **Rising literacy, schooling, newspapers, parties, and associations**: a larger literate urban public and organized political society emerged; **strengthened civil society and electoral participation**.\n\nEvents:\n- **1868-71 Mapuche uprising and Chilean military campaigns in Araucanía, including consolidation of the Malleco frontier**: **strengthened state territorial power; weakened Mapuche society**.\n- **1871 constitutional reform banning immediate presidential reelection, followed by Federico Errázuriz Zañartu’s election**: **weakened presidential dominance; strengthened parties, Congress, and electoral society**.\n- **1874 constitutional/electoral reforms**: expanded effective male suffrage for literate men, protected association/assembly/petition/teaching, and limited emergency powers; **strengthened civil society and Congress; constrained coercive state power**.\n- **1874 Chile-Bolivia Boundary Treaty**: fixed the border at 24°S and protected Chilean nitrate/mining interests from new taxes; **constrained state territorial claims but strengthened Chilean commercial society in the north**.\n- **1875 Penal Code in force and Organic Law of Courts**: modernized criminal law and judicial organization; **strengthened rule-bound state capacity and legal protections for society**.\n- **1875 national census**: improved demographic and administrative knowledge; **strengthened state information capacity**.\n- **1876 election of Aníbal Pinto amid fiscal crisis**: peaceful succession **strengthened constitutional order**, but the crisis **weakened state fiscal capacity**.\n- **1877 Amunátegui Decree allowing women to take university examinations**: **strengthened civil society**, especially access to higher education for women.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1868-1877\n- state_power (float, 0-10): absolute state power at the end of 1868-1877\n- society_change (float): society_power change vs. 1858-1867\n- state_change (float): state_power change vs. 1858-1867\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1878-1887": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1878-1887, building on the established trajectory. Start\nfrom where Chile stood at the end of 1868-1877, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1878-1887:\nTrends:\n- Nitrate expansion in the conquered north: export taxes, ports, railways, and foreign-capital mining in Tarapacá/Antofagasta greatly strengthened the fiscal capacity of the Chilean state; also strengthened mining/merchant elites and concentrated a new nitrate labor force.\n- Fiscal-military centralization from wartime mobilization: army, navy, logistics, taxation, and public debt expanded, strengthening the state over society.\n- Southward territorial incorporation and colonization of Araucanía: forts, surveys, land sales, and settler immigration strengthened the Chilean state and settler society, while severely weakening Mapuche autonomous society.\n- Liberal secular state-building: the state increasingly took over education, cemeteries, marriage, and vital records, strengthening state administrative power and weakening the Catholic Church’s institutional authority in civil society.\n- Growth of party, press, congressional, and electoral politics among literate male citizens and elites: strengthened organized civil society and Congress somewhat, though presidential electoral management remained strong.\n- Urbanization and mining-labor concentration in Santiago, Valparaíso, and the nitrate north: strengthened associational civil society through mutual-aid societies, newspapers, and early labor organization, while creating new problems for state control.\n\nEvents:\n- 1878 suspension/weakening of metallic convertibility and resort to paper finance during crisis and war preparation: strengthened state fiscal discretion; weakened creditors and private monetary confidence.\n- 1878 Bolivian tax on the Chilean Antofagasta nitrate company, followed by Chilean military occupation of Antofagasta in February 1879: triggered the War of the Pacific and strengthened Chilean state mobilization.\n- War of the Pacific, 1879-1884: Chile’s victories over Peru and Bolivia strengthened the army, navy, executive state, and nationalist civil society.\n- 1881 Boundary Treaty with Argentina: settled the eastern frontier, reduced the risk of a two-front war, and strengthened Chilean state consolidation, though Chile gave up claims to most of Patagonia.\n- 1881-1883 final “Pacification of Araucanía,” including occupation of Temuco and defeat of Mapuche resistance: strengthened the Chilean state territorially; weakened Mapuche society.\n- 1883 Treaty of Ancón with Peru and 1884 truce with Bolivia: Chile annexed Tarapacá and secured control over Antofagasta, massively strengthening state revenue through nitrates.\n- 1883-1884 Secular Laws on cemeteries, civil marriage, and civil registry: strengthened the state’s direct authority over citizens’ life events; weakened the Church’s social power.\n- 1886-1887 cholera epidemic and sanitary measures: weakened society through mortality and disruption, while pushing the state toward stronger public-health intervention.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1878-1887\n- state_power (float, 0-10): absolute state power at the end of 1878-1887\n- society_change (float): society_power change vs. 1868-1877\n- state_change (float): state_power change vs. 1868-1877\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1888-1897": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1888-1897, building on the established trajectory. Start\nfrom where Chile stood at the end of 1878-1887, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1888-1897:\nTrends:\n- **Nitrate-export boom in the Norte Grande (Tarapacá/Antofagasta):** greatly increased fiscal revenues through export duties, strengthening the **state’s financial capacity**; also empowered nitrate owners, merchants, banks, and foreign capital, strengthening **elite civil society**.\n- **Expansion of railways, ports, schools, and public works under Balmaceda and after:** improved territorial integration and administrative reach, strengthening the **state**; also expanded literate urban publics and professional groups, strengthening **society**.\n- **Shift to “parliamentary”/oligarchic rule after 1891:** Congress, parties, and elite caucuses dominated ministries and budgets; this weakened the **central executive state** but strengthened **elite civil society/political society**.\n- **Growth of urban and mining labor organization amid the “social question”:** mutual-aid societies, worker newspapers, and strikes expanded collective action, strengthening **popular civil society**, though often met by repression.\n- **Consolidation of Chilean control over frontier/peripheral territories, including the south and islands:** strengthened the **state’s territorial reach**, while weakening Indigenous/local autonomy, especially Mapuche and Rapa Nui society.\n\nEvents:\n- **1888 annexation of Rapa Nui/Easter Island:** Chile acquired sovereignty through the Toro–Atamu Tekena agreement; strengthened the **state territorially**, weakened **Rapa Nui autonomy**.\n- **1890 strike wave in ports and nitrate zones:** workers in Valparaíso, Iquique, and nitrate areas mobilized over wages and conditions; strengthened **popular civil society**, while prompting coercive state responses.\n- **1891 Chilean Civil War:** conflict between President Balmaceda and Congress/naval rebels ended with Balmaceda’s defeat and suicide; weakened the **presidential state**, strengthened **Congress, parties, and elite society**.\n- **1891 Law of the Autonomous Commune:** gave municipalities greater control, including over electoral machinery; weakened **central executive control**, strengthened **local elites and municipal society**.\n- **1896 presidential election of Federico Errázuriz Echaurren:** consolidated post-civil-war parliamentary politics; strengthened **party/congressional power**, kept the **executive comparatively weak**.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1888-1897\n- state_power (float, 0-10): absolute state power at the end of 1888-1897\n- society_change (float): society_power change vs. 1878-1887\n- state_change (float): state_power change vs. 1878-1887\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1898-1907": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1898-1907, building on the established trajectory. Start\nfrom where Chile stood at the end of 1888-1897, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1898-1907:\nTrends:\n- **Parliamentary Republic/oligarchic congressional dominance** after 1891, continuing through 1898-1907: frequent cabinet turnover and elite party bargaining **weakened central executive state capacity**, while **strengthening elite civil society/party machines**.\n- **Nitrate-export boom in the north**: customs revenues from nitrate **strengthened the fiscal state** and funded public works, but dependence on foreign-owned enclaves and world prices also **empowered private economic actors** and made state capacity fragile.\n- **Growth of the “social question”**—urbanization, migration to nitrate oficinas, high living costs, poor housing: created a larger, concentrated working class, **strengthening popular civil society’s mobilizing potential** while straining state legitimacy.\n- **Expansion of labor organization**—mutual-aid societies, mancomunales, labor newspapers, strike networks in ports, mines, and cities: **strengthened civil society from below**, especially workers’ collective capacity.\n- **Military professionalization and conscription-era reforms** influenced by German models: **strengthened the coercive and administrative capacity of the state**, later visible in strike repression.\n\nEvents:\n- **1898-1899 Argentine boundary crisis, Puna de Atacama arbitration, and the 1899 “Abrazo del Estrecho”**: diplomatic settlement **strengthened the Chilean state’s territorial position** and avoided a costly war.\n- **1900 Compulsory Military Service Law**: materially **strengthened state coercive capacity** and its reach over male citizens.\n- **1902 Pactos de Mayo with Argentina**: reduced war risk and naval competition, **strengthening the state diplomatically** while freeing resources for internal governance.\n- **1903 Valparaíso dockworkers’ strike and repression**: showed growing worker organization, **strengthening civil society**, but state violence **asserted state coercive power** and weakened legitimacy.\n- **1904 Treaty of Peace and Friendship with Bolivia**: Bolivia recognized Chilean control over Antofagasta; this **strengthened Chilean territorial and fiscal state power** over the nitrate zone.\n- **1905 Santiago meat riots / “Semana Roja”**: mass protest over food prices and taxes **strengthened popular mobilization**, while repression **asserted state force but damaged legitimacy**.\n- **1906 Valparaíso earthquake**: devastated Chile’s main port, temporarily **weakening state and municipal capacity**, but reconstruction needs expanded demands for public action.\n- **1907 Santa María School massacre in Iquique**: the army crushed the nitrate workers’ strike, **weakening organized labor/civil society in the short run** while demonstrating the state’s coercive alliance with nitrate elites.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1898-1907\n- state_power (float, 0-10): absolute state power at the end of 1898-1907\n- society_change (float): society_power change vs. 1888-1897\n- state_change (float): state_power change vs. 1888-1897\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1908-1917": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1908-1917, building on the established trajectory. Start\nfrom where Chile stood at the end of 1898-1907, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1908-1917:\nTrends:\n- **Parliamentary/oligarchic rule persisted (1908–1917):** frequent cabinet turnover and congressional dominance weakened autonomous executive state power; strengthened elite party networks and landowner/business society, while excluding mass society.\n- **Dependence on nitrate export taxes:** strengthened the fiscal state when nitrate revenues were high, but made the state highly vulnerable to external shocks after 1914.\n- **Urbanization, literacy, newspapers, railways, and the “social question”:** concentrated workers in nitrate towns, ports, Santiago, Valparaíso, and rail hubs; strengthened civil society’s capacity to organize and protest.\n- **Growth of organized labor and socialist/anarchist currents:** mutual-aid societies, unions, worker papers, and federations expanded; strengthened popular civil society against employers and the oligarchic state.\n- **Early social legislation and labor regulation:** the state slowly moved beyond laissez-faire policing toward workplace regulation; strengthened state administrative reach and modestly recognized workers’ claims.\n\nEvents:\n- **1909 founding of the Federación Obrera de Chile (FOCh):** strengthened organized working-class civil society, initially mutualist/moderate but later a national labor vehicle.\n- **1912 founding of the Partido Obrero Socialista in Iquique by Luis Emilio Recabarren and others:** strengthened working-class political organization and challenged oligarchic party control.\n- **1914 outbreak of World War I and nitrate-market disruption:** weakened the fiscal state through revenue instability and unemployment; also intensified worker grievances and mobilization.\n- **1915 election of Arturo Alessandri as senator for Tarapacá:** strengthened mass electoral politics and popular civil society; signaled weakening of purely oligarchic mediation.\n- **1916 Work Accidents Law and 1917 nursery/crèche legislation:** strengthened state regulatory capacity over labor relations; modestly strengthened workers’ social rights.\n- **1916–1917 wartime strike and cost-of-living unrest among railway, port, nitrate, and urban workers:** strengthened civil society mobilization, while provoking state coercive responses.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1908-1917\n- state_power (float, 0-10): absolute state power at the end of 1908-1917\n- society_change (float): society_power change vs. 1898-1907\n- state_change (float): state_power change vs. 1898-1907\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1918-1927": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1918-1927, building on the established trajectory. Start\nfrom where Chile stood at the end of 1908-1917, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1918-1927:\nTrends:\n- **Post–World War I nitrate instability (1918-1927):** falling/volatile nitrate exports, synthetic-nitrate competition, unemployment in the north, and fiscal stress **weakened state finances** and **fueled labor mobilization**.\n- **Expansion of organized labor and the left:** the FOCh became more militant, the Socialist Workers’ Party became the **Communist Party of Chile in 1922**, and strike activity rose; this **strengthened civil society**, especially workers’ capacity to organize.\n- **Urban “social question”:** inflation, food prices, housing shortages, and urban poverty generated protests by workers, students, and middle sectors; this **strengthened contentious civil society** and pressured the state to regulate labor and welfare.\n- **Crisis of the parliamentary/oligarchic regime:** congressional obstruction, cabinet instability, and elite factionalism under the old parliamentary system **weakened effective state capacity** and delegitimized civilian institutions.\n- **Politicization and professionalization of the armed forces:** army officers increasingly acted as an autonomous political force; this **strengthened coercive state power** but **weakened civilian society’s control over the state**.\n- **Centralizing state-building after 1925:** the new constitution, stronger presidency, monetary reform, and new police institutions **strengthened the central state** relative to Congress, local elites, and civil society.\n\nEvents:\n- **1918-1919 food-price protests and the Asamblea Obrera de Alimentación Nacional:** mass mobilization over subsistence costs **strengthened civil society** and exposed weak state responsiveness.\n- **1920 election of Arturo Alessandri:** his reformist, anti-oligarchic campaign mobilized workers and middle classes, **strengthening civil society**, while giving the executive a mandate to expand state intervention.\n- **1921 San Gregorio massacre:** state repression of nitrate workers **weakened organized labor/civil society** and demonstrated the coercive capacity of the state.\n- **September 1924 “Ruido de sables” and military intervention:** army pressure forced Congress to pass long-stalled social legislation, **strengthening the regulatory state**, but the military’s entry into politics **weakened civilian institutions**.\n- **September 1924 military junta and Alessandri’s exile:** Congress was closed and civilian rule interrupted; this **strengthened military-state power** and **weakened civil society and constitutional checks**.\n- **January-September 1925 return of Alessandri and the Constitution of 1925:** ended the parliamentary system, created a stronger presidency, and separated church and state; this **strengthened the central executive state** and weakened the old oligarchic Congress.\n- **1925 Central Bank and Kemmerer monetary reforms:** creation of the Banco Central and fiscal-monetary reforms **strengthened state administrative and financial capacity**.\n- **1925 La Coruña massacre:** repression of nitrate workers **weakened labor civil society** and reinforced coercive state power.\n- **1927 rise of Carlos Ibáñez del Campo to the presidency:** intimidation of opponents, censorship, and arrests **strengthened authoritarian state power** and **weakened civil society**.\n- **1927 creation of Carabineros de Chile:** consolidation of national police forces **strengthened the state’s territorial and coercive reach**.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n1908-1917: <7.6, 8.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1918-1927\n- state_power (float, 0-10): absolute state power at the end of 1918-1927\n- society_change (float): society_power change vs. 1908-1917\n- state_change (float): state_power change vs. 1908-1917\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1928-1937": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1928-1937, building on the established trajectory. Start\nfrom where Chile stood at the end of 1918-1927, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1928-1937:\nTrends:\n- **Ibáñez-era centralization and policing (1928-1931):** rule by decree, censorship, exile of opponents, and consolidation of the Carabineros strengthened the **state** and weakened organized **civil society**.\n- **Great Depression/export collapse (from 1929):** nitrate and copper revenues, foreign credit, and employment collapsed; this weakened **state** fiscal capacity while increasing social unrest and labor pressure from **society**.\n- **Growth of urban labor, student, and middle-class mobilization:** unemployment and urban concentration expanded unions, student federations, and protest politics; strengthened **civil society** against the state.\n- **Restoration of constitutional order under Alessandri (1932-1937):** rebuilding presidential authority, courts, budgets, and public order strengthened the **state**, though often through repression of radical movements.\n- **Mass-party and coalition politics:** Socialists, Communists, Radicals, unions, women’s groups, and right-wing militias became more organized; strengthened **civil society**, but also polarized it.\n\nEvents:\n- **1929 Treaty of Lima with Peru:** settled Tacna-Arica dispute; strengthened the **state** by stabilizing borders and international legitimacy.\n- **1930 “Thermal Congress” under Ibáñez:** a compliant legislature chosen without real competition; strengthened executive **state** power and weakened democratic **society**.\n- **July 1931 fall of Ibáñez after protests and fiscal crisis:** street mobilization by students, professionals, workers, and parties weakened authoritarian **state** power and strengthened **civil society**.\n- **September 1931 naval mutiny:** showed breakdown in coercive discipline; weakened the **state** and reflected social-economic grievances within society.\n- **June-September 1932 Socialist Republic and coups:** severe regime instability weakened the **state**, while briefly empowering radical labor, student, and left-military currents in **society**.\n- **October/December 1932 Alessandri’s election and inauguration:** restored regular constitutional government; strengthened both the **state** and electoral **civil society**.\n- **1934 municipal suffrage for women; 1935 first women’s municipal vote:** broadened political participation; strengthened **civil society**.\n- **1934 Ránquil uprising and massacre:** rural/Mapuche-peasant mobilization was crushed by Carabineros; strengthened coercive **state** power and weakened rural **society**.\n- **1936 formation of the Popular Front and CTCH labor confederation:** unified left parties and organized labor; strengthened **civil society** vis-à-vis the state.\n- **1937 Internal Security legislation/policing against subversion:** expanded legal tools for repression; strengthened the **state** and constrained radical **civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n1908-1917: <7.6, 8.1>\n1918-1927: <7.0, 8.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1928-1937\n- state_power (float, 0-10): absolute state power at the end of 1928-1937\n- society_change (float): society_power change vs. 1918-1927\n- state_change (float): state_power change vs. 1918-1927\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1938-1947": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1938-1947, building on the established trajectory. Start\nfrom where Chile stood at the end of 1928-1937, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1938-1947:\nTrends:\n- **State-led industrialization after 1939**: CORFO-led import-substitution, electrification, steel planning, and public investment expanded administrative/economic capacity; **strengthened the state**.\n- **Growth of urban industry and wage labor** in Santiago, Valparaíso, Concepción, mining zones, and new manufacturing sectors; enlarged unions and left/center parties; **strengthened civil society**, while also broadening the state’s regulatory reach.\n- **Expansion of social policy, education, and technocratic planning under Radical governments**; increased state penetration into everyday life and human-capital formation; **strengthened both state and society**.\n- **Wartime inflation, shortages, and wage pressure** during WWII and its aftermath; fueled strikes and protest but eroded governmental legitimacy; **strengthened contentious civil society, weakened state authority**.\n- **Persistence of the hacienda/rural oligarchic order** and weak rural unionization; kept peasants politically dependent and limited reform; **strengthened local elite power, weakened broad civil society and state penetration**.\n- **Fragmentation of the labor-left coalition by 1946-47**—Socialist divisions, CTCh split, Communist isolation; reduced labor’s unified bargaining power; **weakened civil society vis-à-vis the state**.\n\nEvents:\n- **1938 Seguro Obrero massacre**: Carabineros killed surrendered National Socialist rebels after a failed coup attempt; displayed coercive state power but delegitimized the right-wing government; **strengthened state coercion, weakened state legitimacy, energized opposition society**.\n- **October 1938 election of Pedro Aguirre Cerda and the Popular Front**: brought Radicals, Socialists, Communists, unions, and middle-class groups into government; **strengthened organized civil society and gave the state a reform mandate**.\n- **January 1939 Chillán earthquake and creation of the Reconstruction Corporation and CORFO**: disaster response became the basis for centralized development planning; **strongly strengthened the state**.\n- **1942 election of Juan Antonio Ríos after Aguirre Cerda’s death**: orderly constitutional succession preserved civilian party rule; **strengthened both state institutions and electoral civil society**.\n- **Chile’s WWII alignment—breaking with the Axis in 1943 and declaring war on Japan in 1945**: increased U.S. ties, security coordination, and strategic management of copper; **strengthened the state**, though with greater external dependence.\n- **1946 election of Gabriel González Videla with Communist support and Communist cabinet participation**: gave the organized left direct access to executive power; **strengthened civil society’s leverage over the state**.\n- **1947 rupture with the Communists, expulsion from cabinet, repression of strikes, and use of emergency powers/Pisagua detentions**: especially after coal and labor unrest; **strengthened coercive state power and weakened Communist-led labor civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n1908-1917: <7.6, 8.1>\n1918-1927: <7.0, 8.7>\n1928-1937: <7.5, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1938-1947\n- state_power (float, 0-10): absolute state power at the end of 1938-1947\n- society_change (float): society_power change vs. 1928-1937\n- state_change (float): state_power change vs. 1928-1937\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1948-1957": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1948-1957, building on the established trajectory. Start\nfrom where Chile stood at the end of 1938-1947, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1948-1957:\nTrends:\n- **Cold War internal-security state (1948-1957):** policing, surveillance, censorship, proscription of Communists, and repression of left-led unions expanded after 1948. **Strengthened state coercive power; weakened left civil society.**\n- **Broader electoral incorporation:** women gained full national suffrage in 1949 and voted in the 1952 presidential election. **Strengthened civil society participation and state legitimacy.**\n- **Persistent inflation and fiscal strain:** high prices, wage conflict, and subsidy/fare disputes eroded confidence in governments. **Weakened state legitimacy/capacity; strengthened labor and popular mobilization.**\n- **Growth of organized labor and urban popular sectors:** despite repression, unions, public employees, students, and urban neighborhood groups became more coordinated. **Strengthened civil society.**\n- **Rapid urbanization and housing shortages in Santiago and other cities:** expansion of *poblaciones callampas* exposed weak state urban capacity while creating organized “poblador” movements. **Weakened state control; strengthened grassroots society.**\n- **State-led development and technocratic economic management:** CORFO-style industrial policy, price controls, and later stabilization planning kept the state central in the economy, though with limited fiscal effectiveness. **Strengthened administrative state, but inflation weakened it.**\n\nEvents:\n- **1948 — Law for the Permanent Defense of Democracy / “Ley Maldita”:** banned the Communist Party, removed Communists from electoral rolls, and enabled arrests and detention, including at Pisagua. **Greatly strengthened state coercion; weakened left parties, unions, and civil liberties.**\n- **1949 — women’s national suffrage law:** gave women the vote in presidential and congressional elections. **Strengthened civil society and electoral democracy.**\n- **1949 — “Revuelta de la chaucha”:** Santiago riots over a public-transport fare increase were met with police/military repression. **Showed popular society’s mobilizing power; state restored order coercively but lost legitimacy.**\n- **1952 — election of Carlos Ibáñez del Campo:** an anti-party, populist ex-general won the presidency with support from voters disillusioned with traditional parties. **Temporarily strengthened executive authority; weakened traditional party-based civil society.**\n- **1953 — creation of the Central Única de Trabajadores, CUT:** unified much of the labor movement under national leadership. **Strengthened organized civil society, especially labor.**\n- **1955-1957 — Klein-Saks stabilization program:** austerity, wage restraint, and cuts to subsidies sought to curb inflation. **Strengthened technocratic/executive state capacity; weakened workers’ purchasing power and provoked social resistance.**\n- **1957 — “Battle of Santiago”:** mass protests and riots over fare hikes and living costs led to military deployment, deaths, and a state of emergency. **Displayed strong civil society unrest; strengthened short-run state coercion but weakened legitimacy.**\n- **1957 — formation of FRAP and the Christian Democratic Party:** new left and center reformist coalitions reorganized electoral politics. **Strengthened organized civil society and party competition.**\n- **1957 — La Victoria land seizure in Santiago:** organized homeless families occupied land and founded a major *población*. **Strengthened grassroots urban civil society; exposed weak state housing capacity.**\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n1908-1917: <7.6, 8.1>\n1918-1927: <7.0, 8.7>\n1928-1937: <7.5, 8.3>\n1938-1947: <7.7, 8.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1948-1957\n- state_power (float, 0-10): absolute state power at the end of 1948-1957\n- society_change (float): society_power change vs. 1938-1947\n- state_change (float): state_power change vs. 1938-1947\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1958-1967": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1958-1967, building on the established trajectory. Start\nfrom where Chile stood at the end of 1948-1957, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1958-1967:\nTrends:\n- **Expansion of the developmental state** (planning, housing, education, CORFO-linked development, Alliance for Progress funding under Frei): **strengthened the state’s administrative reach**, though unevenly.\n- **Persistent inflation, fiscal strain, and copper dependence** under Alessandri and early Frei: **weakened state autonomy/capacity**, because policy depended heavily on foreign exchange, U.S. support, and copper firms.\n- **Rapid urbanization and growth of “poblador” settlements around Santiago and other cities**: **strengthened civil society mobilization** through neighborhood, housing, church, and party-linked organizations; also increased demands on the state.\n- **Rising mass political participation and ideological polarization** among Christian Democrats, Socialists, Communists, Radicals, and the Right: **strengthened organized society**, but made state action more contested.\n- **Growth of labor, student, and professional organizations** in mines, public employment, universities, and urban sectors: **strengthened civil society** and its capacity to pressure governments.\n- **Erosion of the traditional latifundio order** through rural migration, Catholic/Christian Democratic organizing, and pressure for agrarian reform: **weakened landlord power** and **strengthened both the reforming state and peasant society**.\n\nEvents:\n- **1958 repeal of the “Ley de Defensa Permanente de la Democracia”**, legalizing the Communist Party: **strengthened civil society**, especially the organized Left and labor movement; also increased electoral legitimacy.\n- **1958 adoption/use of the single official ballot and cleaner electoral rules**: **strengthened civil society’s autonomous voting power** by reducing bribery and landlord pressure; **strengthened state electoral legitimacy**.\n- **1958 presidential election of Jorge Alessandri**: preserved constitutional continuity and conservative-liberal rule; **strengthened the state’s institutional legitimacy**, though with a narrow mandate.\n- **1960 Valdivia earthquake and reconstruction response**: exposed state weakness in disaster capacity but led to expanded public reconstruction, housing, and planning efforts; **ultimately strengthened state presence**.\n- **1962 Agrarian Reform Law, creating CORA and INDAP**: modest but important first agrarian reform; **strengthened the state’s authority over rural property relations** and began **strengthening peasant society**.\n- **1964 presidential election of Eduardo Frei Montalva and the “Revolution in Liberty” mandate**: **strengthened reformist state capacity** and mobilized Christian Democratic civil society; U.S./CIA intervention also **weakened democratic autonomy**.\n- **1965 Christian Democratic congressional victory**: gave Frei an unusually strong legislative base; **strengthened the state’s ability to pass reforms**.\n- **1966 “Chileanization” of copper agreements** with major U.S. mining companies: increased Chilean state ownership and revenue claims; **strengthened the state** relative to foreign capital.\n- **1967 Agrarian Reform Law and Peasant Unionization Law**: major turning point; **strengthened the state’s power to expropriate and redistribute land** and **strengthened peasant civil society**, while weakening landlords.\n- **1967 university reform and student mobilizations**: **strengthened student civil society** and challenged traditional university and elite authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n1908-1917: <7.6, 8.1>\n1918-1927: <7.0, 8.7>\n1928-1937: <7.5, 8.3>\n1938-1947: <7.7, 8.7>\n1948-1957: <7.8, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1958-1967\n- state_power (float, 0-10): absolute state power at the end of 1958-1967\n- society_change (float): society_power change vs. 1948-1957\n- state_change (float): state_power change vs. 1948-1957\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1968-1977": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1968-1977, building on the established trajectory. Start\nfrom where Chile stood at the end of 1958-1967, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1968-1977:\nTrends:\n- **Accelerating agrarian reform and peasant unionization, 1968-1973** — land expropriations, asentamientos, and rural organizing weakened traditional landed elites and strengthened mobilized civil society; also expanded the state’s reach into the countryside.\n- **Rising labor, student, and neighborhood mobilization under Frei and Allende** — unions, cordones industriales, JAP supply committees, student movements, and left parties strengthened civil society, but also made society more polarized and harder for the state to govern.\n- **Expansion of state economic intervention, 1970-1973** — nationalizations, price controls, state distribution, and the “social property area” strengthened the economic power of the state, but fiscal strain, shortages, and administrative overload weakened state capacity.\n- **Economic crisis and inflation, especially 1972-1973** — hyperinflation, shortages, black markets, and declining production weakened the civilian state and empowered both opposition civil society and informal survival networks.\n- **Increasing political polarization and erosion of constitutional bargaining, 1968-1973** — the center weakened, parties radicalized, and extra-parliamentary action grew; this strengthened organized factions in society but weakened democratic state authority.\n- **Militarization of politics and rising autonomy of the armed forces, 1969-1973** — the military became a decisive political actor, weakening civilian state control while strengthening the coercive apparatus.\n- **Authoritarian centralization after 1973** — Congress, parties, courts, universities, unions, and media were subordinated or repressed; the coercive state was strengthened, while independent civil society was sharply weakened.\n- **Neoliberal restructuring, 1975-1977** — privatization, fiscal austerity, deregulation, and attacks on organized labor reduced the state’s economic role but strengthened technocratic executive power and weakened unions, workers, and popular organizations.\n\nEvents:\n- **1968-1969 intensification of Frei’s agrarian reform implementation** — strengthened state penetration of rural society and strengthened peasant organizations; weakened landlords.\n- **1968 university reform movement in Chilean universities** — strengthened student and academic civil society; weakened traditional hierarchical university authority.\n- **October 1969 “Tacnazo” military mutiny** — weakened civilian control of the state and signaled growing military corporate power.\n- **September-November 1970 election and congressional confirmation of Salvador Allende** — strengthened the democratic-left project and mobilized popular civil society; also increased elite and military resistance to the state.\n- **July 1971 unanimous nationalization of copper** — greatly strengthened state economic power over Chile’s main export sector; weakened foreign corporate power, especially U.S. firms.\n- **October 1972 truckers’ strike and broader employers’/professionals’ strike** — weakened Allende’s governing capacity; strengthened opposition civil society and business associations.\n- **June 1973 “Tanquetazo” failed coup attempt** — weakened the authority of the constitutional state and showed the armed forces’ growing political power.\n- **11 September 1973 military coup** — destroyed the democratic state while massively strengthening the military-coercive state; severely weakened parties, unions, Congress, the press, and popular organizations.\n- **September 1973 closure of Congress and banning/suspension of parties** — strengthened junta rule; crippled organized political civil society.\n- **1973-1974 mass arrests, executions, exile, and the Caravan of Death** — strengthened state terror and deterrence; devastated unions, left parties, and community organizations.\n- **June 1974 creation of DINA and Pinochet’s consolidation as supreme chief of the nation** — strengthened centralized coercive state power; weakened civil society through surveillance, torture, and disappearances.\n- **1975 “shock treatment” economic program** — strengthened executive-technocratic control and weakened labor, consumers, and state-sector workers; reduced the developmental/economic state.\n- **1975 Operation Condor coordination and transnational repression** — strengthened the security state beyond Chile’s borders; weakened exile opposition networks.\n- **1977 Chacarillas speech and institutionalization of military rule** — strengthened the regime’s long-term authoritarian project; signaled continued exclusion of democratic civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n1908-1917: <7.6, 8.1>\n1918-1927: <7.0, 8.7>\n1928-1937: <7.5, 8.3>\n1938-1947: <7.7, 8.7>\n1948-1957: <7.8, 8.8>\n1958-1967: <8.3, 8.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1968-1977\n- state_power (float, 0-10): absolute state power at the end of 1968-1977\n- society_change (float): society_power change vs. 1958-1967\n- state_change (float): state_power change vs. 1958-1967\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1978-1987": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1978-1987, building on the established trajectory. Start\nfrom where Chile stood at the end of 1968-1977, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1978-1987:\nTrends:\n- **Authoritarian institutionalization (1978-87):** the junta moved from ad hoc military rule toward a legally entrenched regime, culminating in the 1980 Constitution and controlled transition rules; **strengthened the state/military, weakened society’s leverage**.\n- **Expansion of coercive surveillance and repression through the CNI, emergency powers, censorship, exile and police controls:** maintained fear and fragmented opposition; **strengthened despotic state power, weakened civil society**.\n- **Neoliberal restructuring and privatization:** trade opening, privatizations, deregulation, AFP pension reform, health/education decentralization and reduced state economic provision; **weakened the state’s social/economic role, but weakened organized labor and popular society too**.\n- **Labor fragmentation under the 1979 Plan Laboral:** firm-level bargaining, limits on strikes and union coordination; **weakened unions/civil society, strengthened employers and the regime**.\n- **Debt crisis, unemployment and poverty after 1982:** recession and social hardship eroded regime legitimacy and helped mobilize pobladores, unions, students and professionals; **weakened state legitimacy, strengthened oppositional society**.\n- **Reconstitution of opposition networks, often under Church protection:** human-rights groups, neighborhood organizations, unions, student federations, professional associations and party fronts revived; **strengthened civil society**.\n- **Controlled political opening by the mid-1980s:** the regime prepared for the 1988 plebiscite through electoral rules and party registration while retaining military safeguards; **strengthened civil society somewhat, but under state-designed limits**.\n\nEvents:\n- **1978 Amnesty Decree Law:** shielded agents for many 1973-78 human-rights crimes; **strengthened coercive state impunity, weakened civil accountability**.\n- **1978 Beagle Channel crisis with Argentina:** near-war boosted military mobilization and nationalist authority; **strengthened the armed state**.\n- **1980 constitutional plebiscite and 1981 entry into force of the Constitution:** extended Pinochet’s rule and embedded military tutelage, but also created a future plebiscite timetable; **mainly strengthened the state, with a later opening for society**.\n- **1979-81 social and economic reforms, including Plan Laboral and AFP pension privatization:** **weakened unions and state welfare capacity, strengthened regime control over society**.\n- **1982-83 financial/debt crisis and bank interventions:** collapse of the “miracle” forced state bailouts and austerity; **weakened regime legitimacy, increased state economic intervention, spurred society**.\n- **May 1983 first National Protest Day and the 1983-86 protest cycle:** mass demonstrations, strikes and poblador mobilization challenged the dictatorship; **strengthened civil society, weakened state aura of control**.\n- **1983 formation of the Democratic Alliance and other opposition blocs:** parties and civic actors coordinated demands for transition; **strengthened organized civil society**.\n- **1985 National Accord for the Transition to Full Democracy, backed by the Catholic Church:** united moderate opposition and legitimized negotiated transition demands; **strengthened civil society, pressured the state**.\n- **1986 Carrizal Bajo arms discovery and September FPMR assassination attempt on Pinochet:** exposed armed resistance but triggered harsh repression and state of siege; **briefly showed state vulnerability, then strengthened coercive state power**.\n- **1987 papal visit and public mobilizations; 1987 political-party/electoral laws:** the visit emboldened opposition and human-rights activism, while party registration reopened legal political organization; **strengthened civil society within regime-controlled rules**.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n1908-1917: <7.6, 8.1>\n1918-1927: <7.0, 8.7>\n1928-1937: <7.5, 8.3>\n1938-1947: <7.7, 8.7>\n1948-1957: <7.8, 8.8>\n1958-1967: <8.3, 8.9>\n1968-1977: <3.2, 9.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1978-1987\n- state_power (float, 0-10): absolute state power at the end of 1978-1987\n- society_change (float): society_power change vs. 1968-1977\n- state_change (float): state_power change vs. 1968-1977\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1988-1997": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1988-1997, building on the established trajectory. Start\nfrom where Chile stood at the end of 1978-1987, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1988-1997:\nTrends:\n- **Managed democratic transition under the 1980 Constitution:** elected civilian governments returned, but with “authoritarian enclaves” — appointed senators, military autonomy, binomial electoral rules, Constitutional Tribunal powers. **Strengthened the state’s legal continuity but weakened elected civilian control and civil society’s ability to reshape institutions.**\n- **Persistence of military power under Pinochet as army commander-in-chief:** the armed forces retained budgets, autonomy, and political veto capacity through 1997. **Strengthened coercive state actors, weakened democratic society and civilian state authority.**\n- **Concertación party-system consolidation and electoral moderation:** center-left parties channeled opposition mobilization into stable electoral politics. **Strengthened democratic state institutions, but partly demobilized autonomous civil society.**\n- **Rapid market-led economic growth and poverty reduction:** high growth, export expansion, rising tax revenues, and falling poverty improved governability. **Strengthened state capacity and broadened social resources in society.**\n- **Continuation of neoliberal labor and social institutions:** weak collective bargaining, privatized pensions/health/education, and limited union power largely persisted. **Weakened organized civil society, especially labor, while limiting redistributive state power.**\n- **Gradual expansion of local democracy and social policy:** municipal elections, targeted anti-poverty programs, and new agencies such as CONADI for indigenous affairs. **Strengthened local state capacity and gave parts of society more institutional voice.**\n- **Human-rights accountability movement:** victims’ groups, lawyers, churches, and NGOs kept pressure on disappearances and torture despite amnesty barriers. **Strengthened civil society and slowly constrained coercive state impunity.**\n\nEvents:\n- **1988 national plebiscite defeat of Pinochet’s “Yes” option:** the “No” campaign unified parties, churches, unions, students, and NGOs. **Strongly strengthened civil society and forced the state toward electoral transition.**\n- **1989 constitutional reforms and presidential/congressional elections:** reforms softened the 1980 Constitution; Patricio Aylwin was elected. **Strengthened democratic state legitimacy, but preserved military/authoritarian vetoes.**\n- **March 1990 transfer of power to Aylwin:** first elected civilian government since 1973. **Strengthened democratic state authority and civil society’s access to politics.**\n- **1991 Rettig Commission report on deaths and disappearances:** official recognition of state crimes under the dictatorship. **Strengthened civil society and rule-of-law claims, but only modestly weakened military impunity.**\n- **1992 first democratic municipal elections since the dictatorship:** restored elected local government. **Strengthened local civil society and decentralized state legitimacy.**\n- **1993 “Boinazo” military pressure episode:** Pinochet mobilized troops amid investigations into army corruption/family finances. **Strengthened military leverage; weakened civilian state authority and society’s confidence in accountability.**\n- **1993 election of Eduardo Frei Ruiz-Tagle:** peaceful alternation within the Concertación with broad electoral support. **Strengthened democratic institutional continuity and state stability.**\n- **1993 Indigenous Law and creation of CONADI:** recognized indigenous communities and created a state agency for indigenous policy. **Strengthened indigenous civil society’s institutional standing and expanded state engagement.**\n- **1995 conviction/imprisonment of Manuel Contreras and Pedro Espinoza for the Letelier assassination:** rare high-level punishment of security officials. **Strengthened judiciary/civil society accountability efforts, weakened impunity within coercive state sectors.**\n- **1997 parliamentary elections under the binomial system:** confirmed stable competition but overrepresented the right and excluded smaller forces. **Strengthened institutional stability of the state, weakened pluralistic civil-society representation.**\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n1908-1917: <7.6, 8.1>\n1918-1927: <7.0, 8.7>\n1928-1937: <7.5, 8.3>\n1938-1947: <7.7, 8.7>\n1948-1957: <7.8, 8.8>\n1958-1967: <8.3, 8.9>\n1968-1977: <3.2, 9.2>\n1978-1987: <5.0, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1988-1997\n- state_power (float, 0-10): absolute state power at the end of 1988-1997\n- society_change (float): society_power change vs. 1978-1987\n- state_change (float): state_power change vs. 1978-1987\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1998-2007": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1998-2007, building on the established trajectory. Start\nfrom where Chile stood at the end of 1988-1997, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1998-2007:\nTrends:\n- **Democratic consolidation and civilian control of the military (1998-2007):** the armed forces’ political autonomy steadily declined, especially after Pinochet left army command and after the 2005 reforms. **Strengthened the elected state and civil society; weakened military veto power.**\n- **Expansion of judicial and human-rights accountability:** courts, victims’ groups, and truth-and-reparations politics became more assertive in cases involving dictatorship-era abuses. **Strengthened civil society and the rule-of-law capacity of the state.**\n- **Post-Asian-crisis recovery and copper-boom fiscal strengthening:** after the 1998-99 downturn, growth resumed; the structural budget rule and high copper revenues increased public resources. **Strengthened state capacity.**\n- **Growth of social policy and welfare-state reach:** programs such as unemployment insurance, Chile Solidario, health guarantees under AUGE/GES, and pension-reform planning expanded state responsibility for social protection. **Strengthened the state; modestly strengthened poorer citizens’ social power.**\n- **Rising education levels and expectations among youth:** expanded secondary and tertiary enrollment produced a more mobilizable student population, visible by 2006. **Strengthened civil society.**\n- **Persistent inequality and privatized/marketized social services:** discontent over education, pensions, health, transport, and inequality accumulated despite growth. **Weakened state legitimacy; strengthened oppositional civil-society mobilization.**\n- **Mapuche land-rights mobilization and state securitization in the south:** indigenous activism over land, forestry, and dams grew, while governments used policing and anti-terror laws. **Strengthened indigenous civil society, but also state coercive reach; weakened state legitimacy among affected communities.**\n\nEvents:\n- **1998: Pinochet retired as army commander, became senator-for-life, then was arrested in London.** This broke the aura of military impunity. **Strengthened civil society and judicial accountability; weakened authoritarian remnants inside the state.**\n- **1999-2000: Ricardo Lagos won the presidency and took office.** A socialist president governed within the post-transition democratic order. **Strengthened democratic state legitimacy and civilian politics.**\n- **2000-2001: Pinochet’s immunity was lifted and he faced domestic prosecution efforts.** Even though proceedings were limited, courts became more willing to challenge former military power. **Strengthened the judiciary and human-rights civil society.**\n- **2004: Valech Commission report on political imprisonment and torture.** The state officially recognized thousands of victims and created reparations. **Strengthened state accountability and victims’/human-rights groups.**\n- **2005: Constitutional reforms under Lagos.** Appointed and life senators were abolished, the National Security Council was downgraded, and presidential authority over military commanders was strengthened. **Strengthened the elected state and democratic civil society; weakened military/institutional vetoes.**\n- **2006: Michelle Bachelet elected and inaugurated as Chile’s first woman president, with a parity cabinet.** This broadened symbolic inclusion in the state. **Strengthened state legitimacy and women’s representation in civil society.**\n- **2006: “Penguin Revolution” student protests.** Massive secondary-school mobilization forced education reform onto the national agenda and led to replacement of the LOCE framework. **Strengthened civil society; pressured the state.**\n- **2007: Transantiago public-transport rollout crisis.** The failed launch exposed weaknesses in technocratic planning and implementation capacity. **Weakened state legitimacy and demonstrated society’s dependence on effective state capacity.**\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n1908-1917: <7.6, 8.1>\n1918-1927: <7.0, 8.7>\n1928-1937: <7.5, 8.3>\n1938-1947: <7.7, 8.7>\n1948-1957: <7.8, 8.8>\n1958-1967: <8.3, 8.9>\n1968-1977: <3.2, 9.2>\n1978-1987: <5.0, 9.0>\n1988-1997: <6.7, 8.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1998-2007\n- state_power (float, 0-10): absolute state power at the end of 1998-2007\n- society_change (float): society_power change vs. 1988-1997\n- state_change (float): state_power change vs. 1988-1997\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2008-2017": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2008-2017, building on the established trajectory. Start\nfrom where Chile stood at the end of 1998-2007, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2008-2017:\nTrends:\n- **Expansion of social-policy and regulatory capacity** (pension solidarity pillar after 2008; education, tax, labor and health reforms under Bachelet II): generally **strengthened the state** as provider/regulator, while giving some social groups more leverage.\n- **Persistent inequality, household debt, and discontent with privatized pensions, education and health**: **weakened state legitimacy** and **strengthened civil society mobilization** around “rights” claims.\n- **Growing protest capacity and networked activism**—student federations, environmental groups, No+AFP pension movement, feminist and indigenous organizations: **strengthened society** as an organized counterweight to elites and government.\n- **Erosion of trust in parties, Congress, business elites and police**, reinforced by low turnout after voluntary voting began in 2012: **weakened the state’s representative legitimacy** and the party system’s ability to channel society.\n- **Mapuche conflict and securitized policing in Araucanía**: **strengthened coercive state presence** locally, but **weakened legitimacy** and deepened indigenous civil-society resistance.\n- **Rapid immigration growth**, especially from Haiti, Colombia, Peru and Venezuela by 2014-2017: increased demands on public administration, municipalities and schools, modestly **testing state capacity** and reshaping civil society.\n\nEvents:\n- **2008 pension reform under Michelle Bachelet**, creating the solidarity pension pillar: **strengthened state welfare capacity** and reduced some dependence on private provision.\n- **2010 earthquake and tsunami**, followed by reconstruction under Sebastián Piñera: initially exposed state failures in warning/coordination, but reconstruction later **strengthened state administrative capacity** and visibility.\n- **2011 student movement** demanding free, quality public education: a major **strengthening of civil society**, forcing education reform onto the national agenda.\n- **2011-2014 environmental mobilizations**, including opposition to HidroAysén and its 2014 rejection: **strengthened civil society** and showed the state could be constrained by organized local/national activism.\n- **2014 tax reform and 2015-2016 education reforms**, including steps toward free higher education and ending profit/copayment in many schools: **strengthened state redistributive and regulatory power**.\n- **2015 Penta, SQM and Caval scandals** over campaign finance and influence-peddling: **weakened trust in the state, parties and elites**, while empowering demands for accountability.\n- **2015 electoral reform ending the binomial system**, first used in the 2017 congressional election: **strengthened society’s representation** and weakened the old two-bloc elite lock on Congress.\n- **2016 campaign-finance and party-law reforms** after corruption scandals: **strengthened state oversight** and society’s ability to monitor politics.\n- **2016 No+AFP mass protests** against the private pension system: **strengthened civil society** and pressured the state to reconsider pension policy.\n- **2017 election breakthrough of the Frente Amplio under the new electoral rules**: **strengthened political pluralism and civil-society-linked representation**, weakening the traditional party duopoly.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n1908-1917: <7.6, 8.1>\n1918-1927: <7.0, 8.7>\n1928-1937: <7.5, 8.3>\n1938-1947: <7.7, 8.7>\n1948-1957: <7.8, 8.8>\n1958-1967: <8.3, 8.9>\n1968-1977: <3.2, 9.2>\n1978-1987: <5.0, 9.0>\n1988-1997: <6.7, 8.6>\n1998-2007: <7.5, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2008-2017\n- state_power (float, 0-10): absolute state power at the end of 2008-2017\n- society_change (float): society_power change vs. 1998-2007\n- state_change (float): state_power change vs. 1998-2007\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2018-2027": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2018-2027, building on the established trajectory. Start\nfrom where Chile stood at the end of 2008-2017, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2018-2027:\nTrends:\n- **Institutional distrust and party fragmentation (2018–present):** weakened the legitimacy and agenda-setting capacity of the state; strengthened society’s veto power but made collective action more fragmented.\n- **Post-2019 social mobilization around inequality, pensions, education, feminism, Indigenous rights, and public services:** strengthened civil society’s ability to force institutional change; weakened the old political settlement.\n- **Rising crime, organized crime, migration pressures, and border/prison strain:** exposed weaknesses in state coercive and administrative capacity; increased social demand for a stronger security state.\n- **Economic stagnation, inflation after COVID-era stimulus/pension withdrawals, and fiscal constraints:** weakened the state’s room to expand welfare; sustained civil-society pressure for redistribution.\n- **Araucanía/Wallmapu conflict and repeated militarized emergency governance:** strengthened the coercive arm of the state locally, but showed contested state authority and strengthened Indigenous/territorial claims.\n- **Constitutional churn from 2019 onward:** empowered society through plebiscites and mass participation, but weakened state stability and elite control after two failed constitutional drafts.\n\nEvents:\n- **May 2018 feminist university occupations and protests:** strengthened feminist civil society and forced gender issues onto the state agenda.\n- **October–November 2019 “estallido social”:** massively strengthened society’s disruptive power; weakened state legitimacy while prompting emergency coercive measures.\n- **15 November 2019 Agreement for Social Peace and a New Constitution:** strengthened the state/party system by channeling revolt institutionally; also validated society’s demand for constitutional change.\n- **March 2020 COVID-19 state of catastrophe, curfews, lockdowns, border controls, and later mass vaccination:** strongly strengthened state administrative/coercive capacity; temporarily weakened civil liberties.\n- **2020–2021 pension-fund withdrawal laws:** strengthened Congress and popular pressure against the executive/technocratic economic model; weakened long-term pension-state capacity.\n- **October 2020 constitutional plebiscite approving a new constitution by a large margin:** strengthened civil society’s mandate; weakened the legitimacy of the 1980 constitutional order.\n- **May 2021 election of a gender-parity Constitutional Convention with independents and Indigenous seats:** strengthened nontraditional civil society actors; weakened established parties.\n- **December 2021 election of Gabriel Boric:** brought social-movement forces into the state, strengthening state–society linkage but under fragmented political conditions.\n- **September 2022 rejection of the first constitutional draft:** strengthened society’s veto power; weakened the Convention and the transformative constitutional project.\n- **2022–2024 states of exception in the southern macrozone:** strengthened the coercive state; reflected unresolved conflict with Indigenous and local civil society actors.\n- **2023 Naín-Retamal police law and tougher security agenda:** strengthened police/state coercive authority in response to crime fears.\n- **December 2023 rejection of the second constitutional draft:** again strengthened society’s veto; ended the main constitutional cycle and restored short-term state institutional continuity.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 5.0>\n1828-1837: <3.5, 6.5>\n1838-1847: <3.9, 7.3>\n1848-1857: <4.6, 7.7>\n1858-1867: <5.3, 7.8>\n1868-1877: <6.1, 7.9>\n1878-1887: <6.3, 8.6>\n1888-1897: <6.9, 8.3>\n1898-1907: <7.2, 8.4>\n1908-1917: <7.6, 8.1>\n1918-1927: <7.0, 8.7>\n1928-1937: <7.5, 8.3>\n1938-1947: <7.7, 8.7>\n1948-1957: <7.8, 8.8>\n1958-1967: <8.3, 8.9>\n1968-1977: <3.2, 9.2>\n1978-1987: <5.0, 9.0>\n1988-1997: <6.7, 8.6>\n1998-2007: <7.5, 8.8>\n2008-2017: <8.1, 8.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2018-2027\n- state_power (float, 0-10): absolute state power at the end of 2018-2027\n- society_change (float): society_power change vs. 2008-2017\n- state_change (float): state_power change vs. 2008-2017\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1818-1827": "{\"key_event\":\"Independence consolidation under O'Higgins\",\"reasoning\":\"Civil society had some elite cabildos, press, and factional political mobilization, but participation was narrow, rural society remained hierarchical, and autonomous organization was limited. The new Chilean state defeated royalist resistance and built central institutions under O'Higgins, yet fiscal weakness, military dependence, and contested constitutional authority kept state capacity only moderate.\",\"society_change\":0.0,\"society_power\":3.5,\"state_change\":0.0,\"state_power\":5.0}",
    "1828-1837": "{\"key_event\":\"1833 Constitution centralizes Portalian conservative state\",\"reasoning\":\"By 1837 Chile had moved from post-independence instability toward a centralized presidential regime with stronger fiscal resources, civilian control of the army, and mobilization capacity, despite temporary disruption from civil war and mutiny. Civil society gained wealth among commercial and mining elites, but broader liberal, regional, and popular capacity to check the state narrowed under conservative-oligarchic dominance and restricted electoral rules.\",\"society_change\":0.0,\"society_power\":3.5,\"state_change\":1.5,\"state_power\":6.5}",
    "1838-1847": "{\"key_event\":\"Consolidation of the Portalian constitutional state\",\"reasoning\":\"The 1833 order, war victory at Yungay, growing customs revenues, education institutions, and southern/Magellan assertions pushed Chile from moderate toward strong state capacity. Civil society gained some elite associational and print strength through the Generation of 1842 and new educational institutions, but managed elections, Conservative dominance, and centralized authority kept autonomous political society weak.\",\"society_change\":0.4,\"society_power\":3.9,\"state_change\":0.8,\"state_power\":7.3}",
    "1848-1857": "{\"key_event\":\"Montt consolidation and expanding liberal opposition\",\"reasoning\":\"The Portalian state remained strong and became more legally and territorially capable through military victory in 1851, infrastructure, southern colonization, and the Civil Code, though elite splits and the 1857 panic slightly limited further gains. Civil society strengthened from a low base as merchants, artisans, newspapers, liberals, and Church-aligned opposition organized more visibly, but repression of the Sociedad de la Igualdad and defeated uprisings kept autonomous society below moderate strength.\",\"society_change\":0.7,\"society_power\":4.6,\"state_change\":0.4,\"state_power\":7.7}",
    "1858-1867": "{\"key_event\":\"Liberal-Conservative Fusion and Pérez compromise\",\"reasoning\":\"Organized parties, newspapers, congressional opposition, the Radical current, and religious toleration moved Chilean civil society from weak toward moderate, though participation remained elite-centered and Mapuche autonomy was being reduced. State capacity stayed strong: executive dominance softened and the war with Spain exposed limits, but fiscal growth, infrastructure, victory in 1859, and Araucanía settlement maintained or slightly increased administrative and coercive reach.\",\"society_change\":0.7,\"society_power\":5.3,\"state_change\":0.1,\"state_power\":7.8}",
    "1868-1877": "{\"key_event\":\"Liberal reforms and Araucanía expansion\",\"reasoning\":\"Civil society strengthened noticeably through parliamentarization, expanded literate male suffrage, freer association and press, schooling, newspapers, and women’s access to university exams, though gains remained socially uneven and Mapuche autonomy was weakened. State capacity stayed very strong and edged up through Araucanía campaigns, infrastructure, codification, courts, and census knowledge, but this was offset by reduced presidential discretion and the severe fiscal squeeze after 1873.\",\"society_change\":0.8,\"society_power\":6.1,\"state_change\":0.1,\"state_power\":7.9}",
    "1878-1887": "{\"key_event\":\"War of the Pacific and nitrate annexation\",\"reasoning\":\"War mobilization, northern nitrate revenues, frontier incorporation in Araucanía, and secular civil registries moved Chile from a strong toward a very strong state, though not one with total social penetration. Civil society gained somewhat through parties, Congress, press, urban associations, and early labor organization, but these gains were offset by wartime centralization and the weakening of Mapuche autonomy and Church institutional power.\",\"society_change\":0.2,\"society_power\":6.3,\"state_change\":0.7,\"state_power\":8.6}",
    "1888-1897": "{\"key_event\":\"1891 Civil War and parliamentary-oligarchic turn\",\"reasoning\":\"Nitrate revenues, public works, railways, and territorial consolidation kept Chile’s state very strong, but the civil war, autonomous communes, and parliamentary dominance reduced centralized executive control from its late-1880s peak. Civil society gained through congressional-party power, elite economic organization, municipal politics, and emerging labor mobilization, though participation remained oligarchic and repression limited popular leverage.\",\"society_change\":0.6,\"society_power\":6.9,\"state_change\":-0.3,\"state_power\":8.3}",
    "1898-1907": "{\"key_event\":\"Labor mobilization and Santa María massacre\",\"reasoning\":\"Civil society strengthened as party machines, labor newspapers, mutual-aid societies, mancomunales, strikes, and mass protests expanded, though the 1907 massacre sharply checked organized labor in the short run. State power remained very strong and edged up because nitrate revenues, territorial settlements, conscription, military professionalization, and coercive repression offset parliamentary cabinet instability and the temporary disruption of the Valparaíso earthquake.\",\"society_change\":0.3,\"society_power\":7.2,\"state_change\":0.1,\"state_power\":8.4}",
    "1908-1917": "{\"key_event\":\"Organized labor rises amid nitrate shock\",\"reasoning\":\"Civil society strengthened as FOCh, the Partido Obrero Socialista, worker newspapers, strikes, and Alessandri-style mass politics broadened mobilization beyond oligarchic networks, though suffrage and repression still limited popular constraint. State power remained strong in coercion and administration and gained modest labor-regulatory reach, but parliamentary fragmentation and World War I nitrate revenue instability reduced autonomous fiscal-executive capacity.\",\"society_change\":0.4,\"society_power\":7.6,\"state_change\":-0.3,\"state_power\":8.1}",
    "1918-1927": "{\"key_event\":\"1925 Constitution and Ibáñez’s authoritarian consolidation\",\"reasoning\":\"Labor, student, and middle-class mobilization expanded markedly, but massacres, military intervention, censorship, and arrests left civil society less able to constrain the state by 1927 than in the preceding decade. Despite fiscal stress and parliamentary paralysis, the stronger presidency, Central Bank reforms, national police consolidation, and military-backed authoritarian rule raised overall state coercive and administrative capacity.\",\"society_change\":-0.6,\"society_power\":7.0,\"state_change\":0.6,\"state_power\":8.7}",
    "1928-1937": "{\"key_event\":\"Depression crisis, mobilization, and constitutional restoration\",\"reasoning\":\"Despite Ibáñez’s centralization and Alessandri’s later rebuilding of order and coercive tools, the Depression, 1931-32 breakdown, naval mutiny, and repeated coups left state capacity somewhat below the unusually high 1927 level. Civil society ended stronger than in 1927 because mass parties, unions, students, women voters, and Popular Front organization expanded durable mobilizational capacity, even under repression.\",\"society_change\":0.5,\"society_power\":7.5,\"state_change\":-0.4,\"state_power\":8.3}",
    "1938-1947": "{\"key_event\":\"CORFO developmental state and Popular Front mobilization\",\"reasoning\":\"CORFO, reconstruction after the Chillán earthquake, wartime management, social policy, and emergency powers expanded an already strong state’s administrative and coercive reach, though inflation and rural oligarchic limits kept it below overwhelming. Civil society remained strong through unions, parties, elections, and Popular Front/left participation in government, but its net gain was limited by rural dependency, labor-left fragmentation, and the 1947 repression of Communist-led labor.\",\"society_change\":0.2,\"society_power\":7.7,\"state_change\":0.4,\"state_power\":8.7}",
    "1948-1957": "{\"key_event\":\"Ley Maldita amid expanding mass politics\",\"reasoning\":\"State power stayed very high: the Ley Maldita, surveillance, emergency powers, and technocratic economic management increased coercive and administrative reach, but inflation, urban housing failures, and repeated fare-price riots exposed real limits. Civil society was dented by Communist proscription and repression, yet women’s suffrage, the CUT, new party coalitions, labor unrest, and organized poblador action kept society dense and increasingly mobilized.\",\"society_change\":0.1,\"society_power\":7.8,\"state_change\":0.1,\"state_power\":8.8}",
    "1958-1967": "{\"key_event\":\"Agrarian reform and mass mobilization\",\"reasoning\":\"Civil society strengthened markedly as Communists were legalized, cleaner elections empowered voters, and labor, student, poblador, and peasant organizations expanded. The state also extended its developmental and reformist reach through planning, reconstruction, copper Chileanization, and agrarian reform, but inflation, fiscal strain, foreign dependence, and polarization limited the net gain.\",\"society_change\":0.5,\"society_power\":8.3,\"state_change\":0.1,\"state_power\":8.9}",
    "1968-1977": "{\"key_event\":\"1973 military coup and authoritarian repression\",\"reasoning\":\"Pre-1973 mobilization briefly pushed civil society and state intervention higher, but by 1977 parties, unions, Congress, media, universities, and popular organizations had been banned, purged, or driven underground. The junta’s coercive and technocratic executive apparatus gave the state overwhelming enforcement capacity despite reduced developmental-economic functions under neoliberal reform.\",\"society_change\":-5.1,\"society_power\":3.2,\"state_change\":0.3,\"state_power\":9.2}",
    "1978-1987": "{\"key_event\":\"Institutionalized dictatorship amid revived opposition\",\"reasoning\":\"The 1980 Constitution, CNI repression, emergency powers, and military safeguards kept the Chilean state overwhelmingly powerful, though crisis, protests, and controlled electoral opening slightly dented its aura and discretion. Civil society remained constrained and often repressed, but Church-protected networks, mass protest days, opposition blocs, and party legalization rebuilt enough organization for moderate, periodic mobilization.\",\"society_change\":1.8,\"society_power\":5.0,\"state_change\":-0.2,\"state_power\":9.0}",
    "1988-1997": "{\"key_event\":\"Managed democratic transition under authoritarian enclaves\",\"reasoning\":\"Civil society recovered markedly through the 1988 No campaign, elections, parties, NGOs, local democracy, and human-rights activism, but labor weakness, demobilization, and institutional vetoes kept it below its pre-1973 strength. State capacity remained very strong through legal continuity, bureaucracy, growth, revenues, and military coercive power, though elected civilian authority was constrained by Pinochet’s military autonomy and constitutional enclaves.\",\"society_change\":1.7,\"society_power\":6.7,\"state_change\":-0.4,\"state_power\":8.6}",
    "1998-2007": "{\"key_event\":\"2005 reforms and Penguin Revolution\",\"reasoning\":\"Civil society moved back into the strong range as human-rights groups, courts, students, indigenous organizations, and a freer democratic public sphere increasingly constrained state action and eroded military impunity. State power rose slightly because civilian authority, fiscal capacity, judicial reach, and social-policy administration strengthened, though implementation failures such as Transantiago and legitimacy gaps limited the gain.\",\"society_change\":0.8,\"society_power\":7.5,\"state_change\":0.2,\"state_power\":8.8}",
    "2008-2017": "{\"key_event\":\"Student and pension protests reshape politics\",\"reasoning\":\"Civil society became more powerful as student, environmental, feminist, indigenous, and No+AFP mobilizations repeatedly constrained governments and translated into electoral and reform gains, despite low trust and turnout. State capacity remained very strong and edged up through pension, tax, education, campaign-finance, and regulatory reforms, though legitimacy losses and Araucanía conflict limited any larger increase.\",\"society_change\":0.6,\"society_power\":8.1,\"state_change\":0.1,\"state_power\":8.9}",
    "2018-2027": "{\"key_event\":\"Estallido social and constitutional churn\",\"reasoning\":\"Mass mobilization, feminist and Indigenous organizing, pension withdrawals, plebiscites, and two constitutional rejections show civil society gained exceptional agenda-setting and veto power, though fragmentation limits coherent control. The state retained strong administrative and coercive capacity through COVID measures, vaccination, emergency rule, and a tougher security agenda, but institutional distrust, crime pressures, fiscal constraints, and contested authority reduced its effective legitimacy and reach from the prior decade.\",\"society_change\":0.5,\"society_power\":8.6,\"state_change\":-0.5,\"state_power\":8.4}"
  }
}

==> experiments/results/chile__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "Chile",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 3.5,
    "1828-1837": 3.0,
    "1838-1847": 4.5,
    "1848-1857": 5.5,
    "1858-1867": 6.0,
    "1868-1877": 6.3,
    "1878-1887": 6.8,
    "1888-1897": 7.2,
    "1898-1907": 7.6,
    "1908-1917": 7.8,
    "1918-1927": 8.0,
    "1928-1937": 8.5,
    "1938-1947": 9.0,
    "1948-1957": 8.0,
    "1958-1967": 8.5,
    "1968-1977": 4.0,
    "1978-1987": 4.5,
    "1988-1997": 7.0,
    "1998-2007": 7.5,
    "2008-2017": 8.0,
    "2018-2027": 8.8
  },
  "state_power": {
    "1818-1827": 4.5,
    "1828-1837": 6.0,
    "1838-1847": 7.0,
    "1848-1857": 6.5,
    "1858-1867": 7.5,
    "1868-1877": 8.0,
    "1878-1887": 8.5,
    "1888-1897": 8.3,
    "1898-1907": 7.8,
    "1908-1917": 8.0,
    "1918-1927": 7.5,
    "1928-1937": 6.0,
    "1938-1947": 7.5,
    "1948-1957": 8.0,
    "1958-1967": 8.3,
    "1968-1977": 9.5,
    "1978-1987": 8.0,
    "1988-1997": 7.5,
    "1998-2007": 8.0,
    "2008-2017": 7.7,
    "2018-2027": 7.3
  },
  "key_event": {
    "1818-1827": "Chilean War of Independence concludes",
    "1828-1837": "1835 Chilean Civil War and conservative consolidation",
    "1838-1847": "Economic growth, educational reforms, and military expansion",
    "1848-1857": "Liberal Reforms of 1852-1857 and Civil War of 1851-1852",
    "1858-1867": "1859 Liberal Reforms and 1861 Constitutional Reform",
    "1868-1877": "Economic growth, urbanization, and constitutional reforms of 1875",
    "1878-1887": "War of the Pacific and labor movements",
    "1888-1897": "Chilean Civil War (1891)",
    "1898-1907": "Rise of labor movements and political fragmentation",
    "1908-1917": "1909 Tarapacá Strike, 1910 Presidential Election",
    "1918-1927": "1924 Coup and 1925 Constitution",
    "1928-1937": "Rise of labor movements and economic instability",
    "1938-1947": "Formation of Popular Front and CORFO",
    "1948-1957": "Ley de Defensa Permanente de la Democracia",
    "1958-1967": "Economic growth, urbanization, agrarian reform, and educational expansion",
    "1968-1977": "1973 Coup and Pinochet's rise",
    "1978-1987": "Pro-democracy protests and 1982 financial crisis",
    "1988-1997": "1988 Plebiscite and 1990 Democratic Transition",
    "1998-2007": "Continued democratization and social reforms",
    "2008-2017": "2011 Student Protests and 2014 Corruption Scandals",
    "2018-2027": "2019 Chilean Protests (Estallido Social)"
  },
  "reasoning": {
    "1818-1827": "State power is limited and contested, while civil society has some autonomous organization but remains weak.",
    "1828-1837": "The state strengthened through centralization and military professionalism, while civil society weakened due to elite dominance and suppression of opposition.",
    "1838-1847": "Economic growth and educational reforms strengthened civil society, while military expansion and agricultural law enhanced state power.",
    "1848-1857": "The civil war and subsequent liberal reforms strengthened civil society by promoting more democratic governance and weakening traditional conservative power centers, while the state's power was slightly reduced due to political instability and resource diversion.",
    "1858-1867": "Liberal reforms and constitutional changes bolstered civil liberties and state centralization.",
    "1868-1877": "Economic growth and urbanization modestly boosted civil society, while constitutional reforms and post-civil war consolidation significantly strengthened state power.",
    "1878-1887": "The War of the Pacific and constitutional reforms strengthened the state, while labor movements and the Democratic Party bolstered civil society.",
    "1888-1897": "The Civil War temporarily weakened state power but strengthened legislative oversight, while economic growth and urbanization bolstered civil society.",
    "1898-1907": "Economic growth and labor movements strengthened civil society, while political fragmentation and the 1905 earthquake weakened the state.",
    "1908-1917": "The 1909 strike and 1910 election strengthened civil society and consolidated state power through progressive policies.",
    "1918-1927": "The 1924 coup weakened the state's stability, while the 1925 Constitution centralized power, reducing checks. Economic growth and urbanization strengthened civil society.",
    "1928-1937": "Labor movements and economic decline strengthened civil society but weakened state capacity.",
    "1938-1947": "The labor movement grew significantly, and state economic intervention increased, particularly with the Popular Front and CORFO.",
    "1948-1957": "The law bolstered state power by suppressing left-wing groups, weakening civil society. Economic growth and urbanization, however, also strengthened civil society.",
    "1958-1967": "Economic growth and social reforms strengthened both civil society and state capacity, with notable increases in civic organization and state administrative reach.",
    "1968-1977": "The 1973 coup dramatically weakened civil society and enhanced state authoritarian control.",
    "1978-1987": "Protests strengthened civil society, while the financial crisis weakened state legitimacy.",
    "1988-1997": "The 1988 plebiscite weakened state authoritarian power, and the 1990 transition to democracy significantly strengthened civil society through enhanced democratic institutions and accountability.",
    "1998-2007": "Economic growth, social policies, and constitutional reforms strengthened both the state and civil society. The democratic consolidation and increased civic engagement further bolstered civil society's capacity.",
    "2008-2017": "Persistent social inequality and corruption scandals weakened state legitimacy while strengthening civil society through increased mobilization and activism.",
    "2018-2027": "The 2019 protests significantly strengthened civil society's mobilization and weakened state authority, leading to widespread demands for reform."
  },
  "events_trends_prompt": {
    "1818-1827": "",
    "1828-1837": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1828-1837 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1828-1837. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1838-1847": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1838-1847 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1838-1847. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1848-1857": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1848-1857 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1848-1857. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1858-1867": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1858-1867 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1858-1867. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1868-1877": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1868-1877 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1868-1877. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1878-1887": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1878-1887 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1878-1887. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1888-1897": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1888-1897 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1888-1897. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1898-1907": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1898-1907 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1898-1907. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1908-1917": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1908-1917 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1908-1917. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1918-1927": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1918-1927 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1918-1927. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1928-1937": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1928-1937 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1928-1937. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1938-1947": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1938-1947 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1938-1947. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1948-1957": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1948-1957 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1948-1957. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1958-1967": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1958-1967 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1958-1967. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1968-1977": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1968-1977 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1968-1977. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1978-1987": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1978-1987 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1978-1987. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1988-1997": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1988-1997 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1988-1997. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1998-2007": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 1998-2007 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1998-2007. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2008-2017": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 2008-2017 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2008-2017. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2018-2027": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Chile during 2018-2027 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2018-2027. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1818-1827": "",
    "1828-1837": "### Trends:\n- **Economic Dependence on Foreign Trade**: Chile's economy was heavily dependent on exports, particularly copper and wheat, which strengthened the power of the state by providing a revenue source but also made it vulnerable to external economic fluctuations. (Strengthened the state, but with vulnerabilities)\n- **Rise of Political Elites**: The concentration of political power among a small group of wealthy landowners and merchants, which gradually weakened civil society by limiting broader participation in governance. (Weakened civil society)\n- **Urbanization and Migration**: The movement of people from rural areas to cities, particularly Santiago, which led to the growth of urban centers and increased the state's administrative and security responsibilities. (Strengthened the state)\n- **Educational Expansion**: The gradual expansion of educational institutions, which began to foster a more literate and informed population, potentially strengthening civil society over the long term. (Potentially strengthened civil society)\n- **Military Professionalization**: The development of a more professional and organized military, which bolstered the state's capacity to maintain order and project power. (Strengthened the state)\n\n### Events:\n- **1828-1829 Federalist Confederation Crisis**: A failed attempt to establish a federalist system of government, which was met with resistance and ultimately led to a stronger centralized state under the leadership of President Joaquín Prieto. (Strengthened the state)\n- **1830 Coup and Constitutional Changes**: The coup led by General Ramón Freire, followed by the drafting and adoption of a new constitution in 1833, which centralized power and strengthened the executive branch. (Strengthened the state)\n- **1831-1835 Conservative Government**: The establishment of a conservative government under President Prieto, which implemented policies that favored the elite and suppressed opposition, thereby weakening civil society. (Weakened civil society)\n- **1835 Chilean Civil War**: A brief civil war that ended with the defeat of liberal forces and the consolidation of conservative power, leading to a more authoritarian state. (Strengthened the state, weakened civil society)\n- **1837 Earthquake in Valdivia**: A significant natural disaster that tested the state's capacity for emergency response and disaster management, highlighting both the strengths and weaknesses of the government. (Mixed impact, but generally strengthened the state's role in crisis management)",
    "1838-1847": "### Trends:\n- **Economic Growth and Diversification (1838-1847)**: Chile experienced significant economic growth during this period, driven by the expansion of agriculture, mining, and trade. This economic boom increased the state's revenue and resources, allowing for greater infrastructure development and public services. **(Strengthened the State)**\n- **Educational Reforms (1838-1847)**: The government initiated educational reforms aimed at expanding literacy and basic education. These reforms helped to build a more informed and capable civil society, which could better engage in political and social affairs. **(Strengthened Society)**\n- **Population Growth and Urbanization (1838-1847)**: The population of Chile grew steadily, with a notable increase in urban areas. This trend led to more complex social structures and greater demand for public services, which the state had to address. **(Strengthened the State and Society)**\n- **Expansion of the Military (1838-1847)**: The state expanded its military apparatus, which not only bolstered national defense but also created a powerful institution that could influence political processes. **(Strengthened the State)**\n\n### Events:\n- **1838 Earthquake in Concepción**: A devastating earthquake struck Concepción in 1838, causing significant destruction and loss of life. The state had to mobilize resources for relief and reconstruction, which temporarily strengthened the state's role in crisis management but also exposed its limitations. **(Strengthened the State, but also showed weaknesses)**\n- **1839-1841 Chilean Civil War**: The civil war, also known as the War of the Confederation, involved a conflict between the central government and a coalition of provincial forces. The war ended with the central government's victory, consolidating its power and weakening opposition. **(Strengthened the State, Weakened Society)**\n- **1842 Establishment of the National Library**: The founding of the National Library in 1842 was a significant cultural event that promoted literacy and access to information, thereby strengthening civil society's capacity to engage in public discourse. **(Strengthened Society)**\n- **1847 Implementation of the Agricultural Law**: The Agricultural Law of 1847 aimed to modernize and regulate agricultural practices. This law had long-term effects on the rural economy and land distribution, enhancing the state's control over agricultural resources. **(Strengthened the State)**",
    "1848-1857": "### Trends:\n- **Economic Growth and Diversification**: The period saw significant economic growth, driven by the expansion of agriculture, mining (especially copper), and trade. This trend strengthened the state by increasing tax revenue and resources, but also strengthened civil society by fostering a growing middle class and business interests.\n- **Educational Reforms**: The establishment and expansion of public education increased literacy rates and provided more opportunities for social mobility. This trend strengthened civil society by empowering individuals and creating a more educated populace, which could better participate in political processes.\n- **Constitutional Reforms**: The 1833 Constitution was still in effect, but there were ongoing discussions and minor reforms aimed at balancing power between the executive and legislative branches. This trend gradually strengthened the state by centralizing power but also strengthened civil society by opening up more avenues for political participation.\n\n### Events:\n- **Civil War of 1851-1852**: This conflict between the conservative government and liberal opposition was a significant event that weakened the state by causing political instability and diverting resources. However, it also strengthened civil society by galvanizing political movements and increasing public participation in political debates.\n- **Liberal Reforms of 1852-1857**: Following the civil war, the victorious liberals implemented a series of reforms that included reducing the power of the church, promoting secular education, and improving public administration. These reforms weakened the state's traditional conservative power centers but strengthened civil society by promoting more secular and democratic governance.\n- **Economic Boom and Infrastructure Development**: The mid-1850s saw a significant economic boom, particularly in the mining sector. The government invested in infrastructure projects such as roads and ports. This event strengthened the state by increasing its ability to manage and benefit from economic growth, while also strengthening civil society by creating jobs and economic opportunities.",
    "1858-1867": "Certainly! According to Daron Acemoğlu and James A. Robinson's framework in *The Narrow Corridor*, the period of 1858-1867 in Chile was marked by both slow-moving trends and discrete events that affected the power of the state and civil society. Here are the key factors:\n\n### Trends:\n- **Economic Growth and Diversification**: The mid-19th century saw Chile's economy expand, driven by the export of wheat, copper, and other minerals. This economic growth generally strengthened the state by increasing its tax base and resources but also bolstered civil society through the rise of a more affluent middle class.\n- **Educational Reforms**: The mid-1850s to the 1860s witnessed significant educational reforms aimed at improving literacy and public education. These reforms strengthened civil society by creating a more educated populace capable of participating in civic affairs and potentially challenging state power.\n- **Population Growth and Urbanization**: Chile experienced steady population growth and urbanization, particularly in Santiago and Valparaíso. This trend strengthened civil society by concentrating more people in urban areas, fostering social movements and political organization.\n- **Political Stability**: The period was marked by relative political stability under the presidency of José Joaquín Pérez (1856-1861) and his successors. This stability allowed the state to consolidate its power and implement policies more effectively.\n\n### Events:\n- **1859 Liberal Reforms**: The passing of the Laws of 1859, which included measures to liberalize the economy, reduce the power of the church, and promote civil liberties. These reforms strengthened civil society by enhancing individual freedoms and reducing the influence of traditional power structures.\n- **1861 Constitutional Reform**: The constitutional reform of 1861 further centralized power in the executive branch, strengthening the state but potentially weakening checks and balances. This reform also extended the franchise to a broader segment of the male population, which could be seen as a mixed outcome for civil society.\n- **1865 Steamship War**: The conflict with Spain (1865-1866) over Spanish claims to sovereignty in South America. This event strengthened the state's military and diplomatic apparatus but also galvanized national sentiment and civil society's unity against external threats.\n- **1867 Earthquake in Valparaíso**: The devastating earthquake in Valparaíso in 1867 highlighted the state's role in disaster response and relief efforts. This event both strengthened the state's capacity for emergency management and mobilized civil society in relief efforts and reconstruction.\n\nThese trends and events collectively shaped the balance of power between the state and civil society in Chile during the period of 1858-1867, contributing to the broader dynamics of state-building and social development.",
    "1868-1877": "### Trends:\n- **Economic Growth and Modernization**: During 1868-1877, Chile experienced significant economic growth, particularly in the mining sector, which strengthened the state's economic power and resources. This trend helped the state to expand its administrative and bureaucratic capacities.\n- **Educational Reforms**: There was a growing emphasis on public education, which gradually strengthened civil society by fostering a more literate and informed populace. This trend helped to empower civil society over time.\n- **Urbanization**: The population of urban centers, particularly Santiago, grew significantly, leading to increased social and political activism. This trend initially strengthened civil society by providing platforms for collective action but also eventually increased the state's need to manage urban unrest.\n\n### Events:\n- **1871 Civil War**: This internal conflict between the government and a coalition of conservative and liberal forces weakened the state's authority temporarily but ultimately led to a stronger central government as it consolidated power post-conflict.\n- **1875 Reform of the Constitution**: The constitutional reforms of 1875, which increased presidential power and centralized authority, strengthened the state by reducing the influence of provincial elites and consolidating executive power.\n- **1873 Naval Mutiny**: This event initially weakened the state's control over the military, but the subsequent suppression and reforms in the armed forces strengthened the state's overall control and discipline within the military.",
    "1878-1887": "### Trends:\n- **Economic Growth and Diversification**: During this period, Chile experienced significant economic growth, particularly in the mining sector, with the expansion of nitrate extraction. This trend strengthened the state by increasing tax revenues and the state's economic influence.\n- **Institutional Consolidation**: The consolidation of the liberal state continued, with the strengthening of the judiciary and the bureaucracy. This trend strengthened the state by enhancing its capacity to govern and enforce laws.\n- **Social Movements and Organizational Development**: The rise of labor movements and the formation of workers' associations began to lay the groundwork for a more organized civil society. This trend strengthened civil society by providing a platform for collective action and advocacy.\n\n### Events:\n- **War of the Pacific (1879-1883)**: Chile's victory over Peru and Bolivia in the War of the Pacific significantly expanded its territory and control over valuable nitrate resources. This event strengthened the state by enhancing its military and economic power.\n- **Constitutional Reforms of 1878**: The adoption of constitutional reforms that strengthened the executive branch and centralized power. This event strengthened the state by concentrating authority in the hands of the president.\n- **Formation of the Democratic Party (1884)**: The establishment of the Democratic Party, which represented working-class interests and advocated for social reforms. This event strengthened civil society by providing a political voice for labor and social issues.",
    "1888-1897": "### Trends:\n- **Economic Growth and Diversification**: During the 1880s and 1890s, Chile experienced significant economic growth, driven by the expansion of the nitrate industry and the opening of new mining regions. This trend strengthened the state by increasing its tax base and revenues, which in turn allowed for greater investment in infrastructure and public services.\n- **Political Institutionalization**: The period saw the consolidation of a more stable political system with the rise of political parties and the establishment of a bicameral legislature. This trend strengthened the state by providing a more structured and predictable political environment, which facilitated governance and policy implementation.\n- **Urbanization**: The population of Santiago and other urban centers grew significantly, leading to the development of a more urbanized society. This trend had mixed effects; it strengthened civil society by fostering a more interconnected and politically engaged urban population, but also put pressure on the state to provide adequate infrastructure and services.\n\n### Events:\n- **Chilean Civil War (1891)**: This conflict between the Congress and the President weakened the state by temporarily destabilizing the political system and diverting resources away from development and governance. However, the eventual victory of the congressional forces led to a stronger role for the legislature and a more balanced distribution of power between the executive and legislative branches.\n- **Introduction of the Gold Standard (1895)**: Chile adopted the gold standard, which stabilized the currency and attracted foreign investment. This event strengthened the state by improving economic stability and international financial standing, although it also increased dependence on global economic conditions.\n- **Railway Expansion**: The expansion of the railway network, particularly the completion of the Transandine Railway, enhanced connectivity and facilitated economic integration. This event strengthened both the state and civil society by improving infrastructure and fostering economic development.",
    "1898-1907": "### Trends:\n- **Economic Growth and Diversification**: Chile experienced significant economic growth during this period, driven by the export of nitrates, copper, and other minerals. This trend strengthened the state by increasing its revenue and ability to invest in infrastructure and social programs, but it also bolstered civil society through the growth of the middle class and the rise of labor movements.\n- **Political Fragmentation**: The political landscape became more fragmented, with the emergence of numerous smaller parties and factions. This trend weakened the state by making it harder to govern effectively and to pass coherent policies, while it strengthened civil society by increasing the number of voices and interests in the political arena.\n- **Urbanization**: There was a significant increase in urbanization, particularly in cities like Santiago and Valparaíso. This trend had a mixed impact, strengthening the state by concentrating population in areas easier to govern and provide services, but also strengthening civil society by fostering a more interconnected and politically active urban populace.\n- **Labor Movements**: The rise of labor unions and the growing influence of socialist and anarchist ideologies. This trend strengthened civil society by providing workers with greater collective bargaining power and a platform to advocate for their rights, but it also posed challenges to the state’s ability to maintain social order and economic stability.\n\n### Events:\n- **1891 Chilean Civil War Aftermath**: The fallout from the 1891 civil war, which ended with the parliamentary regime taking control, continued to influence political dynamics. While the state was weakened by the internal conflict, the establishment of a more decentralized political system strengthened civil society by giving more power to the legislative branch and political parties.\n- **1905 Valparaíso Earthquake**: A devastating earthquake struck Valparaíso, causing significant loss of life and infrastructure damage. This event initially weakened the state by overwhelming its capacity to respond effectively, but it also strengthened civil society through the widespread mobilization of community organizations and volunteer efforts in relief and reconstruction.\n- **1898 founding of the Chilean Workers’ Federation (FOCH)**: The formation of the FOCH marked a significant moment in the history of labor movements in Chile. This event strengthened civil society by providing a formal structure for workers to organize and demand better conditions, but it also posed a challenge to the state’s authority and stability.\n- **1906 Presidential Elections**: The presidential election of 1906, which saw the victory of Pedro Montt, highlighted the growing importance of political parties and the increasing complexity of the political landscape. This event weakened the state by complicating governance and increasing political polarization, but it strengthened civil society by fostering greater political engagement and participation.",
    "1908-1917": "### Trends:\n- **Economic Modernization**: The period saw continued economic growth driven by the mining sector, particularly copper. This trend strengthened the state by increasing government revenue and enhancing its ability to fund public works and social programs.\n- **Educational Expansion**: Expansion of primary and secondary education, which contributed to a more educated populace. This strengthened civil society by empowering individuals with knowledge and skills.\n- **Urbanization**: Increased movement of people from rural to urban areas, leading to the growth of cities like Santiago and Valparaíso. This trend had mixed effects, strengthening the state through a more concentrated labor force but also fostering urban social movements that could challenge state power.\n\n### Events:\n- **1909 Tarapacá Salt Flat Strike**: A major labor strike in the Tarapacá region, which highlighted the growing power of labor movements and the demands for better working conditions. This event strengthened civil society by empowering workers and labor unions.\n- **1910 Chilean Presidential Election**: The election of Ramón Barros Luco, who was supported by the Radical Party, marked a shift towards more progressive policies. This event strengthened the state by consolidating democratic processes and enhancing the role of the executive.\n- **1914 Outbreak of World War I**: While not directly affecting Chile, the war led to economic disruptions and increased economic nationalism. This event initially weakened the state by disrupting trade but later strengthened it as the government took measures to ensure economic stability.",
    "1918-1927": "### Trends:\n- **Economic Growth and Industrialization**: The period saw steady economic growth, particularly in the mining and manufacturing sectors. This trend strengthened the state by increasing its revenue base but also empowered civil society through the rise of a more affluent middle class and urban working class.\n- **Urbanization**: There was a significant increase in urban populations, particularly in Santiago and Valparaíso. This trend strengthened civil society by fostering the development of urban labor movements and increased demands for social and political reforms.\n- **Educational Reforms**: Efforts to improve education, funded by the government, were ongoing. This trend strengthened both the state, by improving the quality of its bureaucracy and workforce, and civil society, by creating a more educated populace capable of participating in public life.\n\n### Events:\n- **1924 Coup d'État**: A military coup led by Colonel Maza temporarily overthrew President Arturo Alessandri Palma. This event weakened the power of the state by disrupting the democratic process and leading to a period of political instability.\n- **1925 Constitution**: The adoption of a new constitution under President Alessandri Palma, after his return to power, centralized executive authority and reduced the powers of Congress. This event strengthened the state by centralizing power but weakened civil society by reducing checks on executive authority.\n- **Labor Protests and Strikes**: Significant labor protests and strikes, particularly in the mining sector, occurred throughout the period. These events strengthened civil society by highlighting workers' demands and the need for labor reforms, but also created tension and sometimes violence, which the state had to manage.",
    "1928-1937": "### Trends:\n- **Economic Instability and Decline (1929-1937)**: The Great Depression had a profound impact on Chile's economy, leading to a significant decline in copper exports, which were a primary source of income. This trend weakened the state's ability to fund public services and maintain social stability. **(Weakened the state)**\n- **Rise of Labor Movements (1928-1937)**: The period saw a growing strength of labor unions and socialist movements, which became more organized and influential. This trend strengthened civil society but put pressure on the state to address workers' demands. **(Strengthened civil society, weakened the state)**\n- **Politization of the Military (1928-1937)**: The military began to play a more significant role in politics, often intervening in political crises. This trend weakened democratic institutions and the state's ability to govern without military oversight. **(Weakened the state)**\n- **Urbanization and Industrialization (1928-1937)**: The shift from a rural, agrarian society to an urban, industrial one led to the growth of cities and the rise of a working class. This trend strengthened civil society through the formation of new social and political groups. **(Strengthened civil society)**\n\n### Events:\n- **Formation of the Popular Front (1936)**: The formation of the Popular Front, a coalition of left-wing parties, marked a significant political shift. This event strengthened civil society by uniting various progressive forces but posed a challenge to the state's control. **(Strengthened civil society, weakened the state)**\n- **Military Coup of 1929**: A brief military coup in 1929, although unsuccessful, demonstrated the military's willingness to intervene in political affairs. This event weakened the state's authority and democratic processes. **(Weakened the state)**\n- **Election of Arturo Alessandri (1932)**: The election of Arturo Alessandri, a reformist president, brought about some progressive policies and attempts to address economic and social issues. This event had mixed effects, strengthening the state's legitimacy but also facing significant opposition from conservative and military factions. **(Mixed effects, but generally weakened the state)**\n- **Copper Strike of 1934**: A major strike by copper miners, which lasted several months, highlighted the growing power of labor unions and the discontent with economic conditions. This event strengthened civil society but weakened the state's control over the workforce. **(Strengthened civil society, weakened the state)**",
    "1938-1947": "### Trends:\n- **Economic Nationalism and State Intervention**: During the 1930s and 1940s, Chile saw a growing trend of economic nationalism, with the state playing a more active role in the economy. This included increased state intervention in key industries and the establishment of state-owned enterprises. This trend strengthened the state's power.\n- **Labor Movement Growth**: The period saw a significant rise in the strength and organization of labor unions. This growth in civil society organizations provided workers with more leverage and bargaining power, thus strengthening civil society.\n- **Demographic Shifts**: There was a gradual shift from rural to urban areas, leading to increased urbanization. This trend often results in more organized and politically active urban populations, which can strengthen civil society.\n\n### Events:\n- **Formation of the Popular Front Government (1938)**: The election of Pedro Aguirre Cerda and the formation of the Popular Front government marked a significant shift towards a more socialist and interventionist state. This event strengthened the state's power and influence over economic and social policies.\n- **Establishment of the CORFO (1939)**: The creation of the Development Corporation (CORFO) was a key event that solidified the state's role in economic development and industrialization. This strengthened the state's power.\n- **Lan-Salas Agreement (1945)**: This agreement between the government and the copper mining companies led to increased state control over the mining sector. This event further strengthened the state's power in economic matters.\n- **Assassination of Juan Antonio Ríos (1946)**: The death of President Juan Antonio Ríos, who was a moderate leader, created a political vacuum and uncertainty. This event temporarily weakened the state's stability and cohesion.",
    "1948-1957": "### Trends:\n- **Economic Growth and Industrialization**: During 1948-1957, Chile experienced a period of economic growth and industrialization, particularly under the presidency of Gabriel González Videla (1946-1952) and later Carlos Ibáñez del Campo (1952-1958). This trend strengthened the state by increasing its resources and capacity to manage economic affairs. It also bolstered civil society through the rise of a more affluent middle class and the growth of labor unions.\n- **Urbanization**: The rapid urbanization of Chile during this period saw a significant increase in the population of cities, particularly Santiago. This trend weakened the traditional rural power structures and strengthened urban-based civil society organizations, including labor unions and political parties.\n- **Political Polarization**: The period saw a deepening of political polarization, with the rise of powerful left-wing and right-wing movements. This trend both strengthened and weakened civil society, as it led to the formation of strong political organizations but also increased social tensions and divisions.\n\n### Events:\n- **1948 Law of Permanent Defense of Democracy (Ley de Defensa Permanente de la Democracia)**: This law, passed under President Gabriel González Videla, banned the Communist Party and other left-wing organizations. The law strengthened the state by limiting the influence of left-wing civil society groups but weakened civil society by suppressing political opposition.\n- **1952 Presidential Election**: Carlos Ibáñez del Campo, a populist and former dictator, won the presidential election. His return to power strengthened the state through his authoritarian tendencies and centralized control, but also temporarily weakened civil society by marginalizing political opponents and reducing the influence of labor unions.\n- **1953 Workers' Congress**: A significant event where labor unions and left-wing parties came together to protest against government policies and demand better working conditions. This event strengthened civil society by demonstrating the power of organized labor but also led to increased state repression and crackdowns on labor movements.",
    "1958-1967": "### Trends:\n- **Economic Growth and Industrialization**: Chile experienced steady economic growth and industrialization during the 1950s and 1960s, driven by state-led development policies. This trend strengthened the state by increasing its resources and capacity but also created a more vibrant civil society with growing demands for better services and democratic participation.\n- **Urbanization**: The population increasingly moved to urban areas, leading to greater social and political mobilization. This trend strengthened civil society by fostering the formation of labor unions, student movements, and other civic organizations.\n- **Agrarian Reform**: The government began implementing agrarian reform, which aimed to redistribute land and improve conditions for peasants. This trend weakened the traditional landed elite and strengthened both the state and civil society, particularly rural organizations and peasant movements.\n- **Educational Expansion**: Increased investment in education led to higher literacy rates and a more educated population. This trend strengthened civil society by empowering individuals and fostering a more informed and engaged citizenry.\n\n### Events:\n- **1964 Presidential Election**: The election of Eduardo Frei Montalva as president marked a significant shift towards a more progressive and reformist government. This event strengthened the state's ability to implement social reforms and also bolstered civil society organizations that supported these reforms.\n- **Formation of the Christian Democratic Party (PDC)**: The PDC was founded in 1957 but gained significant momentum during this period. This event strengthened civil society by providing a political platform for moderate reformers and social activists.\n- **1967 miners' strike**: A major strike by miners in 1967 highlighted the growing power of labor unions and the demands for better working conditions and higher wages. This event strengthened civil society and put pressure on the state to address economic inequalities.\n- **Land Occupations (1965-1967)**: Peasant movements, particularly in the south, began occupying land, which led to increased agrarian conflicts. These events weakened the traditional landowners and strengthened civil society, particularly peasant organizations, while also pushing the state to accelerate land reform.",
    "1968-1977": "### Trends:\n- **Economic Nationalization**: The trend towards increased state control over key industries, particularly the nationalization of copper mines in 1971, strengthened the state's economic power but weakened private sector economic influence.\n- **Political Polarization**: Growing political polarization between left-wing and right-wing factions, evident throughout the 1970s, weakened both the state and civil society by creating deep divisions and reducing the ability to govern effectively.\n- **Rural-Urban Migration**: Continued migration from rural areas to cities during this period led to urban overcrowding and social tensions, which weakened civil society by exacerbating social inequalities and strain on urban infrastructure.\n\n### Events:\n- **Salvador Allende's Election (1970)**: The election of Salvador Allende as President in 1970 marked a significant shift towards a left-wing government, strengthening the state's power in implementing socialist policies but weakening the influence of traditional economic and political elites.\n- **Coup d'État (1973)**: The military coup led by General Augusto Pinochet on September 11, 1973, overthrew the Allende government, dramatically weakening civil society and strengthening the state's authoritarian control.\n- **La Grande Alitaminia (1972-1973)**: A major strike and protest movement in 1972-1973, known as the \"Great Consumer Strike,\" weakened the Allende government's ability to manage the economy and maintain social order, thereby weakening the state.",
    "1978-1987": "### Trends:\n- **Economic Liberalization and Structural Adjustment**: During the 1980s, Chile underwent significant economic reforms under the guidance of the Chicago Boys, a group of economists trained at the University of Chicago. These reforms included privatization of state-owned enterprises, deregulation, and the opening of markets to foreign trade and investment. This trend **strengthened the state** by centralizing economic planning and control, but it also **weakened civil society** by reducing the state's role in social welfare and increasing inequality.\n- **Demographic Shifts**: Chile experienced a demographic transition, with a growing urban population and a declining birth rate. This trend **weakened civil society** by exacerbating social divides and reducing the cohesion of community-based organizations, but it also **strengthened the state** by concentrating the population in areas where it could more easily be controlled.\n- **Educational Reforms**: Education policies shifted towards a more market-oriented approach, with increased emphasis on private education and reduced state funding for public schools. This trend **weakened civil society** by reducing access to quality education for lower-income groups, but it **strengthened the state** by centralizing educational control and promoting a more conformist curriculum.\n\n### Events:\n- **1982 Financial Crisis**: The economic crisis of 1982 led to a severe recession and high unemployment. This event **weakened the state** by undermining its legitimacy and credibility, but it also **strengthened civil society** as it galvanized opposition groups and led to increased public protest and resistance against the regime.\n- **1983-1986 Pro-Democracy Protests**: A series of large-scale protests and demonstrations against the military regime, particularly in 1983 and 1986, marked a significant increase in civil society's mobilization. These events **strengthened civil society** by fostering a sense of collective resistance and organization, but they also **weakened the state** by exposing the regime's inability to control the population and maintain order.\n- **1987 Amnesty for Political Prisoners**: The regime granted amnesty to political prisoners, which was seen as a gesture towards political liberalization. This event **weakened the state** by reducing its ability to suppress opposition, but it **strengthened civil society** by releasing key leaders and activists, allowing them to resume their roles in promoting democracy and human rights.",
    "1988-1997": "### Trends:\n- **Economic Reforms and Market Liberalization**: Following the Pinochet regime, Chile continued with economic reforms initiated in the 1970s, including privatization of state-owned enterprises, reduction of trade barriers, and fiscal discipline. These reforms were continued and sometimes intensified by the democratic governments post-1990. **(Strengthened the state by increasing economic efficiency and state revenue)**\n- **Political Transition and Democratic Institutions**: The transition from military rule to democracy was a gradual process. The 1989 election marked the return to civilian rule, and subsequent governments worked to strengthen democratic institutions, including the judiciary and legislature. **(Strengthened civil society by enhancing democratic participation and accountability)**\n- **Social Policies and Human Rights**: Post-1990 governments implemented policies to address social issues and human rights abuses under the Pinochet regime. This included the establishment of the National Commission on Truth and Reconciliation (Rettig Commission) and later the National Corporation for Reparation and Reconciliation. **(Strengthened civil society by promoting justice and social cohesion)**\n\n### Events:\n- **1988 Plebiscite**: The plebiscite held on October 5, 1988, resulted in a \"No\" vote to Pinochet's continued rule, leading to a democratic transition. **(Weakened the state's authoritarian power and strengthened civil society)**\n- **1990 Presidential Election**: The election of Patricio Aylwin as president marked the formal end of military rule and the beginning of a democratic government. **(Strengthened civil society and weakened the state's authoritarian control)**\n- **1994 Constitutional Reforms**: These reforms, enacted under President Eduardo Frei Ruiz-Tagle, aimed to reduce the military's influence on politics and enhance the powers of the elected government. **(Strengthened the state and civil society by reducing military interference)**\n- **1997 Congressional Elections**: The elections saw the continued dominance of the center-left Concertación coalition, reinforcing democratic governance and political stability. **(Strengthened civil society by consolidating democratic institutions)**",
    "1998-2007": "### Trends:\n- **Economic Growth and Stabilization**: Chile experienced consistent economic growth and macroeconomic stability during this period, partly due to prudent fiscal policies and copper exports. This trend strengthened the state's capacity to provide public services and social programs, while also bolstering civil society through higher living standards and increased civic engagement.\n- **Democratization and Consolidation**: The transition to democracy continued, with free and fair elections and the strengthening of democratic institutions. This trend gradually reduced the power of the military and authoritarian remnants, strengthening civil society and the democratic state.\n- **Social Policies and Inclusion**: The implementation of social policies aimed at reducing poverty and inequality, such as the Chile Solidario program, enhanced the state's role in social welfare and strengthened civil society by improving social cohesion and reducing social tensions.\n- **Educational Reforms**: Reforms in the education system, including increased funding and efforts to improve quality, contributed to a more educated and civically engaged population, which strengthened both civil society and the state.\n- **Demographic Changes**: An aging population and urbanization trends led to increased demands for healthcare and social services, which required the state to adapt and expand its social welfare programs, strengthening the state's role in these areas.\n\n### Events:\n- **1998 Pinochet Arrest in London**: The arrest of former dictator Augusto Pinochet in London on human rights charges marked a significant symbolic and legal victory for victims of the Pinochet regime. This event weakened the state's authoritarian elements and strengthened civil society by fostering a culture of accountability and human rights.\n- **2000 Presidential Election of Ricardo Lagos**: The election of Ricardo Lagos, the first Socialist president since Salvador Allende, marked a significant shift in Chilean politics. This event strengthened the democratic state and civil society by consolidating the transition to democracy and promoting social reforms.\n- **2005 Constitutional Reforms**: A series of constitutional reforms, including the abolition of the designated senators and the reduction of the president's term, helped to further democratic consolidation. These reforms weakened the remnants of authoritarian influence and strengthened the state's democratic institutions.\n- **2006 Student Protests (Penguin Revolution)**: Large-scale student protests demanding educational reforms highlighted the growing civic engagement of the younger generation. This event strengthened civil society by demonstrating the power of collective action and the demand for greater social equity.\n- **2007 Earthquake in Central Chile**: The 2007 earthquake in Central Chile tested the state's emergency response capabilities and social resilience. This event temporarily weakened the state's capacity to respond effectively but ultimately strengthened both the state and civil society through coordinated relief efforts and improved disaster preparedness.",
    "2008-2017": "### Trends:\n- **Economic Growth and Stability**: Chile experienced steady economic growth during 2008-2017, driven by a strong export sector, particularly in copper. This trend generally **strengthened the state** by providing more resources for public services and social programs.\n- **Increasing Urbanization**: The continued shift of the population from rural to urban areas **strengthened civil society** by fostering more diverse and interconnected communities, which can mobilize more effectively.\n- **Educational Reforms**: Ongoing efforts to improve the education system, including the Bachelet government's 2014 education reform, **strengthened civil society** by improving the literacy and critical thinking skills of the population, leading to more informed and active citizens.\n- **Social Inequality**: Despite economic growth, persistent income inequality and social disparities **weakened the state's** legitimacy and **strengthened civil society** by driving protests and social movements demanding greater equality and justice.\n- **Political Polarization**: The increasing polarization of political parties and ideologies **weakened the state** by making governance more challenging and consensus harder to achieve, while **strengthening civil society** by encouraging greater political engagement and activism.\n\n### Events:\n- **2010 Earthquake**: The 8.8 magnitude earthquake that struck Chile in 2010 **weakened the state** by exposing gaps in disaster preparedness and response, but **strengthened civil society** by fostering community resilience and mutual aid efforts.\n- **2011 Chilean Student Protests**: Massive student protests demanding free and quality education **weakened the state** by challenging its educational policies and **strengthened civil society** by mobilizing youth and other segments of the population.\n- **2014 Corruption Scandals**: Revelations of significant corruption involving politicians and businesses **weakened the state** by eroding public trust in government institutions and **strengthened civil society** by galvanizing anti-corruption movements.\n- **2017 Presidential Election**: The election of Sebastián Piñera, a right-wing businessman, **weakened the state** in terms of social spending and progressive policies, but **strengthened civil society** by highlighting the divide between different political factions and encouraging voter engagement.\n- **2015 Constitutional Reform**: Efforts to reform the Pinochet-era constitution **strengthened the state** by attempting to address historical grievances and **strengthened civil society** by involving citizens in the constitutional process.",
    "2018-2027": "### Trends:\n- **Economic Growth and Inequality**: Chile experienced steady economic growth, but inequality remained high, leading to social unrest. This trend gradually weakened the state's legitimacy and strengthened civil society's push for reform.\n- **Political Polarization**: The political landscape became increasingly polarized, with a growing divide between right-wing and left-wing factions. This trend weakened the state's ability to implement cohesive policies and strengthened civil society's role in advocating for change.\n- **Demographic Shifts**: The aging population and the influx of migrants from Venezuela and other countries put pressure on social services. This trend highlighted the need for state reform and increased the role of civil society in providing support and advocating for inclusive policies.\n- **Rise of Social Media and Digital Activism**: The use of social media and digital platforms for activism and organizing protests grew significantly, enhancing the power of civil society to mobilize and influence public opinion. This trend strengthened civil society and challenged the state's control over information and narrative.\n\n### Events:\n- **2019 Chilean Protests (Estallido Social)**: Massive protests erupted in October 2019, initially sparked by a subway fare hike but quickly expanding to include broader grievances about inequality and poor public services. This event significantly weakened the state's authority and led to a nationwide conversation about systemic reforms.\n- **2020 Constitutional Referendum**: In response to the 2019 protests, a referendum was held in 2020 to decide on drafting a new constitution. The overwhelming \"Approve\" vote signaled a strong demand for reform and strengthened civil society's role in shaping the country's future.\n- **2021 Presidential Election**: The election of Gabriel Boric, a young left-wing candidate, marked a significant shift in Chilean politics. Boric's platform focused on social justice and reform, reflecting the growing power of civil society and weakening the traditional political elites' grip on power.\n- **2022 Constitutional Drafting Process**: The process of drafting a new constitution began in 2022, involving a constituent assembly. This event further strengthened civil society's influence and put pressure on the state to implement more inclusive and democratic reforms."
  },
  "score_prompt": {
    "1818-1827": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1818-1827. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nChile during 1818-1827 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1828-1837": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1828-1837, building on the established trajectory. Start\nfrom where Chile stood at the end of 1818-1827, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1828-1837:\n### Trends:\n- **Economic Dependence on Foreign Trade**: Chile's economy was heavily dependent on exports, particularly copper and wheat, which strengthened the power of the state by providing a revenue source but also made it vulnerable to external economic fluctuations. (Strengthened the state, but with vulnerabilities)\n- **Rise of Political Elites**: The concentration of political power among a small group of wealthy landowners and merchants, which gradually weakened civil society by limiting broader participation in governance. (Weakened civil society)\n- **Urbanization and Migration**: The movement of people from rural areas to cities, particularly Santiago, which led to the growth of urban centers and increased the state's administrative and security responsibilities. (Strengthened the state)\n- **Educational Expansion**: The gradual expansion of educational institutions, which began to foster a more literate and informed population, potentially strengthening civil society over the long term. (Potentially strengthened civil society)\n- **Military Professionalization**: The development of a more professional and organized military, which bolstered the state's capacity to maintain order and project power. (Strengthened the state)\n\n### Events:\n- **1828-1829 Federalist Confederation Crisis**: A failed attempt to establish a federalist system of government, which was met with resistance and ultimately led to a stronger centralized state under the leadership of President Joaquín Prieto. (Strengthened the state)\n- **1830 Coup and Constitutional Changes**: The coup led by General Ramón Freire, followed by the drafting and adoption of a new constitution in 1833, which centralized power and strengthened the executive branch. (Strengthened the state)\n- **1831-1835 Conservative Government**: The establishment of a conservative government under President Prieto, which implemented policies that favored the elite and suppressed opposition, thereby weakening civil society. (Weakened civil society)\n- **1835 Chilean Civil War**: A brief civil war that ended with the defeat of liberal forces and the consolidation of conservative power, leading to a more authoritarian state. (Strengthened the state, weakened civil society)\n- **1837 Earthquake in Valdivia**: A significant natural disaster that tested the state's capacity for emergency response and disaster management, highlighting both the strengths and weaknesses of the government. (Mixed impact, but generally strengthened the state's role in crisis management)\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1828-1837\n- state_power (float, 0-10): absolute state power at the end of 1828-1837\n- society_change (float): society_power change vs. 1818-1827\n- state_change (float): state_power change vs. 1818-1827\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1838-1847": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1838-1847, building on the established trajectory. Start\nfrom where Chile stood at the end of 1828-1837, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1838-1847:\n### Trends:\n- **Economic Growth and Diversification (1838-1847)**: Chile experienced significant economic growth during this period, driven by the expansion of agriculture, mining, and trade. This economic boom increased the state's revenue and resources, allowing for greater infrastructure development and public services. **(Strengthened the State)**\n- **Educational Reforms (1838-1847)**: The government initiated educational reforms aimed at expanding literacy and basic education. These reforms helped to build a more informed and capable civil society, which could better engage in political and social affairs. **(Strengthened Society)**\n- **Population Growth and Urbanization (1838-1847)**: The population of Chile grew steadily, with a notable increase in urban areas. This trend led to more complex social structures and greater demand for public services, which the state had to address. **(Strengthened the State and Society)**\n- **Expansion of the Military (1838-1847)**: The state expanded its military apparatus, which not only bolstered national defense but also created a powerful institution that could influence political processes. **(Strengthened the State)**\n\n### Events:\n- **1838 Earthquake in Concepción**: A devastating earthquake struck Concepción in 1838, causing significant destruction and loss of life. The state had to mobilize resources for relief and reconstruction, which temporarily strengthened the state's role in crisis management but also exposed its limitations. **(Strengthened the State, but also showed weaknesses)**\n- **1839-1841 Chilean Civil War**: The civil war, also known as the War of the Confederation, involved a conflict between the central government and a coalition of provincial forces. The war ended with the central government's victory, consolidating its power and weakening opposition. **(Strengthened the State, Weakened Society)**\n- **1842 Establishment of the National Library**: The founding of the National Library in 1842 was a significant cultural event that promoted literacy and access to information, thereby strengthening civil society's capacity to engage in public discourse. **(Strengthened Society)**\n- **1847 Implementation of the Agricultural Law**: The Agricultural Law of 1847 aimed to modernize and regulate agricultural practices. This law had long-term effects on the rural economy and land distribution, enhancing the state's control over agricultural resources. **(Strengthened the State)**\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1838-1847\n- state_power (float, 0-10): absolute state power at the end of 1838-1847\n- society_change (float): society_power change vs. 1828-1837\n- state_change (float): state_power change vs. 1828-1837\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1848-1857": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1848-1857, building on the established trajectory. Start\nfrom where Chile stood at the end of 1838-1847, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1848-1857:\n### Trends:\n- **Economic Growth and Diversification**: The period saw significant economic growth, driven by the expansion of agriculture, mining (especially copper), and trade. This trend strengthened the state by increasing tax revenue and resources, but also strengthened civil society by fostering a growing middle class and business interests.\n- **Educational Reforms**: The establishment and expansion of public education increased literacy rates and provided more opportunities for social mobility. This trend strengthened civil society by empowering individuals and creating a more educated populace, which could better participate in political processes.\n- **Constitutional Reforms**: The 1833 Constitution was still in effect, but there were ongoing discussions and minor reforms aimed at balancing power between the executive and legislative branches. This trend gradually strengthened the state by centralizing power but also strengthened civil society by opening up more avenues for political participation.\n\n### Events:\n- **Civil War of 1851-1852**: This conflict between the conservative government and liberal opposition was a significant event that weakened the state by causing political instability and diverting resources. However, it also strengthened civil society by galvanizing political movements and increasing public participation in political debates.\n- **Liberal Reforms of 1852-1857**: Following the civil war, the victorious liberals implemented a series of reforms that included reducing the power of the church, promoting secular education, and improving public administration. These reforms weakened the state's traditional conservative power centers but strengthened civil society by promoting more secular and democratic governance.\n- **Economic Boom and Infrastructure Development**: The mid-1850s saw a significant economic boom, particularly in the mining sector. The government invested in infrastructure projects such as roads and ports. This event strengthened the state by increasing its ability to manage and benefit from economic growth, while also strengthening civil society by creating jobs and economic opportunities.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1848-1857\n- state_power (float, 0-10): absolute state power at the end of 1848-1857\n- society_change (float): society_power change vs. 1838-1847\n- state_change (float): state_power change vs. 1838-1847\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1858-1867": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1858-1867, building on the established trajectory. Start\nfrom where Chile stood at the end of 1848-1857, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1858-1867:\nCertainly! According to Daron Acemoğlu and James A. Robinson's framework in *The Narrow Corridor*, the period of 1858-1867 in Chile was marked by both slow-moving trends and discrete events that affected the power of the state and civil society. Here are the key factors:\n\n### Trends:\n- **Economic Growth and Diversification**: The mid-19th century saw Chile's economy expand, driven by the export of wheat, copper, and other minerals. This economic growth generally strengthened the state by increasing its tax base and resources but also bolstered civil society through the rise of a more affluent middle class.\n- **Educational Reforms**: The mid-1850s to the 1860s witnessed significant educational reforms aimed at improving literacy and public education. These reforms strengthened civil society by creating a more educated populace capable of participating in civic affairs and potentially challenging state power.\n- **Population Growth and Urbanization**: Chile experienced steady population growth and urbanization, particularly in Santiago and Valparaíso. This trend strengthened civil society by concentrating more people in urban areas, fostering social movements and political organization.\n- **Political Stability**: The period was marked by relative political stability under the presidency of José Joaquín Pérez (1856-1861) and his successors. This stability allowed the state to consolidate its power and implement policies more effectively.\n\n### Events:\n- **1859 Liberal Reforms**: The passing of the Laws of 1859, which included measures to liberalize the economy, reduce the power of the church, and promote civil liberties. These reforms strengthened civil society by enhancing individual freedoms and reducing the influence of traditional power structures.\n- **1861 Constitutional Reform**: The constitutional reform of 1861 further centralized power in the executive branch, strengthening the state but potentially weakening checks and balances. This reform also extended the franchise to a broader segment of the male population, which could be seen as a mixed outcome for civil society.\n- **1865 Steamship War**: The conflict with Spain (1865-1866) over Spanish claims to sovereignty in South America. This event strengthened the state's military and diplomatic apparatus but also galvanized national sentiment and civil society's unity against external threats.\n- **1867 Earthquake in Valparaíso**: The devastating earthquake in Valparaíso in 1867 highlighted the state's role in disaster response and relief efforts. This event both strengthened the state's capacity for emergency management and mobilized civil society in relief efforts and reconstruction.\n\nThese trends and events collectively shaped the balance of power between the state and civil society in Chile during the period of 1858-1867, contributing to the broader dynamics of state-building and social development.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1858-1867\n- state_power (float, 0-10): absolute state power at the end of 1858-1867\n- society_change (float): society_power change vs. 1848-1857\n- state_change (float): state_power change vs. 1848-1857\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1868-1877": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1868-1877, building on the established trajectory. Start\nfrom where Chile stood at the end of 1858-1867, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1868-1877:\n### Trends:\n- **Economic Growth and Modernization**: During 1868-1877, Chile experienced significant economic growth, particularly in the mining sector, which strengthened the state's economic power and resources. This trend helped the state to expand its administrative and bureaucratic capacities.\n- **Educational Reforms**: There was a growing emphasis on public education, which gradually strengthened civil society by fostering a more literate and informed populace. This trend helped to empower civil society over time.\n- **Urbanization**: The population of urban centers, particularly Santiago, grew significantly, leading to increased social and political activism. This trend initially strengthened civil society by providing platforms for collective action but also eventually increased the state's need to manage urban unrest.\n\n### Events:\n- **1871 Civil War**: This internal conflict between the government and a coalition of conservative and liberal forces weakened the state's authority temporarily but ultimately led to a stronger central government as it consolidated power post-conflict.\n- **1875 Reform of the Constitution**: The constitutional reforms of 1875, which increased presidential power and centralized authority, strengthened the state by reducing the influence of provincial elites and consolidating executive power.\n- **1873 Naval Mutiny**: This event initially weakened the state's control over the military, but the subsequent suppression and reforms in the armed forces strengthened the state's overall control and discipline within the military.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1868-1877\n- state_power (float, 0-10): absolute state power at the end of 1868-1877\n- society_change (float): society_power change vs. 1858-1867\n- state_change (float): state_power change vs. 1858-1867\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1878-1887": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1878-1887, building on the established trajectory. Start\nfrom where Chile stood at the end of 1868-1877, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1878-1887:\n### Trends:\n- **Economic Growth and Diversification**: During this period, Chile experienced significant economic growth, particularly in the mining sector, with the expansion of nitrate extraction. This trend strengthened the state by increasing tax revenues and the state's economic influence.\n- **Institutional Consolidation**: The consolidation of the liberal state continued, with the strengthening of the judiciary and the bureaucracy. This trend strengthened the state by enhancing its capacity to govern and enforce laws.\n- **Social Movements and Organizational Development**: The rise of labor movements and the formation of workers' associations began to lay the groundwork for a more organized civil society. This trend strengthened civil society by providing a platform for collective action and advocacy.\n\n### Events:\n- **War of the Pacific (1879-1883)**: Chile's victory over Peru and Bolivia in the War of the Pacific significantly expanded its territory and control over valuable nitrate resources. This event strengthened the state by enhancing its military and economic power.\n- **Constitutional Reforms of 1878**: The adoption of constitutional reforms that strengthened the executive branch and centralized power. This event strengthened the state by concentrating authority in the hands of the president.\n- **Formation of the Democratic Party (1884)**: The establishment of the Democratic Party, which represented working-class interests and advocated for social reforms. This event strengthened civil society by providing a political voice for labor and social issues.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1878-1887\n- state_power (float, 0-10): absolute state power at the end of 1878-1887\n- society_change (float): society_power change vs. 1868-1877\n- state_change (float): state_power change vs. 1868-1877\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1888-1897": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1888-1897, building on the established trajectory. Start\nfrom where Chile stood at the end of 1878-1887, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1888-1897:\n### Trends:\n- **Economic Growth and Diversification**: During the 1880s and 1890s, Chile experienced significant economic growth, driven by the expansion of the nitrate industry and the opening of new mining regions. This trend strengthened the state by increasing its tax base and revenues, which in turn allowed for greater investment in infrastructure and public services.\n- **Political Institutionalization**: The period saw the consolidation of a more stable political system with the rise of political parties and the establishment of a bicameral legislature. This trend strengthened the state by providing a more structured and predictable political environment, which facilitated governance and policy implementation.\n- **Urbanization**: The population of Santiago and other urban centers grew significantly, leading to the development of a more urbanized society. This trend had mixed effects; it strengthened civil society by fostering a more interconnected and politically engaged urban population, but also put pressure on the state to provide adequate infrastructure and services.\n\n### Events:\n- **Chilean Civil War (1891)**: This conflict between the Congress and the President weakened the state by temporarily destabilizing the political system and diverting resources away from development and governance. However, the eventual victory of the congressional forces led to a stronger role for the legislature and a more balanced distribution of power between the executive and legislative branches.\n- **Introduction of the Gold Standard (1895)**: Chile adopted the gold standard, which stabilized the currency and attracted foreign investment. This event strengthened the state by improving economic stability and international financial standing, although it also increased dependence on global economic conditions.\n- **Railway Expansion**: The expansion of the railway network, particularly the completion of the Transandine Railway, enhanced connectivity and facilitated economic integration. This event strengthened both the state and civil society by improving infrastructure and fostering economic development.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1888-1897\n- state_power (float, 0-10): absolute state power at the end of 1888-1897\n- society_change (float): society_power change vs. 1878-1887\n- state_change (float): state_power change vs. 1878-1887\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1898-1907": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1898-1907, building on the established trajectory. Start\nfrom where Chile stood at the end of 1888-1897, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1898-1907:\n### Trends:\n- **Economic Growth and Diversification**: Chile experienced significant economic growth during this period, driven by the export of nitrates, copper, and other minerals. This trend strengthened the state by increasing its revenue and ability to invest in infrastructure and social programs, but it also bolstered civil society through the growth of the middle class and the rise of labor movements.\n- **Political Fragmentation**: The political landscape became more fragmented, with the emergence of numerous smaller parties and factions. This trend weakened the state by making it harder to govern effectively and to pass coherent policies, while it strengthened civil society by increasing the number of voices and interests in the political arena.\n- **Urbanization**: There was a significant increase in urbanization, particularly in cities like Santiago and Valparaíso. This trend had a mixed impact, strengthening the state by concentrating population in areas easier to govern and provide services, but also strengthening civil society by fostering a more interconnected and politically active urban populace.\n- **Labor Movements**: The rise of labor unions and the growing influence of socialist and anarchist ideologies. This trend strengthened civil society by providing workers with greater collective bargaining power and a platform to advocate for their rights, but it also posed challenges to the state’s ability to maintain social order and economic stability.\n\n### Events:\n- **1891 Chilean Civil War Aftermath**: The fallout from the 1891 civil war, which ended with the parliamentary regime taking control, continued to influence political dynamics. While the state was weakened by the internal conflict, the establishment of a more decentralized political system strengthened civil society by giving more power to the legislative branch and political parties.\n- **1905 Valparaíso Earthquake**: A devastating earthquake struck Valparaíso, causing significant loss of life and infrastructure damage. This event initially weakened the state by overwhelming its capacity to respond effectively, but it also strengthened civil society through the widespread mobilization of community organizations and volunteer efforts in relief and reconstruction.\n- **1898 founding of the Chilean Workers’ Federation (FOCH)**: The formation of the FOCH marked a significant moment in the history of labor movements in Chile. This event strengthened civil society by providing a formal structure for workers to organize and demand better conditions, but it also posed a challenge to the state’s authority and stability.\n- **1906 Presidential Elections**: The presidential election of 1906, which saw the victory of Pedro Montt, highlighted the growing importance of political parties and the increasing complexity of the political landscape. This event weakened the state by complicating governance and increasing political polarization, but it strengthened civil society by fostering greater political engagement and participation.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1898-1907\n- state_power (float, 0-10): absolute state power at the end of 1898-1907\n- society_change (float): society_power change vs. 1888-1897\n- state_change (float): state_power change vs. 1888-1897\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1908-1917": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1908-1917, building on the established trajectory. Start\nfrom where Chile stood at the end of 1898-1907, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1908-1917:\n### Trends:\n- **Economic Modernization**: The period saw continued economic growth driven by the mining sector, particularly copper. This trend strengthened the state by increasing government revenue and enhancing its ability to fund public works and social programs.\n- **Educational Expansion**: Expansion of primary and secondary education, which contributed to a more educated populace. This strengthened civil society by empowering individuals with knowledge and skills.\n- **Urbanization**: Increased movement of people from rural to urban areas, leading to the growth of cities like Santiago and Valparaíso. This trend had mixed effects, strengthening the state through a more concentrated labor force but also fostering urban social movements that could challenge state power.\n\n### Events:\n- **1909 Tarapacá Salt Flat Strike**: A major labor strike in the Tarapacá region, which highlighted the growing power of labor movements and the demands for better working conditions. This event strengthened civil society by empowering workers and labor unions.\n- **1910 Chilean Presidential Election**: The election of Ramón Barros Luco, who was supported by the Radical Party, marked a shift towards more progressive policies. This event strengthened the state by consolidating democratic processes and enhancing the role of the executive.\n- **1914 Outbreak of World War I**: While not directly affecting Chile, the war led to economic disruptions and increased economic nationalism. This event initially weakened the state by disrupting trade but later strengthened it as the government took measures to ensure economic stability.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1908-1917\n- state_power (float, 0-10): absolute state power at the end of 1908-1917\n- society_change (float): society_power change vs. 1898-1907\n- state_change (float): state_power change vs. 1898-1907\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1918-1927": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1918-1927, building on the established trajectory. Start\nfrom where Chile stood at the end of 1908-1917, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1918-1927:\n### Trends:\n- **Economic Growth and Industrialization**: The period saw steady economic growth, particularly in the mining and manufacturing sectors. This trend strengthened the state by increasing its revenue base but also empowered civil society through the rise of a more affluent middle class and urban working class.\n- **Urbanization**: There was a significant increase in urban populations, particularly in Santiago and Valparaíso. This trend strengthened civil society by fostering the development of urban labor movements and increased demands for social and political reforms.\n- **Educational Reforms**: Efforts to improve education, funded by the government, were ongoing. This trend strengthened both the state, by improving the quality of its bureaucracy and workforce, and civil society, by creating a more educated populace capable of participating in public life.\n\n### Events:\n- **1924 Coup d'État**: A military coup led by Colonel Maza temporarily overthrew President Arturo Alessandri Palma. This event weakened the power of the state by disrupting the democratic process and leading to a period of political instability.\n- **1925 Constitution**: The adoption of a new constitution under President Alessandri Palma, after his return to power, centralized executive authority and reduced the powers of Congress. This event strengthened the state by centralizing power but weakened civil society by reducing checks on executive authority.\n- **Labor Protests and Strikes**: Significant labor protests and strikes, particularly in the mining sector, occurred throughout the period. These events strengthened civil society by highlighting workers' demands and the need for labor reforms, but also created tension and sometimes violence, which the state had to manage.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n1908-1917: <7.8, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1918-1927\n- state_power (float, 0-10): absolute state power at the end of 1918-1927\n- society_change (float): society_power change vs. 1908-1917\n- state_change (float): state_power change vs. 1908-1917\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1928-1937": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1928-1937, building on the established trajectory. Start\nfrom where Chile stood at the end of 1918-1927, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1928-1937:\n### Trends:\n- **Economic Instability and Decline (1929-1937)**: The Great Depression had a profound impact on Chile's economy, leading to a significant decline in copper exports, which were a primary source of income. This trend weakened the state's ability to fund public services and maintain social stability. **(Weakened the state)**\n- **Rise of Labor Movements (1928-1937)**: The period saw a growing strength of labor unions and socialist movements, which became more organized and influential. This trend strengthened civil society but put pressure on the state to address workers' demands. **(Strengthened civil society, weakened the state)**\n- **Politization of the Military (1928-1937)**: The military began to play a more significant role in politics, often intervening in political crises. This trend weakened democratic institutions and the state's ability to govern without military oversight. **(Weakened the state)**\n- **Urbanization and Industrialization (1928-1937)**: The shift from a rural, agrarian society to an urban, industrial one led to the growth of cities and the rise of a working class. This trend strengthened civil society through the formation of new social and political groups. **(Strengthened civil society)**\n\n### Events:\n- **Formation of the Popular Front (1936)**: The formation of the Popular Front, a coalition of left-wing parties, marked a significant political shift. This event strengthened civil society by uniting various progressive forces but posed a challenge to the state's control. **(Strengthened civil society, weakened the state)**\n- **Military Coup of 1929**: A brief military coup in 1929, although unsuccessful, demonstrated the military's willingness to intervene in political affairs. This event weakened the state's authority and democratic processes. **(Weakened the state)**\n- **Election of Arturo Alessandri (1932)**: The election of Arturo Alessandri, a reformist president, brought about some progressive policies and attempts to address economic and social issues. This event had mixed effects, strengthening the state's legitimacy but also facing significant opposition from conservative and military factions. **(Mixed effects, but generally weakened the state)**\n- **Copper Strike of 1934**: A major strike by copper miners, which lasted several months, highlighted the growing power of labor unions and the discontent with economic conditions. This event strengthened civil society but weakened the state's control over the workforce. **(Strengthened civil society, weakened the state)**\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n1908-1917: <7.8, 8.0>\n1918-1927: <8.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1928-1937\n- state_power (float, 0-10): absolute state power at the end of 1928-1937\n- society_change (float): society_power change vs. 1918-1927\n- state_change (float): state_power change vs. 1918-1927\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1938-1947": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1938-1947, building on the established trajectory. Start\nfrom where Chile stood at the end of 1928-1937, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1938-1947:\n### Trends:\n- **Economic Nationalism and State Intervention**: During the 1930s and 1940s, Chile saw a growing trend of economic nationalism, with the state playing a more active role in the economy. This included increased state intervention in key industries and the establishment of state-owned enterprises. This trend strengthened the state's power.\n- **Labor Movement Growth**: The period saw a significant rise in the strength and organization of labor unions. This growth in civil society organizations provided workers with more leverage and bargaining power, thus strengthening civil society.\n- **Demographic Shifts**: There was a gradual shift from rural to urban areas, leading to increased urbanization. This trend often results in more organized and politically active urban populations, which can strengthen civil society.\n\n### Events:\n- **Formation of the Popular Front Government (1938)**: The election of Pedro Aguirre Cerda and the formation of the Popular Front government marked a significant shift towards a more socialist and interventionist state. This event strengthened the state's power and influence over economic and social policies.\n- **Establishment of the CORFO (1939)**: The creation of the Development Corporation (CORFO) was a key event that solidified the state's role in economic development and industrialization. This strengthened the state's power.\n- **Lan-Salas Agreement (1945)**: This agreement between the government and the copper mining companies led to increased state control over the mining sector. This event further strengthened the state's power in economic matters.\n- **Assassination of Juan Antonio Ríos (1946)**: The death of President Juan Antonio Ríos, who was a moderate leader, created a political vacuum and uncertainty. This event temporarily weakened the state's stability and cohesion.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n1908-1917: <7.8, 8.0>\n1918-1927: <8.0, 7.5>\n1928-1937: <8.5, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1938-1947\n- state_power (float, 0-10): absolute state power at the end of 1938-1947\n- society_change (float): society_power change vs. 1928-1937\n- state_change (float): state_power change vs. 1928-1937\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1948-1957": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1948-1957, building on the established trajectory. Start\nfrom where Chile stood at the end of 1938-1947, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1948-1957:\n### Trends:\n- **Economic Growth and Industrialization**: During 1948-1957, Chile experienced a period of economic growth and industrialization, particularly under the presidency of Gabriel González Videla (1946-1952) and later Carlos Ibáñez del Campo (1952-1958). This trend strengthened the state by increasing its resources and capacity to manage economic affairs. It also bolstered civil society through the rise of a more affluent middle class and the growth of labor unions.\n- **Urbanization**: The rapid urbanization of Chile during this period saw a significant increase in the population of cities, particularly Santiago. This trend weakened the traditional rural power structures and strengthened urban-based civil society organizations, including labor unions and political parties.\n- **Political Polarization**: The period saw a deepening of political polarization, with the rise of powerful left-wing and right-wing movements. This trend both strengthened and weakened civil society, as it led to the formation of strong political organizations but also increased social tensions and divisions.\n\n### Events:\n- **1948 Law of Permanent Defense of Democracy (Ley de Defensa Permanente de la Democracia)**: This law, passed under President Gabriel González Videla, banned the Communist Party and other left-wing organizations. The law strengthened the state by limiting the influence of left-wing civil society groups but weakened civil society by suppressing political opposition.\n- **1952 Presidential Election**: Carlos Ibáñez del Campo, a populist and former dictator, won the presidential election. His return to power strengthened the state through his authoritarian tendencies and centralized control, but also temporarily weakened civil society by marginalizing political opponents and reducing the influence of labor unions.\n- **1953 Workers' Congress**: A significant event where labor unions and left-wing parties came together to protest against government policies and demand better working conditions. This event strengthened civil society by demonstrating the power of organized labor but also led to increased state repression and crackdowns on labor movements.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n1908-1917: <7.8, 8.0>\n1918-1927: <8.0, 7.5>\n1928-1937: <8.5, 6.0>\n1938-1947: <9.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1948-1957\n- state_power (float, 0-10): absolute state power at the end of 1948-1957\n- society_change (float): society_power change vs. 1938-1947\n- state_change (float): state_power change vs. 1938-1947\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1958-1967": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1958-1967, building on the established trajectory. Start\nfrom where Chile stood at the end of 1948-1957, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1958-1967:\n### Trends:\n- **Economic Growth and Industrialization**: Chile experienced steady economic growth and industrialization during the 1950s and 1960s, driven by state-led development policies. This trend strengthened the state by increasing its resources and capacity but also created a more vibrant civil society with growing demands for better services and democratic participation.\n- **Urbanization**: The population increasingly moved to urban areas, leading to greater social and political mobilization. This trend strengthened civil society by fostering the formation of labor unions, student movements, and other civic organizations.\n- **Agrarian Reform**: The government began implementing agrarian reform, which aimed to redistribute land and improve conditions for peasants. This trend weakened the traditional landed elite and strengthened both the state and civil society, particularly rural organizations and peasant movements.\n- **Educational Expansion**: Increased investment in education led to higher literacy rates and a more educated population. This trend strengthened civil society by empowering individuals and fostering a more informed and engaged citizenry.\n\n### Events:\n- **1964 Presidential Election**: The election of Eduardo Frei Montalva as president marked a significant shift towards a more progressive and reformist government. This event strengthened the state's ability to implement social reforms and also bolstered civil society organizations that supported these reforms.\n- **Formation of the Christian Democratic Party (PDC)**: The PDC was founded in 1957 but gained significant momentum during this period. This event strengthened civil society by providing a political platform for moderate reformers and social activists.\n- **1967 miners' strike**: A major strike by miners in 1967 highlighted the growing power of labor unions and the demands for better working conditions and higher wages. This event strengthened civil society and put pressure on the state to address economic inequalities.\n- **Land Occupations (1965-1967)**: Peasant movements, particularly in the south, began occupying land, which led to increased agrarian conflicts. These events weakened the traditional landowners and strengthened civil society, particularly peasant organizations, while also pushing the state to accelerate land reform.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n1908-1917: <7.8, 8.0>\n1918-1927: <8.0, 7.5>\n1928-1937: <8.5, 6.0>\n1938-1947: <9.0, 7.5>\n1948-1957: <8.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1958-1967\n- state_power (float, 0-10): absolute state power at the end of 1958-1967\n- society_change (float): society_power change vs. 1948-1957\n- state_change (float): state_power change vs. 1948-1957\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1968-1977": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1968-1977, building on the established trajectory. Start\nfrom where Chile stood at the end of 1958-1967, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1968-1977:\n### Trends:\n- **Economic Nationalization**: The trend towards increased state control over key industries, particularly the nationalization of copper mines in 1971, strengthened the state's economic power but weakened private sector economic influence.\n- **Political Polarization**: Growing political polarization between left-wing and right-wing factions, evident throughout the 1970s, weakened both the state and civil society by creating deep divisions and reducing the ability to govern effectively.\n- **Rural-Urban Migration**: Continued migration from rural areas to cities during this period led to urban overcrowding and social tensions, which weakened civil society by exacerbating social inequalities and strain on urban infrastructure.\n\n### Events:\n- **Salvador Allende's Election (1970)**: The election of Salvador Allende as President in 1970 marked a significant shift towards a left-wing government, strengthening the state's power in implementing socialist policies but weakening the influence of traditional economic and political elites.\n- **Coup d'État (1973)**: The military coup led by General Augusto Pinochet on September 11, 1973, overthrew the Allende government, dramatically weakening civil society and strengthening the state's authoritarian control.\n- **La Grande Alitaminia (1972-1973)**: A major strike and protest movement in 1972-1973, known as the \"Great Consumer Strike,\" weakened the Allende government's ability to manage the economy and maintain social order, thereby weakening the state.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n1908-1917: <7.8, 8.0>\n1918-1927: <8.0, 7.5>\n1928-1937: <8.5, 6.0>\n1938-1947: <9.0, 7.5>\n1948-1957: <8.0, 8.0>\n1958-1967: <8.5, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1968-1977\n- state_power (float, 0-10): absolute state power at the end of 1968-1977\n- society_change (float): society_power change vs. 1958-1967\n- state_change (float): state_power change vs. 1958-1967\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1978-1987": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1978-1987, building on the established trajectory. Start\nfrom where Chile stood at the end of 1968-1977, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1978-1987:\n### Trends:\n- **Economic Liberalization and Structural Adjustment**: During the 1980s, Chile underwent significant economic reforms under the guidance of the Chicago Boys, a group of economists trained at the University of Chicago. These reforms included privatization of state-owned enterprises, deregulation, and the opening of markets to foreign trade and investment. This trend **strengthened the state** by centralizing economic planning and control, but it also **weakened civil society** by reducing the state's role in social welfare and increasing inequality.\n- **Demographic Shifts**: Chile experienced a demographic transition, with a growing urban population and a declining birth rate. This trend **weakened civil society** by exacerbating social divides and reducing the cohesion of community-based organizations, but it also **strengthened the state** by concentrating the population in areas where it could more easily be controlled.\n- **Educational Reforms**: Education policies shifted towards a more market-oriented approach, with increased emphasis on private education and reduced state funding for public schools. This trend **weakened civil society** by reducing access to quality education for lower-income groups, but it **strengthened the state** by centralizing educational control and promoting a more conformist curriculum.\n\n### Events:\n- **1982 Financial Crisis**: The economic crisis of 1982 led to a severe recession and high unemployment. This event **weakened the state** by undermining its legitimacy and credibility, but it also **strengthened civil society** as it galvanized opposition groups and led to increased public protest and resistance against the regime.\n- **1983-1986 Pro-Democracy Protests**: A series of large-scale protests and demonstrations against the military regime, particularly in 1983 and 1986, marked a significant increase in civil society's mobilization. These events **strengthened civil society** by fostering a sense of collective resistance and organization, but they also **weakened the state** by exposing the regime's inability to control the population and maintain order.\n- **1987 Amnesty for Political Prisoners**: The regime granted amnesty to political prisoners, which was seen as a gesture towards political liberalization. This event **weakened the state** by reducing its ability to suppress opposition, but it **strengthened civil society** by releasing key leaders and activists, allowing them to resume their roles in promoting democracy and human rights.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n1908-1917: <7.8, 8.0>\n1918-1927: <8.0, 7.5>\n1928-1937: <8.5, 6.0>\n1938-1947: <9.0, 7.5>\n1948-1957: <8.0, 8.0>\n1958-1967: <8.5, 8.3>\n1968-1977: <4.0, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1978-1987\n- state_power (float, 0-10): absolute state power at the end of 1978-1987\n- society_change (float): society_power change vs. 1968-1977\n- state_change (float): state_power change vs. 1968-1977\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1988-1997": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1988-1997, building on the established trajectory. Start\nfrom where Chile stood at the end of 1978-1987, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1988-1997:\n### Trends:\n- **Economic Reforms and Market Liberalization**: Following the Pinochet regime, Chile continued with economic reforms initiated in the 1970s, including privatization of state-owned enterprises, reduction of trade barriers, and fiscal discipline. These reforms were continued and sometimes intensified by the democratic governments post-1990. **(Strengthened the state by increasing economic efficiency and state revenue)**\n- **Political Transition and Democratic Institutions**: The transition from military rule to democracy was a gradual process. The 1989 election marked the return to civilian rule, and subsequent governments worked to strengthen democratic institutions, including the judiciary and legislature. **(Strengthened civil society by enhancing democratic participation and accountability)**\n- **Social Policies and Human Rights**: Post-1990 governments implemented policies to address social issues and human rights abuses under the Pinochet regime. This included the establishment of the National Commission on Truth and Reconciliation (Rettig Commission) and later the National Corporation for Reparation and Reconciliation. **(Strengthened civil society by promoting justice and social cohesion)**\n\n### Events:\n- **1988 Plebiscite**: The plebiscite held on October 5, 1988, resulted in a \"No\" vote to Pinochet's continued rule, leading to a democratic transition. **(Weakened the state's authoritarian power and strengthened civil society)**\n- **1990 Presidential Election**: The election of Patricio Aylwin as president marked the formal end of military rule and the beginning of a democratic government. **(Strengthened civil society and weakened the state's authoritarian control)**\n- **1994 Constitutional Reforms**: These reforms, enacted under President Eduardo Frei Ruiz-Tagle, aimed to reduce the military's influence on politics and enhance the powers of the elected government. **(Strengthened the state and civil society by reducing military interference)**\n- **1997 Congressional Elections**: The elections saw the continued dominance of the center-left Concertación coalition, reinforcing democratic governance and political stability. **(Strengthened civil society by consolidating democratic institutions)**\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n1908-1917: <7.8, 8.0>\n1918-1927: <8.0, 7.5>\n1928-1937: <8.5, 6.0>\n1938-1947: <9.0, 7.5>\n1948-1957: <8.0, 8.0>\n1958-1967: <8.5, 8.3>\n1968-1977: <4.0, 9.5>\n1978-1987: <4.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1988-1997\n- state_power (float, 0-10): absolute state power at the end of 1988-1997\n- society_change (float): society_power change vs. 1978-1987\n- state_change (float): state_power change vs. 1978-1987\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1998-2007": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1998-2007, building on the established trajectory. Start\nfrom where Chile stood at the end of 1988-1997, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1998-2007:\n### Trends:\n- **Economic Growth and Stabilization**: Chile experienced consistent economic growth and macroeconomic stability during this period, partly due to prudent fiscal policies and copper exports. This trend strengthened the state's capacity to provide public services and social programs, while also bolstering civil society through higher living standards and increased civic engagement.\n- **Democratization and Consolidation**: The transition to democracy continued, with free and fair elections and the strengthening of democratic institutions. This trend gradually reduced the power of the military and authoritarian remnants, strengthening civil society and the democratic state.\n- **Social Policies and Inclusion**: The implementation of social policies aimed at reducing poverty and inequality, such as the Chile Solidario program, enhanced the state's role in social welfare and strengthened civil society by improving social cohesion and reducing social tensions.\n- **Educational Reforms**: Reforms in the education system, including increased funding and efforts to improve quality, contributed to a more educated and civically engaged population, which strengthened both civil society and the state.\n- **Demographic Changes**: An aging population and urbanization trends led to increased demands for healthcare and social services, which required the state to adapt and expand its social welfare programs, strengthening the state's role in these areas.\n\n### Events:\n- **1998 Pinochet Arrest in London**: The arrest of former dictator Augusto Pinochet in London on human rights charges marked a significant symbolic and legal victory for victims of the Pinochet regime. This event weakened the state's authoritarian elements and strengthened civil society by fostering a culture of accountability and human rights.\n- **2000 Presidential Election of Ricardo Lagos**: The election of Ricardo Lagos, the first Socialist president since Salvador Allende, marked a significant shift in Chilean politics. This event strengthened the democratic state and civil society by consolidating the transition to democracy and promoting social reforms.\n- **2005 Constitutional Reforms**: A series of constitutional reforms, including the abolition of the designated senators and the reduction of the president's term, helped to further democratic consolidation. These reforms weakened the remnants of authoritarian influence and strengthened the state's democratic institutions.\n- **2006 Student Protests (Penguin Revolution)**: Large-scale student protests demanding educational reforms highlighted the growing civic engagement of the younger generation. This event strengthened civil society by demonstrating the power of collective action and the demand for greater social equity.\n- **2007 Earthquake in Central Chile**: The 2007 earthquake in Central Chile tested the state's emergency response capabilities and social resilience. This event temporarily weakened the state's capacity to respond effectively but ultimately strengthened both the state and civil society through coordinated relief efforts and improved disaster preparedness.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n1908-1917: <7.8, 8.0>\n1918-1927: <8.0, 7.5>\n1928-1937: <8.5, 6.0>\n1938-1947: <9.0, 7.5>\n1948-1957: <8.0, 8.0>\n1958-1967: <8.5, 8.3>\n1968-1977: <4.0, 9.5>\n1978-1987: <4.5, 8.0>\n1988-1997: <7.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1998-2007\n- state_power (float, 0-10): absolute state power at the end of 1998-2007\n- society_change (float): society_power change vs. 1988-1997\n- state_change (float): state_power change vs. 1988-1997\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2008-2017": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2008-2017, building on the established trajectory. Start\nfrom where Chile stood at the end of 1998-2007, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2008-2017:\n### Trends:\n- **Economic Growth and Stability**: Chile experienced steady economic growth during 2008-2017, driven by a strong export sector, particularly in copper. This trend generally **strengthened the state** by providing more resources for public services and social programs.\n- **Increasing Urbanization**: The continued shift of the population from rural to urban areas **strengthened civil society** by fostering more diverse and interconnected communities, which can mobilize more effectively.\n- **Educational Reforms**: Ongoing efforts to improve the education system, including the Bachelet government's 2014 education reform, **strengthened civil society** by improving the literacy and critical thinking skills of the population, leading to more informed and active citizens.\n- **Social Inequality**: Despite economic growth, persistent income inequality and social disparities **weakened the state's** legitimacy and **strengthened civil society** by driving protests and social movements demanding greater equality and justice.\n- **Political Polarization**: The increasing polarization of political parties and ideologies **weakened the state** by making governance more challenging and consensus harder to achieve, while **strengthening civil society** by encouraging greater political engagement and activism.\n\n### Events:\n- **2010 Earthquake**: The 8.8 magnitude earthquake that struck Chile in 2010 **weakened the state** by exposing gaps in disaster preparedness and response, but **strengthened civil society** by fostering community resilience and mutual aid efforts.\n- **2011 Chilean Student Protests**: Massive student protests demanding free and quality education **weakened the state** by challenging its educational policies and **strengthened civil society** by mobilizing youth and other segments of the population.\n- **2014 Corruption Scandals**: Revelations of significant corruption involving politicians and businesses **weakened the state** by eroding public trust in government institutions and **strengthened civil society** by galvanizing anti-corruption movements.\n- **2017 Presidential Election**: The election of Sebastián Piñera, a right-wing businessman, **weakened the state** in terms of social spending and progressive policies, but **strengthened civil society** by highlighting the divide between different political factions and encouraging voter engagement.\n- **2015 Constitutional Reform**: Efforts to reform the Pinochet-era constitution **strengthened the state** by attempting to address historical grievances and **strengthened civil society** by involving citizens in the constitutional process.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n1908-1917: <7.8, 8.0>\n1918-1927: <8.0, 7.5>\n1928-1937: <8.5, 6.0>\n1938-1947: <9.0, 7.5>\n1948-1957: <8.0, 8.0>\n1958-1967: <8.5, 8.3>\n1968-1977: <4.0, 9.5>\n1978-1987: <4.5, 8.0>\n1988-1997: <7.0, 7.5>\n1998-2007: <7.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2008-2017\n- state_power (float, 0-10): absolute state power at the end of 2008-2017\n- society_change (float): society_power change vs. 1998-2007\n- state_change (float): state_power change vs. 1998-2007\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2018-2027": "You are placing the country of Chile in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1818\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2018-2027, building on the established trajectory. Start\nfrom where Chile stood at the end of 2008-2017, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2018-2027:\n### Trends:\n- **Economic Growth and Inequality**: Chile experienced steady economic growth, but inequality remained high, leading to social unrest. This trend gradually weakened the state's legitimacy and strengthened civil society's push for reform.\n- **Political Polarization**: The political landscape became increasingly polarized, with a growing divide between right-wing and left-wing factions. This trend weakened the state's ability to implement cohesive policies and strengthened civil society's role in advocating for change.\n- **Demographic Shifts**: The aging population and the influx of migrants from Venezuela and other countries put pressure on social services. This trend highlighted the need for state reform and increased the role of civil society in providing support and advocating for inclusive policies.\n- **Rise of Social Media and Digital Activism**: The use of social media and digital platforms for activism and organizing protests grew significantly, enhancing the power of civil society to mobilize and influence public opinion. This trend strengthened civil society and challenged the state's control over information and narrative.\n\n### Events:\n- **2019 Chilean Protests (Estallido Social)**: Massive protests erupted in October 2019, initially sparked by a subway fare hike but quickly expanding to include broader grievances about inequality and poor public services. This event significantly weakened the state's authority and led to a nationwide conversation about systemic reforms.\n- **2020 Constitutional Referendum**: In response to the 2019 protests, a referendum was held in 2020 to decide on drafting a new constitution. The overwhelming \"Approve\" vote signaled a strong demand for reform and strengthened civil society's role in shaping the country's future.\n- **2021 Presidential Election**: The election of Gabriel Boric, a young left-wing candidate, marked a significant shift in Chilean politics. Boric's platform focused on social justice and reform, reflecting the growing power of civil society and weakening the traditional political elites' grip on power.\n- **2022 Constitutional Drafting Process**: The process of drafting a new constitution began in 2022, involving a constituent assembly. This event further strengthened civil society's influence and put pressure on the state to implement more inclusive and democratic reforms.\n\nTrajectory so far (period: <society_power, state_power>):\n1818-1827: <3.5, 4.5>\n1828-1837: <3.0, 6.0>\n1838-1847: <4.5, 7.0>\n1848-1857: <5.5, 6.5>\n1858-1867: <6.0, 7.5>\n1868-1877: <6.3, 8.0>\n1878-1887: <6.8, 8.5>\n1888-1897: <7.2, 8.3>\n1898-1907: <7.6, 7.8>\n1908-1917: <7.8, 8.0>\n1918-1927: <8.0, 7.5>\n1928-1937: <8.5, 6.0>\n1938-1947: <9.0, 7.5>\n1948-1957: <8.0, 8.0>\n1958-1967: <8.5, 8.3>\n1968-1977: <4.0, 9.5>\n1978-1987: <4.5, 8.0>\n1988-1997: <7.0, 7.5>\n1998-2007: <7.5, 8.0>\n2008-2017: <8.0, 7.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2018-2027\n- state_power (float, 0-10): absolute state power at the end of 2018-2027\n- society_change (float): society_power change vs. 2008-2017\n- state_change (float): state_power change vs. 2008-2017\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1818-1827": "{\n  \"society_power\": 3.5,\n  \"state_power\": 4.5,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"Chilean War of Independence concludes\",\n  \"reasoning\": \"State power is limited and contested, while civil society has some autonomous organization but remains weak.\"\n}",
    "1828-1837": "{\n  \"society_power\": 3.0,\n  \"state_power\": 6.0,\n  \"society_change\": -1.5,\n  \"state_change\": 1.5,\n  \"key_event\": \"1835 Chilean Civil War and conservative consolidation\",\n  \"reasoning\": \"The state strengthened through centralization and military professionalism, while civil society weakened due to elite dominance and suppression of opposition.\"\n}",
    "1838-1847": "{\n  \"society_power\": 4.5,\n  \"state_power\": 7.0,\n  \"society_change\": 1.5,\n  \"state_change\": 1.0,\n  \"key_event\": \"Economic growth, educational reforms, and military expansion\",\n  \"reasoning\": \"Economic growth and educational reforms strengthened civil society, while military expansion and agricultural law enhanced state power.\"\n}",
    "1848-1857": "{\n  \"society_power\": 5.5,\n  \"state_power\": 6.5,\n  \"society_change\": 1.0,\n  \"state_change\": -1.0,\n  \"key_event\": \"Liberal Reforms of 1852-1857 and Civil War of 1851-1852\",\n  \"reasoning\": \"The civil war and subsequent liberal reforms strengthened civil society by promoting more democratic governance and weakening traditional conservative power centers, while the state's power was slightly reduced due to political instability and resource diversion.\"\n}",
    "1858-1867": "{\n  \"society_power\": 6.0,\n  \"state_power\": 7.5,\n  \"society_change\": 0.5,\n  \"state_change\": 1.0,\n  \"key_event\": \"1859 Liberal Reforms and 1861 Constitutional Reform\",\n  \"reasoning\": \"Liberal reforms and constitutional changes bolstered civil liberties and state centralization.\"\n}",
    "1868-1877": "{\n  \"society_power\": 6.3,\n  \"state_power\": 8.0,\n  \"society_change\": 0.3,\n  \"state_change\": 0.5,\n  \"key_event\": \"Economic growth, urbanization, and constitutional reforms of 1875\",\n  \"reasoning\": \"Economic growth and urbanization modestly boosted civil society, while constitutional reforms and post-civil war consolidation significantly strengthened state power.\"\n}",
    "1878-1887": "{\n  \"society_power\": 6.8,\n  \"state_power\": 8.5,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"War of the Pacific and labor movements\",\n  \"reasoning\": \"The War of the Pacific and constitutional reforms strengthened the state, while labor movements and the Democratic Party bolstered civil society.\"\n}",
    "1888-1897": "{\n  \"society_power\": 7.2,\n  \"state_power\": 8.3,\n  \"society_change\": 0.4,\n  \"state_change\": -1.2,\n  \"key_event\": \"Chilean Civil War (1891)\",\n  \"reasoning\": \"The Civil War temporarily weakened state power but strengthened legislative oversight, while economic growth and urbanization bolstered civil society.\"\n}",
    "1898-1907": "{\n  \"society_power\": 7.6,\n  \"state_power\": 7.8,\n  \"society_change\": 0.4,\n  \"state_change\": -1.5,\n  \"key_event\": \"Rise of labor movements and political fragmentation\",\n  \"reasoning\": \"Economic growth and labor movements strengthened civil society, while political fragmentation and the 1905 earthquake weakened the state.\"\n}",
    "1908-1917": "{\n  \"society_power\": 7.8,\n  \"state_power\": 8.0,\n  \"society_change\": 0.2,\n  \"state_change\": 0.2,\n  \"key_event\": \"1909 Tarapacá Strike, 1910 Presidential Election\",\n  \"reasoning\": \"The 1909 strike and 1910 election strengthened civil society and consolidated state power through progressive policies.\"\n}",
    "1918-1927": "{\n  \"society_power\": 8.0,\n  \"state_power\": 7.5,\n  \"society_change\": 0.2,\n  \"state_change\": -1.0,\n  \"key_event\": \"1924 Coup and 1925 Constitution\",\n  \"reasoning\": \"The 1924 coup weakened the state's stability, while the 1925 Constitution centralized power, reducing checks. Economic growth and urbanization strengthened civil society.\"\n}",
    "1928-1937": "{\n  \"society_power\": 8.5,\n  \"state_power\": 6.0,\n  \"society_change\": 0.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"Rise of labor movements and economic instability\",\n  \"reasoning\": \"Labor movements and economic decline strengthened civil society but weakened state capacity.\"\n}",
    "1938-1947": "{\n  \"society_power\": 9.0,\n  \"state_power\": 7.5,\n  \"society_change\": 0.5,\n  \"state_change\": 1.5,\n  \"key_event\": \"Formation of Popular Front and CORFO\",\n  \"reasoning\": \"The labor movement grew significantly, and state economic intervention increased, particularly with the Popular Front and CORFO.\"\n}",
    "1948-1957": "{\n  \"society_power\": 8.0,\n  \"state_power\": 8.0,\n  \"society_change\": -1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"Ley de Defensa Permanente de la Democracia\",\n  \"reasoning\": \"The law bolstered state power by suppressing left-wing groups, weakening civil society. Economic growth and urbanization, however, also strengthened civil society.\"\n}",
    "1958-1967": "{\n  \"society_power\": 8.5,\n  \"state_power\": 8.3,\n  \"society_change\": 0.5,\n  \"state_change\": 0.3,\n  \"key_event\": \"Economic growth, urbanization, agrarian reform, and educational expansion\",\n  \"reasoning\": \"Economic growth and social reforms strengthened both civil society and state capacity, with notable increases in civic organization and state administrative reach.\"\n}",
    "1968-1977": "{\n  \"society_power\": 4.0,\n  \"state_power\": 9.5,\n  \"society_change\": -4.5,\n  \"state_change\": 1.2,\n  \"key_event\": \"1973 Coup and Pinochet's rise\",\n  \"reasoning\": \"The 1973 coup dramatically weakened civil society and enhanced state authoritarian control.\"\n}",
    "1978-1987": "{\n  \"society_power\": 4.5,\n  \"state_power\": 8.0,\n  \"society_change\": 0.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"Pro-democracy protests and 1982 financial crisis\",\n  \"reasoning\": \"Protests strengthened civil society, while the financial crisis weakened state legitimacy.\"\n}",
    "1988-1997": "{\n  \"society_power\": 7.0,\n  \"state_power\": 7.5,\n  \"society_change\": 2.5,\n  \"state_change\": -5.0,\n  \"key_event\": \"1988 Plebiscite and 1990 Democratic Transition\",\n  \"reasoning\": \"The 1988 plebiscite weakened state authoritarian power, and the 1990 transition to democracy significantly strengthened civil society through enhanced democratic institutions and accountability.\"\n}",
    "1998-2007": "{\n  \"society_power\": 7.5,\n  \"state_power\": 8.0,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"Continued democratization and social reforms\",\n  \"reasoning\": \"Economic growth, social policies, and constitutional reforms strengthened both the state and civil society. The democratic consolidation and increased civic engagement further bolstered civil society's capacity.\"\n}",
    "2008-2017": "{\n  \"society_power\": 8.0,\n  \"state_power\": 7.7,\n  \"society_change\": 0.5,\n  \"state_change\": -1.3,\n  \"key_event\": \"2011 Student Protests and 2014 Corruption Scandals\",\n  \"reasoning\": \"Persistent social inequality and corruption scandals weakened state legitimacy while strengthening civil society through increased mobilization and activism.\"\n}",
    "2018-2027": "{\n  \"society_power\": 8.8,\n  \"state_power\": 7.3,\n  \"society_change\": 0.8,\n  \"state_change\": -1.4,\n  \"key_event\": \"2019 Chilean Protests (Estallido Social)\",\n  \"reasoning\": \"The 2019 protests significantly strengthened civil society's mobilization and weakened state authority, leading to widespread demands for reform.\"\n}"
  }
}

==> experiments/results/chile__vdem.json <==
{
  "country": "Chile",
  "model": "V-Dem",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 1.42,
    "1828-1837": 1.1,
    "1838-1847": 1.83,
    "1848-1857": 1.14,
    "1858-1867": 2.85,
    "1868-1877": 3.27,
    "1878-1887": 4.93,
    "1888-1897": 4.38,
    "1898-1907": 4.56,
    "1908-1917": 4.68,
    "1918-1927": 4.68,
    "1928-1937": 4.8,
    "1938-1947": 5.17,
    "1948-1957": 4.68,
    "1958-1967": 6.25,
    "1968-1977": 7.92,
    "1978-1987": 0.68,
    "1988-1997": 9.37,
    "1998-2007": 9.48,
    "2008-2017": 9.42,
    "2018-2027": 8.37
  },
  "state_power": {
    "1818-1827": 7.0,
    "1828-1837": 7.5,
    "1838-1847": 8.75,
    "1848-1857": 8.75,
    "1858-1867": 8.85,
    "1868-1877": 9.1,
    "1878-1887": 9.5,
    "1888-1897": 9.871,
    "1898-1907": 9.757,
    "1908-1917": 9.757,
    "1918-1927": 9.757,
    "1928-1937": 9.757,
    "1938-1947": 9.757,
    "1948-1957": 9.757,
    "1958-1967": 9.757,
    "1968-1977": 9.757,
    "1978-1987": 9.757,
    "1988-1997": 9.757,
    "1998-2007": 9.757,
    "2008-2017": 9.757,
    "2018-2027": 9.4
  },
  "key_event": {
    "1818-1827": "",
    "1828-1837": "",
    "1838-1847": "",
    "1848-1857": "",
    "1858-1867": "",
    "1868-1877": "",
    "1878-1887": "",
    "1888-1897": "",
    "1898-1907": "",
    "1908-1917": "",
    "1918-1927": "",
    "1928-1937": "",
    "1938-1947": "",
    "1948-1957": "",
    "1958-1967": "",
    "1968-1977": "",
    "1978-1987": "",
    "1988-1997": "",
    "1998-2007": "",
    "2008-2017": "",
    "2018-2027": ""
  },
  "reasoning": {
    "1818-1827": "V-Dem",
    "1828-1837": "V-Dem",
    "1838-1847": "V-Dem",
    "1848-1857": "V-Dem",
    "1858-1867": "V-Dem",
    "1868-1877": "V-Dem",
    "1878-1887": "V-Dem",
    "1888-1897": "V-Dem",
    "1898-1907": "V-Dem",
    "1908-1917": "V-Dem",
    "1918-1927": "V-Dem",
    "1928-1937": "V-Dem",
    "1938-1947": "V-Dem",
    "1948-1957": "V-Dem",
    "1958-1967": "V-Dem",
    "1968-1977": "V-Dem",
    "1978-1987": "V-Dem",
    "1988-1997": "V-Dem",
    "1998-2007": "V-Dem",
    "2008-2017": "V-Dem",
    "2018-2027": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/china__anthropic-claude-opus-4-8.json <==
{
  "country": "China",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.0,
    "1890-1899": 3.5,
    "1900-1909": 4.5,
    "1910-1919": 5.5,
    "1920-1929": 5.0,
    "1930-1939": 4.5,
    "1940-1949": 4.0,
    "1950-1959": 1.5,
    "1960-1969": 1.0,
    "1970-1979": 1.5,
    "1980-1989": 2.5,
    "1990-1999": 1.5,
    "2000-2009": 2.0,
    "2010-2019": 1.5
  },
  "state_power": {
    "1880-1889": 4.0,
    "1890-1899": 3.0,
    "1900-1909": 2.5,
    "1910-1919": 1.5,
    "1920-1929": 3.5,
    "1930-1939": 4.5,
    "1940-1949": 6.0,
    "1950-1959": 8.5,
    "1960-1969": 8.5,
    "1970-1979": 8.5,
    "1980-1989": 8.0,
    "1990-1999": 8.5,
    "2000-2009": 9.0,
    "2010-2019": 9.5
  },
  "key_event": {
    "1880-1889": "Late Qing \"Self-Strengthening\" amid post-Taiping decentralization",
    "1890-1899": "Sino-Japanese War defeat and Scramble for Concessions",
    "1900-1909": "Boxer defeat, exam abolition, Tongmenghui, provincial assemblies",
    "1910-1919": "Xinhai Revolution, warlord fragmentation, May Fourth mobilization",
    "1920-1929": "Northern Expedition reunification and Nanjing government; 1927 anti-labor purge",
    "1930-1939": "Nanjing Decade state-building, then Japanese invasion (1937)",
    "1940-1949": "CCP victory in civil war; founding of PRC (1949)",
    "1950-1959": "CCP consolidation: collectivization, purges, danwei/hukou, Great Leap",
    "1960-1969": "Cultural Revolution and deepening danwei/hukou atomization of society",
    "1970-1979": "Mao's death, Gang of Four fall, Reform and Opening begin",
    "1980-1989": "Reform-era economic opening, then Tiananmen crackdown",
    "1990-1999": "Post-Tiananmen repression plus fiscal recentralization and growth-based legitimacy",
    "2000-2009": "WTO-driven boom and Olympics-era security consolidation",
    "2010-2019": "Xi's consolidation, digital surveillance state, 709 crackdown"
  },
  "reasoning": {
    "1880-1889": "The late Qing state had a formal bureaucracy but its reach was weakened by the aftermath of the Taiping Rebellion, reliance on regional governors and their armies, unequal treaties, and limited fiscal capacity, placing it at the weak-to-moderate boundary. Civil society consisted of gentry networks, lineage organizations, guilds, and local associations that provided real but non-autonomous, locally bounded organization easily contained by the imperial order.",
    "1890-1899": "The 1895 defeat, crippling indemnity, loss of tariff autonomy, and foreign concessions gutted central state capacity and legitimacy, while Cixi's coup showed despotic reassertion could not offset the underlying weakening; meanwhile treaty-port commerce, reform societies, and a nascent press modestly strengthened proto-civil society despite its fragmented and reactionary tendencies.",
    "1900-1909": "The Boxer catastrophe, crushing indemnity, examination abolition, and 1908 leadership vacuum eroded Qing legitimacy and finances despite Xinzheng reforms, nudging state power down; meanwhile nationalist networks, a modern press, revolutionary organizations, and new provincial assemblies substantially strengthened an assertive society and provincial elites.",
    "1910-1919": "The Qing collapse and Yuan Shikai's death fragmented central authority into competing warlord fiefdoms, pushing the state toward absence, while the New Culture movement, treaty-port bourgeoisie, and May Fourth protests markedly expanded society's associational and mobilizing capacity.",
    "1920-1929": "Mass mobilization surged mid-decade (May Thirtieth, strikes) but the 1927 White Terror decapitated urban organized society, leaving society net slightly lower despite deeper associational roots. The state rose sharply from warlord fragmentation as the Northern Expedition and Nanjing regime built a real, though still limited and contested, central military-administrative apparatus.",
    "1930-1939": "The Nanjing Decade's bureaucratic, fiscal, and military centralization raised state capacity above the fragmented 1920s, but persistent warlordism, loss of Manchuria, and the devastating 1937 invasion capped it at moderate reach; civil society remained structurally weak, its urban gains offset by war, repression, and the KMT's despotic project operating over rather than with society.",
    "1940-1949": "The GMD \"Paper Leviathan\" collapsed but was replaced by a genuinely capacious, penetrating CCP party-state, sharply raising state power by decade's end; society was mobilized in huge numbers yet increasingly channeled under party control, eroding autonomous countervailing power even as older gentry intermediaries were destroyed.",
    "1950-1959": "The CCP built a pervasive party-state penetrating villages, factories, and neighborhoods while nationalizing commerce and collectivizing agriculture, pushing state power into the strong/overwhelming range. Simultaneously, land reform, the Anti-Rightist purges, thought reform, and the crushing of gentry, capitalists, and intellectuals atomized society to near-total suppression.",
    "1960-1969": "Society was pushed toward near-total atomization by the danwei/hukou cage, mass campaigns, and the state-orchestrated (not autonomous) Red Guard mobilization, dropping it further toward the rubric's floor. State power stayed roughly constant: the famine's blow to prestige and the Cultural Revolution's temporary institutional breakdown were offset by autarkic consolidation, PLA restoration of order, and personalist despotic penetration—leaving an overwhelming Despotic Leviathan.",
    "1970-1979": "The state remained overwhelmingly dominant—despite Cultural Revolution decay and elite turmoil (Lin Biao, Mao's death), institutional rebuilding under Deng and restored elite stability offset those losses, keeping state power steady at 8.5. Society ticks up slightly as the Tiananmen Incident, Democracy Wall, and grassroots decollectivization show faint stirrings of agency, though all remained easily suppressed and atomized.",
    "1980-1989": "Decollectivization, TVEs, SEZs, and an urban intelligentsia expanded society's economic resources and mobilizational base, culminating in the 1989 protests, so society rises modestly from an atomized baseline; the state remains overwhelmingly dominant but slightly retracted from daily rural/economic life, and the June 4 crackdown reaffirmed its despotic control while demobilizing society.",
    "1990-1999": "Fiscal recentralization (1994 tax reform), Deng's Southern Tour, smooth succession, and growth-based legitimacy strengthened an already dominant Despotic Leviathan, while sustained crackdowns (Tiananmen aftermath, China Democracy Party, Falun Gong) demobilized nascent organized society despite modest economic autonomy from marketization.",
    "2000-2009": "Explosive growth, WTO accession, fiscal recentralization, and expanded surveillance pushed the Despotic Leviathan toward near-overwhelming penetration (9.0), while internet expansion, a rising middle class, and episodic mobilizations (SARS, Sichuan, Charter 08) modestly enlarged society (2.0) but were swiftly co-opted or suppressed, leaving it weak and atomized.",
    "2010-2019": "The surveillance state, Xi's centralization, abolition of term limits, and Xinjiang camps pushed state capacity toward near-total penetration, while the 709 crackdown and NGO/media controls crushed the nascent rights movement despite latent middle-class potential and Hong Kong's exceptional (mainland-isolated) mobilization."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1890-1899 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1890-1899. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1900-1909": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1900-1909 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1900-1909. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "# China 1890–1899 Through *The Narrow Corridor* Framework\n\n## Trends\n\n- **Fiscal decentralization via the *lijin* transit tax and provincial revenue retention (ongoing from post-Taiping era):** Provincial governors and the regional armies/bureaucracies they controlled kept expanding fiscal autonomy, weakening the central Qing state while empowering regional power-holders (a fragmented, quasi-society/quasi-elite power rather than centralized despotism).\n\n- **Rise of provincial \"self-strengthening\" industrial and military enterprises:** Continued growth of arsenals, shipyards, and merchant-official enterprises (e.g., under Li Hongzhang, Zhang Zhitong) built state-adjacent capacity, but concentrated it in regional viceroys rather than Beijing—strengthening regional state power over central authority.\n\n- **Growth of a treaty-port commercial and merchant class:** Expanding foreign trade and treaty-port economies fostered a modernizing urban bourgeoisie, compradors, and early press/associations—modestly strengthening incipient civil society and autonomous economic actors.\n\n- **Demographic pressure, ecological stress, and rural immiseration:** Population strain, flooding, drought (especially in the north), and famine conditions eroded rural livelihoods and Qing legitimacy, weakening the state's grip while feeding popular grievance that could mobilize society (often in destabilizing, anti-foreign forms).\n\n- **Deepening foreign economic penetration and loss of tariff/monetary autonomy:** Foreign control of the Maritime Customs and unequal-treaty constraints hollowed out state sovereignty and fiscal capacity—weakening the central state's effective power.\n\n- **Spread of Christian missions and reformist/intellectual ferment:** Missionary networks, translations, and new schools stimulated new ideas and organizations, contributing to a nascent reform-minded public sphere (strengthening proto-civil society) while simultaneously provoking anti-foreign popular reaction.\n\n## Events\n\n- **First Sino-Japanese War (1894–1895):** Decisive military defeat shattered the credibility of self-strengthening and the Qing state—badly weakening state legitimacy and power while galvanizing reformist and nationalist elements in society.\n\n- **Treaty of Shimonoseki (1895):** Massive indemnity, cession of Taiwan, and opened concessions to foreign manufacturing crippled state finances and sovereignty—strongly weakening the state.\n\n- **The \"Scramble for Concessions\" / spheres of influence (1897–1898):** German seizure of Jiaozhou (Kiaochow) after missionaries' killings, plus Russian, British, and French leases (Port Arthur, Weihaiwei, Guangzhouwan)—further gutted state territorial control and authority.\n\n- **Hundred Days' Reform (June–September 1898):** Guangxu Emperor's Kang Youwei/Liang Qichao–inspired decrees attempted to build modern state capacity and open institutions—an attempt to strengthen an inclusive-leaning state.\n\n- **Empress Dowager Cixi's coup (September 1898):** Reversal of the reforms, house arrest of the emperor, execution of reformers—reasserted conservative central authority (a despotic tilt) and crushed the reformist wing of nascent civil society.\n\n- **Emergence of the Boxer movement (Yihequan/Yihetuan, from ~1898–1899):** Anti-Christian, anti-foreign popular mobilization spread in Shandong—a mass \"societal\" uprising, but a reactionary and violent one that the state would soon co-opt rather than a liberty-enhancing civil society.\n\n- **Founding of reform societies and the modern press (e.g., Qiangxuehui/Society for Study of Self-Strengthening, 1895; reform journals):** Short-lived but significant organizational experiments—brief strengthening of autonomous civil-society associations, largely suppressed after 1898.\n\n**Note:** In Acemoğlu–Robinson's terms, this decade shows a *weakening central state* combined with reactive *despotic reassertion* (Cixi's coup), while society's mobilization ran mostly toward reactionary or fragmented forms rather than the balanced state–society contest that defines the \"corridor.\"",
    "1900-1909": "# China 1900–1909 Through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Erosion of Qing dynastic legitimacy (Mandate of Heaven)** — The dynasty's inability to resist foreign encroachment steadily *weakened the state*, undermining the ideological foundation of imperial authority.\n\n- **Growth of a commercial/merchant gentry and provincial elites** — Especially in coastal and treaty-port areas, an increasingly assertive local elite class *strengthened society* relative to the central state, building autonomous economic and administrative bases.\n\n- **Rise of nationalism and anti-Manchu sentiment** — The spread of revolutionary and reformist ideas (via students, diaspora, and returnees from Japan) *strengthened society* as a mobilizing force while *weakening the state's* claim to represent the nation.\n\n- **Expansion of new-style education and a modern press** — Growing literate publics, newspapers, and study-abroad networks (notably in Japan) built organizational and discursive capacity, *strengthening society*.\n\n- **Fiscal weakness and indemnity burdens** — Chronic revenue shortfalls plus mounting foreign debt *weakened the state's* capacity and forced dependence on provincial and foreign sources of funds.\n\n- **Provincial decentralization of military and fiscal power** — The long drift of authority toward regional governors-general and new armies *weakened the central state* while empowering provincial power-holders (an ambiguous, often despotic-local rather than liberating shift for society).\n\n**Events:**\n\n- **Boxer Uprising and Eight-Nation Alliance intervention (1900)** — A society-driven anti-foreign movement initially tolerated by the court; its crushing defeat *weakened the state* and exposed Qing impotence.\n\n- **Boxer Protocol (1901)** — Imposed a massive indemnity and foreign garrison rights, severely *weakening the state's* sovereignty and finances.\n\n- **Late Qing \"New Policies\" (Xinzheng) reforms, from 1901** — Court-led modernization of administration, military, and law; an attempt to *strengthen state capacity*, though it also mobilized new social actors against the dynasty.\n\n- **Abolition of the imperial examination system (1905)** — Removed the central mechanism binding gentry to the state, *weakening the state's* legitimacy and control over elites while loosening society from imperial cooptation.\n\n- **Establishment of new-army units and modernized ministries** — Efforts to build a modern, centralized coercive and bureaucratic apparatus, aiming to *strengthen the state* (though the New Armies later became revolutionary vectors).\n\n- **Founding of the Tongmenghui (1905, Tokyo)** — Sun Yat-sen's revolutionary alliance organized diaspora and student networks, decisively *strengthening oppositional society*.\n\n- **Constitutional preparation and promise of a constitution (1906–1908)** — The court pledged gradual constitutional government and provincial assemblies, an attempt to channel and *coopt society* while claiming reformed *state* authority.\n\n- **Deaths of the Guangxu Emperor and Empress Dowager Cixi (1908)** — A leadership vacuum leaving the child emperor Puyi and a weak regency, *weakening the state* at a critical juncture.\n\n- **Provincial assembly elections/creation (1909)** — Established elected provincial bodies that gave gentry-elites an institutional platform, *strengthening society* and provincial autonomy against the center.",
    "1910-1919": "# China 1910–1919 through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's terms, the key question is whether the **Leviathan (state)** and **society** were gaining or losing capacity to constrain and empower each other. This decade is largely a story of a **collapsing/despotic state fragmenting into absence**, while certain **societal energies briefly surged**.\n\n## Trends\n\n- **Erosion of the Confucian/imperial bureaucratic order** (accelerating after the 1905 abolition of the civil-service examinations): dissolved the institutional glue binding literati-gentry to the central state. **Weakened the state** (loss of a recruitment and legitimacy mechanism) while unmooring elites who later fed both warlordism and reform movements.\n\n- **Rise of a modern intelligentsia and vernacular print/public sphere** (culminating in the *New Youth* / New Culture movement from 1915): expansion of newspapers, journals, students, and *baihua* writing. **Strengthened society's associational and normative capacity**, an incipient \"mobilized society\" element.\n\n- **Slow growth of a treaty-port commercial bourgeoisie and light industry** (textiles, shipping), boosted late in the decade as WWI reduced European competition (\"golden age\" of Chinese capitalism). **Strengthened societal economic autonomy** relative to the state.\n\n- **Progressive fiscal-military decentralization**: provincial military-fiscal power (rooted in late-Qing regional armies) hardened into autonomous power bases. This is the structural undertow of warlordism—**weakening central state capacity** while creating **despotic local mini-Leviathans**.\n\n- **Deepening foreign economic and territorial penetration** (railway concessions, indemnity obligations from the Boxer settlement, extraterritoriality). Chronic drain on state revenue and sovereignty—**weakened the central state**.\n\n- **Demographic pressure and rural distress** (population strain, tenancy, recurrent famine/flood vulnerability) persisting from the Qing—a background condition **weakening state legitimacy and rural societal resilience**.\n\n## Events\n\n- **1911 Xinhai Revolution / Wuchang Uprising (Oct 1911)**: toppled the Qing, ending two millennia of dynastic rule. **Sharply weakened the (imperial) state**; briefly opened space for society but left a power vacuum.\n\n- **1912 Abdication of Puyi & founding of the Republic**: Sun Yat-sen cedes to Yuan Shikai. Replaced dynastic legitimacy with a fragile, contested republican shell—**net weakening of coherent state authority**.\n\n- **1912–1913 Founding of the Kuomintang and first National Assembly elections**: a genuine attempt at representative institutions. **Momentary strengthening of society/constitutional constraint**—quickly reversed.\n\n- **1913 \"Second Revolution\" & assassination of Song Jiaoren; Yuan Shikai's suppression of the KMT**: crushed parliamentary opposition. **Strengthened despotic state power** at society's expense.\n\n- **1915 Japan's Twenty-One Demands**: humiliating ultimatum exposing state weakness; **weakened the state's sovereignty/legitimacy** but **galvanized nationalist society** (boycotts, protest).\n\n- **1915–1916 Yuan Shikai's monarchical attempt and death (June 1916)**: failed bid to become emperor discredited centralized authority; his death **collapsed the last effective central state**, inaugurating full **Warlord Era fragmentation**—the classic \"**Absent Leviathan**\" condition.\n\n- **1917 China's entry into WWI (declaration on Germany)**: aimed at reclaiming standing; produced little state benefit but set up the Versailles grievance.\n\n- **1919 May Fourth Movement**: student-led protests over the Versailles transfer of Shandong to Japan. **Powerful surge in mobilized society**—nationalism, mass politics, seeds of new political organizations—against a state seen as too weak to defend the nation.\n\n---\n\n**Synthesis:** The decade shows the Qing/republican Leviathan **fragmenting toward absence** (revolution, warlordism, foreign penetration), while a **newly assertive society** (intelligentsia, bourgeoisie, students) grew in voice. In corridor terms, China moved *away* from any balanced corridor—toward stateless fragmentation—precisely as society's mobilizing capacity was rising, setting up the later contest to *rebuild* a Leviathan.",
    "1920-1929": "# China 1920–1929: State and Society through *The Narrow Corridor*\n\n**Framing note:** In Acemoğlu and Robinson's terms, this decade begins in the \"Absent Leviathan\"/warlord fragmentation zone—no effective central state—and ends with the Nationalist attempt to build a \"Despotic Leviathan.\" Society's mobilizational capacity (students, workers, merchants) grew, but rarely into durable institutional power.\n\n## Trends\n\n- **Warlordism and fragmentation (whole decade):** Persistent regional militarization after Yuan Shikai's death left no coherent central state—a chronic \"Absent Leviathan\" condition. Weakened the state; also weakened society by subjecting localities to predatory, arbitrary military rule.\n\n- **Growth of an urban industrial working class and labor unions:** Especially in Shanghai, Canton, and treaty ports; expansion of factories and railways created organizable workers. Strengthened society's mobilizational capacity.\n\n- **Rise of organized mass politics via the CCP (founded 1921) and reorganized KMT:** Leninist party-building introduced disciplined organizations penetrating society. Ambiguous—strengthened certain organized *segments* of society while building the machinery for a future despotic state.\n\n- **Spread of new intellectual and print culture (continuation of New Culture Movement):** Vernacular literature, journals, expanding education, and nationalist/anti-imperialist consciousness. Strengthened society's ideological and associational capacity.\n\n- **Persistent foreign imperial presence (treaty ports, extraterritoriality, foreign concessions):** Continued erosion of Chinese sovereignty and revenue (e.g., customs control). Weakened the state; fueled nationalist mobilization that strengthened society.\n\n- **Peasant economic distress and rural social organization:** Land pressure, tenancy, and taxation by warlords created grievances; early peasant associations (notably in Hunan/Guangdong). Strengthened rural society's latent organizational potential.\n\n## Events\n\n- **May Fourth aftermath and the Movement's institutional legacy (early 1920s):** Sustained student/intellectual activism carried over from 1919. Strengthened society.\n\n- **Founding of the Chinese Communist Party (1921):** Discrete organizational birth of a mass-mobilizing party. Strengthened an organized society faction / seeded future state-building.\n\n- **First KMT–CCP United Front and KMT reorganization (1923–1924):** Soviet-aided restructuring; founding of the Whampoa Military Academy (1924). Began building a genuine state/military apparatus—strengthened state capacity.\n\n- **May Thirtieth Movement (1925):** Mass anti-imperialist strikes and protests after British-led police killed demonstrators in Shanghai. Sharply strengthened society's mobilization (labor + nationalism).\n\n- **Canton–Hong Kong Strike-Boycott (1925–1926):** Prolonged, highly organized labor action. Strengthened organized society, especially unions.\n\n- **Northern Expedition (1926–1928):** Nationalist military campaign that defeated/absorbed warlords and nominally reunified China. Strongly strengthened the state (toward a Despotic Leviathan).\n\n- **Shanghai Massacre / White Terror (April 1927):** Chiang Kai-shek's violent purge of Communists and crushing of labor unions. Strengthened the emerging Nationalist state while decapitating urban organized society.\n\n- **Establishment of the Nanjing Nationalist Government (1927–1928):** New central regime claiming national authority. Strengthened (a still-limited) state.\n\n- **Autumn Harvest and other failed uprisings (1927); CCP retreat to rural bases (late 1920s):** Suppression pushed Communists toward the countryside (Jinggangshan). Reconfigured society's opposition capacity rather than eliminating it.",
    "1930-1939": "# China 1930–1939 Through *The Narrow Corridor* Framework\n\n## Trends\n\n- **Consolidation of Nationalist (KMT) party-state under the Nanjing Decade (1927–1937)**: Chiang Kai-shek built a more centralized bureaucratic apparatus, fiscal institutions, and a modern army (with German advisers). *Strengthened the state*, but as a \"Despotic Leviathan\" project that operated over and against society rather than in balance with it.\n\n- **Fiscal and monetary centralization**: Reliance on customs revenue, salt tax, and the 1935 abandonment of silver for a managed fabi (paper currency). *Strengthened state capacity* to extract resources, though it deepened dependence on urban/coastal elites and left the rural interior largely outside state reach.\n\n- **Persistence of warlordism and regional militarism**: Even during the Nanjing Decade, real authority in much of China rested with semi-autonomous militarists (Guangxi clique, Yan Xishan, etc.). *Weakened the central state* by fragmenting the monopoly on coercion—a \"cage\" of competing armed elites rather than a unified Leviathan.\n\n- **Growth of the Chinese Communist rural base-building**: Organizing peasants, land redistribution, and mass mobilization in soviet areas. Ambiguous in the framework—*mobilized a segment of society* while building an alternative coercive state-in-embryo.\n\n- **Weak, fragmented civil society and rural gentry structures**: Absence of durable independent associations able to constrain the state; local order rested on lineage, gentry, and secret societies. *Structurally weak society*, keeping China outside the corridor.\n\n- **Uneven modernization in treaty ports vs. agrarian hinterland**: Urban commercial classes, universities, and press grew (some latent society-strengthening), while agrarian crisis and tenancy deepened peasant grievances.\n\n## Events\n\n- **Chiang's Encirclement Campaigns against the Jiangxi Soviet (1930–1934)**: State military projection to crush a rival armed movement. *Strengthened the central state's* coercive assertion.\n\n- **The Long March (1934–1935)**: Communist retreat to Yan'an; Mao's rise at the Zunyi Conference (1935). Survival of the CCP preserved an alternative political-military organization—*rebuilt the Communist proto-state and its social mobilization capacity*.\n\n- **Japanese seizure of Manchuria / Mukden Incident (1931) and creation of Manchukuo (1932)**: Loss of territory and sovereignty. *Weakened the Nationalist state's* legitimacy and reach; exposed its inability to defend the nation.\n\n- **Xi'an Incident (December 1936)**: Chiang's kidnapping forced the Second United Front. *Ambiguous*—temporarily constrained the state's autonomy while redirecting it toward national resistance.\n\n- **Outbreak of the Second Sino-Japanese War (July 1937, Marco Polo Bridge Incident)**: Full-scale invasion, loss of Beijing, Shanghai, and the capital Nanjing (Nanjing Massacre, Dec. 1937). *Severely weakened the Nationalist state*—destroyed its coastal fiscal base, forced retreat to Chongqing, and shattered its army.\n\n- **Wartime relocation of government and industry to the interior (1937–1939)**: Forced reconfiguration of state capacity under duress; *weakened institutional depth* while paradoxically enhancing the CCP's relative standing in the north.\n\n---\n\n**Framework note**: For Acemoğlu and Robinson, 1930s China illustrates a society *outside the corridor*—oscillating between a would-be despotic KMT Leviathan (never fully consolidated) and an \"Absent/Paper Leviathan\" reality of warlord fragmentation and weak civil society, with the Japanese invasion further destabilizing the state–society balance.",
    "1940-1949": "# China 1940–1949 Through the Lens of *The Narrow Corridor*\n\nIn Acemoğlu and Robinson's framework, \"liberty\" emerges when state and society grow in tandem (the \"Shackled Leviathan\"); a \"Despotic Leviathan\" occurs when the state overpowers society, and an \"Absent/Paper Leviathan\" when the state remains weak. Below, items are assessed for their effect on state capacity versus societal organization and countervailing power.\n\n## Trends (slow-moving, institutional/economic/demographic)\n\n- **CCP mass mobilization and land reform in base areas** — Rent reduction, \"struggle sessions,\" and redistribution built organized peasant participation and party-society linkages. This simultaneously *strengthened society's mobilizational capacity* and *strengthened the emerging CCP state* by embedding it in rural social structures.\n\n- **Hyperinflation and fiscal collapse of the Nationalist (GMD) government** — Wartime deficit financing, money printing, and postwar economic breakdown progressively *weakened the Nationalist state's* legitimacy and administrative capacity, hollowing out an already \"Paper Leviathan\" that couldn't reliably tax or control its territory.\n\n- **Militarization of society and warlord/factional persistence** — The proliferation of armies and semi-autonomous regional power holders reflected and reinforced a *weak central state* with fragmented authority—consistent with the \"Absent Leviathan\" condition of dispersed coercive power.\n\n- **CCP party-army-state institution-building in Yan'an and expanding base areas** — Rectification campaigns, disciplined cadre training, and administrative development *steadily strengthened the CCP's state-like capacity*, creating a coherent hierarchical apparatus that would later dominate society.\n\n- **Erosion of traditional gentry/local elite authority** — Wartime disruption and CCP class policies undermined the intermediary elites that had historically mediated between state and village, *weakening one form of societal countervailing power* even as new peasant organizations rose.\n\n## Events (discrete)\n\n- **Ongoing Second Sino-Japanese War / WWII (through 1945)** — Japanese occupation devastated GMD-controlled areas and its army, *weakening the Nationalist state*, while allowing the CCP to expand in rural areas behind Japanese lines, *strengthening the CCP's state and social base*.\n\n- **New Fourth Army Incident (1941)** — GMD attack on Communist forces shattered the United Front, marking a discrete rupture that pushed both sides toward eventual civil war rather than shared governance.\n\n- **Japanese surrender (August 1945)** — Sudden power vacuum triggered a scramble for territory and arms; benefited the CCP's positioning and destabilized GMD attempts to reassert central authority.\n\n- **Failure of the Marshall Mission / collapse of GMD-CCP negotiations (1946)** — The breakdown of a negotiated power-sharing settlement foreclosed a potential balanced (corridor) outcome and precipitated full civil war.\n\n- **Chinese Civil War (1946–1949)** — Decisive military campaigns (e.g., Liaoshen, Huaihai, Pingjin, 1948–49) *destroyed the Nationalist state's* coercive capacity while *concentrating dominant coercive power in the CCP*.\n\n- **Founding of the People's Republic of China (October 1, 1949)** — Established a centralized, penetrating party-state, decisively *strengthening the state* and setting the trajectory toward a **Despotic Leviathan** in which state power would soon overwhelm autonomous societal organization.\n\n---\n\n**Interpretive note:** The decade's net movement was away from the narrow corridor. The Nationalist \"Paper Leviathan\" collapsed, while the CCP built a genuinely capacious state that initially mobilized society but structured that mobilization *under party control*—laying groundwork for state dominance rather than a durable balance between state and society.",
    "1950-1959": "# China 1950–1959 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, China of this decade exemplifies a **Despotic Leviathan**—a state whose power grew explosively while society's capacity to constrain or balance it was systematically dismantled. Nearly every item below strengthens the state and weakens society.\n\n## Trends\n\n- **Institutional penetration via the danwei (work unit) and household registration (hukou, formalized 1958):** Slow-moving administrative construction that tied individuals to workplaces and localities, giving the state granular control over mobility, welfare, and information. **Strengthens state; weakens society** (atomizes and immobilizes individuals).\n\n- **Collectivization of agriculture (mutual aid teams → cooperatives → communes, 1950s):** Progressive elimination of independent peasant landholding and market autonomy. Removed the material base for autonomous rural social organization. **Strengthens state; weakens society.**\n\n- **Party organizational buildup and cadre network expansion:** The CCP embedded itself into villages, factories, and neighborhoods, displacing traditional lineage, gentry, and associational authority. **Strengthens state; weakens society** (destroys pre-existing \"cage of norms\" and independent power centers).\n\n- **Ideological mobilization and thought reform (sixiang gaizao):** Sustained campaigns to reshape belief, replacing autonomous intellectual and religious life with Party orthodoxy. **Weakens society** (suppresses independent normative and civic capacity).\n\n- **Rapid state-directed industrialization / demographic urbanization pressures:** Concentrated economic resources under central planning, foreclosing an autonomous economic sphere that might underpin a countervailing bourgeoisie or civil society. **Strengthens state.**\n\n## Events\n\n- **Land Reform (1950–1952) and the Agrarian Reform Law (1950):** Violent redistribution destroyed the landlord/gentry class—a historic locus of local non-state power. **Strengthens state; ambiguous/temporary boost then destruction of society** (empowered peasants briefly, then absorbed them into state structures).\n\n- **Suppression of Counterrevolutionaries campaign (1950–1951):** Mass elimination of perceived opponents and remnant elites. **Strengthens state; weakens society.**\n\n- **Three-Anti and Five-Anti Campaigns (1951–1952):** Targeted corrupt officials and, crucially, the urban capitalist/business class, subordinating private commerce to the state. **Strengthens state; weakens society** (destroys independent commercial elite).\n\n- **Promulgation of the 1954 Constitution:** Formalized centralized Party-state authority and the institutional architecture of the People's Republic. **Strengthens state.**\n\n- **Socialist Transformation of industry and commerce (1953–1956):** Completion of nationalization/joint-ownership; effectively ended private enterprise. **Strengthens state; weakens society.**\n\n- **Hundred Flowers Campaign (1956–1957):** Brief invited openness for criticism. **Momentary opening for society**—but quickly reversed.\n\n- **Anti-Rightist Campaign (1957–1958):** Purged hundreds of thousands of intellectuals who had spoken out, decisively crushing the incipient critical voice. **Strengthens state; severely weakens society** (silences intelligentsia).\n\n- **Great Leap Forward and People's Communes (1958–1960):** Total collectivization, backyard steel, and utopian mobilization. It vastly extended despotic reach but also produced catastrophic famine (peaking 1959–1961). **Strengthens state's despotic power; devastates society** (mass mortality, collapse of household autonomy).\n\n- **Lushan Conference (1959):** Peng Dehuai's criticism of the Great Leap was crushed, signaling that even *intra-elite* checks on the paramount leader were eliminated. **Strengthens (unconstrained) state power.**\n\n---\n\n**Synthesis:** The decade shows the CCP building an extraordinarily capacious state while systematically demolishing every autonomous societal counterweight (gentry, capitalists, intellectuals, independent peasant economy, lineage/religious institutions). In *Narrow Corridor* terms, China moved decisively **away from the corridor into Despotic Leviathan territory**—high state capacity, negligible societal constraint—with the Great Leap famine illustrating the human cost of a state facing no societal check.",
    "1960-1969": "# China 1960–1969 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, China of this decade is a paradigmatic **\"Despotic Leviathan\"**—an overwhelmingly powerful state facing a demobilized, cage-bound society. Most developments here entrench that asymmetry.\n\n## Trends\n\n- **Consolidation of the danwei (work unit) and hukou (household registration) system**: Throughout the decade, the state deepened its control over labor, mobility, rations, and residence. This bound individuals to state-controlled units and blocked independent association—**strengthened the state, weakened society** by atomizing it.\n\n- **Deepening of the party-state's penetration into everyday life**: Institutionalization of surveillance through neighborhood committees, class-status labels (dang'an files), and mass campaigns—**strengthened the state's despotic capacity, weakened society's autonomous organization**.\n\n- **Recovery and demographic rebound after the Great Leap famine (post-1962)**: Gradual agricultural recovery and population growth following the catastrophic 1959–61 famine—**modestly restored economic/state legitimacy** while the underlying weakness exposed by the famine had briefly dented state prestige.\n\n- **Militarization of society and cult-of-personality expansion**: The rising ideological centrality of Mao (e.g., PLA-led \"Learn from\" campaigns, spread of the *Little Red Book* from 1964)—**strengthened despotic/personalist state power, further disabled independent civil society**.\n\n- **Economic swing from partial pragmatic recovery to renewed disruption**: Liu Shaoqi/Deng Xiaoping's early-1960s market-tolerant \"readjustment\" policies briefly revived the economy and gave some autonomy to households/enterprises (**mild strengthening of societal economic space**), later reversed by radicalization.\n\n## Events\n\n- **End of the Great Leap Forward / Great Famine (c. 1960–1962)**: Mass mortality (tens of millions) exposed the dangers of unchecked state power—**temporarily weakened Mao's personal authority and central prestige**, though the state apparatus itself remained intact.\n\n- **Sino-Soviet Split (deepening 1960; Soviet withdrawal of advisors, July 1960)**: Removed external ideological/economic support and pushed China toward autarky and self-reliance—**strengthened the state's autonomy/insularity** while raising economic costs.\n\n- **The \"Readjustment\" and Seven Thousand Cadres Conference (1962)**: Party retreat from Leap radicalism, partial rehabilitation of pragmatic policy—**briefly loosened the state's grip and opened limited societal/economic breathing room**.\n\n- **Socialist Education Movement (1963–1966)**: Rectification campaign targeting rural cadres and \"class enemies\"—**strengthened ideological state control, re-mobilized society under state direction** rather than autonomously.\n\n- **Launch of the Cultural Revolution (1966)**: Mao's mobilization of Red Guards to attack the party bureaucracy and \"old society\"—**paradoxically weakened parts of the formal state (purged institutions, attacked Liu/Deng) while unleashing a state-sponsored, top-directed mass movement that was NOT genuine autonomous civil society**—a mobilization from above that ultimately entrenched despotic power.\n\n- **Descent into chaos and PLA intervention (1967–1969)**: Factional violence and near-breakdown of order, followed by the army restoring control and the Ninth Party Congress (1969) reasserting central/military authority—**temporarily weakened institutional state coherence, then re-strengthened a militarized despotic Leviathan**.\n\n---\n\n**Key interpretive note**: The Red Guard mobilization can superficially resemble societal activation, but in the *Narrow Corridor* framework it is **not** the assertive, autonomous society that balances the state. It was orchestrated by the state (Mao) to destroy rivals and rebuild loyalty—leaving China further from the \"corridor\" of balanced liberty by decade's end.",
    "1970-1979": "# China 1970–1979 Through the Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, China exemplifies the \"Despotic Leviathan\"—a powerful state facing a weak, disorganized society. Most developments in this decade concern the state's power, though the late-decade shift begins to alter the balance.\n\n## Trends\n\n- **Continued suppression of independent social organization** (whole decade): The Maoist system left no autonomous civil associations, unions, or intermediary bodies—atomizing society and keeping it weak relative to the state.\n\n- **Institutional decay and rebuilding of the party-state**: The Cultural Revolution's chaos had damaged bureaucratic institutions; the early-mid 1970s saw gradual restoration of party and administrative apparatus, *strengthening the state's* capacity after a period of self-inflicted disorder.\n\n- **Demographic pressure and rural stagnation**: A large, young population under collectivized agriculture with weak productivity growth created latent economic strain—setting up conditions that later legitimized reform.\n\n- **Slow economic reorientation toward pragmatism**: Especially after 1976, a shift from ideological mobilization toward growth and technical competence began strengthening state legitimacy while cautiously opening space for economic activity outside pure state direction.\n\n- **Erosion of revolutionary ideological fervor**: Popular exhaustion with campaign politics quietly weakened the mobilizational grip the state had held over daily life—a modest, diffuse loosening.\n\n## Events\n\n- **Lin Biao affair (1971)**: The designated successor's fall and death discredited Cultural Revolution radicalism and destabilized elite politics, *weakening the state's* ideological coherence and Mao's authority.\n\n- **Nixon visit / US rapprochement (1972)**: Opened China internationally, *strengthening the state* geopolitically and economically over the longer run.\n\n- **Death of Zhou Enlai and the Tiananmen Incident (January & April 1976)**: Public mourning that morphed into protest revealed latent popular sentiment against the radicals—a rare, if suppressed, flicker of *society asserting itself*.\n\n- **Death of Mao Zedong (September 1976)**: Removed the singular charismatic authority underpinning the despotic Leviathan, creating a succession opening.\n\n- **Arrest of the Gang of Four (October 1976)**: Ended the radical faction, *strengthening the state* by restoring elite stability and ending campaign-driven turmoil.\n\n- **Deng Xiaoping's consolidation of power (1977–1978)**: Rehabilitation and rise to leadership, *strengthening state capacity* through pragmatic, institutionally grounded governance.\n\n- **Third Plenum of the 11th Central Committee (December 1978)**: Launched \"Reform and Opening,\" *strengthening the state's* economic legitimacy while beginning to open limited economic space to society.\n\n- **Household responsibility system's grassroots emergence (e.g., Xiaogang village, 1978)**: Peasants' informal decollectivization—a bottom-up initiative that represented a small but real *assertion of societal agency* that the state chose to tolerate and later endorse.\n\n- **Democracy Wall movement (1978–1979)**: Brief public political expression (e.g., Wei Jingsheng's \"Fifth Modernization\"), a genuine *stirring of civil society*—swiftly curtailed by 1979, illustrating the state's continued dominance.\n\n---\n\n**Caveat**: My detailed knowledge has limits, and Acemoğlu and Robinson's own treatment emphasizes China's *pre-modern* state-society balance more than a granular decade-by-decade account—so the framework mapping above is my interpretation rather than their explicit text. You may want to verify specific dates and the *Xiaogang* attribution against a dedicated source.",
    "1980-1989": "# China 1980–1989 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, China represents a \"Despotic Leviathan\"—a strong state facing a weak, disorganized society. The question is whether the reform decade shifted the balance.\n\n## Trends (slow-moving)\n\n- **Decollectivization and the Household Responsibility System (early 1980s):** Dismantling communes returned control over production to households, weakening the state's direct grip over the rural population while modestly strengthening peasant economic autonomy (mildly *empowers society*, *retracts state* reach into daily life).\n\n- **Rise of Township and Village Enterprises (TVEs):** Rapid growth of collectively/locally owned rural industry created wealth and economic actors partly outside central planning (*strengthens society's* economic base; ambiguous for state, since local cadres often controlled them).\n\n- **Special Economic Zones and \"opening up\" (Shenzhen, Zhuhai, etc., from 1980):** Foreign investment and market activity generated new commercial classes and information flows (*empowers society* economically; but the state retained gatekeeping, so also grew state fiscal/administrative capacity).\n\n- **Growth of a market economy and \"dual-track\" pricing:** Created new economic freedom but also generated inflation, corruption, and rent-seeking by officials—fueling later grievances (*mixed*: economic autonomy for society, but corruption strengthened elite/cadre power).\n\n- **Expansion of universities and an urban intelligentsia:** A growing educated student and professional class became a nascent mobilizational base (*strengthens society's* latent organizational capacity).\n\n- **The One-Child Policy (from 1980):** Deep penetration of state authority into reproduction/family life—an extraordinary assertion of state capacity over the most intimate sphere (*strengthens the state* despotically).\n\n- **Incipient intellectual ferment (\"culture fever,\" debates on humanism, democracy):** Circulation of ideas about political liberalization slowly built normative demand for accountability (*strengthens society*, ideationally).\n\n## Events (discrete)\n\n- **1981: Deng consolidates power; \"Resolution on Party History\" repudiates the Cultural Revolution:** Legitimized reform while reaffirming Party supremacy (*strengthens state* by stabilizing/renewing its authority).\n\n- **1986–87 student demonstrations; fall of Hu Yaobang (Jan 1987):** Early collective mobilization for reform, then a conservative pushback and \"anti-bourgeois-liberalization\" campaign (brief *society* assertion, followed by *state* reassertion).\n\n- **1988 price reform and inflation spike:** Panic buying and economic anxiety eroded regime legitimacy and mobilized discontent (*weakens state* legitimacy; primes society for protest).\n\n- **April–June 1989: Death of Hu Yaobang triggering the Tiananmen Square protests:** Mass mobilization of students, workers, and citizens—the decade's peak expression of an organizing society (*dramatically strengthens society*, momentarily).\n\n- **June 4, 1989: The Tiananmen crackdown:** Military suppression decisively crushed the movement (*sharply strengthens the state / re-establishes despotic control*; *weakens society*, demobilizing organized dissent for years).\n\n**Bottom line:** Economic trends expanded society's resources and created new actors, briefly threatening to push China toward the corridor; but the 1989 crackdown reasserted the Despotic Leviathan, keeping the state dominant over an atomized society.",
    "1990-1999": "# China 1990–1999 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, China exemplifies a **Despotic Leviathan**—a state whose capacity grows without corresponding growth in societal power to check it. The 1990s largely deepened this asymmetry.\n\n## Trends\n\n- **Rapid marketization and GDP growth (Deng's reforms deepening post-1992):** Strengthened the state fiscally and by delivering legitimacy through prosperity; ambiguously strengthened society by creating private wealth and autonomous economic actors, but without political leverage.\n\n- **Fiscal recentralization culminating in the 1994 tax-sharing reform:** Strongly strengthened the central state by reversing the fiscal decline of the 1980s, restoring Beijing's extractive capacity relative to provinces.\n\n- **Massive rural-to-urban migration and the \"floating population\":** Weakened the state's *hukou*-based social control in practice while creating a mobile, less-monitored population; expanded society's economic autonomy but left migrants politically atomized.\n\n- **Growth of Township and Village Enterprises (TVEs) and private entrepreneurship:** Created new economic elites partly outside direct state ownership, modestly strengthening societal economic power—though these actors were co-opted rather than mobilized against the state.\n\n- **Emergence of proto-civil-society organizations, NGOs, and religious/spiritual movements:** A slow expansion of associational life, strengthening latent societal capacity—which the state increasingly perceived as threatening.\n\n- **Rising inequality, corruption, and l, layoffs from restructuring:** Generated grievances and localized unrest, a source of potential (but disorganized) societal pressure.\n\n## Events\n\n- **Post-Tiananmen repression consolidated (1990–1991):** Following the June 1989 crackdown, continued arrests, purges, and tightened media/political control decisively **weakened organized civil society** and demobilized the reform-era public sphere.\n\n- **Deng Xiaoping's Southern Tour (1992):** Relaunched market reforms after conservative retrenchment—**strengthened state legitimacy and capacity** by tying the Party's survival to growth; entrenched the \"economic liberalization without political liberalization\" bargain.\n\n- **1994 tax-sharing (*fenshui*) reform:** A discrete institutional event that **sharply strengthened the central state's** fiscal muscle.\n\n- **Death of Deng Xiaoping (1997) and Jiang Zemin's consolidation:** A smooth elite succession that **strengthened the state** by demonstrating institutionalized, stable authoritarian continuity.\n\n- **Return of Hong Kong (1997):** Extended state sovereignty; introduced a \"one country, two systems\" enclave whose rule-of-law norms were a potential (but contained) source of societal example.\n\n- **Suppression of the China Democracy Party (1998):** Its founders were quickly arrested—a discrete crackdown that **weakened nascent organized political society**.\n\n- **Banning of Falun Gong (July 1999):** After the April 1999 mass gathering outside Zhongnanhai—a rare demonstration of societal self-organizing capacity—the state launched a sweeping crackdown, **weakening independent society** while revealing the regime's low tolerance for autonomous mobilization.\n\n- **U.S. bombing of the Chinese embassy in Belgrade (1999):** Triggered state-channeled nationalist protests—**strengthening the state** by redirecting popular energy toward regime-aligned nationalism.",
    "2000-2009": "# China 2000–2009 Through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, China exemplifies a \"Despotic Leviathan\"—a powerful state facing a comparatively weak, unmobilized society. Most developments in this decade reinforced state capacity, though a few created latent societal pressures.\n\n## Trends\n\n- **Sustained double-digit GDP growth**: Massive expansion of fiscal resources and administrative reach. Strengthened the **state** (revenue, patronage, legitimacy through performance), while also enlarging a **society** with rising resources/expectations.\n\n- **Explosive urbanization and rural-to-urban migration**: Hundreds of millions moved to cities; the *hukou* system kept migrants precarious. Strengthened the **state** (labor discipline, controlled mobility) but seeded a larger, more concentrated **society** with grievances.\n\n- **Internet and mobile penetration**: Rapid growth of netizens created new spaces for coordination and expression—modest gains for **society**—but the parallel buildout of censorship/surveillance (\"Great Firewall,\" Golden Shield) simultaneously strengthened the **state**.\n\n- **Fiscal recentralization consolidation (post-1994 reforms maturing)**: Beijing's control over revenue and cadre-evaluation/promotion systems tightened elite discipline. Strengthened the **state**.\n\n- **Demographic shift / early aging and one-child policy effects**: Building long-term structural strains, but during the decade the demographic dividend fed growth—net strengthening of the **state**.\n\n- **Growth of an urban middle class and property ownership**: Created individuals with assets and interests to protect—latent strengthening of **society**—though largely co-opted rather than mobilized against the state.\n\n- **Rising \"mass incidents\" (labor disputes, land-seizure protests, environmental complaints)**: Increasing but localized and fragmented, targeting local officials rather than the center. Marginal, dispersed strengthening of **society** without cohesive national mobilization.\n\n## Events\n\n- **WTO accession (2001)**: Locked China into global trade and export-led growth, dramatically boosting revenue and industrial capacity. Strengthened the **state**.\n\n- **SARS outbreak (2002–03)**: Initial cover-up exposed governance failures and prompted rare public/media scrutiny (brief boost to **society**), but the state's subsequent mobilization and control demonstrated and reinforced administrative capacity—net strengthening of the **state**.\n\n- **Hu Jintao–Wen Jiabao leadership consolidation (2002–03)**: \"Harmonious Society\" and \"Scientific Development\" rhetoric addressed inequality while reasserting Party centrality. Strengthened the **state**.\n\n- **Beijing Olympics (2008)**: A vast display of organizational capacity and nationalist legitimacy, accompanied by intensified security and dissident suppression. Strongly strengthened the **state**.\n\n- **Sichuan earthquake (May 2008)**: Spurred an unusual surge of civil-society activism, volunteerism, and NGO mobilization—genuine boost to **society**—but \"tofu-dreg\" school-collapse activists (e.g., Ai Weiwei, Tan Zuoren) were repressed, reasserting **state** dominance.\n\n- **Tibetan unrest (March 2008)**: Prompted heavy security crackdown; strengthened the **state**'s coercive apparatus and nationalist mobilization against perceived threats.\n\n- **Urumqi/Xinjiang riots (July 2009)**: Triggered mass detentions, an internet blackout, and expanded security architecture. Strengthened the **state**.\n\n- **Charter 08 (December 2008)**: A bold pro-democracy manifesto (Liu Xiaobo et al.)—a rare organized **society** assertion—but its signatories were arrested, showcasing the state's intolerance of autonomous mobilization.\n\n- **RMB 4-trillion stimulus (2008–09)**: Response to the global financial crisis channeled massive state-directed investment through SOEs and local governments, deepening state control over the economy. Strengthened the **state** (\"*guo jin min tui*\"—the state advances, the private sector retreats).\n\n---\n\n**Summary**: The decade's balance overwhelmingly favored the Despotic Leviathan. Economic dynamism, crisis management, and event-driven security expansion enlarged state capacity, while societal mobilizations (SARS transparency, Sichuan volunteerism, Charter 08) remained episodic, localized, or swiftly suppressed—never coalescing into the organized, sustained countervailing power the framework treats as necessary to pull a state toward the corridor.",
    "2010-2019": "# China 2010–2019: State vs. Society Power (Acemoğlu-Robinson Framework)\n\nIn *The Narrow Corridor*, liberty emerges from a balance where a strong state (Leviathan) is checked by an equally strong, mobilized society. China exemplifies the \"Despotic Leviathan\"—a powerful state facing a weak, demobilized society. Most developments in this decade further tilted this imbalance toward the state.\n\n## Trends (slow-moving: institutional, economic, demographic)\n\n- **Rise of the digital surveillance state** — Buildout of facial recognition, \"Skynet\" cameras, and the piloting of Social Credit systems dramatically expanded the state's capacity to monitor and preempt collective action. **Strengthened state / weakened society.**\n\n- **Economic growth deceleration and rising debt** — GDP growth slowed from ~10% to ~6%; local-government and corporate debt ballooned. This eroded the performance-legitimacy bargain the state relies on. **Weakened state (long-run).**\n\n- **Expanding middle class and urbanization** — A larger, more educated urban population creates latent capacity for civil society, though it remained largely demobilized. **Potentially strengthened society (latent).**\n\n- **Demographic decline** — Falling birth rates and looming aging (leading to the 2015 abolition of the one-child policy) foreshadow shrinking labor force and fiscal strain. **Weakened state (long-run).**\n\n- **Party reassertion over economy and private sector** — Growth of Party committees inside private firms and \"state advances, private retreats\" (*guojin mintui*) extended state penetration into economic life. **Strengthened state / weakened autonomous economic society.**\n\n- **Tightening ideological control in academia, NGOs, and media** — The 2016 Foreign NGO Law, ideological campaigns in universities, and crackdown on independent media systematically shrank associational space. **Strengthened state / weakened society.**\n\n## Events (discrete)\n\n- **Xi Jinping's ascension (2012–13) and anti-corruption campaign** — Consolidated personal power, disciplined rivals, and centralized authority. **Strengthened the state (and the leader specifically).**\n\n- **709 Crackdown (July 2015)** — Mass detention of ~300 human-rights lawyers and activists, decapitating a nascent rights-defense (*weiquan*) movement. **Weakened society / strengthened state.**\n\n- **Abolition of presidential term limits (March 2018)** — Removed a key institutional check, enabling indefinite rule. **Strengthened state / eroded intra-elite constraints.**\n\n- **Hong Kong Umbrella Movement (2014) and the 2019 anti-extradition protests** — Large-scale mobilization represented rare, vigorous society pushback; the state's escalating response signaled its intent to crush such capacity. **Strengthened society (momentarily) but provoked reasserted state control.**\n\n- **Onset of mass detentions in Xinjiang (from ~2017)** — Construction of \"re-education\" camps demonstrated the state's coercive reach against entire populations. **Strengthened state / crushed society.**\n\n- **US–China trade war (2018–19)** — External economic shock pressured the growth model and legitimacy, while being used domestically to rally nationalist support. **Ambiguous: pressured state economically, reinforced it rhetorically.**\n\n---\n\n**Net assessment:** The decade pushed China deeper into the despotic zone—state capacity (especially coercive and surveillance) grew markedly while autonomous society was systematically weakened, moving China further from A&R's \"narrow corridor\" of liberty."
  },
  "score_prompt": {
    "1880-1889": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1880-1889. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nChina during 1880-1889 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1890-1899": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1890-1899, building on the established trajectory. Start\nfrom where China stood at the end of 1880-1889, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1890-1899:\n# China 1890–1899 Through *The Narrow Corridor* Framework\n\n## Trends\n\n- **Fiscal decentralization via the *lijin* transit tax and provincial revenue retention (ongoing from post-Taiping era):** Provincial governors and the regional armies/bureaucracies they controlled kept expanding fiscal autonomy, weakening the central Qing state while empowering regional power-holders (a fragmented, quasi-society/quasi-elite power rather than centralized despotism).\n\n- **Rise of provincial \"self-strengthening\" industrial and military enterprises:** Continued growth of arsenals, shipyards, and merchant-official enterprises (e.g., under Li Hongzhang, Zhang Zhitong) built state-adjacent capacity, but concentrated it in regional viceroys rather than Beijing—strengthening regional state power over central authority.\n\n- **Growth of a treaty-port commercial and merchant class:** Expanding foreign trade and treaty-port economies fostered a modernizing urban bourgeoisie, compradors, and early press/associations—modestly strengthening incipient civil society and autonomous economic actors.\n\n- **Demographic pressure, ecological stress, and rural immiseration:** Population strain, flooding, drought (especially in the north), and famine conditions eroded rural livelihoods and Qing legitimacy, weakening the state's grip while feeding popular grievance that could mobilize society (often in destabilizing, anti-foreign forms).\n\n- **Deepening foreign economic penetration and loss of tariff/monetary autonomy:** Foreign control of the Maritime Customs and unequal-treaty constraints hollowed out state sovereignty and fiscal capacity—weakening the central state's effective power.\n\n- **Spread of Christian missions and reformist/intellectual ferment:** Missionary networks, translations, and new schools stimulated new ideas and organizations, contributing to a nascent reform-minded public sphere (strengthening proto-civil society) while simultaneously provoking anti-foreign popular reaction.\n\n## Events\n\n- **First Sino-Japanese War (1894–1895):** Decisive military defeat shattered the credibility of self-strengthening and the Qing state—badly weakening state legitimacy and power while galvanizing reformist and nationalist elements in society.\n\n- **Treaty of Shimonoseki (1895):** Massive indemnity, cession of Taiwan, and opened concessions to foreign manufacturing crippled state finances and sovereignty—strongly weakening the state.\n\n- **The \"Scramble for Concessions\" / spheres of influence (1897–1898):** German seizure of Jiaozhou (Kiaochow) after missionaries' killings, plus Russian, British, and French leases (Port Arthur, Weihaiwei, Guangzhouwan)—further gutted state territorial control and authority.\n\n- **Hundred Days' Reform (June–September 1898):** Guangxu Emperor's Kang Youwei/Liang Qichao–inspired decrees attempted to build modern state capacity and open institutions—an attempt to strengthen an inclusive-leaning state.\n\n- **Empress Dowager Cixi's coup (September 1898):** Reversal of the reforms, house arrest of the emperor, execution of reformers—reasserted conservative central authority (a despotic tilt) and crushed the reformist wing of nascent civil society.\n\n- **Emergence of the Boxer movement (Yihequan/Yihetuan, from ~1898–1899):** Anti-Christian, anti-foreign popular mobilization spread in Shandong—a mass \"societal\" uprising, but a reactionary and violent one that the state would soon co-opt rather than a liberty-enhancing civil society.\n\n- **Founding of reform societies and the modern press (e.g., Qiangxuehui/Society for Study of Self-Strengthening, 1895; reform journals):** Short-lived but significant organizational experiments—brief strengthening of autonomous civil-society associations, largely suppressed after 1898.\n\n**Note:** In Acemoğlu–Robinson's terms, this decade shows a *weakening central state* combined with reactive *despotic reassertion* (Cixi's coup), while society's mobilization ran mostly toward reactionary or fragmented forms rather than the balanced state–society contest that defines the \"corridor.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1890-1899\n- state_power (float, 0-10): absolute state power at the end of 1890-1899\n- society_change (float): society_power change vs. 1880-1889\n- state_change (float): state_power change vs. 1880-1889\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1900-1909": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1900-1909, building on the established trajectory. Start\nfrom where China stood at the end of 1890-1899, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1900-1909:\n# China 1900–1909 Through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Erosion of Qing dynastic legitimacy (Mandate of Heaven)** — The dynasty's inability to resist foreign encroachment steadily *weakened the state*, undermining the ideological foundation of imperial authority.\n\n- **Growth of a commercial/merchant gentry and provincial elites** — Especially in coastal and treaty-port areas, an increasingly assertive local elite class *strengthened society* relative to the central state, building autonomous economic and administrative bases.\n\n- **Rise of nationalism and anti-Manchu sentiment** — The spread of revolutionary and reformist ideas (via students, diaspora, and returnees from Japan) *strengthened society* as a mobilizing force while *weakening the state's* claim to represent the nation.\n\n- **Expansion of new-style education and a modern press** — Growing literate publics, newspapers, and study-abroad networks (notably in Japan) built organizational and discursive capacity, *strengthening society*.\n\n- **Fiscal weakness and indemnity burdens** — Chronic revenue shortfalls plus mounting foreign debt *weakened the state's* capacity and forced dependence on provincial and foreign sources of funds.\n\n- **Provincial decentralization of military and fiscal power** — The long drift of authority toward regional governors-general and new armies *weakened the central state* while empowering provincial power-holders (an ambiguous, often despotic-local rather than liberating shift for society).\n\n**Events:**\n\n- **Boxer Uprising and Eight-Nation Alliance intervention (1900)** — A society-driven anti-foreign movement initially tolerated by the court; its crushing defeat *weakened the state* and exposed Qing impotence.\n\n- **Boxer Protocol (1901)** — Imposed a massive indemnity and foreign garrison rights, severely *weakening the state's* sovereignty and finances.\n\n- **Late Qing \"New Policies\" (Xinzheng) reforms, from 1901** — Court-led modernization of administration, military, and law; an attempt to *strengthen state capacity*, though it also mobilized new social actors against the dynasty.\n\n- **Abolition of the imperial examination system (1905)** — Removed the central mechanism binding gentry to the state, *weakening the state's* legitimacy and control over elites while loosening society from imperial cooptation.\n\n- **Establishment of new-army units and modernized ministries** — Efforts to build a modern, centralized coercive and bureaucratic apparatus, aiming to *strengthen the state* (though the New Armies later became revolutionary vectors).\n\n- **Founding of the Tongmenghui (1905, Tokyo)** — Sun Yat-sen's revolutionary alliance organized diaspora and student networks, decisively *strengthening oppositional society*.\n\n- **Constitutional preparation and promise of a constitution (1906–1908)** — The court pledged gradual constitutional government and provincial assemblies, an attempt to channel and *coopt society* while claiming reformed *state* authority.\n\n- **Deaths of the Guangxu Emperor and Empress Dowager Cixi (1908)** — A leadership vacuum leaving the child emperor Puyi and a weak regency, *weakening the state* at a critical juncture.\n\n- **Provincial assembly elections/creation (1909)** — Established elected provincial bodies that gave gentry-elites an institutional platform, *strengthening society* and provincial autonomy against the center.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1900-1909\n- state_power (float, 0-10): absolute state power at the end of 1900-1909\n- society_change (float): society_power change vs. 1890-1899\n- state_change (float): state_power change vs. 1890-1899\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1910-1919": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where China stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\n# China 1910–1919 through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's terms, the key question is whether the **Leviathan (state)** and **society** were gaining or losing capacity to constrain and empower each other. This decade is largely a story of a **collapsing/despotic state fragmenting into absence**, while certain **societal energies briefly surged**.\n\n## Trends\n\n- **Erosion of the Confucian/imperial bureaucratic order** (accelerating after the 1905 abolition of the civil-service examinations): dissolved the institutional glue binding literati-gentry to the central state. **Weakened the state** (loss of a recruitment and legitimacy mechanism) while unmooring elites who later fed both warlordism and reform movements.\n\n- **Rise of a modern intelligentsia and vernacular print/public sphere** (culminating in the *New Youth* / New Culture movement from 1915): expansion of newspapers, journals, students, and *baihua* writing. **Strengthened society's associational and normative capacity**, an incipient \"mobilized society\" element.\n\n- **Slow growth of a treaty-port commercial bourgeoisie and light industry** (textiles, shipping), boosted late in the decade as WWI reduced European competition (\"golden age\" of Chinese capitalism). **Strengthened societal economic autonomy** relative to the state.\n\n- **Progressive fiscal-military decentralization**: provincial military-fiscal power (rooted in late-Qing regional armies) hardened into autonomous power bases. This is the structural undertow of warlordism—**weakening central state capacity** while creating **despotic local mini-Leviathans**.\n\n- **Deepening foreign economic and territorial penetration** (railway concessions, indemnity obligations from the Boxer settlement, extraterritoriality). Chronic drain on state revenue and sovereignty—**weakened the central state**.\n\n- **Demographic pressure and rural distress** (population strain, tenancy, recurrent famine/flood vulnerability) persisting from the Qing—a background condition **weakening state legitimacy and rural societal resilience**.\n\n## Events\n\n- **1911 Xinhai Revolution / Wuchang Uprising (Oct 1911)**: toppled the Qing, ending two millennia of dynastic rule. **Sharply weakened the (imperial) state**; briefly opened space for society but left a power vacuum.\n\n- **1912 Abdication of Puyi & founding of the Republic**: Sun Yat-sen cedes to Yuan Shikai. Replaced dynastic legitimacy with a fragile, contested republican shell—**net weakening of coherent state authority**.\n\n- **1912–1913 Founding of the Kuomintang and first National Assembly elections**: a genuine attempt at representative institutions. **Momentary strengthening of society/constitutional constraint**—quickly reversed.\n\n- **1913 \"Second Revolution\" & assassination of Song Jiaoren; Yuan Shikai's suppression of the KMT**: crushed parliamentary opposition. **Strengthened despotic state power** at society's expense.\n\n- **1915 Japan's Twenty-One Demands**: humiliating ultimatum exposing state weakness; **weakened the state's sovereignty/legitimacy** but **galvanized nationalist society** (boycotts, protest).\n\n- **1915–1916 Yuan Shikai's monarchical attempt and death (June 1916)**: failed bid to become emperor discredited centralized authority; his death **collapsed the last effective central state**, inaugurating full **Warlord Era fragmentation**—the classic \"**Absent Leviathan**\" condition.\n\n- **1917 China's entry into WWI (declaration on Germany)**: aimed at reclaiming standing; produced little state benefit but set up the Versailles grievance.\n\n- **1919 May Fourth Movement**: student-led protests over the Versailles transfer of Shandong to Japan. **Powerful surge in mobilized society**—nationalism, mass politics, seeds of new political organizations—against a state seen as too weak to defend the nation.\n\n---\n\n**Synthesis:** The decade shows the Qing/republican Leviathan **fragmenting toward absence** (revolution, warlordism, foreign penetration), while a **newly assertive society** (intelligentsia, bourgeoisie, students) grew in voice. In corridor terms, China moved *away* from any balanced corridor—toward stateless fragmentation—precisely as society's mobilizing capacity was rising, setting up the later contest to *rebuild* a Leviathan.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n1900-1909: <4.5, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where China stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\n# China 1920–1929: State and Society through *The Narrow Corridor*\n\n**Framing note:** In Acemoğlu and Robinson's terms, this decade begins in the \"Absent Leviathan\"/warlord fragmentation zone—no effective central state—and ends with the Nationalist attempt to build a \"Despotic Leviathan.\" Society's mobilizational capacity (students, workers, merchants) grew, but rarely into durable institutional power.\n\n## Trends\n\n- **Warlordism and fragmentation (whole decade):** Persistent regional militarization after Yuan Shikai's death left no coherent central state—a chronic \"Absent Leviathan\" condition. Weakened the state; also weakened society by subjecting localities to predatory, arbitrary military rule.\n\n- **Growth of an urban industrial working class and labor unions:** Especially in Shanghai, Canton, and treaty ports; expansion of factories and railways created organizable workers. Strengthened society's mobilizational capacity.\n\n- **Rise of organized mass politics via the CCP (founded 1921) and reorganized KMT:** Leninist party-building introduced disciplined organizations penetrating society. Ambiguous—strengthened certain organized *segments* of society while building the machinery for a future despotic state.\n\n- **Spread of new intellectual and print culture (continuation of New Culture Movement):** Vernacular literature, journals, expanding education, and nationalist/anti-imperialist consciousness. Strengthened society's ideological and associational capacity.\n\n- **Persistent foreign imperial presence (treaty ports, extraterritoriality, foreign concessions):** Continued erosion of Chinese sovereignty and revenue (e.g., customs control). Weakened the state; fueled nationalist mobilization that strengthened society.\n\n- **Peasant economic distress and rural social organization:** Land pressure, tenancy, and taxation by warlords created grievances; early peasant associations (notably in Hunan/Guangdong). Strengthened rural society's latent organizational potential.\n\n## Events\n\n- **May Fourth aftermath and the Movement's institutional legacy (early 1920s):** Sustained student/intellectual activism carried over from 1919. Strengthened society.\n\n- **Founding of the Chinese Communist Party (1921):** Discrete organizational birth of a mass-mobilizing party. Strengthened an organized society faction / seeded future state-building.\n\n- **First KMT–CCP United Front and KMT reorganization (1923–1924):** Soviet-aided restructuring; founding of the Whampoa Military Academy (1924). Began building a genuine state/military apparatus—strengthened state capacity.\n\n- **May Thirtieth Movement (1925):** Mass anti-imperialist strikes and protests after British-led police killed demonstrators in Shanghai. Sharply strengthened society's mobilization (labor + nationalism).\n\n- **Canton–Hong Kong Strike-Boycott (1925–1926):** Prolonged, highly organized labor action. Strengthened organized society, especially unions.\n\n- **Northern Expedition (1926–1928):** Nationalist military campaign that defeated/absorbed warlords and nominally reunified China. Strongly strengthened the state (toward a Despotic Leviathan).\n\n- **Shanghai Massacre / White Terror (April 1927):** Chiang Kai-shek's violent purge of Communists and crushing of labor unions. Strengthened the emerging Nationalist state while decapitating urban organized society.\n\n- **Establishment of the Nanjing Nationalist Government (1927–1928):** New central regime claiming national authority. Strengthened (a still-limited) state.\n\n- **Autumn Harvest and other failed uprisings (1927); CCP retreat to rural bases (late 1920s):** Suppression pushed Communists toward the countryside (Jinggangshan). Reconfigured society's opposition capacity rather than eliminating it.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n1900-1909: <4.5, 2.5>\n1910-1919: <5.5, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where China stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\n# China 1930–1939 Through *The Narrow Corridor* Framework\n\n## Trends\n\n- **Consolidation of Nationalist (KMT) party-state under the Nanjing Decade (1927–1937)**: Chiang Kai-shek built a more centralized bureaucratic apparatus, fiscal institutions, and a modern army (with German advisers). *Strengthened the state*, but as a \"Despotic Leviathan\" project that operated over and against society rather than in balance with it.\n\n- **Fiscal and monetary centralization**: Reliance on customs revenue, salt tax, and the 1935 abandonment of silver for a managed fabi (paper currency). *Strengthened state capacity* to extract resources, though it deepened dependence on urban/coastal elites and left the rural interior largely outside state reach.\n\n- **Persistence of warlordism and regional militarism**: Even during the Nanjing Decade, real authority in much of China rested with semi-autonomous militarists (Guangxi clique, Yan Xishan, etc.). *Weakened the central state* by fragmenting the monopoly on coercion—a \"cage\" of competing armed elites rather than a unified Leviathan.\n\n- **Growth of the Chinese Communist rural base-building**: Organizing peasants, land redistribution, and mass mobilization in soviet areas. Ambiguous in the framework—*mobilized a segment of society* while building an alternative coercive state-in-embryo.\n\n- **Weak, fragmented civil society and rural gentry structures**: Absence of durable independent associations able to constrain the state; local order rested on lineage, gentry, and secret societies. *Structurally weak society*, keeping China outside the corridor.\n\n- **Uneven modernization in treaty ports vs. agrarian hinterland**: Urban commercial classes, universities, and press grew (some latent society-strengthening), while agrarian crisis and tenancy deepened peasant grievances.\n\n## Events\n\n- **Chiang's Encirclement Campaigns against the Jiangxi Soviet (1930–1934)**: State military projection to crush a rival armed movement. *Strengthened the central state's* coercive assertion.\n\n- **The Long March (1934–1935)**: Communist retreat to Yan'an; Mao's rise at the Zunyi Conference (1935). Survival of the CCP preserved an alternative political-military organization—*rebuilt the Communist proto-state and its social mobilization capacity*.\n\n- **Japanese seizure of Manchuria / Mukden Incident (1931) and creation of Manchukuo (1932)**: Loss of territory and sovereignty. *Weakened the Nationalist state's* legitimacy and reach; exposed its inability to defend the nation.\n\n- **Xi'an Incident (December 1936)**: Chiang's kidnapping forced the Second United Front. *Ambiguous*—temporarily constrained the state's autonomy while redirecting it toward national resistance.\n\n- **Outbreak of the Second Sino-Japanese War (July 1937, Marco Polo Bridge Incident)**: Full-scale invasion, loss of Beijing, Shanghai, and the capital Nanjing (Nanjing Massacre, Dec. 1937). *Severely weakened the Nationalist state*—destroyed its coastal fiscal base, forced retreat to Chongqing, and shattered its army.\n\n- **Wartime relocation of government and industry to the interior (1937–1939)**: Forced reconfiguration of state capacity under duress; *weakened institutional depth* while paradoxically enhancing the CCP's relative standing in the north.\n\n---\n\n**Framework note**: For Acemoğlu and Robinson, 1930s China illustrates a society *outside the corridor*—oscillating between a would-be despotic KMT Leviathan (never fully consolidated) and an \"Absent/Paper Leviathan\" reality of warlord fragmentation and weak civil society, with the Japanese invasion further destabilizing the state–society balance.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n1900-1909: <4.5, 2.5>\n1910-1919: <5.5, 1.5>\n1920-1929: <5.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where China stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\n# China 1940–1949 Through the Lens of *The Narrow Corridor*\n\nIn Acemoğlu and Robinson's framework, \"liberty\" emerges when state and society grow in tandem (the \"Shackled Leviathan\"); a \"Despotic Leviathan\" occurs when the state overpowers society, and an \"Absent/Paper Leviathan\" when the state remains weak. Below, items are assessed for their effect on state capacity versus societal organization and countervailing power.\n\n## Trends (slow-moving, institutional/economic/demographic)\n\n- **CCP mass mobilization and land reform in base areas** — Rent reduction, \"struggle sessions,\" and redistribution built organized peasant participation and party-society linkages. This simultaneously *strengthened society's mobilizational capacity* and *strengthened the emerging CCP state* by embedding it in rural social structures.\n\n- **Hyperinflation and fiscal collapse of the Nationalist (GMD) government** — Wartime deficit financing, money printing, and postwar economic breakdown progressively *weakened the Nationalist state's* legitimacy and administrative capacity, hollowing out an already \"Paper Leviathan\" that couldn't reliably tax or control its territory.\n\n- **Militarization of society and warlord/factional persistence** — The proliferation of armies and semi-autonomous regional power holders reflected and reinforced a *weak central state* with fragmented authority—consistent with the \"Absent Leviathan\" condition of dispersed coercive power.\n\n- **CCP party-army-state institution-building in Yan'an and expanding base areas** — Rectification campaigns, disciplined cadre training, and administrative development *steadily strengthened the CCP's state-like capacity*, creating a coherent hierarchical apparatus that would later dominate society.\n\n- **Erosion of traditional gentry/local elite authority** — Wartime disruption and CCP class policies undermined the intermediary elites that had historically mediated between state and village, *weakening one form of societal countervailing power* even as new peasant organizations rose.\n\n## Events (discrete)\n\n- **Ongoing Second Sino-Japanese War / WWII (through 1945)** — Japanese occupation devastated GMD-controlled areas and its army, *weakening the Nationalist state*, while allowing the CCP to expand in rural areas behind Japanese lines, *strengthening the CCP's state and social base*.\n\n- **New Fourth Army Incident (1941)** — GMD attack on Communist forces shattered the United Front, marking a discrete rupture that pushed both sides toward eventual civil war rather than shared governance.\n\n- **Japanese surrender (August 1945)** — Sudden power vacuum triggered a scramble for territory and arms; benefited the CCP's positioning and destabilized GMD attempts to reassert central authority.\n\n- **Failure of the Marshall Mission / collapse of GMD-CCP negotiations (1946)** — The breakdown of a negotiated power-sharing settlement foreclosed a potential balanced (corridor) outcome and precipitated full civil war.\n\n- **Chinese Civil War (1946–1949)** — Decisive military campaigns (e.g., Liaoshen, Huaihai, Pingjin, 1948–49) *destroyed the Nationalist state's* coercive capacity while *concentrating dominant coercive power in the CCP*.\n\n- **Founding of the People's Republic of China (October 1, 1949)** — Established a centralized, penetrating party-state, decisively *strengthening the state* and setting the trajectory toward a **Despotic Leviathan** in which state power would soon overwhelm autonomous societal organization.\n\n---\n\n**Interpretive note:** The decade's net movement was away from the narrow corridor. The Nationalist \"Paper Leviathan\" collapsed, while the CCP built a genuinely capacious state that initially mobilized society but structured that mobilization *under party control*—laying groundwork for state dominance rather than a durable balance between state and society.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n1900-1909: <4.5, 2.5>\n1910-1919: <5.5, 1.5>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where China stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\n# China 1950–1959 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, China of this decade exemplifies a **Despotic Leviathan**—a state whose power grew explosively while society's capacity to constrain or balance it was systematically dismantled. Nearly every item below strengthens the state and weakens society.\n\n## Trends\n\n- **Institutional penetration via the danwei (work unit) and household registration (hukou, formalized 1958):** Slow-moving administrative construction that tied individuals to workplaces and localities, giving the state granular control over mobility, welfare, and information. **Strengthens state; weakens society** (atomizes and immobilizes individuals).\n\n- **Collectivization of agriculture (mutual aid teams → cooperatives → communes, 1950s):** Progressive elimination of independent peasant landholding and market autonomy. Removed the material base for autonomous rural social organization. **Strengthens state; weakens society.**\n\n- **Party organizational buildup and cadre network expansion:** The CCP embedded itself into villages, factories, and neighborhoods, displacing traditional lineage, gentry, and associational authority. **Strengthens state; weakens society** (destroys pre-existing \"cage of norms\" and independent power centers).\n\n- **Ideological mobilization and thought reform (sixiang gaizao):** Sustained campaigns to reshape belief, replacing autonomous intellectual and religious life with Party orthodoxy. **Weakens society** (suppresses independent normative and civic capacity).\n\n- **Rapid state-directed industrialization / demographic urbanization pressures:** Concentrated economic resources under central planning, foreclosing an autonomous economic sphere that might underpin a countervailing bourgeoisie or civil society. **Strengthens state.**\n\n## Events\n\n- **Land Reform (1950–1952) and the Agrarian Reform Law (1950):** Violent redistribution destroyed the landlord/gentry class—a historic locus of local non-state power. **Strengthens state; ambiguous/temporary boost then destruction of society** (empowered peasants briefly, then absorbed them into state structures).\n\n- **Suppression of Counterrevolutionaries campaign (1950–1951):** Mass elimination of perceived opponents and remnant elites. **Strengthens state; weakens society.**\n\n- **Three-Anti and Five-Anti Campaigns (1951–1952):** Targeted corrupt officials and, crucially, the urban capitalist/business class, subordinating private commerce to the state. **Strengthens state; weakens society** (destroys independent commercial elite).\n\n- **Promulgation of the 1954 Constitution:** Formalized centralized Party-state authority and the institutional architecture of the People's Republic. **Strengthens state.**\n\n- **Socialist Transformation of industry and commerce (1953–1956):** Completion of nationalization/joint-ownership; effectively ended private enterprise. **Strengthens state; weakens society.**\n\n- **Hundred Flowers Campaign (1956–1957):** Brief invited openness for criticism. **Momentary opening for society**—but quickly reversed.\n\n- **Anti-Rightist Campaign (1957–1958):** Purged hundreds of thousands of intellectuals who had spoken out, decisively crushing the incipient critical voice. **Strengthens state; severely weakens society** (silences intelligentsia).\n\n- **Great Leap Forward and People's Communes (1958–1960):** Total collectivization, backyard steel, and utopian mobilization. It vastly extended despotic reach but also produced catastrophic famine (peaking 1959–1961). **Strengthens state's despotic power; devastates society** (mass mortality, collapse of household autonomy).\n\n- **Lushan Conference (1959):** Peng Dehuai's criticism of the Great Leap was crushed, signaling that even *intra-elite* checks on the paramount leader were eliminated. **Strengthens (unconstrained) state power.**\n\n---\n\n**Synthesis:** The decade shows the CCP building an extraordinarily capacious state while systematically demolishing every autonomous societal counterweight (gentry, capitalists, intellectuals, independent peasant economy, lineage/religious institutions). In *Narrow Corridor* terms, China moved decisively **away from the corridor into Despotic Leviathan territory**—high state capacity, negligible societal constraint—with the Great Leap famine illustrating the human cost of a state facing no societal check.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n1900-1909: <4.5, 2.5>\n1910-1919: <5.5, 1.5>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <4.0, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where China stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\n# China 1960–1969 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, China of this decade is a paradigmatic **\"Despotic Leviathan\"**—an overwhelmingly powerful state facing a demobilized, cage-bound society. Most developments here entrench that asymmetry.\n\n## Trends\n\n- **Consolidation of the danwei (work unit) and hukou (household registration) system**: Throughout the decade, the state deepened its control over labor, mobility, rations, and residence. This bound individuals to state-controlled units and blocked independent association—**strengthened the state, weakened society** by atomizing it.\n\n- **Deepening of the party-state's penetration into everyday life**: Institutionalization of surveillance through neighborhood committees, class-status labels (dang'an files), and mass campaigns—**strengthened the state's despotic capacity, weakened society's autonomous organization**.\n\n- **Recovery and demographic rebound after the Great Leap famine (post-1962)**: Gradual agricultural recovery and population growth following the catastrophic 1959–61 famine—**modestly restored economic/state legitimacy** while the underlying weakness exposed by the famine had briefly dented state prestige.\n\n- **Militarization of society and cult-of-personality expansion**: The rising ideological centrality of Mao (e.g., PLA-led \"Learn from\" campaigns, spread of the *Little Red Book* from 1964)—**strengthened despotic/personalist state power, further disabled independent civil society**.\n\n- **Economic swing from partial pragmatic recovery to renewed disruption**: Liu Shaoqi/Deng Xiaoping's early-1960s market-tolerant \"readjustment\" policies briefly revived the economy and gave some autonomy to households/enterprises (**mild strengthening of societal economic space**), later reversed by radicalization.\n\n## Events\n\n- **End of the Great Leap Forward / Great Famine (c. 1960–1962)**: Mass mortality (tens of millions) exposed the dangers of unchecked state power—**temporarily weakened Mao's personal authority and central prestige**, though the state apparatus itself remained intact.\n\n- **Sino-Soviet Split (deepening 1960; Soviet withdrawal of advisors, July 1960)**: Removed external ideological/economic support and pushed China toward autarky and self-reliance—**strengthened the state's autonomy/insularity** while raising economic costs.\n\n- **The \"Readjustment\" and Seven Thousand Cadres Conference (1962)**: Party retreat from Leap radicalism, partial rehabilitation of pragmatic policy—**briefly loosened the state's grip and opened limited societal/economic breathing room**.\n\n- **Socialist Education Movement (1963–1966)**: Rectification campaign targeting rural cadres and \"class enemies\"—**strengthened ideological state control, re-mobilized society under state direction** rather than autonomously.\n\n- **Launch of the Cultural Revolution (1966)**: Mao's mobilization of Red Guards to attack the party bureaucracy and \"old society\"—**paradoxically weakened parts of the formal state (purged institutions, attacked Liu/Deng) while unleashing a state-sponsored, top-directed mass movement that was NOT genuine autonomous civil society**—a mobilization from above that ultimately entrenched despotic power.\n\n- **Descent into chaos and PLA intervention (1967–1969)**: Factional violence and near-breakdown of order, followed by the army restoring control and the Ninth Party Congress (1969) reasserting central/military authority—**temporarily weakened institutional state coherence, then re-strengthened a militarized despotic Leviathan**.\n\n---\n\n**Key interpretive note**: The Red Guard mobilization can superficially resemble societal activation, but in the *Narrow Corridor* framework it is **not** the assertive, autonomous society that balances the state. It was orchestrated by the state (Mao) to destroy rivals and rebuild loyalty—leaving China further from the \"corridor\" of balanced liberty by decade's end.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n1900-1909: <4.5, 2.5>\n1910-1919: <5.5, 1.5>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <4.0, 6.0>\n1950-1959: <1.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where China stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\n# China 1970–1979 Through the Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, China exemplifies the \"Despotic Leviathan\"—a powerful state facing a weak, disorganized society. Most developments in this decade concern the state's power, though the late-decade shift begins to alter the balance.\n\n## Trends\n\n- **Continued suppression of independent social organization** (whole decade): The Maoist system left no autonomous civil associations, unions, or intermediary bodies—atomizing society and keeping it weak relative to the state.\n\n- **Institutional decay and rebuilding of the party-state**: The Cultural Revolution's chaos had damaged bureaucratic institutions; the early-mid 1970s saw gradual restoration of party and administrative apparatus, *strengthening the state's* capacity after a period of self-inflicted disorder.\n\n- **Demographic pressure and rural stagnation**: A large, young population under collectivized agriculture with weak productivity growth created latent economic strain—setting up conditions that later legitimized reform.\n\n- **Slow economic reorientation toward pragmatism**: Especially after 1976, a shift from ideological mobilization toward growth and technical competence began strengthening state legitimacy while cautiously opening space for economic activity outside pure state direction.\n\n- **Erosion of revolutionary ideological fervor**: Popular exhaustion with campaign politics quietly weakened the mobilizational grip the state had held over daily life—a modest, diffuse loosening.\n\n## Events\n\n- **Lin Biao affair (1971)**: The designated successor's fall and death discredited Cultural Revolution radicalism and destabilized elite politics, *weakening the state's* ideological coherence and Mao's authority.\n\n- **Nixon visit / US rapprochement (1972)**: Opened China internationally, *strengthening the state* geopolitically and economically over the longer run.\n\n- **Death of Zhou Enlai and the Tiananmen Incident (January & April 1976)**: Public mourning that morphed into protest revealed latent popular sentiment against the radicals—a rare, if suppressed, flicker of *society asserting itself*.\n\n- **Death of Mao Zedong (September 1976)**: Removed the singular charismatic authority underpinning the despotic Leviathan, creating a succession opening.\n\n- **Arrest of the Gang of Four (October 1976)**: Ended the radical faction, *strengthening the state* by restoring elite stability and ending campaign-driven turmoil.\n\n- **Deng Xiaoping's consolidation of power (1977–1978)**: Rehabilitation and rise to leadership, *strengthening state capacity* through pragmatic, institutionally grounded governance.\n\n- **Third Plenum of the 11th Central Committee (December 1978)**: Launched \"Reform and Opening,\" *strengthening the state's* economic legitimacy while beginning to open limited economic space to society.\n\n- **Household responsibility system's grassroots emergence (e.g., Xiaogang village, 1978)**: Peasants' informal decollectivization—a bottom-up initiative that represented a small but real *assertion of societal agency* that the state chose to tolerate and later endorse.\n\n- **Democracy Wall movement (1978–1979)**: Brief public political expression (e.g., Wei Jingsheng's \"Fifth Modernization\"), a genuine *stirring of civil society*—swiftly curtailed by 1979, illustrating the state's continued dominance.\n\n---\n\n**Caveat**: My detailed knowledge has limits, and Acemoğlu and Robinson's own treatment emphasizes China's *pre-modern* state-society balance more than a granular decade-by-decade account—so the framework mapping above is my interpretation rather than their explicit text. You may want to verify specific dates and the *Xiaogang* attribution against a dedicated source.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n1900-1909: <4.5, 2.5>\n1910-1919: <5.5, 1.5>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <4.0, 6.0>\n1950-1959: <1.5, 8.5>\n1960-1969: <1.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where China stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\n# China 1980–1989 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, China represents a \"Despotic Leviathan\"—a strong state facing a weak, disorganized society. The question is whether the reform decade shifted the balance.\n\n## Trends (slow-moving)\n\n- **Decollectivization and the Household Responsibility System (early 1980s):** Dismantling communes returned control over production to households, weakening the state's direct grip over the rural population while modestly strengthening peasant economic autonomy (mildly *empowers society*, *retracts state* reach into daily life).\n\n- **Rise of Township and Village Enterprises (TVEs):** Rapid growth of collectively/locally owned rural industry created wealth and economic actors partly outside central planning (*strengthens society's* economic base; ambiguous for state, since local cadres often controlled them).\n\n- **Special Economic Zones and \"opening up\" (Shenzhen, Zhuhai, etc., from 1980):** Foreign investment and market activity generated new commercial classes and information flows (*empowers society* economically; but the state retained gatekeeping, so also grew state fiscal/administrative capacity).\n\n- **Growth of a market economy and \"dual-track\" pricing:** Created new economic freedom but also generated inflation, corruption, and rent-seeking by officials—fueling later grievances (*mixed*: economic autonomy for society, but corruption strengthened elite/cadre power).\n\n- **Expansion of universities and an urban intelligentsia:** A growing educated student and professional class became a nascent mobilizational base (*strengthens society's* latent organizational capacity).\n\n- **The One-Child Policy (from 1980):** Deep penetration of state authority into reproduction/family life—an extraordinary assertion of state capacity over the most intimate sphere (*strengthens the state* despotically).\n\n- **Incipient intellectual ferment (\"culture fever,\" debates on humanism, democracy):** Circulation of ideas about political liberalization slowly built normative demand for accountability (*strengthens society*, ideationally).\n\n## Events (discrete)\n\n- **1981: Deng consolidates power; \"Resolution on Party History\" repudiates the Cultural Revolution:** Legitimized reform while reaffirming Party supremacy (*strengthens state* by stabilizing/renewing its authority).\n\n- **1986–87 student demonstrations; fall of Hu Yaobang (Jan 1987):** Early collective mobilization for reform, then a conservative pushback and \"anti-bourgeois-liberalization\" campaign (brief *society* assertion, followed by *state* reassertion).\n\n- **1988 price reform and inflation spike:** Panic buying and economic anxiety eroded regime legitimacy and mobilized discontent (*weakens state* legitimacy; primes society for protest).\n\n- **April–June 1989: Death of Hu Yaobang triggering the Tiananmen Square protests:** Mass mobilization of students, workers, and citizens—the decade's peak expression of an organizing society (*dramatically strengthens society*, momentarily).\n\n- **June 4, 1989: The Tiananmen crackdown:** Military suppression decisively crushed the movement (*sharply strengthens the state / re-establishes despotic control*; *weakens society*, demobilizing organized dissent for years).\n\n**Bottom line:** Economic trends expanded society's resources and created new actors, briefly threatening to push China toward the corridor; but the 1989 crackdown reasserted the Despotic Leviathan, keeping the state dominant over an atomized society.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n1900-1909: <4.5, 2.5>\n1910-1919: <5.5, 1.5>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <4.0, 6.0>\n1950-1959: <1.5, 8.5>\n1960-1969: <1.0, 8.5>\n1970-1979: <1.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where China stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\n# China 1990–1999 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, China exemplifies a **Despotic Leviathan**—a state whose capacity grows without corresponding growth in societal power to check it. The 1990s largely deepened this asymmetry.\n\n## Trends\n\n- **Rapid marketization and GDP growth (Deng's reforms deepening post-1992):** Strengthened the state fiscally and by delivering legitimacy through prosperity; ambiguously strengthened society by creating private wealth and autonomous economic actors, but without political leverage.\n\n- **Fiscal recentralization culminating in the 1994 tax-sharing reform:** Strongly strengthened the central state by reversing the fiscal decline of the 1980s, restoring Beijing's extractive capacity relative to provinces.\n\n- **Massive rural-to-urban migration and the \"floating population\":** Weakened the state's *hukou*-based social control in practice while creating a mobile, less-monitored population; expanded society's economic autonomy but left migrants politically atomized.\n\n- **Growth of Township and Village Enterprises (TVEs) and private entrepreneurship:** Created new economic elites partly outside direct state ownership, modestly strengthening societal economic power—though these actors were co-opted rather than mobilized against the state.\n\n- **Emergence of proto-civil-society organizations, NGOs, and religious/spiritual movements:** A slow expansion of associational life, strengthening latent societal capacity—which the state increasingly perceived as threatening.\n\n- **Rising inequality, corruption, and l, layoffs from restructuring:** Generated grievances and localized unrest, a source of potential (but disorganized) societal pressure.\n\n## Events\n\n- **Post-Tiananmen repression consolidated (1990–1991):** Following the June 1989 crackdown, continued arrests, purges, and tightened media/political control decisively **weakened organized civil society** and demobilized the reform-era public sphere.\n\n- **Deng Xiaoping's Southern Tour (1992):** Relaunched market reforms after conservative retrenchment—**strengthened state legitimacy and capacity** by tying the Party's survival to growth; entrenched the \"economic liberalization without political liberalization\" bargain.\n\n- **1994 tax-sharing (*fenshui*) reform:** A discrete institutional event that **sharply strengthened the central state's** fiscal muscle.\n\n- **Death of Deng Xiaoping (1997) and Jiang Zemin's consolidation:** A smooth elite succession that **strengthened the state** by demonstrating institutionalized, stable authoritarian continuity.\n\n- **Return of Hong Kong (1997):** Extended state sovereignty; introduced a \"one country, two systems\" enclave whose rule-of-law norms were a potential (but contained) source of societal example.\n\n- **Suppression of the China Democracy Party (1998):** Its founders were quickly arrested—a discrete crackdown that **weakened nascent organized political society**.\n\n- **Banning of Falun Gong (July 1999):** After the April 1999 mass gathering outside Zhongnanhai—a rare demonstration of societal self-organizing capacity—the state launched a sweeping crackdown, **weakening independent society** while revealing the regime's low tolerance for autonomous mobilization.\n\n- **U.S. bombing of the Chinese embassy in Belgrade (1999):** Triggered state-channeled nationalist protests—**strengthening the state** by redirecting popular energy toward regime-aligned nationalism.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n1900-1909: <4.5, 2.5>\n1910-1919: <5.5, 1.5>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <4.0, 6.0>\n1950-1959: <1.5, 8.5>\n1960-1969: <1.0, 8.5>\n1970-1979: <1.5, 8.5>\n1980-1989: <2.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where China stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\n# China 2000–2009 Through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, China exemplifies a \"Despotic Leviathan\"—a powerful state facing a comparatively weak, unmobilized society. Most developments in this decade reinforced state capacity, though a few created latent societal pressures.\n\n## Trends\n\n- **Sustained double-digit GDP growth**: Massive expansion of fiscal resources and administrative reach. Strengthened the **state** (revenue, patronage, legitimacy through performance), while also enlarging a **society** with rising resources/expectations.\n\n- **Explosive urbanization and rural-to-urban migration**: Hundreds of millions moved to cities; the *hukou* system kept migrants precarious. Strengthened the **state** (labor discipline, controlled mobility) but seeded a larger, more concentrated **society** with grievances.\n\n- **Internet and mobile penetration**: Rapid growth of netizens created new spaces for coordination and expression—modest gains for **society**—but the parallel buildout of censorship/surveillance (\"Great Firewall,\" Golden Shield) simultaneously strengthened the **state**.\n\n- **Fiscal recentralization consolidation (post-1994 reforms maturing)**: Beijing's control over revenue and cadre-evaluation/promotion systems tightened elite discipline. Strengthened the **state**.\n\n- **Demographic shift / early aging and one-child policy effects**: Building long-term structural strains, but during the decade the demographic dividend fed growth—net strengthening of the **state**.\n\n- **Growth of an urban middle class and property ownership**: Created individuals with assets and interests to protect—latent strengthening of **society**—though largely co-opted rather than mobilized against the state.\n\n- **Rising \"mass incidents\" (labor disputes, land-seizure protests, environmental complaints)**: Increasing but localized and fragmented, targeting local officials rather than the center. Marginal, dispersed strengthening of **society** without cohesive national mobilization.\n\n## Events\n\n- **WTO accession (2001)**: Locked China into global trade and export-led growth, dramatically boosting revenue and industrial capacity. Strengthened the **state**.\n\n- **SARS outbreak (2002–03)**: Initial cover-up exposed governance failures and prompted rare public/media scrutiny (brief boost to **society**), but the state's subsequent mobilization and control demonstrated and reinforced administrative capacity—net strengthening of the **state**.\n\n- **Hu Jintao–Wen Jiabao leadership consolidation (2002–03)**: \"Harmonious Society\" and \"Scientific Development\" rhetoric addressed inequality while reasserting Party centrality. Strengthened the **state**.\n\n- **Beijing Olympics (2008)**: A vast display of organizational capacity and nationalist legitimacy, accompanied by intensified security and dissident suppression. Strongly strengthened the **state**.\n\n- **Sichuan earthquake (May 2008)**: Spurred an unusual surge of civil-society activism, volunteerism, and NGO mobilization—genuine boost to **society**—but \"tofu-dreg\" school-collapse activists (e.g., Ai Weiwei, Tan Zuoren) were repressed, reasserting **state** dominance.\n\n- **Tibetan unrest (March 2008)**: Prompted heavy security crackdown; strengthened the **state**'s coercive apparatus and nationalist mobilization against perceived threats.\n\n- **Urumqi/Xinjiang riots (July 2009)**: Triggered mass detentions, an internet blackout, and expanded security architecture. Strengthened the **state**.\n\n- **Charter 08 (December 2008)**: A bold pro-democracy manifesto (Liu Xiaobo et al.)—a rare organized **society** assertion—but its signatories were arrested, showcasing the state's intolerance of autonomous mobilization.\n\n- **RMB 4-trillion stimulus (2008–09)**: Response to the global financial crisis channeled massive state-directed investment through SOEs and local governments, deepening state control over the economy. Strengthened the **state** (\"*guo jin min tui*\"—the state advances, the private sector retreats).\n\n---\n\n**Summary**: The decade's balance overwhelmingly favored the Despotic Leviathan. Economic dynamism, crisis management, and event-driven security expansion enlarged state capacity, while societal mobilizations (SARS transparency, Sichuan volunteerism, Charter 08) remained episodic, localized, or swiftly suppressed—never coalescing into the organized, sustained countervailing power the framework treats as necessary to pull a state toward the corridor.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n1900-1909: <4.5, 2.5>\n1910-1919: <5.5, 1.5>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <4.0, 6.0>\n1950-1959: <1.5, 8.5>\n1960-1969: <1.0, 8.5>\n1970-1979: <1.5, 8.5>\n1980-1989: <2.5, 8.0>\n1990-1999: <1.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where China stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\n# China 2010–2019: State vs. Society Power (Acemoğlu-Robinson Framework)\n\nIn *The Narrow Corridor*, liberty emerges from a balance where a strong state (Leviathan) is checked by an equally strong, mobilized society. China exemplifies the \"Despotic Leviathan\"—a powerful state facing a weak, demobilized society. Most developments in this decade further tilted this imbalance toward the state.\n\n## Trends (slow-moving: institutional, economic, demographic)\n\n- **Rise of the digital surveillance state** — Buildout of facial recognition, \"Skynet\" cameras, and the piloting of Social Credit systems dramatically expanded the state's capacity to monitor and preempt collective action. **Strengthened state / weakened society.**\n\n- **Economic growth deceleration and rising debt** — GDP growth slowed from ~10% to ~6%; local-government and corporate debt ballooned. This eroded the performance-legitimacy bargain the state relies on. **Weakened state (long-run).**\n\n- **Expanding middle class and urbanization** — A larger, more educated urban population creates latent capacity for civil society, though it remained largely demobilized. **Potentially strengthened society (latent).**\n\n- **Demographic decline** — Falling birth rates and looming aging (leading to the 2015 abolition of the one-child policy) foreshadow shrinking labor force and fiscal strain. **Weakened state (long-run).**\n\n- **Party reassertion over economy and private sector** — Growth of Party committees inside private firms and \"state advances, private retreats\" (*guojin mintui*) extended state penetration into economic life. **Strengthened state / weakened autonomous economic society.**\n\n- **Tightening ideological control in academia, NGOs, and media** — The 2016 Foreign NGO Law, ideological campaigns in universities, and crackdown on independent media systematically shrank associational space. **Strengthened state / weakened society.**\n\n## Events (discrete)\n\n- **Xi Jinping's ascension (2012–13) and anti-corruption campaign** — Consolidated personal power, disciplined rivals, and centralized authority. **Strengthened the state (and the leader specifically).**\n\n- **709 Crackdown (July 2015)** — Mass detention of ~300 human-rights lawyers and activists, decapitating a nascent rights-defense (*weiquan*) movement. **Weakened society / strengthened state.**\n\n- **Abolition of presidential term limits (March 2018)** — Removed a key institutional check, enabling indefinite rule. **Strengthened state / eroded intra-elite constraints.**\n\n- **Hong Kong Umbrella Movement (2014) and the 2019 anti-extradition protests** — Large-scale mobilization represented rare, vigorous society pushback; the state's escalating response signaled its intent to crush such capacity. **Strengthened society (momentarily) but provoked reasserted state control.**\n\n- **Onset of mass detentions in Xinjiang (from ~2017)** — Construction of \"re-education\" camps demonstrated the state's coercive reach against entire populations. **Strengthened state / crushed society.**\n\n- **US–China trade war (2018–19)** — External economic shock pressured the growth model and legitimacy, while being used domestically to rally nationalist support. **Ambiguous: pressured state economically, reinforced it rhetorically.**\n\n---\n\n**Net assessment:** The decade pushed China deeper into the despotic zone—state capacity (especially coercive and surveillance) grew markedly while autonomous society was systematically weakened, moving China further from A&R's \"narrow corridor\" of liberty.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 4.0>\n1890-1899: <3.5, 3.0>\n1900-1909: <4.5, 2.5>\n1910-1919: <5.5, 1.5>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <4.0, 6.0>\n1950-1959: <1.5, 8.5>\n1960-1969: <1.0, 8.5>\n1970-1979: <1.5, 8.5>\n1980-1989: <2.5, 8.0>\n1990-1999: <1.5, 8.5>\n2000-2009: <2.0, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1880-1889": "{\"society_power\": 3.0, \"state_power\": 4.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Late Qing \\\"Self-Strengthening\\\" amid post-Taiping decentralization\", \"reasoning\": \"The late Qing state had a formal bureaucracy but its reach was weakened by the aftermath of the Taiping Rebellion, reliance on regional governors and their armies, unequal treaties, and limited fiscal capacity, placing it at the weak-to-moderate boundary. Civil society consisted of gentry networks, lineage organizations, guilds, and local associations that provided real but non-autonomous, locally bounded organization easily contained by the imperial order.\"}",
    "1890-1899": "{\"society_power\": 3.5, \"state_power\": 3.0, \"society_change\": 0.5, \"state_change\": -1.0, \"key_event\": \"Sino-Japanese War defeat and Scramble for Concessions\", \"reasoning\": \"The 1895 defeat, crippling indemnity, loss of tariff autonomy, and foreign concessions gutted central state capacity and legitimacy, while Cixi's coup showed despotic reassertion could not offset the underlying weakening; meanwhile treaty-port commerce, reform societies, and a nascent press modestly strengthened proto-civil society despite its fragmented and reactionary tendencies.\"}",
    "1900-1909": "{\"society_power\": 4.5, \"state_power\": 2.5, \"society_change\": 1.0, \"state_change\": -0.5, \"key_event\": \"Boxer defeat, exam abolition, Tongmenghui, provincial assemblies\", \"reasoning\": \"The Boxer catastrophe, crushing indemnity, examination abolition, and 1908 leadership vacuum eroded Qing legitimacy and finances despite Xinzheng reforms, nudging state power down; meanwhile nationalist networks, a modern press, revolutionary organizations, and new provincial assemblies substantially strengthened an assertive society and provincial elites.\"}",
    "1910-1919": "{\"society_power\": 5.5, \"state_power\": 1.5, \"society_change\": 1.0, \"state_change\": -1.0, \"key_event\": \"Xinhai Revolution, warlord fragmentation, May Fourth mobilization\", \"reasoning\": \"The Qing collapse and Yuan Shikai's death fragmented central authority into competing warlord fiefdoms, pushing the state toward absence, while the New Culture movement, treaty-port bourgeoisie, and May Fourth protests markedly expanded society's associational and mobilizing capacity.\"}",
    "1920-1929": "{\"society_power\": 5.0, \"state_power\": 3.5, \"society_change\": -0.5, \"state_change\": 2.0, \"key_event\": \"Northern Expedition reunification and Nanjing government; 1927 anti-labor purge\", \"reasoning\": \"Mass mobilization surged mid-decade (May Thirtieth, strikes) but the 1927 White Terror decapitated urban organized society, leaving society net slightly lower despite deeper associational roots. The state rose sharply from warlord fragmentation as the Northern Expedition and Nanjing regime built a real, though still limited and contested, central military-administrative apparatus.\"}",
    "1930-1939": "{\"society_power\": 4.5, \"state_power\": 4.5, \"society_change\": -0.5, \"state_change\": 1.0, \"key_event\": \"Nanjing Decade state-building, then Japanese invasion (1937)\", \"reasoning\": \"The Nanjing Decade's bureaucratic, fiscal, and military centralization raised state capacity above the fragmented 1920s, but persistent warlordism, loss of Manchuria, and the devastating 1937 invasion capped it at moderate reach; civil society remained structurally weak, its urban gains offset by war, repression, and the KMT's despotic project operating over rather than with society.\"}",
    "1940-1949": "{\"society_power\": 4.0, \"state_power\": 6.0, \"society_change\": -0.5, \"state_change\": 1.5, \"key_event\": \"CCP victory in civil war; founding of PRC (1949)\", \"reasoning\": \"The GMD \\\"Paper Leviathan\\\" collapsed but was replaced by a genuinely capacious, penetrating CCP party-state, sharply raising state power by decade's end; society was mobilized in huge numbers yet increasingly channeled under party control, eroding autonomous countervailing power even as older gentry intermediaries were destroyed.\"}",
    "1950-1959": "{\"society_power\": 1.5, \"state_power\": 8.5, \"society_change\": -2.5, \"state_change\": 2.5, \"key_event\": \"CCP consolidation: collectivization, purges, danwei/hukou, Great Leap\", \"reasoning\": \"The CCP built a pervasive party-state penetrating villages, factories, and neighborhoods while nationalizing commerce and collectivizing agriculture, pushing state power into the strong/overwhelming range. Simultaneously, land reform, the Anti-Rightist purges, thought reform, and the crushing of gentry, capitalists, and intellectuals atomized society to near-total suppression.\"}",
    "1960-1969": "{\"society_power\": 1.0, \"state_power\": 8.5, \"society_change\": -0.5, \"state_change\": 0.0, \"key_event\": \"Cultural Revolution and deepening danwei/hukou atomization of society\", \"reasoning\": \"Society was pushed toward near-total atomization by the danwei/hukou cage, mass campaigns, and the state-orchestrated (not autonomous) Red Guard mobilization, dropping it further toward the rubric's floor. State power stayed roughly constant: the famine's blow to prestige and the Cultural Revolution's temporary institutional breakdown were offset by autarkic consolidation, PLA restoration of order, and personalist despotic penetration\\u2014leaving an overwhelming Despotic Leviathan.\"}",
    "1970-1979": "{\"society_power\": 1.5, \"state_power\": 8.5, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"Mao's death, Gang of Four fall, Reform and Opening begin\", \"reasoning\": \"The state remained overwhelmingly dominant\\u2014despite Cultural Revolution decay and elite turmoil (Lin Biao, Mao's death), institutional rebuilding under Deng and restored elite stability offset those losses, keeping state power steady at 8.5. Society ticks up slightly as the Tiananmen Incident, Democracy Wall, and grassroots decollectivization show faint stirrings of agency, though all remained easily suppressed and atomized.\"}",
    "1980-1989": "{\"society_power\": 2.5, \"state_power\": 8.0, \"society_change\": 1.0, \"state_change\": -0.5, \"key_event\": \"Reform-era economic opening, then Tiananmen crackdown\", \"reasoning\": \"Decollectivization, TVEs, SEZs, and an urban intelligentsia expanded society's economic resources and mobilizational base, culminating in the 1989 protests, so society rises modestly from an atomized baseline; the state remains overwhelmingly dominant but slightly retracted from daily rural/economic life, and the June 4 crackdown reaffirmed its despotic control while demobilizing society.\"}",
    "1990-1999": "{\"society_power\": 1.5, \"state_power\": 8.5, \"society_change\": -1.0, \"state_change\": 0.5, \"key_event\": \"Post-Tiananmen repression plus fiscal recentralization and growth-based legitimacy\", \"reasoning\": \"Fiscal recentralization (1994 tax reform), Deng's Southern Tour, smooth succession, and growth-based legitimacy strengthened an already dominant Despotic Leviathan, while sustained crackdowns (Tiananmen aftermath, China Democracy Party, Falun Gong) demobilized nascent organized society despite modest economic autonomy from marketization.\"}",
    "2000-2009": "{\"society_power\": 2.0, \"state_power\": 9.0, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"WTO-driven boom and Olympics-era security consolidation\", \"reasoning\": \"Explosive growth, WTO accession, fiscal recentralization, and expanded surveillance pushed the Despotic Leviathan toward near-overwhelming penetration (9.0), while internet expansion, a rising middle class, and episodic mobilizations (SARS, Sichuan, Charter 08) modestly enlarged society (2.0) but were swiftly co-opted or suppressed, leaving it weak and atomized.\"}",
    "2010-2019": "{\"society_power\": 1.5, \"state_power\": 9.5, \"society_change\": -0.5, \"state_change\": 0.5, \"key_event\": \"Xi's consolidation, digital surveillance state, 709 crackdown\", \"reasoning\": \"The surveillance state, Xi's centralization, abolition of term limits, and Xinjiang camps pushed state capacity toward near-total penetration, while the 709 crackdown and NGO/media controls crushed the nascent rights movement despite latent middle-class potential and Hong Kong's exceptional (mainland-isolated) mobilization.\"}"
  }
}

==> experiments/results/china__ensemble-mean.json <==
{
  "country": "China",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 2.75,
    "1890-1899": 3.325,
    "1900-1909": 4.45,
    "1910-1919": 5.525,
    "1920-1929": 5.125,
    "1930-1939": 4.975,
    "1940-1949": 3.625,
    "1950-1959": 1.875,
    "1960-1969": 1.325,
    "1970-1979": 2.5,
    "1980-1989": 3.475,
    "1990-1999": 2.7,
    "2000-2009": 3.8,
    "2010-2019": 2.7
  },
  "state_power": {
    "1880-1889": 4.5,
    "1890-1899": 3.575,
    "1900-1909": 3.3,
    "1910-1919": 2.425,
    "1920-1929": 4.3,
    "1930-1939": 4.15,
    "1940-1949": 5.875,
    "1950-1959": 8.575,
    "1960-1969": 8.075,
    "1970-1979": 8.15,
    "1980-1989": 8.175,
    "1990-1999": 8.725,
    "2000-2009": 9.075,
    "2010-2019": 9.525
  },
  "key_event": {
    "1880-1889": "Late Qing \"Self-Strengthening\" amid post-Taiping decentralization",
    "1890-1899": "Sino-Japanese War defeat and Scramble for Concessions",
    "1900-1909": "Boxer defeat, exam abolition, Tongmenghui, provincial assemblies",
    "1910-1919": "Xinhai Revolution, warlord fragmentation, May Fourth mobilization",
    "1920-1929": "Northern Expedition reunification and Nanjing government; 1927 anti-labor purge",
    "1930-1939": "Nanjing Decade state-building, then Japanese invasion (1937)",
    "1940-1949": "CCP victory in civil war; founding of PRC (1949)",
    "1950-1959": "CCP consolidation: collectivization, purges, danwei/hukou, Great Leap",
    "1960-1969": "Cultural Revolution and deepening danwei/hukou atomization of society",
    "1970-1979": "Mao's death, Gang of Four fall, Reform and Opening begin",
    "1980-1989": "Reform-era economic opening, then Tiananmen crackdown",
    "1990-1999": "Post-Tiananmen repression plus fiscal recentralization and growth-based legitimacy",
    "2000-2009": "WTO-driven boom and Olympics-era security consolidation",
    "2010-2019": "Xi's consolidation, digital surveillance state, 709 crackdown"
  },
  "reasoning": {
    "1880-1889": "mean of 4 models",
    "1890-1899": "mean of 4 models",
    "1900-1909": "mean of 4 models",
    "1910-1919": "mean of 4 models",
    "1920-1929": "mean of 4 models",
    "1930-1939": "mean of 4 models",
    "1940-1949": "mean of 4 models",
    "1950-1959": "mean of 4 models",
    "1960-1969": "mean of 4 models",
    "1970-1979": "mean of 4 models",
    "1980-1989": "mean of 4 models",
    "1990-1999": "mean of 4 models",
    "2000-2009": "mean of 4 models",
    "2010-2019": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/china__gemini-gemini-2.5-pro.json <==
{
  "country": "China",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 1.5,
    "1890-1899": 2.5,
    "1900-1909": 4.0,
    "1910-1919": 5.5,
    "1920-1929": 4.5,
    "1930-1939": 5.8,
    "1940-1949": 2.0,
    "1950-1959": 1.0,
    "1960-1969": 0.5,
    "1970-1979": 3.0,
    "1980-1989": 4.0,
    "1990-1999": 2.0,
    "2000-2009": 4.0,
    "2010-2019": 1.5
  },
  "state_power": {
    "1880-1889": 4.0,
    "1890-1899": 2.8,
    "1900-1909": 1.5,
    "1910-1919": 1.0,
    "1920-1929": 4.5,
    "1930-1939": 3.5,
    "1940-1949": 7.5,
    "1950-1959": 9.5,
    "1960-1969": 7.5,
    "1970-1979": 8.5,
    "1980-1989": 9.0,
    "1990-1999": 9.5,
    "2000-2009": 9.6,
    "2010-2019": 9.9
  },
  "key_event": {
    "1880-1889": "Self-Strengthening Movement under increasing foreign pressure.",
    "1890-1899": "Humiliating defeat in the First Sino-Japanese War.",
    "1900-1909": "Boxer Rebellion's failure and subsequent Qing reforms.",
    "1910-1919": "Xinhai Revolution and collapse into the Warlord Era.",
    "1920-1929": "KMT's Northern Expedition and establishment of Nanjing government.",
    "1930-1939": "Japanese invasion forces a KMT-CCP United Front.",
    "1940-1949": "Communist victory in the Civil War establishes a new state.",
    "1950-1959": "Communist Party consolidation creates an overwhelming Despotic Leviathan.",
    "1960-1969": "The Cultural Revolution destroys the institutional state from within.",
    "1970-1979": "Death of Mao and Deng Xiaoping's rise to power.",
    "1980-1989": "Economic reforms, Tiananmen protests, and the June 4th crackdown.",
    "1990-1999": "State-led economic boom and crackdown on Falun Gong.",
    "2000-2009": "WTO entry and internet growth fuels a 'Red Queen' race.",
    "2010-2019": "Xi Jinping's consolidation of power and rise of digital surveillance."
  },
  "reasoning": {
    "1880-1889": "The late Qing state's power was weak, decentralized to regional strongmen, and limited by foreign encroachment. Society remained largely traditional, organized locally by kinship and guilds, but politically atomized and unable to systematically hold the state accountable.",
    "1890-1899": "The Qing state's power crumbled after its shocking defeat by Japan, which destroyed its legitimacy and accelerated the decentralization of military power to regional commanders. This failure catalyzed the growth of reformist and revolutionary societies, increasing society's organizational capacity and willingness to challenge the dynasty.",
    "1900-1909": "The catastrophic failure of the Boxer Rebellion shattered the Qing state's authority, fiscal capacity, and sovereignty, causing its power to collapse. Simultaneously, state reforms ironically empowered society by creating provincial assemblies, while the abolition of the exam system and the rise of revolutionary groups created a newly organized opposition.",
    "1910-1919": "The 1911 revolution shattered the central state, leading to the Warlord Era and near-zero state capacity. Meanwhile, new urban classes and nationalist sentiment fueled societal organization and mobilization, as demonstrated by the powerful May Fourth Movement.",
    "1920-1929": "The Northern Expedition forged a new, functional central state out of the warlord-era collapse, dramatically increasing state power. This new KMT state then violently suppressed organized labor and communists in the 1927 Shanghai Massacre, significantly weakening a newly mobilized civil society.",
    "1930-1939": "The KMT state's initial consolidation was shattered by the full-scale Japanese invasion, devastating its administrative capacity. Simultaneously, intense nationalist sentiment empowered civil society and military factions to force the state into a united front, demonstrating society's increased ability to direct national policy.",
    "1940-1949": "The KMT state collapsed due to war and hyperinflation, but was replaced by the disciplined and powerful PRC state. Simultaneously, years of war and the CPC's strategy of incorporating all social groups into the party-state decimated independent civil society.",
    "1950-1959": "The new Communist state systematically eliminated all independent social power bases (landlords, bourgeoisie, intellectuals) while creating systems of total control like collectivization and the danwei, resulting in near-total state penetration of society.",
    "1960-1969": "The Great Famine and Cultural Revolution shattered an already atomized society, reducing its power to near zero. State power also decreased as Mao's assault on the party bureaucracy crippled its institutional capacity, even while its ultimate coercive control remained formidable.",
    "1970-1979": "State power rebounded as the Party rebuilt its bureaucracy after the Cultural Revolution and Deng established a new, more durable basis for legitimacy in economic reform. Society power surged briefly from near-total atomization with the Democracy Wall movement, showing a new capacity for public dissent before being suppressed by the re-consolidated state.",
    "1980-1989": "Economic reforms empowered society, culminating in massive protests, but the state's brutal crackdown in 1989 decisively crushed this movement. This reasserted the state's overwhelming coercive power, even as its direct economic control lessened.",
    "1990-1999": "The state's power became overwhelming, fueled by fiscal recentralization and performance legitimacy from hyper-growth. Concurrently, the state's brutal crackdown on the Falun Gong movement annihilated the most significant independent social organization, causing civil society's power to collapse.",
    "2000-2009": "Massive economic growth following WTO accession supercharged the state's financial and technological capacity. Concurrently, the rapid proliferation of the internet enabled the growth of a nascent civil society and rights-defense movement, allowing society to organize and challenge state actions more effectively than at any point since 1989.",
    "2010-2019": "Under Xi Jinping, the state's power became near-total through centralization, the removal of term limits, and an unprecedented digital surveillance apparatus. Concurrently, targeted actions like the '709 crackdown' and pervasive monitoring decimated civil society, atomizing dissent and erasing the limited gains of the previous decade."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1890-1899 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1890-1899. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1900-1909": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1900-1909 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1900-1909. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "Based on the framework in *The Narrow Corridor*, here are the major historical events and trends in China from 1890-1899 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Growth of Treaty Port Economies and a New Merchant Class:** The continued expansion of foreign trade and investment in treaty ports created economic actors (compradors, early industrialists) whose wealth and influence were independent of the traditional state-controlled gentry system.\n    *   **Effect:** Weakened the state's traditional monopoly on economic and social status; slightly strengthened a new, urban segment of society.\n*   **Decentralization of Military Power:** The proven inadequacy of the Qing's traditional Manchu Banners and Green Standard Armies led to the creation of modern, regional \"New Armies,\" such as the one started by Yuan Shikai in 1895. These units had greater loyalty to their commanding generals than to the central court in Beijing.\n    *   **Effect:** Severely weakened the central state's monopoly on violence and control over the provinces; strengthened regional power-brokers who operated outside of direct state control.\n*   **Rise of Reformist and Revolutionary Ideas:** The shocking defeat by Japan in 1895 discredited the state's \"Self-Strengthening Movement\" and catalyzed a radical new wave of intellectual ferment. Study societies, journals, and secret political groups (like Sun Yat-sen's Revive China Society, founded 1894) proliferated, openly debating alternatives to the imperial system.\n    *   **Effect:** Weakened the state's ideological legitimacy and monopoly on political discourse; strengthened society's capacity for organized political action.\n\n### Events:\n\n*   **First Sino-Japanese War (1894-1895):** China's humiliating defeat at the hands of a much smaller, modernized Japan shattered the Qing state's prestige and exposed its military and administrative incompetence on a global stage. The subsequent Treaty of Shimonoseki imposed a massive indemnity and territorial losses.\n    *   **Effect:** Catastrophically weakened the state by draining its treasury, destroying its modern navy, and obliterating its legitimacy. This failure directly empowered societal critics.\n*   **The Hundred Days' Reform (June-September 1898):** An attempt by the Guangxu Emperor and reformist officials to radically modernize the state's administration, military, and education system from the top down. The reform was abruptly ended by a conservative coup led by Empress Dowager Cixi.\n    *   **Effect:** The failure demonstrated the state's profound internal paralysis and inability to reform itself, thus weakening it further. It also radicalized many reformers, strengthening revolutionary elements within society who now saw the Qing dynasty as hopeless.\n*   **The Boxer Uprising Begins (escalating from 1899):** A violent, anti-foreign, and anti-Christian peasant movement that emerged in northern China. It represented a massive, grassroots mobilization completely outside of state control.\n    *   **Effect:** Dramatically illustrated the state's loss of control over its own territory and population; represented a powerful, albeit chaotic, surge in the power of a segment of society to challenge both state and foreign actors.",
    "1900-1909": "Based on Acemoğlu and Robinson's framework, here are the major historical events and trends in China from 1900-1909 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Late Qing \"New Policies\" (post-1901):** A broad, sustained effort by the Qing court to modernize its military, bureaucracy, and educational systems. This trend had a paradoxical effect. While intended to strengthen the state, it ultimately empowered society. The creation of provincial assemblies (convened in 1909) gave local elites a legitimate platform to organize and challenge the central government.\n    *   **Effect:** **Weakened the central State** by creating competing power centers; **strengthened Society** by providing it with formal institutions.\n*   **Growth of a Modern Public Sphere:** The proliferation of newspapers, journals, and student study societies (especially in treaty ports and abroad) created a new space for political discourse outside of state control. This allowed for the rapid spread of nationalist, anti-Manchu, and reformist ideas.\n    *   **Effect:** **Weakened the State** by eroding its monopoly on information and ideology; **strengthened Society** by fostering networks and shared identities necessary for collective action.\n*   **Military Modernization and Regionalism:** The creation of modern, Western-style \"New Armies\" was meant to bolster state power. However, these armies were organized regionally and fostered personal loyalty to their commanders (e.g., Yuan Shikai) rather than to the Qing court. They also became infiltrated with revolutionary ideas.\n    *   **Effect:** **Weakened the central State's** control over organized violence; **strengthened regional societal/military power** that would soon challenge the state directly.\n\n### Events:\n\n*   **The Boxer Rebellion and its Suppression by the Eight-Nation Alliance (1900-1901):** A catastrophic event where the Qing court backed a violent anti-foreign uprising, leading to a humiliating defeat. The resulting Boxer Protocol imposed a crippling indemnity and allowed foreign troops to be stationed in China.\n    *   **Effect:** **Massively weakened the State** by shattering its prestige, fiscal capacity, and sovereignty. It proved the Qing was incapable of defending the nation, galvanizing both reformers and revolutionaries within society.\n*   **Abolition of the Imperial Civil Service Examination System (1905):** A single decree that ended a 1,300-year-old institution. This act severed the primary link between China's educated gentry-elite and the imperial state bureaucracy.\n    *   **Effect:** **Weakened the State** by destroying its traditional recruitment mechanism and ideological foundation; **strengthened Society** by creating a new class of modern intellectuals with no stake in the dynasty's survival, channeling their ambitions into new professions, politics, and revolution.\n*   **The Founding of the Tongmenghui (Revolutionary Alliance) in Tokyo (1905):** Sun Yat-sen successfully united several disparate anti-Qing revolutionary groups into a single party with a coherent platform: to overthrow the Manchus and establish a republic.\n    *   **Effect:** **Strengthened Society** by creating an organized, transnational political alternative to the imperial system; **weakened the State** by posing a direct and unified existential threat.",
    "1910-1919": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in China from 1910-1919 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The disintegration of central authority into regional militarism (The Warlord Era):** Following the death of Yuan Shikai in 1916, the nascent republic's central state authority collapsed. Power devolved to provincial military governors (warlords) who controlled their own territories, collected their own taxes, and commanded their own armies. This is the quintessential example of an **Absent Leviathan**.\n    *   **Effect:** Massively weakened the central state, effectively destroying its monopoly on violence. It empowered regional military actors, a form of societal power, but one that was despotic and preyed upon the general population, preventing the emergence of a broad-based, empowered civil society.\n\n*   **The rise of a new, urban intellectual and commercial class:** Fueled by the New Culture Movement, economic activity in treaty ports, and the growth of modern education, a new urban society emerged. This group—students, professors, merchants, journalists—developed networks and ideologies (e.g., nationalism, democracy, science) independent of state control, communicating through new media like journals and newspapers.\n    *   **Effect:** Strengthened civil society by creating a new, articulate, and organized base of social power capable of collective action.\n\n*   **Growth of modern nationalism as a unifying social force:** Disillusionment with the weak republic and anger at foreign encroachment (especially Japan's Twenty-One Demands in 1915) fostered a potent nationalist sentiment. This transcended old loyalties and provided a common cause for disparate social groups.\n    *   **Effect:** Strengthened society by giving it a powerful, shared ideology to mobilize against both the ineffective Chinese state and foreign powers.\n\n### Events:\n\n*   **The Xinhai Revolution (1911) and the fall of the Qing Dynasty (1912):** This discrete event shattered the millennia-old imperial state structure. The revolution was carried out by a coalition of societal actors—revolutionary groups, provincial assemblies, and mutinying New Army units—acting against a decaying central state.\n    *   **Effect:** Decisively weakened and ultimately destroyed the state (the Qing Leviathan). It temporarily empowered the societal forces that overthrew it, though these forces were too fragmented to build a capable new state immediately.\n\n*   **Yuan Shikai’s attempt to restore the monarchy (1915-1916):** As President, Yuan Shikai tried to build a new, powerful central state with himself as emperor—a classic move toward a **Despotic Leviathan**. The bid failed due to widespread opposition from provincial military leaders, republican activists, and his closest lieutenants.\n    *   **Effect:** The failure of this re-centralization effort fatally weakened the nascent national state, demonstrating that society (in the form of regional military and political elites) was too strong and fragmented for one leader to dominate.\n\n*   **The May Fourth Protests (1919):** In response to the Treaty of Versailles awarding German concessions in China to Japan, students in Beijing led massive demonstrations. The movement quickly spread to other cities, drawing in merchants and workers who organized strikes and boycotts. They successfully pressured the weak Beiyang government to refuse to sign the treaty.\n    *   **Effect:** Dramatically demonstrated the power of a mobilized civil society. It weakened the state by exposing its impotence on the world stage and its susceptibility to domestic popular pressure.",
    "1920-1929": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in China from 1920-1929 that affected the balance of power between the state and society.\n\n### Trends\n\n*   **Warlordism (The entire decade):** The defining political reality of the 1920s was the fragmentation of China into regions controlled by personal armies.\n    *   **Effect:** Massively **weakened the central state**, reducing it to a nominal entity in Beijing. It atomized society, but also paradoxically **strengthened local societal power** (e.g., clans, merchant guilds, secret societies) which provided protection and order in the absence of a functional state. This represents a move away from the \"corridor\" towards anarchy or the \"War of All Against All.\"\n\n*   **The Intellectual Ferment of the May Fourth Movement (Legacy of 1919, continued through the 1920s):** A slow-moving cultural and intellectual trend that promoted nationalism, anti-imperialism, and the questioning of traditional Confucian norms in favor of new ideas (science, democracy, communism).\n    *   **Effect:** **Strengthened civil society** by creating new, organized social actors: student unions, political study groups, new publications, and an ideologically mobilized intelligentsia. It provided the intellectual foundation for new state-building projects but fundamentally empowered non-state actors to organize and make demands.\n\n*   **Growth of an Urban Proletariat and Bourgeoisie:** Slow but steady industrialization and trade in treaty ports like Shanghai, Guangzhou, and Tianjin created new social classes with distinct interests.\n    *   **Effect:** **Strengthened civil society** by fostering new, self-aware groups capable of collective action, such as labor unions, student federations, and chambers of commerce. These groups were independent sources of social power that a future state would have to either co-opt or crush.\n\n### Events\n\n*   **The First United Front (1924–1927):** The Kuomintang (KMT) and the newly formed Chinese Communist Party (CCP) formed an alliance to unify the country. The CCP's members joined the KMT as individuals, and the alliance received Soviet funding and organizational support.\n    *   **Effect:** Simultaneously **strengthened the KMT as a proto-state** by giving it a Leninist party structure and mass-mobilization capabilities, and **strengthened a segment of society** by organizing peasants and factory workers into powerful unions and associations under CCP leadership. This briefly created a dynamic of a strengthening state and a strengthening society moving in tandem.\n\n*   **The Northern Expedition (1926–1928):** The KMT’s military campaign, led by Chiang Kai-shek, to defeat the warlords and unify China under its authority.\n    *   **Effect:** Massively **strengthened the state** by destroying or absorbing rival warlord armies and establishing a new, centralized national government in Nanjing in 1928. This was the most significant act of state-building in the decade, creating a far more powerful \"Leviathan\" than had existed since 1911.\n\n*   **The Shanghai Massacre (April 12, 1927):** Chiang Kai-shek's KMT, aided by urban gangsters and industrialists, violently purged the Communists and their affiliated labor unions in Shanghai, ending the United Front.\n    *   **Effect:** A decisive event where the newly empowered **state crushed a powerful, organized part of civil society**. It **strengthened the KMT state** by eliminating an internal rival, but fundamentally **weakened civil society** by destroying its most potent, independent labor organizations. This action pushed China out of the \"narrow corridor\" and firmly toward a Despotic Leviathan, where the state dominates a demobilized society.",
    "1930-1939": "Based on the framework in *The Narrow Corridor*, here are major trends and events in China from 1930-1939 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **KMT State-Building and Centralization (The Nanjing Decade):** The Kuomintang (KMT) government undertook a sustained effort to build a modern, centralized state by standardizing currency, developing infrastructure (railways, roads), and attempting to extend its bureaucratic control over the provinces.\n    *   **Effect:** Strengthened the state's administrative capacity.\n*   **Growth of Urban Civil Society:** In coastal cities like Shanghai, a vibrant civil society of students, intellectuals, journalists, and business leaders emerged. They were highly nationalistic, organized protests, and used newspapers and publications to criticize government policies, particularly the KMT’s initial appeasement of Japan.\n    *   **Effect:** Strengthened society by creating an organized force capable of challenging and influencing the state.\n*   **Communist Rural Mobilization:** Following their expulsion from the cities, the Chinese Communist Party (CCP) focused on organizing peasant support in rural areas through land reform and guerrilla warfare, creating a powerful alternative power structure independent of the central government.\n    *   **Effect:** Weakened the central state's monopoly on power while strengthening a specific, militarized segment of society.\n*   **Japanese Encroachment (1931-1937):** Following the invasion of Manchuria, Japan exerted continuous military and political pressure on North China. This was a slow-moving crisis that constantly undermined the KMT's authority and drained its resources.\n    *   **Effect:** Weakened the state's sovereignty and legitimacy; strengthened societal demands for nationalist resistance.\n\n### Events:\n\n*   **Mukden Incident and Japanese Invasion of Manchuria (1931):** A discrete act of Japanese military aggression resulted in the state's complete loss of a vast, resource-rich territory. The KMT's inability to prevent this was a catastrophic failure.\n    *   **Effect:** Massively weakened the state's territorial control and prestige; galvanized anti-Japanese sentiment within society.\n*   **The Long March (1934-1935):** The KMT’s encirclement campaigns nearly destroyed the CCP, forcing its armies into a year-long strategic retreat. While a military defeat for the CCP, their survival ensured a rival power center would continue to exist.\n    *   **Effect:** Temporarily strengthened the state by eliminating the CCP's largest soviet, but ultimately weakened the state's long-term goal of national unification by ensuring the survival of its main rival.\n*   **Xi'an Incident (1936):** Generalissimo Chiang Kai-shek was kidnapped by two of his own generals who, reflecting widespread societal and military opinion, demanded the KMT end its civil war with the CCP and form a United Front against Japan.\n    *   **Effect:** Dramatically strengthened society's influence over state policy, forcing the head of state to reverse his core strategy.\n*   **Marco Polo Bridge Incident and Outbreak of Full-Scale War (1937):** This incident triggered the Second Sino-Japanese War, forcing the KMT state into a devastating total war for which it was not prepared. The state lost control of its capital and major economic centers within months.\n    *   **Effect:** Catastrophically weakened the state's capacity to govern; simultaneously subordinated all elements of society to the single, state-led goal of national survival.",
    "1940-1949": "Based on Acemoğlu and Robinson's framework, the decade 1940-1949 in China was characterized by the catastrophic failure of one state (the KMT's Republic of China) and the successful construction of another, more powerful one (the CPC's People's Republic). Civil society was not strengthened; it was either destroyed, alienated, or incorporated into a new state-building project.\n\n### Trends:\n\n*   **Hyperinflation in Nationalist-controlled areas:** A continuous economic collapse from the early 1940s onward, caused by the KMT government printing money to fund its war efforts. This trend **massively weakened the KMT state** by destroying its legitimacy and economic base. It also **devastated urban civil society** (merchants, intellectuals, middle class), wiping out savings and making the population desperate for order, no matter the source.\n*   **Communist Land Reform in \"Liberated Zones\":** The CPC’s ongoing policy of seizing land from landlords and redistributing it to poor peasants. This trend **strengthened the nascent CPC state** by building a loyal rural base for taxation and military recruitment. Simultaneously, it **weakened traditional rural society** by destroying the gentry class, while mobilizing peasant society directly in service of the party-state, not as an independent force.\n*   **Mass Displacement and Social Fragmentation:** Years of war against Japan and the subsequent civil war created tens of millions of internal refugees, breaking down traditional family, clan, and village structures. This long-term demographic crisis **weakened both the KMT state’s** ability to govern and **civil society’s** capacity for self-organization, creating a power vacuum that the highly organized CPC could exploit.\n*   **Expansion of CPC Parallel Governance:** Throughout the 1940s, the CPC built a rival government in the areas it controlled, complete with its own bureaucracy, tax system, currency, and military. This trend **directly weakened the KMT state** by challenging its sovereignty and **strengthened the power of the CPC state-in-the-making**, proving its administrative competence in contrast to KMT corruption.\n\n### Events:\n\n*   **The Ichigo Offensive (April-December 1944):** A massive and successful Japanese military campaign that exposed the profound weakness, corruption, and incompetence of the KMT's National Revolutionary Army. This event **dramatically weakened the KMT state’s** prestige and its claim to be the protector of the nation, both domestically and in the eyes of its US allies.\n*   **The Surrender of Japan (August 1945):** A sudden event that created a massive power vacuum in formerly Japanese-occupied territory, especially Manchuria. This **strengthened both the KMT and CPC state-building projects** by giving them a sudden opportunity to seize territory, infrastructure, and surrendered Japanese arms, setting the stage for the final phase of the Civil War.\n*   **The Failure of the Marshall Mission (January 1947):** The collapse of US-led negotiations for a coalition government signaled the start of all-out, overt civil war. This event effectively ended any possibility of a political settlement, ensuring that China’s fate would be decided by military force, a context that inherently **strengthens state power (the victor's) and crushes independent society**.\n*   **The Huaihai Campaign (November 1948 - January 1949):** The decisive military engagement of the Civil War, where hundreds of thousands of the KMT's best troops were annihilated by the CPC's People's Liberation Army. This event **fatally weakened the KMT state**, sealing its military defeat on the mainland, and conversely, **massively strengthened the incoming CPC state** by demonstrating its overwhelming power and inevitability.",
    "1950-1959": "Based on Acemoğlu and Robinson's framework, the 1950s in China were characterized by the systematic construction of a \"Despotic Leviathan,\" where the state's power grew enormously at the expense of an increasingly weakened and atomized society.\n\n### Trends:\n\n*   **Agricultural Collectivization (early 1950s - 1958):** The gradual but total shift from private land ownership to cooperative farms and finally to large People's Communes was a fundamental economic and social restructuring.\n    *   **Effect:** Massively strengthened the state by giving it direct control over agricultural surplus and the rural population. It weakened society by eliminating the landlord class, destroying private property as a basis for social power, and making peasants entirely dependent on state-run organizations.\n*   **Establishment of the *Danwei* (Work Unit) System:** In urban areas, the state organized life around the *danwei*, which provided not just employment but also housing, food rations, healthcare, and social services.\n    *   **Effect:** Strengthened the state by tying individuals' entire livelihoods and social identities directly to a state-controlled entity. It weakened civil society by preventing the formation of independent social or labor organizations and making individuals subject to constant surveillance and control.\n*   **Soviet-Style Centralized Economic Planning (First Five-Year Plan, 1953-1957):** The state nationalized industry and implemented a command economy focused on heavy industry, directing all major investment and production.\n    *   **Effect:** Enormously strengthened the state by granting it near-total control over the modern economy. It weakened society by eliminating the private business class (bourgeoisie) as an independent source of power and wealth.\n\n### Events:\n\n*   **Campaign to Suppress Counter-revolutionaries (1950-1951):** A violent, nationwide campaign targeting former Kuomintang officials, landlords, and perceived political enemies, resulting in hundreds of thousands of public executions.\n    *   **Effect:** Strengthened the state by physically eliminating organized opposition and establishing its monopoly on violence and political legitimacy through terror. It weakened society by crushing remaining alternative power structures and instilling widespread fear.\n*   **The Three-Anti and Five-Anti Campaigns (1951-1952):** Political campaigns targeting corruption and bribery within the Communist Party and state (Three-Anti), and then targeting the remaining private business owners for tax evasion and theft of state property (Five-Anti).\n    *   **Effect:** Strengthened the state by purging internal dissent and breaking the economic and political power of the last vestiges of the urban capitalist class. It weakened society by further intimidating and dispossessing the bourgeoisie.\n*   **The Anti-Rightist Campaign (1957-1959):** Following the brief intellectual thaw of the Hundred Flowers Campaign, the state launched a fierce crackdown against intellectuals and officials who had offered criticism of the Party.\n    *   **Effect:** Massively strengthened the state by demonstrating its absolute intolerance for dissent and enforcing ideological conformity. It decimated society's power by silencing its most educated and critical voices, effectively destroying any potential for organized, intellectual opposition for a generation.",
    "1960-1969": "Based on the framework in *The Narrow Corridor*, here are the major historical trends and events in China from 1960-1969 that affected the power of the state and society.\n\n### Trends:\n\n*   **The Atomization of Society Post-Famine (early 1960s):** The Great Leap Forward's famine, which peaked at the start of the decade, shattered social bonds and destroyed local social capital. This slow-moving demographic and social collapse left a populace focused on basic survival, not collective action.\n    *   **Effect:** Radically **weakened society**, preventing it from developing the capacity to check state power.\n*   **The Breakdown of Party-State Institutions (1966-1969):** The Cultural Revolution was a sustained assault on the formal bureaucracy of the Chinese Communist Party (CCP) and the government. Ministries, committees, and established procedures were replaced by revolutionary committees and loyalty to Mao.\n    *   **Effect:** **Weakened the institutional state**, making it less predictable and capable of routine governance, concentrating power in the hands of Mao—a classic move towards a \"despotic Leviathan.\"\n*   **The Intensification of the Mao Personality Cult (throughout the decade):** Building throughout the 1960s, the cult of Mao created a direct, unmediated link between the supreme leader and the masses, bypassing all state and social institutions.\n    *   **Effect:** **Weakened the formal state** by making it subordinate to one man's will, while simultaneously **preventing the formation of an autonomous civil society** by channeling all political energy towards the leader.\n*   **The Militarization of Politics (1967-1969):** As the Party-State collapsed into factional chaos, the People's Liberation Army (PLA) was called in to restore order, taking over governance in many areas.\n    *   **Effect:** **Strengthened a specific coercive pillar of the state (the military)** at the expense of its civilian-bureaucratic wing, ultimately reinforcing the state's top-down control.\n\n### Events:\n\n*   **The Great Famine (Peak and Aftermath, 1960-1962):** This discrete event was a catastrophic failure of state policy, resulting in tens of millions of deaths. It demonstrated the state's absolute power over the lives of its citizens and its profound incapacity to provide basic security.\n    *   **Effect:** **Weakened the state's legitimacy and administrative competence**, while also **crushing and atomizing society**, leaving it unable to resist.\n*   **The Launch of the Cultural Revolution (May 1966):** Mao Zedong's direct call to \"bombard the headquarters\" unleashed a massive, state-sanctioned mobilization of youth (the Red Guards) against the established CCP bureaucracy.\n    *   **Effect:** **Weakened the institutional state** by attacking it directly, while creating a **mobilized but non-autonomous \"society\"** whose power was entirely derived from, and dependent on, the supreme leader.\n*   **PLA Intervention to Crush Factional Violence (starting 1967):** Following events like the Wuhan Incident, where society and parts of the state spun out of central control, Mao ordered the army to disarm the Red Guards and restore order.\n    *   **Effect:** The **state reasserted its monopoly on violence**, crushing the very \"societal\" forces it had unleashed. This decisively **strengthened the coercive power of the state** and ended the period of mass mobilization from below.",
    "1970-1979": "Based on Acemoğlu and Robinson's framework, the period of 1970-1979 in China was characterized by the re-consolidation of a \"Despotic Leviathan\" after the chaos of the Cultural Revolution, followed by a crisis of legitimacy that created a brief opening for societal power before the state reasserted control on new terms.\n\n### Trends:\n\n*   **Reassertion of Party-State Bureaucratic Control (early 1970s):** After the chaos of the late 1960s where societal actors (Red Guards) were unleashed to attack state institutions, the 1970s saw a slow, deliberate effort by the CCP to rebuild and reassert the authority of the party and state bureaucracy. This involved sidelining radical factions and restoring order.\n    *   **Effect:** **Strengthened the state** by moving it from a condition of near-anarchy back towards a centralized, powerful Leviathan. It **weakened the chaotic power of mobilized society** that had characterized the peak of the Cultural Revolution.\n*   **Widespread Political Disillusionment:** The Lin Biao affair (1971), endless political campaigns, and severe economic stagnation eroded the ideological fervor and legitimacy of the Maoist state among the populace and even within the Party. This created a latent desire for change.\n    *   **Effect:** **Weakened the state's** ideological foundation and legitimacy. It **strengthened the potential for societal power** by creating a shared grievance and a popular desire for an alternative to constant class struggle.\n*   **The \"Sent-Down Youth\" Movement (ongoing through the mid-1970s):** The state's policy of forcibly relocating millions of urban youth to the countryside to \"learn from the peasants\" continued. This was a massive exercise of state coercive power that atomized a potentially restive segment of the population.\n    *   **Effect:** **Strengthened the state's** coercive capacity and control over demographics. It **weakened society** by dispersing and disorganizing urban youth, preventing them from forming a coherent political force in the cities.\n\n### Events:\n\n*   **The Lin Biao Incident (September 1971):** The death of Mao's designated successor, Lin Biao, after an alleged coup attempt, shattered the myth of unity at the top of the CCP. The subsequent internal party purges and public information campaign created a profound crisis of faith in the leadership.\n    *   **Effect:** **Weakened the state's** internal cohesion and its ideological credibility with the public.\n*   **The 1976 Succession Crisis (Deaths of Zhou and Mao; Arrest of the Gang of Four):** The deaths of Premier Zhou Enlai (Jan) and Chairman Mao Zedong (Sep) created a massive power vacuum. The popular mourning for Zhou turned into the Tiananmen Incident, a spontaneous public protest against the radical Gang of Four. This was followed by the swift arrest of the Gang in October by state security and military forces.\n    *   **Effect:** The deaths **weakened the personalized power of the state**, forcing a reliance on institutions. The protests **briefly strengthened societal power** as a political force. The arrest of the Gang **strengthened the power of the state's bureaucratic/military faction** over its radical ideologues.\n*   **The Third Plenum of the 11th Central Committee (December 1978):** In this pivotal meeting, the CCP, under the leadership of the newly rehabilitated Deng Xiaoping, officially abandoned \"class struggle\" as its central task and shifted its focus to economic modernization.\n    *   **Effect:** **Strengthened the state** by re-founding its legitimacy on a new basis (economic performance), which proved far more durable than revolutionary ideology. It also set the stage for economic reforms that would later empower new societal actors.\n*   **The Democracy Wall Movement (1978-1979):** In the political opening following the Third Plenum, citizens, intellectuals, and workers put up \"big-character posters\" on a wall in Beijing, demanding political reforms, human rights, and a reversal of Mao-era verdicts. It was an unprecedented, public expression of political dissent.\n    *   **Effect:** A significant, though temporary, **strengthening of societal power and voice**. The state's eventual crackdown and arrest of activists in 1979 demonstrated the hard limits of this new freedom and reasserted the dominance of the Leviathan.",
    "1980-1989": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in China from 1980-1989 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **De-collectivization of Agriculture:** The nationwide implementation of the Household Responsibility System dismantled the Mao-era communes. This was a slow-moving, foundational shift that transferred economic decision-making from state cadres to hundreds of millions of peasant households.\n    *   **Effect:** Weakened the state's direct control over rural life and production; strengthened society's economic autonomy at the most basic level.\n*   **Growth of a Non-State Economy:** The rise of Township and Village Enterprises (TVEs) and, later, small-scale private businesses created an economic sphere outside the direct command of the state's central plan. This generated wealth, employment, and a new class of entrepreneurs.\n    *   **Effect:** Strengthened society's economic power and independence from the state's apparatus of control (the *danwei*, or work unit).\n*   **\"Opening Up\" and Influx of Western Ideas:** Increased trade, foreign investment, and cultural exchange exposed China's urban and intellectual populations to Western concepts of democracy, individualism, civil liberties, and market capitalism. This fueled a period of intellectual ferment known as \"culture fever.\"\n    *   **Effect:** Strengthened society by providing new ideological and intellectual tools to critique and challenge the one-party state.\n*   **Growth of \"Official Corruption\":** The \"dual-track\" system, where a planned economy coexisted with a market economy, created massive opportunities for officials to use their political power for personal enrichment (e.g., buying goods at low state prices and selling them at high market prices).\n    *   **Effect:** Weakened the state's legitimacy in the eyes of the public and fueled societal discontent, while simultaneously strengthening the personal power of a corrupt state-linked elite.\n\n### Events:\n\n*   **The Anti-Spiritual Pollution Campaign (1983):** A short, intense crackdown initiated by party hardliners against Western-inspired \"bourgeois liberalization,\" targeting art, literature, and social habits.\n    *   **Effect:** Strengthened the state by demonstrating its willingness to reassert ideological control and set limits on social freedom; temporarily weakened societal expression.\n*   **Student Protests of 1986 and the Forced Resignation of Hu Yaobang (1987):** University students in several cities demonstrated for greater political freedoms. In response, Party General Secretary Hu Yaobang, seen as too lenient, was purged by Deng Xiaoping and party elders.\n    *   **Effect:** The protests were an assertion of society's power. Hu's removal, however, decisively strengthened the hardline faction of the state, signaling that economic reform would not be matched by political liberalization.\n*   **The Tiananmen Square Protests (April-June 1989):** Following Hu Yaobang's death, a student-led movement grew into a massive, months-long occupation of Tiananmen Square, demanding political reform and an end to corruption, and drawing broad support from urban residents.\n    *   **Effect:** The most significant assertion of society's collective power in the history of the People's Republic; for a time, it dramatically weakened the state's authority and revealed deep divisions within its leadership.\n*   **The June 4th Massacre (1989):** The state's decision to use the People's Liberation Army to crush the Tiananmen protests with lethal force.\n    *   **Effect:** Decisively and brutally strengthened the state's coercive power (its \"Despotic Leviathan\" character), crushing the burgeoning civil society movement and ending the decade's trajectory of increasing societal voice.",
    "1990-1999": "Based on Daron Acemoğlu and James A. Robinson's framework, the 1990s in China were characterized by the state dramatically increasing its power and capacity, while the development of an autonomous civil society was either co-opted or suppressed. This moved China further from the \"Narrow Corridor\" and solidified the power of its \"Despotic Leviathan.\"\n\n### Trends:\n\n*   **Sustained market-oriented economic reforms and the rise of a private sector.** Following the political chill after 1989, the 1990s saw an explosion of market activity and private enterprise. While this created new social actors independent of direct state employment, the overriding effect was to **strengthen the state** by providing it with a new, powerful basis for legitimacy (performance-based, not ideological) and vast new sources of revenue to increase its capacity.\n*   **Restructuring of State-Owned Enterprises (SOEs).** Throughout the mid-to-late 1990s, the state undertook a massive and painful reform of the SOE sector, laying off tens of millions of workers. This broke the \"iron rice bowl\" that tied a large part of the urban population to the state. This trend **strengthened the state** by making the economy more efficient and shedding fiscal burdens, while simultaneously **weakening a segment of society** by dismantling the traditional power base of the state-organized working class.\n*   **Mass internal migration and urbanization.** The decade saw hundreds of millions of people move from the countryside to booming coastal cities. This demographic shift **weakened the state's** traditional social control mechanism, the *hukou* (household registration) system. However, it also provided cheap labor that fueled the economic growth that ultimately empowered the state, and this new \"floating population\" remained largely unorganized and politically inert, posing no collective challenge to state power.\n\n### Events:\n\n*   **Deng Xiaoping's 1992 Southern Tour (南巡).** This was a discrete, catalytic event where the retired but paramount leader intervened to break a post-Tiananmen conservative deadlock and forcefully re-commit the Party to radical economic reform. This tour unleashed the decade's primary trend of hyper-growth, decisively **strengthening the state** by cementing economic performance as its key priority and source of power.\n*   **The 1994 Tax-Sharing System Reform.** This was a fundamental institutional recentralization. It shifted the balance of tax revenue decisively back to the central government from the provinces, reversing a trend of decentralization from the 1980s. This reform materially **strengthened the central state** by giving it the fiscal resources to control the regions and implement national policy, dramatically increasing its administrative capacity.\n*   **The 1999 Crackdown on Falun Gong.** The Falun Gong spiritual movement grew into a large, well-organized, and nationwide social organization completely outside of Party-state control—a textbook example of an emerging civil society. The state's swift, comprehensive, and brutal crackdown demonstrated its absolute intolerance for any autonomous societal power. This event decisively **strengthened the state's** coercive apparatus and resolve, while simultaneously **crushing the most significant independent civil society movement of the decade.**",
    "2000-2009": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in China from 2000-2009 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Rapid Economic Growth and Urbanization:** Fueled by WTO accession, China's economy grew at an unprecedented rate. This was a dual-edged trend. It massively **strengthened the state** by providing vast new resources for infrastructure, social control, and military modernization. Simultaneously, it **strengthened society** by creating a larger, more educated urban middle class and a vast migrant worker population with rising expectations and new grievances (labor rights, housing), creating fertile ground for mobilization.\n*   **The Proliferation of the Internet:** The number of internet users in China grew from 22 million in 2000 to nearly 400 million by the end of 2009. This **strengthened society** by providing a powerful new tool for communication, information sharing, and organizing outside of state-controlled media. In response, the state built the \"Great Firewall\" and sophisticated online surveillance systems, representing a major effort to reassert control and thus also **strengthening the state's** technical capacity for repression. This dynamic is a classic example of the \"Red Queen\" effect described in the book.\n*   **The Rise of \"Mass Incidents\" (群体性事件):** This decade saw a dramatic increase in local protests, riots, and demonstrations, often triggered by land seizures, industrial pollution, or official corruption. This trend **strengthened society's** assertiveness and ability to contest state power at the local level, forcing the state to become more responsive to public discontent, even if only through temporary concessions or crackdowns.\n*   **Growth of a Nascent Civil Society and \"Rights Defense\" (维权) Movement:** The 2000s witnessed the growth of domestic NGOs, particularly in environmental protection, public health, and poverty alleviation. Alongside this, a movement of lawyers and activists emerged who used the state's own legal framework to challenge official abuses. This **strengthened society** by creating new forms of organization and new methods for holding the state accountable to its own laws.\n\n### Events:\n\n*   **China's Accession to the WTO (2001):** This single event locked in China's integration with the global economy. It massively **strengthened the state** by guaranteeing access to foreign markets and investment, which dramatically increased state revenues and its capacity to govern. It also **strengthened society** by empowering a new class of private entrepreneurs and creating economic opportunities outside the direct control of the state.\n*   **The SARS Epidemic (2002-2003):** The state's initial cover-up severely damaged its credibility and revealed its institutional weaknesses. The subsequent public outcry, amplified by SMS messages and the early internet, forced a dramatic shift toward transparency and a more effective public health response. This event **weakened the state's** control over information while forcing it to become more capable; it simultaneously **strengthened society** by demonstrating the power of non-state information networks.\n*   **The Sun Zhigang Incident (2003):** The death of a young graphic designer in police custody sparked a nationwide outcry, largely organized and amplified by online intellectuals and journalists. The public pressure led directly to the central government abolishing the decades-old \"custody and repatriation\" system used to control internal migrants. This was a landmark event that **strengthened society**, proving that it could successfully pressure the central state into making a major legal reform.\n*   **The Sichuan Earthquake (2008):** This natural disaster showcased two competing forces. It demonstrated the immense capacity of the **strong state** to mobilize resources and conduct a massive rescue and relief effort. At the same time, it **strengthened society** as citizen journalists and parent-activists used the internet to expose the \"tofu-dreg\" school construction that led to the deaths of thousands of children, directly challenging official corruption and narratives.\n*   **The Beijing Olympics (2008):** This event was a massive display of the state's organizational power, competence, and wealth. It was used to project an image of a modern, powerful, and unified nation, greatly **strengthening the state's** legitimacy both domestically and internationally. The immense security and surveillance apparatus put in place for the games also represented a significant increase in the state's capacity for social control.",
    "2010-2019": "Based on Acemoğlu and Robinson's framework, the 2010-2019 period in China was characterized by a dramatic strengthening of the state (the Leviathan) and a corresponding weakening of civil society, pushing China further from the \"Narrow Corridor\" and deeper into the territory of the \"Despotic Leviathan.\"\n\n### Trends:\n\n*   **Systematic Centralization of Power under Xi Jinping:** Following his rise in 2012, Xi Jinping steadily consolidated power by creating and chairing new \"leading small groups\" that bypassed traditional government ministries, subordinating state organs to the Communist Party. **Effect:** Massively strengthened the state's executive power and weakened other institutional and societal actors.\n*   **Development of a Digital Surveillance State:** This decade saw the nationwide implementation of advanced surveillance technologies, including the \"Great Firewall,\" sophisticated facial recognition networks, and the nascent Social Credit System. **Effect:** Dramatically strengthened the state's capacity for social control and preemptive repression, weakening society's ability to organize or dissent anonymously.\n*   **Sustained Economic Slowdown (the \"New Normal\"):** As China's double-digit GDP growth faded, the state responded with increased intervention, propping up state-owned enterprises (SOEs) and managing financial risks to ensure stability. **Effect:** Strengthened the state's role as the ultimate economic guarantor, weakening market forces and private sector autonomy that could otherwise empower societal actors.\n*   **Growing Ideological Control and Nationalism:** The state heavily promoted \"Xi Jinping Thought,\" increased patriotic education, and tightened control over media, academia, and online discourse, marginalizing liberal or Western-influenced ideas. **Effect:** Strengthened the state by unifying public sentiment around a state-defined narrative, while weakening society's access to alternative viewpoints and critical thought.\n\n### Events:\n\n*   **Xi Jinping's Ascension to General Secretary (November 2012):** This discrete political event marked the turning point of the decade, initiating the trends of centralization and ideological tightening. **Effect:** Ushered in a new leadership that prioritized strengthening state control, setting the stage for a weaker civil society.\n*   **Launch of the Anti-Corruption Campaign (2012-2013):** While ongoing, its launch was a major event that served a dual purpose: curbing rampant graft and eliminating political rivals. **Effect:** Strengthened the central state's authority over the party-state bureaucracy, while weakening alternative power centers and creating a chilling effect on all officials.\n*   **The \"709 Crackdown\" (July 2015):** A coordinated, nationwide sweep that saw the detention of hundreds of human rights lawyers and legal activists. **Effect:** Severely weakened civil society by decapitating its most organized and effective component—the rights-advocacy legal community.\n*   **Abolition of Presidential Term Limits (March 2018):** A constitutional amendment was passed to remove the two-term limit for the presidency, allowing Xi Jinping to rule indefinitely. **Effect:** Strengthened the power of the state's supreme leader by removing a key institutional constraint (\"shackle\"), further concentrating power and weakening any societal or elite expectation of leadership turnover."
  },
  "score_prompt": {
    "1880-1889": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1880-1889. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nChina during 1880-1889 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1890-1899": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1890-1899, building on the established trajectory. Start\nfrom where China stood at the end of 1880-1889, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1890-1899:\nBased on the framework in *The Narrow Corridor*, here are the major historical events and trends in China from 1890-1899 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Growth of Treaty Port Economies and a New Merchant Class:** The continued expansion of foreign trade and investment in treaty ports created economic actors (compradors, early industrialists) whose wealth and influence were independent of the traditional state-controlled gentry system.\n    *   **Effect:** Weakened the state's traditional monopoly on economic and social status; slightly strengthened a new, urban segment of society.\n*   **Decentralization of Military Power:** The proven inadequacy of the Qing's traditional Manchu Banners and Green Standard Armies led to the creation of modern, regional \"New Armies,\" such as the one started by Yuan Shikai in 1895. These units had greater loyalty to their commanding generals than to the central court in Beijing.\n    *   **Effect:** Severely weakened the central state's monopoly on violence and control over the provinces; strengthened regional power-brokers who operated outside of direct state control.\n*   **Rise of Reformist and Revolutionary Ideas:** The shocking defeat by Japan in 1895 discredited the state's \"Self-Strengthening Movement\" and catalyzed a radical new wave of intellectual ferment. Study societies, journals, and secret political groups (like Sun Yat-sen's Revive China Society, founded 1894) proliferated, openly debating alternatives to the imperial system.\n    *   **Effect:** Weakened the state's ideological legitimacy and monopoly on political discourse; strengthened society's capacity for organized political action.\n\n### Events:\n\n*   **First Sino-Japanese War (1894-1895):** China's humiliating defeat at the hands of a much smaller, modernized Japan shattered the Qing state's prestige and exposed its military and administrative incompetence on a global stage. The subsequent Treaty of Shimonoseki imposed a massive indemnity and territorial losses.\n    *   **Effect:** Catastrophically weakened the state by draining its treasury, destroying its modern navy, and obliterating its legitimacy. This failure directly empowered societal critics.\n*   **The Hundred Days' Reform (June-September 1898):** An attempt by the Guangxu Emperor and reformist officials to radically modernize the state's administration, military, and education system from the top down. The reform was abruptly ended by a conservative coup led by Empress Dowager Cixi.\n    *   **Effect:** The failure demonstrated the state's profound internal paralysis and inability to reform itself, thus weakening it further. It also radicalized many reformers, strengthening revolutionary elements within society who now saw the Qing dynasty as hopeless.\n*   **The Boxer Uprising Begins (escalating from 1899):** A violent, anti-foreign, and anti-Christian peasant movement that emerged in northern China. It represented a massive, grassroots mobilization completely outside of state control.\n    *   **Effect:** Dramatically illustrated the state's loss of control over its own territory and population; represented a powerful, albeit chaotic, surge in the power of a segment of society to challenge both state and foreign actors.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1890-1899\n- state_power (float, 0-10): absolute state power at the end of 1890-1899\n- society_change (float): society_power change vs. 1880-1889\n- state_change (float): state_power change vs. 1880-1889\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1900-1909": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1900-1909, building on the established trajectory. Start\nfrom where China stood at the end of 1890-1899, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1900-1909:\nBased on Acemoğlu and Robinson's framework, here are the major historical events and trends in China from 1900-1909 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Late Qing \"New Policies\" (post-1901):** A broad, sustained effort by the Qing court to modernize its military, bureaucracy, and educational systems. This trend had a paradoxical effect. While intended to strengthen the state, it ultimately empowered society. The creation of provincial assemblies (convened in 1909) gave local elites a legitimate platform to organize and challenge the central government.\n    *   **Effect:** **Weakened the central State** by creating competing power centers; **strengthened Society** by providing it with formal institutions.\n*   **Growth of a Modern Public Sphere:** The proliferation of newspapers, journals, and student study societies (especially in treaty ports and abroad) created a new space for political discourse outside of state control. This allowed for the rapid spread of nationalist, anti-Manchu, and reformist ideas.\n    *   **Effect:** **Weakened the State** by eroding its monopoly on information and ideology; **strengthened Society** by fostering networks and shared identities necessary for collective action.\n*   **Military Modernization and Regionalism:** The creation of modern, Western-style \"New Armies\" was meant to bolster state power. However, these armies were organized regionally and fostered personal loyalty to their commanders (e.g., Yuan Shikai) rather than to the Qing court. They also became infiltrated with revolutionary ideas.\n    *   **Effect:** **Weakened the central State's** control over organized violence; **strengthened regional societal/military power** that would soon challenge the state directly.\n\n### Events:\n\n*   **The Boxer Rebellion and its Suppression by the Eight-Nation Alliance (1900-1901):** A catastrophic event where the Qing court backed a violent anti-foreign uprising, leading to a humiliating defeat. The resulting Boxer Protocol imposed a crippling indemnity and allowed foreign troops to be stationed in China.\n    *   **Effect:** **Massively weakened the State** by shattering its prestige, fiscal capacity, and sovereignty. It proved the Qing was incapable of defending the nation, galvanizing both reformers and revolutionaries within society.\n*   **Abolition of the Imperial Civil Service Examination System (1905):** A single decree that ended a 1,300-year-old institution. This act severed the primary link between China's educated gentry-elite and the imperial state bureaucracy.\n    *   **Effect:** **Weakened the State** by destroying its traditional recruitment mechanism and ideological foundation; **strengthened Society** by creating a new class of modern intellectuals with no stake in the dynasty's survival, channeling their ambitions into new professions, politics, and revolution.\n*   **The Founding of the Tongmenghui (Revolutionary Alliance) in Tokyo (1905):** Sun Yat-sen successfully united several disparate anti-Qing revolutionary groups into a single party with a coherent platform: to overthrow the Manchus and establish a republic.\n    *   **Effect:** **Strengthened Society** by creating an organized, transnational political alternative to the imperial system; **weakened the State** by posing a direct and unified existential threat.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1900-1909\n- state_power (float, 0-10): absolute state power at the end of 1900-1909\n- society_change (float): society_power change vs. 1890-1899\n- state_change (float): state_power change vs. 1890-1899\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1910-1919": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where China stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in China from 1910-1919 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The disintegration of central authority into regional militarism (The Warlord Era):** Following the death of Yuan Shikai in 1916, the nascent republic's central state authority collapsed. Power devolved to provincial military governors (warlords) who controlled their own territories, collected their own taxes, and commanded their own armies. This is the quintessential example of an **Absent Leviathan**.\n    *   **Effect:** Massively weakened the central state, effectively destroying its monopoly on violence. It empowered regional military actors, a form of societal power, but one that was despotic and preyed upon the general population, preventing the emergence of a broad-based, empowered civil society.\n\n*   **The rise of a new, urban intellectual and commercial class:** Fueled by the New Culture Movement, economic activity in treaty ports, and the growth of modern education, a new urban society emerged. This group—students, professors, merchants, journalists—developed networks and ideologies (e.g., nationalism, democracy, science) independent of state control, communicating through new media like journals and newspapers.\n    *   **Effect:** Strengthened civil society by creating a new, articulate, and organized base of social power capable of collective action.\n\n*   **Growth of modern nationalism as a unifying social force:** Disillusionment with the weak republic and anger at foreign encroachment (especially Japan's Twenty-One Demands in 1915) fostered a potent nationalist sentiment. This transcended old loyalties and provided a common cause for disparate social groups.\n    *   **Effect:** Strengthened society by giving it a powerful, shared ideology to mobilize against both the ineffective Chinese state and foreign powers.\n\n### Events:\n\n*   **The Xinhai Revolution (1911) and the fall of the Qing Dynasty (1912):** This discrete event shattered the millennia-old imperial state structure. The revolution was carried out by a coalition of societal actors—revolutionary groups, provincial assemblies, and mutinying New Army units—acting against a decaying central state.\n    *   **Effect:** Decisively weakened and ultimately destroyed the state (the Qing Leviathan). It temporarily empowered the societal forces that overthrew it, though these forces were too fragmented to build a capable new state immediately.\n\n*   **Yuan Shikai’s attempt to restore the monarchy (1915-1916):** As President, Yuan Shikai tried to build a new, powerful central state with himself as emperor—a classic move toward a **Despotic Leviathan**. The bid failed due to widespread opposition from provincial military leaders, republican activists, and his closest lieutenants.\n    *   **Effect:** The failure of this re-centralization effort fatally weakened the nascent national state, demonstrating that society (in the form of regional military and political elites) was too strong and fragmented for one leader to dominate.\n\n*   **The May Fourth Protests (1919):** In response to the Treaty of Versailles awarding German concessions in China to Japan, students in Beijing led massive demonstrations. The movement quickly spread to other cities, drawing in merchants and workers who organized strikes and boycotts. They successfully pressured the weak Beiyang government to refuse to sign the treaty.\n    *   **Effect:** Dramatically demonstrated the power of a mobilized civil society. It weakened the state by exposing its impotence on the world stage and its susceptibility to domestic popular pressure.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n1900-1909: <4.0, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where China stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in China from 1920-1929 that affected the balance of power between the state and society.\n\n### Trends\n\n*   **Warlordism (The entire decade):** The defining political reality of the 1920s was the fragmentation of China into regions controlled by personal armies.\n    *   **Effect:** Massively **weakened the central state**, reducing it to a nominal entity in Beijing. It atomized society, but also paradoxically **strengthened local societal power** (e.g., clans, merchant guilds, secret societies) which provided protection and order in the absence of a functional state. This represents a move away from the \"corridor\" towards anarchy or the \"War of All Against All.\"\n\n*   **The Intellectual Ferment of the May Fourth Movement (Legacy of 1919, continued through the 1920s):** A slow-moving cultural and intellectual trend that promoted nationalism, anti-imperialism, and the questioning of traditional Confucian norms in favor of new ideas (science, democracy, communism).\n    *   **Effect:** **Strengthened civil society** by creating new, organized social actors: student unions, political study groups, new publications, and an ideologically mobilized intelligentsia. It provided the intellectual foundation for new state-building projects but fundamentally empowered non-state actors to organize and make demands.\n\n*   **Growth of an Urban Proletariat and Bourgeoisie:** Slow but steady industrialization and trade in treaty ports like Shanghai, Guangzhou, and Tianjin created new social classes with distinct interests.\n    *   **Effect:** **Strengthened civil society** by fostering new, self-aware groups capable of collective action, such as labor unions, student federations, and chambers of commerce. These groups were independent sources of social power that a future state would have to either co-opt or crush.\n\n### Events\n\n*   **The First United Front (1924–1927):** The Kuomintang (KMT) and the newly formed Chinese Communist Party (CCP) formed an alliance to unify the country. The CCP's members joined the KMT as individuals, and the alliance received Soviet funding and organizational support.\n    *   **Effect:** Simultaneously **strengthened the KMT as a proto-state** by giving it a Leninist party structure and mass-mobilization capabilities, and **strengthened a segment of society** by organizing peasants and factory workers into powerful unions and associations under CCP leadership. This briefly created a dynamic of a strengthening state and a strengthening society moving in tandem.\n\n*   **The Northern Expedition (1926–1928):** The KMT’s military campaign, led by Chiang Kai-shek, to defeat the warlords and unify China under its authority.\n    *   **Effect:** Massively **strengthened the state** by destroying or absorbing rival warlord armies and establishing a new, centralized national government in Nanjing in 1928. This was the most significant act of state-building in the decade, creating a far more powerful \"Leviathan\" than had existed since 1911.\n\n*   **The Shanghai Massacre (April 12, 1927):** Chiang Kai-shek's KMT, aided by urban gangsters and industrialists, violently purged the Communists and their affiliated labor unions in Shanghai, ending the United Front.\n    *   **Effect:** A decisive event where the newly empowered **state crushed a powerful, organized part of civil society**. It **strengthened the KMT state** by eliminating an internal rival, but fundamentally **weakened civil society** by destroying its most potent, independent labor organizations. This action pushed China out of the \"narrow corridor\" and firmly toward a Despotic Leviathan, where the state dominates a demobilized society.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n1900-1909: <4.0, 1.5>\n1910-1919: <5.5, 1.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where China stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\nBased on the framework in *The Narrow Corridor*, here are major trends and events in China from 1930-1939 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **KMT State-Building and Centralization (The Nanjing Decade):** The Kuomintang (KMT) government undertook a sustained effort to build a modern, centralized state by standardizing currency, developing infrastructure (railways, roads), and attempting to extend its bureaucratic control over the provinces.\n    *   **Effect:** Strengthened the state's administrative capacity.\n*   **Growth of Urban Civil Society:** In coastal cities like Shanghai, a vibrant civil society of students, intellectuals, journalists, and business leaders emerged. They were highly nationalistic, organized protests, and used newspapers and publications to criticize government policies, particularly the KMT’s initial appeasement of Japan.\n    *   **Effect:** Strengthened society by creating an organized force capable of challenging and influencing the state.\n*   **Communist Rural Mobilization:** Following their expulsion from the cities, the Chinese Communist Party (CCP) focused on organizing peasant support in rural areas through land reform and guerrilla warfare, creating a powerful alternative power structure independent of the central government.\n    *   **Effect:** Weakened the central state's monopoly on power while strengthening a specific, militarized segment of society.\n*   **Japanese Encroachment (1931-1937):** Following the invasion of Manchuria, Japan exerted continuous military and political pressure on North China. This was a slow-moving crisis that constantly undermined the KMT's authority and drained its resources.\n    *   **Effect:** Weakened the state's sovereignty and legitimacy; strengthened societal demands for nationalist resistance.\n\n### Events:\n\n*   **Mukden Incident and Japanese Invasion of Manchuria (1931):** A discrete act of Japanese military aggression resulted in the state's complete loss of a vast, resource-rich territory. The KMT's inability to prevent this was a catastrophic failure.\n    *   **Effect:** Massively weakened the state's territorial control and prestige; galvanized anti-Japanese sentiment within society.\n*   **The Long March (1934-1935):** The KMT’s encirclement campaigns nearly destroyed the CCP, forcing its armies into a year-long strategic retreat. While a military defeat for the CCP, their survival ensured a rival power center would continue to exist.\n    *   **Effect:** Temporarily strengthened the state by eliminating the CCP's largest soviet, but ultimately weakened the state's long-term goal of national unification by ensuring the survival of its main rival.\n*   **Xi'an Incident (1936):** Generalissimo Chiang Kai-shek was kidnapped by two of his own generals who, reflecting widespread societal and military opinion, demanded the KMT end its civil war with the CCP and form a United Front against Japan.\n    *   **Effect:** Dramatically strengthened society's influence over state policy, forcing the head of state to reverse his core strategy.\n*   **Marco Polo Bridge Incident and Outbreak of Full-Scale War (1937):** This incident triggered the Second Sino-Japanese War, forcing the KMT state into a devastating total war for which it was not prepared. The state lost control of its capital and major economic centers within months.\n    *   **Effect:** Catastrophically weakened the state's capacity to govern; simultaneously subordinated all elements of society to the single, state-led goal of national survival.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n1900-1909: <4.0, 1.5>\n1910-1919: <5.5, 1.0>\n1920-1929: <4.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where China stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\nBased on Acemoğlu and Robinson's framework, the decade 1940-1949 in China was characterized by the catastrophic failure of one state (the KMT's Republic of China) and the successful construction of another, more powerful one (the CPC's People's Republic). Civil society was not strengthened; it was either destroyed, alienated, or incorporated into a new state-building project.\n\n### Trends:\n\n*   **Hyperinflation in Nationalist-controlled areas:** A continuous economic collapse from the early 1940s onward, caused by the KMT government printing money to fund its war efforts. This trend **massively weakened the KMT state** by destroying its legitimacy and economic base. It also **devastated urban civil society** (merchants, intellectuals, middle class), wiping out savings and making the population desperate for order, no matter the source.\n*   **Communist Land Reform in \"Liberated Zones\":** The CPC’s ongoing policy of seizing land from landlords and redistributing it to poor peasants. This trend **strengthened the nascent CPC state** by building a loyal rural base for taxation and military recruitment. Simultaneously, it **weakened traditional rural society** by destroying the gentry class, while mobilizing peasant society directly in service of the party-state, not as an independent force.\n*   **Mass Displacement and Social Fragmentation:** Years of war against Japan and the subsequent civil war created tens of millions of internal refugees, breaking down traditional family, clan, and village structures. This long-term demographic crisis **weakened both the KMT state’s** ability to govern and **civil society’s** capacity for self-organization, creating a power vacuum that the highly organized CPC could exploit.\n*   **Expansion of CPC Parallel Governance:** Throughout the 1940s, the CPC built a rival government in the areas it controlled, complete with its own bureaucracy, tax system, currency, and military. This trend **directly weakened the KMT state** by challenging its sovereignty and **strengthened the power of the CPC state-in-the-making**, proving its administrative competence in contrast to KMT corruption.\n\n### Events:\n\n*   **The Ichigo Offensive (April-December 1944):** A massive and successful Japanese military campaign that exposed the profound weakness, corruption, and incompetence of the KMT's National Revolutionary Army. This event **dramatically weakened the KMT state’s** prestige and its claim to be the protector of the nation, both domestically and in the eyes of its US allies.\n*   **The Surrender of Japan (August 1945):** A sudden event that created a massive power vacuum in formerly Japanese-occupied territory, especially Manchuria. This **strengthened both the KMT and CPC state-building projects** by giving them a sudden opportunity to seize territory, infrastructure, and surrendered Japanese arms, setting the stage for the final phase of the Civil War.\n*   **The Failure of the Marshall Mission (January 1947):** The collapse of US-led negotiations for a coalition government signaled the start of all-out, overt civil war. This event effectively ended any possibility of a political settlement, ensuring that China’s fate would be decided by military force, a context that inherently **strengthens state power (the victor's) and crushes independent society**.\n*   **The Huaihai Campaign (November 1948 - January 1949):** The decisive military engagement of the Civil War, where hundreds of thousands of the KMT's best troops were annihilated by the CPC's People's Liberation Army. This event **fatally weakened the KMT state**, sealing its military defeat on the mainland, and conversely, **massively strengthened the incoming CPC state** by demonstrating its overwhelming power and inevitability.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n1900-1909: <4.0, 1.5>\n1910-1919: <5.5, 1.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <5.8, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where China stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\nBased on Acemoğlu and Robinson's framework, the 1950s in China were characterized by the systematic construction of a \"Despotic Leviathan,\" where the state's power grew enormously at the expense of an increasingly weakened and atomized society.\n\n### Trends:\n\n*   **Agricultural Collectivization (early 1950s - 1958):** The gradual but total shift from private land ownership to cooperative farms and finally to large People's Communes was a fundamental economic and social restructuring.\n    *   **Effect:** Massively strengthened the state by giving it direct control over agricultural surplus and the rural population. It weakened society by eliminating the landlord class, destroying private property as a basis for social power, and making peasants entirely dependent on state-run organizations.\n*   **Establishment of the *Danwei* (Work Unit) System:** In urban areas, the state organized life around the *danwei*, which provided not just employment but also housing, food rations, healthcare, and social services.\n    *   **Effect:** Strengthened the state by tying individuals' entire livelihoods and social identities directly to a state-controlled entity. It weakened civil society by preventing the formation of independent social or labor organizations and making individuals subject to constant surveillance and control.\n*   **Soviet-Style Centralized Economic Planning (First Five-Year Plan, 1953-1957):** The state nationalized industry and implemented a command economy focused on heavy industry, directing all major investment and production.\n    *   **Effect:** Enormously strengthened the state by granting it near-total control over the modern economy. It weakened society by eliminating the private business class (bourgeoisie) as an independent source of power and wealth.\n\n### Events:\n\n*   **Campaign to Suppress Counter-revolutionaries (1950-1951):** A violent, nationwide campaign targeting former Kuomintang officials, landlords, and perceived political enemies, resulting in hundreds of thousands of public executions.\n    *   **Effect:** Strengthened the state by physically eliminating organized opposition and establishing its monopoly on violence and political legitimacy through terror. It weakened society by crushing remaining alternative power structures and instilling widespread fear.\n*   **The Three-Anti and Five-Anti Campaigns (1951-1952):** Political campaigns targeting corruption and bribery within the Communist Party and state (Three-Anti), and then targeting the remaining private business owners for tax evasion and theft of state property (Five-Anti).\n    *   **Effect:** Strengthened the state by purging internal dissent and breaking the economic and political power of the last vestiges of the urban capitalist class. It weakened society by further intimidating and dispossessing the bourgeoisie.\n*   **The Anti-Rightist Campaign (1957-1959):** Following the brief intellectual thaw of the Hundred Flowers Campaign, the state launched a fierce crackdown against intellectuals and officials who had offered criticism of the Party.\n    *   **Effect:** Massively strengthened the state by demonstrating its absolute intolerance for dissent and enforcing ideological conformity. It decimated society's power by silencing its most educated and critical voices, effectively destroying any potential for organized, intellectual opposition for a generation.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n1900-1909: <4.0, 1.5>\n1910-1919: <5.5, 1.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <5.8, 3.5>\n1940-1949: <2.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where China stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\nBased on the framework in *The Narrow Corridor*, here are the major historical trends and events in China from 1960-1969 that affected the power of the state and society.\n\n### Trends:\n\n*   **The Atomization of Society Post-Famine (early 1960s):** The Great Leap Forward's famine, which peaked at the start of the decade, shattered social bonds and destroyed local social capital. This slow-moving demographic and social collapse left a populace focused on basic survival, not collective action.\n    *   **Effect:** Radically **weakened society**, preventing it from developing the capacity to check state power.\n*   **The Breakdown of Party-State Institutions (1966-1969):** The Cultural Revolution was a sustained assault on the formal bureaucracy of the Chinese Communist Party (CCP) and the government. Ministries, committees, and established procedures were replaced by revolutionary committees and loyalty to Mao.\n    *   **Effect:** **Weakened the institutional state**, making it less predictable and capable of routine governance, concentrating power in the hands of Mao—a classic move towards a \"despotic Leviathan.\"\n*   **The Intensification of the Mao Personality Cult (throughout the decade):** Building throughout the 1960s, the cult of Mao created a direct, unmediated link between the supreme leader and the masses, bypassing all state and social institutions.\n    *   **Effect:** **Weakened the formal state** by making it subordinate to one man's will, while simultaneously **preventing the formation of an autonomous civil society** by channeling all political energy towards the leader.\n*   **The Militarization of Politics (1967-1969):** As the Party-State collapsed into factional chaos, the People's Liberation Army (PLA) was called in to restore order, taking over governance in many areas.\n    *   **Effect:** **Strengthened a specific coercive pillar of the state (the military)** at the expense of its civilian-bureaucratic wing, ultimately reinforcing the state's top-down control.\n\n### Events:\n\n*   **The Great Famine (Peak and Aftermath, 1960-1962):** This discrete event was a catastrophic failure of state policy, resulting in tens of millions of deaths. It demonstrated the state's absolute power over the lives of its citizens and its profound incapacity to provide basic security.\n    *   **Effect:** **Weakened the state's legitimacy and administrative competence**, while also **crushing and atomizing society**, leaving it unable to resist.\n*   **The Launch of the Cultural Revolution (May 1966):** Mao Zedong's direct call to \"bombard the headquarters\" unleashed a massive, state-sanctioned mobilization of youth (the Red Guards) against the established CCP bureaucracy.\n    *   **Effect:** **Weakened the institutional state** by attacking it directly, while creating a **mobilized but non-autonomous \"society\"** whose power was entirely derived from, and dependent on, the supreme leader.\n*   **PLA Intervention to Crush Factional Violence (starting 1967):** Following events like the Wuhan Incident, where society and parts of the state spun out of central control, Mao ordered the army to disarm the Red Guards and restore order.\n    *   **Effect:** The **state reasserted its monopoly on violence**, crushing the very \"societal\" forces it had unleashed. This decisively **strengthened the coercive power of the state** and ended the period of mass mobilization from below.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n1900-1909: <4.0, 1.5>\n1910-1919: <5.5, 1.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <5.8, 3.5>\n1940-1949: <2.0, 7.5>\n1950-1959: <1.0, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where China stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\nBased on Acemoğlu and Robinson's framework, the period of 1970-1979 in China was characterized by the re-consolidation of a \"Despotic Leviathan\" after the chaos of the Cultural Revolution, followed by a crisis of legitimacy that created a brief opening for societal power before the state reasserted control on new terms.\n\n### Trends:\n\n*   **Reassertion of Party-State Bureaucratic Control (early 1970s):** After the chaos of the late 1960s where societal actors (Red Guards) were unleashed to attack state institutions, the 1970s saw a slow, deliberate effort by the CCP to rebuild and reassert the authority of the party and state bureaucracy. This involved sidelining radical factions and restoring order.\n    *   **Effect:** **Strengthened the state** by moving it from a condition of near-anarchy back towards a centralized, powerful Leviathan. It **weakened the chaotic power of mobilized society** that had characterized the peak of the Cultural Revolution.\n*   **Widespread Political Disillusionment:** The Lin Biao affair (1971), endless political campaigns, and severe economic stagnation eroded the ideological fervor and legitimacy of the Maoist state among the populace and even within the Party. This created a latent desire for change.\n    *   **Effect:** **Weakened the state's** ideological foundation and legitimacy. It **strengthened the potential for societal power** by creating a shared grievance and a popular desire for an alternative to constant class struggle.\n*   **The \"Sent-Down Youth\" Movement (ongoing through the mid-1970s):** The state's policy of forcibly relocating millions of urban youth to the countryside to \"learn from the peasants\" continued. This was a massive exercise of state coercive power that atomized a potentially restive segment of the population.\n    *   **Effect:** **Strengthened the state's** coercive capacity and control over demographics. It **weakened society** by dispersing and disorganizing urban youth, preventing them from forming a coherent political force in the cities.\n\n### Events:\n\n*   **The Lin Biao Incident (September 1971):** The death of Mao's designated successor, Lin Biao, after an alleged coup attempt, shattered the myth of unity at the top of the CCP. The subsequent internal party purges and public information campaign created a profound crisis of faith in the leadership.\n    *   **Effect:** **Weakened the state's** internal cohesion and its ideological credibility with the public.\n*   **The 1976 Succession Crisis (Deaths of Zhou and Mao; Arrest of the Gang of Four):** The deaths of Premier Zhou Enlai (Jan) and Chairman Mao Zedong (Sep) created a massive power vacuum. The popular mourning for Zhou turned into the Tiananmen Incident, a spontaneous public protest against the radical Gang of Four. This was followed by the swift arrest of the Gang in October by state security and military forces.\n    *   **Effect:** The deaths **weakened the personalized power of the state**, forcing a reliance on institutions. The protests **briefly strengthened societal power** as a political force. The arrest of the Gang **strengthened the power of the state's bureaucratic/military faction** over its radical ideologues.\n*   **The Third Plenum of the 11th Central Committee (December 1978):** In this pivotal meeting, the CCP, under the leadership of the newly rehabilitated Deng Xiaoping, officially abandoned \"class struggle\" as its central task and shifted its focus to economic modernization.\n    *   **Effect:** **Strengthened the state** by re-founding its legitimacy on a new basis (economic performance), which proved far more durable than revolutionary ideology. It also set the stage for economic reforms that would later empower new societal actors.\n*   **The Democracy Wall Movement (1978-1979):** In the political opening following the Third Plenum, citizens, intellectuals, and workers put up \"big-character posters\" on a wall in Beijing, demanding political reforms, human rights, and a reversal of Mao-era verdicts. It was an unprecedented, public expression of political dissent.\n    *   **Effect:** A significant, though temporary, **strengthening of societal power and voice**. The state's eventual crackdown and arrest of activists in 1979 demonstrated the hard limits of this new freedom and reasserted the dominance of the Leviathan.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n1900-1909: <4.0, 1.5>\n1910-1919: <5.5, 1.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <5.8, 3.5>\n1940-1949: <2.0, 7.5>\n1950-1959: <1.0, 9.5>\n1960-1969: <0.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where China stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in China from 1980-1989 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **De-collectivization of Agriculture:** The nationwide implementation of the Household Responsibility System dismantled the Mao-era communes. This was a slow-moving, foundational shift that transferred economic decision-making from state cadres to hundreds of millions of peasant households.\n    *   **Effect:** Weakened the state's direct control over rural life and production; strengthened society's economic autonomy at the most basic level.\n*   **Growth of a Non-State Economy:** The rise of Township and Village Enterprises (TVEs) and, later, small-scale private businesses created an economic sphere outside the direct command of the state's central plan. This generated wealth, employment, and a new class of entrepreneurs.\n    *   **Effect:** Strengthened society's economic power and independence from the state's apparatus of control (the *danwei*, or work unit).\n*   **\"Opening Up\" and Influx of Western Ideas:** Increased trade, foreign investment, and cultural exchange exposed China's urban and intellectual populations to Western concepts of democracy, individualism, civil liberties, and market capitalism. This fueled a period of intellectual ferment known as \"culture fever.\"\n    *   **Effect:** Strengthened society by providing new ideological and intellectual tools to critique and challenge the one-party state.\n*   **Growth of \"Official Corruption\":** The \"dual-track\" system, where a planned economy coexisted with a market economy, created massive opportunities for officials to use their political power for personal enrichment (e.g., buying goods at low state prices and selling them at high market prices).\n    *   **Effect:** Weakened the state's legitimacy in the eyes of the public and fueled societal discontent, while simultaneously strengthening the personal power of a corrupt state-linked elite.\n\n### Events:\n\n*   **The Anti-Spiritual Pollution Campaign (1983):** A short, intense crackdown initiated by party hardliners against Western-inspired \"bourgeois liberalization,\" targeting art, literature, and social habits.\n    *   **Effect:** Strengthened the state by demonstrating its willingness to reassert ideological control and set limits on social freedom; temporarily weakened societal expression.\n*   **Student Protests of 1986 and the Forced Resignation of Hu Yaobang (1987):** University students in several cities demonstrated for greater political freedoms. In response, Party General Secretary Hu Yaobang, seen as too lenient, was purged by Deng Xiaoping and party elders.\n    *   **Effect:** The protests were an assertion of society's power. Hu's removal, however, decisively strengthened the hardline faction of the state, signaling that economic reform would not be matched by political liberalization.\n*   **The Tiananmen Square Protests (April-June 1989):** Following Hu Yaobang's death, a student-led movement grew into a massive, months-long occupation of Tiananmen Square, demanding political reform and an end to corruption, and drawing broad support from urban residents.\n    *   **Effect:** The most significant assertion of society's collective power in the history of the People's Republic; for a time, it dramatically weakened the state's authority and revealed deep divisions within its leadership.\n*   **The June 4th Massacre (1989):** The state's decision to use the People's Liberation Army to crush the Tiananmen protests with lethal force.\n    *   **Effect:** Decisively and brutally strengthened the state's coercive power (its \"Despotic Leviathan\" character), crushing the burgeoning civil society movement and ending the decade's trajectory of increasing societal voice.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n1900-1909: <4.0, 1.5>\n1910-1919: <5.5, 1.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <5.8, 3.5>\n1940-1949: <2.0, 7.5>\n1950-1959: <1.0, 9.5>\n1960-1969: <0.5, 7.5>\n1970-1979: <3.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where China stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\nBased on Daron Acemoğlu and James A. Robinson's framework, the 1990s in China were characterized by the state dramatically increasing its power and capacity, while the development of an autonomous civil society was either co-opted or suppressed. This moved China further from the \"Narrow Corridor\" and solidified the power of its \"Despotic Leviathan.\"\n\n### Trends:\n\n*   **Sustained market-oriented economic reforms and the rise of a private sector.** Following the political chill after 1989, the 1990s saw an explosion of market activity and private enterprise. While this created new social actors independent of direct state employment, the overriding effect was to **strengthen the state** by providing it with a new, powerful basis for legitimacy (performance-based, not ideological) and vast new sources of revenue to increase its capacity.\n*   **Restructuring of State-Owned Enterprises (SOEs).** Throughout the mid-to-late 1990s, the state undertook a massive and painful reform of the SOE sector, laying off tens of millions of workers. This broke the \"iron rice bowl\" that tied a large part of the urban population to the state. This trend **strengthened the state** by making the economy more efficient and shedding fiscal burdens, while simultaneously **weakening a segment of society** by dismantling the traditional power base of the state-organized working class.\n*   **Mass internal migration and urbanization.** The decade saw hundreds of millions of people move from the countryside to booming coastal cities. This demographic shift **weakened the state's** traditional social control mechanism, the *hukou* (household registration) system. However, it also provided cheap labor that fueled the economic growth that ultimately empowered the state, and this new \"floating population\" remained largely unorganized and politically inert, posing no collective challenge to state power.\n\n### Events:\n\n*   **Deng Xiaoping's 1992 Southern Tour (南巡).** This was a discrete, catalytic event where the retired but paramount leader intervened to break a post-Tiananmen conservative deadlock and forcefully re-commit the Party to radical economic reform. This tour unleashed the decade's primary trend of hyper-growth, decisively **strengthening the state** by cementing economic performance as its key priority and source of power.\n*   **The 1994 Tax-Sharing System Reform.** This was a fundamental institutional recentralization. It shifted the balance of tax revenue decisively back to the central government from the provinces, reversing a trend of decentralization from the 1980s. This reform materially **strengthened the central state** by giving it the fiscal resources to control the regions and implement national policy, dramatically increasing its administrative capacity.\n*   **The 1999 Crackdown on Falun Gong.** The Falun Gong spiritual movement grew into a large, well-organized, and nationwide social organization completely outside of Party-state control—a textbook example of an emerging civil society. The state's swift, comprehensive, and brutal crackdown demonstrated its absolute intolerance for any autonomous societal power. This event decisively **strengthened the state's** coercive apparatus and resolve, while simultaneously **crushing the most significant independent civil society movement of the decade.**\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n1900-1909: <4.0, 1.5>\n1910-1919: <5.5, 1.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <5.8, 3.5>\n1940-1949: <2.0, 7.5>\n1950-1959: <1.0, 9.5>\n1960-1969: <0.5, 7.5>\n1970-1979: <3.0, 8.5>\n1980-1989: <4.0, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where China stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in China from 2000-2009 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Rapid Economic Growth and Urbanization:** Fueled by WTO accession, China's economy grew at an unprecedented rate. This was a dual-edged trend. It massively **strengthened the state** by providing vast new resources for infrastructure, social control, and military modernization. Simultaneously, it **strengthened society** by creating a larger, more educated urban middle class and a vast migrant worker population with rising expectations and new grievances (labor rights, housing), creating fertile ground for mobilization.\n*   **The Proliferation of the Internet:** The number of internet users in China grew from 22 million in 2000 to nearly 400 million by the end of 2009. This **strengthened society** by providing a powerful new tool for communication, information sharing, and organizing outside of state-controlled media. In response, the state built the \"Great Firewall\" and sophisticated online surveillance systems, representing a major effort to reassert control and thus also **strengthening the state's** technical capacity for repression. This dynamic is a classic example of the \"Red Queen\" effect described in the book.\n*   **The Rise of \"Mass Incidents\" (群体性事件):** This decade saw a dramatic increase in local protests, riots, and demonstrations, often triggered by land seizures, industrial pollution, or official corruption. This trend **strengthened society's** assertiveness and ability to contest state power at the local level, forcing the state to become more responsive to public discontent, even if only through temporary concessions or crackdowns.\n*   **Growth of a Nascent Civil Society and \"Rights Defense\" (维权) Movement:** The 2000s witnessed the growth of domestic NGOs, particularly in environmental protection, public health, and poverty alleviation. Alongside this, a movement of lawyers and activists emerged who used the state's own legal framework to challenge official abuses. This **strengthened society** by creating new forms of organization and new methods for holding the state accountable to its own laws.\n\n### Events:\n\n*   **China's Accession to the WTO (2001):** This single event locked in China's integration with the global economy. It massively **strengthened the state** by guaranteeing access to foreign markets and investment, which dramatically increased state revenues and its capacity to govern. It also **strengthened society** by empowering a new class of private entrepreneurs and creating economic opportunities outside the direct control of the state.\n*   **The SARS Epidemic (2002-2003):** The state's initial cover-up severely damaged its credibility and revealed its institutional weaknesses. The subsequent public outcry, amplified by SMS messages and the early internet, forced a dramatic shift toward transparency and a more effective public health response. This event **weakened the state's** control over information while forcing it to become more capable; it simultaneously **strengthened society** by demonstrating the power of non-state information networks.\n*   **The Sun Zhigang Incident (2003):** The death of a young graphic designer in police custody sparked a nationwide outcry, largely organized and amplified by online intellectuals and journalists. The public pressure led directly to the central government abolishing the decades-old \"custody and repatriation\" system used to control internal migrants. This was a landmark event that **strengthened society**, proving that it could successfully pressure the central state into making a major legal reform.\n*   **The Sichuan Earthquake (2008):** This natural disaster showcased two competing forces. It demonstrated the immense capacity of the **strong state** to mobilize resources and conduct a massive rescue and relief effort. At the same time, it **strengthened society** as citizen journalists and parent-activists used the internet to expose the \"tofu-dreg\" school construction that led to the deaths of thousands of children, directly challenging official corruption and narratives.\n*   **The Beijing Olympics (2008):** This event was a massive display of the state's organizational power, competence, and wealth. It was used to project an image of a modern, powerful, and unified nation, greatly **strengthening the state's** legitimacy both domestically and internationally. The immense security and surveillance apparatus put in place for the games also represented a significant increase in the state's capacity for social control.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n1900-1909: <4.0, 1.5>\n1910-1919: <5.5, 1.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <5.8, 3.5>\n1940-1949: <2.0, 7.5>\n1950-1959: <1.0, 9.5>\n1960-1969: <0.5, 7.5>\n1970-1979: <3.0, 8.5>\n1980-1989: <4.0, 9.0>\n1990-1999: <2.0, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where China stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\nBased on Acemoğlu and Robinson's framework, the 2010-2019 period in China was characterized by a dramatic strengthening of the state (the Leviathan) and a corresponding weakening of civil society, pushing China further from the \"Narrow Corridor\" and deeper into the territory of the \"Despotic Leviathan.\"\n\n### Trends:\n\n*   **Systematic Centralization of Power under Xi Jinping:** Following his rise in 2012, Xi Jinping steadily consolidated power by creating and chairing new \"leading small groups\" that bypassed traditional government ministries, subordinating state organs to the Communist Party. **Effect:** Massively strengthened the state's executive power and weakened other institutional and societal actors.\n*   **Development of a Digital Surveillance State:** This decade saw the nationwide implementation of advanced surveillance technologies, including the \"Great Firewall,\" sophisticated facial recognition networks, and the nascent Social Credit System. **Effect:** Dramatically strengthened the state's capacity for social control and preemptive repression, weakening society's ability to organize or dissent anonymously.\n*   **Sustained Economic Slowdown (the \"New Normal\"):** As China's double-digit GDP growth faded, the state responded with increased intervention, propping up state-owned enterprises (SOEs) and managing financial risks to ensure stability. **Effect:** Strengthened the state's role as the ultimate economic guarantor, weakening market forces and private sector autonomy that could otherwise empower societal actors.\n*   **Growing Ideological Control and Nationalism:** The state heavily promoted \"Xi Jinping Thought,\" increased patriotic education, and tightened control over media, academia, and online discourse, marginalizing liberal or Western-influenced ideas. **Effect:** Strengthened the state by unifying public sentiment around a state-defined narrative, while weakening society's access to alternative viewpoints and critical thought.\n\n### Events:\n\n*   **Xi Jinping's Ascension to General Secretary (November 2012):** This discrete political event marked the turning point of the decade, initiating the trends of centralization and ideological tightening. **Effect:** Ushered in a new leadership that prioritized strengthening state control, setting the stage for a weaker civil society.\n*   **Launch of the Anti-Corruption Campaign (2012-2013):** While ongoing, its launch was a major event that served a dual purpose: curbing rampant graft and eliminating political rivals. **Effect:** Strengthened the central state's authority over the party-state bureaucracy, while weakening alternative power centers and creating a chilling effect on all officials.\n*   **The \"709 Crackdown\" (July 2015):** A coordinated, nationwide sweep that saw the detention of hundreds of human rights lawyers and legal activists. **Effect:** Severely weakened civil society by decapitating its most organized and effective component—the rights-advocacy legal community.\n*   **Abolition of Presidential Term Limits (March 2018):** A constitutional amendment was passed to remove the two-term limit for the presidency, allowing Xi Jinping to rule indefinitely. **Effect:** Strengthened the power of the state's supreme leader by removing a key institutional constraint (\"shackle\"), further concentrating power and weakening any societal or elite expectation of leadership turnover.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <1.5, 4.0>\n1890-1899: <2.5, 2.8>\n1900-1909: <4.0, 1.5>\n1910-1919: <5.5, 1.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <5.8, 3.5>\n1940-1949: <2.0, 7.5>\n1950-1959: <1.0, 9.5>\n1960-1969: <0.5, 7.5>\n1970-1979: <3.0, 8.5>\n1980-1989: <4.0, 9.0>\n1990-1999: <2.0, 9.5>\n2000-2009: <4.0, 9.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1880-1889": "{\n  \"society_power\": 1.5,\n  \"state_power\": 4.0,\n  \"key_event\": \"Self-Strengthening Movement under increasing foreign pressure.\",\n  \"reasoning\": \"The late Qing state's power was weak, decentralized to regional strongmen, and limited by foreign encroachment. Society remained largely traditional, organized locally by kinship and guilds, but politically atomized and unable to systematically hold the state accountable.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1890-1899": "{\n  \"society_power\": 2.5,\n  \"state_power\": 2.8,\n  \"key_event\": \"Humiliating defeat in the First Sino-Japanese War.\",\n  \"reasoning\": \"The Qing state's power crumbled after its shocking defeat by Japan, which destroyed its legitimacy and accelerated the decentralization of military power to regional commanders. This failure catalyzed the growth of reformist and revolutionary societies, increasing society's organizational capacity and willingness to challenge the dynasty.\",\n  \"society_change\": 1.0,\n  \"state_change\": -1.2\n}",
    "1900-1909": "{\n  \"society_power\": 4.0,\n  \"state_power\": 1.5,\n  \"key_event\": \"Boxer Rebellion's failure and subsequent Qing reforms.\",\n  \"reasoning\": \"The catastrophic failure of the Boxer Rebellion shattered the Qing state's authority, fiscal capacity, and sovereignty, causing its power to collapse. Simultaneously, state reforms ironically empowered society by creating provincial assemblies, while the abolition of the exam system and the rise of revolutionary groups created a newly organized opposition.\",\n  \"society_change\": 1.5,\n  \"state_change\": -1.3\n}",
    "1910-1919": "{\n  \"society_power\": 5.5,\n  \"state_power\": 1.0,\n  \"key_event\": \"Xinhai Revolution and collapse into the Warlord Era.\",\n  \"reasoning\": \"The 1911 revolution shattered the central state, leading to the Warlord Era and near-zero state capacity. Meanwhile, new urban classes and nationalist sentiment fueled societal organization and mobilization, as demonstrated by the powerful May Fourth Movement.\",\n  \"society_change\": 1.5,\n  \"state_change\": -0.5\n}",
    "1920-1929": "{\n  \"society_power\": 4.5,\n  \"state_power\": 4.5,\n  \"key_event\": \"KMT's Northern Expedition and establishment of Nanjing government.\",\n  \"reasoning\": \"The Northern Expedition forged a new, functional central state out of the warlord-era collapse, dramatically increasing state power. This new KMT state then violently suppressed organized labor and communists in the 1927 Shanghai Massacre, significantly weakening a newly mobilized civil society.\",\n  \"society_change\": -1.0,\n  \"state_change\": 3.5\n}",
    "1930-1939": "{\n  \"society_power\": 5.8,\n  \"state_power\": 3.5,\n  \"key_event\": \"Japanese invasion forces a KMT-CCP United Front.\",\n  \"reasoning\": \"The KMT state's initial consolidation was shattered by the full-scale Japanese invasion, devastating its administrative capacity. Simultaneously, intense nationalist sentiment empowered civil society and military factions to force the state into a united front, demonstrating society's increased ability to direct national policy.\",\n  \"society_change\": 1.3,\n  \"state_change\": -1.0\n}",
    "1940-1949": "{\n  \"society_power\": 2.0,\n  \"state_power\": 7.5,\n  \"key_event\": \"Communist victory in the Civil War establishes a new state.\",\n  \"reasoning\": \"The KMT state collapsed due to war and hyperinflation, but was replaced by the disciplined and powerful PRC state. Simultaneously, years of war and the CPC's strategy of incorporating all social groups into the party-state decimated independent civil society.\",\n  \"society_change\": -3.8,\n  \"state_change\": 4.0\n}",
    "1950-1959": "{\n  \"society_power\": 1.0,\n  \"state_power\": 9.5,\n  \"key_event\": \"Communist Party consolidation creates an overwhelming Despotic Leviathan.\",\n  \"reasoning\": \"The new Communist state systematically eliminated all independent social power bases (landlords, bourgeoisie, intellectuals) while creating systems of total control like collectivization and the danwei, resulting in near-total state penetration of society.\",\n  \"society_change\": -1.0,\n  \"state_change\": 2.0\n}",
    "1960-1969": "{\n  \"society_power\": 0.5,\n  \"state_power\": 7.5,\n  \"key_event\": \"The Cultural Revolution destroys the institutional state from within.\",\n  \"reasoning\": \"The Great Famine and Cultural Revolution shattered an already atomized society, reducing its power to near zero. State power also decreased as Mao's assault on the party bureaucracy crippled its institutional capacity, even while its ultimate coercive control remained formidable.\",\n  \"society_change\": -0.5,\n  \"state_change\": -2.0\n}",
    "1970-1979": "{\n  \"society_power\": 3.0,\n  \"state_power\": 8.5,\n  \"key_event\": \"Death of Mao and Deng Xiaoping's rise to power.\",\n  \"reasoning\": \"State power rebounded as the Party rebuilt its bureaucracy after the Cultural Revolution and Deng established a new, more durable basis for legitimacy in economic reform. Society power surged briefly from near-total atomization with the Democracy Wall movement, showing a new capacity for public dissent before being suppressed by the re-consolidated state.\",\n  \"society_change\": 2.5,\n  \"state_change\": 1.0\n}",
    "1980-1989": "{\n  \"society_power\": 4.0,\n  \"state_power\": 9.0,\n  \"key_event\": \"Economic reforms, Tiananmen protests, and the June 4th crackdown.\",\n  \"reasoning\": \"Economic reforms empowered society, culminating in massive protests, but the state's brutal crackdown in 1989 decisively crushed this movement. This reasserted the state's overwhelming coercive power, even as its direct economic control lessened.\",\n  \"society_change\": 1.0,\n  \"state_change\": 0.5\n}",
    "1990-1999": "{\n  \"society_power\": 2.0,\n  \"state_power\": 9.5,\n  \"key_event\": \"State-led economic boom and crackdown on Falun Gong.\",\n  \"reasoning\": \"The state's power became overwhelming, fueled by fiscal recentralization and performance legitimacy from hyper-growth. Concurrently, the state's brutal crackdown on the Falun Gong movement annihilated the most significant independent social organization, causing civil society's power to collapse.\",\n  \"society_change\": -2.0,\n  \"state_change\": 0.5\n}",
    "2000-2009": "{\n  \"society_power\": 4.0,\n  \"state_power\": 9.6,\n  \"key_event\": \"WTO entry and internet growth fuels a 'Red Queen' race.\",\n  \"reasoning\": \"Massive economic growth following WTO accession supercharged the state's financial and technological capacity. Concurrently, the rapid proliferation of the internet enabled the growth of a nascent civil society and rights-defense movement, allowing society to organize and challenge state actions more effectively than at any point since 1989.\",\n  \"society_change\": 2.0,\n  \"state_change\": 0.1\n}",
    "2010-2019": "{\n  \"society_power\": 1.5,\n  \"state_power\": 9.9,\n  \"key_event\": \"Xi Jinping's consolidation of power and rise of digital surveillance.\",\n  \"reasoning\": \"Under Xi Jinping, the state's power became near-total through centralization, the removal of term limits, and an unprecedented digital surveillance apparatus. Concurrently, targeted actions like the '709 crackdown' and pervasive monitoring decimated civil society, atomizing dissent and erasing the limited gains of the previous decade.\",\n  \"society_change\": -2.5,\n  \"state_change\": 0.3\n}"
  }
}

==> experiments/results/china__openai-gpt-5.5.json <==
{
  "country": "China",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.5,
    "1890-1899": 4.5,
    "1900-1909": 5.8,
    "1910-1919": 6.6,
    "1920-1929": 5.8,
    "1930-1939": 4.8,
    "1940-1949": 3.2,
    "1950-1959": 1.5,
    "1960-1969": 1.3,
    "1970-1979": 2.0,
    "1980-1989": 3.2,
    "1990-1999": 3.5,
    "2000-2009": 4.3,
    "2010-2019": 3.3
  },
  "state_power": {
    "1880-1889": 5.0,
    "1890-1899": 4.0,
    "1900-1909": 4.2,
    "1910-1919": 3.2,
    "1920-1929": 4.7,
    "1930-1939": 4.4,
    "1940-1949": 6.5,
    "1950-1959": 8.8,
    "1960-1969": 8.3,
    "1970-1979": 8.6,
    "1980-1989": 8.2,
    "1990-1999": 8.7,
    "2000-2009": 9.2,
    "2010-2019": 9.7
  },
  "key_event": {
    "1880-1889": "Late Qing self-strengthening under foreign pressure",
    "1890-1899": "Sino-Japanese defeat and scramble for concessions",
    "1900-1909": "New Policies and provincial assemblies",
    "1910-1919": "Xinhai Revolution and May Fourth mobilization",
    "1920-1929": "Northern Expedition and 1927 White Terror",
    "1930-1939": "Full-scale Sino-Japanese War and occupation",
    "1940-1949": "CCP victory and PRC founding",
    "1950-1959": "Great Leap communes and Leninist party-state consolidation",
    "1960-1969": "Cultural Revolution and PLA restoration of control",
    "1970-1979": "Post-Mao recentralization and reform opening",
    "1980-1989": "Reform-era opening and Tiananmen crackdown",
    "1990-1999": "Post-Tiananmen tightening amid market reforms",
    "2000-2009": "WTO boom and adaptive Party-state expansion",
    "2010-2019": "Xi-era centralization and digital securitization"
  },
  "reasoning": {
    "1880-1889": "The Qing state retained a large bureaucracy, tax apparatus, and imperial legitimacy, but its fiscal-military capacity and territorial control were weakened by foreign encroachment, rebellions' aftermath, and dependence on provincial officials. Civil society had lineage, guild, gentry, and local charitable networks with some capacity for local coordination, but little autonomous ability to hold the imperial state accountable or mobilize nationally.",
    "1890-1899": "The Qing state retained a bureaucracy and provincial coercive capacity, but defeat by Japan, indemnities, foreign concessions, decentralization, and Boxer-type militia activity pushed it from moderate toward weak effective control. Civil society strengthened through treaty-port publics, newspapers, reform associations, merchant networks, Christian communities, petitions, and local militias, though it remained fragmented and often suppressible rather than a routine check on the state.",
    "1900-1909": "Late Qing reforms modestly rebuilt administrative, police, educational, and military capacity after the Boxer disaster, but foreign constraints, indemnities, provincial militarization, and a weak regency kept the central state weak. Civil society rose substantially as modern schools, press, chambers of commerce, boycotts, constitutionalist groups, revolutionary networks, and 1909 provincial assemblies gave urban and provincial elites durable platforms for mobilization.",
    "1910-1919": "The fall of the Qing and post-1916 warlord fragmentation left the central state with weak fiscal, military, and administrative reach despite coercive regional armies. Civil society strengthened through parties, chambers of commerce, newspapers, students, New Culture activism, and the May Fourth movement, though it remained mostly urban and vulnerable to military repression.",
    "1920-1929": "The Northern Expedition and Nanjing government restored a more coherent central state than the warlord nadir, but authority remained uneven, fiscally limited, and constrained by militarists and foreign powers. Civil society reached a high point in strikes, boycotts, unions, and peasant associations, but the 1927 purges sharply reduced autonomous labor, Communist, and radical associational power by decade’s end.",
    "1930-1939": "Nanjing Decade reforms, currency centralization, and coercive party-state building raised Nationalist capacity in core areas, but Japanese conquest after 1937, loss of revenue-rich regions, warlord bargains, and relocation to Chongqing left overall Chinese state power still weak-to-moderate. Autonomous society was damaged by KMT repression, rural distress, occupation violence, refugee disruption, and disasters such as the Yellow River flood, only partly offset by nationalist resistance and Communist-led rural mobilization.",
    "1940-1949": "Although most of the decade featured extreme fragmentation, KMT fiscal collapse, occupation, famine, and civil war, by 1949 the CCP had destroyed the main KMT armies and founded a centralized party-state with expanding coercive, fiscal, and administrative reach. Civil society retained moments of urban protest and peasant mobilization, but war devastation, hyperinflation, land reform violence, party rectification, and incorporation into CCP-controlled mass organizations sharply reduced autonomous capacity.",
    "1950-1959": "By 1959 the CCP had built a pervasive Leninist party-state through land reform, campaigns, collectivization, danwei, communes, planning, and coercive surveillance, giving it overwhelming reach despite administrative distortions. Autonomous civil society was reduced to a very low level as landlords, private business, religious bodies, independent intellectuals, clan authorities, and peasant/family autonomy were destroyed, absorbed, or intimidated into state-led structures.",
    "1960-1969": "Civil society remained atomized: Red Guard and factional mobilization briefly showed collective capacity, but it was Mao-licensed, violent, unstable, and then crushed or absorbed by PLA-led Revolutionary Committees. State power fell somewhat from the late-1950s peak because famine and Cultural Revolution chaos damaged regular administration, but communes, hukou, work units, militarization, nuclear capability, and PLA intervention left the state still overwhelmingly able to penetrate and coerce society.",
    "1970-1979": "After Mao, the Party-state restored ministries, courts, schools, cadre systems, diplomatic reach, and centralized coercive control, raising state capacity despite lingering bureaucratic and military weaknesses. Civil society remained highly constrained after the suppression of mass factional politics and Democracy Wall, but early market reforms, revived education, foreign contact, and peasant household autonomy modestly widened social space.",
    "1980-1989": "Market reforms, decollectivization, universities, media debate, and legal rebuilding gave households, entrepreneurs, students, and intellectuals more autonomy and mobilizational capacity, but the June 1989 crackdown kept independent society weak overall. The party-state lost some direct command-economy and central fiscal control, yet rebuilt bureaucratic/legal capacity, imposed intrusive population control, and demonstrated overwhelming coercive capacity at Tiananmen.",
    "1990-1999": "The CCP-state emerged from 1989 with tighter political controls, then gained fiscal, administrative, coercive, and legitimacy resources through the 1994 tax reform, technocratic restructuring, growth, nationalism, and crackdowns such as Falun Gong. Civil society remained weak and easily suppressed, but marketization, migration, private business, village elections, commercial media, and early internet use modestly expanded non-state resources and networks outside the old danwei system.",
    "2000-2009": "The WTO-era boom, fiscal growth, surveillance/security buildout, Olympics, stimulus, and stability-maintenance apparatus pushed an already strong Party-state into still deeper administrative and coercive penetration. Civil society gained real but constrained capacity through the internet, NGOs, rights lawyers, private property claims, protests, and volunteering, yet co-optation, censorship, and crackdowns kept it in the weak range.",
    "2010-2019": "From an already very high 2000s state-power baseline, Xi-era centralization, anti-corruption discipline, Party penetration of institutions and firms, digital surveillance, NGO/legal crackdowns, and Xinjiang securitization pushed state capacity closer to total social penetration, despite economic and demographic headwinds. Civil society retained pockets of mobilization, especially online and in Hong Kong, but autonomous organization, rights lawyering, media, religion, academia, and NGOs were substantially narrowed, leaving society weaker than in the more pluralized 2000s."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1890-1899 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1890-1899. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1900-1909": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1900-1909 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1900-1909. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "Trends:\n- **Continued decentralization of Qing coercive/fiscal power to provinces and regional commanders** (1890s): strengthened **provincial state actors**, but weakened the **central Qing state**.\n- **Foreign imperial penetration through treaty ports, concessions, rail/mining rights, indemnities, and extraterritoriality**: weakened the **Qing state’s sovereignty and fiscal autonomy**; strengthened some **urban commercial groups** operating in treaty-port spaces.\n- **Growth of treaty-port commerce, newspapers, study societies, reform associations, and merchant networks** especially after 1895: strengthened **civil society**, particularly urban literati-merchants and reformist publics.\n- **Expansion of missionary activity and Chinese Christian communities** in the countryside: created alternative social organizations, strengthening parts of **civil society**, but also provoked anti-Christian mobilization and exposed Qing weakness.\n- **Economic and demographic stress in North China**—population pressure, rural poverty, natural disasters, and local insecurity: weakened the **state’s local governing capacity** and strengthened **militias, sects, secret societies, and Boxer-type groups**.\n- **Post-1895 turn toward institutional reform—modern schools, military modernization, railways, industry, and bureaucratic restructuring**: aimed to strengthen the **state**, but also empowered new educated and commercial groups in **society**.\n\nEvents:\n- **1891 anti-missionary riots in the Yangzi valley, including Wuhu**: showed weak Qing local control; strengthened militant local **society** against both missionaries and officials.\n- **1894–1895 First Sino-Japanese War**: disastrous defeat weakened the **Qing state**, especially its military prestige and naval power.\n- **1895 Treaty of Shimonoseki**: ceded Taiwan, recognized Korean independence, opened more ports, allowed foreign factories, and imposed a huge indemnity; sharply weakened the **state**.\n- **1895 Gongche Shangshu petition by examination candidates in Beijing**: an unprecedented literati political mobilization; strengthened reformist **civil society**.\n- **1895 Triple Intervention by Russia, France, and Germany** forcing Japan to return Liaodong**: exposed Qing dependence on foreign powers; weakened **state sovereignty**.\n- **1896 Sino-Russian agreements and railway rights in Manchuria**: increased foreign control over strategic territory; weakened the **state**.\n- **1897 Juye Incident and German seizure/lease of Jiaozhou Bay, followed by the 1897–1898 “scramble for concessions”**: weakened **Qing sovereignty** and intensified popular anti-foreign sentiment in **society**.\n- **1898 Hundred Days’ Reform**: attempted to strengthen the **state** through institutional modernization, while also energizing reformist **society**.\n- **1898 Empress Dowager Cixi’s coup ending the reforms**: weakened reformist **civil society** and preserved conservative court control, but left the **state** institutionally weaker.\n- **1899 spread and partial official toleration of the Boxer movement in Shandong and North China**: strengthened violent local **society** and militias; weakened effective **state monopoly of force**.",
    "1900-1909": "Trends:\n- **Late Qing “New Policies” state-building (1901-1909):** new ministries, police, modern schools, legal reforms, fiscal reforms, and administrative restructuring modestly **strengthened state capacity**, but implementation often empowered provincial officials and local elites.\n- **Modern army creation and provincial militarization:** New Army units increased coercive capacity, but because many were financed/controlled provincially and infiltrated by radicals, this **strengthened the state militarily but weakened central Qing control**.\n- **Expansion of modern education, press, and study abroad, especially in Japan:** produced students, journalists, teachers, and activists outside the old examination order; **strengthened civil society** and nationalist/revolutionary mobilization, while also supplying talent to the state.\n- **Growth of chambers of commerce, professional associations, student groups, and constitutionalist societies:** urban elites gained organizational capacity and public voice; **strengthened civil society** and constrained officials.\n- **Fiscal strain from indemnities and foreign debt:** the Boxer indemnity and foreign control over key revenues limited sovereignty and forced new taxes; **weakened the Qing state fiscally and politically**, while stimulating anti-foreign nationalism in society.\n- **Railway, mining, and “rights recovery” movements:** gentry-merchants and provincial elites organized to reclaim economic concessions from foreigners; **strengthened organized society and provincial interests**, while complicating central state control.\n- **Anti-opium campaigns after 1906:** state-led suppression of opium production and consumption expanded bureaucratic reach; **strengthened state regulatory capacity**, though it relied heavily on local society for enforcement.\n\nEvents:\n- **1900 Boxer Uprising and Eight-Nation invasion:** exposed Qing weakness and brought foreign occupation of Beijing; **weakened the state**, while showing the disruptive power of popular mobilization.\n- **1901 Boxer Protocol:** imposed huge indemnities, foreign troops, and diplomatic restrictions; **weakened Qing sovereignty and fiscal autonomy**, fueling nationalist resentment in society.\n- **1901 launch of the New Policies reforms:** court commitment to military, educational, administrative, and economic reform; intended to **strengthen the state**, but also opened political space for elites.\n- **1904-1905 Russo-Japanese War fought largely in Manchuria:** foreign armies operated on Chinese territory, highlighting Qing impotence; Japan’s victory also inspired Chinese reformers, **weakening state legitimacy and strengthening constitutionalist/nationalist society**.\n- **1905 abolition of the civil service examinations:** destroyed the old state-gentry recruitment mechanism; **weakened the traditional Qing state order** and pushed elites into schools, associations, journalism, and politics, **strengthening civil society**.\n- **1905 anti-American boycott:** merchants, students, and urban groups mobilized against U.S. exclusion policies; **strengthened civil society and nationalist collective action**, while embarrassing the Qing state.\n- **1905 founding of the Tongmenghui in Tokyo:** created a coordinated revolutionary organization under Sun Yat-sen; **strengthened anti-Qing civil society/revolutionary networks** and weakened dynastic legitimacy.\n- **1906 imperial edict promising constitutional government:** attempted to preserve Qing rule through controlled reform; **strengthened the state’s reformist claim**, but also legitimized demands from constitutionalists and assemblies, **strengthening society**.\n- **1908 Outline of the Constitution and deaths of Guangxu and Cixi:** the constitution remained highly monarchic, disappointing reformers; the succession of child emperor Puyi under a regency **weakened central authority**.\n- **1909 elections and convening of provincial assemblies:** gave gentry, merchants, and educated elites formal political platforms; **strengthened civil society and provincial power**, while limiting unchecked bureaucratic rule.",
    "1910-1919": "Trends:\n- Militarization through the New Army and then warlord armies: strengthened coercive power of regional military actors, but weakened the unified central state and often intimidated civil society.\n- Fiscal and administrative fragmentation after 1911: provinces and warlords retained taxes and armies; weakened central state capacity, while giving local elites more room.\n- Growth of urban commerce, chambers of commerce, newspapers, schools, and student associations: strengthened civil society, especially in treaty-port and provincial capitals.\n- World War I–era industrial expansion, especially textiles and light industry: strengthened merchants, workers, and urban associations; modestly broadened civil society.\n- New Culture intellectual movement from 1915 onward, centered on journals such as *New Youth*: strengthened civil society by expanding public debate, anti-traditional criticism, and student activism.\n- Persistent foreign imperial pressure and treaty-port privileges: weakened Chinese state sovereignty, while sometimes creating protected spaces for urban civil organization.\n\nEvents:\n- 1911 Railway Protection Movement in Sichuan and elsewhere: strengthened provincial gentry/merchant mobilization; weakened Qing state authority.\n- October 1911 Wuchang Uprising and Xinhai Revolution: destroyed Qing central authority; empowered revolutionary groups, provincial assemblies, and military governors.\n- February 1912 abdication of the Qing emperor and founding of the Republic of China: ended imperial state structure; briefly strengthened constitutional politics and civil society.\n- 1912–13 parliamentary elections and the rise of the Guomindang: strengthened electoral civil society and party organization.\n- 1913 assassination of Song Jiaoren and Yuan Shikai’s suppression of the “Second Revolution”: weakened parties, parliament, and civil society; strengthened Yuan’s centralized executive and military state.\n- 1914 dissolution of parliament and Yuan’s new constitutional compact: strengthened authoritarian state power; weakened constitutional checks and organized society.\n- 1915 Twenty-One Demands by Japan: weakened Chinese sovereignty and state legitimacy; stimulated nationalist public opinion.\n- 1915–16 Yuan Shikai’s attempted monarchy and the National Protection War: weakened Yuan’s central state project; strengthened provincial military autonomy and anti-authoritarian mobilization.\n- June 1916 death of Yuan Shikai: sharply weakened central state power and accelerated warlord fragmentation.\n- 1917 entry into World War I and internal disputes over participation: modestly improved international claims, but exposed weak central authority and factionalism.\n- 1919 Versailles decision over Shandong and the May Fourth protests: weakened legitimacy of the Beijing government; greatly strengthened student, merchant, worker, and nationalist civil society mobilization.",
    "1920-1929": "Trends:\n- **Warlord fragmentation and militarized taxation (early–mid 1920s):** weakened the **central state** while strengthening local coercive military power; heavy levies, requisitions, and violence weakened **society**.\n- **Growth of urban civil society in treaty ports and cities:** student groups, newspapers, chambers of commerce, professional associations, unions, and boycott committees strengthened **society’s capacity to mobilize**.\n- **Rise of organized labor and peasant associations, especially 1921-1927:** strengthened **society** through strikes, unions, and rural collective action, but also tied many groups to party organizations.\n- **KMT Leninist-style party-building in Guangdong, with Soviet aid:** strengthened the **state/party apparatus** through cadre organization, propaganda, Whampoa military training, and political discipline.\n- **Anti-imperialist nationalism and boycott politics:** strengthened **society** by creating mass mobilization networks; also helped the KMT claim legitimacy as a national state-builder.\n- **Expansion of coercive party-state rule after 1927:** strengthened the **Nationalist state** but weakened autonomous **civil society**, especially labor unions, Communist networks, and peasant organizations.\n\nEvents:\n- **Zhili-Anhui War, 1920, and subsequent warlord wars:** exposed and deepened the weakness of the **central state**; empowered regional militarists over society.\n- **Founding of the Chinese Communist Party, 1921:** strengthened organized **civil society/opposition capacity**, especially among workers, students, and later peasants.\n- **First United Front and KMT reorganization, 1923-1924; Whampoa Military Academy founded, 1924:** strengthened the **KMT’s state-building and military capacity**.\n- **May Thirtieth Movement, 1925:** nationwide strikes, protests, and boycotts after shootings in Shanghai strengthened **civil society** and anti-imperialist mobilization.\n- **Canton-Hong Kong Strike, 1925-1926:** strengthened organized labor and nationalist **society**, while also increasing the KMT government’s leverage in Guangdong.\n- **Northern Expedition, 1926-1928:** defeated or absorbed many warlords, strengthening the emerging **Nationalist state**; also mobilized workers and peasants along the route.\n- **Shanghai workers’ uprisings and Chiang Kai-shek’s April 12 purge, 1927:** workers briefly strengthened **society**, but the massacre and White Terror severely weakened autonomous unions, Communists, and radical associations while strengthening coercive **state/party** power.\n- **Establishment of the Nanjing Nationalist Government, 1927, and nominal national unification after the Northeast Flag Replacement, 1928:** strengthened the **central state**, though unevenly and with continued regional militarist autonomy.\n- **Jinan Incident, 1928:** Japanese intervention exposed limits on Chinese **state sovereignty** while fueling nationalist mobilization in **society**.\n- **Sino-Soviet conflict over the Chinese Eastern Railway, 1929:** the Nationalist state asserted sovereignty, but military defeat exposed continued weakness of the **state** against foreign powers.",
    "1930-1939": "Trends:\n- **Nanjing Decade state-building (early–mid 1930s):** tariff autonomy, central banking, legal codes, roads/railways, and bureaucratic expansion **strengthened the Nationalist state**, especially in core provinces.\n- **Persistent warlordism and militarization:** regional armies and factional bargains continued to limit Nanjing’s reach, **weakening central state power** and subordinating local society to armed actors.\n- **KMT party-state tutelage and repression:** censorship, secret police, Blue Shirts influence, and campaigns such as the New Life Movement **strengthened coercive state capacity** but **weakened autonomous civil society**.\n- **Rural distress and social fragmentation:** depression-era price shocks, debt, taxation, floods, and landlord-tenant tensions **weakened rural society** and created openings for Communist mobilization.\n- **Communist rural base-building:** Jiangxi Soviet practices, later Yan’an institutions, land policies, peasant associations, and party-army organization **strengthened an alternative revolutionary state** and mobilized parts of society against landlords and the KMT.\n- **Japanese encroachment and occupation after 1931:** loss of territory, puppet regimes, extraction, and violence **weakened the Chinese state and civil society**, while also stimulating nationalist resistance networks.\n- **Wartime relocation and interior mobilization after 1937:** movement of government offices, factories, universities, and refugees inland **preserved some state capacity** and created new civic mobilization, but **disrupted local society massively**.\n\nEvents:\n- **Central Plains War, 1930:** Chiang Kai-shek defeated major warlord rivals; **strengthened Nanjing’s central authority**, though the war drained state finances and society.\n- **Mukden Incident and Japanese seizure of Manchuria, 1931:** **severely weakened Chinese sovereignty/state power** and exposed Nationalist limits; disrupted Manchurian society.\n- **Creation of Manchukuo, 1932:** **strengthened Japanese puppet-state power** while **weakening the Chinese state** and subordinating local civil society.\n- **Shanghai War, 1932:** Japanese attack on Shanghai damaged a major urban-commercial center; **weakened society and state prestige**, but fueled nationalist mobilization.\n- **KMT encirclement campaigns against the Jiangxi Soviet, 1930–1934:** **strengthened Nationalist coercive reach** in some areas and eventually **weakened the CCP’s Jiangxi state**, while militarizing rural society.\n- **Long March, 1934–1935, and Zunyi Conference, 1935:** collapse of the Jiangxi Soviet **weakened the CCP territorially**, but survival and Mao’s rise **strengthened CCP organizational cohesion**.\n- **Currency reform introducing the fabi, 1935:** **strengthened Nationalist fiscal and monetary state capacity** in the short run by centralizing currency control.\n- **Xi’an Incident, 1936:** Chiang was forced to accept a united front against Japan; **constrained KMT state autonomy** but **strengthened anti-Japanese social and Communist legitimacy**.\n- **Marco Polo Bridge Incident, July 1937:** began full-scale Sino-Japanese War; **weakened Nationalist territorial control** but triggered broad national mobilization.\n- **Fall of Shanghai and Nanjing/Nanjing Massacre, 1937:** **devastated urban civil society**, weakened Nationalist state prestige, and intensified resistance sentiment.\n- **Yellow River dike breach, 1938:** Nationalist defensive flooding slowed Japan but killed/displaced huge numbers; **weakened society and state legitimacy**.\n- **Fall of Wuhan and Guangzhou, 1938:** **reduced Nationalist revenue, territory, and industrial capacity**, though the move to Chongqing preserved a wartime state core.",
    "1940-1949": "Trends:\n- **Wartime fragmentation and militarization (1940-1949):** Japanese occupation, warlord forces, KMT armies, CCP bases, and later civil-war fronts divided authority. **Weakened the unified Chinese state; weakened society** through conscription, violence, refugees, and local coercion.\n- **Nationalist/KMT fiscal and administrative decay (especially 1945-1949):** corruption, forced conscription, tax farming, and dependence on inflationary finance eroded capacity and legitimacy. **Weakened the KMT state; weakened urban and rural society** economically.\n- **CCP base-area state-building in North China and Manchuria:** taxation, courts, party committees, militias, cadre networks, and mass organizations expanded under CCP control. **Strengthened the CCP proto-state; strengthened mobilized society but weakened autonomous society.**\n- **Rural land and class mobilization, especially after 1946:** rent reduction and land reform attacked landlords and lineage/gentry authority. **Strengthened CCP state power and peasant mobilization; weakened traditional local civil society elites.**\n- **Urban social mobilization against the KMT, 1945-1949:** students, workers, professionals, and merchants protested inflation, civil war, and repression. **Strengthened society’s oppositional capacity; weakened KMT legitimacy; later met by state repression.**\n- **Economic destruction, displacement, and famine conditions:** war damage, refugee flows, and market breakdown reduced local resilience. **Weakened both state capacity and civil society.**\n\nEvents:\n- **New Fourth Army Incident, January 1941:** KMT forces attacked CCP troops, effectively ending serious KMT-CCP cooperation. **Weakened national state cohesion; polarized society.**\n- **Yan’an Rectification Campaign, 1942-1944:** Mao consolidated ideological and organizational control over the CCP. **Strengthened the CCP party-state; weakened pluralism inside party and society.**\n- **Henan famine, 1942-1943:** millions died amid drought, war extraction, and poor relief. **Weakened society; damaged KMT state legitimacy.**\n- **Japanese Operation Ichigo, 1944:** Japan overran large areas of Nationalist-held China and exposed KMT military weakness. **Weakened the KMT state; devastated local society.**\n- **Japanese surrender and end of occupation, August 1945:** removed the main foreign occupier but created a power vacuum. **Nominally strengthened Chinese sovereignty; intensified KMT-CCP competition.**\n- **Soviet invasion of Manchuria and CCP entry into the region, 1945-1946:** Japanese/Manchukuo structures collapsed; CCP gained strategic territory and arms access. **Strengthened CCP state-building; weakened KMT prospects.**\n- **Full-scale Chinese Civil War, 1946:** negotiations failed and nationwide KMT-CCP war resumed. **Weakened society broadly; eventually weakened the KMT state and strengthened the CCP state.**\n- **Gold yuan currency reform and hyperinflation collapse, 1948:** the KMT’s currency reform failed disastrously. **Weakened the KMT state; impoverished urban society and business groups.**\n- **Liaoshen, Huaihai, and Pingjin campaigns, 1948-1949:** CCP forces destroyed the main KMT armies in Manchuria, central China, and North China. **Decisively weakened the KMT state; strengthened the CCP state.**\n- **Founding of the People’s Republic of China and KMT retreat to Taiwan, 1949:** CCP took national power on the mainland. **Strengthened a centralized party-state; sharply weakened independent civil society.**",
    "1950-1959": "Trends:\n- **Leninist party-state penetration of everyday life (1950s):** expansion of CCP branches, cadres, police, courts, work units (*danwei*), neighborhood committees, and mass organizations. **Strengthened the state; weakened independent civil society.**\n- **Destruction or absorption of independent social elites and associations:** landlords, merchants, religious groups, independent intellectuals, lineage/clan authorities, and private charities were attacked, regulated, or incorporated into state-led bodies. **Strengthened the state; weakened society.**\n- **Shift to Soviet-style central planning and state ownership, especially after the First Five-Year Plan began in 1953:** heavy industry, fiscal extraction, and bureaucratic coordination expanded. **Strengthened state capacity; reduced private economic autonomy.**\n- **Rural collectivization, from mutual-aid teams to cooperatives and then communes:** peasants lost control over land, labor, and grain. **Strengthened state control over society; weakened rural society.**\n- **Expansion of surveillance and campaign governance:** repeated mass campaigns made political loyalty a condition of survival and encouraged denunciation. **Strengthened coercive state power; fragmented society.**\n- **Population growth, literacy campaigns, public health campaigns, and expanded schooling:** increased the state’s administrative reach, while also modestly increasing social capacity. **Strengthened both, but under state domination.**\n\nEvents:\n- **1950 Agrarian Reform Law and land reform campaigns:** land redistributed, landlords dispossessed, many executed or humiliated. **Weakened old rural society; strengthened CCP authority among peasants.**\n- **1950 Marriage Law:** attacked arranged marriage, concubinage, and patriarchal family authority. **Weakened traditional social hierarchies; strengthened the state as arbiter of family life.**\n- **1950–1953 Korean War mobilization:** mass conscription, propaganda, rationing, and “Resist America, Aid Korea” campaigns. **Strengthened state mobilizational power; narrowed social autonomy.**\n- **1950–1953 Campaign to Suppress Counterrevolutionaries:** arrests, executions, and intimidation of former KMT personnel, religious figures, landlords, and dissenters. **Greatly strengthened coercive state power; weakened society.**\n- **1951–1952 Three-Anti and Five-Anti campaigns:** targeted corruption, tax evasion, bribery, and private business. **Strengthened state control over bureaucracy and urban capitalists; weakened private civil society.**\n- **1954 Constitution and creation of the National People’s Congress system:** formalized PRC institutions under CCP supremacy. **Strengthened state institutional capacity; did not create autonomous society.**\n- **1955–1956 “High tide” of collectivization and socialist transformation of private industry and commerce:** cooperatives and joint state-private firms became dominant. **Strengthened the state; weakened peasants and private business.**\n- **1956–1957 Hundred Flowers Campaign followed by the 1957 Anti-Rightist Campaign:** brief criticism was invited, then hundreds of thousands were punished. **Momentarily opened society, then severely weakened intellectual and civic autonomy; strengthened the state.**\n- **1958 Great Leap Forward and creation of People’s Communes:** communes combined production, local administration, militia, welfare, and dining halls. **Massively strengthened state reach into rural life; weakened family and village autonomy.**\n- **1959 Lushan Conference and purge of Peng Dehuai:** criticism of the Great Leap Forward was crushed. **Strengthened Mao’s personal and party-state authority; weakened internal checks and social truth-telling.**\n- **1959 Tibetan uprising and PLA crackdown:** rebellion suppressed, Dalai Lama fled, direct PRC control deepened. **Strengthened the state; weakened Tibetan religious and social institutions.**",
    "1960-1969": "Trends:\n- **Post–Great Leap Forward famine and recovery (1960-62, then recovery through 1965):** mass mortality, rural exhaustion, and economic collapse weakened both society and state capacity; later pragmatic recovery policies under Liu Shaoqi/Deng Xiaoping restored some state capacity and gave peasants limited economic breathing room.\n- **Reassertion of Maoist ideological control and personality cult (early-mid 1960s):** strengthened Mao’s personal command over the party-state while weakening institutional restraints inside the state and any autonomous social space.\n- **Persistence of communes, hukou controls, and work-unit organization:** strengthened the state’s administrative penetration of everyday life; weakened society by limiting mobility, independent association, and economic autonomy.\n- **Sino-Soviet split and growing militarization:** pushed China toward self-reliance, defense mobilization, and suspicion of “revisionism”; strengthened coercive/security arms of the state, especially the PLA.\n- **Third Front industrialization and strategic relocation of industry from 1964 onward:** strengthened state military-industrial capacity and central planning reach, while extracting resources from civilian society.\n- **Cultural Revolution-era erosion of regular party and bureaucratic institutions, 1966-69:** weakened the ordinary state apparatus; briefly empowered mass factions and Red Guards, but not stable civil society, and ultimately increased military dominance over society.\n\nEvents:\n- **1960 Soviet withdrawal of advisers and aid:** weakened state economic and technical capacity; accelerated state-led self-reliance and militarization.\n- **1960-62 peak of the Great Famine:** devastated rural society and exposed catastrophic state failure; weakened state legitimacy and administrative effectiveness.\n- **1962 “Seven Thousand Cadres Conference”:** allowed criticism of Great Leap policies and strengthened pragmatic party administrators, modestly constraining Mao’s policy dominance for a time.\n- **1963-66 Socialist Education Movement:** strengthened state/party surveillance and ideological discipline in villages and workplaces; weakened local autonomy.\n- **October 1964 first Chinese atomic bomb test:** strengthened the state’s military capacity and international standing.\n- **May 1966 May 16 Notification and launch of the Cultural Revolution:** Mao mobilized society against the party bureaucracy; weakened formal state institutions while empowering Mao personally.\n- **August 1966 Red Guard mobilization and “Destroy the Four Olds” campaign:** temporarily empowered radical youth movements, but also unleashed coercive violence that weakened social trust, education, and independent civic life.\n- **1967 “January Storm” and nationwide power seizures:** shattered many local party-state organs; mass factions gained power briefly, but disorder weakened both state capacity and social stability.\n- **1967-68 PLA intervention and creation of Revolutionary Committees:** restored order and strengthened military control of the state; weakened autonomous mass factions.\n- **1968-69 “Down to the Countryside” movement:** dispersed urban youth and reduced urban unrest; strengthened state control over cities while disrupting education and family/social networks.\n- **1969 Sino-Soviet border clashes and Ninth Party Congress:** external threat strengthened militarization and internal discipline; the Congress institutionalized Cultural Revolution gains and PLA influence.",
    "1970-1979": "Trends:\n- **Post–Cultural Revolution recentralization and demobilization of mass politics (1970-1979):** Red Guard/factional mobilization was suppressed, the PLA and Party committees restored order, and society’s autonomous mobilizing power weakened; coercive state power strengthened, though bureaucratic capacity remained damaged until late decade.\n- **Rebuilding of Party-state institutions after Mao, especially 1977-1979:** Ministries, schools, courts, planning bodies, and cadre systems were restored; this strengthened state capacity and predictability, with only limited gains for society.\n- **Shift from collective command economy toward reform, 1978-1979:** early household-responsibility experiments in Anhui/Sichuan, revival of markets and sideline production, and decentralization to localities weakened commune control and strengthened peasant/economic society, while also improving the state’s fiscal and governing capacity over time.\n- **Opening to the outside world, 1971-1979:** UN recognition, rapprochement with the U.S., foreign trade/technology imports, and sending students abroad strengthened the state internationally but also widened social access to outside ideas and information.\n- **Tightening population governance in the late 1970s:** the move toward the one-child policy in 1979 expanded state penetration into family life, strengthening state power and weakening household autonomy.\n\nEvents:\n- **1971 Lin Biao incident:** Mao’s designated successor died after an alleged coup/flight; this weakened elite cohesion and state legitimacy but reinforced Mao’s personal dominance in the short term.\n- **1971 PRC gains China’s UN seat:** increased international recognition and diplomatic capacity of the Chinese state.\n- **1972 Nixon visit and Shanghai Communiqué:** strengthened the state’s geopolitical position and opened channels for trade, technology, and social contact with the West.\n- **April 1976 Tiananmen Incident after Zhou Enlai’s death:** popular mourning turned into protest; it showed latent social power but was suppressed, strengthening hardline state control temporarily.\n- **September–October 1976 Mao’s death and arrest of the Gang of Four:** ended the Cultural Revolution; weakened radical mobilizational politics and enabled reconstruction of a more bureaucratic, centralized state.\n- **1977 restoration of the gaokao and Deng Xiaoping’s return to power:** rebuilt meritocratic recruitment and technocratic state capacity; also gave families and students a nonpolitical path for advancement.\n- **December 1978 Third Plenum of the 11th CCP Central Committee:** launched “reform and opening,” shifted legitimacy from class struggle to growth, strengthening state adaptability while expanding economic space for society.\n- **1978-1979 Democracy Wall movement and Wei Jingsheng’s arrest:** briefly strengthened urban civil expression, then the crackdown reaffirmed Party limits on autonomous society.\n- **1979 normalization of U.S.-China relations:** strengthened state diplomacy and access to capital/technology; modestly expanded societal exposure to the outside world.\n- **1979 Sino-Vietnamese War:** demonstrated and reinforced centralized military command, though poor PLA performance exposed limits in state capacity.",
    "1980-1989": "Trends:\n- **Rural decollectivization and the household responsibility system (early 1980s):** weakened the state’s direct control over peasants and production; strengthened households and local market society, while also boosting regime legitimacy through growth.\n- **Marketization, “reform and opening,” and growth of TVEs/private business:** weakened the planned-economy state monopoly; strengthened local governments, entrepreneurs, workers outside the old command system, and society’s economic autonomy.\n- **Fiscal and administrative decentralization to provinces/localities:** weakened central state control; strengthened local state actors and local business networks.\n- **Rebuilding of legal, educational, and bureaucratic institutions after the Cultural Revolution:** strengthened state capacity and routinized governance; also gave citizens, lawyers, students, and intellectuals more institutional space.\n- **Expansion of universities, media debate, and intellectual liberalization:** strengthened civil society’s ability to criticize corruption, demand rights, and mobilize—especially among students and urban professionals.\n- **Rising inflation, corruption, inequality, and dual-track pricing abuses in the late 1980s:** weakened state legitimacy; strengthened social grievances and protest potential.\n- **One-child policy implementation and population-control bureaucracy:** strengthened the intrusive capacity of the state over families; weakened private/social autonomy in reproduction.\n\nEvents:\n- **1980 creation of Special Economic Zones, especially Shenzhen:** strengthened state-led developmental capacity while also empowering market actors and foreign-linked business networks.\n- **1981 CCP “Resolution on Certain Questions in the History of Our Party”:** strengthened the party-state by closing the Mao-era legitimacy crisis and consolidating Deng-era reform authority.\n- **1982 PRC Constitution:** strengthened institutionalized state authority; formally recognized limited legal rights, modestly strengthening society’s claims against arbitrary rule.\n- **1983 “Anti-Spiritual Pollution” campaign:** strengthened ideological control by the party-state; weakened liberal intellectual and cultural society.\n- **1984 urban economic reform decisions and expansion of coastal opening:** strengthened reformist state capacity and local growth coalitions; strengthened nonstate economic society.\n- **1986 student demonstrations for political reform:** showed growing civil-society mobilization; challenged state authority.\n- **January 1987 removal of Hu Yaobang as CCP general secretary:** strengthened conservative party control; weakened reformist and student/intellectual hopes.\n- **1988 price-reform panic and inflation surge:** weakened state credibility and intensified public anger over corruption and inequality.\n- **April–June 1989 Tiananmen protests and June 4 crackdown:** protests greatly strengthened visible civil-society mobilization; the military crackdown sharply strengthened coercive state power and severely weakened independent society.",
    "1990-1999": "Trends:\n- **Post-Tiananmen political tightening throughout the 1990s**: surveillance, censorship, arrests of dissidents, tighter controls on universities, media, labor, religion, and NGOs — **strengthened the state; weakened autonomous civil society**.\n- **Marketization and global economic integration after 1992**: rapid growth of private business, foreign investment, export zones, and coastal capitalism — **strengthened the state** through growth and legitimacy, but also **strengthened society** by creating non-state economic actors and resources outside the old danwei system.\n- **Fiscal and administrative recentralization, especially after the 1994 tax-sharing reform**: Beijing gained a larger, more reliable revenue base and stronger macroeconomic control — **strengthened the central state**, especially vis-à-vis provinces and localities.\n- **SOE restructuring and “xiagang” layoffs in the late 1990s**: millions of state-sector workers lost cradle-to-grave employment and welfare — **strengthened the state’s fiscal/industrial control**, but **weakened organized worker society** tied to danwei institutions while also generating labor unrest.\n- **Mass rural-to-urban migration and erosion of danwei control**: migrant labor, urbanization, and market employment reduced everyday dependence on state work units — **strengthened society’s social mobility and informal networks**, though hukou and policing preserved strong state leverage.\n- **Legal and institutional construction**: expansion of courts, administrative law, commercial law, village elections, and “rule of law” language — **strengthened state capacity**, while giving citizens and villagers limited tools to contest officials, modestly **strengthening society**.\n- **Growth of media commercialization, telecoms, and early internet use**: newspapers, television markets, pagers, mobile phones, and internet access expanded public communication — **strengthened society’s information capacity**, while prompting the state to build new censorship and monitoring tools.\n\nEvents:\n- **1992 Deng Xiaoping’s Southern Tour and the 14th Party Congress**: revived market reform after post-1989 retrenchment — **strengthened the state’s developmental legitimacy** and **expanded society’s economic autonomy**.\n- **1994 tax-sharing reform**: shifted revenue upward to Beijing and created a stronger national fiscal system — **strengthened the central state**.\n- **1995–1996 Taiwan Strait Crisis**: missile tests and military pressure around Taiwan reinforced nationalist politics and PLA modernization — **strengthened state coercive/nationalist authority**.\n- **1997 Deng Xiaoping’s death and the 15th Party Congress**: peaceful elite succession under Jiang Zemin and formal recognition of the “non-public economy” — **strengthened regime stability** and **legitimized private social/economic actors**.\n- **1997 Hong Kong handover and 1999 Macau handover**: restored sovereignty over former colonies — **strengthened the Chinese state’s territorial authority and nationalist legitimacy**; Hong Kong also brought a more plural civil society under PRC sovereignty.\n- **1998 State Council restructuring and Zhu Rongji reforms**: ministry cuts, banking reform, SOE reform, and anti-inflation/technocratic governance — **strengthened state administrative capacity**, while weakening old state-sector worker protections.\n- **1998 Organic Law of Villagers’ Committees revised**: expanded direct village elections and village self-governance — **modestly strengthened rural society**, though within CCP supervision.\n- **1999 Falun Gong Zhongnanhai protest and subsequent ban/crackdown**: a large autonomous spiritual network challenged state control; repression followed — initially **revealed society’s mobilizational power**, then **strengthened the coercive state and weakened independent association**.\n- **1999 U.S. bombing of China’s Belgrade embassy and state-sanctioned protests**: fueled nationalist mobilization — **strengthened state legitimacy**, while showing that public protest was tolerated mainly when aligned with state goals.",
    "2000-2009": "Trends:\n- **WTO-era export boom and rapid GDP growth (especially after 2001):** greatly increased tax revenues, foreign reserves, infrastructure capacity, and administrative reach — **strengthened the state**; also enlarged private business and urban middle classes — **modestly strengthened society**, though often under Party dependence.\n- **Expansion of Internet, mobile phones, blogs, and online forums:** enabled public criticism, investigative journalism, “human-flesh search,” and issue-based mobilization — **strengthened society**; but also drove development of the Great Firewall, cyber-policing, and platform controls — **strengthened the state**.\n- **Growth of NGOs, charities, rights-defense lawyers, labor activists, and issue-based advocacy:** especially around environment, HIV/AIDS, land grabs, labor, and consumer rights — **strengthened civil society**, though under registration controls and periodic repression.\n- **Party-state adaptation and co-optation of new elites:** “Three Represents,” Party cells in private firms, incorporation of entrepreneurs and professionals — **strengthened the state** by absorbing potential independent social power.\n- **Urbanization, migration, and rising social protest over land, wages, pollution, and corruption:** migrant workers and villagers gained some collective leverage — **strengthened society**; but the state expanded “stability maintenance” policing and mediation systems — **strengthened the coercive state**.\n- **Hu-Wen “harmonious society” welfare turn:** abolition of agricultural taxes, rural health insurance pilots, minimum livelihood support, and more social spending — **strengthened state legitimacy and capacity**, while reducing some burdens on society.\n\nEvents:\n- **2001 WTO accession:** accelerated China’s integration into global capitalism — **strengthened the state’s fiscal/economic power** and also **expanded private-sector society**.\n- **2002–2003 leadership transition to Hu Jintao and Wen Jiabao; 16th Party Congress:** continued one-party institutional continuity and elite co-optation — **strengthened the state**.\n- **2003 SARS crisis:** initial cover-up damaged trust, but later mass quarantine, public-health reform, and information controls showed and expanded state capacity — **ultimately strengthened the state**; public criticism briefly **strengthened society**.\n- **2004 constitutional amendments referencing “human rights” and private property:** gave lawyers and citizens new language for claims-making — **modestly strengthened society**, while remaining subordinate to Party rule.\n- **2005 anti-Japanese demonstrations:** showed capacity for popular nationalist mobilization — **strengthened society briefly**; the state’s ability to permit, channel, then shut down protests **strengthened the state**.\n- **2006 abolition of the agricultural tax:** reduced peasant burdens and local predation — **strengthened society somewhat**; also boosted central-state legitimacy over rural China — **strengthened the state**.\n- **2007 Property Law:** formalized protection of private property — **strengthened market society and homeowners**, but also regularized state-managed capitalism — **strengthened the state’s legal order**.\n- **2008 Sichuan earthquake:** produced a major volunteer, NGO, and media response — **strengthened civil society**; the state’s massive relief operation also **strengthened state legitimacy**, followed by repression of school-collapse activists.\n- **2008 Beijing Olympics:** displayed organizational, surveillance, propaganda, and security capacity — **strengthened the state**; restrictions on protest and media **weakened society**.\n- **2008 Charter 08 and subsequent crackdown on Liu Xiaobo and signatories:** marked a liberal civil-society challenge — **strengthened society symbolically**, but repression **strengthened the state and weakened organized dissent**.\n- **2008–2009 global financial crisis and Chinese stimulus:** large state-led credit and infrastructure response reinforced SOEs, banks, and local-government investment vehicles — **strengthened the state**.\n- **2009 Xinjiang unrest and security crackdown:** expanded surveillance, policing, and ethnic-control mechanisms — **strengthened the coercive state** and **weakened civil society/autonomy** in Xinjiang.",
    "2010-2019": "Trends:\n- **Xi-era centralization and “Party leads everything” (2012-2019):** strengthened the central state/CCP by concentrating authority in Xi, leading small groups/commissions, and Party committees across government, firms, universities, and social organizations; weakened autonomous society and intra-elite checks.\n- **Expansion of digital surveillance, censorship, and “grid management” (2010s):** strengthened state capacity and social control through real-name internet rules, facial recognition, big-data policing, platform censorship, and early social-credit systems; weakened civil society’s ability to organize independently.\n- **Legal-institutional tightening over NGOs, lawyers, religion, media, and universities (mid-2010s):** strengthened the state’s regulatory reach; weakened civil society by narrowing permissible activism, rights lawyering, independent journalism, feminist organizing, churches, and foreign-linked NGOs.\n- **Economic slowdown, debt buildup, and greater state direction of the economy (2010-2019):** mixed effect—slower growth and local debt weakened state legitimacy/fiscal resilience, but industrial policy, SOE support, Party cells in private firms, and deleveraging campaigns strengthened state leverage over markets.\n- **Urbanization, education, and mobile internet penetration:** initially strengthened society by creating more connected citizens, consumers, workers, and online publics; later increasingly channeled into state-monitored platforms, strengthening state legibility.\n- **Demographic aging and shrinking labor-force growth:** weakened long-run state capacity and economic dynamism; also reduced the leverage of labor over time, weakening society’s bargaining power.\n- **Mass securitization of frontier and minority regions, especially Xinjiang and Tibet:** strengthened coercive state power and territorial control; severely weakened religious, ethnic, and associational autonomy.\n\nEvents:\n- **2010 Liu Xiaobo Nobel Peace Prize and continued detention:** highlighted dissident civil society but was met with repression; strengthened the state’s deterrent posture and weakened liberal activism.\n- **2011 “Jasmine” crackdown and broader response to Arab Spring fears:** strengthened the security state; weakened online and street-based mobilization.\n- **2012 Xi Jinping becomes CCP general secretary:** discrete turning point strengthening centralized Party-state power and weakening collective-leadership norms.\n- **2013-2017 anti-corruption campaign:** strengthened Xi and central disciplinary organs; weakened rival elite networks and local autonomy, while also chilling officials and private actors.\n- **2014 Umbrella Movement in Hong Kong:** strengthened civil society mobilization in Hong Kong in the short run; prompted Beijing to harden its stance, strengthening state control pressures over time.\n- **2015 “709” crackdown on rights lawyers and detention of feminist activists:** weakened legal civil society, public-interest lawyering, and independent advocacy; strengthened coercive state authority.\n- **2016 Charity Law and Foreign NGO Management Law / 2017 implementation:** strengthened state oversight of domestic and foreign civil society groups; weakened independent NGO space.\n- **2017 19th Party Congress and elevation of “Xi Jinping Thought”:** strengthened ideological and institutional authority of the Party-state and Xi personally.\n- **2018 constitutional abolition of presidential term limits:** strengthened Xi’s personal rule and the continuity of centralized state power; weakened elite constraints and institutionalized succession.\n- **2018-2019 Xinjiang mass detention and surveillance system becomes widely documented:** strengthened coercive capacity and state penetration; devastated Muslim civil society, religious life, and local autonomy.\n- **2019 Hong Kong anti-extradition protests:** showed exceptional societal mobilization; Beijing’s refusal to concede structurally and subsequent hardening strengthened state power over Hong Kong."
  },
  "score_prompt": {
    "1880-1889": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1880-1889. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nChina during 1880-1889 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1890-1899": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1890-1899, building on the established trajectory. Start\nfrom where China stood at the end of 1880-1889, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1890-1899:\nTrends:\n- **Continued decentralization of Qing coercive/fiscal power to provinces and regional commanders** (1890s): strengthened **provincial state actors**, but weakened the **central Qing state**.\n- **Foreign imperial penetration through treaty ports, concessions, rail/mining rights, indemnities, and extraterritoriality**: weakened the **Qing state’s sovereignty and fiscal autonomy**; strengthened some **urban commercial groups** operating in treaty-port spaces.\n- **Growth of treaty-port commerce, newspapers, study societies, reform associations, and merchant networks** especially after 1895: strengthened **civil society**, particularly urban literati-merchants and reformist publics.\n- **Expansion of missionary activity and Chinese Christian communities** in the countryside: created alternative social organizations, strengthening parts of **civil society**, but also provoked anti-Christian mobilization and exposed Qing weakness.\n- **Economic and demographic stress in North China**—population pressure, rural poverty, natural disasters, and local insecurity: weakened the **state’s local governing capacity** and strengthened **militias, sects, secret societies, and Boxer-type groups**.\n- **Post-1895 turn toward institutional reform—modern schools, military modernization, railways, industry, and bureaucratic restructuring**: aimed to strengthen the **state**, but also empowered new educated and commercial groups in **society**.\n\nEvents:\n- **1891 anti-missionary riots in the Yangzi valley, including Wuhu**: showed weak Qing local control; strengthened militant local **society** against both missionaries and officials.\n- **1894–1895 First Sino-Japanese War**: disastrous defeat weakened the **Qing state**, especially its military prestige and naval power.\n- **1895 Treaty of Shimonoseki**: ceded Taiwan, recognized Korean independence, opened more ports, allowed foreign factories, and imposed a huge indemnity; sharply weakened the **state**.\n- **1895 Gongche Shangshu petition by examination candidates in Beijing**: an unprecedented literati political mobilization; strengthened reformist **civil society**.\n- **1895 Triple Intervention by Russia, France, and Germany** forcing Japan to return Liaodong**: exposed Qing dependence on foreign powers; weakened **state sovereignty**.\n- **1896 Sino-Russian agreements and railway rights in Manchuria**: increased foreign control over strategic territory; weakened the **state**.\n- **1897 Juye Incident and German seizure/lease of Jiaozhou Bay, followed by the 1897–1898 “scramble for concessions”**: weakened **Qing sovereignty** and intensified popular anti-foreign sentiment in **society**.\n- **1898 Hundred Days’ Reform**: attempted to strengthen the **state** through institutional modernization, while also energizing reformist **society**.\n- **1898 Empress Dowager Cixi’s coup ending the reforms**: weakened reformist **civil society** and preserved conservative court control, but left the **state** institutionally weaker.\n- **1899 spread and partial official toleration of the Boxer movement in Shandong and North China**: strengthened violent local **society** and militias; weakened effective **state monopoly of force**.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1890-1899\n- state_power (float, 0-10): absolute state power at the end of 1890-1899\n- society_change (float): society_power change vs. 1880-1889\n- state_change (float): state_power change vs. 1880-1889\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1900-1909": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1900-1909, building on the established trajectory. Start\nfrom where China stood at the end of 1890-1899, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1900-1909:\nTrends:\n- **Late Qing “New Policies” state-building (1901-1909):** new ministries, police, modern schools, legal reforms, fiscal reforms, and administrative restructuring modestly **strengthened state capacity**, but implementation often empowered provincial officials and local elites.\n- **Modern army creation and provincial militarization:** New Army units increased coercive capacity, but because many were financed/controlled provincially and infiltrated by radicals, this **strengthened the state militarily but weakened central Qing control**.\n- **Expansion of modern education, press, and study abroad, especially in Japan:** produced students, journalists, teachers, and activists outside the old examination order; **strengthened civil society** and nationalist/revolutionary mobilization, while also supplying talent to the state.\n- **Growth of chambers of commerce, professional associations, student groups, and constitutionalist societies:** urban elites gained organizational capacity and public voice; **strengthened civil society** and constrained officials.\n- **Fiscal strain from indemnities and foreign debt:** the Boxer indemnity and foreign control over key revenues limited sovereignty and forced new taxes; **weakened the Qing state fiscally and politically**, while stimulating anti-foreign nationalism in society.\n- **Railway, mining, and “rights recovery” movements:** gentry-merchants and provincial elites organized to reclaim economic concessions from foreigners; **strengthened organized society and provincial interests**, while complicating central state control.\n- **Anti-opium campaigns after 1906:** state-led suppression of opium production and consumption expanded bureaucratic reach; **strengthened state regulatory capacity**, though it relied heavily on local society for enforcement.\n\nEvents:\n- **1900 Boxer Uprising and Eight-Nation invasion:** exposed Qing weakness and brought foreign occupation of Beijing; **weakened the state**, while showing the disruptive power of popular mobilization.\n- **1901 Boxer Protocol:** imposed huge indemnities, foreign troops, and diplomatic restrictions; **weakened Qing sovereignty and fiscal autonomy**, fueling nationalist resentment in society.\n- **1901 launch of the New Policies reforms:** court commitment to military, educational, administrative, and economic reform; intended to **strengthen the state**, but also opened political space for elites.\n- **1904-1905 Russo-Japanese War fought largely in Manchuria:** foreign armies operated on Chinese territory, highlighting Qing impotence; Japan’s victory also inspired Chinese reformers, **weakening state legitimacy and strengthening constitutionalist/nationalist society**.\n- **1905 abolition of the civil service examinations:** destroyed the old state-gentry recruitment mechanism; **weakened the traditional Qing state order** and pushed elites into schools, associations, journalism, and politics, **strengthening civil society**.\n- **1905 anti-American boycott:** merchants, students, and urban groups mobilized against U.S. exclusion policies; **strengthened civil society and nationalist collective action**, while embarrassing the Qing state.\n- **1905 founding of the Tongmenghui in Tokyo:** created a coordinated revolutionary organization under Sun Yat-sen; **strengthened anti-Qing civil society/revolutionary networks** and weakened dynastic legitimacy.\n- **1906 imperial edict promising constitutional government:** attempted to preserve Qing rule through controlled reform; **strengthened the state’s reformist claim**, but also legitimized demands from constitutionalists and assemblies, **strengthening society**.\n- **1908 Outline of the Constitution and deaths of Guangxu and Cixi:** the constitution remained highly monarchic, disappointing reformers; the succession of child emperor Puyi under a regency **weakened central authority**.\n- **1909 elections and convening of provincial assemblies:** gave gentry, merchants, and educated elites formal political platforms; **strengthened civil society and provincial power**, while limiting unchecked bureaucratic rule.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1900-1909\n- state_power (float, 0-10): absolute state power at the end of 1900-1909\n- society_change (float): society_power change vs. 1890-1899\n- state_change (float): state_power change vs. 1890-1899\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1910-1919": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where China stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\nTrends:\n- Militarization through the New Army and then warlord armies: strengthened coercive power of regional military actors, but weakened the unified central state and often intimidated civil society.\n- Fiscal and administrative fragmentation after 1911: provinces and warlords retained taxes and armies; weakened central state capacity, while giving local elites more room.\n- Growth of urban commerce, chambers of commerce, newspapers, schools, and student associations: strengthened civil society, especially in treaty-port and provincial capitals.\n- World War I–era industrial expansion, especially textiles and light industry: strengthened merchants, workers, and urban associations; modestly broadened civil society.\n- New Culture intellectual movement from 1915 onward, centered on journals such as *New Youth*: strengthened civil society by expanding public debate, anti-traditional criticism, and student activism.\n- Persistent foreign imperial pressure and treaty-port privileges: weakened Chinese state sovereignty, while sometimes creating protected spaces for urban civil organization.\n\nEvents:\n- 1911 Railway Protection Movement in Sichuan and elsewhere: strengthened provincial gentry/merchant mobilization; weakened Qing state authority.\n- October 1911 Wuchang Uprising and Xinhai Revolution: destroyed Qing central authority; empowered revolutionary groups, provincial assemblies, and military governors.\n- February 1912 abdication of the Qing emperor and founding of the Republic of China: ended imperial state structure; briefly strengthened constitutional politics and civil society.\n- 1912–13 parliamentary elections and the rise of the Guomindang: strengthened electoral civil society and party organization.\n- 1913 assassination of Song Jiaoren and Yuan Shikai’s suppression of the “Second Revolution”: weakened parties, parliament, and civil society; strengthened Yuan’s centralized executive and military state.\n- 1914 dissolution of parliament and Yuan’s new constitutional compact: strengthened authoritarian state power; weakened constitutional checks and organized society.\n- 1915 Twenty-One Demands by Japan: weakened Chinese sovereignty and state legitimacy; stimulated nationalist public opinion.\n- 1915–16 Yuan Shikai’s attempted monarchy and the National Protection War: weakened Yuan’s central state project; strengthened provincial military autonomy and anti-authoritarian mobilization.\n- June 1916 death of Yuan Shikai: sharply weakened central state power and accelerated warlord fragmentation.\n- 1917 entry into World War I and internal disputes over participation: modestly improved international claims, but exposed weak central authority and factionalism.\n- 1919 Versailles decision over Shandong and the May Fourth protests: weakened legitimacy of the Beijing government; greatly strengthened student, merchant, worker, and nationalist civil society mobilization.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n1900-1909: <5.8, 4.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where China stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\nTrends:\n- **Warlord fragmentation and militarized taxation (early–mid 1920s):** weakened the **central state** while strengthening local coercive military power; heavy levies, requisitions, and violence weakened **society**.\n- **Growth of urban civil society in treaty ports and cities:** student groups, newspapers, chambers of commerce, professional associations, unions, and boycott committees strengthened **society’s capacity to mobilize**.\n- **Rise of organized labor and peasant associations, especially 1921-1927:** strengthened **society** through strikes, unions, and rural collective action, but also tied many groups to party organizations.\n- **KMT Leninist-style party-building in Guangdong, with Soviet aid:** strengthened the **state/party apparatus** through cadre organization, propaganda, Whampoa military training, and political discipline.\n- **Anti-imperialist nationalism and boycott politics:** strengthened **society** by creating mass mobilization networks; also helped the KMT claim legitimacy as a national state-builder.\n- **Expansion of coercive party-state rule after 1927:** strengthened the **Nationalist state** but weakened autonomous **civil society**, especially labor unions, Communist networks, and peasant organizations.\n\nEvents:\n- **Zhili-Anhui War, 1920, and subsequent warlord wars:** exposed and deepened the weakness of the **central state**; empowered regional militarists over society.\n- **Founding of the Chinese Communist Party, 1921:** strengthened organized **civil society/opposition capacity**, especially among workers, students, and later peasants.\n- **First United Front and KMT reorganization, 1923-1924; Whampoa Military Academy founded, 1924:** strengthened the **KMT’s state-building and military capacity**.\n- **May Thirtieth Movement, 1925:** nationwide strikes, protests, and boycotts after shootings in Shanghai strengthened **civil society** and anti-imperialist mobilization.\n- **Canton-Hong Kong Strike, 1925-1926:** strengthened organized labor and nationalist **society**, while also increasing the KMT government’s leverage in Guangdong.\n- **Northern Expedition, 1926-1928:** defeated or absorbed many warlords, strengthening the emerging **Nationalist state**; also mobilized workers and peasants along the route.\n- **Shanghai workers’ uprisings and Chiang Kai-shek’s April 12 purge, 1927:** workers briefly strengthened **society**, but the massacre and White Terror severely weakened autonomous unions, Communists, and radical associations while strengthening coercive **state/party** power.\n- **Establishment of the Nanjing Nationalist Government, 1927, and nominal national unification after the Northeast Flag Replacement, 1928:** strengthened the **central state**, though unevenly and with continued regional militarist autonomy.\n- **Jinan Incident, 1928:** Japanese intervention exposed limits on Chinese **state sovereignty** while fueling nationalist mobilization in **society**.\n- **Sino-Soviet conflict over the Chinese Eastern Railway, 1929:** the Nationalist state asserted sovereignty, but military defeat exposed continued weakness of the **state** against foreign powers.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n1900-1909: <5.8, 4.2>\n1910-1919: <6.6, 3.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where China stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\nTrends:\n- **Nanjing Decade state-building (early–mid 1930s):** tariff autonomy, central banking, legal codes, roads/railways, and bureaucratic expansion **strengthened the Nationalist state**, especially in core provinces.\n- **Persistent warlordism and militarization:** regional armies and factional bargains continued to limit Nanjing’s reach, **weakening central state power** and subordinating local society to armed actors.\n- **KMT party-state tutelage and repression:** censorship, secret police, Blue Shirts influence, and campaigns such as the New Life Movement **strengthened coercive state capacity** but **weakened autonomous civil society**.\n- **Rural distress and social fragmentation:** depression-era price shocks, debt, taxation, floods, and landlord-tenant tensions **weakened rural society** and created openings for Communist mobilization.\n- **Communist rural base-building:** Jiangxi Soviet practices, later Yan’an institutions, land policies, peasant associations, and party-army organization **strengthened an alternative revolutionary state** and mobilized parts of society against landlords and the KMT.\n- **Japanese encroachment and occupation after 1931:** loss of territory, puppet regimes, extraction, and violence **weakened the Chinese state and civil society**, while also stimulating nationalist resistance networks.\n- **Wartime relocation and interior mobilization after 1937:** movement of government offices, factories, universities, and refugees inland **preserved some state capacity** and created new civic mobilization, but **disrupted local society massively**.\n\nEvents:\n- **Central Plains War, 1930:** Chiang Kai-shek defeated major warlord rivals; **strengthened Nanjing’s central authority**, though the war drained state finances and society.\n- **Mukden Incident and Japanese seizure of Manchuria, 1931:** **severely weakened Chinese sovereignty/state power** and exposed Nationalist limits; disrupted Manchurian society.\n- **Creation of Manchukuo, 1932:** **strengthened Japanese puppet-state power** while **weakening the Chinese state** and subordinating local civil society.\n- **Shanghai War, 1932:** Japanese attack on Shanghai damaged a major urban-commercial center; **weakened society and state prestige**, but fueled nationalist mobilization.\n- **KMT encirclement campaigns against the Jiangxi Soviet, 1930–1934:** **strengthened Nationalist coercive reach** in some areas and eventually **weakened the CCP’s Jiangxi state**, while militarizing rural society.\n- **Long March, 1934–1935, and Zunyi Conference, 1935:** collapse of the Jiangxi Soviet **weakened the CCP territorially**, but survival and Mao’s rise **strengthened CCP organizational cohesion**.\n- **Currency reform introducing the fabi, 1935:** **strengthened Nationalist fiscal and monetary state capacity** in the short run by centralizing currency control.\n- **Xi’an Incident, 1936:** Chiang was forced to accept a united front against Japan; **constrained KMT state autonomy** but **strengthened anti-Japanese social and Communist legitimacy**.\n- **Marco Polo Bridge Incident, July 1937:** began full-scale Sino-Japanese War; **weakened Nationalist territorial control** but triggered broad national mobilization.\n- **Fall of Shanghai and Nanjing/Nanjing Massacre, 1937:** **devastated urban civil society**, weakened Nationalist state prestige, and intensified resistance sentiment.\n- **Yellow River dike breach, 1938:** Nationalist defensive flooding slowed Japan but killed/displaced huge numbers; **weakened society and state legitimacy**.\n- **Fall of Wuhan and Guangzhou, 1938:** **reduced Nationalist revenue, territory, and industrial capacity**, though the move to Chongqing preserved a wartime state core.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n1900-1909: <5.8, 4.2>\n1910-1919: <6.6, 3.2>\n1920-1929: <5.8, 4.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where China stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\nTrends:\n- **Wartime fragmentation and militarization (1940-1949):** Japanese occupation, warlord forces, KMT armies, CCP bases, and later civil-war fronts divided authority. **Weakened the unified Chinese state; weakened society** through conscription, violence, refugees, and local coercion.\n- **Nationalist/KMT fiscal and administrative decay (especially 1945-1949):** corruption, forced conscription, tax farming, and dependence on inflationary finance eroded capacity and legitimacy. **Weakened the KMT state; weakened urban and rural society** economically.\n- **CCP base-area state-building in North China and Manchuria:** taxation, courts, party committees, militias, cadre networks, and mass organizations expanded under CCP control. **Strengthened the CCP proto-state; strengthened mobilized society but weakened autonomous society.**\n- **Rural land and class mobilization, especially after 1946:** rent reduction and land reform attacked landlords and lineage/gentry authority. **Strengthened CCP state power and peasant mobilization; weakened traditional local civil society elites.**\n- **Urban social mobilization against the KMT, 1945-1949:** students, workers, professionals, and merchants protested inflation, civil war, and repression. **Strengthened society’s oppositional capacity; weakened KMT legitimacy; later met by state repression.**\n- **Economic destruction, displacement, and famine conditions:** war damage, refugee flows, and market breakdown reduced local resilience. **Weakened both state capacity and civil society.**\n\nEvents:\n- **New Fourth Army Incident, January 1941:** KMT forces attacked CCP troops, effectively ending serious KMT-CCP cooperation. **Weakened national state cohesion; polarized society.**\n- **Yan’an Rectification Campaign, 1942-1944:** Mao consolidated ideological and organizational control over the CCP. **Strengthened the CCP party-state; weakened pluralism inside party and society.**\n- **Henan famine, 1942-1943:** millions died amid drought, war extraction, and poor relief. **Weakened society; damaged KMT state legitimacy.**\n- **Japanese Operation Ichigo, 1944:** Japan overran large areas of Nationalist-held China and exposed KMT military weakness. **Weakened the KMT state; devastated local society.**\n- **Japanese surrender and end of occupation, August 1945:** removed the main foreign occupier but created a power vacuum. **Nominally strengthened Chinese sovereignty; intensified KMT-CCP competition.**\n- **Soviet invasion of Manchuria and CCP entry into the region, 1945-1946:** Japanese/Manchukuo structures collapsed; CCP gained strategic territory and arms access. **Strengthened CCP state-building; weakened KMT prospects.**\n- **Full-scale Chinese Civil War, 1946:** negotiations failed and nationwide KMT-CCP war resumed. **Weakened society broadly; eventually weakened the KMT state and strengthened the CCP state.**\n- **Gold yuan currency reform and hyperinflation collapse, 1948:** the KMT’s currency reform failed disastrously. **Weakened the KMT state; impoverished urban society and business groups.**\n- **Liaoshen, Huaihai, and Pingjin campaigns, 1948-1949:** CCP forces destroyed the main KMT armies in Manchuria, central China, and North China. **Decisively weakened the KMT state; strengthened the CCP state.**\n- **Founding of the People’s Republic of China and KMT retreat to Taiwan, 1949:** CCP took national power on the mainland. **Strengthened a centralized party-state; sharply weakened independent civil society.**\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n1900-1909: <5.8, 4.2>\n1910-1919: <6.6, 3.2>\n1920-1929: <5.8, 4.7>\n1930-1939: <4.8, 4.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where China stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\nTrends:\n- **Leninist party-state penetration of everyday life (1950s):** expansion of CCP branches, cadres, police, courts, work units (*danwei*), neighborhood committees, and mass organizations. **Strengthened the state; weakened independent civil society.**\n- **Destruction or absorption of independent social elites and associations:** landlords, merchants, religious groups, independent intellectuals, lineage/clan authorities, and private charities were attacked, regulated, or incorporated into state-led bodies. **Strengthened the state; weakened society.**\n- **Shift to Soviet-style central planning and state ownership, especially after the First Five-Year Plan began in 1953:** heavy industry, fiscal extraction, and bureaucratic coordination expanded. **Strengthened state capacity; reduced private economic autonomy.**\n- **Rural collectivization, from mutual-aid teams to cooperatives and then communes:** peasants lost control over land, labor, and grain. **Strengthened state control over society; weakened rural society.**\n- **Expansion of surveillance and campaign governance:** repeated mass campaigns made political loyalty a condition of survival and encouraged denunciation. **Strengthened coercive state power; fragmented society.**\n- **Population growth, literacy campaigns, public health campaigns, and expanded schooling:** increased the state’s administrative reach, while also modestly increasing social capacity. **Strengthened both, but under state domination.**\n\nEvents:\n- **1950 Agrarian Reform Law and land reform campaigns:** land redistributed, landlords dispossessed, many executed or humiliated. **Weakened old rural society; strengthened CCP authority among peasants.**\n- **1950 Marriage Law:** attacked arranged marriage, concubinage, and patriarchal family authority. **Weakened traditional social hierarchies; strengthened the state as arbiter of family life.**\n- **1950–1953 Korean War mobilization:** mass conscription, propaganda, rationing, and “Resist America, Aid Korea” campaigns. **Strengthened state mobilizational power; narrowed social autonomy.**\n- **1950–1953 Campaign to Suppress Counterrevolutionaries:** arrests, executions, and intimidation of former KMT personnel, religious figures, landlords, and dissenters. **Greatly strengthened coercive state power; weakened society.**\n- **1951–1952 Three-Anti and Five-Anti campaigns:** targeted corruption, tax evasion, bribery, and private business. **Strengthened state control over bureaucracy and urban capitalists; weakened private civil society.**\n- **1954 Constitution and creation of the National People’s Congress system:** formalized PRC institutions under CCP supremacy. **Strengthened state institutional capacity; did not create autonomous society.**\n- **1955–1956 “High tide” of collectivization and socialist transformation of private industry and commerce:** cooperatives and joint state-private firms became dominant. **Strengthened the state; weakened peasants and private business.**\n- **1956–1957 Hundred Flowers Campaign followed by the 1957 Anti-Rightist Campaign:** brief criticism was invited, then hundreds of thousands were punished. **Momentarily opened society, then severely weakened intellectual and civic autonomy; strengthened the state.**\n- **1958 Great Leap Forward and creation of People’s Communes:** communes combined production, local administration, militia, welfare, and dining halls. **Massively strengthened state reach into rural life; weakened family and village autonomy.**\n- **1959 Lushan Conference and purge of Peng Dehuai:** criticism of the Great Leap Forward was crushed. **Strengthened Mao’s personal and party-state authority; weakened internal checks and social truth-telling.**\n- **1959 Tibetan uprising and PLA crackdown:** rebellion suppressed, Dalai Lama fled, direct PRC control deepened. **Strengthened the state; weakened Tibetan religious and social institutions.**\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n1900-1909: <5.8, 4.2>\n1910-1919: <6.6, 3.2>\n1920-1929: <5.8, 4.7>\n1930-1939: <4.8, 4.4>\n1940-1949: <3.2, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where China stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\nTrends:\n- **Post–Great Leap Forward famine and recovery (1960-62, then recovery through 1965):** mass mortality, rural exhaustion, and economic collapse weakened both society and state capacity; later pragmatic recovery policies under Liu Shaoqi/Deng Xiaoping restored some state capacity and gave peasants limited economic breathing room.\n- **Reassertion of Maoist ideological control and personality cult (early-mid 1960s):** strengthened Mao’s personal command over the party-state while weakening institutional restraints inside the state and any autonomous social space.\n- **Persistence of communes, hukou controls, and work-unit organization:** strengthened the state’s administrative penetration of everyday life; weakened society by limiting mobility, independent association, and economic autonomy.\n- **Sino-Soviet split and growing militarization:** pushed China toward self-reliance, defense mobilization, and suspicion of “revisionism”; strengthened coercive/security arms of the state, especially the PLA.\n- **Third Front industrialization and strategic relocation of industry from 1964 onward:** strengthened state military-industrial capacity and central planning reach, while extracting resources from civilian society.\n- **Cultural Revolution-era erosion of regular party and bureaucratic institutions, 1966-69:** weakened the ordinary state apparatus; briefly empowered mass factions and Red Guards, but not stable civil society, and ultimately increased military dominance over society.\n\nEvents:\n- **1960 Soviet withdrawal of advisers and aid:** weakened state economic and technical capacity; accelerated state-led self-reliance and militarization.\n- **1960-62 peak of the Great Famine:** devastated rural society and exposed catastrophic state failure; weakened state legitimacy and administrative effectiveness.\n- **1962 “Seven Thousand Cadres Conference”:** allowed criticism of Great Leap policies and strengthened pragmatic party administrators, modestly constraining Mao’s policy dominance for a time.\n- **1963-66 Socialist Education Movement:** strengthened state/party surveillance and ideological discipline in villages and workplaces; weakened local autonomy.\n- **October 1964 first Chinese atomic bomb test:** strengthened the state’s military capacity and international standing.\n- **May 1966 May 16 Notification and launch of the Cultural Revolution:** Mao mobilized society against the party bureaucracy; weakened formal state institutions while empowering Mao personally.\n- **August 1966 Red Guard mobilization and “Destroy the Four Olds” campaign:** temporarily empowered radical youth movements, but also unleashed coercive violence that weakened social trust, education, and independent civic life.\n- **1967 “January Storm” and nationwide power seizures:** shattered many local party-state organs; mass factions gained power briefly, but disorder weakened both state capacity and social stability.\n- **1967-68 PLA intervention and creation of Revolutionary Committees:** restored order and strengthened military control of the state; weakened autonomous mass factions.\n- **1968-69 “Down to the Countryside” movement:** dispersed urban youth and reduced urban unrest; strengthened state control over cities while disrupting education and family/social networks.\n- **1969 Sino-Soviet border clashes and Ninth Party Congress:** external threat strengthened militarization and internal discipline; the Congress institutionalized Cultural Revolution gains and PLA influence.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n1900-1909: <5.8, 4.2>\n1910-1919: <6.6, 3.2>\n1920-1929: <5.8, 4.7>\n1930-1939: <4.8, 4.4>\n1940-1949: <3.2, 6.5>\n1950-1959: <1.5, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where China stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\nTrends:\n- **Post–Cultural Revolution recentralization and demobilization of mass politics (1970-1979):** Red Guard/factional mobilization was suppressed, the PLA and Party committees restored order, and society’s autonomous mobilizing power weakened; coercive state power strengthened, though bureaucratic capacity remained damaged until late decade.\n- **Rebuilding of Party-state institutions after Mao, especially 1977-1979:** Ministries, schools, courts, planning bodies, and cadre systems were restored; this strengthened state capacity and predictability, with only limited gains for society.\n- **Shift from collective command economy toward reform, 1978-1979:** early household-responsibility experiments in Anhui/Sichuan, revival of markets and sideline production, and decentralization to localities weakened commune control and strengthened peasant/economic society, while also improving the state’s fiscal and governing capacity over time.\n- **Opening to the outside world, 1971-1979:** UN recognition, rapprochement with the U.S., foreign trade/technology imports, and sending students abroad strengthened the state internationally but also widened social access to outside ideas and information.\n- **Tightening population governance in the late 1970s:** the move toward the one-child policy in 1979 expanded state penetration into family life, strengthening state power and weakening household autonomy.\n\nEvents:\n- **1971 Lin Biao incident:** Mao’s designated successor died after an alleged coup/flight; this weakened elite cohesion and state legitimacy but reinforced Mao’s personal dominance in the short term.\n- **1971 PRC gains China’s UN seat:** increased international recognition and diplomatic capacity of the Chinese state.\n- **1972 Nixon visit and Shanghai Communiqué:** strengthened the state’s geopolitical position and opened channels for trade, technology, and social contact with the West.\n- **April 1976 Tiananmen Incident after Zhou Enlai’s death:** popular mourning turned into protest; it showed latent social power but was suppressed, strengthening hardline state control temporarily.\n- **September–October 1976 Mao’s death and arrest of the Gang of Four:** ended the Cultural Revolution; weakened radical mobilizational politics and enabled reconstruction of a more bureaucratic, centralized state.\n- **1977 restoration of the gaokao and Deng Xiaoping’s return to power:** rebuilt meritocratic recruitment and technocratic state capacity; also gave families and students a nonpolitical path for advancement.\n- **December 1978 Third Plenum of the 11th CCP Central Committee:** launched “reform and opening,” shifted legitimacy from class struggle to growth, strengthening state adaptability while expanding economic space for society.\n- **1978-1979 Democracy Wall movement and Wei Jingsheng’s arrest:** briefly strengthened urban civil expression, then the crackdown reaffirmed Party limits on autonomous society.\n- **1979 normalization of U.S.-China relations:** strengthened state diplomacy and access to capital/technology; modestly expanded societal exposure to the outside world.\n- **1979 Sino-Vietnamese War:** demonstrated and reinforced centralized military command, though poor PLA performance exposed limits in state capacity.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n1900-1909: <5.8, 4.2>\n1910-1919: <6.6, 3.2>\n1920-1929: <5.8, 4.7>\n1930-1939: <4.8, 4.4>\n1940-1949: <3.2, 6.5>\n1950-1959: <1.5, 8.8>\n1960-1969: <1.3, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where China stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\nTrends:\n- **Rural decollectivization and the household responsibility system (early 1980s):** weakened the state’s direct control over peasants and production; strengthened households and local market society, while also boosting regime legitimacy through growth.\n- **Marketization, “reform and opening,” and growth of TVEs/private business:** weakened the planned-economy state monopoly; strengthened local governments, entrepreneurs, workers outside the old command system, and society’s economic autonomy.\n- **Fiscal and administrative decentralization to provinces/localities:** weakened central state control; strengthened local state actors and local business networks.\n- **Rebuilding of legal, educational, and bureaucratic institutions after the Cultural Revolution:** strengthened state capacity and routinized governance; also gave citizens, lawyers, students, and intellectuals more institutional space.\n- **Expansion of universities, media debate, and intellectual liberalization:** strengthened civil society’s ability to criticize corruption, demand rights, and mobilize—especially among students and urban professionals.\n- **Rising inflation, corruption, inequality, and dual-track pricing abuses in the late 1980s:** weakened state legitimacy; strengthened social grievances and protest potential.\n- **One-child policy implementation and population-control bureaucracy:** strengthened the intrusive capacity of the state over families; weakened private/social autonomy in reproduction.\n\nEvents:\n- **1980 creation of Special Economic Zones, especially Shenzhen:** strengthened state-led developmental capacity while also empowering market actors and foreign-linked business networks.\n- **1981 CCP “Resolution on Certain Questions in the History of Our Party”:** strengthened the party-state by closing the Mao-era legitimacy crisis and consolidating Deng-era reform authority.\n- **1982 PRC Constitution:** strengthened institutionalized state authority; formally recognized limited legal rights, modestly strengthening society’s claims against arbitrary rule.\n- **1983 “Anti-Spiritual Pollution” campaign:** strengthened ideological control by the party-state; weakened liberal intellectual and cultural society.\n- **1984 urban economic reform decisions and expansion of coastal opening:** strengthened reformist state capacity and local growth coalitions; strengthened nonstate economic society.\n- **1986 student demonstrations for political reform:** showed growing civil-society mobilization; challenged state authority.\n- **January 1987 removal of Hu Yaobang as CCP general secretary:** strengthened conservative party control; weakened reformist and student/intellectual hopes.\n- **1988 price-reform panic and inflation surge:** weakened state credibility and intensified public anger over corruption and inequality.\n- **April–June 1989 Tiananmen protests and June 4 crackdown:** protests greatly strengthened visible civil-society mobilization; the military crackdown sharply strengthened coercive state power and severely weakened independent society.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n1900-1909: <5.8, 4.2>\n1910-1919: <6.6, 3.2>\n1920-1929: <5.8, 4.7>\n1930-1939: <4.8, 4.4>\n1940-1949: <3.2, 6.5>\n1950-1959: <1.5, 8.8>\n1960-1969: <1.3, 8.3>\n1970-1979: <2.0, 8.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where China stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\nTrends:\n- **Post-Tiananmen political tightening throughout the 1990s**: surveillance, censorship, arrests of dissidents, tighter controls on universities, media, labor, religion, and NGOs — **strengthened the state; weakened autonomous civil society**.\n- **Marketization and global economic integration after 1992**: rapid growth of private business, foreign investment, export zones, and coastal capitalism — **strengthened the state** through growth and legitimacy, but also **strengthened society** by creating non-state economic actors and resources outside the old danwei system.\n- **Fiscal and administrative recentralization, especially after the 1994 tax-sharing reform**: Beijing gained a larger, more reliable revenue base and stronger macroeconomic control — **strengthened the central state**, especially vis-à-vis provinces and localities.\n- **SOE restructuring and “xiagang” layoffs in the late 1990s**: millions of state-sector workers lost cradle-to-grave employment and welfare — **strengthened the state’s fiscal/industrial control**, but **weakened organized worker society** tied to danwei institutions while also generating labor unrest.\n- **Mass rural-to-urban migration and erosion of danwei control**: migrant labor, urbanization, and market employment reduced everyday dependence on state work units — **strengthened society’s social mobility and informal networks**, though hukou and policing preserved strong state leverage.\n- **Legal and institutional construction**: expansion of courts, administrative law, commercial law, village elections, and “rule of law” language — **strengthened state capacity**, while giving citizens and villagers limited tools to contest officials, modestly **strengthening society**.\n- **Growth of media commercialization, telecoms, and early internet use**: newspapers, television markets, pagers, mobile phones, and internet access expanded public communication — **strengthened society’s information capacity**, while prompting the state to build new censorship and monitoring tools.\n\nEvents:\n- **1992 Deng Xiaoping’s Southern Tour and the 14th Party Congress**: revived market reform after post-1989 retrenchment — **strengthened the state’s developmental legitimacy** and **expanded society’s economic autonomy**.\n- **1994 tax-sharing reform**: shifted revenue upward to Beijing and created a stronger national fiscal system — **strengthened the central state**.\n- **1995–1996 Taiwan Strait Crisis**: missile tests and military pressure around Taiwan reinforced nationalist politics and PLA modernization — **strengthened state coercive/nationalist authority**.\n- **1997 Deng Xiaoping’s death and the 15th Party Congress**: peaceful elite succession under Jiang Zemin and formal recognition of the “non-public economy” — **strengthened regime stability** and **legitimized private social/economic actors**.\n- **1997 Hong Kong handover and 1999 Macau handover**: restored sovereignty over former colonies — **strengthened the Chinese state’s territorial authority and nationalist legitimacy**; Hong Kong also brought a more plural civil society under PRC sovereignty.\n- **1998 State Council restructuring and Zhu Rongji reforms**: ministry cuts, banking reform, SOE reform, and anti-inflation/technocratic governance — **strengthened state administrative capacity**, while weakening old state-sector worker protections.\n- **1998 Organic Law of Villagers’ Committees revised**: expanded direct village elections and village self-governance — **modestly strengthened rural society**, though within CCP supervision.\n- **1999 Falun Gong Zhongnanhai protest and subsequent ban/crackdown**: a large autonomous spiritual network challenged state control; repression followed — initially **revealed society’s mobilizational power**, then **strengthened the coercive state and weakened independent association**.\n- **1999 U.S. bombing of China’s Belgrade embassy and state-sanctioned protests**: fueled nationalist mobilization — **strengthened state legitimacy**, while showing that public protest was tolerated mainly when aligned with state goals.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n1900-1909: <5.8, 4.2>\n1910-1919: <6.6, 3.2>\n1920-1929: <5.8, 4.7>\n1930-1939: <4.8, 4.4>\n1940-1949: <3.2, 6.5>\n1950-1959: <1.5, 8.8>\n1960-1969: <1.3, 8.3>\n1970-1979: <2.0, 8.6>\n1980-1989: <3.2, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where China stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\nTrends:\n- **WTO-era export boom and rapid GDP growth (especially after 2001):** greatly increased tax revenues, foreign reserves, infrastructure capacity, and administrative reach — **strengthened the state**; also enlarged private business and urban middle classes — **modestly strengthened society**, though often under Party dependence.\n- **Expansion of Internet, mobile phones, blogs, and online forums:** enabled public criticism, investigative journalism, “human-flesh search,” and issue-based mobilization — **strengthened society**; but also drove development of the Great Firewall, cyber-policing, and platform controls — **strengthened the state**.\n- **Growth of NGOs, charities, rights-defense lawyers, labor activists, and issue-based advocacy:** especially around environment, HIV/AIDS, land grabs, labor, and consumer rights — **strengthened civil society**, though under registration controls and periodic repression.\n- **Party-state adaptation and co-optation of new elites:** “Three Represents,” Party cells in private firms, incorporation of entrepreneurs and professionals — **strengthened the state** by absorbing potential independent social power.\n- **Urbanization, migration, and rising social protest over land, wages, pollution, and corruption:** migrant workers and villagers gained some collective leverage — **strengthened society**; but the state expanded “stability maintenance” policing and mediation systems — **strengthened the coercive state**.\n- **Hu-Wen “harmonious society” welfare turn:** abolition of agricultural taxes, rural health insurance pilots, minimum livelihood support, and more social spending — **strengthened state legitimacy and capacity**, while reducing some burdens on society.\n\nEvents:\n- **2001 WTO accession:** accelerated China’s integration into global capitalism — **strengthened the state’s fiscal/economic power** and also **expanded private-sector society**.\n- **2002–2003 leadership transition to Hu Jintao and Wen Jiabao; 16th Party Congress:** continued one-party institutional continuity and elite co-optation — **strengthened the state**.\n- **2003 SARS crisis:** initial cover-up damaged trust, but later mass quarantine, public-health reform, and information controls showed and expanded state capacity — **ultimately strengthened the state**; public criticism briefly **strengthened society**.\n- **2004 constitutional amendments referencing “human rights” and private property:** gave lawyers and citizens new language for claims-making — **modestly strengthened society**, while remaining subordinate to Party rule.\n- **2005 anti-Japanese demonstrations:** showed capacity for popular nationalist mobilization — **strengthened society briefly**; the state’s ability to permit, channel, then shut down protests **strengthened the state**.\n- **2006 abolition of the agricultural tax:** reduced peasant burdens and local predation — **strengthened society somewhat**; also boosted central-state legitimacy over rural China — **strengthened the state**.\n- **2007 Property Law:** formalized protection of private property — **strengthened market society and homeowners**, but also regularized state-managed capitalism — **strengthened the state’s legal order**.\n- **2008 Sichuan earthquake:** produced a major volunteer, NGO, and media response — **strengthened civil society**; the state’s massive relief operation also **strengthened state legitimacy**, followed by repression of school-collapse activists.\n- **2008 Beijing Olympics:** displayed organizational, surveillance, propaganda, and security capacity — **strengthened the state**; restrictions on protest and media **weakened society**.\n- **2008 Charter 08 and subsequent crackdown on Liu Xiaobo and signatories:** marked a liberal civil-society challenge — **strengthened society symbolically**, but repression **strengthened the state and weakened organized dissent**.\n- **2008–2009 global financial crisis and Chinese stimulus:** large state-led credit and infrastructure response reinforced SOEs, banks, and local-government investment vehicles — **strengthened the state**.\n- **2009 Xinjiang unrest and security crackdown:** expanded surveillance, policing, and ethnic-control mechanisms — **strengthened the coercive state** and **weakened civil society/autonomy** in Xinjiang.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n1900-1909: <5.8, 4.2>\n1910-1919: <6.6, 3.2>\n1920-1929: <5.8, 4.7>\n1930-1939: <4.8, 4.4>\n1940-1949: <3.2, 6.5>\n1950-1959: <1.5, 8.8>\n1960-1969: <1.3, 8.3>\n1970-1979: <2.0, 8.6>\n1980-1989: <3.2, 8.2>\n1990-1999: <3.5, 8.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where China stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\nTrends:\n- **Xi-era centralization and “Party leads everything” (2012-2019):** strengthened the central state/CCP by concentrating authority in Xi, leading small groups/commissions, and Party committees across government, firms, universities, and social organizations; weakened autonomous society and intra-elite checks.\n- **Expansion of digital surveillance, censorship, and “grid management” (2010s):** strengthened state capacity and social control through real-name internet rules, facial recognition, big-data policing, platform censorship, and early social-credit systems; weakened civil society’s ability to organize independently.\n- **Legal-institutional tightening over NGOs, lawyers, religion, media, and universities (mid-2010s):** strengthened the state’s regulatory reach; weakened civil society by narrowing permissible activism, rights lawyering, independent journalism, feminist organizing, churches, and foreign-linked NGOs.\n- **Economic slowdown, debt buildup, and greater state direction of the economy (2010-2019):** mixed effect—slower growth and local debt weakened state legitimacy/fiscal resilience, but industrial policy, SOE support, Party cells in private firms, and deleveraging campaigns strengthened state leverage over markets.\n- **Urbanization, education, and mobile internet penetration:** initially strengthened society by creating more connected citizens, consumers, workers, and online publics; later increasingly channeled into state-monitored platforms, strengthening state legibility.\n- **Demographic aging and shrinking labor-force growth:** weakened long-run state capacity and economic dynamism; also reduced the leverage of labor over time, weakening society’s bargaining power.\n- **Mass securitization of frontier and minority regions, especially Xinjiang and Tibet:** strengthened coercive state power and territorial control; severely weakened religious, ethnic, and associational autonomy.\n\nEvents:\n- **2010 Liu Xiaobo Nobel Peace Prize and continued detention:** highlighted dissident civil society but was met with repression; strengthened the state’s deterrent posture and weakened liberal activism.\n- **2011 “Jasmine” crackdown and broader response to Arab Spring fears:** strengthened the security state; weakened online and street-based mobilization.\n- **2012 Xi Jinping becomes CCP general secretary:** discrete turning point strengthening centralized Party-state power and weakening collective-leadership norms.\n- **2013-2017 anti-corruption campaign:** strengthened Xi and central disciplinary organs; weakened rival elite networks and local autonomy, while also chilling officials and private actors.\n- **2014 Umbrella Movement in Hong Kong:** strengthened civil society mobilization in Hong Kong in the short run; prompted Beijing to harden its stance, strengthening state control pressures over time.\n- **2015 “709” crackdown on rights lawyers and detention of feminist activists:** weakened legal civil society, public-interest lawyering, and independent advocacy; strengthened coercive state authority.\n- **2016 Charity Law and Foreign NGO Management Law / 2017 implementation:** strengthened state oversight of domestic and foreign civil society groups; weakened independent NGO space.\n- **2017 19th Party Congress and elevation of “Xi Jinping Thought”:** strengthened ideological and institutional authority of the Party-state and Xi personally.\n- **2018 constitutional abolition of presidential term limits:** strengthened Xi’s personal rule and the continuity of centralized state power; weakened elite constraints and institutionalized succession.\n- **2018-2019 Xinjiang mass detention and surveillance system becomes widely documented:** strengthened coercive capacity and state penetration; devastated Muslim civil society, religious life, and local autonomy.\n- **2019 Hong Kong anti-extradition protests:** showed exceptional societal mobilization; Beijing’s refusal to concede structurally and subsequent hardening strengthened state power over Hong Kong.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.5, 5.0>\n1890-1899: <4.5, 4.0>\n1900-1909: <5.8, 4.2>\n1910-1919: <6.6, 3.2>\n1920-1929: <5.8, 4.7>\n1930-1939: <4.8, 4.4>\n1940-1949: <3.2, 6.5>\n1950-1959: <1.5, 8.8>\n1960-1969: <1.3, 8.3>\n1970-1979: <2.0, 8.6>\n1980-1989: <3.2, 8.2>\n1990-1999: <3.5, 8.7>\n2000-2009: <4.3, 9.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1880-1889": "{\"key_event\":\"Late Qing self-strengthening under foreign pressure\",\"reasoning\":\"The Qing state retained a large bureaucracy, tax apparatus, and imperial legitimacy, but its fiscal-military capacity and territorial control were weakened by foreign encroachment, rebellions' aftermath, and dependence on provincial officials. Civil society had lineage, guild, gentry, and local charitable networks with some capacity for local coordination, but little autonomous ability to hold the imperial state accountable or mobilize nationally.\",\"society_change\":0.0,\"society_power\":3.5,\"state_change\":0.0,\"state_power\":5.0}",
    "1890-1899": "{\"key_event\":\"Sino-Japanese defeat and scramble for concessions\",\"reasoning\":\"The Qing state retained a bureaucracy and provincial coercive capacity, but defeat by Japan, indemnities, foreign concessions, decentralization, and Boxer-type militia activity pushed it from moderate toward weak effective control. Civil society strengthened through treaty-port publics, newspapers, reform associations, merchant networks, Christian communities, petitions, and local militias, though it remained fragmented and often suppressible rather than a routine check on the state.\",\"society_change\":1.0,\"society_power\":4.5,\"state_change\":-1.0,\"state_power\":4.0}",
    "1900-1909": "{\"key_event\":\"New Policies and provincial assemblies\",\"reasoning\":\"Late Qing reforms modestly rebuilt administrative, police, educational, and military capacity after the Boxer disaster, but foreign constraints, indemnities, provincial militarization, and a weak regency kept the central state weak. Civil society rose substantially as modern schools, press, chambers of commerce, boycotts, constitutionalist groups, revolutionary networks, and 1909 provincial assemblies gave urban and provincial elites durable platforms for mobilization.\",\"society_change\":1.3,\"society_power\":5.8,\"state_change\":0.2,\"state_power\":4.2}",
    "1910-1919": "{\"key_event\":\"Xinhai Revolution and May Fourth mobilization\",\"reasoning\":\"The fall of the Qing and post-1916 warlord fragmentation left the central state with weak fiscal, military, and administrative reach despite coercive regional armies. Civil society strengthened through parties, chambers of commerce, newspapers, students, New Culture activism, and the May Fourth movement, though it remained mostly urban and vulnerable to military repression.\",\"society_change\":0.8,\"society_power\":6.6,\"state_change\":-1.0,\"state_power\":3.2}",
    "1920-1929": "{\"key_event\":\"Northern Expedition and 1927 White Terror\",\"reasoning\":\"The Northern Expedition and Nanjing government restored a more coherent central state than the warlord nadir, but authority remained uneven, fiscally limited, and constrained by militarists and foreign powers. Civil society reached a high point in strikes, boycotts, unions, and peasant associations, but the 1927 purges sharply reduced autonomous labor, Communist, and radical associational power by decade’s end.\",\"society_change\":-0.8,\"society_power\":5.8,\"state_change\":1.5,\"state_power\":4.7}",
    "1930-1939": "{\"key_event\":\"Full-scale Sino-Japanese War and occupation\",\"reasoning\":\"Nanjing Decade reforms, currency centralization, and coercive party-state building raised Nationalist capacity in core areas, but Japanese conquest after 1937, loss of revenue-rich regions, warlord bargains, and relocation to Chongqing left overall Chinese state power still weak-to-moderate. Autonomous society was damaged by KMT repression, rural distress, occupation violence, refugee disruption, and disasters such as the Yellow River flood, only partly offset by nationalist resistance and Communist-led rural mobilization.\",\"society_change\":-1.0,\"society_power\":4.8,\"state_change\":-0.3,\"state_power\":4.4}",
    "1940-1949": "{\"key_event\":\"CCP victory and PRC founding\",\"reasoning\":\"Although most of the decade featured extreme fragmentation, KMT fiscal collapse, occupation, famine, and civil war, by 1949 the CCP had destroyed the main KMT armies and founded a centralized party-state with expanding coercive, fiscal, and administrative reach. Civil society retained moments of urban protest and peasant mobilization, but war devastation, hyperinflation, land reform violence, party rectification, and incorporation into CCP-controlled mass organizations sharply reduced autonomous capacity.\",\"society_change\":-1.6,\"society_power\":3.2,\"state_change\":2.1,\"state_power\":6.5}",
    "1950-1959": "{\"key_event\":\"Great Leap communes and Leninist party-state consolidation\",\"reasoning\":\"By 1959 the CCP had built a pervasive Leninist party-state through land reform, campaigns, collectivization, danwei, communes, planning, and coercive surveillance, giving it overwhelming reach despite administrative distortions. Autonomous civil society was reduced to a very low level as landlords, private business, religious bodies, independent intellectuals, clan authorities, and peasant/family autonomy were destroyed, absorbed, or intimidated into state-led structures.\",\"society_change\":-1.7,\"society_power\":1.5,\"state_change\":2.3,\"state_power\":8.8}",
    "1960-1969": "{\"key_event\":\"Cultural Revolution and PLA restoration of control\",\"reasoning\":\"Civil society remained atomized: Red Guard and factional mobilization briefly showed collective capacity, but it was Mao-licensed, violent, unstable, and then crushed or absorbed by PLA-led Revolutionary Committees. State power fell somewhat from the late-1950s peak because famine and Cultural Revolution chaos damaged regular administration, but communes, hukou, work units, militarization, nuclear capability, and PLA intervention left the state still overwhelmingly able to penetrate and coerce society.\",\"society_change\":-0.2,\"society_power\":1.3,\"state_change\":-0.5,\"state_power\":8.3}",
    "1970-1979": "{\"key_event\":\"Post-Mao recentralization and reform opening\",\"reasoning\":\"After Mao, the Party-state restored ministries, courts, schools, cadre systems, diplomatic reach, and centralized coercive control, raising state capacity despite lingering bureaucratic and military weaknesses. Civil society remained highly constrained after the suppression of mass factional politics and Democracy Wall, but early market reforms, revived education, foreign contact, and peasant household autonomy modestly widened social space.\",\"society_change\":0.7,\"society_power\":2.0,\"state_change\":0.3,\"state_power\":8.6}",
    "1980-1989": "{\"key_event\":\"Reform-era opening and Tiananmen crackdown\",\"reasoning\":\"Market reforms, decollectivization, universities, media debate, and legal rebuilding gave households, entrepreneurs, students, and intellectuals more autonomy and mobilizational capacity, but the June 1989 crackdown kept independent society weak overall. The party-state lost some direct command-economy and central fiscal control, yet rebuilt bureaucratic/legal capacity, imposed intrusive population control, and demonstrated overwhelming coercive capacity at Tiananmen.\",\"society_change\":1.2,\"society_power\":3.2,\"state_change\":-0.4,\"state_power\":8.2}",
    "1990-1999": "{\"key_event\":\"Post-Tiananmen tightening amid market reforms\",\"reasoning\":\"The CCP-state emerged from 1989 with tighter political controls, then gained fiscal, administrative, coercive, and legitimacy resources through the 1994 tax reform, technocratic restructuring, growth, nationalism, and crackdowns such as Falun Gong. Civil society remained weak and easily suppressed, but marketization, migration, private business, village elections, commercial media, and early internet use modestly expanded non-state resources and networks outside the old danwei system.\",\"society_change\":0.3,\"society_power\":3.5,\"state_change\":0.5,\"state_power\":8.7}",
    "2000-2009": "{\"key_event\":\"WTO boom and adaptive Party-state expansion\",\"reasoning\":\"The WTO-era boom, fiscal growth, surveillance/security buildout, Olympics, stimulus, and stability-maintenance apparatus pushed an already strong Party-state into still deeper administrative and coercive penetration. Civil society gained real but constrained capacity through the internet, NGOs, rights lawyers, private property claims, protests, and volunteering, yet co-optation, censorship, and crackdowns kept it in the weak range.\",\"society_change\":0.8,\"society_power\":4.3,\"state_change\":0.5,\"state_power\":9.2}",
    "2010-2019": "{\"key_event\":\"Xi-era centralization and digital securitization\",\"reasoning\":\"From an already very high 2000s state-power baseline, Xi-era centralization, anti-corruption discipline, Party penetration of institutions and firms, digital surveillance, NGO/legal crackdowns, and Xinjiang securitization pushed state capacity closer to total social penetration, despite economic and demographic headwinds. Civil society retained pockets of mobilization, especially online and in Hong Kong, but autonomous organization, rights lawyering, media, religion, academia, and NGOs were substantially narrowed, leaving society weaker than in the more pluralized 2000s.\",\"society_change\":-1.0,\"society_power\":3.3,\"state_change\":0.5,\"state_power\":9.7}"
  }
}

==> experiments/results/china__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "China",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.0,
    "1890-1899": 2.8,
    "1900-1909": 3.5,
    "1910-1919": 4.5,
    "1920-1929": 5.2,
    "1930-1939": 4.8,
    "1940-1949": 5.3,
    "1950-1959": 3.5,
    "1960-1969": 2.5,
    "1970-1979": 3.5,
    "1980-1989": 4.2,
    "1990-1999": 3.8,
    "2000-2009": 4.9,
    "2010-2019": 4.5
  },
  "state_power": {
    "1880-1889": 5.0,
    "1890-1899": 4.5,
    "1900-1909": 5.0,
    "1910-1919": 4.0,
    "1920-1929": 4.5,
    "1930-1939": 4.2,
    "1940-1949": 3.5,
    "1950-1959": 7.5,
    "1960-1969": 8.0,
    "1970-1979": 7.0,
    "1980-1989": 7.5,
    "1990-1999": 8.2,
    "2000-2009": 8.5,
    "2010-2019": 9.0
  },
  "key_event": {
    "1880-1889": "Late Qing Dynasty's Self-Strengthening Movement",
    "1890-1899": "First Sino-Japanese War and Boxer Rebellion",
    "1900-1909": "Qing Reforms and Nationalism",
    "1910-1919": "Wuchang Uprising and May Fourth Movement",
    "1920-1929": "Rise of political movements and warlordism",
    "1930-1939": "Second Sino-Japanese War and Nanjing Massacre",
    "1940-1949": "Rise of CCP, erosion of Nationalist support",
    "1950-1959": "Economic centralization and political repression",
    "1960-1969": "Cultural Revolution and Great Leap Forward Famine",
    "1970-1979": "Death of Mao and Deng's return",
    "1980-1989": "Economic reforms, Tiananmen Square crackdown",
    "1990-1999": "Tiananmen Square crackdown and economic reforms",
    "2000-2009": "Economic growth, middle class rise, and internet expansion",
    "2010-2019": "Xi Jinping's consolidation of power and tech surveillance"
  },
  "reasoning": {
    "1880-1889": "Civil society was weak but had some sporadic mobilization. The state had a functioning bureaucracy and military but was limited in reach and effectiveness.",
    "1890-1899": "The First Sino-Japanese War and the Boxer Rebellion weakened the state's authority and control, while the rise of local elites and demographic pressure eroded civil society's organizational capacity.",
    "1900-1909": "Educational and constitutional reforms, along with rising nationalism, bolstered civil society, while state power saw limited gains despite modernization efforts.",
    "1910-1919": "The Wuchang Uprising and May Fourth Movement strengthened civil society through increased nationalism and intellectual activism, while the state weakened due to the fall of the Qing Dynasty and the rise of warlordism.",
    "1920-1929": "Political movements strengthened civil society, while warlordism weakened central state authority.",
    "1930-1939": "The Second Sino-Japanese War and the Nanjing Massacre significantly weakened both the state's control and civil society's organization, while increasing national resistance and trauma.",
    "1940-1949": "The CCP's land reforms and growing influence strengthened civil society, while Nationalist mismanagement and isolation weakened the state.",
    "1950-1959": "The state consolidated control through economic and political measures, while civil society was weakened through repression and ideological campaigns.",
    "1960-1969": "The Great Leap Forward famine weakened civil society, while the Cultural Revolution initially disrupted but ultimately strengthened state control.",
    "1970-1979": "The death of Mao and Deng's return weakened state control while gradually increasing societal autonomy through economic reforms and educational expansion.",
    "1980-1989": "Economic reforms and urbanization bolstered state power and civil society, but the 1989 crackdown significantly weakened civil society's capacity to mobilize.",
    "1990-1999": "The Tiananmen Square crackdown significantly weakened civil society, while economic reforms and urbanization strengthened the state.",
    "2000-2009": "Economic growth and the rise of the middle class bolstered civil society through increased demands for transparency and accountability. The state's power saw marginal growth due to enhanced economic resources and global stature, but it also faced new challenges in managing social and environmental issues.",
    "2010-2019": "Civil society's capacity was reduced due to repression and surveillance, while the state's power was significantly strengthened through centralization and technological advancements."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1890-1899 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1890-1899. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1900-1909": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1900-1909 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1900-1909. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in China during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "### Trends:\n- **Economic Stagnation and Decline**: The late 19th century saw a stagnation in China's economy, with little industrialization and technological advancement. This trend weakened the state's ability to respond to internal and external pressures.\n- **Rise of Local Elites**: Local gentry and warlords began to gain more power, often at the expense of the central government. This trend weakened the state's authority and centralized control.\n- **Demographic Pressure**: Rapid population growth and limited land resources led to increased social and economic pressures. This trend weakened both the state and civil society, as it exacerbated poverty and inequality.\n- **Educational Reform**: The late Qing Dynasty initiated some educational reforms, aiming to modernize and improve the quality of education. This trend had mixed effects, potentially strengthening civil society by creating a more educated populace but also challenging traditional authority structures.\n\n### Events:\n- **Hundred Days' Reform (1898)**: A brief period of radical reform initiated by Emperor Guangxu and his reformist advisors. The reforms aimed to modernize China's political, economic, and educational systems. This event initially strengthened the state by promoting modernization, but it was ultimately suppressed by conservative forces, weakening the reformist movement.\n- **First Sino-Japanese War (1894-1895)**: China's defeat in this war exposed the weaknesses of the Qing military and government. The Treaty of Shimonoseki ceded territory and imposed indemnities, weakening the state's power and control.\n- **Boxer Rebellion (1899-1901)**: While the rebellion began in 1899, the events leading up to it, including anti-foreign sentiment and the rise of secret societies, were significant in 1899. This event weakened the state by challenging its authority and leading to international intervention.\n- **Abolition of the Imperial Examination System (1898)**: Although not fully implemented until 1905, the decision to abolish the traditional examination system was a significant event in 1898. This event weakened the traditional power structure of the gentry and aimed to strengthen the state by promoting a more meritocratic system.",
    "1900-1909": "### Trends:\n- **Economic Modernization and Industrialization**: The late Qing government initiated a series of reforms aimed at modernizing the economy, including the development of railways, mining, and industry. These efforts were part of the Self-Strengthening Movement and the New Policies (Xinzheng). These reforms generally strengthened the state by increasing its economic power and administrative capacity.\n- **Educational Reforms**: The Qing government introduced new educational systems, including the establishment of modern schools and the abolition of the traditional imperial examination system (Keju) in 1905. These reforms aimed to create a more skilled and educated workforce, which could support state modernization efforts. They strengthened civil society by empowering a new class of educated individuals who could challenge traditional power structures.\n- **Population Growth and Urbanization**: China experienced significant population growth and urbanization, leading to greater social complexity and the emergence of new urban classes. This trend generally strengthened civil society by creating more diverse and politically active urban populations, but also posed challenges to the state in terms of managing social unrest and urban governance.\n- **Rise of Nationalism**: The late 19th and early 20th centuries saw a rise in Chinese nationalism, driven by a sense of humiliation from foreign domination and the desire for national self-determination. This trend strengthened civil society by fostering a sense of collective identity and political consciousness, but it also posed a challenge to the state's authority as nationalist movements often criticized the Qing government's policies.\n\n### Events:\n- **Boxer Rebellion (1900)**: A violent anti-foreign and anti-Christian uprising that was suppressed by an international coalition of forces. The rebellion weakened the state by exposing its inability to maintain control and protect its sovereignty, leading to further foreign intervention and internal dissent.\n- **Qing Reforms (1901-1905)**: Following the Boxer Rebellion, the Qing government implemented a series of comprehensive reforms, including constitutional, military, and educational changes, known as the New Policies (Xinzheng). These reforms aimed to modernize the state and strengthen its institutions, but they also created tensions within the ruling elite and among the populace, as they were seen as too little, too late.\n- **Abolition of the Imperial Examination System (1905)**: The Qing government abolished the traditional imperial examination system (Keju), which had been a cornerstone of the bureaucratic system for centuries. This event weakened the traditional power structures and strengthened civil society by opening up new avenues for social mobility and political participation.\n- **Wuchang Uprising (1911)**: Although it occurred at the end of the decade, the Wuchang Uprising marked the beginning of the Xinhai Revolution, which ultimately led to the fall of the Qing Dynasty. This event significantly weakened the state by demonstrating the growing dissatisfaction and the power of revolutionary movements, which eventually led to the establishment of the Republic of China.",
    "1910-1919": "### Trends:\n- **Decentralization of Power**: The weakening of central authority following the decline of the Qing Dynasty led to a gradual shift of power to provincial warlords and local elites, **weakening the state**.\n- **Growing Nationalism**: A rising sense of national identity and resistance against foreign domination, particularly evident in movements like the May Fourth Movement, **strengthening civil society**.\n- **Economic Decline and Instability**: The disintegration of the Qing economic system and the onset of warlordism led to economic instability, which **weakened both the state and civil society**.\n- **Educational Reforms**: The establishment of new educational institutions and the spread of modern ideas, which **strengthened civil society** by empowering a new generation of intellectuals and reformers.\n\n### Events:\n- **Wuchang Uprising (1911)**: The beginning of the Xinhai Revolution, which led to the fall of the Qing Dynasty and the establishment of the Republic of China, **weakened the state**.\n- **Proclamation of the Republic of China (1912)**: The official founding of the Republic of China under Sun Yat-sen, marking the end of imperial rule and the beginning of a new political era, **weakened the state** and **strengthened civil society**.\n- **Yuan Shikai's Ascension (1912-1916)**: Yuan Shikai's rise to power and his attempts to consolidate control, leading to increased autocracy and the eventual dissolution of the National Assembly, **strengthened the state** but **weakened civil society**.\n- **May Fourth Movement (1919)**: A pivotal cultural and political movement that emphasized the need for modernization, science, and democracy, **strengthened civil society** by fostering a new wave of intellectual and political activism.",
    "1920-1929": "### Trends:\n- **Economic Turmoil and Instability**: The Chinese economy was marked by widespread poverty, agricultural crises, and uneven industrial development. This trend **weakened** both the state and civil society, as economic distress limited the state’s ability to effectively govern and civil society's capacity to organize and advocate.\n- **Rise of Warlordism**: The fragmented political landscape saw various regional warlords asserting control over different parts of China. This trend **weakened** the central state’s authority and **strengthened** local power structures, often at the expense of civil society.\n- **Growth of Nationalist Sentiment**: There was a rising tide of nationalist sentiment, leading to increased support for political movements aiming to unify China and resist foreign influence. This trend **strengthened** civil society through the formation of political movements and organizations but **weakened** the state by challenging its legitimacy and control.\n- **Educational Reforms and Intellectual Movements**: The New Culture Movement and other educational reforms promoted modernization and critical thinking. These reforms **strengthened** civil society by fostering a more educated and politically aware population, but they also **challenged** the state’s traditional authority.\n\n### Events:\n- **May Fourth Movement (1919)**: Although it began in 1919, its effects continued into the 1920s. The movement was a significant protest against foreign imperialism and the weak Chinese government. It **strengthened** civil society by mobilizing intellectuals and students but **weakened** the state by highlighting its failures.\n- **Formation of the Chinese Communist Party (CCP) (1921)**: The CCP’s establishment marked the beginning of a significant political force that would later play a crucial role in China’s history. This event **strengthened** civil society by providing a new platform for political action but **weakened** the state by creating a rival political organization.\n- **Nationalist Party (Kuomintang, KMT) Reorganization (1924)**: Led by Sun Yat-sen, the KMT reorganized, incorporating elements of the CCP and forming a more cohesive political force. This event **strengthened** civil society by uniting various political factions but **weakened** the state by challenging its authority and control.\n- **Northern Expedition (1926-1928)**: Chiang Kai-shek’s military campaign to unify China under the KMT’s control. This event **strengthened** the state by consolidating power but **weakened** civil society by suppressing rival political and military forces.",
    "1930-1939": "### Trends:\n- **Economic Instability and Rural Crisis**: The Great Depression (1929-1939) had a significant impact on China, leading to a decline in agricultural prices and increased rural poverty. This trend weakened both the state and civil society by fueling social unrest and reducing the state's ability to govern effectively.\n- **Military Modernization**: The Nationalist government under Chiang Kai-shek attempted to modernize the military, which strengthened the state's power but at the cost of draining resources and increasing central control over regional warlords. This trend generally strengthened the state but weakened civil society by reducing local autonomy.\n- **Educational Reforms**: The expansion of education, particularly in urban areas, led to a growing middle class and increased political awareness. This trend gradually strengthened civil society but posed a challenge to the state's control over ideological narratives.\n- **Demographic Shifts**: Rural-to-urban migration increased, leading to the growth of urban centers and the emergence of new social movements. This trend strengthened civil society by fostering a more connected and politically active urban population but also created challenges for the state in managing urban unrest.\n\n### Events:\n- **The Long March (1934-1935)**: The Communist Party's strategic retreat from Jiangxi to Yan'an. This event weakened the Nationalist state's control over certain regions and strengthened the Communist Party, which would eventually become a major political force. It also bolstered the power of civil society by inspiring resistance and solidarity among the rural population.\n- **The Marco Polo Bridge Incident (1937)**: The beginning of the Second Sino-Japanese War. This event significantly weakened the state by overwhelming its military and political resources, but it also strengthened civil society through a unified national resistance against Japanese aggression.\n- **The Nanjing Massacre (1937)**: The brutal Japanese assault on Nanjing. This event severely weakened the state by demonstrating its inability to protect its citizens and leading to widespread disillusionment. It also had a long-lasting psychological impact on civil society, fostering a sense of national trauma and strengthening anti-Japanese sentiment.\n- **The Xinjiang Rebellion (1933-1934)**: A series of revolts in Xinjiang against the Nationalist government. This event weakened the state's control over the region and highlighted the challenges of governing a diverse and vast territory. It also strengthened local civil society by empowering regional leaders and ethnic groups.",
    "1940-1949": "### Trends:\n- **Economic Decline and Inflation**: Prolonged warfare and the costs of the Second Sino-Japanese War and the Chinese Civil War led to severe economic decline and hyperinflation, weakening the state's ability to govern effectively. (Weakened the state)\n- **Rural-Urban Migration**: Displacement and migration of rural populations to urban areas due to war and famine, which increased the complexity of social governance and strained urban infrastructures. (Weakened both state and society)\n- **Erosion of Nationalist Support**: Growing disillusionment with the Nationalist government due to corruption, economic mismanagement, and inability to effectively combat the Japanese invasion and internal opposition. (Weakened the state)\n- **Rise of the Chinese Communist Party (CCP)**: Gradual increase in the CCP's influence and support, especially in rural areas, through land reforms and anti-imperialist rhetoric, which laid the groundwork for their eventual triumph. (Strengthened society, weakened the state)\n- **International Isolation**: The Nationalist government's increasing isolation from international support, particularly after the end of World War II, reduced their capacity to mobilize resources and maintain control. (Weakened the state)\n\n### Events:\n- **Battle of Changsha (1941-1942)**: A significant battle in the Second Sino-Japanese War, where the Nationalist forces managed to repel the Japanese, temporarily boosting morale but at a high cost in lives and resources. (Strengthened the state in the short term, but weakened it in the long term)\n- **Japanese Surrender (August 1945)**: The end of World War II and the Japanese occupation allowed the Nationalist government to reclaim control over much of China, but also led to a power vacuum and increased competition with the CCP. (Strengthened the state initially, but created challenges)\n- **End of the Sino-Japanese War (1945)**: The war's end marked a shift in focus to the Chinese Civil War, with the Nationalist and Communist forces intensifying their conflict. (Strengthened the state initially, but weakened it in the long term)\n- **Communist Land Reform (1947-1948)**: The CCP implemented land reforms, redistributing land from landlords to peasants, which increased their popular support and military strength. (Strengthened society, weakened the state)\n- **Liaoshen Campaign (1948)**: A major turning point in the Chinese Civil War, where the CCP decisively defeated Nationalist forces in the northeast, signaling a shift in the balance of power. (Strengthened the CCP, weakened the state)",
    "1950-1959": "### Trends:\n- **Economic Centralization and Industrialization (1953-1957)**: The First Five-Year Plan aimed to rapidly industrialize China and increase state control over the economy. This trend strengthened the state by consolidating economic power and reducing the influence of private enterprise.\n- **Rural Collectivization (1953-1956)**: The gradual merging of small peasant farms into larger collectives weakened traditional rural social structures and strengthened the state's control over agricultural production and rural life.\n- **Population Growth and Urbanization**: Rapid population growth and urbanization put pressure on the state to provide infrastructure and services, but also increased the state's ability to mobilize labor for large-scale projects.\n- **Education and Literacy Campaigns**: Efforts to increase literacy and educate the population strengthened the state's ideological control and helped foster a more cohesive national identity.\n\n### Events:\n- **Land Reform (1950-1952)**: The confiscation of land from landlords and redistribution to peasants weakened the old rural elite and strengthened the state's control over rural areas.\n- **Korean War (1950-1953)**: The war consolidated the power of the Chinese Communist Party (CCP) and strengthened national unity and state control over the military and economy.\n- ** suppress Counter-Revolutionary Campaign (1950-1953)**: This campaign targeted perceived enemies of the state, including former Nationalist Party officials and intellectuals, which strengthened the state by eliminating opposition and reinforcing ideological conformity.\n- **Hundred Flowers Campaign (1956-1957)**: Initially aimed at encouraging criticism and openness, this campaign ultimately led to the persecution of those who criticized the government, weakening civil society and strengthening state control over intellectual and political discourse.",
    "1960-1969": "Certainly! Here are the major historical trends and events in China during 1960-1969 that significantly affected the power of the state or civil society, as viewed through the framework of Daron Acemoğlu and James A. Robinson's *The Narrow Corridor*:\n\n### Trends:\n- **Economic Decline Post-Great Leap Forward (1958-1961)**: The aftermath of the Great Leap Forward led to severe economic hardship, including widespread famine. This trend weakened the state's legitimacy and control over the population, as it failed to meet basic economic needs.\n- **Rural-Urban Divide**: The economic policies of the early 1960s led to a widening gap between rural and urban areas. The urban population generally fared better, while rural areas continued to suffer. This trend weakened civil society in rural areas by reducing their ability to organize and resist.\n- **Ideological Shifts and Propaganda**: The state intensified its ideological control through propaganda and the promotion of Mao Zedong Thought. This trend strengthened the state's ability to shape public opinion and maintain ideological conformity, thereby weakening civil society.\n- **Demographic Changes**: The population continued to grow despite the famine, leading to increased pressure on resources and infrastructure. This trend put additional strain on the state's ability to manage social welfare and economic development.\n\n### Events:\n- **The Great Leap Forward Famine (1960-1961)**: This catastrophic event resulted in the deaths of millions due to starvation and overwork. It significantly weakened the state's authority and credibility among the population.\n- **The Lushan Conference (1959)**: This conference saw a direct challenge to Mao Zedong's leadership by Marshal Peng Dehuai, who criticized the Great Leap Forward. Although Peng was subsequently purged, this event demonstrated the potential for internal dissent to challenge the state’s power.\n- **The Start of the Cultural Revolution (1966)**: Mao Zedong launched the Cultural Revolution to eliminate \"counter-revolutionary elements\" and reinforce his control. This event initially weakened the state's bureaucratic apparatus but ultimately strengthened Mao's personal power by rallying the Red Guards and other ideological supporters.\n- **The Wuhan Incident (1967)**: This event involved a significant confrontation between the military and Red Guards, leading to a temporary breakdown in state control. It highlighted the fragility of state authority and the potential for civil unrest to challenge the state.\n- **The Lin Biao Incident (1969)**: Lin Biao, Mao's designated successor, was implicated in a plot to overthrow Mao, leading to his death. This event marked a significant internal political crisis and weakened the state's leadership structure.",
    "1970-1979": "### Trends:\n- **Economic Reforms and Decollectivization**: Gradual relaxation of strict collective farming practices, leading to increased productivity and rural income. This trend gradually weakened the state's control over the rural economy while strengthening civil society through improved living standards and autonomy.\n- **Educational Expansion**: Significant efforts to expand educational opportunities, particularly in rural areas. This trend supported both state and society by enhancing human capital and fostering a more informed populace, though it also increased demands for greater political and social freedoms.\n- **Urbanization**: Continued migration from rural to urban areas, leading to demographic shifts and the growth of urban centers. This trend weakened state control in rural areas while strengthening urban civil society and creating new challenges for governance.\n\n### Events:\n- **Death of Mao Zedong (1976)**: The death of Mao marked the end of the Cultural Revolution and a major shift in political leadership. This event weakened the state's authoritarian grip and created space for new leaders to introduce reforms.\n- **Cultural Revolution Winding Down (1970-1976)**: The gradual decline of the Cultural Revolution, including the reduction of radical political campaigns and the return of some disgraced officials. This event weakened the state's ideological control over society and paved the way for more pragmatic policies.\n- **Deng Xiaoping's Return to Power (1977)**: Deng's political comeback and his rise to leadership marked a significant shift towards economic and political reforms. This event strengthened the state by providing a clear direction for reform while also setting the stage for greater societal participation in the economic sphere.",
    "1980-1989": "### Trends:\n- **Economic Reforms and Market Liberalization**: The implementation of the Household Responsibility System in agriculture and the establishment of Special Economic Zones (SEZs) in coastal cities like Shenzhen and Zhuhai. These reforms gradually shifted China from a planned economy to a more market-oriented one, fostering rapid economic growth. (Strengthened the state by increasing economic output and state revenue, but also opened space for some civil society activities.)\n- **Urbanization and Migration**: Rapid urbanization and increased rural-to-urban migration as economic reforms created job opportunities in cities. This trend led to the growth of a new urban middle class and potentially increased demands for better governance and social services. (Strengthened the state by facilitating economic development but also posed challenges in managing urbanization.)\n- **Demographic Shifts**: The One-Child Policy, introduced in 1979, began to have noticeable effects by the 1980s, altering the population structure and potentially reducing the burden on social services. (Strengthened the state by controlling population growth but also created long-term demographic challenges.)\n- **Educational Expansion**: Increased investment in education, particularly higher education, which led to a more educated populace. This trend potentially empowered civil society by fostering a more informed and capable citizenry. (Strengthened both the state and civil society by improving human capital and institutional capacity.)\n\n### Events:\n- **Tiananmen Square Protests (1989)**: Large-scale demonstrations in Beijing and other cities calling for political reform and greater freedom. The subsequent government crackdown significantly weakened the power of civil society and demonstrated the state's willingness to use force to maintain control. (Strengthened the state, weakened civil society.)\n- **13th National Congress of the Communist Party of China (1987)**: This event marked the rise of Zhao Ziyang and the furtherance of economic reform policies. The congress also introduced the concept of \"political reform\" but maintained the party's dominance. (Strengthened the state by consolidating reformist leadership, but also created internal tensions over the pace and scope of reforms.)\n- **Introduction of the Price闯关 (Price Shock) Policy (1988)**: An attempt to liberalize prices and reduce the role of central planning. This event initially caused significant inflation and social unrest, leading to a backlash and a temporary slowdown in economic reforms. (Initially weakened the state by causing economic instability, but ultimately led to a reassessment and refinement of reform strategies.)\n- **Establishment of the Hainan Special Economic Zone (1988)**: The creation of a new SEZ on the island of Hainan, furthering the economic liberalization and opening up of China to foreign investment. (Strengthened the state by expanding economic zones and increasing foreign investment, but also created new economic challenges and inequalities.)",
    "1990-1999": "### Trends:\n- **Economic Reform and Growth**: The continued implementation of economic reforms initiated in the 1980s, such as the establishment of special economic zones and the opening of the country to foreign investment, led to rapid economic growth and an increase in China's GDP. This trend generally strengthened the state by increasing its economic power and resources.\n- **Urbanization**: Rapid urbanization during the 1990s as people moved from rural areas to cities in search of better economic opportunities. This trend had mixed effects: it strengthened the state by providing a larger tax base and labor force, but also posed challenges in managing urban growth and social services.\n- **Education and Literacy Rates**: Significant improvements in education and literacy rates, driven by government policies, contributed to a more informed and skilled workforce. This trend strengthened both the state (through a more productive labor force) and civil society (through a more educated populace).\n\n### Events:\n- **Tiananmen Square Protests (1989-1990)**: The aftermath of the Tiananmen Square protests in 1989 led to increased state repression and a clampdown on civil society. This event significantly weakened civil society and strengthened the state's control over political dissent.\n- **Handover of Hong Kong (1997)**: The transfer of Hong Kong from British to Chinese control in 1997 had significant implications for both the state and civil society. While it strengthened the state by expanding its territorial control, it also posed challenges in managing the region's unique political and economic systems.\n- **Asian Financial Crisis (1997-1998)**: The Asian Financial Crisis affected China, leading to economic instability and the need for government intervention. This event initially weakened the state due to the economic downturn but ultimately strengthened it as it successfully navigated the crisis through targeted economic policies and reforms.",
    "2000-2009": "### Trends:\n- **Rise of the Middle Class**: The growing middle class during 2000-2009, driven by economic reforms and increased consumer spending, contributed to greater social expectations and demands for better services and transparency. This trend generally strengthened civil society by increasing the number of citizens with the resources and education to advocate for their interests.\n- **Economic Growth and Urbanization**: Rapid economic growth and urbanization led to significant demographic shifts, with more people moving to cities. This trend strengthened the state by providing it with more economic resources but also posed challenges in managing urban development and social services, which could strengthen civil society's role in demanding accountability.\n- **Internet and Social Media Expansion**: The expansion of the internet and social media platforms provided new avenues for public discourse and information sharing. This trend strengthened civil society by enabling more rapid and widespread communication, but it also allowed the state to monitor and control information more effectively, thus posing a mixed impact.\n- **Environmental Degradation and Public Health Concerns**: Growing awareness of environmental issues and public health concerns, such as pollution and the SARS outbreak, led to increased public pressure for government action. This trend strengthened civil society by mobilizing citizen activism but also increased the state's responsibility and potential for intervention.\n\n### Events:\n- **SARS Epidemic (2002-2003)**: The SARS outbreak exposed weaknesses in the public health system and led to increased scrutiny of government transparency and response mechanisms. This event weakened the state's image and temporarily strengthened civil society's role in demanding better governance and information access.\n- **Beijing Olympics (2008)**: The successful hosting of the Beijing Olympics was a significant boost to national pride and international stature. This event strengthened the state by enhancing its legitimacy and global image, but it also heightened civil society's awareness of social and environmental issues related to large-scale events.\n- **Wenchuan Earthquake (2008)**: The devastating Wenchuan earthquake led to a massive relief effort, including significant contributions from civil society organizations and volunteers. This event strengthened both the state and civil society by highlighting their respective roles in disaster response and recovery.\n- **Implementation of the Property Law (2007)**: The Property Law, which aimed to clarify property rights and protect citizens' assets, was a significant legal reform. This event strengthened civil society by providing more legal protection for private property but also reinforced the state's role in regulating property ownership and transactions.",
    "2010-2019": "### Trends:\n- **Economic Growth and Development**: China's economy continued to grow rapidly, with an average GDP growth rate of around 7-8% annually. This economic growth strengthened the state's financial resources and its ability to invest in infrastructure, technology, and social programs. It also bolstered the state's legitimacy and control over economic policy.\n- **Technological Advancement**: Significant advancements in technology, particularly in areas like artificial intelligence, 5G, and e-commerce, strengthened the state's surveillance and control capabilities. However, this also had the potential to empower civil society by increasing access to information and communication tools.\n- **Urbanization**: The rapid urbanization trend, with millions moving from rural areas to cities, placed new demands on the state for infrastructure and services. This trend also created new social dynamics and potential sources of civil unrest, but it also allowed the state to exert more direct control over densely populated areas.\n- **Demographic Shifts**: China's aging population and the continuation of the one-child policy (until it was replaced by a two-child policy in 2016) created demographic challenges. This trend impacted the state's ability to provide social welfare and healthcare, potentially weakening its control over the long term.\n- **Environmental Concerns**: Growing awareness of environmental issues, such as air pollution and water scarcity, led to increased public pressure for government action. This strengthened civil society's role in advocacy and oversight, but it also forced the state to implement more stringent regulations and policies, reinforcing its power.\n\n### Events:\n- **2012 Leadership Transition**: The transition of power from Hu Jintao to Xi Jinping marked a significant shift in the political landscape. Xi Jinping's consolidation of power through anti-corruption campaigns and the creation of new institutions (e.g., the National Supervisory Commission) strengthened the state's control.\n- **2013 Third Plenum of the 18th Central Committee**: This event marked the launch of comprehensive reforms, including economic liberalization and anti-corruption measures. While these reforms aimed to modernize the state, they also centralized power and strengthened the state's grip on economic and political life.\n- **2014 Umbrella Movement in Hong Kong**: The pro-democracy protests in Hong Kong, which lasted for several months, highlighted the tension between the state's control and the aspirations of civil society. The state's response, including the use of force and legal measures, demonstrated its determination to maintain control.\n- **2015 Stock Market Crash**: The stock market crash in 2015 and the government's intervention to stabilize it underscored the state's role in economic management and its ability to respond to crises. This event strengthened the state's control over financial markets but also revealed vulnerabilities in the system.\n- **2017 19th National Congress of the Communist Party**: At this congress, Xi Jinping's thought was enshrined in the party constitution, solidifying his leadership and further centralizing power. This event marked a significant strengthening of the state's ideological control and political authority.\n- **2019 Protests in Hong Kong**: The large-scale protests in Hong Kong in 2019 were a major challenge to the state's authority. The state's harsh response, including the imposition of the National Security Law in 2020, demonstrated its commitment to maintaining control, but it also galvanized civil society in Hong Kong and internationally."
  },
  "score_prompt": {
    "1880-1889": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1880-1889. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nChina during 1880-1889 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1890-1899": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1890-1899, building on the established trajectory. Start\nfrom where China stood at the end of 1880-1889, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1890-1899:\n### Trends:\n- **Economic Stagnation and Decline**: The late 19th century saw a stagnation in China's economy, with little industrialization and technological advancement. This trend weakened the state's ability to respond to internal and external pressures.\n- **Rise of Local Elites**: Local gentry and warlords began to gain more power, often at the expense of the central government. This trend weakened the state's authority and centralized control.\n- **Demographic Pressure**: Rapid population growth and limited land resources led to increased social and economic pressures. This trend weakened both the state and civil society, as it exacerbated poverty and inequality.\n- **Educational Reform**: The late Qing Dynasty initiated some educational reforms, aiming to modernize and improve the quality of education. This trend had mixed effects, potentially strengthening civil society by creating a more educated populace but also challenging traditional authority structures.\n\n### Events:\n- **Hundred Days' Reform (1898)**: A brief period of radical reform initiated by Emperor Guangxu and his reformist advisors. The reforms aimed to modernize China's political, economic, and educational systems. This event initially strengthened the state by promoting modernization, but it was ultimately suppressed by conservative forces, weakening the reformist movement.\n- **First Sino-Japanese War (1894-1895)**: China's defeat in this war exposed the weaknesses of the Qing military and government. The Treaty of Shimonoseki ceded territory and imposed indemnities, weakening the state's power and control.\n- **Boxer Rebellion (1899-1901)**: While the rebellion began in 1899, the events leading up to it, including anti-foreign sentiment and the rise of secret societies, were significant in 1899. This event weakened the state by challenging its authority and leading to international intervention.\n- **Abolition of the Imperial Examination System (1898)**: Although not fully implemented until 1905, the decision to abolish the traditional examination system was a significant event in 1898. This event weakened the traditional power structure of the gentry and aimed to strengthen the state by promoting a more meritocratic system.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1890-1899\n- state_power (float, 0-10): absolute state power at the end of 1890-1899\n- society_change (float): society_power change vs. 1880-1889\n- state_change (float): state_power change vs. 1880-1889\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1900-1909": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1900-1909, building on the established trajectory. Start\nfrom where China stood at the end of 1890-1899, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1900-1909:\n### Trends:\n- **Economic Modernization and Industrialization**: The late Qing government initiated a series of reforms aimed at modernizing the economy, including the development of railways, mining, and industry. These efforts were part of the Self-Strengthening Movement and the New Policies (Xinzheng). These reforms generally strengthened the state by increasing its economic power and administrative capacity.\n- **Educational Reforms**: The Qing government introduced new educational systems, including the establishment of modern schools and the abolition of the traditional imperial examination system (Keju) in 1905. These reforms aimed to create a more skilled and educated workforce, which could support state modernization efforts. They strengthened civil society by empowering a new class of educated individuals who could challenge traditional power structures.\n- **Population Growth and Urbanization**: China experienced significant population growth and urbanization, leading to greater social complexity and the emergence of new urban classes. This trend generally strengthened civil society by creating more diverse and politically active urban populations, but also posed challenges to the state in terms of managing social unrest and urban governance.\n- **Rise of Nationalism**: The late 19th and early 20th centuries saw a rise in Chinese nationalism, driven by a sense of humiliation from foreign domination and the desire for national self-determination. This trend strengthened civil society by fostering a sense of collective identity and political consciousness, but it also posed a challenge to the state's authority as nationalist movements often criticized the Qing government's policies.\n\n### Events:\n- **Boxer Rebellion (1900)**: A violent anti-foreign and anti-Christian uprising that was suppressed by an international coalition of forces. The rebellion weakened the state by exposing its inability to maintain control and protect its sovereignty, leading to further foreign intervention and internal dissent.\n- **Qing Reforms (1901-1905)**: Following the Boxer Rebellion, the Qing government implemented a series of comprehensive reforms, including constitutional, military, and educational changes, known as the New Policies (Xinzheng). These reforms aimed to modernize the state and strengthen its institutions, but they also created tensions within the ruling elite and among the populace, as they were seen as too little, too late.\n- **Abolition of the Imperial Examination System (1905)**: The Qing government abolished the traditional imperial examination system (Keju), which had been a cornerstone of the bureaucratic system for centuries. This event weakened the traditional power structures and strengthened civil society by opening up new avenues for social mobility and political participation.\n- **Wuchang Uprising (1911)**: Although it occurred at the end of the decade, the Wuchang Uprising marked the beginning of the Xinhai Revolution, which ultimately led to the fall of the Qing Dynasty. This event significantly weakened the state by demonstrating the growing dissatisfaction and the power of revolutionary movements, which eventually led to the establishment of the Republic of China.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1900-1909\n- state_power (float, 0-10): absolute state power at the end of 1900-1909\n- society_change (float): society_power change vs. 1890-1899\n- state_change (float): state_power change vs. 1890-1899\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1910-1919": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where China stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\n### Trends:\n- **Decentralization of Power**: The weakening of central authority following the decline of the Qing Dynasty led to a gradual shift of power to provincial warlords and local elites, **weakening the state**.\n- **Growing Nationalism**: A rising sense of national identity and resistance against foreign domination, particularly evident in movements like the May Fourth Movement, **strengthening civil society**.\n- **Economic Decline and Instability**: The disintegration of the Qing economic system and the onset of warlordism led to economic instability, which **weakened both the state and civil society**.\n- **Educational Reforms**: The establishment of new educational institutions and the spread of modern ideas, which **strengthened civil society** by empowering a new generation of intellectuals and reformers.\n\n### Events:\n- **Wuchang Uprising (1911)**: The beginning of the Xinhai Revolution, which led to the fall of the Qing Dynasty and the establishment of the Republic of China, **weakened the state**.\n- **Proclamation of the Republic of China (1912)**: The official founding of the Republic of China under Sun Yat-sen, marking the end of imperial rule and the beginning of a new political era, **weakened the state** and **strengthened civil society**.\n- **Yuan Shikai's Ascension (1912-1916)**: Yuan Shikai's rise to power and his attempts to consolidate control, leading to increased autocracy and the eventual dissolution of the National Assembly, **strengthened the state** but **weakened civil society**.\n- **May Fourth Movement (1919)**: A pivotal cultural and political movement that emphasized the need for modernization, science, and democracy, **strengthened civil society** by fostering a new wave of intellectual and political activism.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n1900-1909: <3.5, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where China stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\n### Trends:\n- **Economic Turmoil and Instability**: The Chinese economy was marked by widespread poverty, agricultural crises, and uneven industrial development. This trend **weakened** both the state and civil society, as economic distress limited the state’s ability to effectively govern and civil society's capacity to organize and advocate.\n- **Rise of Warlordism**: The fragmented political landscape saw various regional warlords asserting control over different parts of China. This trend **weakened** the central state’s authority and **strengthened** local power structures, often at the expense of civil society.\n- **Growth of Nationalist Sentiment**: There was a rising tide of nationalist sentiment, leading to increased support for political movements aiming to unify China and resist foreign influence. This trend **strengthened** civil society through the formation of political movements and organizations but **weakened** the state by challenging its legitimacy and control.\n- **Educational Reforms and Intellectual Movements**: The New Culture Movement and other educational reforms promoted modernization and critical thinking. These reforms **strengthened** civil society by fostering a more educated and politically aware population, but they also **challenged** the state’s traditional authority.\n\n### Events:\n- **May Fourth Movement (1919)**: Although it began in 1919, its effects continued into the 1920s. The movement was a significant protest against foreign imperialism and the weak Chinese government. It **strengthened** civil society by mobilizing intellectuals and students but **weakened** the state by highlighting its failures.\n- **Formation of the Chinese Communist Party (CCP) (1921)**: The CCP’s establishment marked the beginning of a significant political force that would later play a crucial role in China’s history. This event **strengthened** civil society by providing a new platform for political action but **weakened** the state by creating a rival political organization.\n- **Nationalist Party (Kuomintang, KMT) Reorganization (1924)**: Led by Sun Yat-sen, the KMT reorganized, incorporating elements of the CCP and forming a more cohesive political force. This event **strengthened** civil society by uniting various political factions but **weakened** the state by challenging its authority and control.\n- **Northern Expedition (1926-1928)**: Chiang Kai-shek’s military campaign to unify China under the KMT’s control. This event **strengthened** the state by consolidating power but **weakened** civil society by suppressing rival political and military forces.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n1900-1909: <3.5, 5.0>\n1910-1919: <4.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where China stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\n### Trends:\n- **Economic Instability and Rural Crisis**: The Great Depression (1929-1939) had a significant impact on China, leading to a decline in agricultural prices and increased rural poverty. This trend weakened both the state and civil society by fueling social unrest and reducing the state's ability to govern effectively.\n- **Military Modernization**: The Nationalist government under Chiang Kai-shek attempted to modernize the military, which strengthened the state's power but at the cost of draining resources and increasing central control over regional warlords. This trend generally strengthened the state but weakened civil society by reducing local autonomy.\n- **Educational Reforms**: The expansion of education, particularly in urban areas, led to a growing middle class and increased political awareness. This trend gradually strengthened civil society but posed a challenge to the state's control over ideological narratives.\n- **Demographic Shifts**: Rural-to-urban migration increased, leading to the growth of urban centers and the emergence of new social movements. This trend strengthened civil society by fostering a more connected and politically active urban population but also created challenges for the state in managing urban unrest.\n\n### Events:\n- **The Long March (1934-1935)**: The Communist Party's strategic retreat from Jiangxi to Yan'an. This event weakened the Nationalist state's control over certain regions and strengthened the Communist Party, which would eventually become a major political force. It also bolstered the power of civil society by inspiring resistance and solidarity among the rural population.\n- **The Marco Polo Bridge Incident (1937)**: The beginning of the Second Sino-Japanese War. This event significantly weakened the state by overwhelming its military and political resources, but it also strengthened civil society through a unified national resistance against Japanese aggression.\n- **The Nanjing Massacre (1937)**: The brutal Japanese assault on Nanjing. This event severely weakened the state by demonstrating its inability to protect its citizens and leading to widespread disillusionment. It also had a long-lasting psychological impact on civil society, fostering a sense of national trauma and strengthening anti-Japanese sentiment.\n- **The Xinjiang Rebellion (1933-1934)**: A series of revolts in Xinjiang against the Nationalist government. This event weakened the state's control over the region and highlighted the challenges of governing a diverse and vast territory. It also strengthened local civil society by empowering regional leaders and ethnic groups.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n1900-1909: <3.5, 5.0>\n1910-1919: <4.5, 4.0>\n1920-1929: <5.2, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where China stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\n### Trends:\n- **Economic Decline and Inflation**: Prolonged warfare and the costs of the Second Sino-Japanese War and the Chinese Civil War led to severe economic decline and hyperinflation, weakening the state's ability to govern effectively. (Weakened the state)\n- **Rural-Urban Migration**: Displacement and migration of rural populations to urban areas due to war and famine, which increased the complexity of social governance and strained urban infrastructures. (Weakened both state and society)\n- **Erosion of Nationalist Support**: Growing disillusionment with the Nationalist government due to corruption, economic mismanagement, and inability to effectively combat the Japanese invasion and internal opposition. (Weakened the state)\n- **Rise of the Chinese Communist Party (CCP)**: Gradual increase in the CCP's influence and support, especially in rural areas, through land reforms and anti-imperialist rhetoric, which laid the groundwork for their eventual triumph. (Strengthened society, weakened the state)\n- **International Isolation**: The Nationalist government's increasing isolation from international support, particularly after the end of World War II, reduced their capacity to mobilize resources and maintain control. (Weakened the state)\n\n### Events:\n- **Battle of Changsha (1941-1942)**: A significant battle in the Second Sino-Japanese War, where the Nationalist forces managed to repel the Japanese, temporarily boosting morale but at a high cost in lives and resources. (Strengthened the state in the short term, but weakened it in the long term)\n- **Japanese Surrender (August 1945)**: The end of World War II and the Japanese occupation allowed the Nationalist government to reclaim control over much of China, but also led to a power vacuum and increased competition with the CCP. (Strengthened the state initially, but created challenges)\n- **End of the Sino-Japanese War (1945)**: The war's end marked a shift in focus to the Chinese Civil War, with the Nationalist and Communist forces intensifying their conflict. (Strengthened the state initially, but weakened it in the long term)\n- **Communist Land Reform (1947-1948)**: The CCP implemented land reforms, redistributing land from landlords to peasants, which increased their popular support and military strength. (Strengthened society, weakened the state)\n- **Liaoshen Campaign (1948)**: A major turning point in the Chinese Civil War, where the CCP decisively defeated Nationalist forces in the northeast, signaling a shift in the balance of power. (Strengthened the CCP, weakened the state)\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n1900-1909: <3.5, 5.0>\n1910-1919: <4.5, 4.0>\n1920-1929: <5.2, 4.5>\n1930-1939: <4.8, 4.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where China stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\n### Trends:\n- **Economic Centralization and Industrialization (1953-1957)**: The First Five-Year Plan aimed to rapidly industrialize China and increase state control over the economy. This trend strengthened the state by consolidating economic power and reducing the influence of private enterprise.\n- **Rural Collectivization (1953-1956)**: The gradual merging of small peasant farms into larger collectives weakened traditional rural social structures and strengthened the state's control over agricultural production and rural life.\n- **Population Growth and Urbanization**: Rapid population growth and urbanization put pressure on the state to provide infrastructure and services, but also increased the state's ability to mobilize labor for large-scale projects.\n- **Education and Literacy Campaigns**: Efforts to increase literacy and educate the population strengthened the state's ideological control and helped foster a more cohesive national identity.\n\n### Events:\n- **Land Reform (1950-1952)**: The confiscation of land from landlords and redistribution to peasants weakened the old rural elite and strengthened the state's control over rural areas.\n- **Korean War (1950-1953)**: The war consolidated the power of the Chinese Communist Party (CCP) and strengthened national unity and state control over the military and economy.\n- ** suppress Counter-Revolutionary Campaign (1950-1953)**: This campaign targeted perceived enemies of the state, including former Nationalist Party officials and intellectuals, which strengthened the state by eliminating opposition and reinforcing ideological conformity.\n- **Hundred Flowers Campaign (1956-1957)**: Initially aimed at encouraging criticism and openness, this campaign ultimately led to the persecution of those who criticized the government, weakening civil society and strengthening state control over intellectual and political discourse.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n1900-1909: <3.5, 5.0>\n1910-1919: <4.5, 4.0>\n1920-1929: <5.2, 4.5>\n1930-1939: <4.8, 4.2>\n1940-1949: <5.3, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where China stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\nCertainly! Here are the major historical trends and events in China during 1960-1969 that significantly affected the power of the state or civil society, as viewed through the framework of Daron Acemoğlu and James A. Robinson's *The Narrow Corridor*:\n\n### Trends:\n- **Economic Decline Post-Great Leap Forward (1958-1961)**: The aftermath of the Great Leap Forward led to severe economic hardship, including widespread famine. This trend weakened the state's legitimacy and control over the population, as it failed to meet basic economic needs.\n- **Rural-Urban Divide**: The economic policies of the early 1960s led to a widening gap between rural and urban areas. The urban population generally fared better, while rural areas continued to suffer. This trend weakened civil society in rural areas by reducing their ability to organize and resist.\n- **Ideological Shifts and Propaganda**: The state intensified its ideological control through propaganda and the promotion of Mao Zedong Thought. This trend strengthened the state's ability to shape public opinion and maintain ideological conformity, thereby weakening civil society.\n- **Demographic Changes**: The population continued to grow despite the famine, leading to increased pressure on resources and infrastructure. This trend put additional strain on the state's ability to manage social welfare and economic development.\n\n### Events:\n- **The Great Leap Forward Famine (1960-1961)**: This catastrophic event resulted in the deaths of millions due to starvation and overwork. It significantly weakened the state's authority and credibility among the population.\n- **The Lushan Conference (1959)**: This conference saw a direct challenge to Mao Zedong's leadership by Marshal Peng Dehuai, who criticized the Great Leap Forward. Although Peng was subsequently purged, this event demonstrated the potential for internal dissent to challenge the state’s power.\n- **The Start of the Cultural Revolution (1966)**: Mao Zedong launched the Cultural Revolution to eliminate \"counter-revolutionary elements\" and reinforce his control. This event initially weakened the state's bureaucratic apparatus but ultimately strengthened Mao's personal power by rallying the Red Guards and other ideological supporters.\n- **The Wuhan Incident (1967)**: This event involved a significant confrontation between the military and Red Guards, leading to a temporary breakdown in state control. It highlighted the fragility of state authority and the potential for civil unrest to challenge the state.\n- **The Lin Biao Incident (1969)**: Lin Biao, Mao's designated successor, was implicated in a plot to overthrow Mao, leading to his death. This event marked a significant internal political crisis and weakened the state's leadership structure.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n1900-1909: <3.5, 5.0>\n1910-1919: <4.5, 4.0>\n1920-1929: <5.2, 4.5>\n1930-1939: <4.8, 4.2>\n1940-1949: <5.3, 3.5>\n1950-1959: <3.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where China stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\n### Trends:\n- **Economic Reforms and Decollectivization**: Gradual relaxation of strict collective farming practices, leading to increased productivity and rural income. This trend gradually weakened the state's control over the rural economy while strengthening civil society through improved living standards and autonomy.\n- **Educational Expansion**: Significant efforts to expand educational opportunities, particularly in rural areas. This trend supported both state and society by enhancing human capital and fostering a more informed populace, though it also increased demands for greater political and social freedoms.\n- **Urbanization**: Continued migration from rural to urban areas, leading to demographic shifts and the growth of urban centers. This trend weakened state control in rural areas while strengthening urban civil society and creating new challenges for governance.\n\n### Events:\n- **Death of Mao Zedong (1976)**: The death of Mao marked the end of the Cultural Revolution and a major shift in political leadership. This event weakened the state's authoritarian grip and created space for new leaders to introduce reforms.\n- **Cultural Revolution Winding Down (1970-1976)**: The gradual decline of the Cultural Revolution, including the reduction of radical political campaigns and the return of some disgraced officials. This event weakened the state's ideological control over society and paved the way for more pragmatic policies.\n- **Deng Xiaoping's Return to Power (1977)**: Deng's political comeback and his rise to leadership marked a significant shift towards economic and political reforms. This event strengthened the state by providing a clear direction for reform while also setting the stage for greater societal participation in the economic sphere.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n1900-1909: <3.5, 5.0>\n1910-1919: <4.5, 4.0>\n1920-1929: <5.2, 4.5>\n1930-1939: <4.8, 4.2>\n1940-1949: <5.3, 3.5>\n1950-1959: <3.5, 7.5>\n1960-1969: <2.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where China stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\n### Trends:\n- **Economic Reforms and Market Liberalization**: The implementation of the Household Responsibility System in agriculture and the establishment of Special Economic Zones (SEZs) in coastal cities like Shenzhen and Zhuhai. These reforms gradually shifted China from a planned economy to a more market-oriented one, fostering rapid economic growth. (Strengthened the state by increasing economic output and state revenue, but also opened space for some civil society activities.)\n- **Urbanization and Migration**: Rapid urbanization and increased rural-to-urban migration as economic reforms created job opportunities in cities. This trend led to the growth of a new urban middle class and potentially increased demands for better governance and social services. (Strengthened the state by facilitating economic development but also posed challenges in managing urbanization.)\n- **Demographic Shifts**: The One-Child Policy, introduced in 1979, began to have noticeable effects by the 1980s, altering the population structure and potentially reducing the burden on social services. (Strengthened the state by controlling population growth but also created long-term demographic challenges.)\n- **Educational Expansion**: Increased investment in education, particularly higher education, which led to a more educated populace. This trend potentially empowered civil society by fostering a more informed and capable citizenry. (Strengthened both the state and civil society by improving human capital and institutional capacity.)\n\n### Events:\n- **Tiananmen Square Protests (1989)**: Large-scale demonstrations in Beijing and other cities calling for political reform and greater freedom. The subsequent government crackdown significantly weakened the power of civil society and demonstrated the state's willingness to use force to maintain control. (Strengthened the state, weakened civil society.)\n- **13th National Congress of the Communist Party of China (1987)**: This event marked the rise of Zhao Ziyang and the furtherance of economic reform policies. The congress also introduced the concept of \"political reform\" but maintained the party's dominance. (Strengthened the state by consolidating reformist leadership, but also created internal tensions over the pace and scope of reforms.)\n- **Introduction of the Price闯关 (Price Shock) Policy (1988)**: An attempt to liberalize prices and reduce the role of central planning. This event initially caused significant inflation and social unrest, leading to a backlash and a temporary slowdown in economic reforms. (Initially weakened the state by causing economic instability, but ultimately led to a reassessment and refinement of reform strategies.)\n- **Establishment of the Hainan Special Economic Zone (1988)**: The creation of a new SEZ on the island of Hainan, furthering the economic liberalization and opening up of China to foreign investment. (Strengthened the state by expanding economic zones and increasing foreign investment, but also created new economic challenges and inequalities.)\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n1900-1909: <3.5, 5.0>\n1910-1919: <4.5, 4.0>\n1920-1929: <5.2, 4.5>\n1930-1939: <4.8, 4.2>\n1940-1949: <5.3, 3.5>\n1950-1959: <3.5, 7.5>\n1960-1969: <2.5, 8.0>\n1970-1979: <3.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where China stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\n### Trends:\n- **Economic Reform and Growth**: The continued implementation of economic reforms initiated in the 1980s, such as the establishment of special economic zones and the opening of the country to foreign investment, led to rapid economic growth and an increase in China's GDP. This trend generally strengthened the state by increasing its economic power and resources.\n- **Urbanization**: Rapid urbanization during the 1990s as people moved from rural areas to cities in search of better economic opportunities. This trend had mixed effects: it strengthened the state by providing a larger tax base and labor force, but also posed challenges in managing urban growth and social services.\n- **Education and Literacy Rates**: Significant improvements in education and literacy rates, driven by government policies, contributed to a more informed and skilled workforce. This trend strengthened both the state (through a more productive labor force) and civil society (through a more educated populace).\n\n### Events:\n- **Tiananmen Square Protests (1989-1990)**: The aftermath of the Tiananmen Square protests in 1989 led to increased state repression and a clampdown on civil society. This event significantly weakened civil society and strengthened the state's control over political dissent.\n- **Handover of Hong Kong (1997)**: The transfer of Hong Kong from British to Chinese control in 1997 had significant implications for both the state and civil society. While it strengthened the state by expanding its territorial control, it also posed challenges in managing the region's unique political and economic systems.\n- **Asian Financial Crisis (1997-1998)**: The Asian Financial Crisis affected China, leading to economic instability and the need for government intervention. This event initially weakened the state due to the economic downturn but ultimately strengthened it as it successfully navigated the crisis through targeted economic policies and reforms.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n1900-1909: <3.5, 5.0>\n1910-1919: <4.5, 4.0>\n1920-1929: <5.2, 4.5>\n1930-1939: <4.8, 4.2>\n1940-1949: <5.3, 3.5>\n1950-1959: <3.5, 7.5>\n1960-1969: <2.5, 8.0>\n1970-1979: <3.5, 7.0>\n1980-1989: <4.2, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where China stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\n### Trends:\n- **Rise of the Middle Class**: The growing middle class during 2000-2009, driven by economic reforms and increased consumer spending, contributed to greater social expectations and demands for better services and transparency. This trend generally strengthened civil society by increasing the number of citizens with the resources and education to advocate for their interests.\n- **Economic Growth and Urbanization**: Rapid economic growth and urbanization led to significant demographic shifts, with more people moving to cities. This trend strengthened the state by providing it with more economic resources but also posed challenges in managing urban development and social services, which could strengthen civil society's role in demanding accountability.\n- **Internet and Social Media Expansion**: The expansion of the internet and social media platforms provided new avenues for public discourse and information sharing. This trend strengthened civil society by enabling more rapid and widespread communication, but it also allowed the state to monitor and control information more effectively, thus posing a mixed impact.\n- **Environmental Degradation and Public Health Concerns**: Growing awareness of environmental issues and public health concerns, such as pollution and the SARS outbreak, led to increased public pressure for government action. This trend strengthened civil society by mobilizing citizen activism but also increased the state's responsibility and potential for intervention.\n\n### Events:\n- **SARS Epidemic (2002-2003)**: The SARS outbreak exposed weaknesses in the public health system and led to increased scrutiny of government transparency and response mechanisms. This event weakened the state's image and temporarily strengthened civil society's role in demanding better governance and information access.\n- **Beijing Olympics (2008)**: The successful hosting of the Beijing Olympics was a significant boost to national pride and international stature. This event strengthened the state by enhancing its legitimacy and global image, but it also heightened civil society's awareness of social and environmental issues related to large-scale events.\n- **Wenchuan Earthquake (2008)**: The devastating Wenchuan earthquake led to a massive relief effort, including significant contributions from civil society organizations and volunteers. This event strengthened both the state and civil society by highlighting their respective roles in disaster response and recovery.\n- **Implementation of the Property Law (2007)**: The Property Law, which aimed to clarify property rights and protect citizens' assets, was a significant legal reform. This event strengthened civil society by providing more legal protection for private property but also reinforced the state's role in regulating property ownership and transactions.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n1900-1909: <3.5, 5.0>\n1910-1919: <4.5, 4.0>\n1920-1929: <5.2, 4.5>\n1930-1939: <4.8, 4.2>\n1940-1949: <5.3, 3.5>\n1950-1959: <3.5, 7.5>\n1960-1969: <2.5, 8.0>\n1970-1979: <3.5, 7.0>\n1980-1989: <4.2, 7.5>\n1990-1999: <3.8, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of China in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where China stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\n### Trends:\n- **Economic Growth and Development**: China's economy continued to grow rapidly, with an average GDP growth rate of around 7-8% annually. This economic growth strengthened the state's financial resources and its ability to invest in infrastructure, technology, and social programs. It also bolstered the state's legitimacy and control over economic policy.\n- **Technological Advancement**: Significant advancements in technology, particularly in areas like artificial intelligence, 5G, and e-commerce, strengthened the state's surveillance and control capabilities. However, this also had the potential to empower civil society by increasing access to information and communication tools.\n- **Urbanization**: The rapid urbanization trend, with millions moving from rural areas to cities, placed new demands on the state for infrastructure and services. This trend also created new social dynamics and potential sources of civil unrest, but it also allowed the state to exert more direct control over densely populated areas.\n- **Demographic Shifts**: China's aging population and the continuation of the one-child policy (until it was replaced by a two-child policy in 2016) created demographic challenges. This trend impacted the state's ability to provide social welfare and healthcare, potentially weakening its control over the long term.\n- **Environmental Concerns**: Growing awareness of environmental issues, such as air pollution and water scarcity, led to increased public pressure for government action. This strengthened civil society's role in advocacy and oversight, but it also forced the state to implement more stringent regulations and policies, reinforcing its power.\n\n### Events:\n- **2012 Leadership Transition**: The transition of power from Hu Jintao to Xi Jinping marked a significant shift in the political landscape. Xi Jinping's consolidation of power through anti-corruption campaigns and the creation of new institutions (e.g., the National Supervisory Commission) strengthened the state's control.\n- **2013 Third Plenum of the 18th Central Committee**: This event marked the launch of comprehensive reforms, including economic liberalization and anti-corruption measures. While these reforms aimed to modernize the state, they also centralized power and strengthened the state's grip on economic and political life.\n- **2014 Umbrella Movement in Hong Kong**: The pro-democracy protests in Hong Kong, which lasted for several months, highlighted the tension between the state's control and the aspirations of civil society. The state's response, including the use of force and legal measures, demonstrated its determination to maintain control.\n- **2015 Stock Market Crash**: The stock market crash in 2015 and the government's intervention to stabilize it underscored the state's role in economic management and its ability to respond to crises. This event strengthened the state's control over financial markets but also revealed vulnerabilities in the system.\n- **2017 19th National Congress of the Communist Party**: At this congress, Xi Jinping's thought was enshrined in the party constitution, solidifying his leadership and further centralizing power. This event marked a significant strengthening of the state's ideological control and political authority.\n- **2019 Protests in Hong Kong**: The large-scale protests in Hong Kong in 2019 were a major challenge to the state's authority. The state's harsh response, including the imposition of the National Security Law in 2020, demonstrated its commitment to maintaining control, but it also galvanized civil society in Hong Kong and internationally.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 5.0>\n1890-1899: <2.8, 4.5>\n1900-1909: <3.5, 5.0>\n1910-1919: <4.5, 4.0>\n1920-1929: <5.2, 4.5>\n1930-1939: <4.8, 4.2>\n1940-1949: <5.3, 3.5>\n1950-1959: <3.5, 7.5>\n1960-1969: <2.5, 8.0>\n1970-1979: <3.5, 7.0>\n1980-1989: <4.2, 7.5>\n1990-1999: <3.8, 8.2>\n2000-2009: <4.9, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1880-1889": "{\n  \"society_power\": 3.0,\n  \"state_power\": 5.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"Late Qing Dynasty's Self-Strengthening Movement\",\n  \"reasoning\": \"Civil society was weak but had some sporadic mobilization. The state had a functioning bureaucracy and military but was limited in reach and effectiveness.\"\n}",
    "1890-1899": "{\n  \"society_power\": 2.8,\n  \"state_power\": 4.5,\n  \"society_change\": -2.2,\n  \"state_change\": -1.5,\n  \"key_event\": \"First Sino-Japanese War and Boxer Rebellion\",\n  \"reasoning\": \"The First Sino-Japanese War and the Boxer Rebellion weakened the state's authority and control, while the rise of local elites and demographic pressure eroded civil society's organizational capacity.\"\n}",
    "1900-1909": "{\n  \"society_power\": 3.5,\n  \"state_power\": 5.0,\n  \"society_change\": 0.7,\n  \"state_change\": 0.5,\n  \"key_event\": \"Qing Reforms and Nationalism\",\n  \"reasoning\": \"Educational and constitutional reforms, along with rising nationalism, bolstered civil society, while state power saw limited gains despite modernization efforts.\"\n}",
    "1910-1919": "{\n  \"society_power\": 4.5,\n  \"state_power\": 4.0,\n  \"society_change\": 1.0,\n  \"state_change\": -1.0,\n  \"key_event\": \"Wuchang Uprising and May Fourth Movement\",\n  \"reasoning\": \"The Wuchang Uprising and May Fourth Movement strengthened civil society through increased nationalism and intellectual activism, while the state weakened due to the fall of the Qing Dynasty and the rise of warlordism.\"\n}",
    "1920-1929": "{\n  \"society_power\": 5.2,\n  \"state_power\": 4.5,\n  \"society_change\": 0.7,\n  \"state_change\": 0.5,\n  \"key_event\": \"Rise of political movements and warlordism\",\n  \"reasoning\": \"Political movements strengthened civil society, while warlordism weakened central state authority.\"\n}",
    "1930-1939": "{\n  \"society_power\": 4.8,\n  \"state_power\": 4.2,\n  \"society_change\": -1.4,\n  \"state_change\": -1.3,\n  \"key_event\": \"Second Sino-Japanese War and Nanjing Massacre\",\n  \"reasoning\": \"The Second Sino-Japanese War and the Nanjing Massacre significantly weakened both the state's control and civil society's organization, while increasing national resistance and trauma.\"\n}",
    "1940-1949": "{\n  \"society_power\": 5.3,\n  \"state_power\": 3.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.1,\n  \"key_event\": \"Rise of CCP, erosion of Nationalist support\",\n  \"reasoning\": \"The CCP's land reforms and growing influence strengthened civil society, while Nationalist mismanagement and isolation weakened the state.\"\n}",
    "1950-1959": "{\n  \"society_power\": 3.5,\n  \"state_power\": 7.5,\n  \"society_change\": -1.8,\n  \"state_change\": 4.0,\n  \"key_event\": \"Economic centralization and political repression\",\n  \"reasoning\": \"The state consolidated control through economic and political measures, while civil society was weakened through repression and ideological campaigns.\"\n}",
    "1960-1969": "{\n  \"society_power\": 2.5,\n  \"state_power\": 8.0,\n  \"society_change\": -1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"Cultural Revolution and Great Leap Forward Famine\",\n  \"reasoning\": \"The Great Leap Forward famine weakened civil society, while the Cultural Revolution initially disrupted but ultimately strengthened state control.\"\n}",
    "1970-1979": "{\n  \"society_power\": 3.5,\n  \"state_power\": 7.0,\n  \"society_change\": 1.0,\n  \"state_change\": -1.0,\n  \"key_event\": \"Death of Mao and Deng's return\",\n  \"reasoning\": \"The death of Mao and Deng's return weakened state control while gradually increasing societal autonomy through economic reforms and educational expansion.\"\n}",
    "1980-1989": "{\n  \"society_power\": 4.2,\n  \"state_power\": 7.5,\n  \"society_change\": 0.7,\n  \"state_change\": 0.5,\n  \"key_event\": \"Economic reforms, Tiananmen Square crackdown\",\n  \"reasoning\": \"Economic reforms and urbanization bolstered state power and civil society, but the 1989 crackdown significantly weakened civil society's capacity to mobilize.\"\n}",
    "1990-1999": "{\n  \"society_power\": 3.8,\n  \"state_power\": 8.2,\n  \"society_change\": -1.4,\n  \"state_change\": 0.7,\n  \"key_event\": \"Tiananmen Square crackdown and economic reforms\",\n  \"reasoning\": \"The Tiananmen Square crackdown significantly weakened civil society, while economic reforms and urbanization strengthened the state.\"\n}",
    "2000-2009": "{\n  \"society_power\": 4.9,\n  \"state_power\": 8.5,\n  \"society_change\": 1.1,\n  \"state_change\": 0.3,\n  \"key_event\": \"Economic growth, middle class rise, and internet expansion\",\n  \"reasoning\": \"Economic growth and the rise of the middle class bolstered civil society through increased demands for transparency and accountability. The state's power saw marginal growth due to enhanced economic resources and global stature, but it also faced new challenges in managing social and environmental issues.\"\n}",
    "2010-2019": "{\n  \"society_power\": 4.5,\n  \"state_power\": 9.0,\n  \"society_change\": -1.4,\n  \"state_change\": 0.5,\n  \"key_event\": \"Xi Jinping's consolidation of power and tech surveillance\",\n  \"reasoning\": \"Civil society's capacity was reduced due to repression and surveillance, while the state's power was significantly strengthened through centralization and technological advancements.\"\n}"
  }
}

==> experiments/results/china__vdem.json <==
{
  "country": "China",
  "model": "V-Dem",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 5.27,
    "1890-1899": 3.92,
    "1900-1909": 4.34,
    "1910-1919": 5.45,
    "1920-1929": 5.52,
    "1930-1939": 4.4,
    "1940-1949": 4.59,
    "1950-1959": 0.42,
    "1960-1969": 0.11,
    "1970-1979": 0.21,
    "1980-1989": 1.21,
    "1990-1999": 1.34,
    "2000-2009": 2.22,
    "2010-2019": 1.57
  },
  "state_power": {
    "1880-1889": 9.6,
    "1890-1899": 9.6,
    "1900-1909": 7.592,
    "1910-1919": 5.975,
    "1920-1929": 4.48,
    "1930-1939": 7.1,
    "1940-1949": 4.88,
    "1950-1959": 9.78,
    "1960-1969": 9.78,
    "1970-1979": 9.78,
    "1980-1989": 9.78,
    "1990-1999": 9.78,
    "2000-2009": 9.8,
    "2010-2019": 9.675
  },
  "key_event": {
    "1880-1889": "",
    "1890-1899": "",
    "1900-1909": "",
    "1910-1919": "",
    "1920-1929": "",
    "1930-1939": "",
    "1940-1949": "",
    "1950-1959": "",
    "1960-1969": "",
    "1970-1979": "",
    "1980-1989": "",
    "1990-1999": "",
    "2000-2009": "",
    "2010-2019": ""
  },
  "reasoning": {
    "1880-1889": "V-Dem",
    "1890-1899": "V-Dem",
    "1900-1909": "V-Dem",
    "1910-1919": "V-Dem",
    "1920-1929": "V-Dem",
    "1930-1939": "V-Dem",
    "1940-1949": "V-Dem",
    "1950-1959": "V-Dem",
    "1960-1969": "V-Dem",
    "1970-1979": "V-Dem",
    "1980-1989": "V-Dem",
    "1990-1999": "V-Dem",
    "2000-2009": "V-Dem",
    "2010-2019": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/colombia__anthropic-claude-opus-4-8.json <==
{
  "country": "Colombia",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1819-1828": 3.0,
    "1829-1838": 3.5,
    "1839-1848": 4.0,
    "1849-1858": 4.5,
    "1859-1868": 4.5,
    "1869-1878": 5.0,
    "1879-1888": 4.0,
    "1889-1898": 3.0,
    "1899-1908": 2.0,
    "1909-1918": 3.5,
    "1919-1928": 4.0,
    "1929-1938": 5.0,
    "1939-1948": 4.5,
    "1949-1958": 3.5,
    "1959-1968": 3.5,
    "1969-1978": 4.0,
    "1979-1988": 3.5,
    "1989-1998": 3.5,
    "1999-2008": 3.5,
    "2009-2018": 4.5,
    "2019-2028": 5.0
  },
  "state_power": {
    "1819-1828": 3.0,
    "1829-1838": 2.5,
    "1839-1848": 3.0,
    "1849-1858": 2.5,
    "1859-1868": 2.0,
    "1869-1878": 2.5,
    "1879-1888": 4.0,
    "1889-1898": 4.5,
    "1899-1908": 4.0,
    "1909-1918": 4.5,
    "1919-1928": 5.5,
    "1929-1938": 5.5,
    "1939-1948": 4.5,
    "1949-1958": 4.0,
    "1959-1968": 4.5,
    "1969-1978": 4.0,
    "1979-1988": 3.0,
    "1989-1998": 2.5,
    "1999-2008": 4.5,
    "2009-2018": 5.0,
    "2019-2028": 4.5
  },
  "key_event": {
    "1819-1828": "Gran Colombia founded amid independence wars, fragile central authority",
    "1829-1838": "Dissolution of Gran Colombia; decentralized New Granada under Santander",
    "1839-1848": "War of the Supremes, 1843 centralist charter, Democratic Societies emerge",
    "1849-1858": "Federalist decentralization and liberal reforms weaken the center",
    "1859-1868": "1863 Rionegro Constitution: radical federalism hollows out central state",
    "1869-1878": "DOIP secular education reform and 1876–77 \"War of the Schools\"",
    "1879-1888": "Regeneración and 1886 centralist Constitution",
    "1889-1898": "Regeneración centralism excludes and radicalizes Liberal opposition",
    "1899-1908": "War of a Thousand Days and Panama's secession",
    "1909-1918": "Reyes's fall and 1910 constitutional reform constraining the executive",
    "1919-1928": "Kemmerer Mission, Banco de la República; Banana Massacre",
    "1929-1938": "End of Conservative Hegemony; López's \"Revolución en Marcha\" reforms",
    "1939-1948": "Bogotazo assassination of Gaitán triggers La Violencia",
    "1949-1958": "La Violencia and the partisan-military convulsions",
    "1959-1968": "National Front pact; Marquetalia assault births FARC/ELN insurgency",
    "1969-1978": "1977 National Civic Strike amid Paper Leviathan and rising insurgency",
    "1979-1988": "Cartels, guerrillas, and paramilitaries shatter state's violence monopoly",
    "1989-1998": "Absent Leviathan losing ground to guerrillas, paras, drug economy",
    "1999-2008": "Plan Colombia and Uribe's Democratic Security state-building",
    "2009-2018": "FARC peace accord and Victims' Law mobilizing civil society",
    "2019-2028": "Mass national strikes and Petro's election amid uneven state reach"
  },
  "reasoning": {
    "1819-1828": "The newly created Gran Colombia had a weak, war-strained state with limited reach over vast, poorly connected territory and dependence on regional caudillos and military figures like Bolívar and Santander. Civil society was thin—dominated by creole elites, the Church, and local notables—with little autonomous associational life or independent press to constrain the state.",
    "1829-1838": "The collapse of Bolívar's centralizing project and secession of Venezuela and Ecuador destroyed the ambitious central state, leaving a weaker, fiscally shackled successor still dependent on caudillos and colonial-era taxes. Meanwhile the quasi-federal 1832 constitution, emerging Liberal–Conservative factional mobilization, and entrenched regional/Church/elite counterweights modestly increased organized (though narrow and oligarchic) society.",
    "1839-1848": "The War of the Supremes exposed the state's weakness but its suppression, the authoritarian 1843 Constitution, and Mosquera's modernizing reforms modestly raised central capacity from a low base; meanwhile partisan crystallization and the Sociedades Democráticas strengthened organized (elite and artisan) civil society, keeping both actors weak but rising outside the corridor.",
    "1849-1858": "Broad male suffrage (1853), abolition of slavery, and vibrant artisan/party mobilization expanded participatory society, while federalist devolution (culminating in the 1858 Confederation), recurring civil wars, and the Melo coup further fragmented an already weak central state.",
    "1859-1868": "The Rionegro Constitution and the 1860-62 civil war deliberately stripped the center of army, revenue, and coercive reach, pushing state power toward collapse-adjacent weakness (2.0). Society power holds at 4.5 because empowerment flowed largely to regional caudillos and armed factions rather than to autonomous, accountable civil society.",
    "1869-1878": "Radical federalism kept the central state feeble, but the 1870 DOIP, German pedagogical mission, and eventual military victory in the War of the Schools marked a modest, contested increase in state reach; export-led growth and intensified Liberal-Conservative mobilization strengthened associational and partisan society despite the war's disruption.",
    "1879-1888": "Núñez's Regeneración, the Banco Nacional, defeat of the 1885 Radical uprising, and the 1886 Constitution abolishing sovereign states markedly strengthened central state capacity, while abolishing regional autonomy and empowering only the Church (not pluralistic civil society) curtailed autonomous societal power.",
    "1889-1898": "The Regeneración's centralization, Church re-fusion, and exclusion of Liberals modestly strengthened state authority while hollowing out institutionalized civil society (press restrictions, disenfranchisement, defeated 1895 revolt), though fiscal instability and the fragile 1898 succession capped state gains.",
    "1899-1908": "The devastating civil war and loss of Panama exposed the state's inability to control territory and monopolize violence, while displacement and militarized partisan patronage atomized society; Reyes's autocratic modernization and currency reform partly restored state capacity but through despotic means that further suppressed autonomous civic life.",
    "1909-1918": "The 1909 mobilization ousting Reyes and the 1910 reform curbing presidential power revived societal constraints after the post-war nadir, aided by decentralized coffee smallholders and colonization; the state modestly strengthened via elite Republican accommodation and customs revenue, though central reach in the periphery remained weak.",
    "1919-1928": "The Kemmerer reforms, central bank, foreign-capital-funded public works, and infrastructure meaningfully raised the still-shallow state's fiscal and administrative capacity (to a moderate 5.5), while coffee expansion and nascent unionization modestly strengthened organized society (to 4.0) despite Conservative clientelism and the repressive Ley Heroica and Banana Massacre that checked labor gains.",
    "1929-1938": "The Liberal ascendancy, labor incorporation, urbanization, and expanded suffrage substantially strengthened civil society; state capacity was buffeted by the Depression shock but rebuilt through the Leticia war mobilization and López's interventionist reforms (Law 200, 1936 constitution), leaving it roughly steady at a moderate level.",
    "1939-1948": "The stalled reform agenda, López's forced resignation, the 1944 coup attempt, and the post-1946 collapse of the state's monopoly on violence culminating in the Bogotazo eroded state capacity and legitimacy. Society mobilized intensely but through sectarian partisan channels rather than autonomous civic institutions, so its genuine checking power slightly declined despite mass energy.",
    "1949-1958": "La Violencia fragmented civil society into armed sectarian factions and the National Front narrowed pluralism, pushing society down; the state, unable to monopolize rural violence despite Rojas's coercive centralization and the elite-brokered pact, remained weak-to-moderate with a slight net decline.",
    "1959-1968": "The National Front's technocratic modernization (1968 reform, INCORA, planning) modestly strengthened state institutions, but persistent absence from rural peripheries and the birth of FARC/ELN/EPL capped gains at moderate. Society power held roughly flat: elite power-sharing demobilized formal contestation and excluded third parties, offsetting gains from urbanization and nascent peasant/guerrilla mobilization.",
    "1969-1978": "Urbanization, union/student militancy, and the massive 1977 general strike modestly strengthened societal mobilization capacity despite National Front demobilization; meanwhile guerrilla expansion (M-19, FARC, ELN), the illicit drug economy, and reliance on state-of-siege rule eroded the state's real territorial and fiscal control, keeping it a weak \"Paper Leviathan.\"",
    "1979-1988": "The state's authority collapsed under narco-terror, the Palace of Justice siege, assassination of ministers/judges, and territorial losses to guerrillas and paramilitaries, dropping it toward weak/contested capacity. Society's brief opening via peace talks and the Unión Patriótica was crushed by systematic assassinations and the murder of journalists, modestly eroding an already constrained associational life.",
    "1989-1998": "The 1991 Constitution and M-19 demobilization strengthened legitimate civic participation, but this gain was offset by drug-fueled fragmentation of society, so society holds roughly steady around moderate-weak. State power slid further as guerrilla territorial expansion, paramilitary consolidation (AUC), military defeats, and the Proceso 8000 corruption scandal hollowed out its monopoly of violence and institutional legitimacy.",
    "1999-2008": "Plan Colombia and Uribe's Seguridad Democrática sharply expanded coercive reach, tax capacity, and territorial presence, moving the state from weak to moderate; society stayed flat as displacement and armed-actor capture offset late-period institutional counterweights (parapolítica, falsos positivos investigations).",
    "2009-2018": "The 2016 peace accord, FARC disarmament, and JEP consolidated the state's coercive monopoly and territorial reach, while the Victims' Law, victims'/human rights movements, and an expanding urban middle class strengthened civil society—though social-leader assassinations, persistent armed successor groups, and rising coca limited both gains.",
    "2019-2028": "Sustained protest waves (2019, 2021), vibrant social movements, and the first leftist presidency strengthened society's mobilizing capacity, while weak post-FARC territorial penetration, entrenched illicit economies, and assassinations of social leaders eroded the state's effective monopoly—a \"paper Leviathan\" dynamic partly offset by pandemic-era fiscal/executive expansion."
  },
  "events_trends_prompt": {
    "1819-1828": "",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1819-1828": "",
    "1829-1838": "# Colombia, 1829–1838 (Acemoğlu–Robinson framework)\n\nA note before the lists: in this period \"Colombia\" refers to Gran Colombia and then, after its 1830–31 dissolution, to the Republic of New Granada. The framework's core lens is the balance between state capacity and an organized/mobilized society, and whether that balance stays within the \"corridor.\"\n\n## Trends\n\n- **Persistent regionalism and geographic fragmentation** (Andean cordilleras, poor transport): a slow structural condition that kept central state authority weak and gave regional caudillos and localities autonomous power—weakened the state, entrenched dispersed (but not liberal-democratic) society.\n\n- **Weak fiscal capacity and reliance on colonial-era extractive institutions**: continued dependence on the tobacco monopoly (*estanco*), *alcabala*, and other Spanish-inherited taxes rather than broad revenue systems—a chronic constraint that kept the state fiscally shackled and weak.\n\n- **Persistence of slavery and the *manumission* debate**: gradual \"free womb\" arrangements (from 1821) left slavery intact through the 1830s, reflecting the continuing power of slaveholding regional elites over both state and subordinated society—reinforced elite society, constrained an inclusive state.\n\n- **Entrenched Catholic Church power over education, records, and social life**: the Church remained a parallel authority and landholder, a countervailing institution that both limited state reach and structured elite society.\n\n- **Consolidation of a landed/mercantile *criollo* elite**: economic stagnation after the wars of independence concentrated power in regional notables, shaping a narrow oligarchic society rather than a broad civil society—strengthened elite society, limited state autonomy.\n\n## Events\n\n- **Constitutional/political crisis of Bolívar's dictatorship (1828–1830)**: the failed 1828 assassination attempt against Bolívar and his authoritarian turn—an attempt to strengthen the central state that provoked backlash and delegitimized centralized power.\n\n- **Dissolution of Gran Colombia (1830–1831)**: Venezuela and Ecuador seceded, and Bolívar died (Dec. 1830)—a discrete collapse that destroyed the ambitious central state project and left New Granada a smaller, weaker successor state.\n\n- **Founding of the Republic of New Granada and the 1832 Constitution**: created a more decentralized, quasi-federal order under Francisco de Paula Santander—reconstituted a modest state while formally empowering regional/provincial society.\n\n- **Santander's presidency (1832–1837)**: emphasis on legal order, secular public education, and civilian rule—modestly strengthened state institutions and legalist norms.\n\n- **The 1837 presidential succession**: José Ignacio de Márquez won over Santanderista candidates, sharpening the emerging Liberal–Conservative cleavage and factional mobilization—an event that both organized society politically and strained state legitimacy.\n\n- **Onset of tensions culminating in the *Guerra de los Supremos* (brewing 1838, erupting 1839)**: regional caudillo grievances and the religious-institutional dispute (suppression of minor convents) began mobilizing armed regional society against the central state—foreshadowed weakening of the state.\n\n**Caveat:** Acemoğlu and Robinson do not treat Colombia's 1829–1838 decade as a detailed case in *The Narrow Corridor*; the above applies their general framework to standard Colombian historiography, so specific attributions of \"strengthened/weakened\" are interpretive rather than drawn from their text.",
    "1839-1848": "# Colombia (New Granada) 1839–1848: State and Society\n\nA caveat before the lists: Acemoğlu and Robinson use Colombia as a paradigmatic case of a state that is weak *and* trapped outside the corridor—neither a strong Leviathan nor a strong society, with power fragmented and localized. The 1839–1848 period sits at the tail end of the Republic of New Granada's early consolidation. Here is my best reconstruction, though I'd flag that specific dating in this window is where I'm least certain.\n\n## Trends\n\n- **Persistent geographic fragmentation and weak state penetration** — The Andes cordilleras and poor transport left the central state unable to project authority into the periphery, entrenching regional caudillos and local power-holders. This kept *both* state and (national) civil society weak while empowering *local* elites—a hallmark of Acemoğlu-Robinson's \"absent/paper Leviathan.\"\n\n- **Enduring colonial-inherited institutions** — Slavery, indigenous *resguardos*, church tithes/*fueros*, and tobacco/aguardiente state monopolies persisted, embedding norms and privileged interests that constrained both a coherent state and an autonomous, broad-based society.\n\n- **Incipient partisan cleavage (centralist vs. federalist, clerical vs. anticlerical, free-trade vs. protection)** — The proto-formation of what would become the Conservative and Liberal parties gradually organized elite society into mobilized factions; this arguably *strengthened* organized civil society (elite associational life) while *weakening* state cohesion by making politics existentially divisive.\n\n- **Slow commercialization and fiscal dependence on monopolies/customs** — A stagnant, agrarian, low-tax economy left the state chronically under-resourced, weakening state capacity.\n\n## Events\n\n- **War of the Supremes / *Guerra de los Supremos* (1839–1842)** — The defining discrete event of the window. Triggered by the closure of minor convents in Pasto, it escalated into a multi-regional civil war of provincial caudillos (\"the Supremes\") against the government of José Ignacio de Márquez. **Effect:** It *revealed and deepened* the weakness of the state (regional revolts it could barely suppress), but the government's ultimate victory and subsequent centralizing reaction *temporarily strengthened* central authority.\n\n- **The 1843 Constitution** — Adopted after the war under Pedro Alcántara Herrán, it was a deliberately **centralist, authoritarian** charter strengthening executive power and the Church's role. **Effect:** *strengthened* the central state (on paper) and privileged clerical/conservative interests, at the expense of federalist/liberal society.\n\n- **Mariano Ospina Rodríguez's education law and pro-Jesuit measures (mid-1840s)** — Reintroduction of the Jesuits (1844) and clerical influence over education. **Effect:** *strengthened* Church-aligned social institutions, sharpening the anticlerical backlash.\n\n- **Election of Tomás Cipriano de Mosquera (1845) and onset of modernizing reforms** — His administration pushed fiscal, infrastructural, and administrative modernization (currency reform, steam navigation on the Magdalena, road projects). **Effect:** modestly *strengthened* state capacity and market integration.\n\n- **Rising mid-century liberal agitation culminating toward 1848–1849** — Formation of *Sociedades Democráticas* (democratic societies, artisan and popular clubs) and the crystallization of the Liberal Party program (drafted 1848). **Effect:** notably *strengthened organized civil society*, mobilizing artisans and popular sectors into political life.\n\n---\n\n**Reliability note:** The macro-framework mapping and the major landmarks (War of the Supremes, 1843 Constitution, Mosquera's election, the emergence of the Democratic Societies and party formation) I'm confident about. Precise years for specific laws (e.g., exact Jesuit/education measures) are where errors are most likely—verify those dates against a dedicated source on early Republican New Granada.",
    "1849-1858": "# Colombia (New Granada) 1849–1858 in *The Narrow Corridor* Framework\n\nA note on Acemoğlu and Robinson's use of Colombia: they treat it as an example of a **weak/absent Leviathan**, where the state never gained a monopoly on violence and power devolved to regional elites, local strongmen, and paramilitary orders. The 1849–1858 period saw liberal reforms that, in their reading, further *decentralized* and *weakened* an already feeble state rather than building capacity.\n\n## Trends\n\n- **Federalist decentralization of authority** — A sustained institutional drift toward provincial/regional autonomy, culminating in the 1858 Granadine Confederation. This *weakened the central state's* capacity to project power uniformly across territory.\n- **Consolidation of the Liberal–Conservative party division** — The hardening of two rival political camps tied to competing visions (secular/federal vs. clerical/centralist). This *strengthened certain forms of societal mobilization* but also entrenched partisan conflict that undermined stable state authority.\n- **Commercial liberalization and export orientation (tobacco, etc.)** — Dismantling of colonial-era economic controls and monopolies expanded market activity and merchant interests, *strengthening some segments of civil society* (regional commercial elites) while reducing state fiscal instruments.\n- **Weakening of Church economic and institutional power** — Ongoing anticlerical measures reduced a major corporate rival to the state, but by attacking one pillar of order without building state capacity, the net effect was *ambiguous for the state and destabilizing for social cohesion*.\n- **Persistence of regionalized, elite-controlled coercion** — Armed force remained dispersed among local notables and militias rather than centralized; a slow-moving structural feature that kept the state *chronically weak*.\n\n## Events\n\n- **Abolition of slavery (1851, effective 1852)** — A discrete emancipation act that *expanded formal rights (society)* but provoked violent backlash from slaveholding elites.\n- **Constitution of 1853** — Introduced broad (near-universal male) suffrage, separation of church and state, and greater provincial autonomy; *strengthened participatory dimensions of society* while *decentralizing/weakening the central state*.\n- **Civil war of 1851** — Conservative/pro-slavery revolt against liberal reforms; a discrete conflict reflecting and reinforcing the *absence of a state monopoly on violence*.\n- **Coup and dictatorship of José María Melo (April 1854)** — A military-artisan seizure of power in Bogotá, followed by a coalition war to remove him; demonstrated *acute state fragility* and the readiness of factions to resort to arms.\n- **Artisan mobilization and the Sociedades Democráticas** — Organized urban craftsmen (linked to Melo) pressing against free-trade tariff policy; a concrete instance of *popular civil-society mobilization*, though ultimately suppressed.\n- **Constitution of 1858 (Granadine Confederation)** — Formalized a federal system, sharply *devolving power from the center to sovereign states* and further *weakening the national state*.\n\n---\n\n**Caveat:** Acemoğlu and Robinson's own text does not walk through this decade event-by-event; the above applies their state-vs-society framework to standard Colombian historiography for the period. You should verify specific dates and characterizations against a dedicated history of nineteenth-century Colombia, as some details (e.g., exact scope of suffrage, effective dates of emancipation) are debated.",
    "1859-1868": "# Colombia, 1859–1868 (Acemoğlu–Robinson \"Narrow Corridor\" lens)\n\nA note on framing: In *The Narrow Corridor*, this period pushes Colombia (then the Granadine Confederation / United States of Colombia) toward the \"Absent/weak Leviathan\" side—radical federalism deliberately hollowed out central state capacity while empowering regional and civil-society actors, though often in the fragmented, coercion-prone form A&R call the \"cage of norms\" and warlordism rather than the balanced corridor.\n\n## Trends\n\n- **Radical federalist devolution (institutional):** The drift toward extreme decentralization—codified in the 1858 Confederation and culminating in the 1863 Rionegro Constitution—systematically **weakened the central state**, stripping it of a standing army, revenue, and coercive reach while **empowering sovereign states/regional societies** (though often as local strongmen, not liberal civil society).\n\n- **Anticlerical liberal reforms and *desamortización* (institutional/economic):** Ongoing disentailment of Church lands and the assault on clerical wealth and privilege **weakened a key pillar of the old order** and one competing corporate power, while attempting (unevenly) to expand secular state authority and market relations.\n\n- **Export-led economic liberalism (economic):** Growth of tobacco, and emerging cinchona/quinine and other primary exports, plus free-trade policy—**strengthened regional commercial elites and merchant society** and generated some fiscal resources, but tied fortunes to volatile world markets and reinforced regional (not national) power bases.\n\n- **Weak fiscal-military capacity (institutional):** Chronically low central revenue and no reliable national army—**a persistent weakening of the state's despotic and infrastructural power**, leaving order to state militias and *caudillos*.\n\n- **Regionalism and caudillo politics (institutional/demographic):** Entrenched geographic fragmentation and personalist regional leadership **strengthened local society/elites at the expense of the center**, embedding a norm of armed factional competition.\n\n## Events\n\n- **Civil War of 1860–1862:** Tomás Cipriano de Mosquera's revolt against the Ospina government—a discrete armed conflict that **weakened the incumbent central state**, overthrew it, and reshaped the federation; demonstrated that regional armies, not a national one, decided outcomes.\n\n- **Mosquera's 1861 anticlerical decrees (expulsion of Jesuits, expropriation/*desamortización* of Church property):** A discrete blow that **weakened the Church** as a rival corporate power and asserted (temporary) executive/state prerogative.\n\n- **Rionegro Constitution of 1863:** The founding of the *Estados Unidos de Colombia*—the defining discrete event, which **institutionally weakened the national state** (short one-year presidential term, no reelection, states' near-sovereignty, states retaining arms) and formally **empowered the constituent states/regions**.\n\n- **Ongoing state-level insurrections and coups (1863–1868):** Frequent localized revolts under the new federal order—discrete episodes that repeatedly **weakened any coherent state authority** while normalizing armed contestation.\n\n- **Presidential succession under Rionegro (e.g., Mosquera's second term 1866 and his 1867 overthrow):** The 1867 coup removing Mosquera was a discrete event **reaffirming the weakness/instability of central executive power** and the ascendancy of Congress and rival factions.\n\n---\n\n*Caveat:* Sources vary on exact dating/labeling of some regional revolts within this window; the constitutional and civil-war items above are the securely anchored, period-defining developments.",
    "1869-1878": "# Colombia, 1869–1878: State and Society Power\n\nA note on context: This period falls under the 1863 Rionegro Constitution (the \"Estados Unidos de Colombia\"), a radical federalist charter enacted by the Liberal Radicals (Radicalismo). In Acemoğlu-Robinson terms, this was a decidedly weak-state configuration—arguably a case where extreme decentralization prevented the state from ever growing into (or through) the corridor.\n\n## Trends\n\n- **Radical federalism as institutional constraint**: The Rionegro Constitution's devolution of sovereignty to the nine states—including their right to maintain armed forces and near-total autonomy—systematically *weakened the central state's* capacity (fiscal, military, administrative) throughout the decade.\n- **Export-led liberal economic expansion**: The commodity boom (notably tobacco, and increasingly quinine/cinchona bark and incipient coffee) integrated Colombia into world markets. This *strengthened regional elites and merchant society* but did little to build central state capacity, since revenue and power stayed decentralized.\n- **Anticlerical liberalism and Church-State conflict**: Ongoing Radical efforts to curtail Church wealth and influence (following the 1861 desamortización/expropriation of mortmain properties) *weakened a major traditional pillar of civil society* while provoking mobilization by Conservatives and clergy—a slow-building polarization.\n- **Secular public-education expansion**: The push toward state-directed, secular schooling grew across the decade, an attempt to *strengthen the state's* reach into society and displace Church-run education—though it deepened cultural cleavages.\n- **Weak fiscal base and reliance on customs/regional revenue**: Chronic under-taxation kept the national government financially feeble, a persistent *state-weakening* structural condition.\n\n## Events\n\n- **The 1870 Organic Decree on Public Instruction (Decreto Orgánico de Instrucción Pública, DOIP)**: Established free, compulsory, secular primary education under federal direction—a discrete *state-strengthening* (capacity-projecting) measure that also inflamed Church-Conservative opposition.\n- **Arrival of the first German Pedagogical Mission (from ~1872)**: Brought foreign teacher-trainers and normal schools to implement the DOIP, a concrete attempt to build *state administrative/educational capacity*.\n- **Presidential successions of the Radical period** (e.g., Eustorgio Salgar 1870–72, Manuel Murillo Toro's second term 1872–74, Santiago Pérez 1874–76): Regular but weak civilian rotations that *neither materially strengthened the central state* nor consolidated durable institutions given the federalist limits.\n- **The Civil War / \"War of the Schools\" (Guerra de las Escuelas), 1876–1877**: A major Conservative-clerical uprising against the secular education reforms and Radical rule. It *weakened the state* by exposing its inability to prevent large-scale internal conflict, though the government's victory temporarily *strengthened the incumbent Liberal faction* (and empowered the rising Independent Liberal Julián Trujillo).\n- **Aquileo Parra's presidency and the war's aftermath (1876–1878)**: The conflict fractured the Liberal Party (Radicals vs. Independents), a discrete political rupture that *weakened the governing coalition* and set the stage for the later Regeneración.\n\n**Caveat**: Dating of specific measures (missions, decrees) and the precise ledger of \"strengthening/weakening\" should be verified against a dedicated source; my confidence is higher on the broad Radical-federalist framing and the 1876–77 war than on exact years of individual educational-mission details.",
    "1879-1888": "# Colombia, 1879–1888: State and Society Power\n\nA brief note on the framework: Acemoğlu and Robinson argue liberty emerges in a \"narrow corridor\" where state and society power balance and grow together. Colombia is one of their recurring examples of a weak, \"Absent/Paper Leviathan\" state, with power fragmented among regional elites. The period 1879–1888 spans the Radical Liberal *Olimpo Radical*'s decline and the *Regeneración* under Rafael Núñez, culminating in the 1886 Constitution.\n\n## Trends\n\n- **Institutional weakness of the federal Rionegro Constitution (1863) regime**: The ultra-federalist system devolved power to nine sovereign states with their own armies and electoral calendars—a chronically weak central state unable to project authority, keeping the \"state\" side of the ledger low throughout the early years.\n- **Coffee's slow expansion as an export sector**: Growing (though still modest) commercialization of coffee, especially in Santander and Cundinamarca, gradually shifted economic weight and provided a potential fiscal/tax base—marginally strengthening state capacity over the decade.\n- **Recurrent regional/partisan civil warfare as a structural pattern**: Endemic conflict between Liberal factions and Conservatives, and among sovereign states, entrenched armed regional elites and militias—strengthening fragmented *society/elite* factions while weakening any centralized state.\n- **Fiscal fragility and reliance on customs/tobacco-quinine cycles**: Boom-bust export earnings and the state's inability to tax internally left the central government financially hollow—a persistent weakness of the state.\n- **Growing Conservative–Church alignment vs. anticlerical Radical legacy**: The slow reaction against Radical secularization set the social base for centralist, clerical restoration—reshaping which social forces would back a stronger (but non-inclusive) state.\n\n## Events\n\n- **Rafael Núñez's first presidency and the \"Regeneración\" program (1880–1882)**: Explicit shift toward centralization and rejection of pure federalism—a deliberate project to *strengthen the state*.\n- **Founding of the Banco Nacional (1880)**: Created a national bank and paper-money capacity, giving the central government a fiscal/monetary instrument—*strengthened the state*.\n- **Núñez's return to the presidency (1884) and the 1884–1885 civil war**: A Radical Liberal uprising defeated by Núñez's forces; his victory let him declare the 1863 Constitution \"no longer exists\"—*weakened the old federalist society/state arrangement* and cleared the way for centralism.\n- **The 1886 Constitution**: Abolished the sovereign states (turning them into departments with presidentially appointed governors), created a strongly centralized, unitary republic with an extended presidential term—the decade's decisive *state-strengthening* event, but achieved by *suppressing regional and society power*.\n- **The Concordat with the Vatican (1887)**: Restored the Catholic Church's role in education and civil life—*strengthened the state's* ideological-administrative reach via the Church while empowering one particular societal force (the Church) at the expense of pluralistic civil society.\n\n**Interpretive caveat**: In Acemoğlu–Robinson terms, this decade shows the state growing *without* a commensurate strengthening of an autonomous, mobilized civil society. The Regeneración pushed Colombia toward a more *Despotic* (centralized but unaccountable) configuration rather than into the corridor—centralization that curtailed regional autonomy without building inclusive societal countervailing power.",
    "1889-1898": "# Colombia, 1889–1898: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Consolidation of the Regeneración centralist project (ongoing from 1886 Constitution):** The Núñez–Caro program continued dismantling the federalist decentralization of the 1863 Rionegro system, concentrating authority in Bogotá, extending presidential terms, and curbing regional/provincial autonomy—**strengthened the state**, **weakened society** (especially regional and Liberal power bases).\n\n- **Church–state re-fusion via the 1887 Concordat's implementation:** Throughout this period the Catholic Church regained control over education, civil registry, and moral authority, becoming a partner of the Conservative state—**strengthened the state** (borrowed legitimacy and social control) while narrowing pluralistic/associational space in civil society.\n\n- **Coffee export expansion and integration into world markets:** Growing coffee cultivation (Santander, later Antioquia/Cundinamarca) reshaped the economy and created new commercial interests, but revenues and fiscal capacity remained weak and volatile—**mixed/marginally strengthened the state** economically while building some autonomous economic actors in society.\n\n- **Monetary/fiscal instability and paper-money inflation:** The Regeneración's reliance on forced-circulation Banco Nacional notes and unbacked emissions produced chronic inflation and fiscal fragility—**weakened the state's** effective capacity and eroded confidence, generating grievances that mobilized society (merchants, Liberals).\n\n- **Exclusion and radicalization of the Liberal opposition:** Persistent restriction of press freedom, disenfranchisement, and shutting Liberals out of power under centralist rule steadily pushed opposition toward extra-institutional (armed) options—**weakened institutionalized society**, hollowing out the corridor and pushing toward the \"Despotic Leviathan\" side.\n\n**Events:**\n\n- **1892 election of Rafael Núñez / Miguel Antonio Caro assumes effective power:** Núñez's retirement to Cartagena left Vice-President Caro governing, deepening authoritarian centralism—**strengthened the state** (executive dominance), **weakened society**.\n\n- **1893 Bogotá riots (\"los Artesanos\"):** Urban unrest by artisans against police/authorities revealed popular grievances and prompted repression—a brief assertion of society, ultimately met with state coercion.\n\n- **1894 death of Rafael Núñez:** Removed the pragmatic architect of the Regeneración, leaving the more doctrinaire Caro in control and reducing accommodation—**weakened prospects for compromise**, hardening the state's exclusionary posture.\n\n- **1895 Liberal insurrection (civil war):** A short-lived armed Liberal revolt was defeated by government forces; suppression **strengthened the state** militarily in the short run but **further radicalized society** and set precedents for larger conflict.\n\n- **1898 election of Manuel Antonio Sanclemente (with Marroquín as VP):** Caro's engineering of an aged, weak president produced a contested, fragile succession—**weakened the state's** cohesion and legitimacy, sharpening intra-Conservative and Liberal tensions that culminated in the War of the Thousand Days (1899).\n\n*Note: This period is essentially the prelude to the catastrophic 1899–1902 conflict; the framework would read 1889–1898 as a state pursuing capacity through exclusion, thereby weakening the balance that keeps a polity inside the corridor.*",
    "1899-1908": "# Colombia, 1899–1908 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Colombia in this period exemplifies a persistently weak \"Despotic/Absent Leviathan\" tendency—where neither the state nor a countervailing society develops robust capacity. Below are the relevant trends and events.\n\n## Trends\n\n- **Chronic fiscal-institutional weakness of the central state**: The government lacked reliable tax capacity and a monopoly on violence, leaving it dependent on customs revenue and vulnerable to regional strongmen (*caudillos*)—a slow weakening of effective state power despite formal centralization under the 1886 Constitution.\n\n- **Hyperinflation and monetary collapse (paper money financing)**: The Regeneration-era reliance on printing unbacked paper money to fund conflict accelerated through the war, destroying purchasing power and public confidence—weakening both the state's legitimacy and society's economic autonomy.\n\n- **Persistent Liberal–Conservative partisan polarization**: The entrenched two-party cleavage, with parties functioning as vertical patronage networks rather than programmatic institutions, structurally weakened any autonomous civil society independent of factional loyalty.\n\n- **Coffee economy expansion (nascent)**: The gradual spread of smallholder and hacienda coffee cultivation began integrating Colombia into world markets, slowly building an economic base that could eventually support both state revenue and a propertied society—a long-run strengthening trend, though disrupted by war in these years.\n\n- **Regionalism and weak territorial integration**: Poor transport infrastructure and geographic fragmentation meant the central state's writ ran thin in the periphery (notably Panama), structurally limiting state penetration—weakening the state.\n\n## Events\n\n- **War of a Thousand Days (1899–1902)**: A devastating civil war between Liberals and Conservatives; ~100,000 dead, economic ruin, and guerrilla warfare across the country. It weakened the state (fiscal exhaustion, contested violence monopoly) *and* atomized society (displacement, militarization of political life).\n\n- **Loss of Panama / secession (1903)**: With U.S. backing after the failed Hay–Herrán Treaty, Panama seceded. This was a dramatic demonstration of the state's inability to control its territory or resist foreign intervention—a severe weakening of state power and national legitimacy.\n\n- **Peace treaties ending the war (1902)**: The Treaties of Neerlandia, Wisconsin, and Chinácota formally ended hostilities—a modest re-establishment of order that slightly restored the state's authority while leaving underlying grievances unresolved.\n\n- **Rafael Reyes's presidency and the \"Quinquenio\" (1904–1909)**: Reyes governed increasingly autocratically—closing Congress and ruling via a hand-picked National Assembly (1905)—while pursuing administrative modernization, fiscal reform, currency stabilization, and infrastructure/economic promotion. This **strengthened state capacity** but through **despotic** means, **weakening society's** checks—pushing Colombia toward the \"Despotic Leviathan\" side rather than the corridor.\n\n- **Currency reform (1905, creating a new peso / Junta de Conversión)**: An attempt to halt hyperinflation and restore monetary stability—strengthening state economic capacity and credibility.\n\n**Caveat**: In the authors' schema, the decade's dominant story is state *and* society weakness compounded by civil war and secession, with Reyes's authoritarian modernization illustrating how capacity-building unaccompanied by societal mobilization drifts *away* from the narrow corridor rather than into it.",
    "1909-1918": "# Colombia, 1909–1918: Acemoğlu–Robinson Framework\n\nA caveat up front: Acemoğlu and Robinson treat Colombia as a paradigmatic case of a **weak state with a fragmented, unevenly mobilized society**—the state never fully penetrates the periphery, and local power holders substitute for absent central authority. The 1909–1918 window sits in the aftermath of the Thousand Days' War (1899–1902) and the loss of Panama (1903), during the \"Republican\" reconstruction period. Here is my best concrete reconstruction, with the caveat that dating some slow trends precisely to this decade is approximate.\n\n**Trends:**\n- **Coffee-export expansion**, especially smallholder cultivation in Antioquia, Caldas, and the western *cordillera*—broadened a landowning/producing class and generated fiscal revenue; modestly strengthened *both* state capacity (customs income) and society (relatively decentralized, non-latifundist producers).\n- **Antioqueño colonization (*colonización antioqueña*)** of frontier lands continuing into this period—expanded settlement into a state-thin periphery; strengthened local society/self-organization but left the *central* state largely absent, reinforcing the \"shackled/paper leviathan\" pattern.\n- **Slow railroad and infrastructure buildout** tying export regions to ports—incrementally raised state fiscal reach and market integration, though geography kept penetration shallow.\n- **Bipartisan (Liberal–Conservative) elite accommodation** institutionalizing power-sharing after the civil war—stabilized elite politics and strengthened the state's *formal* durability, but channeled participation through patronage rather than broad civil-society autonomy.\n- **Persistent regional fragmentation and clientelism**—chronic weakness of central authority in the periphery; kept the Leviathan weak and left order dependent on local strongmen.\n\n**Events:**\n- **The Reyes dictatorship's collapse and Reyes's resignation (1909)**—popular/elite mobilization (including the March 1909 protests) forced out authoritarian centralization; a discrete moment strengthening society's check on executive power.\n- **The 1910 constitutional reform / National Assembly**—curtailed presidential powers, shortened the term, banned immediate re-election, and adjusted electoral rules (limited minority representation); institutionally strengthened constraints on the state and modestly widened political society.\n- **Election of Carlos E. Restrepo and the \"Republican Union\" (1910)**—a bipartisan reformist government embodying elite reconciliation; strengthened state legitimacy/stability post–civil war.\n- **Thomson–Urrutia Treaty negotiations over Panama (signed 1914)**—diplomatic effort to obtain U.S. compensation; a state-capacity/sovereignty matter, though ratification was delayed beyond this window.\n- **WWI-driven trade disruption (1914 onward)**—shocked export revenues and shipping, straining state finances and export-sector society; generally a weakening pressure on both.\n\n**Bottom line:** The decade shows a *modest strengthening of constraints on the state* (1909–1910 reforms) and *incremental economic/societal broadening via coffee and colonization*, set against enduring central-state weakness—consistent with A&R's placement of Colombia outside, or precariously near, the corridor.\n\nIf you need this pinned to specific archival dates or figures, I'd recommend verifying the finer chronology, since my confidence is higher on the political-institutional events than on exact economic magnitudes.",
    "1919-1928": "# Colombia, 1919–1928: State and Society through *The Narrow Corridor*\n\n**Framework note:** Acemoğlu and Robinson stress the balance between state and society (the \"Red Queen\" dynamic). Colombia is one of their recurring cases of a weak/absent state—a \"Paper Leviathan\" that projects authority nominally but fails to control much of its territory, while power fragments to local elites and clientelist networks.\n\n## Trends\n\n- **Coffee-led export boom and agrarian expansion (1910s–1920s):** The rise of smallholder and hacienda coffee in Antioquia, Caldas, and beyond deepened commercialization and integrated Colombia into world markets. This *strengthened* the state's fiscal base modestly but also *strengthened* regional economic elites and, in coffee-frontier zones, a broad class of smallholders—reinforcing dispersed societal power rather than centralized state capacity.\n\n- **\"Danza de los millones\" and foreign capital inflows (mid-1920s):** The US $25 million Panama indemnity plus heavy foreign lending flooded the economy, funding public works and expanding the state's administrative and infrastructural reach—a genuine but fragile *strengthening* of the (still shallow) state, tied to external dependence.\n\n- **Railway, road, and infrastructure building:** State-directed public works began knitting together previously isolated regions, incrementally extending central authority and market reach—*strengthening* the state's territorial presence.\n\n- **Growth of an export-enclave labor force (banana zones, ports, oil):** The emergence of wage laborers under foreign firms (United Fruit, Tropical Oil) fostered nascent unionization and working-class organization—*strengthening* an organized segment of civil society.\n\n- **Persistence of Conservative hegemony and clientelist bipartisanship:** The entrenched Conservative-dominated regime governing since 1886 operated through patronage and Church alliance, sustaining a \"Paper Leviathan\" that *weakened* autonomous civil society while leaving the state itself institutionally shallow.\n\n- **Urbanization and a slowly emerging middle sector/intelligentsia:** Modest urban growth and reformist currents (los Nuevos, early socialist ideas) built the seeds of a more assertive civil society—a gradual *strengthening* of society.\n\n## Events\n\n- **Founding of the Banco de la República (1923):** Created under the Kemmerer financial mission, this central bank—along with fiscal and banking reforms—markedly *strengthened* state economic/administrative capacity and institutional credibility.\n\n- **The Kemmerer Mission (1923):** The invited US advisory mission restructured public finances, tax collection, and monetary institutions, directly *strengthening* the fiscal-administrative state.\n\n- **Founding of the Partido Socialista Revolucionario (1926) and rising labor militancy:** Formal organization of leftist and labor forces *strengthened* an organized, contentious civil society.\n\n- **Ley Heroica (1928):** Repressive anti-labor, anti-\"subversion\" legislation aimed at strikes and radical organizing—an attempt to *weaken* organized society and assert coercive state authority.\n\n- **The Banana Massacre / Masacre de las Bananeras (December 1928, Ciénaga):** Army repression of striking United Fruit workers exposed the state acting as protector of foreign capital and revealed both its coercive reach and its illegitimacy—it *weakened* the immediate strength of organized labor while ultimately *delegitimizing* the Conservative state (feeding the 1930 turnover). A pivotal illustration of the despotic/Paper-Leviathan tension.\n\n- **1928 economic strains foreshadowing crisis:** The tapering of foreign lending near the decade's end began undermining the fiscal boom, *weakening* the recently expanded state's resources.\n\n**Caveat:** Colombia's periodization here spans a Conservative regime whose weakness lay less in overt despotism than in incomplete territorial penetration; several \"state-strengthening\" items above raised capacity from a low baseline while leaving the underlying corridor problem—weak, unbalanced state–society relations—unresolved.",
    "1929-1938": "# Colombia 1929–1938 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **The end of the Conservative Hegemony and rise of Liberal ascendancy (from 1930):** A slow-moving realignment in which the Liberal Party displaced decades of Conservative dominance. This broadened the coalition governing the state and gradually expanded space for civil society mobilization (labor, peasants), *strengthening society* while *reconfiguring* state elites.\n\n- **Coffee-driven economic transformation:** Colombia's deepening reliance on coffee exports (and the institutional weight of the Federación Nacional de Cafeteros, founded 1927) built fiscal capacity and a rural bourgeoisie. This *strengthened the state's* revenue base while empowering an organized private sector—an ambiguous effect that could shackle or embolden the state.\n\n- **Urbanization and industrialization:** Import-substituting industry accelerated after the 1929 crash cut off imports, expanding an urban working class. This *strengthened society's* capacity for collective organization.\n\n- **Growth of organized labor and the labor movement:** Expansion of unions, and their incorporation into Liberal politics, *strengthened society* and created new demands on the state.\n\n- **Agrarian tension over land tenure:** Chronic conflict between peasants/colonos and large landowners over property rights built pressure that culminated in reform legislation. A *strengthening of society's* claims but also of *state* regulatory reach.\n\n- **Expansion of state administrative and educational capacity under Liberal reformism:** Groundwork for secularizing and modernizing the state, gradually *strengthening the state* against traditional (Church-anchored) social structures.\n\n**Events:**\n\n- **The 1929 Great Depression / collapse of coffee and export prices:** A discrete external shock that fiscally *weakened the state* and destabilized the incumbent Conservative government, opening the door to political change.\n\n- **Aftermath of the Santa Marta banana massacre (late 1928) reverberating into 1929:** The killing of United Fruit strikers discredited the Conservative regime; its political fallout *weakened the state's* legitimacy and *energized society* (and Jorge Eliécer Gaitán's parliamentary denunciations).\n\n- **1930 presidential election / Enrique Olaya Herrera's victory:** The peaceful handover ending Conservative Hegemony—a discrete transition that *reconfigured the state* and, by opening politics, *strengthened society*.\n\n- **The Colombia–Peru War over Leticia (1932–1933):** An armed conflict that rallied national unity and justified military and fiscal mobilization, *strengthening the state's* coercive and administrative capacity.\n\n- **Alfonso López Pumarejo's election (1934) and the \"Revolución en Marcha\" (1934–1938):** A discrete reformist program *strengthening the state's* interventionist capacity while institutionalizing labor and popular participation (*strengthening society*).\n\n- **Law 200 of 1936 (agrarian/land reform law):** Redefined property rights around productive use, asserting *state* authority over land and responding to *society's* peasant claims—an attempt to broaden the balance between the two.\n\n- **The 1936 constitutional reform:** Enshrined social functions of property, state economic intervention, and expanded suffrage/secular provisions—*strengthening the state* while formally enlarging civic and social rights.\n\n**Caveat:** The framework itself is Acemoğlu and Robinson's; the specific attribution of \"strengthening/weakening\" effects above is my interpretation, since *The Narrow Corridor* does not treat Colombia's 1929–1938 decade in this granular, year-by-year manner.",
    "1939-1948": "# Colombia, 1939–1948: State and Society through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, Colombia is a paradigmatic case of a \"Paper Leviathan\"—a state that is despotic in appearance but weak in actual capacity, coexisting with a society whose energies are channeled into partisan mobilization rather than checks on state power. The period leading to *La Violencia* illustrates both actors remaining weak.\n\n## Trends\n\n- **Coffee-driven economic expansion and export dependence** — Coffee revenues (especially before/around WWII disruptions) financed a modestly growing central state and fiscal apparatus; *marginally strengthened the state*, though capacity remained thin and unevenly distributed geographically.\n\n- **Import-substitution and early industrialization** — Wartime disruption of imports spurred domestic manufacturing, urban growth, and a nascent working class; *strengthened organized society* (unions, urban associations) while giving the state new economic levers.\n\n- **Urbanization and demographic shift** — Rural-to-urban migration and population growth created new constituencies (notably around figures like Gaitán); *strengthened potential for popular mobilization* but outside institutionalized channels.\n\n- **Deepening of two-party (Liberal/Conservative) sectarian identity** — Hereditary, all-encompassing partisan affiliation channeled civil society into vertical patronage networks rather than autonomous horizontal association; *weakened independent civil society* while entrenching elite-mediated mobilization—the classic Paper Leviathan dynamic.\n\n- **Persistent weakness of state penetration in the periphery** — Limited monopoly of violence, weak courts, and reliance on local bosses/clientelism in the countryside; *chronically weak state capacity* that would prove unable to contain later violence.\n\n- **Rise of populist/reformist currents within Liberalism** — Gaitán's growing appeal articulated lower-class and popular demands; a *mobilizing but destabilizing force for society* that elites resisted absorbing institutionally.\n\n## Events\n\n- **End of the \"Revolución en Marcha\" reform momentum (López Pumarejo's fading agenda, ~1938–1942)** — Retreat from redistributive/state-building reforms; *weakened the state's inclusive institution-building* and left civil society demands unmet.\n\n- **López Pumarejo's second term and resignation (1942–1945)** — Beset by scandal, an attempted coup (July 1944, Pasto), and elite/military disaffection; his 1945 resignation signaled *weakened executive authority and state legitimacy*.\n\n- **1944 Pasto coup attempt** — Brief military detention of the president exposed the *fragility of state control over coercive forces*.\n\n- **1946 presidential election / Conservative return to power (Ospina Pérez)** — Liberal split (official candidate vs. Gaitán) handed victory to the Conservatives, ending Liberal hegemony; triggered *partisan realignment and localized retaliatory violence*, weakening any shared state legitimacy.\n\n- **Onset of rural partisan violence (~1946–1947)** — Post-election reprisals in the countryside foreshadowed *collapse of the state's monopoly on violence* and mobilized society along lethal sectarian lines.\n\n- **Gaitán's rise to Liberal leadership (1947)** — His electoral gains represented *surging popular-sector mobilization* that the elite-dominated state could not accommodate.\n\n- **The Bogotazo — assassination of Jorge Eliécer Gaitán (April 9, 1948)** — The pivotal discrete event: urban riots, then nationwide violence; simultaneously *revealed the depth of popular grievance (society)* and the *state's incapacity to maintain order*, inaugurating *La Violencia*—the definitive breakdown that kept Colombia far outside the corridor.\n\n---\n**Note:** In the authors' terms, this decade shows neither a strong state nor a strong, autonomous society emerging; instead, partisan mobilization substituted for genuine societal empowerment, and the state's despotic veneer masked a persistent failure to enforce law and order—setting the stage for decades of violence.",
    "1949-1958": "# Colombia 1949–1958 in the *Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Colombia during this period exemplifies a weak state coexisting with a fragmented and often violently mobilized society—neither strong enough to establish the balanced \"Shackled Leviathan.\" Below are the relevant trends and events.\n\n## Trends\n\n- **La Violencia as sustained partisan conflict (roughly 1948–1958):** The ongoing rural bloodletting between Liberal and Conservative partisans killed some 200,000 people. As a slow-burning phenomenon, it *weakened both* the state (which could not monopolize violence) and civil society (which fragmented into armed, sectarian factions unable to cooperate across cleavages).\n\n- **Persistent absence of a Weberian state in the countryside:** The central state never established effective administrative control or a monopoly of violence over much of rural Colombia, leaving local strongmen, church, and party bosses in control. This chronic weakness *weakened the state*.\n\n- **Emergence of self-defense groups and proto-guerrilla organizations:** Liberal and Communist peasant self-defense forces (especially in areas like Tolima and the eastern Llanos) organized to fill the security vacuum. This *strengthened localized society* while further *weakening the state's* claim to authority.\n\n- **Economic modernization and coffee-driven growth/urbanization:** Continued coffee export earnings, industrialization, and rural-to-urban migration (partly driven by violence-induced displacement) shifted population and economic weight toward cities—an ambiguous trend that expanded urban civil society but also disrupted rural social structures.\n\n- **Entrenchment of elite bipartisan (Liberal–Conservative) dominance:** The two traditional parties monopolized political identity and mobilization, channeling society into vertical, clientelist, sectarian structures rather than autonomous civic organization—*constraining independent civil society*.\n\n## Events\n\n- **Closure of Congress and Conservative authoritarian consolidation under Laureano Gómez (1949–1950):** Gómez's election amid a Liberal boycott and his repressive, quasi-corporatist rule *strengthened the coercive state* in a despotic direction while *weakening pluralistic society*.\n\n- **Military coup of Gustavo Rojas Pinilla (June 13, 1953):** The army seized power, initially welcomed as a pacifying force. This *strengthened the state's* coercive apparatus (Despotic Leviathan tendencies) at society's expense.\n\n- **Partial amnesty and demobilization of Llanos guerrillas (1953):** Rojas's amnesty temporarily reduced armed mobilization—briefly *strengthening the state* by drawing fighters out of conflict, though pacification proved incomplete.\n\n- **Rojas's repression and loss of legitimacy (1954–1957):** Censorship, the 1954 killing of student protesters, and heavy-handed rule alienated elites and the public, *provoking civil-society reaction* against despotic overreach.\n\n- **Fall of Rojas Pinilla (May 1957):** A civic-military strike and elite coalition forced Rojas out—a moment of *society (elite and urban) reasserting itself* against the state.\n\n- **Creation of the National Front pact (1957–1958):** The Liberal–Conservative power-sharing agreement (plebiscite December 1957; implemented 1958) ended partisan violence at the top but *constrained society* by excluding third-party competition—stabilizing the state while narrowing genuine pluralism.",
    "1959-1968": "# Colombia, 1959–1968: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Consolidation of the National Front power-sharing pact (1958 onward):** The Liberal-Conservative alternation agreement structured the entire period, artificially stabilizing elite politics but **weakening society's capacity for genuine political contestation** by excluding third parties/movements and demobilizing popular participation.\n\n- **Persistence of limited state territorial reach:** Despite formal peace, the central state remained absent from large rural peripheries, leaving local order to landlords, patronage networks, and armed actors—a chronic **weakness of the state's monopoly on violence** and administrative penetration.\n\n- **Rapid urbanization and rural-to-urban migration:** Driven partly by earlier *La Violencia* displacement, growing cities expanded literate, mobilized populations—**strengthening potential civil society** while straining state service provision.\n\n- **Economic modernization and coffee-dependent growth:** Continued reliance on coffee exports plus early import-substitution industrialization modestly expanded state fiscal capacity while leaving **rural inequality (land concentration) largely intact**, sustaining grievances.\n\n- **Population growth and unresolved agrarian question:** Concentrated landholding and peasant land hunger fed the emergence of self-defense enclaves—a slow deterioration in the state's rural legitimacy.\n\n**Events:**\n\n- **1958 plebiscite/formal launch of the National Front (background) and its operation through 1968:** Institutionalized elite co-governance; **strengthened elite state stability, weakened broader society's voice.**\n\n- **Alberto Lleras Camargo and Guillermo León Valencia administrations:** Attempts at post-*Violencia* pacification and modernization; mixed **strengthening of formal state institutions.**\n\n- **1961 Agrarian Reform Law (Law 135) and creation of INCORA:** State attempt to address land concentration—nominally **state-strengthening/society-responsive**, but weak implementation limited real gains.\n\n- **1964 military assault on Marquetalia and other \"independent republics\":** State offensive against peasant self-defense enclaves; catalyzed the **founding of the FARC (1964)**—paradoxically **strengthened armed challengers to the state.**\n\n- **Founding of the ELN (1964) and EPL (1967):** Emergence of new insurgent organizations, drawing on Cuban Revolution (1959) inspiration—a **direct weakening of the state's violence monopoly.**\n\n- **Carlos Lleras Restrepo's 1968 constitutional reform:** Strengthened executive/technocratic economic powers and state planning capacity—a notable **enhancement of state capacity.**\n\n- **Promotion of peasant organization via ANUC (established 1967 under Lleras Restrepo):** State-sponsored peasant association that later became an autonomous mobilizing force—ambiguously **strengthened organized society.**\n\n- **Influence of the Cuban Revolution (1959):** External shock energizing leftist mobilization and guerrilla formation—**strengthened radical society/challengers, pressured the state.**\n\n*Note: I've reconstructed the standard historiography of this decade; verify specific dates (e.g., ANUC 1967, Law 135/1961, Marquetalia 1964) against Acemoğlu-Robinson's own emphases if citing their text directly.*",
    "1969-1978": "# Colombia 1969–1978 through *The Narrow Corridor* Lens\n\nA note on framing: Acemoğlu and Robinson would read this period as one where Colombia's \"Paper Leviathan\" persisted—a state neither strong enough to fully control its territory nor absent enough to be stateless, coexisting with an elite-managed political cartel (the National Front) that suppressed genuine societal mobilization.\n\n## Trends\n\n- **Winding down of the National Front power-sharing pact (agreed 1958, formally ending in 1974):** The Liberal-Conservative alternation and parity arrangement demobilized partisan competition but *weakened civil society* by foreclosing genuine political participation and channeling dissent outside institutional politics. It preserved elite state control at the expense of societal voice.\n\n- **Rapid urbanization and demographic shift:** Continued rural-to-urban migration swelled cities (Bogotá, Medellín, Cali), expanding an urban working and informal class. This *strengthened potential civil society* organizationally while straining state service-delivery capacity.\n\n- **Uneven state penetration of territory:** The central state remained absent from peripheral rural regions, leaving space for guerrillas, local strongmen, and later narco-actors—a hallmark of the \"Paper Leviathan.\" This *weakened the state's* real (as opposed to nominal) capacity.\n\n- **Growth of coffee revenues and early emergence of the illicit drug economy (marijuana bonanza, \"bonanza marimbera,\" mid-1970s):** Illicit wealth *weakened the state* by fostering parallel economies, corruption, and armed non-state actors beyond fiscal and legal control.\n\n- **Expansion and radicalization of labor and student organizations:** A period of accumulating union militancy and leftist mobilization *strengthened civil society's* organizational capacity, even as the state met it with repression.\n\n## Events\n\n- **1970 presidential election and the ANAPO controversy (Misael Pastrana's contested victory over Rojas Pinilla):** Widely seen as fraudulent, it *weakened both* the state's legitimacy and confidence in electoral channels, pushing dissent outside institutions.\n\n- **Founding of the M-19 guerrilla movement (1970, formalized ~1974):** Explicitly born from the disputed 1970 election, this urban-oriented insurgency *weakened the state's* monopoly on violence while representing a distorted, armed form of societal mobilization.\n\n- **Consolidation/expansion of FARC and ELN activity (throughout the period):** Ongoing rural insurgency further *weakened state* territorial control.\n\n- **The 1977 National Civic Strike (\"Paro Cívico Nacional,\" September 14, 1977):** A massive multi-union general strike under President López Michelsen; met with heavy repression. It demonstrated *strengthened societal mobilization capacity* while exposing the state's reliance on coercion over accommodation.\n\n- **López Michelsen administration's economic measures (1974–1978) and use of state-of-siege powers:** Recurrent emergency rule *nominally strengthened executive/state coercive reach* but reflected the underlying weakness of governing through exception rather than legitimate capacity.\n\n- **Julio César Turbay's election (1978) and the impending Security Statute (1978):** Signaled a turn toward militarized repression of dissent—*strengthening the coercive state* while further *weakening civil society's* space for legitimate organization.\n\n**Caveat:** I'm confident about the general contours (National Front wind-down, M-19's founding, the 1977 strike, the marijuana bonanza), but you should verify precise dates and attributions against dedicated sources before citing them.",
    "1979-1988": "# Colombia 1979–1988: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Rise of the Medellín and Cali cartels (throughout the decade):** The narco-economy accumulated parallel coercive and financial power, weakening the state's monopoly on violence and corrupting institutions (judiciary, police, politics). Weakened the state; created a rival \"despotic\" power outside both state and organized civil society.\n\n- **Guerrilla consolidation and expansion (FARC, ELN, M-19, EPL):** Insurgents entrenched territorial control in peripheral regions where the state was historically absent, deepening the long-standing problem of incomplete state penetration. Weakened the state.\n\n- **Emergence of paramilitary self-defense groups (e.g., MAS, \"Muerte a Secuestradores,\" 1981 onward):** Landowners, cattle ranchers, and traffickers formed private armies, further fragmenting the monopoly of violence. Weakened the state; a distorted, coercive substitute for it.\n\n- **National Front's lingering legacy of restricted elite pluralism:** Though formally ended (1974), power-sharing habits kept partisan competition narrow and civil-society channels limited, constraining broad mobilization. Weakened society's autonomous, mobilized capacity.\n\n- **Coffee-dependent, commodity-sensitive economy plus growing coca cultivation:** Fluctuating legal export earnings alongside a booming illicit sector shifted wealth toward extra-legal actors. Weakened state fiscal/coercive standing relative to armed groups.\n\n- **Rapid urbanization and demographic growth:** Continued rural-to-urban migration expanded urban civil society and informal sectors, though also swelling marginalized populations vulnerable to violence. Mixed—modestly strengthened society's potential base while straining state capacity.\n\n**Events:**\n\n- **M-19 seizure of the Dominican Embassy (Feb 1980):** Dramatic hostage crisis exposed state vulnerability. Weakened the state's image of control.\n\n- **Belisario Betancur's amnesty and peace negotiations / La Uribe ceasefire with FARC (1982–1984):** Attempt to reincorporate insurgents; birthed the Unión Patriótica party (1985), briefly opening the political space. Ambiguous—aimed to strengthen both, but fragile.\n\n- **Assassination of Justice Minister Rodrigo Lara Bonilla (April 1984):** Cartel murder of a sitting minister marked open war between traffickers and the state. Severely weakened the state's authority and personnel.\n\n- **Palace of Justice siege (Nov 1985), M-19 assault and military retaking:** Roughly half the Supreme Court justices killed; devastated the judicial branch and demonstrated collapse of institutional order. Massively weakened the state (especially rule of law).\n\n- **Armero tragedy / Nevado del Ruiz eruption (Nov 1985):** ~23,000 deaths amid inadequate warning and response exposed state administrative incapacity. Weakened the state's legitimacy.\n\n- **Systematic extermination of the Unión Patriótica (from 1986):** Thousands of UP members assassinated by paramilitaries/narcos, destroying a nascent left-wing party. Weakened society (crushed political participation) and the state (failed to protect citizens).\n\n- **Extradition treaty enforcement and cartel \"narco-terror\" reprisals (mid-to-late 1980s):** Bombings and murders of officials, judges, and journalists (e.g., *El Espectador* editor Guillermo Cano, 1986). Weakened both state institutions and independent civil-society voices.",
    "1989-1998": "# Colombia, 1989–1998: State and Society in Acemoğlu & Robinson's Framework\n\nIn *The Narrow Corridor*, the relevant question is whether state and society capacities grew in balance (staying in the corridor) or whether one outpaced/collapsed relative to the other. Colombia in this period is characterized by a chronically weak (absent) state alongside a fragmenting society, with power increasingly ceded to armed non-state actors.\n\n## Trends\n\n- **Expansion of guerrilla territorial control (FARC and ELN):** Throughout the decade both groups grew in numbers, financing, and territorial reach, effectively displacing the state across large rural zones. *Weakened the state* (loss of monopoly of violence) and *weakened legitimate civil society* (substituted coercion for local governance).\n\n- **Growth of paramilitary organizations:** Regional self-defense groups consolidated (culminating in the 1997 formation of the AUC), often in collusion with local elites and elements of the security forces. *Weakened the state* (privatized violence) while entrenching a \"despotic\" local order rather than genuine society power.\n\n- **Deepening penetration of the drug economy:** Cocaine revenues financed all armed actors and corrupted political, judicial, and security institutions. *Weakened the state* by hollowing out institutional autonomy and the rule of law.\n\n- **Economic liberalization (*apertura*):** Market-opening reforms begun under Gaviria integrated Colombia into global trade but disrupted rural livelihoods, arguably feeding coca cultivation and rural grievance. *Mixed*—modernized parts of the state's economic role but strained rural society.\n\n- **Persistent state absence in the periphery:** The long-standing pattern of centralized authority failing to project capacity into rural and frontier regions continued. *Structurally weak state* (a classic A&R \"Absent Leviathan\" dynamic).\n\n## Events\n\n- **1991 Constitution:** A new charter drafted by a broadly participatory Constituent Assembly expanded rights, decentralization, and mechanisms of participation (e.g., *tutela*, recognition of ethnic communities). *Strengthened civil society* and attempted to strengthen state legitimacy—a genuine corridor-widening moment.\n\n- **Demobilization of M-19 and smaller guerrillas (1990–1991):** Their conversion into a political party and role in the Constituent Assembly. *Strengthened civil society/legitimate politics* by channeling armed contestation into institutions.\n\n- **Killing of Medellín Cartel leadership / death of Pablo Escobar (1993):** The state's campaign against Escobar, whose *narcoterrorism* (assassinations, bombings, killing of presidential candidates in 1989–90) had directly attacked institutions. *Ambiguous*—a state assertion of force, but achieved via extralegal means and left cartel structures decentralized.\n\n- **Proceso 8000 scandal (1994–1996):** Revelations that Ernesto Samper's campaign took Cali Cartel money. *Weakened the state* by discrediting the presidency and eroding institutional legitimacy and international standing (U.S. decertification).\n\n- **Escalation of guerrilla military victories (1996–1998):** FARC inflicted major defeats on the army (e.g., Las Delicias 1996, El Billar 1998), demonstrating state incapacity. *Weakened the state* materially and symbolically.\n\n- **1997 formation of the AUC:** Unification of paramilitary forces under Carlos Castaño. *Weakened the state* by consolidating a rival coercive apparatus.\n\n---\n\n**Overall reading:** In A&R terms, 1989–1998 shows a promising society-strengthening constitutional moment (1991) that was overwhelmed by an Absent Leviathan losing ground to armed actors and corruption—Colombia drifting away from, rather than into, the narrow corridor.",
    "1999-2008": "# Colombia 1999–2008 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Colombia is a classic case of a weak state coexisting with (and sometimes dominated by) armed non-state actors, where \"society\" is fragmented between organized armed groups, elites, and a disempowered citizenry. Below, items are framed around state capacity and societal power.\n\n## Trends\n\n- **Plan Colombia (from 2000) and the militarization of the state** — Massive U.S. security assistance progressively expanded the army, police, and coercive reach into previously ungoverned territory. **Strengthened the state's** capacity (especially its despotic/coercive arm) more than its accountability.\n\n- **Fiscal and institutional reconstruction after the 1999 recession** — Gradual rebuilding of state finances, tax collection, and central authority through the early 2000s. **Strengthened the state**.\n\n- **Persistent parallel/private governance by paramilitaries (AUC) and guerrillas (FARC, ELN)** — Ongoing capture of local territory, drug economies, and municipal politics. This represented a rival coercive apparatus that **weakened both the legitimate state and autonomous civil society** (through displacement, coercion, and clientelism).\n\n- **Continuous internal displacement** — Millions of rural Colombians displaced over the decade, atomizing communities. **Weakened society's** capacity for collective organization; **weakened the state's** legitimacy in the periphery.\n\n- **Democratic Security policy and expanding territorial presence (2002 onward)** — Steady extension of state presence (soldiers, police, \"consolidation\" zones) into contested rural areas. **Strengthened the state's** coercive footprint.\n\n- **Growth of coca economy and narcotrafficking revenue** — Financed armed actors and fueled corruption, embedding illicit power in politics. **Weakened the state** (via capture) while empowering armed non-state \"society.\"\n\n## Events\n\n- **Plan Colombia signed (2000)** — Discrete inflection point injecting resources and shifting the balance toward the coercive state.\n\n- **Election of Álvaro Uribe (2002)** and launch of *Seguridad Democrática* — A decisive turn toward centralized, hardline state-building. **Strengthened the state**.\n\n- **Breakdown of Caguán peace talks with the FARC (2002)** — End of the demilitarized zone under Pastrana; legitimized the military escalation. **Strengthened the coercive state**, weakened negotiated civil–armed accommodation.\n\n- **AUC demobilization / Justice and Peace Law (2003–2006)** — Formal demobilization of paramilitaries and a transitional-justice framework. Ambiguous: nominally **strengthened the state's** monopoly on violence but allowed continuity of criminal power (\"BACRIM\").\n\n- **2005–2006 constitutional reform allowing presidential re-election and Uribe's 2006 re-election** — Concentrated executive power. **Strengthened the (despotic) state**, arguably weakened institutional checks/society.\n\n- **Outbreak of the \"parapolítica\" scandal (2006–2008)** — Judicial investigations exposing collusion between congressmen and paramilitaries. A rare assertion of **institutional/societal accountability** (Supreme Court) against captured elites — a check that **strengthened society/institutional power**.\n\n- **\"Falsos positivos\" scandal surfacing (2008)** — Revelation of army killings of civilians presented as combatants. Exposed the **dark side of state coercion** and mobilized rights organizations — a partial reassertion of societal oversight.\n\n---\n\n**Interpretive note:** The dominant 1999–2008 dynamic was a sharp increase in *state capacity and coercive power*—the vertical axis in Acemoğlu and Robinson's diagram—without commensurate growth in societal power, risking movement toward a **Despotic Leviathan**. Only late in the period (parapolítica, falsos positivos investigations) did institutional/societal counterweights visibly reassert themselves.",
    "2009-2018": "# Colombia 2009–2018 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Colombia is a paradigmatic case of a state with limited reach (\"absent\" or weak Leviathan in parts of its territory), where the state historically failed to penetrate rural peripheries while elites governed the center. Here are the major developments:\n\n## Trends\n\n- **Continued expansion of state territorial presence into former FARC-controlled zones** — Slow institutional trend of the state attempting to fill vacuums in the periphery. *Strengthened state capacity in principle, though often incomplete, with new illegal armed actors filling gaps.*\n\n- **Steady economic growth and commodity boom (oil, coal, mining) through ~2014, then decline** — Rising fiscal capacity and formalization strengthened the state; the post-2014 commodity price collapse weakened fiscal room. *Mixed: strengthened state fiscally, then partially weakened it.*\n\n- **Demobilization and fragmentation of paramilitary/criminal successor groups (BACRIM, \"Bacrim,\" Clan del Golfo)** — Slow reconfiguration of non-state armed power after the earlier AUC demobilization. *Ambiguous; state gained on some fronts but coercive competitors persisted, weakening state monopoly on violence.*\n\n- **Growth of an organized victims' movement and human rights civil society** — Strengthened by the 2011 Victims' Law framework and transitional justice debates, building durable mobilizational infrastructure. *Strengthened society.*\n\n- **Persistent land concentration and rural inequality** — Long-standing structural condition sustaining conflict and constraining state legitimacy in the countryside. *Weakened both state legitimacy and equitable society.*\n\n- **Urbanization and expansion of an educated urban middle class** — Demographic trend feeding civic participation, media, and protest capacity. *Strengthened society.*\n\n- **Rising coca cultivation, especially post-2013** — Reversal of earlier declines, funding illegal economies and armed actors. *Weakened state monopoly and rule of law.*\n\n## Events\n\n- **2011 Victims and Land Restitution Law (Ley 1448)** — A discrete legislative landmark recognizing victims and mandating land restitution. *Strengthened both state institutional reach and organized society.*\n\n- **2012–2016 Havana peace negotiations with the FARC** — Formal process culminating in accord. *Strengthened state's prospect of consolidating its monopoly on violence.*\n\n- **October 2016 plebiscite rejecting the peace accord** — Voters narrowly voted \"No,\" a discrete shock revealing deep societal polarization. *Revealed/deepened societal division; complicated state consolidation.*\n\n- **November 2016 revised accord and FARC disarmament (2017)** — Congressional ratification and demobilization of ~7,000 combatants. *Strengthened state's coercive monopoly.*\n\n- **Creation of the transitional justice system (JEP, Special Jurisdiction for Peace, 2017–2018)** — New institutional architecture for accountability. *Strengthened state institutions and rule of law, contested by opponents.*\n\n- **2018 election of Iván Duque (Centro Democrático)** — Victory of the accord's principal opponents, signaling potential rollback. *Ambiguous; reflected polarization and threatened continuity of state-building via peace.*\n\n- **Assassinations of social leaders and human rights defenders (escalating 2016–2018)** — Killings of community and land-restitution activists in areas of state absence. *Weakened society and exposed limits of state protection.*\n\n- **Onset of large-scale Venezuelan migration (~2015–2018)** — External shock straining public services and border governance. *Tested/strained state administrative capacity.*\n\n---\n\n**Caveat:** I've reconstructed this from general knowledge of Colombian history and the *Narrow Corridor* framework rather than from the book itself (which focuses more on longer historical arcs than a granular 2009–2018 breakdown). You should verify specific dates and the strengthen/weaken characterizations against primary sources, as reasonable analysts using this framework could code several items differently.",
    "2019-2028": "I should be transparent about a key limitation: my knowledge is not reliable for the full 2019–2028 window, and I cannot verify developments in the later years of that range. Below I distinguish what I can speak to with reasonable confidence (roughly 2019–2024) from what would be speculation. I've flagged uncertainty where relevant rather than inventing specifics.\n\nApplying Acemoğlu and Robinson's framework (state capacity vs. society's mobilization, and whether they stay in the \"corridor\"):\n\n**Trends:**\n\n- **Post-FARC state penetration into ungoverned territories (slow, uneven).** Following the 2016 peace accord's implementation through this period, the state attempted to extend administrative reach into former FARC areas. Weakly executed—dissident groups, ELN, and criminal economies filled vacuums—so this arguably *weakened* the state's effective monopoly on violence more than it strengthened it. A classic \"paper Leviathan\" dynamic.\n\n- **Migration from Venezuela (demographic).** Absorption of roughly 2+ million Venezuelans strained public services and local governance capacity, testing state administrative capacity; a mixed effect—it revealed state weakness but also prompted institutional responses (regularization schemes).\n\n- **Growth and mobilization of civil society/protest culture.** A sustained trend of increasingly organized social movements—labor, students, Indigenous, feminist—*strengthened society's* capacity to constrain and demand from the state.\n\n- **Persistent illicit economies (coca, gold, extortion).** Ongoing entrenchment of non-state armed actors and rents *weakened the state* and, in affected regions, weakened autonomous civil society through coercion.\n\n- **Assassination of social leaders and ex-combatants (chronic).** A continuing pattern that *weakened civil society* by targeting local organizers and signaled state incapacity to protect.\n\n**Events:**\n\n- **2019 municipal/regional elections and late-2019 national strike wave (Paro Nacional).** Mass mobilization *strengthened society* as a countervailing force.\n\n- **2021 National Strike.** Large-scale protest against tax reform and inequality met with heavy police response; strengthened society's mobilization while exposing—and being met by—coercive state capacity (a corridor-tension moment).\n\n- **2022 election of Gustavo Petro (first left-wing president).** A discrete political realignment; effect on the state–society balance is genuinely ambiguous in A&R terms and depends on subsequent governance.\n\n- **COVID-19 pandemic (2020–21).** Prompted emergency executive powers and fiscal expansion (potentially *strengthening state* capacity/reach) while economic shock intensified grievances feeding later mobilization.\n\n- **ELN and dissident negotiations / \"Total Peace\" initiatives (2022 onward).** Attempts to reduce non-state armed power; outcomes uncertain and contested.\n\n**Important caveat:** For roughly **2025–2028**, I don't have reliable information and won't fabricate events, election outcomes, or policy results. If you have sources for that window, I can help you analyze them through the *Narrow Corridor* lens. Also please independently verify the specific claims above, as details in politically contested, recent events are easy to get slightly wrong."
  },
  "score_prompt": {
    "1819-1828": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1819-1828. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nColombia during 1819-1828 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1829-1838": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\n# Colombia, 1829–1838 (Acemoğlu–Robinson framework)\n\nA note before the lists: in this period \"Colombia\" refers to Gran Colombia and then, after its 1830–31 dissolution, to the Republic of New Granada. The framework's core lens is the balance between state capacity and an organized/mobilized society, and whether that balance stays within the \"corridor.\"\n\n## Trends\n\n- **Persistent regionalism and geographic fragmentation** (Andean cordilleras, poor transport): a slow structural condition that kept central state authority weak and gave regional caudillos and localities autonomous power—weakened the state, entrenched dispersed (but not liberal-democratic) society.\n\n- **Weak fiscal capacity and reliance on colonial-era extractive institutions**: continued dependence on the tobacco monopoly (*estanco*), *alcabala*, and other Spanish-inherited taxes rather than broad revenue systems—a chronic constraint that kept the state fiscally shackled and weak.\n\n- **Persistence of slavery and the *manumission* debate**: gradual \"free womb\" arrangements (from 1821) left slavery intact through the 1830s, reflecting the continuing power of slaveholding regional elites over both state and subordinated society—reinforced elite society, constrained an inclusive state.\n\n- **Entrenched Catholic Church power over education, records, and social life**: the Church remained a parallel authority and landholder, a countervailing institution that both limited state reach and structured elite society.\n\n- **Consolidation of a landed/mercantile *criollo* elite**: economic stagnation after the wars of independence concentrated power in regional notables, shaping a narrow oligarchic society rather than a broad civil society—strengthened elite society, limited state autonomy.\n\n## Events\n\n- **Constitutional/political crisis of Bolívar's dictatorship (1828–1830)**: the failed 1828 assassination attempt against Bolívar and his authoritarian turn—an attempt to strengthen the central state that provoked backlash and delegitimized centralized power.\n\n- **Dissolution of Gran Colombia (1830–1831)**: Venezuela and Ecuador seceded, and Bolívar died (Dec. 1830)—a discrete collapse that destroyed the ambitious central state project and left New Granada a smaller, weaker successor state.\n\n- **Founding of the Republic of New Granada and the 1832 Constitution**: created a more decentralized, quasi-federal order under Francisco de Paula Santander—reconstituted a modest state while formally empowering regional/provincial society.\n\n- **Santander's presidency (1832–1837)**: emphasis on legal order, secular public education, and civilian rule—modestly strengthened state institutions and legalist norms.\n\n- **The 1837 presidential succession**: José Ignacio de Márquez won over Santanderista candidates, sharpening the emerging Liberal–Conservative cleavage and factional mobilization—an event that both organized society politically and strained state legitimacy.\n\n- **Onset of tensions culminating in the *Guerra de los Supremos* (brewing 1838, erupting 1839)**: regional caudillo grievances and the religious-institutional dispute (suppression of minor convents) began mobilizing armed regional society against the central state—foreshadowed weakening of the state.\n\n**Caveat:** Acemoğlu and Robinson do not treat Colombia's 1829–1838 decade as a detailed case in *The Narrow Corridor*; the above applies their general framework to standard Colombian historiography, so specific attributions of \"strengthened/weakened\" are interpretive rather than drawn from their text.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\n# Colombia (New Granada) 1839–1848: State and Society\n\nA caveat before the lists: Acemoğlu and Robinson use Colombia as a paradigmatic case of a state that is weak *and* trapped outside the corridor—neither a strong Leviathan nor a strong society, with power fragmented and localized. The 1839–1848 period sits at the tail end of the Republic of New Granada's early consolidation. Here is my best reconstruction, though I'd flag that specific dating in this window is where I'm least certain.\n\n## Trends\n\n- **Persistent geographic fragmentation and weak state penetration** — The Andes cordilleras and poor transport left the central state unable to project authority into the periphery, entrenching regional caudillos and local power-holders. This kept *both* state and (national) civil society weak while empowering *local* elites—a hallmark of Acemoğlu-Robinson's \"absent/paper Leviathan.\"\n\n- **Enduring colonial-inherited institutions** — Slavery, indigenous *resguardos*, church tithes/*fueros*, and tobacco/aguardiente state monopolies persisted, embedding norms and privileged interests that constrained both a coherent state and an autonomous, broad-based society.\n\n- **Incipient partisan cleavage (centralist vs. federalist, clerical vs. anticlerical, free-trade vs. protection)** — The proto-formation of what would become the Conservative and Liberal parties gradually organized elite society into mobilized factions; this arguably *strengthened* organized civil society (elite associational life) while *weakening* state cohesion by making politics existentially divisive.\n\n- **Slow commercialization and fiscal dependence on monopolies/customs** — A stagnant, agrarian, low-tax economy left the state chronically under-resourced, weakening state capacity.\n\n## Events\n\n- **War of the Supremes / *Guerra de los Supremos* (1839–1842)** — The defining discrete event of the window. Triggered by the closure of minor convents in Pasto, it escalated into a multi-regional civil war of provincial caudillos (\"the Supremes\") against the government of José Ignacio de Márquez. **Effect:** It *revealed and deepened* the weakness of the state (regional revolts it could barely suppress), but the government's ultimate victory and subsequent centralizing reaction *temporarily strengthened* central authority.\n\n- **The 1843 Constitution** — Adopted after the war under Pedro Alcántara Herrán, it was a deliberately **centralist, authoritarian** charter strengthening executive power and the Church's role. **Effect:** *strengthened* the central state (on paper) and privileged clerical/conservative interests, at the expense of federalist/liberal society.\n\n- **Mariano Ospina Rodríguez's education law and pro-Jesuit measures (mid-1840s)** — Reintroduction of the Jesuits (1844) and clerical influence over education. **Effect:** *strengthened* Church-aligned social institutions, sharpening the anticlerical backlash.\n\n- **Election of Tomás Cipriano de Mosquera (1845) and onset of modernizing reforms** — His administration pushed fiscal, infrastructural, and administrative modernization (currency reform, steam navigation on the Magdalena, road projects). **Effect:** modestly *strengthened* state capacity and market integration.\n\n- **Rising mid-century liberal agitation culminating toward 1848–1849** — Formation of *Sociedades Democráticas* (democratic societies, artisan and popular clubs) and the crystallization of the Liberal Party program (drafted 1848). **Effect:** notably *strengthened organized civil society*, mobilizing artisans and popular sectors into political life.\n\n---\n\n**Reliability note:** The macro-framework mapping and the major landmarks (War of the Supremes, 1843 Constitution, Mosquera's election, the emergence of the Democratic Societies and party formation) I'm confident about. Precise years for specific laws (e.g., exact Jesuit/education measures) are where errors are most likely—verify those dates against a dedicated source on early Republican New Granada.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\n# Colombia (New Granada) 1849–1858 in *The Narrow Corridor* Framework\n\nA note on Acemoğlu and Robinson's use of Colombia: they treat it as an example of a **weak/absent Leviathan**, where the state never gained a monopoly on violence and power devolved to regional elites, local strongmen, and paramilitary orders. The 1849–1858 period saw liberal reforms that, in their reading, further *decentralized* and *weakened* an already feeble state rather than building capacity.\n\n## Trends\n\n- **Federalist decentralization of authority** — A sustained institutional drift toward provincial/regional autonomy, culminating in the 1858 Granadine Confederation. This *weakened the central state's* capacity to project power uniformly across territory.\n- **Consolidation of the Liberal–Conservative party division** — The hardening of two rival political camps tied to competing visions (secular/federal vs. clerical/centralist). This *strengthened certain forms of societal mobilization* but also entrenched partisan conflict that undermined stable state authority.\n- **Commercial liberalization and export orientation (tobacco, etc.)** — Dismantling of colonial-era economic controls and monopolies expanded market activity and merchant interests, *strengthening some segments of civil society* (regional commercial elites) while reducing state fiscal instruments.\n- **Weakening of Church economic and institutional power** — Ongoing anticlerical measures reduced a major corporate rival to the state, but by attacking one pillar of order without building state capacity, the net effect was *ambiguous for the state and destabilizing for social cohesion*.\n- **Persistence of regionalized, elite-controlled coercion** — Armed force remained dispersed among local notables and militias rather than centralized; a slow-moving structural feature that kept the state *chronically weak*.\n\n## Events\n\n- **Abolition of slavery (1851, effective 1852)** — A discrete emancipation act that *expanded formal rights (society)* but provoked violent backlash from slaveholding elites.\n- **Constitution of 1853** — Introduced broad (near-universal male) suffrage, separation of church and state, and greater provincial autonomy; *strengthened participatory dimensions of society* while *decentralizing/weakening the central state*.\n- **Civil war of 1851** — Conservative/pro-slavery revolt against liberal reforms; a discrete conflict reflecting and reinforcing the *absence of a state monopoly on violence*.\n- **Coup and dictatorship of José María Melo (April 1854)** — A military-artisan seizure of power in Bogotá, followed by a coalition war to remove him; demonstrated *acute state fragility* and the readiness of factions to resort to arms.\n- **Artisan mobilization and the Sociedades Democráticas** — Organized urban craftsmen (linked to Melo) pressing against free-trade tariff policy; a concrete instance of *popular civil-society mobilization*, though ultimately suppressed.\n- **Constitution of 1858 (Granadine Confederation)** — Formalized a federal system, sharply *devolving power from the center to sovereign states* and further *weakening the national state*.\n\n---\n\n**Caveat:** Acemoğlu and Robinson's own text does not walk through this decade event-by-event; the above applies their state-vs-society framework to standard Colombian historiography for the period. You should verify specific dates and characterizations against a dedicated history of nineteenth-century Colombia, as some details (e.g., exact scope of suffrage, effective dates of emancipation) are debated.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\n# Colombia, 1859–1868 (Acemoğlu–Robinson \"Narrow Corridor\" lens)\n\nA note on framing: In *The Narrow Corridor*, this period pushes Colombia (then the Granadine Confederation / United States of Colombia) toward the \"Absent/weak Leviathan\" side—radical federalism deliberately hollowed out central state capacity while empowering regional and civil-society actors, though often in the fragmented, coercion-prone form A&R call the \"cage of norms\" and warlordism rather than the balanced corridor.\n\n## Trends\n\n- **Radical federalist devolution (institutional):** The drift toward extreme decentralization—codified in the 1858 Confederation and culminating in the 1863 Rionegro Constitution—systematically **weakened the central state**, stripping it of a standing army, revenue, and coercive reach while **empowering sovereign states/regional societies** (though often as local strongmen, not liberal civil society).\n\n- **Anticlerical liberal reforms and *desamortización* (institutional/economic):** Ongoing disentailment of Church lands and the assault on clerical wealth and privilege **weakened a key pillar of the old order** and one competing corporate power, while attempting (unevenly) to expand secular state authority and market relations.\n\n- **Export-led economic liberalism (economic):** Growth of tobacco, and emerging cinchona/quinine and other primary exports, plus free-trade policy—**strengthened regional commercial elites and merchant society** and generated some fiscal resources, but tied fortunes to volatile world markets and reinforced regional (not national) power bases.\n\n- **Weak fiscal-military capacity (institutional):** Chronically low central revenue and no reliable national army—**a persistent weakening of the state's despotic and infrastructural power**, leaving order to state militias and *caudillos*.\n\n- **Regionalism and caudillo politics (institutional/demographic):** Entrenched geographic fragmentation and personalist regional leadership **strengthened local society/elites at the expense of the center**, embedding a norm of armed factional competition.\n\n## Events\n\n- **Civil War of 1860–1862:** Tomás Cipriano de Mosquera's revolt against the Ospina government—a discrete armed conflict that **weakened the incumbent central state**, overthrew it, and reshaped the federation; demonstrated that regional armies, not a national one, decided outcomes.\n\n- **Mosquera's 1861 anticlerical decrees (expulsion of Jesuits, expropriation/*desamortización* of Church property):** A discrete blow that **weakened the Church** as a rival corporate power and asserted (temporary) executive/state prerogative.\n\n- **Rionegro Constitution of 1863:** The founding of the *Estados Unidos de Colombia*—the defining discrete event, which **institutionally weakened the national state** (short one-year presidential term, no reelection, states' near-sovereignty, states retaining arms) and formally **empowered the constituent states/regions**.\n\n- **Ongoing state-level insurrections and coups (1863–1868):** Frequent localized revolts under the new federal order—discrete episodes that repeatedly **weakened any coherent state authority** while normalizing armed contestation.\n\n- **Presidential succession under Rionegro (e.g., Mosquera's second term 1866 and his 1867 overthrow):** The 1867 coup removing Mosquera was a discrete event **reaffirming the weakness/instability of central executive power** and the ascendancy of Congress and rival factions.\n\n---\n\n*Caveat:* Sources vary on exact dating/labeling of some regional revolts within this window; the constitutional and civil-war items above are the securely anchored, period-defining developments.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\n# Colombia, 1869–1878: State and Society Power\n\nA note on context: This period falls under the 1863 Rionegro Constitution (the \"Estados Unidos de Colombia\"), a radical federalist charter enacted by the Liberal Radicals (Radicalismo). In Acemoğlu-Robinson terms, this was a decidedly weak-state configuration—arguably a case where extreme decentralization prevented the state from ever growing into (or through) the corridor.\n\n## Trends\n\n- **Radical federalism as institutional constraint**: The Rionegro Constitution's devolution of sovereignty to the nine states—including their right to maintain armed forces and near-total autonomy—systematically *weakened the central state's* capacity (fiscal, military, administrative) throughout the decade.\n- **Export-led liberal economic expansion**: The commodity boom (notably tobacco, and increasingly quinine/cinchona bark and incipient coffee) integrated Colombia into world markets. This *strengthened regional elites and merchant society* but did little to build central state capacity, since revenue and power stayed decentralized.\n- **Anticlerical liberalism and Church-State conflict**: Ongoing Radical efforts to curtail Church wealth and influence (following the 1861 desamortización/expropriation of mortmain properties) *weakened a major traditional pillar of civil society* while provoking mobilization by Conservatives and clergy—a slow-building polarization.\n- **Secular public-education expansion**: The push toward state-directed, secular schooling grew across the decade, an attempt to *strengthen the state's* reach into society and displace Church-run education—though it deepened cultural cleavages.\n- **Weak fiscal base and reliance on customs/regional revenue**: Chronic under-taxation kept the national government financially feeble, a persistent *state-weakening* structural condition.\n\n## Events\n\n- **The 1870 Organic Decree on Public Instruction (Decreto Orgánico de Instrucción Pública, DOIP)**: Established free, compulsory, secular primary education under federal direction—a discrete *state-strengthening* (capacity-projecting) measure that also inflamed Church-Conservative opposition.\n- **Arrival of the first German Pedagogical Mission (from ~1872)**: Brought foreign teacher-trainers and normal schools to implement the DOIP, a concrete attempt to build *state administrative/educational capacity*.\n- **Presidential successions of the Radical period** (e.g., Eustorgio Salgar 1870–72, Manuel Murillo Toro's second term 1872–74, Santiago Pérez 1874–76): Regular but weak civilian rotations that *neither materially strengthened the central state* nor consolidated durable institutions given the federalist limits.\n- **The Civil War / \"War of the Schools\" (Guerra de las Escuelas), 1876–1877**: A major Conservative-clerical uprising against the secular education reforms and Radical rule. It *weakened the state* by exposing its inability to prevent large-scale internal conflict, though the government's victory temporarily *strengthened the incumbent Liberal faction* (and empowered the rising Independent Liberal Julián Trujillo).\n- **Aquileo Parra's presidency and the war's aftermath (1876–1878)**: The conflict fractured the Liberal Party (Radicals vs. Independents), a discrete political rupture that *weakened the governing coalition* and set the stage for the later Regeneración.\n\n**Caveat**: Dating of specific measures (missions, decrees) and the precise ledger of \"strengthening/weakening\" should be verified against a dedicated source; my confidence is higher on the broad Radical-federalist framing and the 1876–77 war than on exact years of individual educational-mission details.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\n# Colombia, 1879–1888: State and Society Power\n\nA brief note on the framework: Acemoğlu and Robinson argue liberty emerges in a \"narrow corridor\" where state and society power balance and grow together. Colombia is one of their recurring examples of a weak, \"Absent/Paper Leviathan\" state, with power fragmented among regional elites. The period 1879–1888 spans the Radical Liberal *Olimpo Radical*'s decline and the *Regeneración* under Rafael Núñez, culminating in the 1886 Constitution.\n\n## Trends\n\n- **Institutional weakness of the federal Rionegro Constitution (1863) regime**: The ultra-federalist system devolved power to nine sovereign states with their own armies and electoral calendars—a chronically weak central state unable to project authority, keeping the \"state\" side of the ledger low throughout the early years.\n- **Coffee's slow expansion as an export sector**: Growing (though still modest) commercialization of coffee, especially in Santander and Cundinamarca, gradually shifted economic weight and provided a potential fiscal/tax base—marginally strengthening state capacity over the decade.\n- **Recurrent regional/partisan civil warfare as a structural pattern**: Endemic conflict between Liberal factions and Conservatives, and among sovereign states, entrenched armed regional elites and militias—strengthening fragmented *society/elite* factions while weakening any centralized state.\n- **Fiscal fragility and reliance on customs/tobacco-quinine cycles**: Boom-bust export earnings and the state's inability to tax internally left the central government financially hollow—a persistent weakness of the state.\n- **Growing Conservative–Church alignment vs. anticlerical Radical legacy**: The slow reaction against Radical secularization set the social base for centralist, clerical restoration—reshaping which social forces would back a stronger (but non-inclusive) state.\n\n## Events\n\n- **Rafael Núñez's first presidency and the \"Regeneración\" program (1880–1882)**: Explicit shift toward centralization and rejection of pure federalism—a deliberate project to *strengthen the state*.\n- **Founding of the Banco Nacional (1880)**: Created a national bank and paper-money capacity, giving the central government a fiscal/monetary instrument—*strengthened the state*.\n- **Núñez's return to the presidency (1884) and the 1884–1885 civil war**: A Radical Liberal uprising defeated by Núñez's forces; his victory let him declare the 1863 Constitution \"no longer exists\"—*weakened the old federalist society/state arrangement* and cleared the way for centralism.\n- **The 1886 Constitution**: Abolished the sovereign states (turning them into departments with presidentially appointed governors), created a strongly centralized, unitary republic with an extended presidential term—the decade's decisive *state-strengthening* event, but achieved by *suppressing regional and society power*.\n- **The Concordat with the Vatican (1887)**: Restored the Catholic Church's role in education and civil life—*strengthened the state's* ideological-administrative reach via the Church while empowering one particular societal force (the Church) at the expense of pluralistic civil society.\n\n**Interpretive caveat**: In Acemoğlu–Robinson terms, this decade shows the state growing *without* a commensurate strengthening of an autonomous, mobilized civil society. The Regeneración pushed Colombia toward a more *Despotic* (centralized but unaccountable) configuration rather than into the corridor—centralization that curtailed regional autonomy without building inclusive societal countervailing power.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\n# Colombia, 1889–1898: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Consolidation of the Regeneración centralist project (ongoing from 1886 Constitution):** The Núñez–Caro program continued dismantling the federalist decentralization of the 1863 Rionegro system, concentrating authority in Bogotá, extending presidential terms, and curbing regional/provincial autonomy—**strengthened the state**, **weakened society** (especially regional and Liberal power bases).\n\n- **Church–state re-fusion via the 1887 Concordat's implementation:** Throughout this period the Catholic Church regained control over education, civil registry, and moral authority, becoming a partner of the Conservative state—**strengthened the state** (borrowed legitimacy and social control) while narrowing pluralistic/associational space in civil society.\n\n- **Coffee export expansion and integration into world markets:** Growing coffee cultivation (Santander, later Antioquia/Cundinamarca) reshaped the economy and created new commercial interests, but revenues and fiscal capacity remained weak and volatile—**mixed/marginally strengthened the state** economically while building some autonomous economic actors in society.\n\n- **Monetary/fiscal instability and paper-money inflation:** The Regeneración's reliance on forced-circulation Banco Nacional notes and unbacked emissions produced chronic inflation and fiscal fragility—**weakened the state's** effective capacity and eroded confidence, generating grievances that mobilized society (merchants, Liberals).\n\n- **Exclusion and radicalization of the Liberal opposition:** Persistent restriction of press freedom, disenfranchisement, and shutting Liberals out of power under centralist rule steadily pushed opposition toward extra-institutional (armed) options—**weakened institutionalized society**, hollowing out the corridor and pushing toward the \"Despotic Leviathan\" side.\n\n**Events:**\n\n- **1892 election of Rafael Núñez / Miguel Antonio Caro assumes effective power:** Núñez's retirement to Cartagena left Vice-President Caro governing, deepening authoritarian centralism—**strengthened the state** (executive dominance), **weakened society**.\n\n- **1893 Bogotá riots (\"los Artesanos\"):** Urban unrest by artisans against police/authorities revealed popular grievances and prompted repression—a brief assertion of society, ultimately met with state coercion.\n\n- **1894 death of Rafael Núñez:** Removed the pragmatic architect of the Regeneración, leaving the more doctrinaire Caro in control and reducing accommodation—**weakened prospects for compromise**, hardening the state's exclusionary posture.\n\n- **1895 Liberal insurrection (civil war):** A short-lived armed Liberal revolt was defeated by government forces; suppression **strengthened the state** militarily in the short run but **further radicalized society** and set precedents for larger conflict.\n\n- **1898 election of Manuel Antonio Sanclemente (with Marroquín as VP):** Caro's engineering of an aged, weak president produced a contested, fragile succession—**weakened the state's** cohesion and legitimacy, sharpening intra-Conservative and Liberal tensions that culminated in the War of the Thousand Days (1899).\n\n*Note: This period is essentially the prelude to the catastrophic 1899–1902 conflict; the framework would read 1889–1898 as a state pursuing capacity through exclusion, thereby weakening the balance that keeps a polity inside the corridor.*\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\n# Colombia, 1899–1908 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Colombia in this period exemplifies a persistently weak \"Despotic/Absent Leviathan\" tendency—where neither the state nor a countervailing society develops robust capacity. Below are the relevant trends and events.\n\n## Trends\n\n- **Chronic fiscal-institutional weakness of the central state**: The government lacked reliable tax capacity and a monopoly on violence, leaving it dependent on customs revenue and vulnerable to regional strongmen (*caudillos*)—a slow weakening of effective state power despite formal centralization under the 1886 Constitution.\n\n- **Hyperinflation and monetary collapse (paper money financing)**: The Regeneration-era reliance on printing unbacked paper money to fund conflict accelerated through the war, destroying purchasing power and public confidence—weakening both the state's legitimacy and society's economic autonomy.\n\n- **Persistent Liberal–Conservative partisan polarization**: The entrenched two-party cleavage, with parties functioning as vertical patronage networks rather than programmatic institutions, structurally weakened any autonomous civil society independent of factional loyalty.\n\n- **Coffee economy expansion (nascent)**: The gradual spread of smallholder and hacienda coffee cultivation began integrating Colombia into world markets, slowly building an economic base that could eventually support both state revenue and a propertied society—a long-run strengthening trend, though disrupted by war in these years.\n\n- **Regionalism and weak territorial integration**: Poor transport infrastructure and geographic fragmentation meant the central state's writ ran thin in the periphery (notably Panama), structurally limiting state penetration—weakening the state.\n\n## Events\n\n- **War of a Thousand Days (1899–1902)**: A devastating civil war between Liberals and Conservatives; ~100,000 dead, economic ruin, and guerrilla warfare across the country. It weakened the state (fiscal exhaustion, contested violence monopoly) *and* atomized society (displacement, militarization of political life).\n\n- **Loss of Panama / secession (1903)**: With U.S. backing after the failed Hay–Herrán Treaty, Panama seceded. This was a dramatic demonstration of the state's inability to control its territory or resist foreign intervention—a severe weakening of state power and national legitimacy.\n\n- **Peace treaties ending the war (1902)**: The Treaties of Neerlandia, Wisconsin, and Chinácota formally ended hostilities—a modest re-establishment of order that slightly restored the state's authority while leaving underlying grievances unresolved.\n\n- **Rafael Reyes's presidency and the \"Quinquenio\" (1904–1909)**: Reyes governed increasingly autocratically—closing Congress and ruling via a hand-picked National Assembly (1905)—while pursuing administrative modernization, fiscal reform, currency stabilization, and infrastructure/economic promotion. This **strengthened state capacity** but through **despotic** means, **weakening society's** checks—pushing Colombia toward the \"Despotic Leviathan\" side rather than the corridor.\n\n- **Currency reform (1905, creating a new peso / Junta de Conversión)**: An attempt to halt hyperinflation and restore monetary stability—strengthening state economic capacity and credibility.\n\n**Caveat**: In the authors' schema, the decade's dominant story is state *and* society weakness compounded by civil war and secession, with Reyes's authoritarian modernization illustrating how capacity-building unaccompanied by societal mobilization drifts *away* from the narrow corridor rather than into it.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\n# Colombia, 1909–1918: Acemoğlu–Robinson Framework\n\nA caveat up front: Acemoğlu and Robinson treat Colombia as a paradigmatic case of a **weak state with a fragmented, unevenly mobilized society**—the state never fully penetrates the periphery, and local power holders substitute for absent central authority. The 1909–1918 window sits in the aftermath of the Thousand Days' War (1899–1902) and the loss of Panama (1903), during the \"Republican\" reconstruction period. Here is my best concrete reconstruction, with the caveat that dating some slow trends precisely to this decade is approximate.\n\n**Trends:**\n- **Coffee-export expansion**, especially smallholder cultivation in Antioquia, Caldas, and the western *cordillera*—broadened a landowning/producing class and generated fiscal revenue; modestly strengthened *both* state capacity (customs income) and society (relatively decentralized, non-latifundist producers).\n- **Antioqueño colonization (*colonización antioqueña*)** of frontier lands continuing into this period—expanded settlement into a state-thin periphery; strengthened local society/self-organization but left the *central* state largely absent, reinforcing the \"shackled/paper leviathan\" pattern.\n- **Slow railroad and infrastructure buildout** tying export regions to ports—incrementally raised state fiscal reach and market integration, though geography kept penetration shallow.\n- **Bipartisan (Liberal–Conservative) elite accommodation** institutionalizing power-sharing after the civil war—stabilized elite politics and strengthened the state's *formal* durability, but channeled participation through patronage rather than broad civil-society autonomy.\n- **Persistent regional fragmentation and clientelism**—chronic weakness of central authority in the periphery; kept the Leviathan weak and left order dependent on local strongmen.\n\n**Events:**\n- **The Reyes dictatorship's collapse and Reyes's resignation (1909)**—popular/elite mobilization (including the March 1909 protests) forced out authoritarian centralization; a discrete moment strengthening society's check on executive power.\n- **The 1910 constitutional reform / National Assembly**—curtailed presidential powers, shortened the term, banned immediate re-election, and adjusted electoral rules (limited minority representation); institutionally strengthened constraints on the state and modestly widened political society.\n- **Election of Carlos E. Restrepo and the \"Republican Union\" (1910)**—a bipartisan reformist government embodying elite reconciliation; strengthened state legitimacy/stability post–civil war.\n- **Thomson–Urrutia Treaty negotiations over Panama (signed 1914)**—diplomatic effort to obtain U.S. compensation; a state-capacity/sovereignty matter, though ratification was delayed beyond this window.\n- **WWI-driven trade disruption (1914 onward)**—shocked export revenues and shipping, straining state finances and export-sector society; generally a weakening pressure on both.\n\n**Bottom line:** The decade shows a *modest strengthening of constraints on the state* (1909–1910 reforms) and *incremental economic/societal broadening via coffee and colonization*, set against enduring central-state weakness—consistent with A&R's placement of Colombia outside, or precariously near, the corridor.\n\nIf you need this pinned to specific archival dates or figures, I'd recommend verifying the finer chronology, since my confidence is higher on the political-institutional events than on exact economic magnitudes.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\n# Colombia, 1919–1928: State and Society through *The Narrow Corridor*\n\n**Framework note:** Acemoğlu and Robinson stress the balance between state and society (the \"Red Queen\" dynamic). Colombia is one of their recurring cases of a weak/absent state—a \"Paper Leviathan\" that projects authority nominally but fails to control much of its territory, while power fragments to local elites and clientelist networks.\n\n## Trends\n\n- **Coffee-led export boom and agrarian expansion (1910s–1920s):** The rise of smallholder and hacienda coffee in Antioquia, Caldas, and beyond deepened commercialization and integrated Colombia into world markets. This *strengthened* the state's fiscal base modestly but also *strengthened* regional economic elites and, in coffee-frontier zones, a broad class of smallholders—reinforcing dispersed societal power rather than centralized state capacity.\n\n- **\"Danza de los millones\" and foreign capital inflows (mid-1920s):** The US $25 million Panama indemnity plus heavy foreign lending flooded the economy, funding public works and expanding the state's administrative and infrastructural reach—a genuine but fragile *strengthening* of the (still shallow) state, tied to external dependence.\n\n- **Railway, road, and infrastructure building:** State-directed public works began knitting together previously isolated regions, incrementally extending central authority and market reach—*strengthening* the state's territorial presence.\n\n- **Growth of an export-enclave labor force (banana zones, ports, oil):** The emergence of wage laborers under foreign firms (United Fruit, Tropical Oil) fostered nascent unionization and working-class organization—*strengthening* an organized segment of civil society.\n\n- **Persistence of Conservative hegemony and clientelist bipartisanship:** The entrenched Conservative-dominated regime governing since 1886 operated through patronage and Church alliance, sustaining a \"Paper Leviathan\" that *weakened* autonomous civil society while leaving the state itself institutionally shallow.\n\n- **Urbanization and a slowly emerging middle sector/intelligentsia:** Modest urban growth and reformist currents (los Nuevos, early socialist ideas) built the seeds of a more assertive civil society—a gradual *strengthening* of society.\n\n## Events\n\n- **Founding of the Banco de la República (1923):** Created under the Kemmerer financial mission, this central bank—along with fiscal and banking reforms—markedly *strengthened* state economic/administrative capacity and institutional credibility.\n\n- **The Kemmerer Mission (1923):** The invited US advisory mission restructured public finances, tax collection, and monetary institutions, directly *strengthening* the fiscal-administrative state.\n\n- **Founding of the Partido Socialista Revolucionario (1926) and rising labor militancy:** Formal organization of leftist and labor forces *strengthened* an organized, contentious civil society.\n\n- **Ley Heroica (1928):** Repressive anti-labor, anti-\"subversion\" legislation aimed at strikes and radical organizing—an attempt to *weaken* organized society and assert coercive state authority.\n\n- **The Banana Massacre / Masacre de las Bananeras (December 1928, Ciénaga):** Army repression of striking United Fruit workers exposed the state acting as protector of foreign capital and revealed both its coercive reach and its illegitimacy—it *weakened* the immediate strength of organized labor while ultimately *delegitimizing* the Conservative state (feeding the 1930 turnover). A pivotal illustration of the despotic/Paper-Leviathan tension.\n\n- **1928 economic strains foreshadowing crisis:** The tapering of foreign lending near the decade's end began undermining the fiscal boom, *weakening* the recently expanded state's resources.\n\n**Caveat:** Colombia's periodization here spans a Conservative regime whose weakness lay less in overt despotism than in incomplete territorial penetration; several \"state-strengthening\" items above raised capacity from a low baseline while leaving the underlying corridor problem—weak, unbalanced state–society relations—unresolved.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n1909-1918: <3.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\n# Colombia 1929–1938 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **The end of the Conservative Hegemony and rise of Liberal ascendancy (from 1930):** A slow-moving realignment in which the Liberal Party displaced decades of Conservative dominance. This broadened the coalition governing the state and gradually expanded space for civil society mobilization (labor, peasants), *strengthening society* while *reconfiguring* state elites.\n\n- **Coffee-driven economic transformation:** Colombia's deepening reliance on coffee exports (and the institutional weight of the Federación Nacional de Cafeteros, founded 1927) built fiscal capacity and a rural bourgeoisie. This *strengthened the state's* revenue base while empowering an organized private sector—an ambiguous effect that could shackle or embolden the state.\n\n- **Urbanization and industrialization:** Import-substituting industry accelerated after the 1929 crash cut off imports, expanding an urban working class. This *strengthened society's* capacity for collective organization.\n\n- **Growth of organized labor and the labor movement:** Expansion of unions, and their incorporation into Liberal politics, *strengthened society* and created new demands on the state.\n\n- **Agrarian tension over land tenure:** Chronic conflict between peasants/colonos and large landowners over property rights built pressure that culminated in reform legislation. A *strengthening of society's* claims but also of *state* regulatory reach.\n\n- **Expansion of state administrative and educational capacity under Liberal reformism:** Groundwork for secularizing and modernizing the state, gradually *strengthening the state* against traditional (Church-anchored) social structures.\n\n**Events:**\n\n- **The 1929 Great Depression / collapse of coffee and export prices:** A discrete external shock that fiscally *weakened the state* and destabilized the incumbent Conservative government, opening the door to political change.\n\n- **Aftermath of the Santa Marta banana massacre (late 1928) reverberating into 1929:** The killing of United Fruit strikers discredited the Conservative regime; its political fallout *weakened the state's* legitimacy and *energized society* (and Jorge Eliécer Gaitán's parliamentary denunciations).\n\n- **1930 presidential election / Enrique Olaya Herrera's victory:** The peaceful handover ending Conservative Hegemony—a discrete transition that *reconfigured the state* and, by opening politics, *strengthened society*.\n\n- **The Colombia–Peru War over Leticia (1932–1933):** An armed conflict that rallied national unity and justified military and fiscal mobilization, *strengthening the state's* coercive and administrative capacity.\n\n- **Alfonso López Pumarejo's election (1934) and the \"Revolución en Marcha\" (1934–1938):** A discrete reformist program *strengthening the state's* interventionist capacity while institutionalizing labor and popular participation (*strengthening society*).\n\n- **Law 200 of 1936 (agrarian/land reform law):** Redefined property rights around productive use, asserting *state* authority over land and responding to *society's* peasant claims—an attempt to broaden the balance between the two.\n\n- **The 1936 constitutional reform:** Enshrined social functions of property, state economic intervention, and expanded suffrage/secular provisions—*strengthening the state* while formally enlarging civic and social rights.\n\n**Caveat:** The framework itself is Acemoğlu and Robinson's; the specific attribution of \"strengthening/weakening\" effects above is my interpretation, since *The Narrow Corridor* does not treat Colombia's 1929–1938 decade in this granular, year-by-year manner.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n1909-1918: <3.5, 4.5>\n1919-1928: <4.0, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\n# Colombia, 1939–1948: State and Society through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, Colombia is a paradigmatic case of a \"Paper Leviathan\"—a state that is despotic in appearance but weak in actual capacity, coexisting with a society whose energies are channeled into partisan mobilization rather than checks on state power. The period leading to *La Violencia* illustrates both actors remaining weak.\n\n## Trends\n\n- **Coffee-driven economic expansion and export dependence** — Coffee revenues (especially before/around WWII disruptions) financed a modestly growing central state and fiscal apparatus; *marginally strengthened the state*, though capacity remained thin and unevenly distributed geographically.\n\n- **Import-substitution and early industrialization** — Wartime disruption of imports spurred domestic manufacturing, urban growth, and a nascent working class; *strengthened organized society* (unions, urban associations) while giving the state new economic levers.\n\n- **Urbanization and demographic shift** — Rural-to-urban migration and population growth created new constituencies (notably around figures like Gaitán); *strengthened potential for popular mobilization* but outside institutionalized channels.\n\n- **Deepening of two-party (Liberal/Conservative) sectarian identity** — Hereditary, all-encompassing partisan affiliation channeled civil society into vertical patronage networks rather than autonomous horizontal association; *weakened independent civil society* while entrenching elite-mediated mobilization—the classic Paper Leviathan dynamic.\n\n- **Persistent weakness of state penetration in the periphery** — Limited monopoly of violence, weak courts, and reliance on local bosses/clientelism in the countryside; *chronically weak state capacity* that would prove unable to contain later violence.\n\n- **Rise of populist/reformist currents within Liberalism** — Gaitán's growing appeal articulated lower-class and popular demands; a *mobilizing but destabilizing force for society* that elites resisted absorbing institutionally.\n\n## Events\n\n- **End of the \"Revolución en Marcha\" reform momentum (López Pumarejo's fading agenda, ~1938–1942)** — Retreat from redistributive/state-building reforms; *weakened the state's inclusive institution-building* and left civil society demands unmet.\n\n- **López Pumarejo's second term and resignation (1942–1945)** — Beset by scandal, an attempted coup (July 1944, Pasto), and elite/military disaffection; his 1945 resignation signaled *weakened executive authority and state legitimacy*.\n\n- **1944 Pasto coup attempt** — Brief military detention of the president exposed the *fragility of state control over coercive forces*.\n\n- **1946 presidential election / Conservative return to power (Ospina Pérez)** — Liberal split (official candidate vs. Gaitán) handed victory to the Conservatives, ending Liberal hegemony; triggered *partisan realignment and localized retaliatory violence*, weakening any shared state legitimacy.\n\n- **Onset of rural partisan violence (~1946–1947)** — Post-election reprisals in the countryside foreshadowed *collapse of the state's monopoly on violence* and mobilized society along lethal sectarian lines.\n\n- **Gaitán's rise to Liberal leadership (1947)** — His electoral gains represented *surging popular-sector mobilization* that the elite-dominated state could not accommodate.\n\n- **The Bogotazo — assassination of Jorge Eliécer Gaitán (April 9, 1948)** — The pivotal discrete event: urban riots, then nationwide violence; simultaneously *revealed the depth of popular grievance (society)* and the *state's incapacity to maintain order*, inaugurating *La Violencia*—the definitive breakdown that kept Colombia far outside the corridor.\n\n---\n**Note:** In the authors' terms, this decade shows neither a strong state nor a strong, autonomous society emerging; instead, partisan mobilization substituted for genuine societal empowerment, and the state's despotic veneer masked a persistent failure to enforce law and order—setting the stage for decades of violence.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n1909-1918: <3.5, 4.5>\n1919-1928: <4.0, 5.5>\n1929-1938: <5.0, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\n# Colombia 1949–1958 in the *Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Colombia during this period exemplifies a weak state coexisting with a fragmented and often violently mobilized society—neither strong enough to establish the balanced \"Shackled Leviathan.\" Below are the relevant trends and events.\n\n## Trends\n\n- **La Violencia as sustained partisan conflict (roughly 1948–1958):** The ongoing rural bloodletting between Liberal and Conservative partisans killed some 200,000 people. As a slow-burning phenomenon, it *weakened both* the state (which could not monopolize violence) and civil society (which fragmented into armed, sectarian factions unable to cooperate across cleavages).\n\n- **Persistent absence of a Weberian state in the countryside:** The central state never established effective administrative control or a monopoly of violence over much of rural Colombia, leaving local strongmen, church, and party bosses in control. This chronic weakness *weakened the state*.\n\n- **Emergence of self-defense groups and proto-guerrilla organizations:** Liberal and Communist peasant self-defense forces (especially in areas like Tolima and the eastern Llanos) organized to fill the security vacuum. This *strengthened localized society* while further *weakening the state's* claim to authority.\n\n- **Economic modernization and coffee-driven growth/urbanization:** Continued coffee export earnings, industrialization, and rural-to-urban migration (partly driven by violence-induced displacement) shifted population and economic weight toward cities—an ambiguous trend that expanded urban civil society but also disrupted rural social structures.\n\n- **Entrenchment of elite bipartisan (Liberal–Conservative) dominance:** The two traditional parties monopolized political identity and mobilization, channeling society into vertical, clientelist, sectarian structures rather than autonomous civic organization—*constraining independent civil society*.\n\n## Events\n\n- **Closure of Congress and Conservative authoritarian consolidation under Laureano Gómez (1949–1950):** Gómez's election amid a Liberal boycott and his repressive, quasi-corporatist rule *strengthened the coercive state* in a despotic direction while *weakening pluralistic society*.\n\n- **Military coup of Gustavo Rojas Pinilla (June 13, 1953):** The army seized power, initially welcomed as a pacifying force. This *strengthened the state's* coercive apparatus (Despotic Leviathan tendencies) at society's expense.\n\n- **Partial amnesty and demobilization of Llanos guerrillas (1953):** Rojas's amnesty temporarily reduced armed mobilization—briefly *strengthening the state* by drawing fighters out of conflict, though pacification proved incomplete.\n\n- **Rojas's repression and loss of legitimacy (1954–1957):** Censorship, the 1954 killing of student protesters, and heavy-handed rule alienated elites and the public, *provoking civil-society reaction* against despotic overreach.\n\n- **Fall of Rojas Pinilla (May 1957):** A civic-military strike and elite coalition forced Rojas out—a moment of *society (elite and urban) reasserting itself* against the state.\n\n- **Creation of the National Front pact (1957–1958):** The Liberal–Conservative power-sharing agreement (plebiscite December 1957; implemented 1958) ended partisan violence at the top but *constrained society* by excluding third-party competition—stabilizing the state while narrowing genuine pluralism.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n1909-1918: <3.5, 4.5>\n1919-1928: <4.0, 5.5>\n1929-1938: <5.0, 5.5>\n1939-1948: <4.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\n# Colombia, 1959–1968: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Consolidation of the National Front power-sharing pact (1958 onward):** The Liberal-Conservative alternation agreement structured the entire period, artificially stabilizing elite politics but **weakening society's capacity for genuine political contestation** by excluding third parties/movements and demobilizing popular participation.\n\n- **Persistence of limited state territorial reach:** Despite formal peace, the central state remained absent from large rural peripheries, leaving local order to landlords, patronage networks, and armed actors—a chronic **weakness of the state's monopoly on violence** and administrative penetration.\n\n- **Rapid urbanization and rural-to-urban migration:** Driven partly by earlier *La Violencia* displacement, growing cities expanded literate, mobilized populations—**strengthening potential civil society** while straining state service provision.\n\n- **Economic modernization and coffee-dependent growth:** Continued reliance on coffee exports plus early import-substitution industrialization modestly expanded state fiscal capacity while leaving **rural inequality (land concentration) largely intact**, sustaining grievances.\n\n- **Population growth and unresolved agrarian question:** Concentrated landholding and peasant land hunger fed the emergence of self-defense enclaves—a slow deterioration in the state's rural legitimacy.\n\n**Events:**\n\n- **1958 plebiscite/formal launch of the National Front (background) and its operation through 1968:** Institutionalized elite co-governance; **strengthened elite state stability, weakened broader society's voice.**\n\n- **Alberto Lleras Camargo and Guillermo León Valencia administrations:** Attempts at post-*Violencia* pacification and modernization; mixed **strengthening of formal state institutions.**\n\n- **1961 Agrarian Reform Law (Law 135) and creation of INCORA:** State attempt to address land concentration—nominally **state-strengthening/society-responsive**, but weak implementation limited real gains.\n\n- **1964 military assault on Marquetalia and other \"independent republics\":** State offensive against peasant self-defense enclaves; catalyzed the **founding of the FARC (1964)**—paradoxically **strengthened armed challengers to the state.**\n\n- **Founding of the ELN (1964) and EPL (1967):** Emergence of new insurgent organizations, drawing on Cuban Revolution (1959) inspiration—a **direct weakening of the state's violence monopoly.**\n\n- **Carlos Lleras Restrepo's 1968 constitutional reform:** Strengthened executive/technocratic economic powers and state planning capacity—a notable **enhancement of state capacity.**\n\n- **Promotion of peasant organization via ANUC (established 1967 under Lleras Restrepo):** State-sponsored peasant association that later became an autonomous mobilizing force—ambiguously **strengthened organized society.**\n\n- **Influence of the Cuban Revolution (1959):** External shock energizing leftist mobilization and guerrilla formation—**strengthened radical society/challengers, pressured the state.**\n\n*Note: I've reconstructed the standard historiography of this decade; verify specific dates (e.g., ANUC 1967, Law 135/1961, Marquetalia 1964) against Acemoğlu-Robinson's own emphases if citing their text directly.*\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n1909-1918: <3.5, 4.5>\n1919-1928: <4.0, 5.5>\n1929-1938: <5.0, 5.5>\n1939-1948: <4.5, 4.5>\n1949-1958: <3.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\n# Colombia 1969–1978 through *The Narrow Corridor* Lens\n\nA note on framing: Acemoğlu and Robinson would read this period as one where Colombia's \"Paper Leviathan\" persisted—a state neither strong enough to fully control its territory nor absent enough to be stateless, coexisting with an elite-managed political cartel (the National Front) that suppressed genuine societal mobilization.\n\n## Trends\n\n- **Winding down of the National Front power-sharing pact (agreed 1958, formally ending in 1974):** The Liberal-Conservative alternation and parity arrangement demobilized partisan competition but *weakened civil society* by foreclosing genuine political participation and channeling dissent outside institutional politics. It preserved elite state control at the expense of societal voice.\n\n- **Rapid urbanization and demographic shift:** Continued rural-to-urban migration swelled cities (Bogotá, Medellín, Cali), expanding an urban working and informal class. This *strengthened potential civil society* organizationally while straining state service-delivery capacity.\n\n- **Uneven state penetration of territory:** The central state remained absent from peripheral rural regions, leaving space for guerrillas, local strongmen, and later narco-actors—a hallmark of the \"Paper Leviathan.\" This *weakened the state's* real (as opposed to nominal) capacity.\n\n- **Growth of coffee revenues and early emergence of the illicit drug economy (marijuana bonanza, \"bonanza marimbera,\" mid-1970s):** Illicit wealth *weakened the state* by fostering parallel economies, corruption, and armed non-state actors beyond fiscal and legal control.\n\n- **Expansion and radicalization of labor and student organizations:** A period of accumulating union militancy and leftist mobilization *strengthened civil society's* organizational capacity, even as the state met it with repression.\n\n## Events\n\n- **1970 presidential election and the ANAPO controversy (Misael Pastrana's contested victory over Rojas Pinilla):** Widely seen as fraudulent, it *weakened both* the state's legitimacy and confidence in electoral channels, pushing dissent outside institutions.\n\n- **Founding of the M-19 guerrilla movement (1970, formalized ~1974):** Explicitly born from the disputed 1970 election, this urban-oriented insurgency *weakened the state's* monopoly on violence while representing a distorted, armed form of societal mobilization.\n\n- **Consolidation/expansion of FARC and ELN activity (throughout the period):** Ongoing rural insurgency further *weakened state* territorial control.\n\n- **The 1977 National Civic Strike (\"Paro Cívico Nacional,\" September 14, 1977):** A massive multi-union general strike under President López Michelsen; met with heavy repression. It demonstrated *strengthened societal mobilization capacity* while exposing the state's reliance on coercion over accommodation.\n\n- **López Michelsen administration's economic measures (1974–1978) and use of state-of-siege powers:** Recurrent emergency rule *nominally strengthened executive/state coercive reach* but reflected the underlying weakness of governing through exception rather than legitimate capacity.\n\n- **Julio César Turbay's election (1978) and the impending Security Statute (1978):** Signaled a turn toward militarized repression of dissent—*strengthening the coercive state* while further *weakening civil society's* space for legitimate organization.\n\n**Caveat:** I'm confident about the general contours (National Front wind-down, M-19's founding, the 1977 strike, the marijuana bonanza), but you should verify precise dates and attributions against dedicated sources before citing them.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n1909-1918: <3.5, 4.5>\n1919-1928: <4.0, 5.5>\n1929-1938: <5.0, 5.5>\n1939-1948: <4.5, 4.5>\n1949-1958: <3.5, 4.0>\n1959-1968: <3.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\n# Colombia 1979–1988: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Rise of the Medellín and Cali cartels (throughout the decade):** The narco-economy accumulated parallel coercive and financial power, weakening the state's monopoly on violence and corrupting institutions (judiciary, police, politics). Weakened the state; created a rival \"despotic\" power outside both state and organized civil society.\n\n- **Guerrilla consolidation and expansion (FARC, ELN, M-19, EPL):** Insurgents entrenched territorial control in peripheral regions where the state was historically absent, deepening the long-standing problem of incomplete state penetration. Weakened the state.\n\n- **Emergence of paramilitary self-defense groups (e.g., MAS, \"Muerte a Secuestradores,\" 1981 onward):** Landowners, cattle ranchers, and traffickers formed private armies, further fragmenting the monopoly of violence. Weakened the state; a distorted, coercive substitute for it.\n\n- **National Front's lingering legacy of restricted elite pluralism:** Though formally ended (1974), power-sharing habits kept partisan competition narrow and civil-society channels limited, constraining broad mobilization. Weakened society's autonomous, mobilized capacity.\n\n- **Coffee-dependent, commodity-sensitive economy plus growing coca cultivation:** Fluctuating legal export earnings alongside a booming illicit sector shifted wealth toward extra-legal actors. Weakened state fiscal/coercive standing relative to armed groups.\n\n- **Rapid urbanization and demographic growth:** Continued rural-to-urban migration expanded urban civil society and informal sectors, though also swelling marginalized populations vulnerable to violence. Mixed—modestly strengthened society's potential base while straining state capacity.\n\n**Events:**\n\n- **M-19 seizure of the Dominican Embassy (Feb 1980):** Dramatic hostage crisis exposed state vulnerability. Weakened the state's image of control.\n\n- **Belisario Betancur's amnesty and peace negotiations / La Uribe ceasefire with FARC (1982–1984):** Attempt to reincorporate insurgents; birthed the Unión Patriótica party (1985), briefly opening the political space. Ambiguous—aimed to strengthen both, but fragile.\n\n- **Assassination of Justice Minister Rodrigo Lara Bonilla (April 1984):** Cartel murder of a sitting minister marked open war between traffickers and the state. Severely weakened the state's authority and personnel.\n\n- **Palace of Justice siege (Nov 1985), M-19 assault and military retaking:** Roughly half the Supreme Court justices killed; devastated the judicial branch and demonstrated collapse of institutional order. Massively weakened the state (especially rule of law).\n\n- **Armero tragedy / Nevado del Ruiz eruption (Nov 1985):** ~23,000 deaths amid inadequate warning and response exposed state administrative incapacity. Weakened the state's legitimacy.\n\n- **Systematic extermination of the Unión Patriótica (from 1986):** Thousands of UP members assassinated by paramilitaries/narcos, destroying a nascent left-wing party. Weakened society (crushed political participation) and the state (failed to protect citizens).\n\n- **Extradition treaty enforcement and cartel \"narco-terror\" reprisals (mid-to-late 1980s):** Bombings and murders of officials, judges, and journalists (e.g., *El Espectador* editor Guillermo Cano, 1986). Weakened both state institutions and independent civil-society voices.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n1909-1918: <3.5, 4.5>\n1919-1928: <4.0, 5.5>\n1929-1938: <5.0, 5.5>\n1939-1948: <4.5, 4.5>\n1949-1958: <3.5, 4.0>\n1959-1968: <3.5, 4.5>\n1969-1978: <4.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\n# Colombia, 1989–1998: State and Society in Acemoğlu & Robinson's Framework\n\nIn *The Narrow Corridor*, the relevant question is whether state and society capacities grew in balance (staying in the corridor) or whether one outpaced/collapsed relative to the other. Colombia in this period is characterized by a chronically weak (absent) state alongside a fragmenting society, with power increasingly ceded to armed non-state actors.\n\n## Trends\n\n- **Expansion of guerrilla territorial control (FARC and ELN):** Throughout the decade both groups grew in numbers, financing, and territorial reach, effectively displacing the state across large rural zones. *Weakened the state* (loss of monopoly of violence) and *weakened legitimate civil society* (substituted coercion for local governance).\n\n- **Growth of paramilitary organizations:** Regional self-defense groups consolidated (culminating in the 1997 formation of the AUC), often in collusion with local elites and elements of the security forces. *Weakened the state* (privatized violence) while entrenching a \"despotic\" local order rather than genuine society power.\n\n- **Deepening penetration of the drug economy:** Cocaine revenues financed all armed actors and corrupted political, judicial, and security institutions. *Weakened the state* by hollowing out institutional autonomy and the rule of law.\n\n- **Economic liberalization (*apertura*):** Market-opening reforms begun under Gaviria integrated Colombia into global trade but disrupted rural livelihoods, arguably feeding coca cultivation and rural grievance. *Mixed*—modernized parts of the state's economic role but strained rural society.\n\n- **Persistent state absence in the periphery:** The long-standing pattern of centralized authority failing to project capacity into rural and frontier regions continued. *Structurally weak state* (a classic A&R \"Absent Leviathan\" dynamic).\n\n## Events\n\n- **1991 Constitution:** A new charter drafted by a broadly participatory Constituent Assembly expanded rights, decentralization, and mechanisms of participation (e.g., *tutela*, recognition of ethnic communities). *Strengthened civil society* and attempted to strengthen state legitimacy—a genuine corridor-widening moment.\n\n- **Demobilization of M-19 and smaller guerrillas (1990–1991):** Their conversion into a political party and role in the Constituent Assembly. *Strengthened civil society/legitimate politics* by channeling armed contestation into institutions.\n\n- **Killing of Medellín Cartel leadership / death of Pablo Escobar (1993):** The state's campaign against Escobar, whose *narcoterrorism* (assassinations, bombings, killing of presidential candidates in 1989–90) had directly attacked institutions. *Ambiguous*—a state assertion of force, but achieved via extralegal means and left cartel structures decentralized.\n\n- **Proceso 8000 scandal (1994–1996):** Revelations that Ernesto Samper's campaign took Cali Cartel money. *Weakened the state* by discrediting the presidency and eroding institutional legitimacy and international standing (U.S. decertification).\n\n- **Escalation of guerrilla military victories (1996–1998):** FARC inflicted major defeats on the army (e.g., Las Delicias 1996, El Billar 1998), demonstrating state incapacity. *Weakened the state* materially and symbolically.\n\n- **1997 formation of the AUC:** Unification of paramilitary forces under Carlos Castaño. *Weakened the state* by consolidating a rival coercive apparatus.\n\n---\n\n**Overall reading:** In A&R terms, 1989–1998 shows a promising society-strengthening constitutional moment (1991) that was overwhelmed by an Absent Leviathan losing ground to armed actors and corruption—Colombia drifting away from, rather than into, the narrow corridor.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n1909-1918: <3.5, 4.5>\n1919-1928: <4.0, 5.5>\n1929-1938: <5.0, 5.5>\n1939-1948: <4.5, 4.5>\n1949-1958: <3.5, 4.0>\n1959-1968: <3.5, 4.5>\n1969-1978: <4.0, 4.0>\n1979-1988: <3.5, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\n# Colombia 1999–2008 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Colombia is a classic case of a weak state coexisting with (and sometimes dominated by) armed non-state actors, where \"society\" is fragmented between organized armed groups, elites, and a disempowered citizenry. Below, items are framed around state capacity and societal power.\n\n## Trends\n\n- **Plan Colombia (from 2000) and the militarization of the state** — Massive U.S. security assistance progressively expanded the army, police, and coercive reach into previously ungoverned territory. **Strengthened the state's** capacity (especially its despotic/coercive arm) more than its accountability.\n\n- **Fiscal and institutional reconstruction after the 1999 recession** — Gradual rebuilding of state finances, tax collection, and central authority through the early 2000s. **Strengthened the state**.\n\n- **Persistent parallel/private governance by paramilitaries (AUC) and guerrillas (FARC, ELN)** — Ongoing capture of local territory, drug economies, and municipal politics. This represented a rival coercive apparatus that **weakened both the legitimate state and autonomous civil society** (through displacement, coercion, and clientelism).\n\n- **Continuous internal displacement** — Millions of rural Colombians displaced over the decade, atomizing communities. **Weakened society's** capacity for collective organization; **weakened the state's** legitimacy in the periphery.\n\n- **Democratic Security policy and expanding territorial presence (2002 onward)** — Steady extension of state presence (soldiers, police, \"consolidation\" zones) into contested rural areas. **Strengthened the state's** coercive footprint.\n\n- **Growth of coca economy and narcotrafficking revenue** — Financed armed actors and fueled corruption, embedding illicit power in politics. **Weakened the state** (via capture) while empowering armed non-state \"society.\"\n\n## Events\n\n- **Plan Colombia signed (2000)** — Discrete inflection point injecting resources and shifting the balance toward the coercive state.\n\n- **Election of Álvaro Uribe (2002)** and launch of *Seguridad Democrática* — A decisive turn toward centralized, hardline state-building. **Strengthened the state**.\n\n- **Breakdown of Caguán peace talks with the FARC (2002)** — End of the demilitarized zone under Pastrana; legitimized the military escalation. **Strengthened the coercive state**, weakened negotiated civil–armed accommodation.\n\n- **AUC demobilization / Justice and Peace Law (2003–2006)** — Formal demobilization of paramilitaries and a transitional-justice framework. Ambiguous: nominally **strengthened the state's** monopoly on violence but allowed continuity of criminal power (\"BACRIM\").\n\n- **2005–2006 constitutional reform allowing presidential re-election and Uribe's 2006 re-election** — Concentrated executive power. **Strengthened the (despotic) state**, arguably weakened institutional checks/society.\n\n- **Outbreak of the \"parapolítica\" scandal (2006–2008)** — Judicial investigations exposing collusion between congressmen and paramilitaries. A rare assertion of **institutional/societal accountability** (Supreme Court) against captured elites — a check that **strengthened society/institutional power**.\n\n- **\"Falsos positivos\" scandal surfacing (2008)** — Revelation of army killings of civilians presented as combatants. Exposed the **dark side of state coercion** and mobilized rights organizations — a partial reassertion of societal oversight.\n\n---\n\n**Interpretive note:** The dominant 1999–2008 dynamic was a sharp increase in *state capacity and coercive power*—the vertical axis in Acemoğlu and Robinson's diagram—without commensurate growth in societal power, risking movement toward a **Despotic Leviathan**. Only late in the period (parapolítica, falsos positivos investigations) did institutional/societal counterweights visibly reassert themselves.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n1909-1918: <3.5, 4.5>\n1919-1928: <4.0, 5.5>\n1929-1938: <5.0, 5.5>\n1939-1948: <4.5, 4.5>\n1949-1958: <3.5, 4.0>\n1959-1968: <3.5, 4.5>\n1969-1978: <4.0, 4.0>\n1979-1988: <3.5, 3.0>\n1989-1998: <3.5, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\n# Colombia 2009–2018 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Colombia is a paradigmatic case of a state with limited reach (\"absent\" or weak Leviathan in parts of its territory), where the state historically failed to penetrate rural peripheries while elites governed the center. Here are the major developments:\n\n## Trends\n\n- **Continued expansion of state territorial presence into former FARC-controlled zones** — Slow institutional trend of the state attempting to fill vacuums in the periphery. *Strengthened state capacity in principle, though often incomplete, with new illegal armed actors filling gaps.*\n\n- **Steady economic growth and commodity boom (oil, coal, mining) through ~2014, then decline** — Rising fiscal capacity and formalization strengthened the state; the post-2014 commodity price collapse weakened fiscal room. *Mixed: strengthened state fiscally, then partially weakened it.*\n\n- **Demobilization and fragmentation of paramilitary/criminal successor groups (BACRIM, \"Bacrim,\" Clan del Golfo)** — Slow reconfiguration of non-state armed power after the earlier AUC demobilization. *Ambiguous; state gained on some fronts but coercive competitors persisted, weakening state monopoly on violence.*\n\n- **Growth of an organized victims' movement and human rights civil society** — Strengthened by the 2011 Victims' Law framework and transitional justice debates, building durable mobilizational infrastructure. *Strengthened society.*\n\n- **Persistent land concentration and rural inequality** — Long-standing structural condition sustaining conflict and constraining state legitimacy in the countryside. *Weakened both state legitimacy and equitable society.*\n\n- **Urbanization and expansion of an educated urban middle class** — Demographic trend feeding civic participation, media, and protest capacity. *Strengthened society.*\n\n- **Rising coca cultivation, especially post-2013** — Reversal of earlier declines, funding illegal economies and armed actors. *Weakened state monopoly and rule of law.*\n\n## Events\n\n- **2011 Victims and Land Restitution Law (Ley 1448)** — A discrete legislative landmark recognizing victims and mandating land restitution. *Strengthened both state institutional reach and organized society.*\n\n- **2012–2016 Havana peace negotiations with the FARC** — Formal process culminating in accord. *Strengthened state's prospect of consolidating its monopoly on violence.*\n\n- **October 2016 plebiscite rejecting the peace accord** — Voters narrowly voted \"No,\" a discrete shock revealing deep societal polarization. *Revealed/deepened societal division; complicated state consolidation.*\n\n- **November 2016 revised accord and FARC disarmament (2017)** — Congressional ratification and demobilization of ~7,000 combatants. *Strengthened state's coercive monopoly.*\n\n- **Creation of the transitional justice system (JEP, Special Jurisdiction for Peace, 2017–2018)** — New institutional architecture for accountability. *Strengthened state institutions and rule of law, contested by opponents.*\n\n- **2018 election of Iván Duque (Centro Democrático)** — Victory of the accord's principal opponents, signaling potential rollback. *Ambiguous; reflected polarization and threatened continuity of state-building via peace.*\n\n- **Assassinations of social leaders and human rights defenders (escalating 2016–2018)** — Killings of community and land-restitution activists in areas of state absence. *Weakened society and exposed limits of state protection.*\n\n- **Onset of large-scale Venezuelan migration (~2015–2018)** — External shock straining public services and border governance. *Tested/strained state administrative capacity.*\n\n---\n\n**Caveat:** I've reconstructed this from general knowledge of Colombian history and the *Narrow Corridor* framework rather than from the book itself (which focuses more on longer historical arcs than a granular 2009–2018 breakdown). You should verify specific dates and the strengthen/weaken characterizations against primary sources, as reasonable analysts using this framework could code several items differently.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n1909-1918: <3.5, 4.5>\n1919-1928: <4.0, 5.5>\n1929-1938: <5.0, 5.5>\n1939-1948: <4.5, 4.5>\n1949-1958: <3.5, 4.0>\n1959-1968: <3.5, 4.5>\n1969-1978: <4.0, 4.0>\n1979-1988: <3.5, 3.0>\n1989-1998: <3.5, 2.5>\n1999-2008: <3.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where Colombia stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\nI should be transparent about a key limitation: my knowledge is not reliable for the full 2019–2028 window, and I cannot verify developments in the later years of that range. Below I distinguish what I can speak to with reasonable confidence (roughly 2019–2024) from what would be speculation. I've flagged uncertainty where relevant rather than inventing specifics.\n\nApplying Acemoğlu and Robinson's framework (state capacity vs. society's mobilization, and whether they stay in the \"corridor\"):\n\n**Trends:**\n\n- **Post-FARC state penetration into ungoverned territories (slow, uneven).** Following the 2016 peace accord's implementation through this period, the state attempted to extend administrative reach into former FARC areas. Weakly executed—dissident groups, ELN, and criminal economies filled vacuums—so this arguably *weakened* the state's effective monopoly on violence more than it strengthened it. A classic \"paper Leviathan\" dynamic.\n\n- **Migration from Venezuela (demographic).** Absorption of roughly 2+ million Venezuelans strained public services and local governance capacity, testing state administrative capacity; a mixed effect—it revealed state weakness but also prompted institutional responses (regularization schemes).\n\n- **Growth and mobilization of civil society/protest culture.** A sustained trend of increasingly organized social movements—labor, students, Indigenous, feminist—*strengthened society's* capacity to constrain and demand from the state.\n\n- **Persistent illicit economies (coca, gold, extortion).** Ongoing entrenchment of non-state armed actors and rents *weakened the state* and, in affected regions, weakened autonomous civil society through coercion.\n\n- **Assassination of social leaders and ex-combatants (chronic).** A continuing pattern that *weakened civil society* by targeting local organizers and signaled state incapacity to protect.\n\n**Events:**\n\n- **2019 municipal/regional elections and late-2019 national strike wave (Paro Nacional).** Mass mobilization *strengthened society* as a countervailing force.\n\n- **2021 National Strike.** Large-scale protest against tax reform and inequality met with heavy police response; strengthened society's mobilization while exposing—and being met by—coercive state capacity (a corridor-tension moment).\n\n- **2022 election of Gustavo Petro (first left-wing president).** A discrete political realignment; effect on the state–society balance is genuinely ambiguous in A&R terms and depends on subsequent governance.\n\n- **COVID-19 pandemic (2020–21).** Prompted emergency executive powers and fiscal expansion (potentially *strengthening state* capacity/reach) while economic shock intensified grievances feeding later mobilization.\n\n- **ELN and dissident negotiations / \"Total Peace\" initiatives (2022 onward).** Attempts to reduce non-state armed power; outcomes uncertain and contested.\n\n**Important caveat:** For roughly **2025–2028**, I don't have reliable information and won't fabricate events, election outcomes, or policy results. If you have sources for that window, I can help you analyze them through the *Narrow Corridor* lens. Also please independently verify the specific claims above, as details in politically contested, recent events are easy to get slightly wrong.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.0, 3.0>\n1829-1838: <3.5, 2.5>\n1839-1848: <4.0, 3.0>\n1849-1858: <4.5, 2.5>\n1859-1868: <4.5, 2.0>\n1869-1878: <5.0, 2.5>\n1879-1888: <4.0, 4.0>\n1889-1898: <3.0, 4.5>\n1899-1908: <2.0, 4.0>\n1909-1918: <3.5, 4.5>\n1919-1928: <4.0, 5.5>\n1929-1938: <5.0, 5.5>\n1939-1948: <4.5, 4.5>\n1949-1958: <3.5, 4.0>\n1959-1968: <3.5, 4.5>\n1969-1978: <4.0, 4.0>\n1979-1988: <3.5, 3.0>\n1989-1998: <3.5, 2.5>\n1999-2008: <3.5, 4.5>\n2009-2018: <4.5, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1819-1828": "{\"society_power\": 3.0, \"state_power\": 3.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Gran Colombia founded amid independence wars, fragile central authority\", \"reasoning\": \"The newly created Gran Colombia had a weak, war-strained state with limited reach over vast, poorly connected territory and dependence on regional caudillos and military figures like Bol\\u00edvar and Santander. Civil society was thin\\u2014dominated by creole elites, the Church, and local notables\\u2014with little autonomous associational life or independent press to constrain the state.\"}",
    "1829-1838": "{\"society_power\": 3.5, \"state_power\": 2.5, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"Dissolution of Gran Colombia; decentralized New Granada under Santander\", \"reasoning\": \"The collapse of Bol\\u00edvar's centralizing project and secession of Venezuela and Ecuador destroyed the ambitious central state, leaving a weaker, fiscally shackled successor still dependent on caudillos and colonial-era taxes. Meanwhile the quasi-federal 1832 constitution, emerging Liberal\\u2013Conservative factional mobilization, and entrenched regional/Church/elite counterweights modestly increased organized (though narrow and oligarchic) society.\"}",
    "1839-1848": "{\"society_power\": 4.0, \"state_power\": 3.0, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"War of the Supremes, 1843 centralist charter, Democratic Societies emerge\", \"reasoning\": \"The War of the Supremes exposed the state's weakness but its suppression, the authoritarian 1843 Constitution, and Mosquera's modernizing reforms modestly raised central capacity from a low base; meanwhile partisan crystallization and the Sociedades Democr\\u00e1ticas strengthened organized (elite and artisan) civil society, keeping both actors weak but rising outside the corridor.\"}",
    "1849-1858": "{\"society_power\": 4.5, \"state_power\": 2.5, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"Federalist decentralization and liberal reforms weaken the center\", \"reasoning\": \"Broad male suffrage (1853), abolition of slavery, and vibrant artisan/party mobilization expanded participatory society, while federalist devolution (culminating in the 1858 Confederation), recurring civil wars, and the Melo coup further fragmented an already weak central state.\"}",
    "1859-1868": "{\"society_power\": 4.5, \"state_power\": 2.0, \"society_change\": 0.0, \"state_change\": -0.5, \"key_event\": \"1863 Rionegro Constitution: radical federalism hollows out central state\", \"reasoning\": \"The Rionegro Constitution and the 1860-62 civil war deliberately stripped the center of army, revenue, and coercive reach, pushing state power toward collapse-adjacent weakness (2.0). Society power holds at 4.5 because empowerment flowed largely to regional caudillos and armed factions rather than to autonomous, accountable civil society.\"}",
    "1869-1878": "{\"society_power\": 5.0, \"state_power\": 2.5, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"DOIP secular education reform and 1876\\u201377 \\\"War of the Schools\\\"\", \"reasoning\": \"Radical federalism kept the central state feeble, but the 1870 DOIP, German pedagogical mission, and eventual military victory in the War of the Schools marked a modest, contested increase in state reach; export-led growth and intensified Liberal-Conservative mobilization strengthened associational and partisan society despite the war's disruption.\"}",
    "1879-1888": "{\"society_power\": 4.0, \"state_power\": 4.0, \"society_change\": -1.0, \"state_change\": 1.5, \"key_event\": \"Regeneraci\\u00f3n and 1886 centralist Constitution\", \"reasoning\": \"N\\u00fa\\u00f1ez's Regeneraci\\u00f3n, the Banco Nacional, defeat of the 1885 Radical uprising, and the 1886 Constitution abolishing sovereign states markedly strengthened central state capacity, while abolishing regional autonomy and empowering only the Church (not pluralistic civil society) curtailed autonomous societal power.\"}",
    "1889-1898": "{\"society_power\": 3.0, \"state_power\": 4.5, \"society_change\": -1.0, \"state_change\": 0.5, \"key_event\": \"Regeneraci\\u00f3n centralism excludes and radicalizes Liberal opposition\", \"reasoning\": \"The Regeneraci\\u00f3n's centralization, Church re-fusion, and exclusion of Liberals modestly strengthened state authority while hollowing out institutionalized civil society (press restrictions, disenfranchisement, defeated 1895 revolt), though fiscal instability and the fragile 1898 succession capped state gains.\"}",
    "1899-1908": "{\"society_power\": 2.0, \"state_power\": 4.0, \"society_change\": -1.0, \"state_change\": -0.5, \"key_event\": \"War of a Thousand Days and Panama's secession\", \"reasoning\": \"The devastating civil war and loss of Panama exposed the state's inability to control territory and monopolize violence, while displacement and militarized partisan patronage atomized society; Reyes's autocratic modernization and currency reform partly restored state capacity but through despotic means that further suppressed autonomous civic life.\"}",
    "1909-1918": "{\"society_power\": 3.5, \"state_power\": 4.5, \"society_change\": 1.5, \"state_change\": 0.5, \"key_event\": \"Reyes's fall and 1910 constitutional reform constraining the executive\", \"reasoning\": \"The 1909 mobilization ousting Reyes and the 1910 reform curbing presidential power revived societal constraints after the post-war nadir, aided by decentralized coffee smallholders and colonization; the state modestly strengthened via elite Republican accommodation and customs revenue, though central reach in the periphery remained weak.\"}",
    "1919-1928": "{\"society_power\": 4.0, \"state_power\": 5.5, \"society_change\": 0.5, \"state_change\": 1.0, \"key_event\": \"Kemmerer Mission, Banco de la Rep\\u00fablica; Banana Massacre\", \"reasoning\": \"The Kemmerer reforms, central bank, foreign-capital-funded public works, and infrastructure meaningfully raised the still-shallow state's fiscal and administrative capacity (to a moderate 5.5), while coffee expansion and nascent unionization modestly strengthened organized society (to 4.0) despite Conservative clientelism and the repressive Ley Heroica and Banana Massacre that checked labor gains.\"}",
    "1929-1938": "{\"society_power\": 5.0, \"state_power\": 5.5, \"society_change\": 1.0, \"state_change\": 0.0, \"key_event\": \"End of Conservative Hegemony; L\\u00f3pez's \\\"Revoluci\\u00f3n en Marcha\\\" reforms\", \"reasoning\": \"The Liberal ascendancy, labor incorporation, urbanization, and expanded suffrage substantially strengthened civil society; state capacity was buffeted by the Depression shock but rebuilt through the Leticia war mobilization and L\\u00f3pez's interventionist reforms (Law 200, 1936 constitution), leaving it roughly steady at a moderate level.\"}",
    "1939-1948": "{\"society_power\": 4.5, \"state_power\": 4.5, \"society_change\": -0.5, \"state_change\": -1.0, \"key_event\": \"Bogotazo assassination of Gait\\u00e1n triggers La Violencia\", \"reasoning\": \"The stalled reform agenda, L\\u00f3pez's forced resignation, the 1944 coup attempt, and the post-1946 collapse of the state's monopoly on violence culminating in the Bogotazo eroded state capacity and legitimacy. Society mobilized intensely but through sectarian partisan channels rather than autonomous civic institutions, so its genuine checking power slightly declined despite mass energy.\"}",
    "1949-1958": "{\"society_power\": 3.5, \"state_power\": 4.0, \"society_change\": -1.0, \"state_change\": -0.5, \"key_event\": \"La Violencia and the partisan-military convulsions\", \"reasoning\": \"La Violencia fragmented civil society into armed sectarian factions and the National Front narrowed pluralism, pushing society down; the state, unable to monopolize rural violence despite Rojas's coercive centralization and the elite-brokered pact, remained weak-to-moderate with a slight net decline.\"}",
    "1959-1968": "{\"society_power\": 3.5, \"state_power\": 4.5, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"National Front pact; Marquetalia assault births FARC/ELN insurgency\", \"reasoning\": \"The National Front's technocratic modernization (1968 reform, INCORA, planning) modestly strengthened state institutions, but persistent absence from rural peripheries and the birth of FARC/ELN/EPL capped gains at moderate. Society power held roughly flat: elite power-sharing demobilized formal contestation and excluded third parties, offsetting gains from urbanization and nascent peasant/guerrilla mobilization.\"}",
    "1969-1978": "{\"society_power\": 4.0, \"state_power\": 4.0, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"1977 National Civic Strike amid Paper Leviathan and rising insurgency\", \"reasoning\": \"Urbanization, union/student militancy, and the massive 1977 general strike modestly strengthened societal mobilization capacity despite National Front demobilization; meanwhile guerrilla expansion (M-19, FARC, ELN), the illicit drug economy, and reliance on state-of-siege rule eroded the state's real territorial and fiscal control, keeping it a weak \\\"Paper Leviathan.\\\"\"}",
    "1979-1988": "{\"society_power\": 3.5, \"state_power\": 3.0, \"society_change\": -0.5, \"state_change\": -1.0, \"key_event\": \"Cartels, guerrillas, and paramilitaries shatter state's violence monopoly\", \"reasoning\": \"The state's authority collapsed under narco-terror, the Palace of Justice siege, assassination of ministers/judges, and territorial losses to guerrillas and paramilitaries, dropping it toward weak/contested capacity. Society's brief opening via peace talks and the Uni\\u00f3n Patri\\u00f3tica was crushed by systematic assassinations and the murder of journalists, modestly eroding an already constrained associational life.\"}",
    "1989-1998": "{\"society_power\": 3.5, \"state_power\": 2.5, \"society_change\": 0.0, \"state_change\": -0.5, \"key_event\": \"Absent Leviathan losing ground to guerrillas, paras, drug economy\", \"reasoning\": \"The 1991 Constitution and M-19 demobilization strengthened legitimate civic participation, but this gain was offset by drug-fueled fragmentation of society, so society holds roughly steady around moderate-weak. State power slid further as guerrilla territorial expansion, paramilitary consolidation (AUC), military defeats, and the Proceso 8000 corruption scandal hollowed out its monopoly of violence and institutional legitimacy.\"}",
    "1999-2008": "{\"society_power\": 3.5, \"state_power\": 4.5, \"society_change\": 0.0, \"state_change\": 2.0, \"key_event\": \"Plan Colombia and Uribe's Democratic Security state-building\", \"reasoning\": \"Plan Colombia and Uribe's Seguridad Democr\\u00e1tica sharply expanded coercive reach, tax capacity, and territorial presence, moving the state from weak to moderate; society stayed flat as displacement and armed-actor capture offset late-period institutional counterweights (parapol\\u00edtica, falsos positivos investigations).\"}",
    "2009-2018": "{\"society_power\": 4.5, \"state_power\": 5.0, \"society_change\": 1.0, \"state_change\": 0.5, \"key_event\": \"FARC peace accord and Victims' Law mobilizing civil society\", \"reasoning\": \"The 2016 peace accord, FARC disarmament, and JEP consolidated the state's coercive monopoly and territorial reach, while the Victims' Law, victims'/human rights movements, and an expanding urban middle class strengthened civil society\\u2014though social-leader assassinations, persistent armed successor groups, and rising coca limited both gains.\"}",
    "2019-2028": "{\"society_power\": 5.0, \"state_power\": 4.5, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"Mass national strikes and Petro's election amid uneven state reach\", \"reasoning\": \"Sustained protest waves (2019, 2021), vibrant social movements, and the first leftist presidency strengthened society's mobilizing capacity, while weak post-FARC territorial penetration, entrenched illicit economies, and assassinations of social leaders eroded the state's effective monopoly\\u2014a \\\"paper Leviathan\\\" dynamic partly offset by pandemic-era fiscal/executive expansion.\"}"
  }
}

==> experiments/results/colombia__ensemble-mean.json <==
{
  "country": "Colombia",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1819-1828": 3.375,
    "1829-1838": 3.9,
    "1839-1848": 3.9,
    "1849-1858": 4.75,
    "1859-1868": 5.375,
    "1869-1878": 5.95,
    "1879-1888": 4.8,
    "1889-1898": 4.2,
    "1899-1908": 3.275,
    "1909-1918": 4.575,
    "1919-1928": 5.25,
    "1929-1938": 6.275,
    "1939-1948": 6.15,
    "1949-1958": 4.475,
    "1959-1968": 4.825,
    "1969-1978": 5.375,
    "1979-1988": 4.5,
    "1989-1998": 4.55,
    "1999-2008": 4.875,
    "2009-2018": 5.825,
    "2019-2028": 6.425
  },
  "state_power": {
    "1819-1828": 3.375,
    "1829-1838": 2.85,
    "1839-1848": 3.525,
    "1849-1858": 2.8,
    "1859-1868": 2.075,
    "1869-1878": 2.65,
    "1879-1888": 4.65,
    "1889-1898": 5.175,
    "1899-1908": 4.825,
    "1909-1918": 5.45,
    "1919-1928": 6.25,
    "1929-1938": 6.4,
    "1939-1948": 4.725,
    "1949-1958": 4.4,
    "1959-1968": 4.975,
    "1969-1978": 4.4,
    "1979-1988": 3.45,
    "1989-1998": 3.675,
    "1999-2008": 5.525,
    "2009-2018": 6.35,
    "2019-2028": 5.7
  },
  "key_event": {
    "1819-1828": "Gran Colombia founded amid independence wars, fragile central authority",
    "1829-1838": "Dissolution of Gran Colombia; decentralized New Granada under Santander",
    "1839-1848": "War of the Supremes, 1843 centralist charter, Democratic Societies emerge",
    "1849-1858": "Federalist decentralization and liberal reforms weaken the center",
    "1859-1868": "1863 Rionegro Constitution: radical federalism hollows out central state",
    "1869-1878": "DOIP secular education reform and 1876–77 \"War of the Schools\"",
    "1879-1888": "Regeneración and 1886 centralist Constitution",
    "1889-1898": "Regeneración centralism excludes and radicalizes Liberal opposition",
    "1899-1908": "War of a Thousand Days and Panama's secession",
    "1909-1918": "Reyes's fall and 1910 constitutional reform constraining the executive",
    "1919-1928": "Kemmerer Mission, Banco de la República; Banana Massacre",
    "1929-1938": "End of Conservative Hegemony; López's \"Revolución en Marcha\" reforms",
    "1939-1948": "Bogotazo assassination of Gaitán triggers La Violencia",
    "1949-1958": "La Violencia and the partisan-military convulsions",
    "1959-1968": "National Front pact; Marquetalia assault births FARC/ELN insurgency",
    "1969-1978": "1977 National Civic Strike amid Paper Leviathan and rising insurgency",
    "1979-1988": "Cartels, guerrillas, and paramilitaries shatter state's violence monopoly",
    "1989-1998": "Absent Leviathan losing ground to guerrillas, paras, drug economy",
    "1999-2008": "Plan Colombia and Uribe's Democratic Security state-building",
    "2009-2018": "FARC peace accord and Victims' Law mobilizing civil society",
    "2019-2028": "Mass national strikes and Petro's election amid uneven state reach"
  },
  "reasoning": {
    "1819-1828": "mean of 4 models",
    "1829-1838": "mean of 4 models",
    "1839-1848": "mean of 4 models",
    "1849-1858": "mean of 4 models",
    "1859-1868": "mean of 4 models",
    "1869-1878": "mean of 4 models",
    "1879-1888": "mean of 4 models",
    "1889-1898": "mean of 4 models",
    "1899-1908": "mean of 4 models",
    "1909-1918": "mean of 4 models",
    "1919-1928": "mean of 4 models",
    "1929-1938": "mean of 4 models",
    "1939-1948": "mean of 4 models",
    "1949-1958": "mean of 4 models",
    "1959-1968": "mean of 4 models",
    "1969-1978": "mean of 4 models",
    "1979-1988": "mean of 4 models",
    "1989-1998": "mean of 4 models",
    "1999-2008": "mean of 4 models",
    "2009-2018": "mean of 4 models",
    "2019-2028": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/colombia__gemini-gemini-2.5-pro.json <==
{
  "country": "Colombia",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1819-1828": 3.5,
    "1829-1838": 4.5,
    "1839-1848": 3.8,
    "1849-1858": 5.5,
    "1859-1868": 6.5,
    "1869-1878": 7.0,
    "1879-1888": 4.0,
    "1889-1898": 2.5,
    "1899-1908": 2.0,
    "1909-1918": 4.5,
    "1919-1928": 5.5,
    "1929-1938": 6.8,
    "1939-1948": 7.5,
    "1949-1958": 5.0,
    "1959-1968": 5.0,
    "1969-1978": 6.0,
    "1979-1988": 4.0,
    "1989-1998": 5.5,
    "1999-2008": 6.0,
    "2009-2018": 7.0,
    "2019-2028": 7.8
  },
  "state_power": {
    "1819-1828": 3.0,
    "1829-1838": 2.8,
    "1839-1848": 5.0,
    "1849-1858": 3.5,
    "1859-1868": 2.0,
    "1869-1878": 2.0,
    "1879-1888": 5.5,
    "1889-1898": 7.0,
    "1899-1908": 6.5,
    "1909-1918": 6.8,
    "1919-1928": 7.8,
    "1929-1938": 8.5,
    "1939-1948": 4.0,
    "1949-1958": 3.5,
    "1959-1968": 5.5,
    "1969-1978": 4.0,
    "1979-1988": 2.5,
    "1989-1998": 3.0,
    "1999-2008": 5.8,
    "2009-2018": 7.2,
    "2019-2028": 6.4
  },
  "key_event": {
    "1819-1828": "Formation of Gran Colombia and struggle for central control.",
    "1829-1838": "The dissolution of Gran Colombia.",
    "1839-1848": "Central government victory in the War of the Supremes (1839-42).",
    "1849-1858": "The radical federalist Constitution of 1853 decentralizes power.",
    "1859-1868": "Rionegro Constitution creates an extremely weak federal state.",
    "1869-1878": "The Civil War of the Schools (1876-77) reveals state weakness.",
    "1879-1888": "The 'Regeneration' creates the centralist Constitution of 1886.",
    "1889-1898": "Consolidation of the centralist 1886 Constitution and state power.",
    "1899-1908": "Thousand Days' War and authoritarian reconstruction under Reyes.",
    "1909-1918": "Republican Hegemony and coffee economy rebuilt state and society.",
    "1919-1928": "The 'Dance of the Millions' fuels state building and labor.",
    "1929-1938": "López Pumarejo's 'Revolución en Marcha' and 1936 Constitution.",
    "1939-1948": "Assassination of Gaitán triggers the Bogotazo and state collapse.",
    "1949-1958": "La Violencia, the Rojas dictatorship, and the National Front.",
    "1959-1968": "National Front pact enables state centralization but radicalizes society.",
    "1969-1978": "Rise of guerrillas and drug trade erodes state control.",
    "1979-1988": "Rise of narco-terrorism and Palace of Justice siege.",
    "1989-1998": "The 1991 Constitution, a product of social mobilization.",
    "1999-2008": "Uribe's 'Democratic Security' policy expands state military capacity.",
    "2009-2018": "The 2016 FARC peace accord and its popular rejection.",
    "2019-2028": "Mass protests and the election of the first leftist president."
  },
  "reasoning": {
    "1819-1828": "The new state of Gran Colombia was weak, with a nascent bureaucracy struggling to administer a vast, difficult territory and project authority over powerful regional caudillos. Society's power was also weak, characterized by fragmentation and elite-led factions rather than broad, independent civic institutions capable of holding the state accountable.",
    "1829-1838": "The collapse of Gran Colombia represented a catastrophic failure of state power and a corresponding victory for powerful regional factions within society. While the new state of New Granada under Santander began rebuilding capacity, the period was defined by the state's fragmentation and the empowerment of these factions.",
    "1839-1848": "The state's decisive victory over regional caudillos in the War of the Supremes, followed by the centralizing Constitution of 1843, significantly increased state power by demonstrating its coercive capacity. This simultaneously weakened society by crushing its most organized challenge to central authority.",
    "1849-1858": "State power collapsed due to radical federalist reforms, culminating in the 1853 Constitution, which systematically decentralized administrative and fiscal authority. Conversely, society's power surged as this constitution introduced universal male suffrage and empowered regional elites, dramatically increasing society's ability to organize and check the central government.",
    "1859-1868": "A civil war and the subsequent Rionegro Constitution deliberately dismantled central authority, creating a state with almost no power to project force or enforce its will. This radical federalism transferred power to regional caudillos and sovereign states, a fragmented but potent form of societal power that now completely dominated the national government.",
    "1869-1878": "The Radical Liberal constitution kept the central state exceptionally weak, a fact confirmed when societal actors (the Church, regional elites) successfully waged a civil war to resist state education policy, demonstrating society's immense power to contest the state.",
    "1879-1888": "The 'Regeneration' movement, victorious in the civil war of 1884-85, created a new constitution that established a powerful, centralized state and a national army. This crushed the power of the regional liberal elites who had previously dominated society, drastically reducing society's ability to constrain the state.",
    "1889-1898": "The state's power grew immensely through the consolidation of the centralizing 1886 Constitution, proven by its ability to decisively crush the 1895 rebellion. Meanwhile, society was weakened by the loss of regional autonomy and the systematic suppression of political opposition and press freedoms.",
    "1899-1908": "The Thousand Days' War shattered the state, whose power was then rebuilt under Reyes's authoritarian, centralizing project. This new despotic state further crushed an already weak civil society, whose institutions like Congress were dissolved.",
    "1909-1918": "The 'Republican Hegemony' created political stability and space for societal organization, while the burgeoning coffee economy provided a financial base for both a more capable state and a newly empowered class of producers. This moved the state towards greater institutional capacity and pulled society out of its post-war atomization.",
    "1919-1928": "A massive influx of foreign capital via the 'Dance of the Millions' and fiscal modernization from the Kemmerer Mission dramatically increased the state's administrative and coercive capacity. Simultaneously, economic growth fostered organized labor, strengthening society's ability to mobilize, although this was brutally checked by the newly empowered state during the 1928 Banana Massacre.",
    "1929-1938": "The Liberal 'Revolución en Marcha' dramatically expanded the state's fiscal capacity and constitutional mandate for economic intervention. Simultaneously, this political opening and explicit legal reforms empowered organized labor, strengthening civil society's ability to organize and make demands on the newly powerful state in a classic 'Red Queen' dynamic.",
    "1939-1948": "The populist Gaitanista movement demonstrated society's immense mobilization capacity, but Gaitán's assassination in 1948 triggered the Bogotazo riots. This event shattered the state's monopoly on violence and revealed its inability to maintain order, causing its power to plummet as the country descended into La Violencia.",
    "1949-1958": "The state nearly collapsed during La Violencia, then was reconstituted as a military dictatorship, leaving it weak and dependent on elite pacts. Society's power became self-destructive, was suppressed, and then reemerged in the 1957 general strike, though it was severely fractured by the conflict.",
    "1959-1968": "The elite National Front pact ended partisan warfare, enabling significant state modernization and centralization that increased state power. This political exclusion demobilized mainstream society but also fueled the growth of new organized movements like peasants and guerrillas, reconfiguring societal power without a net change.",
    "1969-1978": "The state's power was significantly weakened by the rise of the drug economy and multiple armed groups (FARC, ELN, M-19), losing its territorial control and legitimacy after the 1970 election. Simultaneously, society's power grew through the organization of both mass social movements, like the 1977 Civic Strike, and these powerful non-state armed actors.",
    "1979-1988": "State power collapsed under the assault of powerful cartels and guerrillas, losing its monopoly on violence and territorial control. Legitimate civil society was decimated by the systematic assassination of journalists, judges, and political opposition, violently closing channels for accountability.",
    "1989-1998": "Society's power grew significantly as the Séptima Papeleta movement successfully forced the creation of the 1991 Constitution. The state remained profoundly weak, its sovereignty contested across vast territories by guerrillas and paramilitaries, though the death of Pablo Escobar represented a key victory against narco-terrorism.",
    "1999-2008": "The state's coercive power surged under Plan Colombia and the 'Democratic Security' policy, allowing it to reclaim territory from armed groups. In response, society's institutional power, especially an assertive judiciary and free press, grew to challenge state overreach and corruption in a classic Red Queen dynamic.",
    "2009-2018": "The state's power grew immensely by ending the 50-year war with the FARC, its primary challenger. Simultaneously, society demonstrated its own significant power by rejecting the initial agreement in a plebiscite, forcing the state to renegotiate and deepening Colombia's presence in the 'Narrow Corridor'.",
    "2019-2028": "Society's power surged through massive national protests that successfully challenged state policy and culminated in a historic presidential election. State power eroded due to deepening political gridlock, loss of territorial control to armed groups, and the public failures of its 'Total Peace' policy."
  },
  "events_trends_prompt": {
    "1819-1828": "",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1819-1828": "",
    "1829-1838": "Based on Acemoğlu and Robinson's framework, here are major trends and events in Colombia (then the central part of Gran Colombia, later New Granada) from 1829-1838 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Persistent Regionalism and Geographic Fragmentation:** The Andean topography and lack of infrastructure created powerful, isolated regional elites (caudillos, landowners). This long-standing condition severely limited the central government's ability to project power, collect taxes, and enforce laws.\n    *   **Effect:** Fundamentally **weakened the state** (creating an \"Absent Leviathan\" in many areas) and **strengthened specific segments of society** (regional strongmen) who acted as the de facto authority.\n*   **Ideological Conflict between Centralism and Federalism:** The core political debate of the era was whether to build a strong, centralized state or a federation of autonomous provinces. This ongoing struggle prevented the consolidation of any single, effective form of governance.\n    *   **Effect:** **Weakened the state** through constant political instability and constitutional uncertainty, while **empowering societal factions** organized around these competing ideologies.\n*   **Struggle over the Power of the Catholic Church:** The Santander administration (1832-1837) initiated liberal reforms to subordinate the Church to the government, particularly in education and clerical appointments (patronato). This challenged the Church's deep-rooted, independent authority within society.\n    *   **Effect:** An attempt to **strengthen the state** by seizing functions from a powerful societal institution. It simultaneously **mobilized and divided society**, strengthening both pro-clerical and anti-clerical factions.\n\n### Events:\n\n*   **The Dissolution of Gran Colombia (1829-1831):** General Páez's secession of Venezuela (1829-30) and Flores's secession of Ecuador (1830) led to the collapse of Bolívar's supranational state project.\n    *   **Effect:** A catastrophic failure of state power that **eliminated the Gran Colombian state**. This event demonstrated that powerful, regionally-based societal forces could successfully defy and break the central government, decisively **strengthening society's power** relative to the (now defunct) state.\n*   **The Presidency of Francisco de Paula Santander and the Constitution of 1832:** Following the collapse, the Republic of New Granada was established with a new constitution and the return of Santander. His administration emphasized the rule of law, fiscal order, and public education.\n    *   **Effect:** A deliberate effort to **strengthen the state** by building its legal-rational and administrative capacity (a \"Shackled Leviathan\"). It also aimed to **strengthen civil society** through education, but its liberal, centralizing nature antagonized powerful traditionalist and regional elements.\n*   **The Sardá Conspiracy (1833):** A failed military coup led by General José Sardá against President Santander. The conspirators were captured, tried, and executed under the law.\n    *   **Effect:** **Strengthened the state** by demonstrating its ability to suppress an internal military threat and enforce its authority through legal, constitutional means rather than just warfare. It was a rare victory for civilian authority over military caudillismo.",
    "1839-1848": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1839-1848 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Consolidation of Centralist Political Ideology:** In reaction to the perceived chaos of federalism, the ruling elite increasingly favored a strong, centralized government allied with the Catholic Church to impose order. This intellectual trend provided the justification for increasing state power at the expense of regional autonomy.\n    *   **Effect:** Strengthened the state (ideologically); Weakened society (by delegitimizing demands for regional power).\n*   **Growth of an Export-Oriented Tobacco Economy:** The slow but steady rise of tobacco as a major export commodity began creating a new merchant and landowning class. This group's economic power was independent of the central state bureaucracy and would later form a key pillar of the Liberal party.\n    *   **Effect:** Strengthened society (by creating new, economically powerful social groups).\n*   **Persistence of Regional Caudillismo:** Despite centralist victories, day-to-day power in many regions remained in the hands of local strongmen (*gamonales* or *caudillos*). The central state lacked the institutional capacity to enforce its will, collect taxes, or administer justice consistently at the local level.\n    *   **Effect:** Weakened the state (limited its effective territorial control); Strengthened society (in the form of powerful local elite networks that often operated outside state control).\n\n### Events:\n\n*   **The War of the Supremes (1839-1842):** This civil war began as a regional uprising and escalated into a nationwide conflict between regional caudillos (the \"Supremes\") and the central government. The central government's eventual, brutal victory was a pivotal moment.\n    *   **Effect:** Ultimately strengthened the state (by demonstrating its coercive capacity to crush a massive societal rebellion); Weakened society (by defeating and discrediting regional federalist forces).\n*   **Adoption of the Constitution of 1843:** Written by the victorious centralists after the war, this constitution dramatically increased the power of the executive branch, curtailed civil liberties, limited suffrage, and recentralized political authority that had been granted to provinces.\n    *   **Effect:** Strengthened the state (by legally codifying its authority and coercive power); Weakened society (by restricting political participation and regional autonomy).\n*   **Presidency of Tomás Cipriano de Mosquera (began 1845):** A conservative war hero, Mosquera initiated the first significant state-led economic modernization projects, including promoting steam navigation on the Magdalena River and fiscal reforms. These actions represented the state developing its administrative and economic *capacity*, not just its coercive power.\n    *   **Effect:** Strengthened the state (by enhancing its ability to penetrate society and direct the economy).",
    "1849-1858": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1849-1858 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Radical Federalism and Decentralization:** A consistent political movement during this period aimed to transfer power from the central government in Bogotá to the provinces. This trend dismantled the central state's administrative and fiscal capacity.\n    *   **Effect:** Weakened the state; strengthened society (specifically, regional political and economic elites who gained significant autonomy).\n*   **Economic Liberalization (Laissez-Faire):** The abolition of state-run monopolies (like the tobacco *estanco*), the reduction of tariffs, and the breakup of communal indigenous lands (*resguardos*) represented a sustained shift toward a free-market economy.\n    *   **Effect:** Weakened the state's direct control over the economy and its revenue sources; strengthened society (empowering private merchants, exporters, and large landowners).\n*   **Anticlericalism and Secularization:** The Liberal governments pursued a steady policy of reducing the Catholic Church's influence, including expelling the Jesuits, legalizing divorce, and moving toward a formal separation of church and state.\n    *   **Effect:** Weakened a powerful, traditional pillar of society (the Church); strengthened the state by attempting to establish it as the supreme secular authority.\n\n### Events:\n\n*   **Abolition of Slavery (Law of May 21, 1851):** The government of José Hilario López enacted the definitive abolition of slavery. This was a direct intervention by the central government into long-standing property rights and social structures.\n    *   **Effect:** Strengthened the state by demonstrating its capacity to enforce a fundamental social transformation against the will of a powerful segment of society (slave-owning elites).\n*   **The Constitution of 1853:** This new constitution was a radical document that established universal direct male suffrage, separation of church and state, and extreme administrative decentralization, making provincial governors elected officials rather than presidential appointees.\n    *   **Effect:** Significantly weakened the central state's power while dramatically strengthening society by expanding the franchise and embedding regional autonomy in the nation's highest law.\n*   **The Military Coup of José María Melo (1854):** A faction of the army, allied with artisan societies in Bogotá who were harmed by free-trade policies, staged a coup. The coup was defeated by a coalition of Liberal and Conservative elites.\n    *   **Effect:** The coup's failure ultimately strengthened the established state's monopoly on force and demonstrated the power of elite societal coalitions to defend a state order that served their interests.",
    "1859-1868": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Colombia from 1859-1868 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Ascendancy of Radical Liberal Ideology:** The period was dominated by an ideology that championed extreme federalism, individual liberties, and anti-clericalism. This intellectual trend provided the justification for dismantling central authority in favor of regional autonomy.\n    *   **Effect:** Fundamentally **weakened the central state** by design and **strengthened society**, primarily by empowering regional elites and local political structures over the national government.\n\n*   **Economic Liberalization and *Desamortización*:** The ongoing process of seizing and auctioning vast landholdings from the Catholic Church transferred enormous wealth and influence. This created a new class of Liberal-aligned landowners and weakened the Church, which had been a rival power center to the state.\n    *   **Effect:** **Weakened a key institution of civil society (the Church)** while **strengthening another part of society (new economic elites)**. It also provided a short-term fiscal boost to the nascent Liberal state.\n\n*   **Consolidation of Regional Caudillismo:** The weakness of the central government allowed regional political and military strongmen (*caudillos*) to entrench their power. These leaders commanded private armies and exercised de facto sovereignty, challenging the state's monopoly on violence.\n    *   **Effect:** Profoundly **weakened the central state** and **strengthened a fragmented and militarized civil society**, leading to persistent instability and preventing the emergence of a broad-based, unified society.\n\n### Events:\n\n*   **The Colombian Civil War (1860-1862):** Liberal General Tomás Cipriano de Mosquera led a successful military rebellion against the conservative central government of the Granadine Confederation, ultimately dissolving it.\n    *   **Effect:** A direct event that **destroyed the existing state** and demonstrated the **superior power of a mobilized segment of society** (in this case, a coalition of regional armies) over the national army.\n\n*   **The Rionegro Convention and Constitution of 1863:** The victorious Liberals drafted a new constitution creating the \"United States of Colombia.\" It established nine \"sovereign states,\" a tiny central army, a two-year presidential term with no immediate re-election, and absolute rights of free press, speech, and bearing arms.\n    *   **Effect:** Institutionally codified the extreme **weakening of the central state** to the point of near impotence and constitutionally **strengthened both individual liberties and the power of regional governments (society)**.\n\n*   **Mosquera's Decrees Seizing Church Assets (1861):** As provisional president during the war, Mosquera issued decrees for the *desamortización de bienes de manos muertas*, ordering the expropriation of all Church property.\n    *   **Effect:** A decisive action by a state actor that **dramatically weakened a powerful institution in civil society (the Church)**, stripping it of its economic power and political influence. This simultaneously **strengthened the state** by eliminating a rival and seizing its wealth.",
    "1869-1878": "Based on the framework in *The Narrow Corridor*, here are the major historical trends and events in Colombia from 1869-1878 that affected the balance of power between the state and society. This period, known as the \"Radical Olympus,\" was defined by the hyper-federalist Rionegro Constitution of 1863, which deliberately created a weak central state.\n\n**Trends:**\n\n*   **Radical Liberal Federalism:** The ongoing implementation of the 1863 Rionegro Constitution created a political system with an intentionally weak central government and nine powerful \"sovereign states,\" each with its own army and laws. This institutional arrangement was the defining trend of the era.\n    *   **Effect:** Massively **weakened the central state** and simultaneously **strengthened societal power** by devolving it to regional political and economic elites, effectively creating multiple power centers that constantly challenged federal authority.\n\n*   **Secularization and Laicizing Education:** The Radical Liberal governments pursued a sustained policy of reducing the Catholic Church's influence. This included subordinating the Church to civil law (1874) and, most importantly, attempting to establish a national, compulsory, and secular public education system, starting with the decree of 1870.\n    *   **Effect:** This was a direct attempt to **strengthen the state's** capacity to shape citizens and create a national identity, while simultaneously **weakening a core pillar of societal power** (the Church). The intense resistance it generated, however, demonstrated the enduring strength of that societal power.\n\n*   **Growth of Coffee Exports:** While not yet the dominant force it would become, the 1870s saw the steady expansion of coffee cultivation, particularly in the western highlands. This created a new class of landowners and merchants whose wealth was independent of the central state in Bogotá.\n    *   **Effect:** **Strengthened specific segments of society** (regional economic elites) by providing them with independent resources, further fragmenting power and making central state control more difficult.\n\n**Events:**\n\n*   **The Organic Decree on Public Primary Instruction (1870):** President Eustorgio Salgar's government decreed a nationwide system of free, compulsory, and non-religious primary education. This act was the central policy initiative of the Radical government during this period.\n    *   **Effect:** A discrete state action intended to **strengthen the state's** long-term power over social and cultural formation at the direct expense of the Church, a key societal actor. It was the primary catalyst for the major conflict of the decade.\n\n*   **The Civil War of 1876-1877 (The \"War of the Schools\"):** Sparked by conservative and clerical opposition to the 1870 education decree, the Conservative-controlled states of Antioquia and Tolima declared war on the federal government. The war was bloody and consumed the nation for over a year.\n    *   **Effect:** This event dramatically exposed the **weakness of the central state**, which struggled to put down the rebellion. It demonstrated the immense power of mobilized society (the Church and regional elites) to contest state authority with military force, showing that Colombia was far from the \"corridor\" and closer to an \"Absent Leviathan\" where societal factions could overpower the state.",
    "1879-1888": "Based on the framework in *The Narrow Corridor*, here are the major trends and events in Colombia from 1879-1888 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Political Exhaustion with Federalism:** The extreme federalism of the 1863 Rionegro Constitution led to persistent political instability and nine civil wars. By the 1880s, a growing coalition of moderate Liberals and Conservatives viewed this system as untenable, creating a powerful political momentum for centralization and order.\n    *   **Effect:** This trend weakened both the existing weak federal state and the regional societal elites who benefited from its fragmentation, paving the way for a new, stronger state.\n*   **Rise of the \"Regeneration\" Ideology:** Led by President Rafael Núñez, this intellectual and political movement advocated for \"scientific peace and administrative centralization.\" It systematically delegitimized the Radical Liberals' federalist and anti-clerical project, building an ideological foundation for a powerful central government allied with the Catholic Church.\n    *   **Effect:** Strengthened the political forces aiming to build a more powerful central state, while weakening the societal power of the Radical Liberals who defended the old order.\n*   **Economic Volatility from Export Booms:** The collapse of export booms in tobacco and quinine in the late 1870s and early 1880s weakened the fiscal capacity of the federal government and exacerbated regional tensions, further highlighting the state's inability to manage the economy or project power.\n    *   **Effect:** Weakened the existing federal state, making it appear ineffective and increasing the appeal of a new, centralized model.\n\n### Events:\n\n*   **The Colombian Civil War of 1884-1885:** Radical Liberals from Santander and other states rebelled against the centralizing policies of President Núñez. The rebellion was decisively crushed by the national government's forces.\n    *   **Effect:** A massive strengthening of the state. It militarily defeated the most powerful segment of society (regional liberal elites and their militias) that opposed centralization, eliminating the primary check on its power.\n*   **Promulgation of the 1886 Constitution:** Following the war, Núñez's government replaced the 1863 constitution. The new charter abolished the federal system, renamed the country the Republic of Colombia, created a powerful, centralist presidency, established a national army, and ended the separation of church and state.\n    *   **Effect:** Fundamentally and dramatically strengthened the state by rewriting the institutional rules in its favor. It simultaneously weakened the power of regional society by stripping sovereign states of their autonomy.\n*   **The Concordat of 1887:** This treaty with the Vatican made Catholicism the official religion, gave the Church control over public education, and granted it special legal privileges.\n    *   **Effect:** Strengthened the state by providing it with a powerful, nationwide institutional and ideological ally. It also immensely strengthened a specific component of civil society (the Catholic Church) by embedding it within the state apparatus, at the expense of secular civil society.",
    "1889-1898": "Based on the framework in *The Narrow Corridor*, here are the major trends and events in Colombia from 1889-1898 that affected the balance of power between the state and society. This period is the height of the *Regeneración*, a conservative, centralizing project that dramatically shifted this balance.\n\n### Trends:\n\n*   **Consolidation of the 1886 Constitution:** This slow-moving institutional trend was the defining feature of the era. The new constitution dismantled the previous federalist system, creating a powerful, unitary, and centralized state. It explicitly fused the state with the Catholic Church, making Catholicism the state religion and giving the Church control over education.\n    *   **Effect:** Massively **strengthened the state** by centralizing fiscal, military, and political power. It simultaneously **weakened civil society** by suppressing regional autonomy, political pluralism (especially for the Liberal party), and secular thought.\n\n*   **Expansion of Coffee Cultivation:** The rapid growth of coffee as the country's primary export created a new, powerful economic class of landowners and merchants. This trend tied Colombia's economy, and thus the state's fiscal health (via tariffs), to volatile international markets.\n    *   **Effect:** Ambiguous. It **strengthened a segment of society** (the coffee elite), giving them economic power that could potentially be used to influence or challenge the state. However, it also gave the state a new, potent source of revenue that could enhance its capacity, creating a dependency between the two.\n\n*   **Development of National Infrastructure (Railroads & Telegraphs):** While limited, the continued construction of railway lines and telegraph networks, controlled by the central government, was a key trend in state-building. These technologies allowed for faster communication and deployment of the national army.\n    *   **Effect:** **Strengthened the state** by increasing its ability to project power, suppress regional dissent, and integrate the national territory under central control.\n\n### Events:\n\n*   **The Liberal Rebellion of 1895:** Disenfranchised by the *Regeneración* government, the Liberal party launched a short-lived civil war. The national army, professionalized under the new constitution, swiftly and decisively crushed the rebellion.\n    *   **Effect:** The rebellion was an expression of **societal power** attempting to resist the state. Its decisive failure and the subsequent repression massively **strengthened the state**, demonstrating its newfound coercive capacity and deterring further opposition for a time.\n\n*   **Death of President Rafael Núñez (1894):** The death of the primary architect of the *Regeneración* led to the full presidency of his vice president, the more dogmatic and intransigent Miguel Antonio Caro. Caro intensified the project's authoritarian and exclusionary aspects.\n    *   **Effect:** **Strengthened the state's** ideological rigidity and centralizing character while further alienating and **weakening the formal political power of opposition society** (Liberals and moderate Conservatives).\n\n*   **Collapse of International Coffee Prices (c. 1897-1898):** After a period of high prices, the global coffee market crashed. This had a devastating impact on the Colombian economy, slashing export revenues and government income from tariffs.\n    *   **Effect:** **Weakened the state** by crippling its finances and ability to function. It also **weakened a key segment of society** (the coffee elite), creating economic desperation that would fuel the political crisis leading to the War of a Thousand Days in 1899.\n\n*   **The \"Law of the Horses\" (Ley 61 de 1888):** Though enacted just before this period, its application throughout the 1890s was a critical tool. This law granted the executive extraordinary powers to suppress press freedom and imprison political opponents without trial, ostensibly to prevent threats to public order.\n    *   **Effect:** An event-like application of a legal tool that vastly **strengthened the state's** repressive power and **weakened society's** ability to organize, dissent, and hold the government accountable.",
    "1899-1908": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1899-1908 that affected the balance of power between the state and society.\n\n### Trends:\n*   **Economic Collapse and State-Led Recovery:** The hyperinflation, destruction of infrastructure, and collapse of production during the Thousand Days' War was a slow-moving economic crisis. The subsequent recovery under President Rafael Reyes was driven by state intervention, fiscal centralization, and the promotion of exports like coffee.\n    *   **Effect:** The collapse initially weakened both the state (destroying its tax base) and society (impoverishment). The state-led recovery materially **strengthened the state** by giving it greater control over the national economy and new sources of revenue.\n*   **Professionalization of the Military:** Following the civil war, the Reyes administration began a sustained effort to transform the army from a partisan militia into a professional, national institution, including the founding of a military academy (Escuela Militar de Cadetes) in 1907.\n    *   **Effect:** This trend fundamentally **strengthened the state** by building its coercive capacity and its monopoly on violence, weakening the ability of regional strongmen and partisan factions within society to challenge it with force.\n*   **Rise of Technocratic Centralization:** The post-war political climate created a consensus among elites for \"less politics, more administration.\" This trend saw the government prioritize technical expertise, infrastructure projects (especially railways), and fiscal centralization over partisan debate.\n    *   **Effect:** This ideological and institutional shift **strengthened the state** by increasing its administrative capacity and legitimacy as a purveyor of \"progress,\" while simultaneously weakening the role of political parties and Congress as arenas of societal power.\n\n### Events:\n*   **The Thousand Days' War (1899-1902):** A brutal civil war between the ruling Conservatives and the opposition Liberals that devastated the country. The state lost control over vast territories to Liberal guerrillas and Conservative warlords.\n    *   **Effect:** This event catastrophically **weakened the state**, shattering its monopoly on violence and leading to its near-total collapse (an \"Absent Leviathan\" in many regions). It simultaneously empowered armed factions within **society** to directly challenge the state, though it destroyed peaceful civil society.\n*   **The Separation of Panama (November 1903):** With the backing of the United States, Panama declared its independence from Colombia. The Colombian state was militarily and financially incapable of preventing the secession.\n    *   **Effect:** This was the ultimate demonstration of the **state's weakness** and lack of sovereignty. Paradoxically, the national humiliation it caused created a powerful consensus within **society** for the need to build a strong, modern state, paving the way for the authoritarian state-building project that followed.\n*   **Assumption of Dictatorial Powers by President Reyes (1904-1905):** Faced with opposition from Congress, President Reyes dissolved it in 1904 and convened a hand-picked National Assembly in 1905 that granted him sweeping powers and extended his term.\n    *   **Effect:** This event dramatically **strengthened the state** (specifically the executive branch) at the direct expense of societal institutions of control. It weakened organized **society's** ability to shackle the executive, marking a decisive shift from an \"Absent Leviathan\" toward a \"Despotic Leviathan.\"",
    "1909-1918": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Colombia from 1909-1918 that affected the power of the state and civil society.\n\n### Trends:\n\n*   **Consolidation of the Coffee Economy:** The rapid expansion of coffee cultivation, particularly by small and medium-sized producers in the western departments (Antioquia, Caldas), created an economically independent class. This was a slow-moving economic and demographic shift.\n    *   **Effect:** **Strengthened society** by creating a new, powerful interest group outside the traditional landed oligarchy, which demanded infrastructure, stable property rights, and a more responsive government. It also **strengthened the state** by providing a stable and growing source of tax revenue to fund bureaucracy and public works.\n\n*   **The \"Republican Hegemony\" (Hegemonía Republicana):** This was the dominant political trend of the period, a reaction against the partisan violence of the Thousand Days' War (1899-1902). It was characterized by attempts at consensus-building, political reconciliation, and the inclusion of moderate members of the opposition Liberal Party in Conservative-led governments.\n    *   **Effect:** **Strengthened the state** by increasing its legitimacy and stability, allowing it to govern without constant threat of civil war. It also **strengthened society** by creating a more open political space for debate and competition, encouraging the development of non-violent political organization.\n\n*   **Nascent Labor Organization:** Driven by growth in transportation (ports, railways) and early industry, this period saw the first significant formation of mutual aid societies and trade unions (e.g., the 1918 strike by workers of the Tropical Oil Company). This was a gradual process of social organization.\n    *   **Effect:** **Strengthened society** by creating a new, organized force capable of collective action and making demands on both private capital and the government, thereby challenging the established power structure.\n\n### Events:\n\n*   **Election of Carlos E. Restrepo (1910):** Restrepo's election marked the formal beginning of the Republican Hegemony. His administration actively pursued electoral reform (providing for minority representation), fiscal austerity, and a reduction of presidential power, deliberately moving away from the authoritarianism of the preceding regime.\n    *   **Effect:** **Strengthened the state’s** institutional framework and predictability while simultaneously attempting to \"shackle\" it by law. This also **strengthened society** by empowering the legislature and opposition parties.\n\n*   **Signing of the Urrutia-Thomson Treaty (1914):** This treaty settled the diplomatic conflict with the United States over its role in Panama's secession. Though not ratified by the U.S. until 1921, its signing marked a crucial turning point. The promise of a $25 million indemnity was a massive potential windfall for the Colombian government.\n    *   **Effect:** Prospectively **strengthened the state** immensely by providing it with the future financial resources to centralize power, build critical infrastructure (especially railways), and expand its bureaucratic capacity far beyond previous levels.\n\n*   **Outbreak of World War I (1914):** As a discrete external shock, the war immediately disrupted international trade and credit markets. Colombia’s export economy, heavily reliant on coffee sales to Europe, was thrown into a severe crisis.\n    *   **Effect:** Initially **weakened both the state and society.** The state suffered a fiscal crisis due to collapsing trade revenues. Export-oriented sectors of society (coffee growers, merchants) faced economic ruin. This shock forced a reorientation of the economy toward the United States, altering power dynamics for decades to come.",
    "1919-1928": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1919-1928 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The \"Dance of the Millions\" (Danza de los Millones):** A sustained economic boom fueled by high coffee prices and a massive influx of foreign loans and investment, primarily from the United States. This trend **strengthened the state** by providing unprecedented financial resources for public works and administration, but it also **strengthened society** by fostering the growth of an urban working class and a new middle class, creating new venues for social organization.\n*   **Growth of Organized Labor:** The economic expansion created new industrial enclaves (oil, transport, plantations) that became centers for unionization. This slow, steady rise of organized labor represented a clear **strengthening of society**, as it created a new power base capable of collective action and making demands on both capital and the government.\n*   **Infrastructure-led State Building:** The government used its new wealth to dramatically expand railroads, ports, and roads. This long-term project **strengthened the state** by increasing its ability to project military power, collect taxes, and integrate the national economy, extending its reach into previously isolated regions.\n\n### Events:\n\n*   **Ratification of the Thomson-Urrutia Treaty (1922):** This discrete diplomatic event, which provided Colombia with a $25 million indemnity from the U.S. for the loss of Panama, unlocked the \"Dance of the Millions.\" It directly **strengthened the state** by providing a massive capital injection and normalizing relations with the world's dominant financial power.\n*   **The Kemmerer Mission (1923):** An event in which a team of American financial experts restructured Colombia's fiscal and monetary institutions. The mission's success in establishing the Banco de la República (central bank) and a modern national budget system was a pivotal moment that dramatically **strengthened the state** by increasing its administrative and economic capacity.\n*   **The Banana Zone Strike (1928):** A massive strike by thousands of United Fruit Company workers demanding better conditions. The strike itself demonstrated the growing **power of society** to organize and disrupt the economy. However, the state's response—declaring a state of siege and using the military to violently suppress the strike (the \"Banana Massacre\" of December 1928)—was a brutal assertion of the **state's coercive power**, weakening this specific social movement and demonstrating the state’s willingness to side with capital.",
    "1929-1938": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Colombia from 1929-1938 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Rise of Organized Labor:** The decade saw the growth and legal recognition of trade unions, particularly in new industries and on large plantations. This was a slow process of organization, mobilization, and negotiation, encouraged by Liberal Party policies.\n    *   **Effect:** **Strengthened civil society** by creating a new, organized power center capable of making demands on both private capital and the state, a key element of the \"Red Queen\" effect.\n\n*   **Expansion of State Bureaucracy and Fiscal Capacity:** President Alfonso López Pumarejo's \"Revolución en Marcha\" pursued an explicit state-building project. This involved creating new agencies (e.g., for land reform), professionalizing the civil service, and, most importantly, implementing tax reforms that introduced a progressive income tax.\n    *   **Effect:** **Strengthened the state** by increasing its financial resources and its ability to intervene in the economy and society, moving it away from an \"Absent Leviathan.\"\n\n*   **Secularization and State Control over Education:** The Liberal governments actively worked to reduce the Catholic Church's long-standing dominance over public education. This trend involved building public schools and promoting a secular curriculum, challenging the Church's role as the primary moral and educational authority.\n    *   **Effect:** **Strengthened the state** by giving it a powerful tool for shaping citizenship and national identity, while simultaneously **weakening a traditional pillar of civil society** (the Church).\n\n*   **Early Import Substitution Industrialization (ISI):** Spurred by the global depression, which made imports more expensive, Colombia began a slow shift toward domestic industrial production. This fostered the growth of a new urban industrialist class and a larger urban proletariat.\n    *   **Effect:** **Strengthened and diversified civil society** by creating new economic and social groups with interests distinct from the traditional landowning coffee elite, leading to new political dynamics.\n\n### Events:\n\n*   **The Onset of the Great Depression (1929-1932):** The collapse of global coffee prices created a severe economic and fiscal crisis in Colombia. This delegitimized the ruling Conservative Party, which had overseen the preceding boom, and fueled widespread social unrest.\n    *   **Effect:** **Weakened the state** (initially, through fiscal crisis) and **empowered societal opposition**, leading directly to the political turnover of 1930.\n\n*   **Election of Enrique Olaya Herrera (1930):** This election ended 44 years of Conservative Party rule (the \"Conservative Hegemony\") and peacefully transferred power to the Liberal Party. It was a pivotal moment of political change.\n    *   **Effect:** **Strengthened civil society's** power by demonstrating its ability to produce fundamental political change through electoral means, opening the door for a state more responsive to new social demands.\n\n*   **The Colombia-Peru War (Leticia Conflict, 1932-1933):** A brief border war with Peru over territory in the Amazon. The conflict generated a surge of national unity and popular support for strengthening the military.\n    *   **Effect:** **Strengthened the state** by legitimizing increased military spending, national taxation, and central government authority under the banner of national defense.\n\n*   **Constitutional Reform of 1936:** The centerpiece of López Pumarejo’s presidency, this single legislative act enshrined major changes. It formally established that property has a \"social function\" (paving the way for land reform), guaranteed the right to strike, and further separated church and state.\n    *   **Effect:** **Massively strengthened the state** by giving it a new constitutional mandate to intervene in the economy and regulate property. It also **formally strengthened a key segment of civil society** (organized labor), empowering it to contest the power of economic elites.",
    "1939-1948": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Colombia from 1939-1948 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Accelerated Urbanization and Industrialization:** Spurred partially by WWII-era import substitution, cities like Bogotá, Medellín, and Cali grew rapidly. This slow-moving demographic and economic shift created a concentrated urban working class and a new middle class, distinct from the traditional rural peasantry.\n    *   **Effect:** **Strengthened society** by creating a new social base for political mobilization, empowering labor unions (like the CTC), and fueling populist movements outside the control of traditional elites.\n\n*   **Deepening Political Polarization:** Throughout the 1940s, the rhetoric and actions of the Liberal and Conservative parties became increasingly sectarian and violent, especially in rural areas. This was a gradual poisoning of the political well, where party identity became paramount and intolerant of opposition.\n    *   **Effect:** **Weakened both.** It fractured society into warring partisan factions, undermining collective action. It also weakened the state's legitimacy and its ability to act as a neutral arbiter, eroding its authority and capacity to enforce laws impartially.\n\n*   **The Rise of Gaitanismo:** The populist movement of Jorge Eliécer Gaitán was not a single event but a trend that built throughout the mid-1940s. He mobilized masses of urban and rural poor who felt excluded from the political system, challenging the leadership of his own Liberal party and the Conservatives.\n    *   **Effect:** **Strengthened society** by organizing and giving a powerful political voice to previously marginalized groups, increasing their capacity to make demands on the state and contest the power of traditional elites.\n\n### Events:\n\n*   **1944 Pasto Coup Attempt:** A faction of the military in the city of Pasto briefly captured President Alfonso López Pumarejo in a failed coup d'état. While unsuccessful, it was a direct challenge to civilian authority.\n    *   **Effect:** **Weakened the state** by revealing deep divisions within its own coercive apparatus and demonstrating that its monopoly on power was vulnerable to internal military threats.\n\n*   **1946 Presidential Election:** The Liberal Party, deeply divided, ran two candidates (Gabriel Turbay and Jorge Eliécer Gaitán), splitting their majority vote. This allowed the Conservative candidate, Mariano Ospina Pérez, to win the presidency with only a plurality of the vote, ending 16 years of Liberal rule.\n    *   **Effect:** **Weakened the state** by installing a government with a weak popular mandate and triggering a period of intense partisan purging within the state bureaucracy, further undermining its institutional capacity and neutrality.\n\n*   **April 9, 1948: The Assassination of Gaitán and the Bogotazo:** The assassination of the immensely popular Gaitán in Bogotá triggered a spontaneous and massive popular uprising that destroyed the city center and led to thousands of deaths.\n    *   **Effect:** **Massively weakened the state.** This event demonstrated the state's catastrophic failure to maintain order in its own capital. It marked the definitive collapse of the state's monopoly on violence, shattering its authority and plunging the country into the decade of civil war known as *La Violencia*, a clear example of a nation falling out of the \"Narrow Corridor.\"",
    "1949-1958": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1949-1958 that affected the power of the state and society. This period, known as *La Violencia*, is a classic example of a society falling out of the \"narrow corridor\" into a state of near-anarchy where both state and society are fractured and locked in conflict.\n\n### Trends:\n\n*   **Intensification and Fragmentation of *La Violencia***: The ongoing, low-intensity civil war between Liberal and Conservative partisans escalated dramatically after 1949. This was not a single event but a pervasive condition of rural life.\n    *   **Effect**: Fundamentally **weakened the state** by shattering its monopoly on legitimate violence across vast territories. It simultaneously **weakened civil society** by channeling its energy into destructive, partisan conflict rather than productive constraint on the state, destroying social trust and local institutions.\n*   **Politicization of State Institutions**: The national police, local judiciary, and bureaucracy were purged of Liberal sympathizers and staffed with Conservative partisans, particularly under President Laureano Gómez (1950-1953).\n    *   **Effect**: **Weakened the state** by destroying its impartiality and legitimacy. The state was no longer seen as a neutral arbiter but as a weapon of one faction, encouraging opponents to reject its authority entirely and take up arms.\n*   **Proliferation of Non-State Armed Groups**: In response to state-sanctioned violence and the breakdown of order, both Liberal guerrilla groups and Conservative paramilitary bands (*pájaros*) formed and operated with impunity.\n    *   **Effect**: Drastically **weakened the state** by creating parallel sources of power and authority that directly challenged its sovereignty. It also represented a mutation of society's power—strengthening armed factions while **weakening broader civil society** by replacing political discourse with armed struggle.\n*   **Forced Internal Displacement**: The violence drove hundreds of thousands of Colombians from the countryside into cities. This was one of the largest internal migrations in the country's history.\n    *   **Effect**: **Weakened society** by atomizing rural communities and destroying traditional social networks. While it did not immediately create a stronger urban civil society, it fundamentally altered the country's demographic landscape, presenting a long-term challenge to the **state's** weak capacity to provide urban services.\n\n### Events:\n\n*   **Closure of Congress (November 1949)**: Following a state of siege declaration and a boycotted presidential election, the Conservative government of Mariano Ospina Pérez closed Congress, which had a Liberal majority.\n    *   **Effect**: Significantly **weakened the state's** institutional checks and balances, concentrating power in an increasingly despotic executive. This action eliminated a key channel for society to constrain the state, fueling extralegal opposition.\n*   **The Military Coup of General Gustavo Rojas Pinilla (June 13, 1953)**: With widespread support from both Conservative and Liberal elites tired of the violence under Laureano Gómez, the military seized power.\n    *   **Effect**: Initially **strengthened the state’s** coercive capacity and ability to impose order. However, it did so by dissolving democratic institutions, thus crushing the power of **society** to participate in or constrain government, moving Colombia out of anarchy and toward a \"Despotic Leviathan.\"\n*   **The National Civic Strike (May 1957)**: A broad coalition of bankers, industrialists, students, workers, and church leaders organized a massive general strike that paralyzed the country and, combined with the military's withdrawal of support, forced Rojas Pinilla from power.\n    *   **Effect**: A dramatic demonstration that **strengthened society**, showcasing its latent power to mobilize as a unified force to depose a dictator when elite and popular interests aligned. It showed society could successfully shackle a despotic state.\n*   **The Bipartisan National Front Pacts (Pact of Benidorm, 1956; Pact of Sitges, 1957)**: Exiled leaders of the Liberal and Conservative parties negotiated a power-sharing agreement to end *La Violencia* and alternate the presidency for 16 years. This was ratified by a national plebiscite in December 1957.\n    *   **Effect**: A move by elite civil society (the political parties) to rebuild and re-legitimize the state. It **strengthened the state** by providing stability and ending partisan warfare, but it did so by creating a political cartel that **weakened broader society's** ability to engage in meaningful political competition for a generation.",
    "1959-1968": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1959-1968 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The National Front (Frente Nacional) Political System:** This ongoing power-sharing pact (1958-1974) between the two traditional parties (Liberals and Conservatives) was the dominant institutional trend of the era. It ended widespread partisan violence but created an exclusionary and demobilized political system.\n    *   **Effect:** **Strengthened the central state** by guaranteeing elite stability and ending inter-party warfare, allowing for governance. Simultaneously, it **weakened broader civil society** by closing formal channels for political competition, forcing new social movements (students, peasants, labor) outside the established system and eroding democratic accountability.\n\n*   **Rural-to-Urban Migration:** A continuation and acceleration of demographic shifts driven by the lingering effects of *La Violencia* and limited rural economic opportunities. Cities like Bogotá, Medellín, and Cali grew rapidly.\n    *   **Effect:** **Weakened the state's capacity** to provide services and maintain order in rapidly expanding, often informal urban slums. At the same time, it **weakened traditional rural society** while strengthening new forms of urban social organization (e.g., neighborhood committees, new labor unions) that would later make demands on the state.\n\n*   **Professionalization of the Military and Counter-Insurgency Doctrine:** Under the influence of the U.S. Cold War strategy (e.g., Plan Lazo), the Colombian military was modernized, trained, and reoriented from national defense to internal counter-insurgency.\n    *   **Effect:** **Strengthened the state’s coercive capacity** significantly, giving it a more effective tool to project power and combat internal armed threats. This, in turn, aimed to **weaken specific segments of society** (peasant self-defense leagues and nascent guerrilla groups).\n\n*   **Rise of Organized Peasant Movements:** Spurred by unresolved land tenure issues and the promise of reform, peasant groups began to organize more formally, culminating in the creation of the National Association of Peasant Users (ANUC) in 1967.\n    *   **Effect:** **Strengthened civil society** by creating a powerful, organized national voice for a previously fragmented rural population, capable of making direct demands on the state for land and resources.\n\n### Events:\n\n*   **Agrarian Reform Law of 1961 (Law 135):** A direct response to rural unrest and pressure from the U.S. Alliance for Progress, this law created the Colombian Institute for Agrarian Reform (INCORA) to manage land redistribution.\n    *   **Effect:** A dual impact. It **strengthened the state** by expanding its administrative reach into the countryside and creating a new bureaucratic apparatus. However, its weak and slow implementation in the face of elite opposition also exposed the state's limited power against entrenched landowners, while simultaneously **strengthening peasant society** by providing a legal focus for its mobilization and demands.\n\n*   **The Founding of Guerrilla Movements (1964-1965):** Discrete military and political actions led to the formal establishment of Colombia's main insurgencies. This included the army's attack on the \"Marquetalia Republic,\" which led peasant self-defense groups under Manuel Marulanda to form the FARC (1964), and the founding of the Cuban-inspired ELN (1964).\n    *   **Effect:** **Weakened the state** by directly challenging its monopoly on violence and creating permanent armed challengers to its authority. This simultaneously **strengthened a radical segment of society**, providing an organized, violent alternative for those excluded by the National Front.\n\n*   **Death of Camilo Torres Restrepo (1966):** The death in combat of this radical priest, a sociologist who had joined the ELN, was a highly symbolic event.\n    *   **Effect:** **Weakened the state's legitimacy** among students, intellectuals, and the international left. It **strengthened radical society** by creating a powerful martyr and legitimizing the path of armed struggle for a generation of activists who felt all peaceful avenues for change were closed.\n\n*   **Constitutional Reform of 1968:** A major reform led by President Carlos Lleras Restrepo that modernized the state, centralized economic planning, and gave the executive branch greater power to intervene in the economy.\n    *   **Effect:** **Significantly strengthened the state**, particularly the executive branch, enhancing its technocratic and administrative capacity to direct national development. This came at the expense of other powers, thereby **weakening the relative power of society’s elite actors** (e.g., Congress, regional interest groups) to check the central government.",
    "1969-1978": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1969-1978 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The \"Bonanza Marimbera\" (Marijuana Boom):** This slow-moving economic trend created a massive, illicit export economy, particularly on the Caribbean coast. It **weakened the state** by fostering corruption, creating a parallel economy beyond its control and taxation, and empowering non-state actors with vast wealth. It simultaneously **strengthened a criminal segment of society**, which used its resources to operate with impunity, pushing many regions toward a state of \"Absent Leviathan.\"\n*   **Expansion and Consolidation of Guerrilla Groups:** While the FARC and ELN existed before 1969, this period saw their territorial consolidation and ideological hardening. This trend fundamentally **weakened the state** by challenging its monopoly on violence and creating regions where the state had no effective presence. It represented the empowerment of an armed, anti-state segment of society.\n*   **Growth of Organized Social Movements:** This period saw the birth and rise of new, powerful civic organizations, most notably the Regional Indigenous Council of Cauca (CRIC, founded 1971) and strengthening labor unions. This trend **strengthened civil society** by creating organized, non-violent platforms to make demands on the state for land, rights, and better wages, demonstrating society's increasing capacity to self-organize and contest state power.\n*   **Erosion of the National Front's Legitimacy:** Though the power-sharing agreement formally ended in 1974, its legacy of a closed, two-party political system continued. The public's growing disillusionment with this elite pact was a slow-moving trend that **weakened the state's legitimacy** and fueled both armed insurgency and non-violent social protest, thereby strengthening societal opposition.\n\n### Events:\n\n*   **The 1970 Presidential Election:** The highly controversial victory of the National Front's Misael Pastrana over the populist former dictator Gustavo Rojas Pinilla was widely seen as fraudulent. This discrete event severely **weakened the state** by delegitimizing its core democratic institutions in the eyes of a large part of the population.\n*   **The Founding of M-19 (c. 1973-74):** In direct response to the perceived electoral fraud of 1970, the \"19th of April Movement\" was formed. This event marked the transformation of political dissent into a new, urban-based armed insurgency, further **weakening the state's** monopoly on force and strengthening anti-state actors within society.\n*   **The National Civic Strike (September 14, 1977):** A massive, coordinated one-day strike organized by the major labor unions paralyzed the country to protest the rising cost of living under President López Michelsen. This event powerfully demonstrated the increased organizational capacity and power of civil society. It **strengthened society** by showing its ability to directly challenge the state's economic agenda on a national scale, while also prompting a hardline security response that would soon strengthen the state's repressive apparatus.",
    "1979-1988": "Based on the framework in *The Narrow Corridor*, here are the major trends and events in Colombia from 1979-1988 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The explosion of the narcotics economy:** The consolidation of the Medellín and Cali cartels created a parallel economic and military power. This was a slow-moving trend that built throughout the period, corrupting institutions and funding private armies.\n    *   **Effect:** Massively **weakened the state** by challenging its monopoly on violence, corrupting its officials, and creating a powerful non-state elite. It **strengthened a violent, illicit faction of society** (the cartels) at the expense of broader civil society and the rule of law.\n*   **Intensification and fragmentation of the armed conflict:** Guerrilla groups (FARC, ELN, M-19) expanded their territorial and operational capacity, while new right-wing paramilitary groups emerged, often in alliance with landowners and drug traffickers, to fight them.\n    *   **Effect:** **Weakened the state** by demonstrating its inability to control vast swaths of its territory (a move toward the \"Absent Leviathan\"). It **strengthened armed factions of society**, leading to a fractured, violent societal landscape rather than a unified civil society capable of caging the state.\n*   **Rapid urbanization fueled by rural violence:** A sustained demographic shift saw populations moving from the countryside to cities to escape the conflict, creating large, often informal, urban settlements.\n    *   **Effect:** **Weakened the state's** capacity to provide services and maintain order in rapidly growing cities. It also **reconfigured society**, creating new urban social dynamics and challenges but eroding traditional rural community structures.\n*   **Systematic erosion of state legitimacy:** Pervasive corruption, the state's failure to provide basic security, and its perceived capture by elite interests led to a deep decline in public trust in formal institutions like the judiciary, police, and political parties.\n    *   **Effect:** **Weakened the state's** authority and its social contract with the populace. This **fragmented society** by encouraging citizens to seek justice, security, and economic opportunity from non-state actors like guerrillas, paramilitaries, or cartels.\n\n### Events:\n\n*   **The assassination of Justice Minister Rodrigo Lara Bonilla (April 1984):** The Medellín Cartel murdered the minister who was leading the charge against them, demonstrating that no state official was safe.\n    *   **Effect:** A stark event that **weakened the state** by showing its vulnerability to non-state actors. The state’s subsequent declaration of war on the cartels was an attempt to reassert power, but the assassination itself was a symbol of its weakness.\n*   **The Palace of Justice Siege (November 1985):** The M-19 guerrilla group seized the Supreme Court building, and the military retaliated with a brutal assault that killed over 100 people, including half of the Supreme Court justices.\n    *   **Effect:** **Dramatically weakened the state** by exposing deep internal fractures and the military's willingness to destroy one branch of government (the judiciary) to defeat a societal challenger. It also **weakened civil society** by physically eliminating a core institution of oversight and the rule of law.\n*   **The creation of the Patriotic Union (UP) and the start of its extermination (1985-onward):** A political party was formed as part of a peace process with the FARC to allow for legal political participation. Almost immediately, its members, mayors, and presidential candidates began to be systematically assassinated by paramilitary groups, drug traffickers, and members of the state security forces.\n    *   **Effect:** This campaign **weakened civil society** by violently closing a channel for peaceful political engagement and liquidating a generation of leftist social leaders. It **weakened the state's democratic legitimacy**, exposing its inability or unwillingness to protect political opposition.\n*   **The assassination of Guillermo Cano Isaza (December 1986):** The editor of the newspaper *El Espectador*, a leading voice against the drug cartels, was murdered by hitmen from the Medellín Cartel.\n    *   **Effect:** **Weakened civil society** by directly attacking the free press, a key institution for holding power accountable. It demonstrated the state's failure to protect fundamental democratic pillars, further **weakening its authority**.",
    "1989-1998": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1989-1998 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The expansion of paramilitary groups:** The growth and consolidation of right-wing paramilitary forces, culminating in the creation of the United Self-Defense Forces of Colombia (AUC) in 1997. This was a slow-moving process of armed groups seizing territorial control, often with the collusion of elements within the state's military and political class.\n    *   **Effect:** Weakened the state's monopoly on violence and its legitimacy. Brutally repressed and **weakened civil society** (labor unions, activists, community leaders) in the regions they controlled.\n\n*   **The military and territorial growth of guerrilla insurgencies:** Throughout this period, the FARC and ELN expanded their military capacity and control over vast rural areas, financed heavily by the drug trade, kidnapping, and extortion. This was not a single battle but a steady encroachment on state authority.\n    *   **Effect:** Fundamentally **weakened the state** by creating a parallel, armed authority that challenged its sovereignty. It also subjugated and **weakened independent civil society** in these territories.\n\n*   **Institutional decentralization:** Following the 1991 Constitution, a gradual process began of devolving political power and fiscal resources to departmental and municipal governments.\n    *   **Effect:** In theory, this **strengthened society** by increasing local participation and accountability. In practice, in areas with a weak central state presence, this power was often captured by illegal armed actors, thereby **weakening the central state's** control and inadvertently financing its enemies.\n\n*   **Erosion of state legitimacy due to narco-corruption:** While triggered by a specific event (*Proceso 8000*), the resulting institutional crisis and public cynicism became a defining trend of the mid-to-late 1990s.\n    *   **Effect:** Profoundly **weakened the state's** moral authority and its functional capacity, particularly its relationship with the United States. It simultaneously **strengthened a segment of society** (investigative press, judiciary) that sought to hold the executive accountable.\n\n### Events:\n\n*   **The narco-terrorist offensive of 1989:** A series of discrete, high-profile attacks by Pablo Escobar's Medellín Cartel, including the assassination of presidential candidate Luis Carlos Galán, the bombing of the DAS (security service) headquarters, and the bombing of Avianca Flight 203.\n    *   **Effect:** Dramatically exposed the state's inability to protect its own officials and citizens, representing a profound **weakening of the state's** core function of providing security.\n\n*   **The *Séptima Papeleta* (Seventh Ballot) movement and the 1991 Constitution:** A student-led civil society movement in 1990 successfully pushed for a referendum to create a National Constituent Assembly, which drafted a new constitution in 1991.\n    *   **Effect:** A clear instance of **strengthening society**, which successfully mobilized to force a complete overhaul of the state's foundational rules. The resulting constitution aimed to both **strengthen the state** (by making it more legitimate) and **strengthen society** through new tools like the *tutela* (a writ for the protection of constitutional rights).\n\n*   **The death of Pablo Escobar (December 1993):** The killing of the Medellín Cartel leader by a special Colombian police unit (with U.S. support) was a singular event that marked the end of an era of narco-terrorist challenge to the state.\n    *   **Effect:** A significant victory that **strengthened the state** by demonstrating it could, eventually, eliminate a primary challenger to its sovereignty.\n\n*   **The *Proceso 8000* scandal breaks (1994-1995):** The specific event of accusations and evidence emerging that President Ernesto Samper's 1994 campaign had been financed by the Cali Cartel.\n    *   **Effect:** Triggered an immediate and severe crisis of legitimacy that **weakened the state**, particularly the executive branch, at its highest level.",
    "1999-2008": "Here are the major trends and events in Colombia from 1999-2008, analyzed through the framework of Acemoğlu and Robinson. This period is defined by the state's dramatic attempt to escape the \"Absent Leviathan\" condition by strengthening its coercive capacity, and society's simultaneous struggle to control that newly empowered state.\n\n### Trends:\n\n*   **Sustained Military Expansion and Professionalization:** Fueled by Plan Colombia (initiated in 2000) and President Uribe’s \"Democratic Security\" policy, this was a slow, multi-year buildup of the state's military and police capacity. It involved massive increases in troop numbers, funding, and technical capabilities (e.g., U.S.-supplied helicopters).\n    *   **Effect:** **Vastly strengthened the state’s** coercive power, allowing it to reclaim territorial control from guerrillas and paramilitaries and move away from being an \"Absent Leviathan.\"\n*   **Massive Internal Displacement:** The intensification of the conflict during this period created one of the world's largest populations of internally displaced persons (IDPs). This was a continuous demographic shift of millions from rural conflict zones to urban centers.\n    *   **Effect:** **Weakened traditional rural civil society** by shattering local communities and norms. Simultaneously, it created new urban social movements and constituencies making novel demands for services and rights on the state, a complex shift in the composition of **society's power**.\n*   **Economic Growth and Foreign Investment:** Improved security conditions led to a sustained period of economic growth and a surge in foreign direct investment, particularly in mining and oil.\n    *   **Effect:** **Strengthened the state** by significantly expanding its tax base and resources. It also **strengthened a specific segment of society**—the business and financial elite—increasing its influence over state policy.\n*   **Growing Judicial Assertiveness:** Building on the 1991 Constitution, institutions like the Constitutional Court and the Supreme Court became increasingly powerful and independent actors throughout this period.\n    *   **Effect:** **Strengthened society’s** institutional power to check the executive branch. These courts frequently challenged the president on issues of human rights, re-election, and the legal framework for paramilitary demobilization, acting as a critical \"shackle\" on the growing Leviathan.\n\n### Events:\n\n*   **Collapse of the Caguán Peace Process (February 2002):** The failure of President Pastrana's three-year negotiation with the FARC created a widespread public mandate for a military solution, leading directly to the election of Álvaro Uribe.\n    *   **Effect:** Decisively shifted the political consensus toward **strengthening the state's military power** at the expense of societal efforts for a negotiated peace.\n*   **Formal Demobilization of the AUC Paramilitaries (2003-2006):** A negotiated process in which the United Self-Defense Forces of Colombia (AUC), a massive paramilitary federation, formally laid down its arms under the Justice and Peace Law.\n    *   **Effect:** A complex event that nominally **strengthened the state's** monopoly on violence by disarming a major non-state actor. However, the flawed process and revelations of state collusion (see Parapolitics) showed the profound weakness and penetration of the state that had allowed the AUC to exist.\n*   **The \"Parapolitics\" Scandal (Erupted c. 2006):** Investigations by the Supreme Court uncovered systematic, high-level collusion between dozens of politicians—many from the president's governing coalition—and the AUC paramilitary groups.\n    *   **Effect:** A powerful assertion of **society's power**, channeled through an independent judiciary and a free press, to hold the political class accountable. It revealed the state's corruption while simultaneously demonstrating society's capacity to challenge it (a classic \"Red Queen\" dynamic).\n*   **The \"False Positives\" Scandal (Revealed in 2008):** It was publicly exposed that Colombian Army units, under pressure to produce high body counts, had systematically murdered thousands of civilians and disguised them as guerrillas killed in combat.\n    *   **Effect:** Exposed the despotic, unaccountable character of the newly strengthened state military, **weakening the state's legitimacy**. The subsequent outcry and investigations, driven by human rights organizations and prosecutors, represented a crucial pushback from **civil society** against the state's brutal overreach.",
    "2009-2018": "Based on Acemoğlu and Robinson's framework, here are major trends and events in Colombia (2009-2018) that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Rise of Post-Paramilitary/Post-FARC Criminal Groups (BACRIM):** As the state successfully weakened the FARC and major paramilitary structures were dismantled, a slow-moving trend was the mutation of these groups into more fragmented, criminally-focused organizations (e.g., Clan del Golfo).\n    *   **Effect:** Weakened the state's monopoly on violence in specific rural and urban peripheries, challenging its territorial control. It also weakened society by subjecting communities to new forms of extortion and violence, hindering local organization.\n*   **Economic Growth and Formalization:** Driven by a commodities boom in the first half of the period, Colombia saw significant economic growth, a reduction in poverty, and the expansion of its middle class.\n    *   **Effect:** Strengthened the state by increasing tax revenues and its capacity to fund social programs and security. It also strengthened society by creating a larger urban middle class with greater demands for public goods and accountability.\n*   **Judicial and Institutional Strengthening for Accountability:** Following earlier scandals, this period saw a continued trend of the judicial system and independent state agencies (like the Inspector General's Office) investigating high-level corruption and human rights abuses (e.g., the \"false positives\" scandal).\n    *   **Effect:** Strengthened both. It reinforced the \"shackled\" aspect of the state by proving that some internal institutions could hold powerful actors accountable. It empowered civil society (human rights groups, journalists) by validating their claims and creating formal channels for redress.\n*   **Onset of Mass Venezuelan Migration (Accelerating 2016-2018):** The deteriorating situation in Venezuela triggered a massive and sustained flow of migrants and refugees into Colombia.\n    *   **Effect:** Weakened the state by severely straining its capacity to provide social services, healthcare, and security in border regions and major cities. It created complex new challenges for civil society, sometimes fostering solidarity but also social friction.\n\n### Events:\n\n*   **Passage of the Victims and Land Restitution Law (2011):** A landmark piece of legislation passed early in the Santos administration that recognized the existence of an internal armed conflict and sought to provide reparations and land restitution for millions of victims.\n    *   **Effect:** Strengthened both. It massively expanded the state's role in addressing historical injustices, a core function of a modern Leviathan. It simultaneously empowered a vast segment of civil society (victims' organizations) by giving them legal standing, political voice, and a formal claim on the state.\n*   **The Final Peace Accord with the FARC (2016):** The culmination of four years of negotiations in Havana, this event formally ended the 50-year war between the Colombian state and the FARC-EP, leading to the demobilization of the western hemisphere's largest guerrilla army.\n    *   **Effect:** Dramatically strengthened the state by removing its primary military challenger and creating the potential to establish a monopoly on force in vast new territories. It also aimed to strengthen society through provisions for rural development, political participation for former combatants, and truth and reconciliation commissions.\n*   **The \"No\" Vote in the 2016 Peace Plebiscite:** In a national referendum, a narrow majority of Colombian voters rejected the initial peace agreement signed with the FARC.\n    *   **Effect:** A powerful demonstration of societal power. It weakened the executive branch's ability to implement its agenda directly but strengthened society's capacity to check the state, forcing a renegotiation of the accord and revealing deep political polarization.\n*   **The Odebrecht Corruption Scandal Erupts in Colombia (c. 2016-2017):** Revelations emerged that the Brazilian construction giant had paid massive bribes to Colombian officials, implicating multiple presidential campaigns and major infrastructure projects.\n    *   **Effect:** Weakened the state by exposing deep-seated corruption and severely damaging public trust in the political establishment and institutions. It strengthened societal demands for transparency and anti-corruption measures.",
    "2019-2028": "Based on Acemoğlu and Robinson's framework, here are major historical trends and events in Colombia (2019-2028) that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Erosion of State Control in Rural Areas (2019-Present):** Following the partial vacuum left by the 2016 FARC demobilization, the state failed to establish a monopoly on violence in many rural regions. This slow-moving trend saw the consolidation of FARC dissident groups, the ELN, and narco-paramilitary organizations like the Clan del Golfo, who impose their own rules and taxes.\n    *   **Effect:** **Weakened the state** by fragmenting its territorial control and sovereignty, pushing these regions toward an \"Absent Leviathan.\" It also **weakened civil society** by creating a climate of extreme danger for social leaders, environmental activists, and community organizers.\n\n*   **Mass Venezuelan Migration and Integration (2019-Present):** The sustained influx of over 2.5 million Venezuelan migrants created a major demographic and social shift. The state's response, particularly the 2021 Temporary Protection Status, was a significant exercise of administrative power, but the long-term integration process has strained public services.\n    *   **Effect:** **Strengthened the state's** administrative and legal capacity through the registration process, but simultaneously **weakened its** capacity to deliver services like healthcare and education. It has complex effects on society, creating both new forms of solidarity and social friction.\n\n*   **Deepening Political Polarization (2019-Present):** The political landscape became intensely divided between the traditional conservative elite (Uribismo), a fragmented center, and a newly powerful progressive coalition led by Gustavo Petro. This is not a single event but a structural condition that shapes all political and social interactions, making consensus nearly impossible.\n    *   **Effect:** **Weakened the state's** ability to pass and implement major reforms due to institutional gridlock. Simultaneously, it **strengthened societal mobilization** around distinct political identities, fueling both protests and counter-protests.\n\n### Events:\n\n*   **2019 & 2021 National Strikes (\"Paro Nacional\"):** These were discrete, massive, and prolonged waves of street protests, initially against a proposed tax reform but expanding to encompass broad grievances against inequality, police brutality, and the government's handling of the peace process.\n    *   **Effect:** **Significantly strengthened society's** demonstrated power to contest and halt state policy (the tax reform was withdrawn). It **weakened the state's** political authority and revealed the limits of its coercive power against a mobilized populace.\n\n*   **The COVID-19 Pandemic Response (2020-2021):** The national government implemented strict lockdowns, travel bans, and economic relief programs. This was one of the most significant assertions of state-wide regulatory and administrative power in recent history.\n    *   **Effect:** Temporarily **strengthened the state's** direct control over society and the economy. However, the severe economic fallout and perceived inequities in its response later fueled social unrest, thereby strengthening society's motivation to mobilize.\n\n*   **Election of Gustavo Petro (August 2022):** The victory of Colombia's first leftist president was a singular event, channeling the energy of social movements into a project to fundamentally expand the state's role in the economy, healthcare, and pension systems.\n    *   **Effect:** Represents a victory for a powerful segment of **mobilized society**. The administration's subsequent reform agenda is an attempt to **strengthen the state's** capacity and reach, setting up a classic \"Red Queen\" dynamic as powerful societal actors (business guilds, traditional parties) mobilize to check this expansion. This **strengthened both** sides, intensifying their contest.\n\n*   **The \"Total Peace\" (Paz Total) Policy and its Crises (2022-Present):** President Petro's signature policy to simultaneously negotiate with all remaining armed groups is a specific state initiative. Its implementation has been marked by discrete events like the declaration and subsequent collapse of ceasefires with groups like the EMC (FARC dissidents) and the Clan del Golfo.\n    *   **Effect:** The policy is an attempt to **strengthen the state** by establishing legitimate authority. However, each failed negotiation or broken ceasefire publicly demonstrates the **state's weakness** and inability to enforce its will, thereby highlighting the power of non-state armed actors."
  },
  "score_prompt": {
    "1819-1828": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1819-1828. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nColombia during 1819-1828 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1829-1838": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in Colombia (then the central part of Gran Colombia, later New Granada) from 1829-1838 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Persistent Regionalism and Geographic Fragmentation:** The Andean topography and lack of infrastructure created powerful, isolated regional elites (caudillos, landowners). This long-standing condition severely limited the central government's ability to project power, collect taxes, and enforce laws.\n    *   **Effect:** Fundamentally **weakened the state** (creating an \"Absent Leviathan\" in many areas) and **strengthened specific segments of society** (regional strongmen) who acted as the de facto authority.\n*   **Ideological Conflict between Centralism and Federalism:** The core political debate of the era was whether to build a strong, centralized state or a federation of autonomous provinces. This ongoing struggle prevented the consolidation of any single, effective form of governance.\n    *   **Effect:** **Weakened the state** through constant political instability and constitutional uncertainty, while **empowering societal factions** organized around these competing ideologies.\n*   **Struggle over the Power of the Catholic Church:** The Santander administration (1832-1837) initiated liberal reforms to subordinate the Church to the government, particularly in education and clerical appointments (patronato). This challenged the Church's deep-rooted, independent authority within society.\n    *   **Effect:** An attempt to **strengthen the state** by seizing functions from a powerful societal institution. It simultaneously **mobilized and divided society**, strengthening both pro-clerical and anti-clerical factions.\n\n### Events:\n\n*   **The Dissolution of Gran Colombia (1829-1831):** General Páez's secession of Venezuela (1829-30) and Flores's secession of Ecuador (1830) led to the collapse of Bolívar's supranational state project.\n    *   **Effect:** A catastrophic failure of state power that **eliminated the Gran Colombian state**. This event demonstrated that powerful, regionally-based societal forces could successfully defy and break the central government, decisively **strengthening society's power** relative to the (now defunct) state.\n*   **The Presidency of Francisco de Paula Santander and the Constitution of 1832:** Following the collapse, the Republic of New Granada was established with a new constitution and the return of Santander. His administration emphasized the rule of law, fiscal order, and public education.\n    *   **Effect:** A deliberate effort to **strengthen the state** by building its legal-rational and administrative capacity (a \"Shackled Leviathan\"). It also aimed to **strengthen civil society** through education, but its liberal, centralizing nature antagonized powerful traditionalist and regional elements.\n*   **The Sardá Conspiracy (1833):** A failed military coup led by General José Sardá against President Santander. The conspirators were captured, tried, and executed under the law.\n    *   **Effect:** **Strengthened the state** by demonstrating its ability to suppress an internal military threat and enforce its authority through legal, constitutional means rather than just warfare. It was a rare victory for civilian authority over military caudillismo.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1839-1848 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Consolidation of Centralist Political Ideology:** In reaction to the perceived chaos of federalism, the ruling elite increasingly favored a strong, centralized government allied with the Catholic Church to impose order. This intellectual trend provided the justification for increasing state power at the expense of regional autonomy.\n    *   **Effect:** Strengthened the state (ideologically); Weakened society (by delegitimizing demands for regional power).\n*   **Growth of an Export-Oriented Tobacco Economy:** The slow but steady rise of tobacco as a major export commodity began creating a new merchant and landowning class. This group's economic power was independent of the central state bureaucracy and would later form a key pillar of the Liberal party.\n    *   **Effect:** Strengthened society (by creating new, economically powerful social groups).\n*   **Persistence of Regional Caudillismo:** Despite centralist victories, day-to-day power in many regions remained in the hands of local strongmen (*gamonales* or *caudillos*). The central state lacked the institutional capacity to enforce its will, collect taxes, or administer justice consistently at the local level.\n    *   **Effect:** Weakened the state (limited its effective territorial control); Strengthened society (in the form of powerful local elite networks that often operated outside state control).\n\n### Events:\n\n*   **The War of the Supremes (1839-1842):** This civil war began as a regional uprising and escalated into a nationwide conflict between regional caudillos (the \"Supremes\") and the central government. The central government's eventual, brutal victory was a pivotal moment.\n    *   **Effect:** Ultimately strengthened the state (by demonstrating its coercive capacity to crush a massive societal rebellion); Weakened society (by defeating and discrediting regional federalist forces).\n*   **Adoption of the Constitution of 1843:** Written by the victorious centralists after the war, this constitution dramatically increased the power of the executive branch, curtailed civil liberties, limited suffrage, and recentralized political authority that had been granted to provinces.\n    *   **Effect:** Strengthened the state (by legally codifying its authority and coercive power); Weakened society (by restricting political participation and regional autonomy).\n*   **Presidency of Tomás Cipriano de Mosquera (began 1845):** A conservative war hero, Mosquera initiated the first significant state-led economic modernization projects, including promoting steam navigation on the Magdalena River and fiscal reforms. These actions represented the state developing its administrative and economic *capacity*, not just its coercive power.\n    *   **Effect:** Strengthened the state (by enhancing its ability to penetrate society and direct the economy).\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1849-1858 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Radical Federalism and Decentralization:** A consistent political movement during this period aimed to transfer power from the central government in Bogotá to the provinces. This trend dismantled the central state's administrative and fiscal capacity.\n    *   **Effect:** Weakened the state; strengthened society (specifically, regional political and economic elites who gained significant autonomy).\n*   **Economic Liberalization (Laissez-Faire):** The abolition of state-run monopolies (like the tobacco *estanco*), the reduction of tariffs, and the breakup of communal indigenous lands (*resguardos*) represented a sustained shift toward a free-market economy.\n    *   **Effect:** Weakened the state's direct control over the economy and its revenue sources; strengthened society (empowering private merchants, exporters, and large landowners).\n*   **Anticlericalism and Secularization:** The Liberal governments pursued a steady policy of reducing the Catholic Church's influence, including expelling the Jesuits, legalizing divorce, and moving toward a formal separation of church and state.\n    *   **Effect:** Weakened a powerful, traditional pillar of society (the Church); strengthened the state by attempting to establish it as the supreme secular authority.\n\n### Events:\n\n*   **Abolition of Slavery (Law of May 21, 1851):** The government of José Hilario López enacted the definitive abolition of slavery. This was a direct intervention by the central government into long-standing property rights and social structures.\n    *   **Effect:** Strengthened the state by demonstrating its capacity to enforce a fundamental social transformation against the will of a powerful segment of society (slave-owning elites).\n*   **The Constitution of 1853:** This new constitution was a radical document that established universal direct male suffrage, separation of church and state, and extreme administrative decentralization, making provincial governors elected officials rather than presidential appointees.\n    *   **Effect:** Significantly weakened the central state's power while dramatically strengthening society by expanding the franchise and embedding regional autonomy in the nation's highest law.\n*   **The Military Coup of José María Melo (1854):** A faction of the army, allied with artisan societies in Bogotá who were harmed by free-trade policies, staged a coup. The coup was defeated by a coalition of Liberal and Conservative elites.\n    *   **Effect:** The coup's failure ultimately strengthened the established state's monopoly on force and demonstrated the power of elite societal coalitions to defend a state order that served their interests.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Colombia from 1859-1868 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Ascendancy of Radical Liberal Ideology:** The period was dominated by an ideology that championed extreme federalism, individual liberties, and anti-clericalism. This intellectual trend provided the justification for dismantling central authority in favor of regional autonomy.\n    *   **Effect:** Fundamentally **weakened the central state** by design and **strengthened society**, primarily by empowering regional elites and local political structures over the national government.\n\n*   **Economic Liberalization and *Desamortización*:** The ongoing process of seizing and auctioning vast landholdings from the Catholic Church transferred enormous wealth and influence. This created a new class of Liberal-aligned landowners and weakened the Church, which had been a rival power center to the state.\n    *   **Effect:** **Weakened a key institution of civil society (the Church)** while **strengthening another part of society (new economic elites)**. It also provided a short-term fiscal boost to the nascent Liberal state.\n\n*   **Consolidation of Regional Caudillismo:** The weakness of the central government allowed regional political and military strongmen (*caudillos*) to entrench their power. These leaders commanded private armies and exercised de facto sovereignty, challenging the state's monopoly on violence.\n    *   **Effect:** Profoundly **weakened the central state** and **strengthened a fragmented and militarized civil society**, leading to persistent instability and preventing the emergence of a broad-based, unified society.\n\n### Events:\n\n*   **The Colombian Civil War (1860-1862):** Liberal General Tomás Cipriano de Mosquera led a successful military rebellion against the conservative central government of the Granadine Confederation, ultimately dissolving it.\n    *   **Effect:** A direct event that **destroyed the existing state** and demonstrated the **superior power of a mobilized segment of society** (in this case, a coalition of regional armies) over the national army.\n\n*   **The Rionegro Convention and Constitution of 1863:** The victorious Liberals drafted a new constitution creating the \"United States of Colombia.\" It established nine \"sovereign states,\" a tiny central army, a two-year presidential term with no immediate re-election, and absolute rights of free press, speech, and bearing arms.\n    *   **Effect:** Institutionally codified the extreme **weakening of the central state** to the point of near impotence and constitutionally **strengthened both individual liberties and the power of regional governments (society)**.\n\n*   **Mosquera's Decrees Seizing Church Assets (1861):** As provisional president during the war, Mosquera issued decrees for the *desamortización de bienes de manos muertas*, ordering the expropriation of all Church property.\n    *   **Effect:** A decisive action by a state actor that **dramatically weakened a powerful institution in civil society (the Church)**, stripping it of its economic power and political influence. This simultaneously **strengthened the state** by eliminating a rival and seizing its wealth.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\nBased on the framework in *The Narrow Corridor*, here are the major historical trends and events in Colombia from 1869-1878 that affected the balance of power between the state and society. This period, known as the \"Radical Olympus,\" was defined by the hyper-federalist Rionegro Constitution of 1863, which deliberately created a weak central state.\n\n**Trends:**\n\n*   **Radical Liberal Federalism:** The ongoing implementation of the 1863 Rionegro Constitution created a political system with an intentionally weak central government and nine powerful \"sovereign states,\" each with its own army and laws. This institutional arrangement was the defining trend of the era.\n    *   **Effect:** Massively **weakened the central state** and simultaneously **strengthened societal power** by devolving it to regional political and economic elites, effectively creating multiple power centers that constantly challenged federal authority.\n\n*   **Secularization and Laicizing Education:** The Radical Liberal governments pursued a sustained policy of reducing the Catholic Church's influence. This included subordinating the Church to civil law (1874) and, most importantly, attempting to establish a national, compulsory, and secular public education system, starting with the decree of 1870.\n    *   **Effect:** This was a direct attempt to **strengthen the state's** capacity to shape citizens and create a national identity, while simultaneously **weakening a core pillar of societal power** (the Church). The intense resistance it generated, however, demonstrated the enduring strength of that societal power.\n\n*   **Growth of Coffee Exports:** While not yet the dominant force it would become, the 1870s saw the steady expansion of coffee cultivation, particularly in the western highlands. This created a new class of landowners and merchants whose wealth was independent of the central state in Bogotá.\n    *   **Effect:** **Strengthened specific segments of society** (regional economic elites) by providing them with independent resources, further fragmenting power and making central state control more difficult.\n\n**Events:**\n\n*   **The Organic Decree on Public Primary Instruction (1870):** President Eustorgio Salgar's government decreed a nationwide system of free, compulsory, and non-religious primary education. This act was the central policy initiative of the Radical government during this period.\n    *   **Effect:** A discrete state action intended to **strengthen the state's** long-term power over social and cultural formation at the direct expense of the Church, a key societal actor. It was the primary catalyst for the major conflict of the decade.\n\n*   **The Civil War of 1876-1877 (The \"War of the Schools\"):** Sparked by conservative and clerical opposition to the 1870 education decree, the Conservative-controlled states of Antioquia and Tolima declared war on the federal government. The war was bloody and consumed the nation for over a year.\n    *   **Effect:** This event dramatically exposed the **weakness of the central state**, which struggled to put down the rebellion. It demonstrated the immense power of mobilized society (the Church and regional elites) to contest state authority with military force, showing that Colombia was far from the \"corridor\" and closer to an \"Absent Leviathan\" where societal factions could overpower the state.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\nBased on the framework in *The Narrow Corridor*, here are the major trends and events in Colombia from 1879-1888 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Political Exhaustion with Federalism:** The extreme federalism of the 1863 Rionegro Constitution led to persistent political instability and nine civil wars. By the 1880s, a growing coalition of moderate Liberals and Conservatives viewed this system as untenable, creating a powerful political momentum for centralization and order.\n    *   **Effect:** This trend weakened both the existing weak federal state and the regional societal elites who benefited from its fragmentation, paving the way for a new, stronger state.\n*   **Rise of the \"Regeneration\" Ideology:** Led by President Rafael Núñez, this intellectual and political movement advocated for \"scientific peace and administrative centralization.\" It systematically delegitimized the Radical Liberals' federalist and anti-clerical project, building an ideological foundation for a powerful central government allied with the Catholic Church.\n    *   **Effect:** Strengthened the political forces aiming to build a more powerful central state, while weakening the societal power of the Radical Liberals who defended the old order.\n*   **Economic Volatility from Export Booms:** The collapse of export booms in tobacco and quinine in the late 1870s and early 1880s weakened the fiscal capacity of the federal government and exacerbated regional tensions, further highlighting the state's inability to manage the economy or project power.\n    *   **Effect:** Weakened the existing federal state, making it appear ineffective and increasing the appeal of a new, centralized model.\n\n### Events:\n\n*   **The Colombian Civil War of 1884-1885:** Radical Liberals from Santander and other states rebelled against the centralizing policies of President Núñez. The rebellion was decisively crushed by the national government's forces.\n    *   **Effect:** A massive strengthening of the state. It militarily defeated the most powerful segment of society (regional liberal elites and their militias) that opposed centralization, eliminating the primary check on its power.\n*   **Promulgation of the 1886 Constitution:** Following the war, Núñez's government replaced the 1863 constitution. The new charter abolished the federal system, renamed the country the Republic of Colombia, created a powerful, centralist presidency, established a national army, and ended the separation of church and state.\n    *   **Effect:** Fundamentally and dramatically strengthened the state by rewriting the institutional rules in its favor. It simultaneously weakened the power of regional society by stripping sovereign states of their autonomy.\n*   **The Concordat of 1887:** This treaty with the Vatican made Catholicism the official religion, gave the Church control over public education, and granted it special legal privileges.\n    *   **Effect:** Strengthened the state by providing it with a powerful, nationwide institutional and ideological ally. It also immensely strengthened a specific component of civil society (the Catholic Church) by embedding it within the state apparatus, at the expense of secular civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\nBased on the framework in *The Narrow Corridor*, here are the major trends and events in Colombia from 1889-1898 that affected the balance of power between the state and society. This period is the height of the *Regeneración*, a conservative, centralizing project that dramatically shifted this balance.\n\n### Trends:\n\n*   **Consolidation of the 1886 Constitution:** This slow-moving institutional trend was the defining feature of the era. The new constitution dismantled the previous federalist system, creating a powerful, unitary, and centralized state. It explicitly fused the state with the Catholic Church, making Catholicism the state religion and giving the Church control over education.\n    *   **Effect:** Massively **strengthened the state** by centralizing fiscal, military, and political power. It simultaneously **weakened civil society** by suppressing regional autonomy, political pluralism (especially for the Liberal party), and secular thought.\n\n*   **Expansion of Coffee Cultivation:** The rapid growth of coffee as the country's primary export created a new, powerful economic class of landowners and merchants. This trend tied Colombia's economy, and thus the state's fiscal health (via tariffs), to volatile international markets.\n    *   **Effect:** Ambiguous. It **strengthened a segment of society** (the coffee elite), giving them economic power that could potentially be used to influence or challenge the state. However, it also gave the state a new, potent source of revenue that could enhance its capacity, creating a dependency between the two.\n\n*   **Development of National Infrastructure (Railroads & Telegraphs):** While limited, the continued construction of railway lines and telegraph networks, controlled by the central government, was a key trend in state-building. These technologies allowed for faster communication and deployment of the national army.\n    *   **Effect:** **Strengthened the state** by increasing its ability to project power, suppress regional dissent, and integrate the national territory under central control.\n\n### Events:\n\n*   **The Liberal Rebellion of 1895:** Disenfranchised by the *Regeneración* government, the Liberal party launched a short-lived civil war. The national army, professionalized under the new constitution, swiftly and decisively crushed the rebellion.\n    *   **Effect:** The rebellion was an expression of **societal power** attempting to resist the state. Its decisive failure and the subsequent repression massively **strengthened the state**, demonstrating its newfound coercive capacity and deterring further opposition for a time.\n\n*   **Death of President Rafael Núñez (1894):** The death of the primary architect of the *Regeneración* led to the full presidency of his vice president, the more dogmatic and intransigent Miguel Antonio Caro. Caro intensified the project's authoritarian and exclusionary aspects.\n    *   **Effect:** **Strengthened the state's** ideological rigidity and centralizing character while further alienating and **weakening the formal political power of opposition society** (Liberals and moderate Conservatives).\n\n*   **Collapse of International Coffee Prices (c. 1897-1898):** After a period of high prices, the global coffee market crashed. This had a devastating impact on the Colombian economy, slashing export revenues and government income from tariffs.\n    *   **Effect:** **Weakened the state** by crippling its finances and ability to function. It also **weakened a key segment of society** (the coffee elite), creating economic desperation that would fuel the political crisis leading to the War of a Thousand Days in 1899.\n\n*   **The \"Law of the Horses\" (Ley 61 de 1888):** Though enacted just before this period, its application throughout the 1890s was a critical tool. This law granted the executive extraordinary powers to suppress press freedom and imprison political opponents without trial, ostensibly to prevent threats to public order.\n    *   **Effect:** An event-like application of a legal tool that vastly **strengthened the state's** repressive power and **weakened society's** ability to organize, dissent, and hold the government accountable.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1899-1908 that affected the balance of power between the state and society.\n\n### Trends:\n*   **Economic Collapse and State-Led Recovery:** The hyperinflation, destruction of infrastructure, and collapse of production during the Thousand Days' War was a slow-moving economic crisis. The subsequent recovery under President Rafael Reyes was driven by state intervention, fiscal centralization, and the promotion of exports like coffee.\n    *   **Effect:** The collapse initially weakened both the state (destroying its tax base) and society (impoverishment). The state-led recovery materially **strengthened the state** by giving it greater control over the national economy and new sources of revenue.\n*   **Professionalization of the Military:** Following the civil war, the Reyes administration began a sustained effort to transform the army from a partisan militia into a professional, national institution, including the founding of a military academy (Escuela Militar de Cadetes) in 1907.\n    *   **Effect:** This trend fundamentally **strengthened the state** by building its coercive capacity and its monopoly on violence, weakening the ability of regional strongmen and partisan factions within society to challenge it with force.\n*   **Rise of Technocratic Centralization:** The post-war political climate created a consensus among elites for \"less politics, more administration.\" This trend saw the government prioritize technical expertise, infrastructure projects (especially railways), and fiscal centralization over partisan debate.\n    *   **Effect:** This ideological and institutional shift **strengthened the state** by increasing its administrative capacity and legitimacy as a purveyor of \"progress,\" while simultaneously weakening the role of political parties and Congress as arenas of societal power.\n\n### Events:\n*   **The Thousand Days' War (1899-1902):** A brutal civil war between the ruling Conservatives and the opposition Liberals that devastated the country. The state lost control over vast territories to Liberal guerrillas and Conservative warlords.\n    *   **Effect:** This event catastrophically **weakened the state**, shattering its monopoly on violence and leading to its near-total collapse (an \"Absent Leviathan\" in many regions). It simultaneously empowered armed factions within **society** to directly challenge the state, though it destroyed peaceful civil society.\n*   **The Separation of Panama (November 1903):** With the backing of the United States, Panama declared its independence from Colombia. The Colombian state was militarily and financially incapable of preventing the secession.\n    *   **Effect:** This was the ultimate demonstration of the **state's weakness** and lack of sovereignty. Paradoxically, the national humiliation it caused created a powerful consensus within **society** for the need to build a strong, modern state, paving the way for the authoritarian state-building project that followed.\n*   **Assumption of Dictatorial Powers by President Reyes (1904-1905):** Faced with opposition from Congress, President Reyes dissolved it in 1904 and convened a hand-picked National Assembly in 1905 that granted him sweeping powers and extended his term.\n    *   **Effect:** This event dramatically **strengthened the state** (specifically the executive branch) at the direct expense of societal institutions of control. It weakened organized **society's** ability to shackle the executive, marking a decisive shift from an \"Absent Leviathan\" toward a \"Despotic Leviathan.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Colombia from 1909-1918 that affected the power of the state and civil society.\n\n### Trends:\n\n*   **Consolidation of the Coffee Economy:** The rapid expansion of coffee cultivation, particularly by small and medium-sized producers in the western departments (Antioquia, Caldas), created an economically independent class. This was a slow-moving economic and demographic shift.\n    *   **Effect:** **Strengthened society** by creating a new, powerful interest group outside the traditional landed oligarchy, which demanded infrastructure, stable property rights, and a more responsive government. It also **strengthened the state** by providing a stable and growing source of tax revenue to fund bureaucracy and public works.\n\n*   **The \"Republican Hegemony\" (Hegemonía Republicana):** This was the dominant political trend of the period, a reaction against the partisan violence of the Thousand Days' War (1899-1902). It was characterized by attempts at consensus-building, political reconciliation, and the inclusion of moderate members of the opposition Liberal Party in Conservative-led governments.\n    *   **Effect:** **Strengthened the state** by increasing its legitimacy and stability, allowing it to govern without constant threat of civil war. It also **strengthened society** by creating a more open political space for debate and competition, encouraging the development of non-violent political organization.\n\n*   **Nascent Labor Organization:** Driven by growth in transportation (ports, railways) and early industry, this period saw the first significant formation of mutual aid societies and trade unions (e.g., the 1918 strike by workers of the Tropical Oil Company). This was a gradual process of social organization.\n    *   **Effect:** **Strengthened society** by creating a new, organized force capable of collective action and making demands on both private capital and the government, thereby challenging the established power structure.\n\n### Events:\n\n*   **Election of Carlos E. Restrepo (1910):** Restrepo's election marked the formal beginning of the Republican Hegemony. His administration actively pursued electoral reform (providing for minority representation), fiscal austerity, and a reduction of presidential power, deliberately moving away from the authoritarianism of the preceding regime.\n    *   **Effect:** **Strengthened the state’s** institutional framework and predictability while simultaneously attempting to \"shackle\" it by law. This also **strengthened society** by empowering the legislature and opposition parties.\n\n*   **Signing of the Urrutia-Thomson Treaty (1914):** This treaty settled the diplomatic conflict with the United States over its role in Panama's secession. Though not ratified by the U.S. until 1921, its signing marked a crucial turning point. The promise of a $25 million indemnity was a massive potential windfall for the Colombian government.\n    *   **Effect:** Prospectively **strengthened the state** immensely by providing it with the future financial resources to centralize power, build critical infrastructure (especially railways), and expand its bureaucratic capacity far beyond previous levels.\n\n*   **Outbreak of World War I (1914):** As a discrete external shock, the war immediately disrupted international trade and credit markets. Colombia’s export economy, heavily reliant on coffee sales to Europe, was thrown into a severe crisis.\n    *   **Effect:** Initially **weakened both the state and society.** The state suffered a fiscal crisis due to collapsing trade revenues. Export-oriented sectors of society (coffee growers, merchants) faced economic ruin. This shock forced a reorientation of the economy toward the United States, altering power dynamics for decades to come.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1919-1928 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The \"Dance of the Millions\" (Danza de los Millones):** A sustained economic boom fueled by high coffee prices and a massive influx of foreign loans and investment, primarily from the United States. This trend **strengthened the state** by providing unprecedented financial resources for public works and administration, but it also **strengthened society** by fostering the growth of an urban working class and a new middle class, creating new venues for social organization.\n*   **Growth of Organized Labor:** The economic expansion created new industrial enclaves (oil, transport, plantations) that became centers for unionization. This slow, steady rise of organized labor represented a clear **strengthening of society**, as it created a new power base capable of collective action and making demands on both capital and the government.\n*   **Infrastructure-led State Building:** The government used its new wealth to dramatically expand railroads, ports, and roads. This long-term project **strengthened the state** by increasing its ability to project military power, collect taxes, and integrate the national economy, extending its reach into previously isolated regions.\n\n### Events:\n\n*   **Ratification of the Thomson-Urrutia Treaty (1922):** This discrete diplomatic event, which provided Colombia with a $25 million indemnity from the U.S. for the loss of Panama, unlocked the \"Dance of the Millions.\" It directly **strengthened the state** by providing a massive capital injection and normalizing relations with the world's dominant financial power.\n*   **The Kemmerer Mission (1923):** An event in which a team of American financial experts restructured Colombia's fiscal and monetary institutions. The mission's success in establishing the Banco de la República (central bank) and a modern national budget system was a pivotal moment that dramatically **strengthened the state** by increasing its administrative and economic capacity.\n*   **The Banana Zone Strike (1928):** A massive strike by thousands of United Fruit Company workers demanding better conditions. The strike itself demonstrated the growing **power of society** to organize and disrupt the economy. However, the state's response—declaring a state of siege and using the military to violently suppress the strike (the \"Banana Massacre\" of December 1928)—was a brutal assertion of the **state's coercive power**, weakening this specific social movement and demonstrating the state’s willingness to side with capital.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n1909-1918: <4.5, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Colombia from 1929-1938 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Rise of Organized Labor:** The decade saw the growth and legal recognition of trade unions, particularly in new industries and on large plantations. This was a slow process of organization, mobilization, and negotiation, encouraged by Liberal Party policies.\n    *   **Effect:** **Strengthened civil society** by creating a new, organized power center capable of making demands on both private capital and the state, a key element of the \"Red Queen\" effect.\n\n*   **Expansion of State Bureaucracy and Fiscal Capacity:** President Alfonso López Pumarejo's \"Revolución en Marcha\" pursued an explicit state-building project. This involved creating new agencies (e.g., for land reform), professionalizing the civil service, and, most importantly, implementing tax reforms that introduced a progressive income tax.\n    *   **Effect:** **Strengthened the state** by increasing its financial resources and its ability to intervene in the economy and society, moving it away from an \"Absent Leviathan.\"\n\n*   **Secularization and State Control over Education:** The Liberal governments actively worked to reduce the Catholic Church's long-standing dominance over public education. This trend involved building public schools and promoting a secular curriculum, challenging the Church's role as the primary moral and educational authority.\n    *   **Effect:** **Strengthened the state** by giving it a powerful tool for shaping citizenship and national identity, while simultaneously **weakening a traditional pillar of civil society** (the Church).\n\n*   **Early Import Substitution Industrialization (ISI):** Spurred by the global depression, which made imports more expensive, Colombia began a slow shift toward domestic industrial production. This fostered the growth of a new urban industrialist class and a larger urban proletariat.\n    *   **Effect:** **Strengthened and diversified civil society** by creating new economic and social groups with interests distinct from the traditional landowning coffee elite, leading to new political dynamics.\n\n### Events:\n\n*   **The Onset of the Great Depression (1929-1932):** The collapse of global coffee prices created a severe economic and fiscal crisis in Colombia. This delegitimized the ruling Conservative Party, which had overseen the preceding boom, and fueled widespread social unrest.\n    *   **Effect:** **Weakened the state** (initially, through fiscal crisis) and **empowered societal opposition**, leading directly to the political turnover of 1930.\n\n*   **Election of Enrique Olaya Herrera (1930):** This election ended 44 years of Conservative Party rule (the \"Conservative Hegemony\") and peacefully transferred power to the Liberal Party. It was a pivotal moment of political change.\n    *   **Effect:** **Strengthened civil society's** power by demonstrating its ability to produce fundamental political change through electoral means, opening the door for a state more responsive to new social demands.\n\n*   **The Colombia-Peru War (Leticia Conflict, 1932-1933):** A brief border war with Peru over territory in the Amazon. The conflict generated a surge of national unity and popular support for strengthening the military.\n    *   **Effect:** **Strengthened the state** by legitimizing increased military spending, national taxation, and central government authority under the banner of national defense.\n\n*   **Constitutional Reform of 1936:** The centerpiece of López Pumarejo’s presidency, this single legislative act enshrined major changes. It formally established that property has a \"social function\" (paving the way for land reform), guaranteed the right to strike, and further separated church and state.\n    *   **Effect:** **Massively strengthened the state** by giving it a new constitutional mandate to intervene in the economy and regulate property. It also **formally strengthened a key segment of civil society** (organized labor), empowering it to contest the power of economic elites.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n1909-1918: <4.5, 6.8>\n1919-1928: <5.5, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Colombia from 1939-1948 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Accelerated Urbanization and Industrialization:** Spurred partially by WWII-era import substitution, cities like Bogotá, Medellín, and Cali grew rapidly. This slow-moving demographic and economic shift created a concentrated urban working class and a new middle class, distinct from the traditional rural peasantry.\n    *   **Effect:** **Strengthened society** by creating a new social base for political mobilization, empowering labor unions (like the CTC), and fueling populist movements outside the control of traditional elites.\n\n*   **Deepening Political Polarization:** Throughout the 1940s, the rhetoric and actions of the Liberal and Conservative parties became increasingly sectarian and violent, especially in rural areas. This was a gradual poisoning of the political well, where party identity became paramount and intolerant of opposition.\n    *   **Effect:** **Weakened both.** It fractured society into warring partisan factions, undermining collective action. It also weakened the state's legitimacy and its ability to act as a neutral arbiter, eroding its authority and capacity to enforce laws impartially.\n\n*   **The Rise of Gaitanismo:** The populist movement of Jorge Eliécer Gaitán was not a single event but a trend that built throughout the mid-1940s. He mobilized masses of urban and rural poor who felt excluded from the political system, challenging the leadership of his own Liberal party and the Conservatives.\n    *   **Effect:** **Strengthened society** by organizing and giving a powerful political voice to previously marginalized groups, increasing their capacity to make demands on the state and contest the power of traditional elites.\n\n### Events:\n\n*   **1944 Pasto Coup Attempt:** A faction of the military in the city of Pasto briefly captured President Alfonso López Pumarejo in a failed coup d'état. While unsuccessful, it was a direct challenge to civilian authority.\n    *   **Effect:** **Weakened the state** by revealing deep divisions within its own coercive apparatus and demonstrating that its monopoly on power was vulnerable to internal military threats.\n\n*   **1946 Presidential Election:** The Liberal Party, deeply divided, ran two candidates (Gabriel Turbay and Jorge Eliécer Gaitán), splitting their majority vote. This allowed the Conservative candidate, Mariano Ospina Pérez, to win the presidency with only a plurality of the vote, ending 16 years of Liberal rule.\n    *   **Effect:** **Weakened the state** by installing a government with a weak popular mandate and triggering a period of intense partisan purging within the state bureaucracy, further undermining its institutional capacity and neutrality.\n\n*   **April 9, 1948: The Assassination of Gaitán and the Bogotazo:** The assassination of the immensely popular Gaitán in Bogotá triggered a spontaneous and massive popular uprising that destroyed the city center and led to thousands of deaths.\n    *   **Effect:** **Massively weakened the state.** This event demonstrated the state's catastrophic failure to maintain order in its own capital. It marked the definitive collapse of the state's monopoly on violence, shattering its authority and plunging the country into the decade of civil war known as *La Violencia*, a clear example of a nation falling out of the \"Narrow Corridor.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n1909-1918: <4.5, 6.8>\n1919-1928: <5.5, 7.8>\n1929-1938: <6.8, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1949-1958 that affected the power of the state and society. This period, known as *La Violencia*, is a classic example of a society falling out of the \"narrow corridor\" into a state of near-anarchy where both state and society are fractured and locked in conflict.\n\n### Trends:\n\n*   **Intensification and Fragmentation of *La Violencia***: The ongoing, low-intensity civil war between Liberal and Conservative partisans escalated dramatically after 1949. This was not a single event but a pervasive condition of rural life.\n    *   **Effect**: Fundamentally **weakened the state** by shattering its monopoly on legitimate violence across vast territories. It simultaneously **weakened civil society** by channeling its energy into destructive, partisan conflict rather than productive constraint on the state, destroying social trust and local institutions.\n*   **Politicization of State Institutions**: The national police, local judiciary, and bureaucracy were purged of Liberal sympathizers and staffed with Conservative partisans, particularly under President Laureano Gómez (1950-1953).\n    *   **Effect**: **Weakened the state** by destroying its impartiality and legitimacy. The state was no longer seen as a neutral arbiter but as a weapon of one faction, encouraging opponents to reject its authority entirely and take up arms.\n*   **Proliferation of Non-State Armed Groups**: In response to state-sanctioned violence and the breakdown of order, both Liberal guerrilla groups and Conservative paramilitary bands (*pájaros*) formed and operated with impunity.\n    *   **Effect**: Drastically **weakened the state** by creating parallel sources of power and authority that directly challenged its sovereignty. It also represented a mutation of society's power—strengthening armed factions while **weakening broader civil society** by replacing political discourse with armed struggle.\n*   **Forced Internal Displacement**: The violence drove hundreds of thousands of Colombians from the countryside into cities. This was one of the largest internal migrations in the country's history.\n    *   **Effect**: **Weakened society** by atomizing rural communities and destroying traditional social networks. While it did not immediately create a stronger urban civil society, it fundamentally altered the country's demographic landscape, presenting a long-term challenge to the **state's** weak capacity to provide urban services.\n\n### Events:\n\n*   **Closure of Congress (November 1949)**: Following a state of siege declaration and a boycotted presidential election, the Conservative government of Mariano Ospina Pérez closed Congress, which had a Liberal majority.\n    *   **Effect**: Significantly **weakened the state's** institutional checks and balances, concentrating power in an increasingly despotic executive. This action eliminated a key channel for society to constrain the state, fueling extralegal opposition.\n*   **The Military Coup of General Gustavo Rojas Pinilla (June 13, 1953)**: With widespread support from both Conservative and Liberal elites tired of the violence under Laureano Gómez, the military seized power.\n    *   **Effect**: Initially **strengthened the state’s** coercive capacity and ability to impose order. However, it did so by dissolving democratic institutions, thus crushing the power of **society** to participate in or constrain government, moving Colombia out of anarchy and toward a \"Despotic Leviathan.\"\n*   **The National Civic Strike (May 1957)**: A broad coalition of bankers, industrialists, students, workers, and church leaders organized a massive general strike that paralyzed the country and, combined with the military's withdrawal of support, forced Rojas Pinilla from power.\n    *   **Effect**: A dramatic demonstration that **strengthened society**, showcasing its latent power to mobilize as a unified force to depose a dictator when elite and popular interests aligned. It showed society could successfully shackle a despotic state.\n*   **The Bipartisan National Front Pacts (Pact of Benidorm, 1956; Pact of Sitges, 1957)**: Exiled leaders of the Liberal and Conservative parties negotiated a power-sharing agreement to end *La Violencia* and alternate the presidency for 16 years. This was ratified by a national plebiscite in December 1957.\n    *   **Effect**: A move by elite civil society (the political parties) to rebuild and re-legitimize the state. It **strengthened the state** by providing stability and ending partisan warfare, but it did so by creating a political cartel that **weakened broader society's** ability to engage in meaningful political competition for a generation.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n1909-1918: <4.5, 6.8>\n1919-1928: <5.5, 7.8>\n1929-1938: <6.8, 8.5>\n1939-1948: <7.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1959-1968 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The National Front (Frente Nacional) Political System:** This ongoing power-sharing pact (1958-1974) between the two traditional parties (Liberals and Conservatives) was the dominant institutional trend of the era. It ended widespread partisan violence but created an exclusionary and demobilized political system.\n    *   **Effect:** **Strengthened the central state** by guaranteeing elite stability and ending inter-party warfare, allowing for governance. Simultaneously, it **weakened broader civil society** by closing formal channels for political competition, forcing new social movements (students, peasants, labor) outside the established system and eroding democratic accountability.\n\n*   **Rural-to-Urban Migration:** A continuation and acceleration of demographic shifts driven by the lingering effects of *La Violencia* and limited rural economic opportunities. Cities like Bogotá, Medellín, and Cali grew rapidly.\n    *   **Effect:** **Weakened the state's capacity** to provide services and maintain order in rapidly expanding, often informal urban slums. At the same time, it **weakened traditional rural society** while strengthening new forms of urban social organization (e.g., neighborhood committees, new labor unions) that would later make demands on the state.\n\n*   **Professionalization of the Military and Counter-Insurgency Doctrine:** Under the influence of the U.S. Cold War strategy (e.g., Plan Lazo), the Colombian military was modernized, trained, and reoriented from national defense to internal counter-insurgency.\n    *   **Effect:** **Strengthened the state’s coercive capacity** significantly, giving it a more effective tool to project power and combat internal armed threats. This, in turn, aimed to **weaken specific segments of society** (peasant self-defense leagues and nascent guerrilla groups).\n\n*   **Rise of Organized Peasant Movements:** Spurred by unresolved land tenure issues and the promise of reform, peasant groups began to organize more formally, culminating in the creation of the National Association of Peasant Users (ANUC) in 1967.\n    *   **Effect:** **Strengthened civil society** by creating a powerful, organized national voice for a previously fragmented rural population, capable of making direct demands on the state for land and resources.\n\n### Events:\n\n*   **Agrarian Reform Law of 1961 (Law 135):** A direct response to rural unrest and pressure from the U.S. Alliance for Progress, this law created the Colombian Institute for Agrarian Reform (INCORA) to manage land redistribution.\n    *   **Effect:** A dual impact. It **strengthened the state** by expanding its administrative reach into the countryside and creating a new bureaucratic apparatus. However, its weak and slow implementation in the face of elite opposition also exposed the state's limited power against entrenched landowners, while simultaneously **strengthening peasant society** by providing a legal focus for its mobilization and demands.\n\n*   **The Founding of Guerrilla Movements (1964-1965):** Discrete military and political actions led to the formal establishment of Colombia's main insurgencies. This included the army's attack on the \"Marquetalia Republic,\" which led peasant self-defense groups under Manuel Marulanda to form the FARC (1964), and the founding of the Cuban-inspired ELN (1964).\n    *   **Effect:** **Weakened the state** by directly challenging its monopoly on violence and creating permanent armed challengers to its authority. This simultaneously **strengthened a radical segment of society**, providing an organized, violent alternative for those excluded by the National Front.\n\n*   **Death of Camilo Torres Restrepo (1966):** The death in combat of this radical priest, a sociologist who had joined the ELN, was a highly symbolic event.\n    *   **Effect:** **Weakened the state's legitimacy** among students, intellectuals, and the international left. It **strengthened radical society** by creating a powerful martyr and legitimizing the path of armed struggle for a generation of activists who felt all peaceful avenues for change were closed.\n\n*   **Constitutional Reform of 1968:** A major reform led by President Carlos Lleras Restrepo that modernized the state, centralized economic planning, and gave the executive branch greater power to intervene in the economy.\n    *   **Effect:** **Significantly strengthened the state**, particularly the executive branch, enhancing its technocratic and administrative capacity to direct national development. This came at the expense of other powers, thereby **weakening the relative power of society’s elite actors** (e.g., Congress, regional interest groups) to check the central government.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n1909-1918: <4.5, 6.8>\n1919-1928: <5.5, 7.8>\n1929-1938: <6.8, 8.5>\n1939-1948: <7.5, 4.0>\n1949-1958: <5.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1969-1978 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The \"Bonanza Marimbera\" (Marijuana Boom):** This slow-moving economic trend created a massive, illicit export economy, particularly on the Caribbean coast. It **weakened the state** by fostering corruption, creating a parallel economy beyond its control and taxation, and empowering non-state actors with vast wealth. It simultaneously **strengthened a criminal segment of society**, which used its resources to operate with impunity, pushing many regions toward a state of \"Absent Leviathan.\"\n*   **Expansion and Consolidation of Guerrilla Groups:** While the FARC and ELN existed before 1969, this period saw their territorial consolidation and ideological hardening. This trend fundamentally **weakened the state** by challenging its monopoly on violence and creating regions where the state had no effective presence. It represented the empowerment of an armed, anti-state segment of society.\n*   **Growth of Organized Social Movements:** This period saw the birth and rise of new, powerful civic organizations, most notably the Regional Indigenous Council of Cauca (CRIC, founded 1971) and strengthening labor unions. This trend **strengthened civil society** by creating organized, non-violent platforms to make demands on the state for land, rights, and better wages, demonstrating society's increasing capacity to self-organize and contest state power.\n*   **Erosion of the National Front's Legitimacy:** Though the power-sharing agreement formally ended in 1974, its legacy of a closed, two-party political system continued. The public's growing disillusionment with this elite pact was a slow-moving trend that **weakened the state's legitimacy** and fueled both armed insurgency and non-violent social protest, thereby strengthening societal opposition.\n\n### Events:\n\n*   **The 1970 Presidential Election:** The highly controversial victory of the National Front's Misael Pastrana over the populist former dictator Gustavo Rojas Pinilla was widely seen as fraudulent. This discrete event severely **weakened the state** by delegitimizing its core democratic institutions in the eyes of a large part of the population.\n*   **The Founding of M-19 (c. 1973-74):** In direct response to the perceived electoral fraud of 1970, the \"19th of April Movement\" was formed. This event marked the transformation of political dissent into a new, urban-based armed insurgency, further **weakening the state's** monopoly on force and strengthening anti-state actors within society.\n*   **The National Civic Strike (September 14, 1977):** A massive, coordinated one-day strike organized by the major labor unions paralyzed the country to protest the rising cost of living under President López Michelsen. This event powerfully demonstrated the increased organizational capacity and power of civil society. It **strengthened society** by showing its ability to directly challenge the state's economic agenda on a national scale, while also prompting a hardline security response that would soon strengthen the state's repressive apparatus.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n1909-1918: <4.5, 6.8>\n1919-1928: <5.5, 7.8>\n1929-1938: <6.8, 8.5>\n1939-1948: <7.5, 4.0>\n1949-1958: <5.0, 3.5>\n1959-1968: <5.0, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\nBased on the framework in *The Narrow Corridor*, here are the major trends and events in Colombia from 1979-1988 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The explosion of the narcotics economy:** The consolidation of the Medellín and Cali cartels created a parallel economic and military power. This was a slow-moving trend that built throughout the period, corrupting institutions and funding private armies.\n    *   **Effect:** Massively **weakened the state** by challenging its monopoly on violence, corrupting its officials, and creating a powerful non-state elite. It **strengthened a violent, illicit faction of society** (the cartels) at the expense of broader civil society and the rule of law.\n*   **Intensification and fragmentation of the armed conflict:** Guerrilla groups (FARC, ELN, M-19) expanded their territorial and operational capacity, while new right-wing paramilitary groups emerged, often in alliance with landowners and drug traffickers, to fight them.\n    *   **Effect:** **Weakened the state** by demonstrating its inability to control vast swaths of its territory (a move toward the \"Absent Leviathan\"). It **strengthened armed factions of society**, leading to a fractured, violent societal landscape rather than a unified civil society capable of caging the state.\n*   **Rapid urbanization fueled by rural violence:** A sustained demographic shift saw populations moving from the countryside to cities to escape the conflict, creating large, often informal, urban settlements.\n    *   **Effect:** **Weakened the state's** capacity to provide services and maintain order in rapidly growing cities. It also **reconfigured society**, creating new urban social dynamics and challenges but eroding traditional rural community structures.\n*   **Systematic erosion of state legitimacy:** Pervasive corruption, the state's failure to provide basic security, and its perceived capture by elite interests led to a deep decline in public trust in formal institutions like the judiciary, police, and political parties.\n    *   **Effect:** **Weakened the state's** authority and its social contract with the populace. This **fragmented society** by encouraging citizens to seek justice, security, and economic opportunity from non-state actors like guerrillas, paramilitaries, or cartels.\n\n### Events:\n\n*   **The assassination of Justice Minister Rodrigo Lara Bonilla (April 1984):** The Medellín Cartel murdered the minister who was leading the charge against them, demonstrating that no state official was safe.\n    *   **Effect:** A stark event that **weakened the state** by showing its vulnerability to non-state actors. The state’s subsequent declaration of war on the cartels was an attempt to reassert power, but the assassination itself was a symbol of its weakness.\n*   **The Palace of Justice Siege (November 1985):** The M-19 guerrilla group seized the Supreme Court building, and the military retaliated with a brutal assault that killed over 100 people, including half of the Supreme Court justices.\n    *   **Effect:** **Dramatically weakened the state** by exposing deep internal fractures and the military's willingness to destroy one branch of government (the judiciary) to defeat a societal challenger. It also **weakened civil society** by physically eliminating a core institution of oversight and the rule of law.\n*   **The creation of the Patriotic Union (UP) and the start of its extermination (1985-onward):** A political party was formed as part of a peace process with the FARC to allow for legal political participation. Almost immediately, its members, mayors, and presidential candidates began to be systematically assassinated by paramilitary groups, drug traffickers, and members of the state security forces.\n    *   **Effect:** This campaign **weakened civil society** by violently closing a channel for peaceful political engagement and liquidating a generation of leftist social leaders. It **weakened the state's democratic legitimacy**, exposing its inability or unwillingness to protect political opposition.\n*   **The assassination of Guillermo Cano Isaza (December 1986):** The editor of the newspaper *El Espectador*, a leading voice against the drug cartels, was murdered by hitmen from the Medellín Cartel.\n    *   **Effect:** **Weakened civil society** by directly attacking the free press, a key institution for holding power accountable. It demonstrated the state's failure to protect fundamental democratic pillars, further **weakening its authority**.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n1909-1918: <4.5, 6.8>\n1919-1928: <5.5, 7.8>\n1929-1938: <6.8, 8.5>\n1939-1948: <7.5, 4.0>\n1949-1958: <5.0, 3.5>\n1959-1968: <5.0, 5.5>\n1969-1978: <6.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Colombia from 1989-1998 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The expansion of paramilitary groups:** The growth and consolidation of right-wing paramilitary forces, culminating in the creation of the United Self-Defense Forces of Colombia (AUC) in 1997. This was a slow-moving process of armed groups seizing territorial control, often with the collusion of elements within the state's military and political class.\n    *   **Effect:** Weakened the state's monopoly on violence and its legitimacy. Brutally repressed and **weakened civil society** (labor unions, activists, community leaders) in the regions they controlled.\n\n*   **The military and territorial growth of guerrilla insurgencies:** Throughout this period, the FARC and ELN expanded their military capacity and control over vast rural areas, financed heavily by the drug trade, kidnapping, and extortion. This was not a single battle but a steady encroachment on state authority.\n    *   **Effect:** Fundamentally **weakened the state** by creating a parallel, armed authority that challenged its sovereignty. It also subjugated and **weakened independent civil society** in these territories.\n\n*   **Institutional decentralization:** Following the 1991 Constitution, a gradual process began of devolving political power and fiscal resources to departmental and municipal governments.\n    *   **Effect:** In theory, this **strengthened society** by increasing local participation and accountability. In practice, in areas with a weak central state presence, this power was often captured by illegal armed actors, thereby **weakening the central state's** control and inadvertently financing its enemies.\n\n*   **Erosion of state legitimacy due to narco-corruption:** While triggered by a specific event (*Proceso 8000*), the resulting institutional crisis and public cynicism became a defining trend of the mid-to-late 1990s.\n    *   **Effect:** Profoundly **weakened the state's** moral authority and its functional capacity, particularly its relationship with the United States. It simultaneously **strengthened a segment of society** (investigative press, judiciary) that sought to hold the executive accountable.\n\n### Events:\n\n*   **The narco-terrorist offensive of 1989:** A series of discrete, high-profile attacks by Pablo Escobar's Medellín Cartel, including the assassination of presidential candidate Luis Carlos Galán, the bombing of the DAS (security service) headquarters, and the bombing of Avianca Flight 203.\n    *   **Effect:** Dramatically exposed the state's inability to protect its own officials and citizens, representing a profound **weakening of the state's** core function of providing security.\n\n*   **The *Séptima Papeleta* (Seventh Ballot) movement and the 1991 Constitution:** A student-led civil society movement in 1990 successfully pushed for a referendum to create a National Constituent Assembly, which drafted a new constitution in 1991.\n    *   **Effect:** A clear instance of **strengthening society**, which successfully mobilized to force a complete overhaul of the state's foundational rules. The resulting constitution aimed to both **strengthen the state** (by making it more legitimate) and **strengthen society** through new tools like the *tutela* (a writ for the protection of constitutional rights).\n\n*   **The death of Pablo Escobar (December 1993):** The killing of the Medellín Cartel leader by a special Colombian police unit (with U.S. support) was a singular event that marked the end of an era of narco-terrorist challenge to the state.\n    *   **Effect:** A significant victory that **strengthened the state** by demonstrating it could, eventually, eliminate a primary challenger to its sovereignty.\n\n*   **The *Proceso 8000* scandal breaks (1994-1995):** The specific event of accusations and evidence emerging that President Ernesto Samper's 1994 campaign had been financed by the Cali Cartel.\n    *   **Effect:** Triggered an immediate and severe crisis of legitimacy that **weakened the state**, particularly the executive branch, at its highest level.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n1909-1918: <4.5, 6.8>\n1919-1928: <5.5, 7.8>\n1929-1938: <6.8, 8.5>\n1939-1948: <7.5, 4.0>\n1949-1958: <5.0, 3.5>\n1959-1968: <5.0, 5.5>\n1969-1978: <6.0, 4.0>\n1979-1988: <4.0, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\nHere are the major trends and events in Colombia from 1999-2008, analyzed through the framework of Acemoğlu and Robinson. This period is defined by the state's dramatic attempt to escape the \"Absent Leviathan\" condition by strengthening its coercive capacity, and society's simultaneous struggle to control that newly empowered state.\n\n### Trends:\n\n*   **Sustained Military Expansion and Professionalization:** Fueled by Plan Colombia (initiated in 2000) and President Uribe’s \"Democratic Security\" policy, this was a slow, multi-year buildup of the state's military and police capacity. It involved massive increases in troop numbers, funding, and technical capabilities (e.g., U.S.-supplied helicopters).\n    *   **Effect:** **Vastly strengthened the state’s** coercive power, allowing it to reclaim territorial control from guerrillas and paramilitaries and move away from being an \"Absent Leviathan.\"\n*   **Massive Internal Displacement:** The intensification of the conflict during this period created one of the world's largest populations of internally displaced persons (IDPs). This was a continuous demographic shift of millions from rural conflict zones to urban centers.\n    *   **Effect:** **Weakened traditional rural civil society** by shattering local communities and norms. Simultaneously, it created new urban social movements and constituencies making novel demands for services and rights on the state, a complex shift in the composition of **society's power**.\n*   **Economic Growth and Foreign Investment:** Improved security conditions led to a sustained period of economic growth and a surge in foreign direct investment, particularly in mining and oil.\n    *   **Effect:** **Strengthened the state** by significantly expanding its tax base and resources. It also **strengthened a specific segment of society**—the business and financial elite—increasing its influence over state policy.\n*   **Growing Judicial Assertiveness:** Building on the 1991 Constitution, institutions like the Constitutional Court and the Supreme Court became increasingly powerful and independent actors throughout this period.\n    *   **Effect:** **Strengthened society’s** institutional power to check the executive branch. These courts frequently challenged the president on issues of human rights, re-election, and the legal framework for paramilitary demobilization, acting as a critical \"shackle\" on the growing Leviathan.\n\n### Events:\n\n*   **Collapse of the Caguán Peace Process (February 2002):** The failure of President Pastrana's three-year negotiation with the FARC created a widespread public mandate for a military solution, leading directly to the election of Álvaro Uribe.\n    *   **Effect:** Decisively shifted the political consensus toward **strengthening the state's military power** at the expense of societal efforts for a negotiated peace.\n*   **Formal Demobilization of the AUC Paramilitaries (2003-2006):** A negotiated process in which the United Self-Defense Forces of Colombia (AUC), a massive paramilitary federation, formally laid down its arms under the Justice and Peace Law.\n    *   **Effect:** A complex event that nominally **strengthened the state's** monopoly on violence by disarming a major non-state actor. However, the flawed process and revelations of state collusion (see Parapolitics) showed the profound weakness and penetration of the state that had allowed the AUC to exist.\n*   **The \"Parapolitics\" Scandal (Erupted c. 2006):** Investigations by the Supreme Court uncovered systematic, high-level collusion between dozens of politicians—many from the president's governing coalition—and the AUC paramilitary groups.\n    *   **Effect:** A powerful assertion of **society's power**, channeled through an independent judiciary and a free press, to hold the political class accountable. It revealed the state's corruption while simultaneously demonstrating society's capacity to challenge it (a classic \"Red Queen\" dynamic).\n*   **The \"False Positives\" Scandal (Revealed in 2008):** It was publicly exposed that Colombian Army units, under pressure to produce high body counts, had systematically murdered thousands of civilians and disguised them as guerrillas killed in combat.\n    *   **Effect:** Exposed the despotic, unaccountable character of the newly strengthened state military, **weakening the state's legitimacy**. The subsequent outcry and investigations, driven by human rights organizations and prosecutors, represented a crucial pushback from **civil society** against the state's brutal overreach.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n1909-1918: <4.5, 6.8>\n1919-1928: <5.5, 7.8>\n1929-1938: <6.8, 8.5>\n1939-1948: <7.5, 4.0>\n1949-1958: <5.0, 3.5>\n1959-1968: <5.0, 5.5>\n1969-1978: <6.0, 4.0>\n1979-1988: <4.0, 2.5>\n1989-1998: <5.5, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in Colombia (2009-2018) that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Rise of Post-Paramilitary/Post-FARC Criminal Groups (BACRIM):** As the state successfully weakened the FARC and major paramilitary structures were dismantled, a slow-moving trend was the mutation of these groups into more fragmented, criminally-focused organizations (e.g., Clan del Golfo).\n    *   **Effect:** Weakened the state's monopoly on violence in specific rural and urban peripheries, challenging its territorial control. It also weakened society by subjecting communities to new forms of extortion and violence, hindering local organization.\n*   **Economic Growth and Formalization:** Driven by a commodities boom in the first half of the period, Colombia saw significant economic growth, a reduction in poverty, and the expansion of its middle class.\n    *   **Effect:** Strengthened the state by increasing tax revenues and its capacity to fund social programs and security. It also strengthened society by creating a larger urban middle class with greater demands for public goods and accountability.\n*   **Judicial and Institutional Strengthening for Accountability:** Following earlier scandals, this period saw a continued trend of the judicial system and independent state agencies (like the Inspector General's Office) investigating high-level corruption and human rights abuses (e.g., the \"false positives\" scandal).\n    *   **Effect:** Strengthened both. It reinforced the \"shackled\" aspect of the state by proving that some internal institutions could hold powerful actors accountable. It empowered civil society (human rights groups, journalists) by validating their claims and creating formal channels for redress.\n*   **Onset of Mass Venezuelan Migration (Accelerating 2016-2018):** The deteriorating situation in Venezuela triggered a massive and sustained flow of migrants and refugees into Colombia.\n    *   **Effect:** Weakened the state by severely straining its capacity to provide social services, healthcare, and security in border regions and major cities. It created complex new challenges for civil society, sometimes fostering solidarity but also social friction.\n\n### Events:\n\n*   **Passage of the Victims and Land Restitution Law (2011):** A landmark piece of legislation passed early in the Santos administration that recognized the existence of an internal armed conflict and sought to provide reparations and land restitution for millions of victims.\n    *   **Effect:** Strengthened both. It massively expanded the state's role in addressing historical injustices, a core function of a modern Leviathan. It simultaneously empowered a vast segment of civil society (victims' organizations) by giving them legal standing, political voice, and a formal claim on the state.\n*   **The Final Peace Accord with the FARC (2016):** The culmination of four years of negotiations in Havana, this event formally ended the 50-year war between the Colombian state and the FARC-EP, leading to the demobilization of the western hemisphere's largest guerrilla army.\n    *   **Effect:** Dramatically strengthened the state by removing its primary military challenger and creating the potential to establish a monopoly on force in vast new territories. It also aimed to strengthen society through provisions for rural development, political participation for former combatants, and truth and reconciliation commissions.\n*   **The \"No\" Vote in the 2016 Peace Plebiscite:** In a national referendum, a narrow majority of Colombian voters rejected the initial peace agreement signed with the FARC.\n    *   **Effect:** A powerful demonstration of societal power. It weakened the executive branch's ability to implement its agenda directly but strengthened society's capacity to check the state, forcing a renegotiation of the accord and revealing deep political polarization.\n*   **The Odebrecht Corruption Scandal Erupts in Colombia (c. 2016-2017):** Revelations emerged that the Brazilian construction giant had paid massive bribes to Colombian officials, implicating multiple presidential campaigns and major infrastructure projects.\n    *   **Effect:** Weakened the state by exposing deep-seated corruption and severely damaging public trust in the political establishment and institutions. It strengthened societal demands for transparency and anti-corruption measures.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n1909-1918: <4.5, 6.8>\n1919-1928: <5.5, 7.8>\n1929-1938: <6.8, 8.5>\n1939-1948: <7.5, 4.0>\n1949-1958: <5.0, 3.5>\n1959-1968: <5.0, 5.5>\n1969-1978: <6.0, 4.0>\n1979-1988: <4.0, 2.5>\n1989-1998: <5.5, 3.0>\n1999-2008: <6.0, 5.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where Colombia stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\nBased on Acemoğlu and Robinson's framework, here are major historical trends and events in Colombia (2019-2028) that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Erosion of State Control in Rural Areas (2019-Present):** Following the partial vacuum left by the 2016 FARC demobilization, the state failed to establish a monopoly on violence in many rural regions. This slow-moving trend saw the consolidation of FARC dissident groups, the ELN, and narco-paramilitary organizations like the Clan del Golfo, who impose their own rules and taxes.\n    *   **Effect:** **Weakened the state** by fragmenting its territorial control and sovereignty, pushing these regions toward an \"Absent Leviathan.\" It also **weakened civil society** by creating a climate of extreme danger for social leaders, environmental activists, and community organizers.\n\n*   **Mass Venezuelan Migration and Integration (2019-Present):** The sustained influx of over 2.5 million Venezuelan migrants created a major demographic and social shift. The state's response, particularly the 2021 Temporary Protection Status, was a significant exercise of administrative power, but the long-term integration process has strained public services.\n    *   **Effect:** **Strengthened the state's** administrative and legal capacity through the registration process, but simultaneously **weakened its** capacity to deliver services like healthcare and education. It has complex effects on society, creating both new forms of solidarity and social friction.\n\n*   **Deepening Political Polarization (2019-Present):** The political landscape became intensely divided between the traditional conservative elite (Uribismo), a fragmented center, and a newly powerful progressive coalition led by Gustavo Petro. This is not a single event but a structural condition that shapes all political and social interactions, making consensus nearly impossible.\n    *   **Effect:** **Weakened the state's** ability to pass and implement major reforms due to institutional gridlock. Simultaneously, it **strengthened societal mobilization** around distinct political identities, fueling both protests and counter-protests.\n\n### Events:\n\n*   **2019 & 2021 National Strikes (\"Paro Nacional\"):** These were discrete, massive, and prolonged waves of street protests, initially against a proposed tax reform but expanding to encompass broad grievances against inequality, police brutality, and the government's handling of the peace process.\n    *   **Effect:** **Significantly strengthened society's** demonstrated power to contest and halt state policy (the tax reform was withdrawn). It **weakened the state's** political authority and revealed the limits of its coercive power against a mobilized populace.\n\n*   **The COVID-19 Pandemic Response (2020-2021):** The national government implemented strict lockdowns, travel bans, and economic relief programs. This was one of the most significant assertions of state-wide regulatory and administrative power in recent history.\n    *   **Effect:** Temporarily **strengthened the state's** direct control over society and the economy. However, the severe economic fallout and perceived inequities in its response later fueled social unrest, thereby strengthening society's motivation to mobilize.\n\n*   **Election of Gustavo Petro (August 2022):** The victory of Colombia's first leftist president was a singular event, channeling the energy of social movements into a project to fundamentally expand the state's role in the economy, healthcare, and pension systems.\n    *   **Effect:** Represents a victory for a powerful segment of **mobilized society**. The administration's subsequent reform agenda is an attempt to **strengthen the state's** capacity and reach, setting up a classic \"Red Queen\" dynamic as powerful societal actors (business guilds, traditional parties) mobilize to check this expansion. This **strengthened both** sides, intensifying their contest.\n\n*   **The \"Total Peace\" (Paz Total) Policy and its Crises (2022-Present):** President Petro's signature policy to simultaneously negotiate with all remaining armed groups is a specific state initiative. Its implementation has been marked by discrete events like the declaration and subsequent collapse of ceasefires with groups like the EMC (FARC dissidents) and the Clan del Golfo.\n    *   **Effect:** The policy is an attempt to **strengthen the state** by establishing legitimate authority. However, each failed negotiation or broken ceasefire publicly demonstrates the **state's weakness** and inability to enforce its will, thereby highlighting the power of non-state armed actors.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.0>\n1829-1838: <4.5, 2.8>\n1839-1848: <3.8, 5.0>\n1849-1858: <5.5, 3.5>\n1859-1868: <6.5, 2.0>\n1869-1878: <7.0, 2.0>\n1879-1888: <4.0, 5.5>\n1889-1898: <2.5, 7.0>\n1899-1908: <2.0, 6.5>\n1909-1918: <4.5, 6.8>\n1919-1928: <5.5, 7.8>\n1929-1938: <6.8, 8.5>\n1939-1948: <7.5, 4.0>\n1949-1958: <5.0, 3.5>\n1959-1968: <5.0, 5.5>\n1969-1978: <6.0, 4.0>\n1979-1988: <4.0, 2.5>\n1989-1998: <5.5, 3.0>\n1999-2008: <6.0, 5.8>\n2009-2018: <7.0, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1819-1828": "{\n  \"society_power\": 3.5,\n  \"state_power\": 3.0,\n  \"key_event\": \"Formation of Gran Colombia and struggle for central control.\",\n  \"reasoning\": \"The new state of Gran Colombia was weak, with a nascent bureaucracy struggling to administer a vast, difficult territory and project authority over powerful regional caudillos. Society's power was also weak, characterized by fragmentation and elite-led factions rather than broad, independent civic institutions capable of holding the state accountable.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1829-1838": "{\n  \"society_power\": 4.5,\n  \"state_power\": 2.8,\n  \"key_event\": \"The dissolution of Gran Colombia.\",\n  \"reasoning\": \"The collapse of Gran Colombia represented a catastrophic failure of state power and a corresponding victory for powerful regional factions within society. While the new state of New Granada under Santander began rebuilding capacity, the period was defined by the state's fragmentation and the empowerment of these factions.\",\n  \"society_change\": 1.0,\n  \"state_change\": -0.2\n}",
    "1839-1848": "{\n  \"society_power\": 3.8,\n  \"state_power\": 5.0,\n  \"key_event\": \"Central government victory in the War of the Supremes (1839-42).\",\n  \"reasoning\": \"The state's decisive victory over regional caudillos in the War of the Supremes, followed by the centralizing Constitution of 1843, significantly increased state power by demonstrating its coercive capacity. This simultaneously weakened society by crushing its most organized challenge to central authority.\",\n  \"society_change\": -0.7,\n  \"state_change\": 2.2\n}",
    "1849-1858": "{\n  \"society_power\": 5.5,\n  \"state_power\": 3.5,\n  \"key_event\": \"The radical federalist Constitution of 1853 decentralizes power.\",\n  \"reasoning\": \"State power collapsed due to radical federalist reforms, culminating in the 1853 Constitution, which systematically decentralized administrative and fiscal authority. Conversely, society's power surged as this constitution introduced universal male suffrage and empowered regional elites, dramatically increasing society's ability to organize and check the central government.\",\n  \"society_change\": 1.7,\n  \"state_change\": -1.5\n}",
    "1859-1868": "{\n  \"society_power\": 6.5,\n  \"state_power\": 2.0,\n  \"key_event\": \"Rionegro Constitution creates an extremely weak federal state.\",\n  \"reasoning\": \"A civil war and the subsequent Rionegro Constitution deliberately dismantled central authority, creating a state with almost no power to project force or enforce its will. This radical federalism transferred power to regional caudillos and sovereign states, a fragmented but potent form of societal power that now completely dominated the national government.\",\n  \"society_change\": 1.0,\n  \"state_change\": -1.5\n}",
    "1869-1878": "{\n  \"society_power\": 7.0,\n  \"state_power\": 2.0,\n  \"key_event\": \"The Civil War of the Schools (1876-77) reveals state weakness.\",\n  \"reasoning\": \"The Radical Liberal constitution kept the central state exceptionally weak, a fact confirmed when societal actors (the Church, regional elites) successfully waged a civil war to resist state education policy, demonstrating society's immense power to contest the state.\",\n  \"society_change\": 0.5,\n  \"state_change\": 0.0\n}",
    "1879-1888": "{\n  \"society_power\": 4.0,\n  \"state_power\": 5.5,\n  \"key_event\": \"The 'Regeneration' creates the centralist Constitution of 1886.\",\n  \"reasoning\": \"The 'Regeneration' movement, victorious in the civil war of 1884-85, created a new constitution that established a powerful, centralized state and a national army. This crushed the power of the regional liberal elites who had previously dominated society, drastically reducing society's ability to constrain the state.\",\n  \"society_change\": -3.0,\n  \"state_change\": 3.5\n}",
    "1889-1898": "{\n  \"society_power\": 2.5,\n  \"state_power\": 7.0,\n  \"key_event\": \"Consolidation of the centralist 1886 Constitution and state power.\",\n  \"reasoning\": \"The state's power grew immensely through the consolidation of the centralizing 1886 Constitution, proven by its ability to decisively crush the 1895 rebellion. Meanwhile, society was weakened by the loss of regional autonomy and the systematic suppression of political opposition and press freedoms.\",\n  \"society_change\": -1.5,\n  \"state_change\": 1.5\n}",
    "1899-1908": "{\n  \"society_power\": 2.0,\n  \"state_power\": 6.5,\n  \"key_event\": \"Thousand Days' War and authoritarian reconstruction under Reyes.\",\n  \"reasoning\": \"The Thousand Days' War shattered the state, whose power was then rebuilt under Reyes's authoritarian, centralizing project. This new despotic state further crushed an already weak civil society, whose institutions like Congress were dissolved.\",\n  \"society_change\": -0.5,\n  \"state_change\": -0.5\n}",
    "1909-1918": "{\n  \"society_power\": 4.5,\n  \"state_power\": 6.8,\n  \"key_event\": \"Republican Hegemony and coffee economy rebuilt state and society.\",\n  \"reasoning\": \"The 'Republican Hegemony' created political stability and space for societal organization, while the burgeoning coffee economy provided a financial base for both a more capable state and a newly empowered class of producers. This moved the state towards greater institutional capacity and pulled society out of its post-war atomization.\",\n  \"society_change\": 2.5,\n  \"state_change\": 0.3\n}",
    "1919-1928": "{\n  \"society_power\": 5.5,\n  \"state_power\": 7.8,\n  \"key_event\": \"The 'Dance of the Millions' fuels state building and labor.\",\n  \"reasoning\": \"A massive influx of foreign capital via the 'Dance of the Millions' and fiscal modernization from the Kemmerer Mission dramatically increased the state's administrative and coercive capacity. Simultaneously, economic growth fostered organized labor, strengthening society's ability to mobilize, although this was brutally checked by the newly empowered state during the 1928 Banana Massacre.\",\n  \"society_change\": 1.0,\n  \"state_change\": 1.0\n}",
    "1929-1938": "{\n  \"society_power\": 6.8,\n  \"state_power\": 8.5,\n  \"key_event\": \"López Pumarejo's 'Revolución en Marcha' and 1936 Constitution.\",\n  \"reasoning\": \"The Liberal 'Revolución en Marcha' dramatically expanded the state's fiscal capacity and constitutional mandate for economic intervention. Simultaneously, this political opening and explicit legal reforms empowered organized labor, strengthening civil society's ability to organize and make demands on the newly powerful state in a classic 'Red Queen' dynamic.\",\n  \"society_change\": 1.3,\n  \"state_change\": 0.7\n}",
    "1939-1948": "{\n  \"society_power\": 7.5,\n  \"state_power\": 4.0,\n  \"key_event\": \"Assassination of Gaitán triggers the Bogotazo and state collapse.\",\n  \"reasoning\": \"The populist Gaitanista movement demonstrated society's immense mobilization capacity, but Gaitán's assassination in 1948 triggered the Bogotazo riots. This event shattered the state's monopoly on violence and revealed its inability to maintain order, causing its power to plummet as the country descended into La Violencia.\",\n  \"society_change\": 0.7,\n  \"state_change\": -4.5\n}",
    "1949-1958": "{\n  \"society_power\": 5.0,\n  \"state_power\": 3.5,\n  \"key_event\": \"La Violencia, the Rojas dictatorship, and the National Front.\",\n  \"reasoning\": \"The state nearly collapsed during La Violencia, then was reconstituted as a military dictatorship, leaving it weak and dependent on elite pacts. Society's power became self-destructive, was suppressed, and then reemerged in the 1957 general strike, though it was severely fractured by the conflict.\",\n  \"society_change\": -2.5,\n  \"state_change\": -0.5\n}",
    "1959-1968": "{\n  \"society_power\": 5.0,\n  \"state_power\": 5.5,\n  \"key_event\": \"National Front pact enables state centralization but radicalizes society.\",\n  \"reasoning\": \"The elite National Front pact ended partisan warfare, enabling significant state modernization and centralization that increased state power. This political exclusion demobilized mainstream society but also fueled the growth of new organized movements like peasants and guerrillas, reconfiguring societal power without a net change.\",\n  \"society_change\": 0.0,\n  \"state_change\": 2.0\n}",
    "1969-1978": "{\n  \"society_power\": 6.0,\n  \"state_power\": 4.0,\n  \"key_event\": \"Rise of guerrillas and drug trade erodes state control.\",\n  \"reasoning\": \"The state's power was significantly weakened by the rise of the drug economy and multiple armed groups (FARC, ELN, M-19), losing its territorial control and legitimacy after the 1970 election. Simultaneously, society's power grew through the organization of both mass social movements, like the 1977 Civic Strike, and these powerful non-state armed actors.\",\n  \"society_change\": 1.0,\n  \"state_change\": -1.5\n}",
    "1979-1988": "{\n  \"society_power\": 4.0,\n  \"state_power\": 2.5,\n  \"key_event\": \"Rise of narco-terrorism and Palace of Justice siege.\",\n  \"reasoning\": \"State power collapsed under the assault of powerful cartels and guerrillas, losing its monopoly on violence and territorial control. Legitimate civil society was decimated by the systematic assassination of journalists, judges, and political opposition, violently closing channels for accountability.\",\n  \"society_change\": -2.0,\n  \"state_change\": -1.5\n}",
    "1989-1998": "{\n  \"society_power\": 5.5,\n  \"state_power\": 3.0,\n  \"key_event\": \"The 1991 Constitution, a product of social mobilization.\",\n  \"reasoning\": \"Society's power grew significantly as the Séptima Papeleta movement successfully forced the creation of the 1991 Constitution. The state remained profoundly weak, its sovereignty contested across vast territories by guerrillas and paramilitaries, though the death of Pablo Escobar represented a key victory against narco-terrorism.\",\n  \"society_change\": 1.5,\n  \"state_change\": 0.5\n}",
    "1999-2008": "{\n  \"society_power\": 6.0,\n  \"state_power\": 5.8,\n  \"key_event\": \"Uribe's 'Democratic Security' policy expands state military capacity.\",\n  \"reasoning\": \"The state's coercive power surged under Plan Colombia and the 'Democratic Security' policy, allowing it to reclaim territory from armed groups. In response, society's institutional power, especially an assertive judiciary and free press, grew to challenge state overreach and corruption in a classic Red Queen dynamic.\",\n  \"society_change\": 0.5,\n  \"state_change\": 2.8\n}",
    "2009-2018": "{\n  \"society_power\": 7.0,\n  \"state_power\": 7.2,\n  \"key_event\": \"The 2016 FARC peace accord and its popular rejection.\",\n  \"reasoning\": \"The state's power grew immensely by ending the 50-year war with the FARC, its primary challenger. Simultaneously, society demonstrated its own significant power by rejecting the initial agreement in a plebiscite, forcing the state to renegotiate and deepening Colombia's presence in the 'Narrow Corridor'.\",\n  \"society_change\": 1.0,\n  \"state_change\": 1.4\n}",
    "2019-2028": "{\n  \"society_power\": 7.8,\n  \"state_power\": 6.4,\n  \"key_event\": \"Mass protests and the election of the first leftist president.\",\n  \"reasoning\": \"Society's power surged through massive national protests that successfully challenged state policy and culminated in a historic presidential election. State power eroded due to deepening political gridlock, loss of territorial control to armed groups, and the public failures of its 'Total Peace' policy.\",\n  \"society_change\": 0.8,\n  \"state_change\": -0.8\n}"
  }
}

==> experiments/results/colombia__openai-gpt-5.5.json <==
{
  "country": "Colombia",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1819-1828": 3.5,
    "1829-1838": 4.4,
    "1839-1848": 5.0,
    "1849-1858": 5.8,
    "1859-1868": 6.5,
    "1869-1878": 6.8,
    "1879-1888": 5.7,
    "1889-1898": 5.1,
    "1899-1908": 4.3,
    "1909-1918": 5.1,
    "1919-1928": 5.5,
    "1929-1938": 6.3,
    "1939-1948": 6.1,
    "1949-1958": 5.4,
    "1959-1968": 5.8,
    "1969-1978": 6.0,
    "1979-1988": 5.5,
    "1989-1998": 5.2,
    "1999-2008": 5.5,
    "2009-2018": 6.3,
    "2019-2028": 6.7
  },
  "state_power": {
    "1819-1828": 3.5,
    "1829-1838": 3.1,
    "1839-1848": 3.6,
    "1849-1858": 3.2,
    "1859-1868": 2.8,
    "1869-1878": 3.1,
    "1879-1888": 4.6,
    "1889-1898": 5.4,
    "1899-1908": 5.6,
    "1909-1918": 6.0,
    "1919-1928": 6.7,
    "1929-1938": 7.1,
    "1939-1948": 6.4,
    "1949-1958": 6.6,
    "1959-1968": 6.9,
    "1969-1978": 7.1,
    "1979-1988": 6.3,
    "1989-1998": 5.7,
    "1999-2008": 6.8,
    "2009-2018": 7.2,
    "2019-2028": 6.6
  },
  "key_event": {
    "1819-1828": "Gran Colombia’s fragile post-independence consolidation",
    "1829-1838": "Breakup of Gran Colombia and constitutional New Granada",
    "1839-1848": "War of the Supremes and centralist consolidation",
    "1849-1858": "1853 Constitution and federalization",
    "1859-1868": "1863 Constitution of Rionegro",
    "1869-1878": "War of the Schools and secular education reform",
    "1879-1888": "1886 Constitution centralizes the Republic",
    "1889-1898": "Regeneration consolidation and Liberal exclusion",
    "1899-1908": "Thousand Days’ War and Reyes centralization",
    "1909-1918": "1910 constitutional normalization after Reyes",
    "1919-1928": "Boom-era state building and labor repression",
    "1929-1938": "Liberal Republic’s Revolution on the March reforms",
    "1939-1948": "Gaitán assassination and the Bogotazo",
    "1949-1958": "La Violencia and authoritarian National Front transition",
    "1959-1968": "National Front consolidation and developmental-state expansion",
    "1969-1978": "1977 Civic Strike and 1978 Security Statute",
    "1979-1988": "Cartel terror and armed-group territorial expansion",
    "1989-1998": "Constitutional gains amid guerrilla-paramilitary expansion",
    "1999-2008": "Plan Colombia and Democratic Security",
    "2009-2018": "FARC peace accord and expanding civic mobilization",
    "2019-2028": "Mass mobilization amid renewed armed territorial control"
  },
  "reasoning": {
    "1819-1828": "The new republican state inherited wartime institutions and formal central authority after independence, but its ability to tax, administer territory, and control regional caudillos remained weak and uneven. Civil society had some elite political mobilization, press, local councils, and factional organization, yet participation was narrow and constrained by hierarchy, war legacies, and limited institutional depth.",
    "1829-1838": "Gran Colombia’s collapse, fiscal exhaustion, demobilization, and persistent provincial power left the central state weak despite the more coherent 1832 New Granada institutions. Civilian constitutional rule, elections, press activity, municipal influence, and the decline of military dominance strengthened organized society, though mostly through elites and regional notables rather than broad mass participation.",
    "1839-1848": "The War of the Supremes exposed Bogotá’s weak territorial control and empowered regional caudillos, but the government victory, 1843 Constitution, appointed governors, and census modestly rebuilt central authority while fiscal and geographic limits kept the state weak. Civil society strengthened through clerical-local resistance, regional armed mobilization, newspapers, merchants, artisans’ societies, and early party organization, though centralization curtailed some provincial autonomy.",
    "1849-1858": "Broad male suffrage, partisan press, clubs, artisan societies, emancipation, and provincial autonomy expanded organized political participation, though the defeat of Melo and weakening of some corporate communities kept society short of strong. Central authority could still defeat revolts and assert itself against the Church, but fiscal liberalization and the 1853-1858 move toward confederation left national state capacity weaker and more dependent on regional powerholders.",
    "1859-1868": "Radical federalism, broad liberties, armed partisan organization, and effective congressional resistance to Mosquera raised organized society’s ability to constrain the executive, though much of this power belonged to regional elites and militias rather than inclusive civic associations. The national state’s already weak reach declined further after civil war and the Rionegro settlement, despite some secularizing capacity against the Church and the continued authority of state-level governments.",
    "1869-1878": "Civil society remained relatively strong through party, clerical, regional, educational, and commercial mobilization, though polarization and civil war fragmented national collective capacity. State power rose only modestly: secular schooling, legal standardization, telegraphs/commerce, and Liberal military victory expanded central reach, but radical federalism still left taxation, militias, elections, and administration largely in sovereign-state hands.",
    "1879-1888": "Núñez’s Regeneración, the Banco Nacional, victory in the 1884-85 civil war, the 1886 Constitution, and Law 61 substantially increased Bogotá’s coercive, fiscal, and administrative authority, though Panama and local power still exposed limited reach. Civil society lost much of the federal, armed, secular-liberal and press autonomy it had under Rionegro; Church organization and commercial elites remained important, but often as state-aligned or regionally bounded forces rather than broad checks on executive power.",
    "1889-1898": "The centralized 1886 constitutional order, Church-state alliance, censorship, emergency policing, and the quick defeat of the 1895 Liberal revolt raised executive and coercive capacity, though weak taxation, monetary strains, Panama difficulties, and Conservative factionalism limited state consolidation. Civil society fell as Liberal parties, newspapers, secular associations, and regional autonomy were constrained, only partly offset by coffee expansion, transport links, and commercially empowered regional actors.",
    "1899-1908": "The civil war, hyperinflation, insecurity, Panama’s secession, and Reyes’s closure of Congress weakened autonomous parties, regional elites, and representative checks, though coffee regions and local producer networks preserved some associational capacity. State power suffered severe wartime and territorial shocks, but by 1908 executive centralization, fiscal stabilization, army professionalization, departmental fragmentation, and public works restored a moderate central capacity in the remaining territory.",
    "1909-1918": "After the Thousand Days War and Reyes’s fall, constitutional reform, civilian succession, transport links, coffee revenues, and border settlement restored some state reach and legitimacy, but customs dependence, World War I fiscal shock, uneven administration, and weak public health kept capacity only moderate. Civil society recovered more clearly through reopened party competition, elite-popular constraints on executive overreach, coffee-region economic organization, early labor action, and indigenous mobilization, though Conservative dominance, repression, and the influenza crisis limited the rebound.",
    "1919-1928": "The export-credit boom, Panama indemnity, Kemmerer reforms, and infrastructure expansion substantially increased fiscal, monetary, and territorial capacity, though foreign enclave dominance and local limits kept the state short of fully strong. Civil society gained from unions, socialist organization, labor congresses, worker press, and improved communications, but Conservative hegemony, the Ley Heroica, strike repression, and the Banana Massacre sharply constrained those gains.",
    "1929-1938": "Civil society strengthened as electoral turnover, legal union recognition, labor and peasant mobilization, and challenges to Church-landlord dominance expanded organized actors, though depression weakened export elites and mobilization remained uneven. State power rose modestly: depression initially cut revenues, but interventionist reforms, the Leticia War mobilization, public works, labor regulation, secular education policy, tax reform, and constitutional/property reforms broadened central authority and administrative reach.",
    "1939-1948": "WWII-linked industrialization, labor growth, mass media, and Gaitanista mobilization enlarged urban civil society, while reforms and U.S. alignment modestly deepened state capacity. But partisan polarization, rural armed fragmentation, the politicization of coercion, and the 1948 Bogotazo left both society and state less able to sustain order or accountability than in 1938.",
    "1949-1958": "State power rose slightly because siege rule, militarized coercion, coffee-boom resources, public works, and the National Front settlement strengthened executive and administrative capacity, even as rural violence exposed weak monopoly of force and legitimacy. Society power fell because terror, censorship, closed elections, party exclusion, and repression damaged open civic organization, despite women’s suffrage and the 1957 civic strike showing renewed urban and elite mobilization.",
    "1959-1968": "The National Front reduced elite conflict and expanded planning, agrarian, educational, and coercive capacities, but persistent rural enclaves, emerging guerrillas, and legalized civilian self-defense kept state reach below fully strong levels. Civil society recovered and diversified through MRL opposition, students, labor, and peasant organization, yet bipartisan exclusion and counterinsurgency constrained autonomous accountability.",
    "1969-1978": "Civil society became more mobilized through unions, students, ANUC, urban civic groups, and the 1977 strike, but gains were limited by National Front legacies, agrarian rollback, repression, guerrilla/criminal violence, and weak rural protections. State power rose slightly through executive dominance, state of siege, counterinsurgency successes, and the Security Statute, but was checked by legitimacy crises, guerrilla expansion, drug corruption, and incomplete territorial control.",
    "1979-1988": "Colombia retained functioning national institutions, elections, bureaucracy, and a strengthened formal democratic framework, but cartels, guerrillas, paramilitaries, assassinations, and the Palace of Justice crisis sharply exposed limits on coercive control and territorial authority. Civil society gained new channels through peace politics, the Unión Patriótica, and elected mayors, yet intimidation, massacres, kidnappings, and systematic violence against legal opposition reduced its effective capacity to organize and constrain power.",
    "1989-1998": "The 1991 Constitution and new rights institutions strengthened legal mobilization and accountability, but rural civil society was badly eroded by kidnapping, massacres, displacement, and narco-paramilitary intimidation. State capacity retained important central, technocratic, and anti-cartel capabilities, yet its monopoly of force and legitimacy declined with Proceso 8000, guerrilla battlefield gains, AUC growth, and the Caguán demilitarized zone.",
    "1999-2008": "By 2008 the state had substantially recovered coercive and territorial capacity through Plan Colombia, professionalized forces, improved intelligence, and major setbacks to FARC, though paramilitary capture and successor violence kept it below a fully strong state. Civil society gained from safer roads, courts, media, NGOs, victims’ activism, and anti-FARC marches, but mass displacement, land grabs, intimidation, and parapolitics limited the net improvement.",
    "2009-2018": "FARC’s military decline, disarmament, and transitional-justice institution-building raised the state’s coercive and legal reach, but illegal economies, armed successors, fiscal strain, and Venezuelan migration kept territorial authority uneven. Civil society became more effective through victims’, rural, Indigenous, student, environmental, media, judicial, and electoral checks, though intimidation of activists and polarization limited the gain.",
    "2019-2028": "Civil society strengthened modestly as national protests, youth/feminist/ethnic mobilization, elections, courts, Congress, and local governments constrained executive power, though killings of activists and armed intimidation limited autonomy in many regions. State power declined from its prior high because armed groups and illegal economies expanded in peripheral territories and reform capacity was fragmented, despite continued national administrative capacity, migration regularization, security operations, and peaceful democratic alternation."
  },
  "events_trends_prompt": {
    "1819-1828": "",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1819-1828": "",
    "1829-1838": "Trends:\n- **Breakup of Gran Colombia and rising regionalism (1829-1831):** geography, weak communications, and provincial loyalties empowered regional elites in Venezuela, Quito, Panama, and New Granada; **weakened the central state, strengthened local society/caudillos**.\n- **Fiscal exhaustion after independence and war:** debt, low tax capacity, dependence on customs and monopolies, and difficulty paying troops/officials limited administration; **weakened the state**.\n- **Civilian-republican consolidation under New Granada (1832-1838):** constitutionalism, elections, legislatures, courts, and civilian presidents replaced Bolívar-era military rule; **strengthened organized civil society and a more law-bound state**, while **weakening military autonomy**.\n- **Provincial elite and municipal influence remained strong:** local notables, clergy, militias, and town councils continued to mediate state authority; **strengthened society relative to the central state**.\n- **Gradual demobilization and reduction of the liberation armies:** the army’s political weight declined after Gran Colombia’s collapse; **strengthened civilian society and constitutional government**, but also **reduced coercive state capacity**.\n- **Expansion of press, electoral politics, and Santanderista/Bolivarian factions:** proto-party conflict and public debate grew in the 1830s; **strengthened civil society**, but **made state cohesion more fragile**.\n\nEvents:\n- **1829: Venezuela’s separatist movement intensifies under José Antonio Páez:** directly challenged Bogotá’s authority; **weakened the Gran Colombian state, strengthened regional society/caudillos**.\n- **1829: End of the Gran Colombia–Peru war / Treaty of Guayaquil:** reduced external military pressure but left the state fiscally and politically strained; **slightly strengthened state security, but exposed state weakness**.\n- **1830: “Admirable Congress,” Bolívar’s resignation, and failed 1830 constitution:** attempted to restore constitutional central authority but could not hold the union together; **temporarily strengthened legality, ultimately weakened the state**.\n- **1830: Secession of Venezuela and Ecuador from Gran Colombia:** destroyed Bolívar’s centralized republic; **major weakening of the state, strengthening of regional political societies**.\n- **1830-1831: Rafael Urdaneta’s military coup and dictatorship in Bogotá, followed by its overthrow:** showed army intervention in politics, then civilian resistance; **initially weakened civil society and legality, later strengthened civilian constitutional forces**.\n- **1831-1832: Creation of the Republic of New Granada and Constitution of 1832:** established a smaller Colombian state with representative institutions and limits on executive power; **strengthened the state institutionally and civil society politically**.\n- **1832: Francisco de Paula Santander elected president:** marked restoration of civilian, legalist government after exile and dictatorship; **strengthened constitutional state and civilian society, weakened military-Bolivarian power**.\n- **1837: Election of José Ignacio de Márquez and peaceful presidential succession:** demonstrated functioning constitutional politics; **strengthened the state’s legitimacy**, though factional rivalry **weakened elite cohesion**.",
    "1839-1848": "Trends:\n- **Persistent regionalism and caudillismo** in New Granada’s provinces, reinforced by geography and poor transport, **weakened the central state** and strengthened local/regional power brokers.\n- **Chronic fiscal and administrative weakness**—limited tax capacity, dependence on customs and state monopolies such as tobacco/salt, and post-independence debt—**weakened state capacity**.\n- **Church influence in education, local politics, and popular mobilization** remained strong; this **strengthened non-state civil society** and constrained state-building, especially where anticlerical measures provoked resistance.\n- **Post–War of the Supremes centralization** under Herrán and Mosquera favored a stronger presidency, appointed governors, and tighter provincial control; this **strengthened the state** but **weakened provincial autonomy**.\n- **Growth of export-oriented merchants, artisans’ organizations, newspapers, and ideological clubs** in the 1840s—especially in Bogotá—**strengthened civil society** and made politics more organized and contentious.\n\nEvents:\n- **1839: Pasto convent rebellion** after the government moved to suppress small religious houses and redirect their property to education; it **weakened the state** by exposing limited coercive reach and **strengthened clerical/local resistance**.\n- **1839–1842: War of the Supremes**, as regional leaders proclaimed themselves “supreme chiefs” against Bogotá; it **severely weakened the state** during the conflict and **strengthened regional armed society/caudillos**, though the government’s victory later restored central authority.\n- **1843: New Constitution of New Granada**, a more centralist and conservative charter expanding executive authority and limiting provincial autonomy; it **strengthened the state** and **weakened local political society**.\n- **1843 national census and administrative consolidation** after the civil war gave Bogotá better information on population and territory; it **modestly strengthened state capacity**.\n- **1846: Mallarino–Bidlack Treaty with the United States**, guaranteeing U.S. transit rights and U.S. support for New Granadan sovereignty over Panama; it **strengthened the state’s claim over the isthmus** but also **introduced external dependence**.\n- **1847 tariff/free-trade reforms under Mosquera and Florentino González** reduced protection and liberalized commerce; they **strengthened merchant civil society**, **weakened artisan interests**, and reduced some older state economic controls.\n- **1848: publication of Ezequiel Rojas’s Liberal Party program and broader party formation**, alongside artisan and democratic societies; this **strengthened organized civil society** and sharpened competition against the conservative-centralist state.",
    "1849-1858": "Trends:\n- **Decentralization/federalization (1853-1858):** provinces and then federal “states” gained elected authorities and autonomy; **weakened the central state**, strengthened regional elites and local society.\n- **Expansion of electoral and associational politics:** broader male suffrage, direct elections, partisan newspapers, Liberal/Conservative clubs, and artisan “democratic societies” grew; **strengthened civil society’s capacity to mobilize** and pressure the state.\n- **Secularizing Liberal reforms:** reduced Church privileges and public role in education, marriage, and politics; **strengthened the liberal state against the Church**, but also **weakened a major conservative civil-society institution** and provoked backlash.\n- **Economic liberalization and export orientation:** abolition of monopolies, freer trade, tobacco/export expansion, and merchant influence grew; **strengthened private economic actors**, while often **weakening central fiscal instruments**.\n- **Erosion of corporate labor/land regimes:** emancipation of slaves and moves to divide indigenous resguardos shifted people toward individual citizenship/property relations; **weakened slaveholders and corporate communities**, strengthened some individual rights but also local landed elites.\n\nEvents:\n- **1849 election of José Hilario López:** brought radical Liberals to power with artisan and popular support; **strengthened reformist state power** and mobilized civil society.\n- **1849-1850 abolition of the tobacco monopoly:** ended a key colonial-style revenue/control mechanism; **weakened central state fiscal control**, strengthened merchants, growers, and exporters.\n- **1850 expulsion of the Jesuits:** direct assertion of state authority over the Church; **strengthened the state**, weakened clerical/conservative organization.\n- **1851 abolition of slavery and the Conservative revolt:** emancipation **strengthened freedpeople’s legal standing** and weakened slaveholding elites; the revolt challenged the state, but its defeat **confirmed state coercive capacity**.\n- **1853 Constitution of New Granada:** instituted broad male suffrage, civil liberties, religious toleration, and provincial autonomy; **strengthened society and local power**, weakened centralized authority.\n- **1854 José María Melo coup and civil war:** military-artisan seizure of Bogotá temporarily **weakened constitutional state authority**; its defeat **weakened artisan-radical and military autonomy** and restored elite civilian control.\n- **1855-1858 federal reorganization, culminating in the 1858 Granadine Confederation:** Panama became a federal state in 1855, followed by others, and the 1858 constitution formalized confederation; **weakened the central state**, strengthened regional governments and elites.",
    "1859-1868": "Trends:\n- **Radical federalization and regional sovereignty:** The shift from the Granadine Confederation to the **United States of Colombia** gave the states broad control over taxation, militias, law, and administration; **weakened the national state, strengthened regional state governments and local society/caudillos**.\n- **Chronic partisan militarization:** Liberal and Conservative elites mobilized state militias, private forces, and regional armies throughout the civil war era; **weakened central state monopoly of force, strengthened armed civil/regional society**, while also damaging ordinary civic life.\n- **Secularization and anti-clerical liberal reform:** Confiscation/sale of Church property and limits on clerical authority reduced the Church’s institutional autonomy; **strengthened the secular state and liberal civil society, weakened the Church as a corporate civil-society power**.\n- **Expansion of export-merchant elites and regional economies:** Tobacco’s decline, growing trade through river/port networks, and early coffee/frontier expansion empowered merchants and provincial landholders; **strengthened economic civil society and regional elites, but left the national state fiscally weak and customs-dependent**.\n- **Institutionalization of liberal rights discourse:** Press freedom, arms-bearing, associational life, and electoral competition became central under radical liberalism; **strengthened civil society against executive authority**, though often in partisan and violent forms.\n\nEvents:\n- **1859 centralizing laws under President Mariano Ospina Rodríguez:** National laws asserting control over elections, public order, and state forces challenged state autonomy; **formally strengthened the central state, weakened federal society/states**, and helped trigger rebellion.\n- **1860 revolt of Tomás Cipriano de Mosquera in Cauca:** Mosquera, as Cauca’s leader, rose against the Conservative national government; **weakened the national state, strengthened regional armed power and Liberal civil society**.\n- **1860–1862 Colombian civil war:** The Liberal victory over the Conservative government shattered the existing constitutional order; **weakened national institutional continuity, strengthened victorious regional Liberal networks and military caudillos**.\n- **July 1861 capture of Bogotá by Mosquera:** Mosquera took the capital and assumed provisional dictatorial authority; **strengthened the revolutionary executive/military state in the short run, weakened legal-constitutional constraints**.\n- **1861–1862 confiscation of Church property and suppression/expulsion measures against religious orders:** Liberal decrees targeted “dead-hand” property and clerical influence; **strengthened secular state power and liberal property holders, weakened Church power**.\n- **1863 Constitution of Rionegro:** Created the **United States of Colombia**, with a very weak two-year presidency and highly sovereign states; **weakened the central state, strengthened civil liberties, state governments, and organized society**.\n- **1867 overthrow/impeachment of Mosquera after his authoritarian moves:** Congress and Liberal opponents removed him from power; **weakened presidential/military dominance, strengthened constitutional checks and elite civil-political society**.",
    "1869-1878": "Trends:\n- **Radical federalism under the 1863 Rionegro Constitution continued to dominate politics.** The nine “sovereign states” kept major control over taxation, militias, elections, and local administration. **Weakened the central state; strengthened regional elites and local civil society, but fragmented national society.**\n- **Expansion of secular public education after the 1870 school reform.** Normal schools, secular curricula, and state-supervised primary education spread unevenly through the 1870s. **Strengthened state penetration into society and liberal civil society; weakened the Catholic Church’s social authority.**\n- **Intensifying Church–state and Liberal–Conservative polarization.** Conflict over secular schools, clerical influence, and federal liberalism mobilized Conservatives, clergy, and local communities. **Strengthened organized civil society/party mobilization; weakened state legitimacy and governability.**\n- **Export-led economic integration: tobacco decline, coffee growth, quinine and other export booms, Magdalena River commerce, rail/telegraph expansion.** **Strengthened merchant/planter civil society and modestly increased state customs revenue, but left the state fiscally dependent and uneven in territorial reach.**\n- **Growth of private banking and commercial institutions, e.g., Banco de Bogotá in 1870 and Banco de Colombia in 1875.** **Strengthened economic civil society and private capital; did not create a strong fiscal-monetary state.**\n\nEvents:\n- **1870 Organic Decree on Public Instruction under President Eustorgio Salgar.** It made primary education free, compulsory in principle, and secular, with national oversight. **Strengthened the state and liberal civil society; weakened Church control over education.**\n- **Arrival and deployment of foreign/German pedagogical missions in the early 1870s.** These supported normal schools and teacher training. **Strengthened state capacity in education; weakened clerical educational dominance.**\n- **1873 adoption of a national civil code for federal matters and territories.** Its reach was limited by federalism, but it standardized parts of private law. **Modestly strengthened legal state capacity and market society.**\n- **1876 presidential election of Aquileo Parra over Rafael Núñez.** The contest deepened the split between Radical Liberals and Independent Liberals. **Weakened liberal cohesion and state governability; strengthened opposition currents in civil society.**\n- **Civil War of 1876–1877, the “War of the Schools,” including battles such as Los Chancos and La Garrapata and the defeat of Conservative/clerical forces.** **Temporarily strengthened the national Liberal government and army, weakened Conservatives and the Church, but also damaged society and exposed the fragility of the federal state.**\n- **1878 election/inauguration of Julián Trujillo and Núñez’s call for “Regeneration.”** This marked the political rise of a centralizing reaction against Radical federalism. **Strengthened the prospect of a stronger central state; weakened the Radical Liberal federal order.**",
    "1879-1888": "Trends:\n- **Federal fragmentation under the 1863 Rionegro order (to 1885):** sovereign states kept wide autonomy, militias, and fiscal powers; **weakened the national state** and strengthened regional elites/party machines.\n- **Rise of Núñez’s Regeneración centralism (1880-1888):** shift from Radical Liberal federalism toward executive, Catholic, Conservative-allied central rule; **strengthened the central state** and weakened opposition civil society.\n- **Fiscal/monetary centralization:** creation/use of the **Banco Nacional** and paper money in the 1880s gave Bogotá more financing capacity; **strengthened the state**, while weakening private banking/regional fiscal autonomy.\n- **Restoration of Catholic influence in education and public life:** especially after 1886; **strengthened the Church as organized civil society allied to the state**, but weakened secular liberal associations and schooling.\n- **Export and infrastructure expansion:** coffee growth in the interior, railways, and French Panama Canal activity increased commercial elites and customs revenues; **strengthened both state revenue and regional economic society**, though foreign enclaves in Panama limited state control.\n\nEvents:\n- **1880: Rafael Núñez becomes president:** begins the Regeneración program; **strengthened central-state ambitions** and weakened Radical Liberal dominance.\n- **1880-1881: Banco Nacional established and begins operations:** gave the government a central monetary/fiscal instrument; **strengthened the state**.\n- **1881: French Panama Canal works begin:** brought foreign capital, labor, and strategic attention to Panama; **strengthened commerce**, but exposed **weak Colombian sovereignty** on the isthmus.\n- **1884-1885 civil war:** Radical Liberals and some state governments rebelled against Núñez; the war initially showed **state weakness**, but the government victory **strengthened the central state** and weakened armed regional society.\n- **1885: Panama rebellion, burning of Colón, and U.S. landing:** revealed Bogotá’s limited control over Panama and dependence on foreign intervention; **weakened state sovereignty**.\n- **1885: Núñez declares the 1863 Constitution dead after government victory:** cleared the way for centralization; **strengthened the state**, weakened federalist civil society and regional autonomy.\n- **1886 Constitution:** replaced the United States of Colombia with the centralized Republic of Colombia, departments, appointed governors, stronger presidency, and limits on liberties; **greatly strengthened the state** and weakened autonomous civil society.\n- **1887 Concordat with the Vatican:** gave the Church control over key education and family-law domains; **strengthened Church power and state-Church alliance**, weakened secular liberal society.\n- **1888 “Ley de los Caballos” / Law 61:** allowed repression, exile, and censorship of opponents on public-order grounds; **strengthened executive coercive power** and weakened press/opposition civil society.",
    "1889-1898": "Trends:\n- **Consolidation of the Regeneration regime and the 1886 Constitution**: appointed departmental governors, centralized administration, and a stronger presidency continued to replace the older federal order — **strengthened the state; weakened regional civil society and local autonomy**.\n- **Catholic Church–state alliance under the 1887 Concordat, implemented through the 1890s**: Church control over education, marriage, and public morality expanded — **strengthened state social reach and Church authority; weakened secular/liberal civil society**.\n- **Press censorship, emergency policing, and exclusion of Liberals from effective competition** under measures such as the “Ley de los Caballos” and Caro’s authoritarian rule — **strengthened the executive state; weakened opposition parties, newspapers, and associational life**.\n- **Coffee expansion and Antioqueño/central-western colonization** in the 1890s: growth of coffee producers, merchants, and frontier settlements — **strengthened market society and regional elites; modestly strengthened the state via customs revenues, but also empowered actors outside Bogotá**.\n- **Fiscal and monetary centralization through paper money and Banco Nacional finance**: the government relied on note issue and customs rather than broad taxation — **strengthened short-term state capacity; weakened economic confidence and state legitimacy**.\n- **Gradual expansion of railways, Magdalena River transport, and telegraph lines** — **strengthened state penetration and national market integration; also strengthened commercial civil society**.\n\nEvents:\n- **1889 collapse of the French Panama Canal Company**: halted canal works and damaged Panama’s economy — **weakened Colombian state leverage in Panama and strained local society**.\n- **1892 presidential succession: Núñez elected but absent; Miguel Antonio Caro governed as vice president/acting president** — **strengthened centralized executive rule; weakened plural political society**.\n- **1894 death of Rafael Núñez**: removed the founder-symbol of the Regeneration coalition and left Caro dominant — **strengthened Caro’s immediate control but weakened regime cohesion**.\n- **1895 Liberal revolt/civil war, quickly defeated by the government** — **strengthened the coercive state and Conservative/National Party dominance; weakened organized Liberal civil society**.\n- **1898 election of Manuel Antonio Sanclemente with José Manuel Marroquín as vice president amid Conservative factionalism and Liberal exclusion** — **weakened state cohesion and legitimacy; intensified opposition mobilization leading toward the Thousand Days’ War**.",
    "1899-1908": "Trends:\n- **War-driven fiscal collapse and paper-money inflation, 1899-1903:** weakened the state’s credit, tax capacity, and administrative reach; also weakened civil society through destroyed savings, trade disruption, and insecurity.\n- **Continued centralization under the 1886 Conservative-Catholic order:** strengthened Bogotá and the Church-linked state apparatus; weakened regional autonomy and Liberal/anticlerical civil society.\n- **Postwar coffee expansion and frontier settlement, especially in Antioquia/Caldas/Cundinamarca:** strengthened regional producers, merchants, and local associations; gradually strengthened the state through export and customs revenues.\n- **Reyes-era administrative and financial modernization, 1904-1908:** debt renegotiation, currency stabilization efforts, public works, and army professionalization strengthened state capacity, especially the executive.\n- **Expansion of foreign-capital enclaves and concessions, especially bananas in Magdalena and rail/ mining concessions:** strengthened export infrastructure and some state revenues, but increased foreign corporate leverage over both the Colombian state and local society.\n- **Territorial fragmentation of large departments under Reyes, 1905-1908:** weakened regional oligarchs and old party machines; strengthened central control from Bogotá.\n\nEvents:\n- **Outbreak of the Thousand Days’ War, October 1899:** sharply weakened the state’s monopoly of violence and empowered armed Liberal and Conservative party networks; devastated civil society.\n- **Battle of Palonegro, May 1900:** destroyed the main Liberal conventional army; strengthened the Conservative central state militarily, while pushing opposition into guerrilla warfare.\n- **Peace treaties of Neerlandia and Wisconsin, October-November 1902:** ended the civil war and strengthened the state’s monopoly of force; weakened armed civil society/party militias but left society economically shattered.\n- **Colombian Senate rejection of the Hay-Herrán Canal Treaty, August 1903:** showed political institutions checking the executive and the U.S.; but it contributed to a crisis that soon weakened the Colombian state.\n- **Secession of Panama with U.S. naval backing, November 1903:** massively weakened the Colombian state territorially, fiscally, and symbolically; strengthened Panamanian separatists and U.S. power.\n- **Rafael Reyes takes office, August 1904:** strengthened executive state power through a “peace and reconstruction” program, while co-opting or sidelining party opposition.\n- **Closure of Congress and creation of the National Constituent and Legislative Assembly, 1904-1905:** strengthened the presidency and decree-based rule; weakened representative institutions and organized political opposition.\n- **1908 territorial reorganization into many smaller departments:** strengthened central administrative control; weakened regional political societies and departmental power brokers.",
    "1909-1918": "Trends:\n- **Post–Thousand Days War demilitarization and constitutional normalization:** partisan armies receded and civilian politics became more regular after 1909. **Strengthened the state** as the monopoly of force recovered; **strengthened society** by reopening legal politics.\n- **Growth of coffee exports and the coffee frontier, especially in Antioquia, Caldas, Cundinamarca and Tolima:** created regional producers, merchants and transport interests. **Strengthened civil society** economically; also **strengthened the state** through customs and trade revenues.\n- **Expansion of railways, river transport and telegraph links, though unevenly:** improved integration of interior coffee regions with ports. **Strengthened the state’s reach** and **strengthened market-based civil society**.\n- **Persistent fiscal dependence on customs duties:** the central state still had a narrow tax base and weak administrative capacity. **Weakened the state**, especially when trade fell during World War I.\n- **Early labor and popular organization in ports, railways, artisan trades and public works:** mutual-aid societies, worker clubs and strikes became more visible by the 1910s. **Strengthened civil society**, though still modestly.\n- **Indigenous land-rights mobilization, especially around Manuel Quintín Lame in Cauca/Tolima/Huila:** challenged hacienda power and local authorities. **Strengthened subaltern civil society**; state repression also **weakened it**.\n\nEvents:\n- **1909: fall/resignation of President Rafael Reyes after elite and popular opposition to his authoritarian rule.** **Weakened executive overreach**; **strengthened civil society and party elites** as constraints on the presidency.\n- **1910: National Constituent Assembly and constitutional reform.** Reduced presidential term, barred immediate reelection, restored institutional checks and strengthened judicial review. **Strengthened rule-bound state institutions** and **strengthened society’s ability to constrain the state**.\n- **1910–1914: presidency of Carlos E. Restrepo and the Republican Union experiment.** Bipartisan, anti-dictatorial coalition politics reduced partisan violence. **Strengthened institutional state legitimacy** and **civilian political society**.\n- **1914: election of José Vicente Concha and return to Conservative dominance.** Preserved constitutional succession but ended much of the Republican bipartisan experiment. **Strengthened state continuity**; **weakened cross-party civil-society constraint**.\n- **1914: outbreak of World War I.** Disrupted trade, credit and customs revenue. **Weakened the state fiscally** and **hurt commercial society**, though it later encouraged some domestic industry.\n- **1914: signing of the Thomson–Urrutia Treaty with the United States over Panama.** Promised indemnity and diplomatic repair, though U.S. ratification came only in 1921. **Potentially strengthened the state’s finances and international position**, but remained politically contentious.\n- **1916: Muñoz Vernaza–Suárez Treaty with Ecuador fixing the border.** **Strengthened the Colombian state** by clarifying territorial sovereignty.\n- **1918: Spanish influenza pandemic.** Heavy mortality, especially in Bogotá and other urban areas, exposed weak public health capacity. **Weakened society** and revealed limits of **state capacity**.",
    "1919-1928": "Trends:\n- **“Danza de los millones” export-and-credit boom, 1922-1928**: coffee prices, U.S. loans, and Panama indemnity money expanded public works and fiscal capacity — **strengthened the state**, especially the central government.\n- **Railway, road, port, and telegraph expansion under Pedro Nel Ospina and Miguel Abadía Méndez**: improved territorial integration and administrative reach — **strengthened the state**, while also helping workers and parties coordinate — **strengthened society somewhat**.\n- **Growth of enclave economies: United Fruit in Magdalena and Tropical Oil in Barrancabermeja**: concentrated wage labor and foreign corporate power — **strengthened organized civil society among workers**, but also **weakened state autonomy** where foreign firms dominated local order.\n- **Expansion of unions, socialist ideas, labor congresses, and working-class press**: especially in ports, railways, oil, bananas, and urban crafts — **strengthened civil society** against the Conservative state.\n- **Continued Conservative hegemony and restricted electoral competition, 1919-1928**: kept formal political channels narrow and encouraged repression of dissent — **strengthened incumbent state control**, **weakened pluralist civil society**.\n\nEvents:\n- **1919 Bogotá artisans’/tailors’ protest and massacre** over government purchase of foreign military uniforms: troops fired on demonstrators — **strengthened coercive state power**, **weakened civil society**.\n- **1921 ratification/implementation of the Urrutia-Thomson Treaty with the U.S.**: Colombia received the $25 million Panama indemnity and normalized U.S. relations — **strengthened state finances**, but increased dependence on U.S. capital.\n- **1923 Kemmerer Mission reforms**: creation of the **Banco de la República**, banking regulation, and the **Contraloría General** — **strengthened state administrative, monetary, and fiscal capacity**.\n- **1924 and 1927 Barrancabermeja oil strikes against Tropical Oil**: major labor mobilizations led by figures such as Raúl Eduardo Mahecha; met with repression — **strengthened worker civil society**, but also **expanded coercive state intervention**.\n- **1925 creation of the Confederación Obrera Nacional and 1926 founding of the Partido Socialista Revolucionario**: gave labor and socialist movements national organization — **strengthened civil society**.\n- **1928 “Ley Heroica” / Social Defense Law** restricting “subversive” press, meetings, and organizing: legal weapon against radicals and unions — **strengthened coercive state power**, **weakened civil society**.\n- **December 1928 banana strike and Banana Massacre at Ciénaga**: army fired on striking United Fruit workers — **strengthened state/employer coercion in the short run**, **weakened labor organization**, but later helped delegitimize the Conservative regime.",
    "1929-1938": "Trends:\n- **Great Depression coffee/export slump (1929–mid-1930s):** cut customs and export revenues, weakening the fiscal power of the state; also weakened coffee merchants/landed exporters in society.\n- **Shift toward state economic intervention under the Liberal Republic:** exchange controls, public works, labor regulation, education policy, and tax reform expanded central state capacity.\n- **Urbanization and import-substitution industrial growth:** strengthened urban workers, unions, and industrial employers; also gave the state new constituencies and regulatory reach.\n- **Growth of organized labor and peasant mobilization:** unions, strikes, peasant leagues, and tenant claims strengthened civil society, especially against landlords and employers.\n- **Secularizing and reformist pressures against Church-Conservative dominance:** strengthened the state in education and social policy; weakened traditional Church/Conservative social authority.\n\nEvents:\n- **1930 election of Enrique Olaya Herrera:** ended decades of Conservative rule; strengthened electoral competition and Liberal civil society, while weakening Conservative control of the state.\n- **Law 83 of 1931 on trade unions:** legally recognized unions; strengthened labor society but also increased state oversight of labor organization.\n- **Colombia–Peru Leticia War, 1932–1933:** strengthened the national state through military mobilization, taxation, and patriotic unity; also temporarily unified civil society behind the state.\n- **Election of Alfonso López Pumarejo in 1934:** brought the “Revolution on the March”; strengthened the reforming state and encouraged labor/peasant mobilization.\n- **1936 constitutional reform:** authorized stronger state intervention in the economy, secular education, and the “social function” of property; strengthened the state and reformist social groups, weakened Church and landlord power.\n- **Law 200 of 1936, the land law:** gave legal leverage to tenants and squatters and threatened idle estates; strengthened peasant society and state authority over property, weakened large landowners.",
    "1939-1948": "Trends:\n- **WWII-driven import-substitution industrialization and urban growth**: strengthened **state** fiscal/regulatory capacity and strengthened **urban civil society** through larger worker, student, and professional groups.\n- **Expansion and politicization of labor unions and popular Liberal/Gaitanista mobilization**: strengthened **civil society**, especially urban workers and lower-middle sectors, but increased partisan confrontation.\n- **Continuing weakness of the central state in rural areas**: weakened the **state’s** monopoly of coercion; local bosses, party machines, landlords, police commanders, and armed bands retained major power.\n- **Rising Liberal-Conservative polarization after the late Liberal Republic**: weakened **both** state and society by turning public offices, police, unions, peasant leagues, and local associations into partisan battlegrounds.\n- **Growth of radio, newspapers, mass rallies, and electoral participation**: strengthened **civil society** by broadening political mobilization, especially around Jorge Eliécer Gaitán.\n- **Early onset of rural partisan violence, 1946-1948**: weakened **civil society** through intimidation and displacement, and weakened the **state** by making coercion increasingly partisan and locally fragmented.\n\nEvents:\n- **Colombia’s alignment with the United States in WWII, 1941-1943**, including breaking relations with Axis powers and declaring war on Germany in 1943: strengthened the **state** through military, diplomatic, and administrative cooperation with the U.S.\n- **Alfonso López Pumarejo’s second presidency, 1942-1945**, with renewed but contested reformism: modestly strengthened the **state’s** social/economic role and strengthened organized labor, but provoked elite and Conservative resistance.\n- **Failed military coup attempt against López at Pasto, July 1944**: exposed weakness inside the **state** and politicization of the armed forces, though its failure preserved constitutional civilian rule.\n- **Constitutional reform of 1945**: strengthened the **state’s** formal capacity for economic and social intervention; also institutionalized some channels for broader political participation.\n- **López’s resignation and Alberto Lleras Camargo’s caretaker presidency, 1945-1946**: temporarily stabilized the **state**, but signaled exhaustion of the Liberal reform coalition.\n- **Presidential election of 1946**, with the Liberal vote split between Gabriel Turbay and Jorge Eliécer Gaitán, allowing Conservative Mariano Ospina Pérez to win: shifted control of the **state** to Conservatives and intensified partisan conflict in society.\n- **Liberal electoral gains and Gaitán’s rise to Liberal Party leadership, 1947**: strengthened mass **civil society** mobilization but increased elite fear and polarization.\n- **Gaitán’s “March of Silence,” February 1948**, protesting political violence: demonstrated strong, disciplined **civil society** mobilization against state-linked or tolerated violence.\n- **Assassination of Jorge Eliécer Gaitán and the Bogotazo, April 9, 1948**: severely weakened **both** state and society; state authority collapsed temporarily in Bogotá, and nationwide partisan violence accelerated.",
    "1949-1958": "Trends:\n- **Escalation of *La Violencia* in the countryside (1949–mid-1950s):** weakened the state’s monopoly of force in many rural areas; strengthened armed local “society” actors—Liberal guerrillas, Conservative *pájaros/chulavitas*, self-defense groups—but weakened ordinary civil society through terror and displacement.\n- **Rule by state of siege, censorship, and executive decree:** strengthened the central executive/coercive state; weakened Congress, courts, parties, press, unions, and open civic contestation.\n- **Politicization and militarization of police and local administration:** strengthened partisan state coercion in Conservative hands, but weakened state legitimacy and neutral capacity.\n- **Rural displacement, urbanization, and growth of students/labor/press in cities:** weakened rural civil society; gradually strengthened urban civil society, visible in anti-Rojas mobilization by 1957.\n- **Coffee-boom revenues and public-works expansion under Rojas Pinilla:** strengthened state resources and infrastructural capacity, though later fiscal stress weakened regime stability.\n- **Bipartisan elite convergence toward the National Front:** strengthened state governability and elite party control; weakened plural civil society by excluding third parties, communists, and many peasant actors.\n\nEvents:\n- **Nov. 1949: President Ospina Pérez closed Congress and governed under siege; Liberals withdrew from the presidential race after violence.** Strengthened executive state power; weakened electoral civil society.\n- **Nov. 1949–Aug. 1950: Laureano Gómez was elected unopposed and took office.** Strengthened Conservative authoritarian control of the state; weakened Liberal participation.\n- **1950–1953: Gómez/Urdaneta governments intensified repression and rural counterinsurgency.** Strengthened coercive state forces; weakened legal opposition while fueling armed society.\n- **June 13, 1953: General Gustavo Rojas Pinilla’s military coup.** Strengthened the military state; temporarily weakened party elites and civilian institutions.\n- **1953–1954: Rojas’s amnesty and demobilization of many Liberal guerrillas, including plains fighters.** Strengthened state pacification; weakened armed civil-society challengers, though violence persisted.\n- **Aug. 1954: constitutional reform granting women’s suffrage.** Strengthened formal civil society and political inclusion.\n- **1954–1956: student killings, press censorship, and closure of major newspapers such as *El Tiempo* and *El Espectador*.** Strengthened authoritarian state control; weakened press, student, and civic freedoms.\n- **1956 Benidorm Pact and 1957 Sitges Pact between Liberal and Conservative leaders.** Strengthened organized elite civil society against Rojas; prepared a more stable but exclusionary state settlement.\n- **May 1957: national civic strike and elite-military pressure forced Rojas to resign; a military junta took power.** Strengthened mobilized civil society and party elites; weakened personalist military dictatorship.\n- **Dec. 1957 plebiscite and 1958 election of Alberto Lleras Camargo.** Strengthened constitutional state restoration and bipartisan governability; weakened broader political competition through the National Front formula.",
    "1959-1968": "Trends:\n- **National Front consolidation (1959-68):** Liberal-Conservative alternation and bureaucratic parity reduced elite conflict and strengthened state stability, but weakened independent civil society by excluding non-bipartisan political competition.\n- **Post-*La Violencia* pacification with persistent rural enclaves:** banditry declined and the state recovered some local control, but “independent republics” and frontier zones showed continuing weakness of state authority.\n- **State-led developmentalism and Alliance for Progress reforms:** planning, public investment, education, and agrarian agencies expanded; this strengthened administrative state capacity.\n- **Urbanization, student activism, labor organizing, and left-wing opposition:** broadened civil society outside traditional parties, but also increased confrontation with the National Front state.\n- **Rural inequality, colonization, and peasant mobilization:** strengthened peasant civil society in some regions, while exposing the state’s limited ability to redistribute land or enforce order.\n- **Cold War militarization and counterinsurgency:** strengthened the coercive arm of the state, but also weakened civil liberties and, where violence was delegated to civilians, the state monopoly on force.\n\nEvents:\n- **1960 – Creation of the MRL by Alfonso López Michelsen:** strengthened opposition civil society; weakened the National Front’s claim to full democratic representation.\n- **1961 – Agrarian Reform Law 135 and creation of INCORA:** strengthened the state’s capacity to intervene in land tenure; also gave peasants new institutional channels.\n- **1964 – Army assault on Marquetalia and related enclaves:** strengthened state coercive reach in the short run, but helped catalyze the FARC, weakening state control in the countryside.\n- **1964-65 – Formation/public emergence of ELN; 1967 EPL:** strengthened armed revolutionary opposition; weakened the state’s monopoly of violence.\n- **1965 – Decree 3398 authorizing civilian “self-defense” support to the military, later made permanent by Law 48 of 1968:** strengthened counterinsurgency capacity but weakened state monopoly over legitimate force.\n- **1967 – Creation of ANUC, the national peasant-users association:** strengthened organized peasant civil society, though initially under state sponsorship.\n- **1968 – Constitutional and administrative reform under Carlos Lleras Restrepo:** strengthened the central executive, planning capacity, and developmental state; weakened Congress and traditional local intermediaries.",
    "1969-1978": "Trends:\n- **Late National Front exclusion and executive dominance (1969-74; parity rules lingered to 1978):** strengthened the party-controlled state and presidency, but weakened pluralistic civil society and outsider electoral opposition.\n- **Limited political opening after the National Front ended in 1974:** modestly strengthened electoral society and legal opposition, though clientelism and bipartisan control kept society constrained.\n- **Growth of unions, student movements, peasant leagues/ANUC, and urban civic organizations:** strengthened civil society’s capacity to mobilize, especially around land, wages, prices, and public services.\n- **Stalled agrarian reform and continued land concentration, especially after 1972-73:** strengthened landed elites and their influence over the state; weakened rural civil society and state legitimacy in the countryside.\n- **Persistent state of siege, counterinsurgency, and military autonomy:** strengthened the coercive state but weakened civil liberties, courts, and civilian oversight.\n- **Expansion of guerrilla and illegal armed actors, including FARC growth, EPL persistence, and later M-19:** weakened the state’s monopoly of force and often intimidated or displaced lawful civil society.\n- **Rise of the marijuana boom and early cocaine trafficking networks:** weakened state capacity through corruption and private violence; strengthened criminal non-state power rather than civic society.\n- **Rapid urbanization, inflation, and inequality during the 1970s:** expanded organized urban society but also strained state legitimacy and service capacity.\n\nEvents:\n- **1970 presidential election, with Misael Pastrana’s narrow victory over Gustavo Rojas Pinilla amid fraud allegations:** weakened state legitimacy and radicalized parts of the opposition.\n- **1971-72 wave of ANUC-led peasant land invasions and mobilizations:** strengthened rural civil society, while challenging landed elites and the state’s rural authority.\n- **1972 Chicoral Pact and subsequent rollback of agrarian reform, including Law 4 of 1973:** strengthened landowners and conservative state coalitions; weakened peasant movements.\n- **1973 Operation Anorí against the ELN:** strengthened the coercive capacity of the state and severely weakened one guerrilla organization.\n- **1974 end of the National Front and election of Alfonso López Michelsen:** modestly strengthened formal electoral competition and civil society participation, though the old party system remained powerful.\n- **1974 founding/public emergence of M-19, symbolized by the theft of Bolívar’s sword:** weakened state legitimacy and monopoly of force; reflected radical opposition born from the 1970 election dispute.\n- **1976 M-19 kidnapping and killing of labor leader José Raquel Mercado:** weakened lawful civil society and challenged the state’s authority.\n- **September 1977 National Civic Strike:** strongly displayed the power of unions, neighborhoods, students, and left organizations; also led the state to intensify repression.\n- **1978 Security Statute under President Julio César Turbay:** strengthened the coercive state and military powers; weakened civil liberties, due process, and organized opposition.",
    "1979-1988": "Trends:\n- **Cocaine-cartel expansion, especially Medellín and Cali (early–late 1980s):** weakened the state by corrupting officials, challenging extradition, and using terror; weakened civil society through assassinations, intimidation, and private armies.\n- **Guerrilla growth and territorial expansion by FARC, ELN, EPL, and M-19:** weakened state authority in rural/peripheral zones; often weakened local civil society through kidnapping, extortion, and coercive control, even while claiming political representation.\n- **Rise of paramilitary “self-defense” groups, including MAS after 1981:** weakened the state’s monopoly on violence; severely weakened civil society, especially unions, peasant organizers, left parties, and human-rights activists.\n- **Political opening and peace-process politics under Belisario Betancur and after:** strengthened civil society by legalizing new participation channels, including the Unión Patriótica; also modestly strengthened state legitimacy, though implementation was fragile.\n- **Decentralization and local democratization culminating in elected mayors:** strengthened civil society and local accountability; potentially strengthened the state’s local legitimacy, but also exposed municipalities to armed-group and cartel capture.\n- **Frontier colonization, coca economies, and weak rural state presence in places like Caquetá, Meta, Guaviare, Urabá, and Magdalena Medio:** weakened state reach and strengthened armed/non-state power brokers.\n\nEvents:\n- **1979 U.S.–Colombia extradition treaty signed:** strengthened formal state capacity against traffickers, but triggered cartel resistance that later weakened the state through violence and intimidation.\n- **1980 M-19 seizure of the Dominican Republic embassy in Bogotá:** exposed state vulnerability; boosted guerrilla visibility and challenged state authority.\n- **1982 Amnesty Law and Betancur peace initiative:** strengthened civil society and political inclusion; temporarily strengthened state legitimacy by offering negotiation instead of pure repression.\n- **1984 La Uribe ceasefire with FARC and other ceasefire accords with guerrillas:** strengthened prospects for legal political participation; weakened neither side decisively but reduced state-guerrilla confrontation temporarily.\n- **1984 assassination of Justice Minister Rodrigo Lara Bonilla by the Medellín cartel:** gravely weakened state authority and showed cartel capacity to kill senior officials; prompted stronger state countermeasures and extraditions.\n- **1985 creation of the Unión Patriótica:** strengthened civil society and electoral pluralism; also revealed state weakness as UP members soon became targets of systematic violence.\n- **1985 Palace of Justice siege by M-19 and army retaking:** severely weakened the state’s judicial branch and legitimacy; weakened civil society through trauma, disappearances, and distrust of institutions.\n- **1986 constitutional reform enabling direct mayoral elections, first held in 1988:** strengthened civil society participation and local democratic accountability; strengthened state legitimacy at the municipal level.\n- **1987 assassination of UP leader Jaime Pardo Leal:** weakened civil society and demonstrated the state’s inability or unwillingness to protect legal opposition.\n- **1988 kidnappings/killings by “Los Extraditables,” including Attorney General Carlos Mauro Hoyos:** weakened state authority and showed cartel power over national security policy.\n- **1988 first popular mayoral elections:** strengthened civil society and democratic participation, though in conflict zones it also intensified armed competition for local power.\n- **1988 paramilitary massacres such as Segovia and La Mejor Esquina:** weakened civil society through terror against leftists and civilians; weakened the state by revealing loss of control and collusion/impunity.",
    "1989-1998": "Trends:\n- **Expansion of FARC and ELN military/territorial power, financed by kidnapping, extortion, and coca taxation** — weakened the state’s monopoly of violence and weakened civil society in rural areas.\n- **Rapid growth of paramilitary groups, culminating in national coordination as the AUC in 1997** — weakened the state by privatizing/co-opting coercion; severely weakened civil society through massacres, displacement, and intimidation.\n- **Deepening drug-economy penetration of politics, police, courts, and local economies** — weakened state autonomy and legality; weakened civic trust and lawful social organization.\n- **1991 constitutional and rights-based institutional transformation: tutela actions, Constitutional Court, Fiscalía, Defensoría, minority and indigenous rights** — strengthened civil society’s legal tools and partly strengthened state accountability/capacity.\n- **Decentralization and elected local government with larger fiscal transfers** — strengthened local society and local state presence in some municipalities, but also made municipalities vulnerable to guerrilla, paramilitary, and narco capture.\n- **Economic liberalization and technocratic reforms under Gaviria and successors: apertura, privatization, independent central bank** — strengthened parts of the central economic state, while weakening some traditional labor/producer groups.\n- **Rising forced displacement and rural depopulation in conflict zones by the late 1990s** — weakened civil society and community capacity; exposed state inability to protect citizens.\n\nEvents:\n- **1989 assassination of Luis Carlos Galán, Avianca Flight 203 bombing, and DAS headquarters bombing by the Medellín cartel** — weakened state authority and terrorized society, while prompting stronger anti-cartel state action.\n- **1990 demobilization of M-19 and participation in the Constituent Assembly process** — strengthened civil society and state legitimacy by bringing an armed actor into electoral politics.\n- **1991 promulgation of the new Constitution** — strengthened both state institutions and civil society rights/participation.\n- **1991 Pablo Escobar’s surrender to La Catedral and the constitutional ban on extraditing nationals; 1992 Escobar escape** — weakened the state by showing cartel leverage over justice and imprisonment.\n- **1993 killing of Pablo Escobar and dismantling of the Medellín cartel leadership** — strengthened the coercive capacity and prestige of the state, though drug trafficking persisted.\n- **1994–1996 Proceso 8000 scandal over Cali cartel money in President Samper’s campaign** — weakened executive legitimacy, state autonomy, and public trust.\n- **1995–1996 arrests of Cali cartel leaders, including the Rodríguez Orejuela brothers** — strengthened state law-enforcement capacity against major traffickers.\n- **1996–1998 major guerrilla victories and mass kidnappings, including Las Delicias, Patascoy, El Billar, Miraflores, and Mitú** — weakened the state militarily and intimidated civil society.\n- **1997 formal creation of the AUC paramilitary federation** — weakened the state’s monopoly on force and greatly weakened civil society in contested regions.\n- **1998 election of Andrés Pastrana and creation of the Caguán demilitarized zone for peace talks with FARC** — reflected strong societal demand for peace, but weakened state territorial control in the zone.",
    "1999-2008": "Trends:\n- **Expansion and professionalization of security forces under Plan Colombia and “Democratic Security” (1999-2008):** strengthened the **state** by increasing military capacity, police presence, intelligence, and territorial reach.\n- **Decline in homicides, kidnappings, highway insecurity, and FARC territorial control after 2002:** strengthened the **state** and parts of **civil society** by reopening roads, towns, and civic/economic life.\n- **Paramilitary expansion and local institutional capture, especially 1999-2005:** weakened the **state** by penetrating municipalities, Congress, and security forces; weakened **society** through massacres, intimidation, and displacement.\n- **Mass internal displacement and rural depopulation caused by conflict and land grabs:** weakened **civil society**, especially peasant, Indigenous, Afro-Colombian, union, and local community organizations.\n- **Economic recovery after the 1999 recession, aided by security gains and commodity growth:** strengthened the **state** through higher revenues and administrative capacity; strengthened urban **society** through greater economic stability.\n- **Growth of judicial, media, NGO, and victims’ rights activism, including Constitutional Court interventions on displacement:** strengthened **civil society** and legal constraints on the **state**, though often against violent resistance.\n\nEvents:\n- **1999-2002 Caguán demilitarized zone and failed Pastrana-FARC peace talks:** weakened the **state** by giving FARC sanctuary and political leverage; weakened **society** in affected regions through continued kidnapping and coercion.\n- **2000 start of major U.S.-backed Plan Colombia aid:** strengthened the **state**, especially the armed forces, counterinsurgency, counternarcotics, and aerial mobility.\n- **February 2002 collapse of peace talks after FARC hijacking/kidnapping incidents:** weakened prospects for negotiated civil peace but politically strengthened demands for a harder **state** response.\n- **2002 election of Álvaro Uribe on a Democratic Security platform:** strengthened the **state**, especially executive authority and security institutions; also raised concerns about weakening civil liberties and checks.\n- **2003 Santa Fe de Ralito accord and 2005 Justice and Peace Law for AUC demobilization:** partly strengthened the **state** by reducing open paramilitary armies, but weakened **society/rule of law** where impunity, successor groups, and land dispossession persisted.\n- **2006-2008 parapolitics scandal:** weakened the legitimacy of the **state** by exposing paramilitary penetration of Congress and local politics; strengthened **civil society/judicial oversight** through investigations, journalism, and prosecutions.\n- **February 2008 mass marches against FARC kidnappings:** strengthened **civil society** by showing large-scale civic mobilization against insurgent coercion.\n- **2008 Operation Jaque, killing of Raúl Reyes, and wider FARC leadership losses:** strengthened the **state** by demonstrating intelligence and military superiority; weakened FARC’s coercive power over society.",
    "2009-2018": "Trends:\n- **Declining FARC military capacity and falling violence (2009-2018):** kidnappings, homicides, and guerrilla territorial control fell; **strengthened the state** and reduced armed coercion over society.\n- **Persistence of illegal economies and armed successors**—BACRIM/Clan del Golfo, ELN, FARC dissidents, cocaine cultivation and illegal mining, especially after 2013; **weakened the state** in peripheral regions and **weakened civil society** through intimidation.\n- **Expansion of victims’, Indigenous, Afro-Colombian, peasant, student, and environmental mobilization:** land claims, consultas populares against mining/oil, agrarian protests; **strengthened civil society** as a counterweight to state and corporate power.\n- **Resource-boom then oil-price shock:** oil/mining revenues boosted fiscal capacity through 2013-14, then the 2014 oil-price collapse strained budgets; first **strengthened**, then **weakened the state’s fiscal capacity**.\n- **Post-conflict institution-building:** land restitution, victims’ reparations, rural development agencies, JEP/Truth Commission framework; **strengthened state legal reach** and **strengthened organized civil society**, though implementation remained uneven.\n- **Venezuelan migration surge, especially 2015-2018:** hundreds of thousands entered Colombia, pressuring services and border governance; **strained the state**, while also generating humanitarian civil-society mobilization.\n\nEvents:\n- **2009 DAS wiretapping scandal:** revelation of illegal surveillance of judges, journalists, opposition, and NGOs; **weakened state legitimacy**, but **strengthened judicial/media/civil-society checks**.\n- **2010 Constitutional Court blocked Álvaro Uribe’s third-term referendum:** prevented further presidential concentration of power; **strengthened institutional checks and civil society’s ability to constrain the executive**.\n- **2010-2011 killings of FARC commanders “Mono Jojoy” and Alfonso Cano:** major military blows to the insurgency; **strengthened the state’s coercive capacity**.\n- **2011 Victims and Land Restitution Law:** formally recognized conflict victims and land dispossession; **strengthened the state’s legal authority** and **empowered victims’ organizations**, though it exposed claimants to violence.\n- **2012 opening of Havana peace talks with FARC:** shifted conflict from battlefield to negotiation; **strengthened the state diplomatically** and gave victims/civil society a larger public role.\n- **2013 national agrarian strike:** peasants, truckers, miners, and rural groups forced negotiations with Bogotá; **strengthened civil society**, while exposing limits of state responsiveness in rural areas.\n- **2016 peace plebiscite rejected the initial FARC accord, followed by revised congressional ratification:** showed society constraining the state, then enabled implementation; **strengthened civil society’s veto power** but also polarized politics.\n- **2016-2017 Final Peace Accord and FARC disarmament:** FARC handed over weapons and became a party; **strengthened the state’s monopoly-of-force claim** and reduced armed pressure on communities.\n- **2017 creation/start of JEP, Truth Commission, and search mechanisms:** institutionalized transitional justice; **strengthened state accountability structures** and **empowered victims’ civil society**.\n- **2018 election of Iván Duque on a platform critical of parts of the peace accord:** gave electoral weight to anti-accord forces; **strengthened political society’s constraint on the state’s peace agenda**, while creating uncertainty for implementation.",
    "2019-2028": "As of mid-2026, 2027–2028 are not yet historical, so the concrete items below cover observed developments from 2019–2026.\n\nTrends:\n- **Expansion/reconfiguration of armed groups in peripheral regions** — ELN, Clan del Golfo/AGC, FARC dissidents and other groups expanded extortion, illegal mining, trafficking and territorial control; **weakened the state** and often **weakened civil society** through intimidation.\n- **Incomplete implementation of the 2016 peace accord** — slow rural reform, security guarantees and reintegration left vacuums in ex-FARC areas; **weakened state reach**, while victims’, campesino and ethnic organizations kept mobilizing, **strengthening society** as a counterweight.\n- **High coca/cocaine and illegal-economy dependence** — record or near-record coca cultivation and trafficking revenues strengthened armed nonstate actors; **weakened the state** and constrained autonomous local society.\n- **Venezuelan migration and partial regularization** — Colombia’s Temporary Protection Status for Venezuelans from 2021 expanded documentation and access to services; **strengthened state administrative capacity** and **strengthened society** by incorporating migrants more formally.\n- **Urban youth, student, feminist, Indigenous, Afro-Colombian and environmental mobilization** — protests, digital organizing and local civic networks grew after 2019; **strengthened civil society** and its ability to check the state.\n- **Fragmented party system and coalition instability under Petro** — Congress, courts, governors, mayors and oversight bodies repeatedly constrained executive reforms; **weakened central-state decisiveness** but **strengthened institutional/social checks**.\n- **Post-COVID fiscal pressure, inflation and inequality** — constrained public spending and fueled dissatisfaction; **weakened state capacity/legitimacy** while also feeding social mobilization, **strengthening society’s pressure capacity**.\n\nEvents:\n- **2019 national strike and protests** against inequality, corruption, pension/labor reforms and police abuses — **strengthened civil society**; exposed limits to state legitimacy.\n- **COVID-19 emergency, lockdowns and economic crisis in 2020** — emergency decrees and policing temporarily **strengthened the state**, while restrictions and recession **weakened society** and informal workers.\n- **2021 national strike after Duque’s tax-reform proposal** — mass protests forced withdrawal of the reform and finance minister; **strengthened civil society**, while police violence and unrest **weakened state legitimacy**.\n- **Capture of Clan del Golfo leader “Otoniel” in 2021 and extradition in 2022** — demonstrated security capacity, **strengthening the state**, though subsequent criminal adaptation showed continuing state limits.\n- **2022 election of Gustavo Petro and Francia Márquez** — peaceful alternation to Colombia’s first left-wing national government broadened representation; **strengthened democratic society** and **state legitimacy**, while polarizing elites.\n- **Passage of the 2022 “Total Peace” law and negotiations/ceasefires with armed groups** — **strengthened executive state tools** for negotiation, but in some territories ceasefires enabled armed groups to consolidate, **weakening local state authority and society**.\n- **2023 local and regional elections, with major opposition/centrist wins in Bogotá, Medellín and elsewhere** — **strengthened decentralized checks and society’s electoral power**; constrained the national executive.\n- **Congressional and judicial blockage/modification of major Petro reforms, 2023–2025** — health, labor, pension and political reforms were delayed, altered or defeated; **weakened executive state power** but **strengthened institutional checks**.\n- **Ongoing killings of social leaders, ex-combatants and community activists** throughout 2019–2026 — **weakened civil society** and showed persistent absence of effective state protection in many regions."
  },
  "score_prompt": {
    "1819-1828": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1819-1828. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nColombia during 1819-1828 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1829-1838": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\nTrends:\n- **Breakup of Gran Colombia and rising regionalism (1829-1831):** geography, weak communications, and provincial loyalties empowered regional elites in Venezuela, Quito, Panama, and New Granada; **weakened the central state, strengthened local society/caudillos**.\n- **Fiscal exhaustion after independence and war:** debt, low tax capacity, dependence on customs and monopolies, and difficulty paying troops/officials limited administration; **weakened the state**.\n- **Civilian-republican consolidation under New Granada (1832-1838):** constitutionalism, elections, legislatures, courts, and civilian presidents replaced Bolívar-era military rule; **strengthened organized civil society and a more law-bound state**, while **weakening military autonomy**.\n- **Provincial elite and municipal influence remained strong:** local notables, clergy, militias, and town councils continued to mediate state authority; **strengthened society relative to the central state**.\n- **Gradual demobilization and reduction of the liberation armies:** the army’s political weight declined after Gran Colombia’s collapse; **strengthened civilian society and constitutional government**, but also **reduced coercive state capacity**.\n- **Expansion of press, electoral politics, and Santanderista/Bolivarian factions:** proto-party conflict and public debate grew in the 1830s; **strengthened civil society**, but **made state cohesion more fragile**.\n\nEvents:\n- **1829: Venezuela’s separatist movement intensifies under José Antonio Páez:** directly challenged Bogotá’s authority; **weakened the Gran Colombian state, strengthened regional society/caudillos**.\n- **1829: End of the Gran Colombia–Peru war / Treaty of Guayaquil:** reduced external military pressure but left the state fiscally and politically strained; **slightly strengthened state security, but exposed state weakness**.\n- **1830: “Admirable Congress,” Bolívar’s resignation, and failed 1830 constitution:** attempted to restore constitutional central authority but could not hold the union together; **temporarily strengthened legality, ultimately weakened the state**.\n- **1830: Secession of Venezuela and Ecuador from Gran Colombia:** destroyed Bolívar’s centralized republic; **major weakening of the state, strengthening of regional political societies**.\n- **1830-1831: Rafael Urdaneta’s military coup and dictatorship in Bogotá, followed by its overthrow:** showed army intervention in politics, then civilian resistance; **initially weakened civil society and legality, later strengthened civilian constitutional forces**.\n- **1831-1832: Creation of the Republic of New Granada and Constitution of 1832:** established a smaller Colombian state with representative institutions and limits on executive power; **strengthened the state institutionally and civil society politically**.\n- **1832: Francisco de Paula Santander elected president:** marked restoration of civilian, legalist government after exile and dictatorship; **strengthened constitutional state and civilian society, weakened military-Bolivarian power**.\n- **1837: Election of José Ignacio de Márquez and peaceful presidential succession:** demonstrated functioning constitutional politics; **strengthened the state’s legitimacy**, though factional rivalry **weakened elite cohesion**.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\nTrends:\n- **Persistent regionalism and caudillismo** in New Granada’s provinces, reinforced by geography and poor transport, **weakened the central state** and strengthened local/regional power brokers.\n- **Chronic fiscal and administrative weakness**—limited tax capacity, dependence on customs and state monopolies such as tobacco/salt, and post-independence debt—**weakened state capacity**.\n- **Church influence in education, local politics, and popular mobilization** remained strong; this **strengthened non-state civil society** and constrained state-building, especially where anticlerical measures provoked resistance.\n- **Post–War of the Supremes centralization** under Herrán and Mosquera favored a stronger presidency, appointed governors, and tighter provincial control; this **strengthened the state** but **weakened provincial autonomy**.\n- **Growth of export-oriented merchants, artisans’ organizations, newspapers, and ideological clubs** in the 1840s—especially in Bogotá—**strengthened civil society** and made politics more organized and contentious.\n\nEvents:\n- **1839: Pasto convent rebellion** after the government moved to suppress small religious houses and redirect their property to education; it **weakened the state** by exposing limited coercive reach and **strengthened clerical/local resistance**.\n- **1839–1842: War of the Supremes**, as regional leaders proclaimed themselves “supreme chiefs” against Bogotá; it **severely weakened the state** during the conflict and **strengthened regional armed society/caudillos**, though the government’s victory later restored central authority.\n- **1843: New Constitution of New Granada**, a more centralist and conservative charter expanding executive authority and limiting provincial autonomy; it **strengthened the state** and **weakened local political society**.\n- **1843 national census and administrative consolidation** after the civil war gave Bogotá better information on population and territory; it **modestly strengthened state capacity**.\n- **1846: Mallarino–Bidlack Treaty with the United States**, guaranteeing U.S. transit rights and U.S. support for New Granadan sovereignty over Panama; it **strengthened the state’s claim over the isthmus** but also **introduced external dependence**.\n- **1847 tariff/free-trade reforms under Mosquera and Florentino González** reduced protection and liberalized commerce; they **strengthened merchant civil society**, **weakened artisan interests**, and reduced some older state economic controls.\n- **1848: publication of Ezequiel Rojas’s Liberal Party program and broader party formation**, alongside artisan and democratic societies; this **strengthened organized civil society** and sharpened competition against the conservative-centralist state.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\nTrends:\n- **Decentralization/federalization (1853-1858):** provinces and then federal “states” gained elected authorities and autonomy; **weakened the central state**, strengthened regional elites and local society.\n- **Expansion of electoral and associational politics:** broader male suffrage, direct elections, partisan newspapers, Liberal/Conservative clubs, and artisan “democratic societies” grew; **strengthened civil society’s capacity to mobilize** and pressure the state.\n- **Secularizing Liberal reforms:** reduced Church privileges and public role in education, marriage, and politics; **strengthened the liberal state against the Church**, but also **weakened a major conservative civil-society institution** and provoked backlash.\n- **Economic liberalization and export orientation:** abolition of monopolies, freer trade, tobacco/export expansion, and merchant influence grew; **strengthened private economic actors**, while often **weakening central fiscal instruments**.\n- **Erosion of corporate labor/land regimes:** emancipation of slaves and moves to divide indigenous resguardos shifted people toward individual citizenship/property relations; **weakened slaveholders and corporate communities**, strengthened some individual rights but also local landed elites.\n\nEvents:\n- **1849 election of José Hilario López:** brought radical Liberals to power with artisan and popular support; **strengthened reformist state power** and mobilized civil society.\n- **1849-1850 abolition of the tobacco monopoly:** ended a key colonial-style revenue/control mechanism; **weakened central state fiscal control**, strengthened merchants, growers, and exporters.\n- **1850 expulsion of the Jesuits:** direct assertion of state authority over the Church; **strengthened the state**, weakened clerical/conservative organization.\n- **1851 abolition of slavery and the Conservative revolt:** emancipation **strengthened freedpeople’s legal standing** and weakened slaveholding elites; the revolt challenged the state, but its defeat **confirmed state coercive capacity**.\n- **1853 Constitution of New Granada:** instituted broad male suffrage, civil liberties, religious toleration, and provincial autonomy; **strengthened society and local power**, weakened centralized authority.\n- **1854 José María Melo coup and civil war:** military-artisan seizure of Bogotá temporarily **weakened constitutional state authority**; its defeat **weakened artisan-radical and military autonomy** and restored elite civilian control.\n- **1855-1858 federal reorganization, culminating in the 1858 Granadine Confederation:** Panama became a federal state in 1855, followed by others, and the 1858 constitution formalized confederation; **weakened the central state**, strengthened regional governments and elites.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\nTrends:\n- **Radical federalization and regional sovereignty:** The shift from the Granadine Confederation to the **United States of Colombia** gave the states broad control over taxation, militias, law, and administration; **weakened the national state, strengthened regional state governments and local society/caudillos**.\n- **Chronic partisan militarization:** Liberal and Conservative elites mobilized state militias, private forces, and regional armies throughout the civil war era; **weakened central state monopoly of force, strengthened armed civil/regional society**, while also damaging ordinary civic life.\n- **Secularization and anti-clerical liberal reform:** Confiscation/sale of Church property and limits on clerical authority reduced the Church’s institutional autonomy; **strengthened the secular state and liberal civil society, weakened the Church as a corporate civil-society power**.\n- **Expansion of export-merchant elites and regional economies:** Tobacco’s decline, growing trade through river/port networks, and early coffee/frontier expansion empowered merchants and provincial landholders; **strengthened economic civil society and regional elites, but left the national state fiscally weak and customs-dependent**.\n- **Institutionalization of liberal rights discourse:** Press freedom, arms-bearing, associational life, and electoral competition became central under radical liberalism; **strengthened civil society against executive authority**, though often in partisan and violent forms.\n\nEvents:\n- **1859 centralizing laws under President Mariano Ospina Rodríguez:** National laws asserting control over elections, public order, and state forces challenged state autonomy; **formally strengthened the central state, weakened federal society/states**, and helped trigger rebellion.\n- **1860 revolt of Tomás Cipriano de Mosquera in Cauca:** Mosquera, as Cauca’s leader, rose against the Conservative national government; **weakened the national state, strengthened regional armed power and Liberal civil society**.\n- **1860–1862 Colombian civil war:** The Liberal victory over the Conservative government shattered the existing constitutional order; **weakened national institutional continuity, strengthened victorious regional Liberal networks and military caudillos**.\n- **July 1861 capture of Bogotá by Mosquera:** Mosquera took the capital and assumed provisional dictatorial authority; **strengthened the revolutionary executive/military state in the short run, weakened legal-constitutional constraints**.\n- **1861–1862 confiscation of Church property and suppression/expulsion measures against religious orders:** Liberal decrees targeted “dead-hand” property and clerical influence; **strengthened secular state power and liberal property holders, weakened Church power**.\n- **1863 Constitution of Rionegro:** Created the **United States of Colombia**, with a very weak two-year presidency and highly sovereign states; **weakened the central state, strengthened civil liberties, state governments, and organized society**.\n- **1867 overthrow/impeachment of Mosquera after his authoritarian moves:** Congress and Liberal opponents removed him from power; **weakened presidential/military dominance, strengthened constitutional checks and elite civil-political society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\nTrends:\n- **Radical federalism under the 1863 Rionegro Constitution continued to dominate politics.** The nine “sovereign states” kept major control over taxation, militias, elections, and local administration. **Weakened the central state; strengthened regional elites and local civil society, but fragmented national society.**\n- **Expansion of secular public education after the 1870 school reform.** Normal schools, secular curricula, and state-supervised primary education spread unevenly through the 1870s. **Strengthened state penetration into society and liberal civil society; weakened the Catholic Church’s social authority.**\n- **Intensifying Church–state and Liberal–Conservative polarization.** Conflict over secular schools, clerical influence, and federal liberalism mobilized Conservatives, clergy, and local communities. **Strengthened organized civil society/party mobilization; weakened state legitimacy and governability.**\n- **Export-led economic integration: tobacco decline, coffee growth, quinine and other export booms, Magdalena River commerce, rail/telegraph expansion.** **Strengthened merchant/planter civil society and modestly increased state customs revenue, but left the state fiscally dependent and uneven in territorial reach.**\n- **Growth of private banking and commercial institutions, e.g., Banco de Bogotá in 1870 and Banco de Colombia in 1875.** **Strengthened economic civil society and private capital; did not create a strong fiscal-monetary state.**\n\nEvents:\n- **1870 Organic Decree on Public Instruction under President Eustorgio Salgar.** It made primary education free, compulsory in principle, and secular, with national oversight. **Strengthened the state and liberal civil society; weakened Church control over education.**\n- **Arrival and deployment of foreign/German pedagogical missions in the early 1870s.** These supported normal schools and teacher training. **Strengthened state capacity in education; weakened clerical educational dominance.**\n- **1873 adoption of a national civil code for federal matters and territories.** Its reach was limited by federalism, but it standardized parts of private law. **Modestly strengthened legal state capacity and market society.**\n- **1876 presidential election of Aquileo Parra over Rafael Núñez.** The contest deepened the split between Radical Liberals and Independent Liberals. **Weakened liberal cohesion and state governability; strengthened opposition currents in civil society.**\n- **Civil War of 1876–1877, the “War of the Schools,” including battles such as Los Chancos and La Garrapata and the defeat of Conservative/clerical forces.** **Temporarily strengthened the national Liberal government and army, weakened Conservatives and the Church, but also damaged society and exposed the fragility of the federal state.**\n- **1878 election/inauguration of Julián Trujillo and Núñez’s call for “Regeneration.”** This marked the political rise of a centralizing reaction against Radical federalism. **Strengthened the prospect of a stronger central state; weakened the Radical Liberal federal order.**\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\nTrends:\n- **Federal fragmentation under the 1863 Rionegro order (to 1885):** sovereign states kept wide autonomy, militias, and fiscal powers; **weakened the national state** and strengthened regional elites/party machines.\n- **Rise of Núñez’s Regeneración centralism (1880-1888):** shift from Radical Liberal federalism toward executive, Catholic, Conservative-allied central rule; **strengthened the central state** and weakened opposition civil society.\n- **Fiscal/monetary centralization:** creation/use of the **Banco Nacional** and paper money in the 1880s gave Bogotá more financing capacity; **strengthened the state**, while weakening private banking/regional fiscal autonomy.\n- **Restoration of Catholic influence in education and public life:** especially after 1886; **strengthened the Church as organized civil society allied to the state**, but weakened secular liberal associations and schooling.\n- **Export and infrastructure expansion:** coffee growth in the interior, railways, and French Panama Canal activity increased commercial elites and customs revenues; **strengthened both state revenue and regional economic society**, though foreign enclaves in Panama limited state control.\n\nEvents:\n- **1880: Rafael Núñez becomes president:** begins the Regeneración program; **strengthened central-state ambitions** and weakened Radical Liberal dominance.\n- **1880-1881: Banco Nacional established and begins operations:** gave the government a central monetary/fiscal instrument; **strengthened the state**.\n- **1881: French Panama Canal works begin:** brought foreign capital, labor, and strategic attention to Panama; **strengthened commerce**, but exposed **weak Colombian sovereignty** on the isthmus.\n- **1884-1885 civil war:** Radical Liberals and some state governments rebelled against Núñez; the war initially showed **state weakness**, but the government victory **strengthened the central state** and weakened armed regional society.\n- **1885: Panama rebellion, burning of Colón, and U.S. landing:** revealed Bogotá’s limited control over Panama and dependence on foreign intervention; **weakened state sovereignty**.\n- **1885: Núñez declares the 1863 Constitution dead after government victory:** cleared the way for centralization; **strengthened the state**, weakened federalist civil society and regional autonomy.\n- **1886 Constitution:** replaced the United States of Colombia with the centralized Republic of Colombia, departments, appointed governors, stronger presidency, and limits on liberties; **greatly strengthened the state** and weakened autonomous civil society.\n- **1887 Concordat with the Vatican:** gave the Church control over key education and family-law domains; **strengthened Church power and state-Church alliance**, weakened secular liberal society.\n- **1888 “Ley de los Caballos” / Law 61:** allowed repression, exile, and censorship of opponents on public-order grounds; **strengthened executive coercive power** and weakened press/opposition civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\nTrends:\n- **Consolidation of the Regeneration regime and the 1886 Constitution**: appointed departmental governors, centralized administration, and a stronger presidency continued to replace the older federal order — **strengthened the state; weakened regional civil society and local autonomy**.\n- **Catholic Church–state alliance under the 1887 Concordat, implemented through the 1890s**: Church control over education, marriage, and public morality expanded — **strengthened state social reach and Church authority; weakened secular/liberal civil society**.\n- **Press censorship, emergency policing, and exclusion of Liberals from effective competition** under measures such as the “Ley de los Caballos” and Caro’s authoritarian rule — **strengthened the executive state; weakened opposition parties, newspapers, and associational life**.\n- **Coffee expansion and Antioqueño/central-western colonization** in the 1890s: growth of coffee producers, merchants, and frontier settlements — **strengthened market society and regional elites; modestly strengthened the state via customs revenues, but also empowered actors outside Bogotá**.\n- **Fiscal and monetary centralization through paper money and Banco Nacional finance**: the government relied on note issue and customs rather than broad taxation — **strengthened short-term state capacity; weakened economic confidence and state legitimacy**.\n- **Gradual expansion of railways, Magdalena River transport, and telegraph lines** — **strengthened state penetration and national market integration; also strengthened commercial civil society**.\n\nEvents:\n- **1889 collapse of the French Panama Canal Company**: halted canal works and damaged Panama’s economy — **weakened Colombian state leverage in Panama and strained local society**.\n- **1892 presidential succession: Núñez elected but absent; Miguel Antonio Caro governed as vice president/acting president** — **strengthened centralized executive rule; weakened plural political society**.\n- **1894 death of Rafael Núñez**: removed the founder-symbol of the Regeneration coalition and left Caro dominant — **strengthened Caro’s immediate control but weakened regime cohesion**.\n- **1895 Liberal revolt/civil war, quickly defeated by the government** — **strengthened the coercive state and Conservative/National Party dominance; weakened organized Liberal civil society**.\n- **1898 election of Manuel Antonio Sanclemente with José Manuel Marroquín as vice president amid Conservative factionalism and Liberal exclusion** — **weakened state cohesion and legitimacy; intensified opposition mobilization leading toward the Thousand Days’ War**.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\nTrends:\n- **War-driven fiscal collapse and paper-money inflation, 1899-1903:** weakened the state’s credit, tax capacity, and administrative reach; also weakened civil society through destroyed savings, trade disruption, and insecurity.\n- **Continued centralization under the 1886 Conservative-Catholic order:** strengthened Bogotá and the Church-linked state apparatus; weakened regional autonomy and Liberal/anticlerical civil society.\n- **Postwar coffee expansion and frontier settlement, especially in Antioquia/Caldas/Cundinamarca:** strengthened regional producers, merchants, and local associations; gradually strengthened the state through export and customs revenues.\n- **Reyes-era administrative and financial modernization, 1904-1908:** debt renegotiation, currency stabilization efforts, public works, and army professionalization strengthened state capacity, especially the executive.\n- **Expansion of foreign-capital enclaves and concessions, especially bananas in Magdalena and rail/ mining concessions:** strengthened export infrastructure and some state revenues, but increased foreign corporate leverage over both the Colombian state and local society.\n- **Territorial fragmentation of large departments under Reyes, 1905-1908:** weakened regional oligarchs and old party machines; strengthened central control from Bogotá.\n\nEvents:\n- **Outbreak of the Thousand Days’ War, October 1899:** sharply weakened the state’s monopoly of violence and empowered armed Liberal and Conservative party networks; devastated civil society.\n- **Battle of Palonegro, May 1900:** destroyed the main Liberal conventional army; strengthened the Conservative central state militarily, while pushing opposition into guerrilla warfare.\n- **Peace treaties of Neerlandia and Wisconsin, October-November 1902:** ended the civil war and strengthened the state’s monopoly of force; weakened armed civil society/party militias but left society economically shattered.\n- **Colombian Senate rejection of the Hay-Herrán Canal Treaty, August 1903:** showed political institutions checking the executive and the U.S.; but it contributed to a crisis that soon weakened the Colombian state.\n- **Secession of Panama with U.S. naval backing, November 1903:** massively weakened the Colombian state territorially, fiscally, and symbolically; strengthened Panamanian separatists and U.S. power.\n- **Rafael Reyes takes office, August 1904:** strengthened executive state power through a “peace and reconstruction” program, while co-opting or sidelining party opposition.\n- **Closure of Congress and creation of the National Constituent and Legislative Assembly, 1904-1905:** strengthened the presidency and decree-based rule; weakened representative institutions and organized political opposition.\n- **1908 territorial reorganization into many smaller departments:** strengthened central administrative control; weakened regional political societies and departmental power brokers.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\nTrends:\n- **Post–Thousand Days War demilitarization and constitutional normalization:** partisan armies receded and civilian politics became more regular after 1909. **Strengthened the state** as the monopoly of force recovered; **strengthened society** by reopening legal politics.\n- **Growth of coffee exports and the coffee frontier, especially in Antioquia, Caldas, Cundinamarca and Tolima:** created regional producers, merchants and transport interests. **Strengthened civil society** economically; also **strengthened the state** through customs and trade revenues.\n- **Expansion of railways, river transport and telegraph links, though unevenly:** improved integration of interior coffee regions with ports. **Strengthened the state’s reach** and **strengthened market-based civil society**.\n- **Persistent fiscal dependence on customs duties:** the central state still had a narrow tax base and weak administrative capacity. **Weakened the state**, especially when trade fell during World War I.\n- **Early labor and popular organization in ports, railways, artisan trades and public works:** mutual-aid societies, worker clubs and strikes became more visible by the 1910s. **Strengthened civil society**, though still modestly.\n- **Indigenous land-rights mobilization, especially around Manuel Quintín Lame in Cauca/Tolima/Huila:** challenged hacienda power and local authorities. **Strengthened subaltern civil society**; state repression also **weakened it**.\n\nEvents:\n- **1909: fall/resignation of President Rafael Reyes after elite and popular opposition to his authoritarian rule.** **Weakened executive overreach**; **strengthened civil society and party elites** as constraints on the presidency.\n- **1910: National Constituent Assembly and constitutional reform.** Reduced presidential term, barred immediate reelection, restored institutional checks and strengthened judicial review. **Strengthened rule-bound state institutions** and **strengthened society’s ability to constrain the state**.\n- **1910–1914: presidency of Carlos E. Restrepo and the Republican Union experiment.** Bipartisan, anti-dictatorial coalition politics reduced partisan violence. **Strengthened institutional state legitimacy** and **civilian political society**.\n- **1914: election of José Vicente Concha and return to Conservative dominance.** Preserved constitutional succession but ended much of the Republican bipartisan experiment. **Strengthened state continuity**; **weakened cross-party civil-society constraint**.\n- **1914: outbreak of World War I.** Disrupted trade, credit and customs revenue. **Weakened the state fiscally** and **hurt commercial society**, though it later encouraged some domestic industry.\n- **1914: signing of the Thomson–Urrutia Treaty with the United States over Panama.** Promised indemnity and diplomatic repair, though U.S. ratification came only in 1921. **Potentially strengthened the state’s finances and international position**, but remained politically contentious.\n- **1916: Muñoz Vernaza–Suárez Treaty with Ecuador fixing the border.** **Strengthened the Colombian state** by clarifying territorial sovereignty.\n- **1918: Spanish influenza pandemic.** Heavy mortality, especially in Bogotá and other urban areas, exposed weak public health capacity. **Weakened society** and revealed limits of **state capacity**.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\nTrends:\n- **“Danza de los millones” export-and-credit boom, 1922-1928**: coffee prices, U.S. loans, and Panama indemnity money expanded public works and fiscal capacity — **strengthened the state**, especially the central government.\n- **Railway, road, port, and telegraph expansion under Pedro Nel Ospina and Miguel Abadía Méndez**: improved territorial integration and administrative reach — **strengthened the state**, while also helping workers and parties coordinate — **strengthened society somewhat**.\n- **Growth of enclave economies: United Fruit in Magdalena and Tropical Oil in Barrancabermeja**: concentrated wage labor and foreign corporate power — **strengthened organized civil society among workers**, but also **weakened state autonomy** where foreign firms dominated local order.\n- **Expansion of unions, socialist ideas, labor congresses, and working-class press**: especially in ports, railways, oil, bananas, and urban crafts — **strengthened civil society** against the Conservative state.\n- **Continued Conservative hegemony and restricted electoral competition, 1919-1928**: kept formal political channels narrow and encouraged repression of dissent — **strengthened incumbent state control**, **weakened pluralist civil society**.\n\nEvents:\n- **1919 Bogotá artisans’/tailors’ protest and massacre** over government purchase of foreign military uniforms: troops fired on demonstrators — **strengthened coercive state power**, **weakened civil society**.\n- **1921 ratification/implementation of the Urrutia-Thomson Treaty with the U.S.**: Colombia received the $25 million Panama indemnity and normalized U.S. relations — **strengthened state finances**, but increased dependence on U.S. capital.\n- **1923 Kemmerer Mission reforms**: creation of the **Banco de la República**, banking regulation, and the **Contraloría General** — **strengthened state administrative, monetary, and fiscal capacity**.\n- **1924 and 1927 Barrancabermeja oil strikes against Tropical Oil**: major labor mobilizations led by figures such as Raúl Eduardo Mahecha; met with repression — **strengthened worker civil society**, but also **expanded coercive state intervention**.\n- **1925 creation of the Confederación Obrera Nacional and 1926 founding of the Partido Socialista Revolucionario**: gave labor and socialist movements national organization — **strengthened civil society**.\n- **1928 “Ley Heroica” / Social Defense Law** restricting “subversive” press, meetings, and organizing: legal weapon against radicals and unions — **strengthened coercive state power**, **weakened civil society**.\n- **December 1928 banana strike and Banana Massacre at Ciénaga**: army fired on striking United Fruit workers — **strengthened state/employer coercion in the short run**, **weakened labor organization**, but later helped delegitimize the Conservative regime.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n1909-1918: <5.1, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\nTrends:\n- **Great Depression coffee/export slump (1929–mid-1930s):** cut customs and export revenues, weakening the fiscal power of the state; also weakened coffee merchants/landed exporters in society.\n- **Shift toward state economic intervention under the Liberal Republic:** exchange controls, public works, labor regulation, education policy, and tax reform expanded central state capacity.\n- **Urbanization and import-substitution industrial growth:** strengthened urban workers, unions, and industrial employers; also gave the state new constituencies and regulatory reach.\n- **Growth of organized labor and peasant mobilization:** unions, strikes, peasant leagues, and tenant claims strengthened civil society, especially against landlords and employers.\n- **Secularizing and reformist pressures against Church-Conservative dominance:** strengthened the state in education and social policy; weakened traditional Church/Conservative social authority.\n\nEvents:\n- **1930 election of Enrique Olaya Herrera:** ended decades of Conservative rule; strengthened electoral competition and Liberal civil society, while weakening Conservative control of the state.\n- **Law 83 of 1931 on trade unions:** legally recognized unions; strengthened labor society but also increased state oversight of labor organization.\n- **Colombia–Peru Leticia War, 1932–1933:** strengthened the national state through military mobilization, taxation, and patriotic unity; also temporarily unified civil society behind the state.\n- **Election of Alfonso López Pumarejo in 1934:** brought the “Revolution on the March”; strengthened the reforming state and encouraged labor/peasant mobilization.\n- **1936 constitutional reform:** authorized stronger state intervention in the economy, secular education, and the “social function” of property; strengthened the state and reformist social groups, weakened Church and landlord power.\n- **Law 200 of 1936, the land law:** gave legal leverage to tenants and squatters and threatened idle estates; strengthened peasant society and state authority over property, weakened large landowners.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n1909-1918: <5.1, 6.0>\n1919-1928: <5.5, 6.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\nTrends:\n- **WWII-driven import-substitution industrialization and urban growth**: strengthened **state** fiscal/regulatory capacity and strengthened **urban civil society** through larger worker, student, and professional groups.\n- **Expansion and politicization of labor unions and popular Liberal/Gaitanista mobilization**: strengthened **civil society**, especially urban workers and lower-middle sectors, but increased partisan confrontation.\n- **Continuing weakness of the central state in rural areas**: weakened the **state’s** monopoly of coercion; local bosses, party machines, landlords, police commanders, and armed bands retained major power.\n- **Rising Liberal-Conservative polarization after the late Liberal Republic**: weakened **both** state and society by turning public offices, police, unions, peasant leagues, and local associations into partisan battlegrounds.\n- **Growth of radio, newspapers, mass rallies, and electoral participation**: strengthened **civil society** by broadening political mobilization, especially around Jorge Eliécer Gaitán.\n- **Early onset of rural partisan violence, 1946-1948**: weakened **civil society** through intimidation and displacement, and weakened the **state** by making coercion increasingly partisan and locally fragmented.\n\nEvents:\n- **Colombia’s alignment with the United States in WWII, 1941-1943**, including breaking relations with Axis powers and declaring war on Germany in 1943: strengthened the **state** through military, diplomatic, and administrative cooperation with the U.S.\n- **Alfonso López Pumarejo’s second presidency, 1942-1945**, with renewed but contested reformism: modestly strengthened the **state’s** social/economic role and strengthened organized labor, but provoked elite and Conservative resistance.\n- **Failed military coup attempt against López at Pasto, July 1944**: exposed weakness inside the **state** and politicization of the armed forces, though its failure preserved constitutional civilian rule.\n- **Constitutional reform of 1945**: strengthened the **state’s** formal capacity for economic and social intervention; also institutionalized some channels for broader political participation.\n- **López’s resignation and Alberto Lleras Camargo’s caretaker presidency, 1945-1946**: temporarily stabilized the **state**, but signaled exhaustion of the Liberal reform coalition.\n- **Presidential election of 1946**, with the Liberal vote split between Gabriel Turbay and Jorge Eliécer Gaitán, allowing Conservative Mariano Ospina Pérez to win: shifted control of the **state** to Conservatives and intensified partisan conflict in society.\n- **Liberal electoral gains and Gaitán’s rise to Liberal Party leadership, 1947**: strengthened mass **civil society** mobilization but increased elite fear and polarization.\n- **Gaitán’s “March of Silence,” February 1948**, protesting political violence: demonstrated strong, disciplined **civil society** mobilization against state-linked or tolerated violence.\n- **Assassination of Jorge Eliécer Gaitán and the Bogotazo, April 9, 1948**: severely weakened **both** state and society; state authority collapsed temporarily in Bogotá, and nationwide partisan violence accelerated.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n1909-1918: <5.1, 6.0>\n1919-1928: <5.5, 6.7>\n1929-1938: <6.3, 7.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\nTrends:\n- **Escalation of *La Violencia* in the countryside (1949–mid-1950s):** weakened the state’s monopoly of force in many rural areas; strengthened armed local “society” actors—Liberal guerrillas, Conservative *pájaros/chulavitas*, self-defense groups—but weakened ordinary civil society through terror and displacement.\n- **Rule by state of siege, censorship, and executive decree:** strengthened the central executive/coercive state; weakened Congress, courts, parties, press, unions, and open civic contestation.\n- **Politicization and militarization of police and local administration:** strengthened partisan state coercion in Conservative hands, but weakened state legitimacy and neutral capacity.\n- **Rural displacement, urbanization, and growth of students/labor/press in cities:** weakened rural civil society; gradually strengthened urban civil society, visible in anti-Rojas mobilization by 1957.\n- **Coffee-boom revenues and public-works expansion under Rojas Pinilla:** strengthened state resources and infrastructural capacity, though later fiscal stress weakened regime stability.\n- **Bipartisan elite convergence toward the National Front:** strengthened state governability and elite party control; weakened plural civil society by excluding third parties, communists, and many peasant actors.\n\nEvents:\n- **Nov. 1949: President Ospina Pérez closed Congress and governed under siege; Liberals withdrew from the presidential race after violence.** Strengthened executive state power; weakened electoral civil society.\n- **Nov. 1949–Aug. 1950: Laureano Gómez was elected unopposed and took office.** Strengthened Conservative authoritarian control of the state; weakened Liberal participation.\n- **1950–1953: Gómez/Urdaneta governments intensified repression and rural counterinsurgency.** Strengthened coercive state forces; weakened legal opposition while fueling armed society.\n- **June 13, 1953: General Gustavo Rojas Pinilla’s military coup.** Strengthened the military state; temporarily weakened party elites and civilian institutions.\n- **1953–1954: Rojas’s amnesty and demobilization of many Liberal guerrillas, including plains fighters.** Strengthened state pacification; weakened armed civil-society challengers, though violence persisted.\n- **Aug. 1954: constitutional reform granting women’s suffrage.** Strengthened formal civil society and political inclusion.\n- **1954–1956: student killings, press censorship, and closure of major newspapers such as *El Tiempo* and *El Espectador*.** Strengthened authoritarian state control; weakened press, student, and civic freedoms.\n- **1956 Benidorm Pact and 1957 Sitges Pact between Liberal and Conservative leaders.** Strengthened organized elite civil society against Rojas; prepared a more stable but exclusionary state settlement.\n- **May 1957: national civic strike and elite-military pressure forced Rojas to resign; a military junta took power.** Strengthened mobilized civil society and party elites; weakened personalist military dictatorship.\n- **Dec. 1957 plebiscite and 1958 election of Alberto Lleras Camargo.** Strengthened constitutional state restoration and bipartisan governability; weakened broader political competition through the National Front formula.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n1909-1918: <5.1, 6.0>\n1919-1928: <5.5, 6.7>\n1929-1938: <6.3, 7.1>\n1939-1948: <6.1, 6.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\nTrends:\n- **National Front consolidation (1959-68):** Liberal-Conservative alternation and bureaucratic parity reduced elite conflict and strengthened state stability, but weakened independent civil society by excluding non-bipartisan political competition.\n- **Post-*La Violencia* pacification with persistent rural enclaves:** banditry declined and the state recovered some local control, but “independent republics” and frontier zones showed continuing weakness of state authority.\n- **State-led developmentalism and Alliance for Progress reforms:** planning, public investment, education, and agrarian agencies expanded; this strengthened administrative state capacity.\n- **Urbanization, student activism, labor organizing, and left-wing opposition:** broadened civil society outside traditional parties, but also increased confrontation with the National Front state.\n- **Rural inequality, colonization, and peasant mobilization:** strengthened peasant civil society in some regions, while exposing the state’s limited ability to redistribute land or enforce order.\n- **Cold War militarization and counterinsurgency:** strengthened the coercive arm of the state, but also weakened civil liberties and, where violence was delegated to civilians, the state monopoly on force.\n\nEvents:\n- **1960 – Creation of the MRL by Alfonso López Michelsen:** strengthened opposition civil society; weakened the National Front’s claim to full democratic representation.\n- **1961 – Agrarian Reform Law 135 and creation of INCORA:** strengthened the state’s capacity to intervene in land tenure; also gave peasants new institutional channels.\n- **1964 – Army assault on Marquetalia and related enclaves:** strengthened state coercive reach in the short run, but helped catalyze the FARC, weakening state control in the countryside.\n- **1964-65 – Formation/public emergence of ELN; 1967 EPL:** strengthened armed revolutionary opposition; weakened the state’s monopoly of violence.\n- **1965 – Decree 3398 authorizing civilian “self-defense” support to the military, later made permanent by Law 48 of 1968:** strengthened counterinsurgency capacity but weakened state monopoly over legitimate force.\n- **1967 – Creation of ANUC, the national peasant-users association:** strengthened organized peasant civil society, though initially under state sponsorship.\n- **1968 – Constitutional and administrative reform under Carlos Lleras Restrepo:** strengthened the central executive, planning capacity, and developmental state; weakened Congress and traditional local intermediaries.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n1909-1918: <5.1, 6.0>\n1919-1928: <5.5, 6.7>\n1929-1938: <6.3, 7.1>\n1939-1948: <6.1, 6.4>\n1949-1958: <5.4, 6.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\nTrends:\n- **Late National Front exclusion and executive dominance (1969-74; parity rules lingered to 1978):** strengthened the party-controlled state and presidency, but weakened pluralistic civil society and outsider electoral opposition.\n- **Limited political opening after the National Front ended in 1974:** modestly strengthened electoral society and legal opposition, though clientelism and bipartisan control kept society constrained.\n- **Growth of unions, student movements, peasant leagues/ANUC, and urban civic organizations:** strengthened civil society’s capacity to mobilize, especially around land, wages, prices, and public services.\n- **Stalled agrarian reform and continued land concentration, especially after 1972-73:** strengthened landed elites and their influence over the state; weakened rural civil society and state legitimacy in the countryside.\n- **Persistent state of siege, counterinsurgency, and military autonomy:** strengthened the coercive state but weakened civil liberties, courts, and civilian oversight.\n- **Expansion of guerrilla and illegal armed actors, including FARC growth, EPL persistence, and later M-19:** weakened the state’s monopoly of force and often intimidated or displaced lawful civil society.\n- **Rise of the marijuana boom and early cocaine trafficking networks:** weakened state capacity through corruption and private violence; strengthened criminal non-state power rather than civic society.\n- **Rapid urbanization, inflation, and inequality during the 1970s:** expanded organized urban society but also strained state legitimacy and service capacity.\n\nEvents:\n- **1970 presidential election, with Misael Pastrana’s narrow victory over Gustavo Rojas Pinilla amid fraud allegations:** weakened state legitimacy and radicalized parts of the opposition.\n- **1971-72 wave of ANUC-led peasant land invasions and mobilizations:** strengthened rural civil society, while challenging landed elites and the state’s rural authority.\n- **1972 Chicoral Pact and subsequent rollback of agrarian reform, including Law 4 of 1973:** strengthened landowners and conservative state coalitions; weakened peasant movements.\n- **1973 Operation Anorí against the ELN:** strengthened the coercive capacity of the state and severely weakened one guerrilla organization.\n- **1974 end of the National Front and election of Alfonso López Michelsen:** modestly strengthened formal electoral competition and civil society participation, though the old party system remained powerful.\n- **1974 founding/public emergence of M-19, symbolized by the theft of Bolívar’s sword:** weakened state legitimacy and monopoly of force; reflected radical opposition born from the 1970 election dispute.\n- **1976 M-19 kidnapping and killing of labor leader José Raquel Mercado:** weakened lawful civil society and challenged the state’s authority.\n- **September 1977 National Civic Strike:** strongly displayed the power of unions, neighborhoods, students, and left organizations; also led the state to intensify repression.\n- **1978 Security Statute under President Julio César Turbay:** strengthened the coercive state and military powers; weakened civil liberties, due process, and organized opposition.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n1909-1918: <5.1, 6.0>\n1919-1928: <5.5, 6.7>\n1929-1938: <6.3, 7.1>\n1939-1948: <6.1, 6.4>\n1949-1958: <5.4, 6.6>\n1959-1968: <5.8, 6.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\nTrends:\n- **Cocaine-cartel expansion, especially Medellín and Cali (early–late 1980s):** weakened the state by corrupting officials, challenging extradition, and using terror; weakened civil society through assassinations, intimidation, and private armies.\n- **Guerrilla growth and territorial expansion by FARC, ELN, EPL, and M-19:** weakened state authority in rural/peripheral zones; often weakened local civil society through kidnapping, extortion, and coercive control, even while claiming political representation.\n- **Rise of paramilitary “self-defense” groups, including MAS after 1981:** weakened the state’s monopoly on violence; severely weakened civil society, especially unions, peasant organizers, left parties, and human-rights activists.\n- **Political opening and peace-process politics under Belisario Betancur and after:** strengthened civil society by legalizing new participation channels, including the Unión Patriótica; also modestly strengthened state legitimacy, though implementation was fragile.\n- **Decentralization and local democratization culminating in elected mayors:** strengthened civil society and local accountability; potentially strengthened the state’s local legitimacy, but also exposed municipalities to armed-group and cartel capture.\n- **Frontier colonization, coca economies, and weak rural state presence in places like Caquetá, Meta, Guaviare, Urabá, and Magdalena Medio:** weakened state reach and strengthened armed/non-state power brokers.\n\nEvents:\n- **1979 U.S.–Colombia extradition treaty signed:** strengthened formal state capacity against traffickers, but triggered cartel resistance that later weakened the state through violence and intimidation.\n- **1980 M-19 seizure of the Dominican Republic embassy in Bogotá:** exposed state vulnerability; boosted guerrilla visibility and challenged state authority.\n- **1982 Amnesty Law and Betancur peace initiative:** strengthened civil society and political inclusion; temporarily strengthened state legitimacy by offering negotiation instead of pure repression.\n- **1984 La Uribe ceasefire with FARC and other ceasefire accords with guerrillas:** strengthened prospects for legal political participation; weakened neither side decisively but reduced state-guerrilla confrontation temporarily.\n- **1984 assassination of Justice Minister Rodrigo Lara Bonilla by the Medellín cartel:** gravely weakened state authority and showed cartel capacity to kill senior officials; prompted stronger state countermeasures and extraditions.\n- **1985 creation of the Unión Patriótica:** strengthened civil society and electoral pluralism; also revealed state weakness as UP members soon became targets of systematic violence.\n- **1985 Palace of Justice siege by M-19 and army retaking:** severely weakened the state’s judicial branch and legitimacy; weakened civil society through trauma, disappearances, and distrust of institutions.\n- **1986 constitutional reform enabling direct mayoral elections, first held in 1988:** strengthened civil society participation and local democratic accountability; strengthened state legitimacy at the municipal level.\n- **1987 assassination of UP leader Jaime Pardo Leal:** weakened civil society and demonstrated the state’s inability or unwillingness to protect legal opposition.\n- **1988 kidnappings/killings by “Los Extraditables,” including Attorney General Carlos Mauro Hoyos:** weakened state authority and showed cartel power over national security policy.\n- **1988 first popular mayoral elections:** strengthened civil society and democratic participation, though in conflict zones it also intensified armed competition for local power.\n- **1988 paramilitary massacres such as Segovia and La Mejor Esquina:** weakened civil society through terror against leftists and civilians; weakened the state by revealing loss of control and collusion/impunity.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n1909-1918: <5.1, 6.0>\n1919-1928: <5.5, 6.7>\n1929-1938: <6.3, 7.1>\n1939-1948: <6.1, 6.4>\n1949-1958: <5.4, 6.6>\n1959-1968: <5.8, 6.9>\n1969-1978: <6.0, 7.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\nTrends:\n- **Expansion of FARC and ELN military/territorial power, financed by kidnapping, extortion, and coca taxation** — weakened the state’s monopoly of violence and weakened civil society in rural areas.\n- **Rapid growth of paramilitary groups, culminating in national coordination as the AUC in 1997** — weakened the state by privatizing/co-opting coercion; severely weakened civil society through massacres, displacement, and intimidation.\n- **Deepening drug-economy penetration of politics, police, courts, and local economies** — weakened state autonomy and legality; weakened civic trust and lawful social organization.\n- **1991 constitutional and rights-based institutional transformation: tutela actions, Constitutional Court, Fiscalía, Defensoría, minority and indigenous rights** — strengthened civil society’s legal tools and partly strengthened state accountability/capacity.\n- **Decentralization and elected local government with larger fiscal transfers** — strengthened local society and local state presence in some municipalities, but also made municipalities vulnerable to guerrilla, paramilitary, and narco capture.\n- **Economic liberalization and technocratic reforms under Gaviria and successors: apertura, privatization, independent central bank** — strengthened parts of the central economic state, while weakening some traditional labor/producer groups.\n- **Rising forced displacement and rural depopulation in conflict zones by the late 1990s** — weakened civil society and community capacity; exposed state inability to protect citizens.\n\nEvents:\n- **1989 assassination of Luis Carlos Galán, Avianca Flight 203 bombing, and DAS headquarters bombing by the Medellín cartel** — weakened state authority and terrorized society, while prompting stronger anti-cartel state action.\n- **1990 demobilization of M-19 and participation in the Constituent Assembly process** — strengthened civil society and state legitimacy by bringing an armed actor into electoral politics.\n- **1991 promulgation of the new Constitution** — strengthened both state institutions and civil society rights/participation.\n- **1991 Pablo Escobar’s surrender to La Catedral and the constitutional ban on extraditing nationals; 1992 Escobar escape** — weakened the state by showing cartel leverage over justice and imprisonment.\n- **1993 killing of Pablo Escobar and dismantling of the Medellín cartel leadership** — strengthened the coercive capacity and prestige of the state, though drug trafficking persisted.\n- **1994–1996 Proceso 8000 scandal over Cali cartel money in President Samper’s campaign** — weakened executive legitimacy, state autonomy, and public trust.\n- **1995–1996 arrests of Cali cartel leaders, including the Rodríguez Orejuela brothers** — strengthened state law-enforcement capacity against major traffickers.\n- **1996–1998 major guerrilla victories and mass kidnappings, including Las Delicias, Patascoy, El Billar, Miraflores, and Mitú** — weakened the state militarily and intimidated civil society.\n- **1997 formal creation of the AUC paramilitary federation** — weakened the state’s monopoly on force and greatly weakened civil society in contested regions.\n- **1998 election of Andrés Pastrana and creation of the Caguán demilitarized zone for peace talks with FARC** — reflected strong societal demand for peace, but weakened state territorial control in the zone.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n1909-1918: <5.1, 6.0>\n1919-1928: <5.5, 6.7>\n1929-1938: <6.3, 7.1>\n1939-1948: <6.1, 6.4>\n1949-1958: <5.4, 6.6>\n1959-1968: <5.8, 6.9>\n1969-1978: <6.0, 7.1>\n1979-1988: <5.5, 6.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\nTrends:\n- **Expansion and professionalization of security forces under Plan Colombia and “Democratic Security” (1999-2008):** strengthened the **state** by increasing military capacity, police presence, intelligence, and territorial reach.\n- **Decline in homicides, kidnappings, highway insecurity, and FARC territorial control after 2002:** strengthened the **state** and parts of **civil society** by reopening roads, towns, and civic/economic life.\n- **Paramilitary expansion and local institutional capture, especially 1999-2005:** weakened the **state** by penetrating municipalities, Congress, and security forces; weakened **society** through massacres, intimidation, and displacement.\n- **Mass internal displacement and rural depopulation caused by conflict and land grabs:** weakened **civil society**, especially peasant, Indigenous, Afro-Colombian, union, and local community organizations.\n- **Economic recovery after the 1999 recession, aided by security gains and commodity growth:** strengthened the **state** through higher revenues and administrative capacity; strengthened urban **society** through greater economic stability.\n- **Growth of judicial, media, NGO, and victims’ rights activism, including Constitutional Court interventions on displacement:** strengthened **civil society** and legal constraints on the **state**, though often against violent resistance.\n\nEvents:\n- **1999-2002 Caguán demilitarized zone and failed Pastrana-FARC peace talks:** weakened the **state** by giving FARC sanctuary and political leverage; weakened **society** in affected regions through continued kidnapping and coercion.\n- **2000 start of major U.S.-backed Plan Colombia aid:** strengthened the **state**, especially the armed forces, counterinsurgency, counternarcotics, and aerial mobility.\n- **February 2002 collapse of peace talks after FARC hijacking/kidnapping incidents:** weakened prospects for negotiated civil peace but politically strengthened demands for a harder **state** response.\n- **2002 election of Álvaro Uribe on a Democratic Security platform:** strengthened the **state**, especially executive authority and security institutions; also raised concerns about weakening civil liberties and checks.\n- **2003 Santa Fe de Ralito accord and 2005 Justice and Peace Law for AUC demobilization:** partly strengthened the **state** by reducing open paramilitary armies, but weakened **society/rule of law** where impunity, successor groups, and land dispossession persisted.\n- **2006-2008 parapolitics scandal:** weakened the legitimacy of the **state** by exposing paramilitary penetration of Congress and local politics; strengthened **civil society/judicial oversight** through investigations, journalism, and prosecutions.\n- **February 2008 mass marches against FARC kidnappings:** strengthened **civil society** by showing large-scale civic mobilization against insurgent coercion.\n- **2008 Operation Jaque, killing of Raúl Reyes, and wider FARC leadership losses:** strengthened the **state** by demonstrating intelligence and military superiority; weakened FARC’s coercive power over society.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n1909-1918: <5.1, 6.0>\n1919-1928: <5.5, 6.7>\n1929-1938: <6.3, 7.1>\n1939-1948: <6.1, 6.4>\n1949-1958: <5.4, 6.6>\n1959-1968: <5.8, 6.9>\n1969-1978: <6.0, 7.1>\n1979-1988: <5.5, 6.3>\n1989-1998: <5.2, 5.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\nTrends:\n- **Declining FARC military capacity and falling violence (2009-2018):** kidnappings, homicides, and guerrilla territorial control fell; **strengthened the state** and reduced armed coercion over society.\n- **Persistence of illegal economies and armed successors**—BACRIM/Clan del Golfo, ELN, FARC dissidents, cocaine cultivation and illegal mining, especially after 2013; **weakened the state** in peripheral regions and **weakened civil society** through intimidation.\n- **Expansion of victims’, Indigenous, Afro-Colombian, peasant, student, and environmental mobilization:** land claims, consultas populares against mining/oil, agrarian protests; **strengthened civil society** as a counterweight to state and corporate power.\n- **Resource-boom then oil-price shock:** oil/mining revenues boosted fiscal capacity through 2013-14, then the 2014 oil-price collapse strained budgets; first **strengthened**, then **weakened the state’s fiscal capacity**.\n- **Post-conflict institution-building:** land restitution, victims’ reparations, rural development agencies, JEP/Truth Commission framework; **strengthened state legal reach** and **strengthened organized civil society**, though implementation remained uneven.\n- **Venezuelan migration surge, especially 2015-2018:** hundreds of thousands entered Colombia, pressuring services and border governance; **strained the state**, while also generating humanitarian civil-society mobilization.\n\nEvents:\n- **2009 DAS wiretapping scandal:** revelation of illegal surveillance of judges, journalists, opposition, and NGOs; **weakened state legitimacy**, but **strengthened judicial/media/civil-society checks**.\n- **2010 Constitutional Court blocked Álvaro Uribe’s third-term referendum:** prevented further presidential concentration of power; **strengthened institutional checks and civil society’s ability to constrain the executive**.\n- **2010-2011 killings of FARC commanders “Mono Jojoy” and Alfonso Cano:** major military blows to the insurgency; **strengthened the state’s coercive capacity**.\n- **2011 Victims and Land Restitution Law:** formally recognized conflict victims and land dispossession; **strengthened the state’s legal authority** and **empowered victims’ organizations**, though it exposed claimants to violence.\n- **2012 opening of Havana peace talks with FARC:** shifted conflict from battlefield to negotiation; **strengthened the state diplomatically** and gave victims/civil society a larger public role.\n- **2013 national agrarian strike:** peasants, truckers, miners, and rural groups forced negotiations with Bogotá; **strengthened civil society**, while exposing limits of state responsiveness in rural areas.\n- **2016 peace plebiscite rejected the initial FARC accord, followed by revised congressional ratification:** showed society constraining the state, then enabled implementation; **strengthened civil society’s veto power** but also polarized politics.\n- **2016-2017 Final Peace Accord and FARC disarmament:** FARC handed over weapons and became a party; **strengthened the state’s monopoly-of-force claim** and reduced armed pressure on communities.\n- **2017 creation/start of JEP, Truth Commission, and search mechanisms:** institutionalized transitional justice; **strengthened state accountability structures** and **empowered victims’ civil society**.\n- **2018 election of Iván Duque on a platform critical of parts of the peace accord:** gave electoral weight to anti-accord forces; **strengthened political society’s constraint on the state’s peace agenda**, while creating uncertainty for implementation.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n1909-1918: <5.1, 6.0>\n1919-1928: <5.5, 6.7>\n1929-1938: <6.3, 7.1>\n1939-1948: <6.1, 6.4>\n1949-1958: <5.4, 6.6>\n1959-1968: <5.8, 6.9>\n1969-1978: <6.0, 7.1>\n1979-1988: <5.5, 6.3>\n1989-1998: <5.2, 5.7>\n1999-2008: <5.5, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where Colombia stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\nAs of mid-2026, 2027–2028 are not yet historical, so the concrete items below cover observed developments from 2019–2026.\n\nTrends:\n- **Expansion/reconfiguration of armed groups in peripheral regions** — ELN, Clan del Golfo/AGC, FARC dissidents and other groups expanded extortion, illegal mining, trafficking and territorial control; **weakened the state** and often **weakened civil society** through intimidation.\n- **Incomplete implementation of the 2016 peace accord** — slow rural reform, security guarantees and reintegration left vacuums in ex-FARC areas; **weakened state reach**, while victims’, campesino and ethnic organizations kept mobilizing, **strengthening society** as a counterweight.\n- **High coca/cocaine and illegal-economy dependence** — record or near-record coca cultivation and trafficking revenues strengthened armed nonstate actors; **weakened the state** and constrained autonomous local society.\n- **Venezuelan migration and partial regularization** — Colombia’s Temporary Protection Status for Venezuelans from 2021 expanded documentation and access to services; **strengthened state administrative capacity** and **strengthened society** by incorporating migrants more formally.\n- **Urban youth, student, feminist, Indigenous, Afro-Colombian and environmental mobilization** — protests, digital organizing and local civic networks grew after 2019; **strengthened civil society** and its ability to check the state.\n- **Fragmented party system and coalition instability under Petro** — Congress, courts, governors, mayors and oversight bodies repeatedly constrained executive reforms; **weakened central-state decisiveness** but **strengthened institutional/social checks**.\n- **Post-COVID fiscal pressure, inflation and inequality** — constrained public spending and fueled dissatisfaction; **weakened state capacity/legitimacy** while also feeding social mobilization, **strengthening society’s pressure capacity**.\n\nEvents:\n- **2019 national strike and protests** against inequality, corruption, pension/labor reforms and police abuses — **strengthened civil society**; exposed limits to state legitimacy.\n- **COVID-19 emergency, lockdowns and economic crisis in 2020** — emergency decrees and policing temporarily **strengthened the state**, while restrictions and recession **weakened society** and informal workers.\n- **2021 national strike after Duque’s tax-reform proposal** — mass protests forced withdrawal of the reform and finance minister; **strengthened civil society**, while police violence and unrest **weakened state legitimacy**.\n- **Capture of Clan del Golfo leader “Otoniel” in 2021 and extradition in 2022** — demonstrated security capacity, **strengthening the state**, though subsequent criminal adaptation showed continuing state limits.\n- **2022 election of Gustavo Petro and Francia Márquez** — peaceful alternation to Colombia’s first left-wing national government broadened representation; **strengthened democratic society** and **state legitimacy**, while polarizing elites.\n- **Passage of the 2022 “Total Peace” law and negotiations/ceasefires with armed groups** — **strengthened executive state tools** for negotiation, but in some territories ceasefires enabled armed groups to consolidate, **weakening local state authority and society**.\n- **2023 local and regional elections, with major opposition/centrist wins in Bogotá, Medellín and elsewhere** — **strengthened decentralized checks and society’s electoral power**; constrained the national executive.\n- **Congressional and judicial blockage/modification of major Petro reforms, 2023–2025** — health, labor, pension and political reforms were delayed, altered or defeated; **weakened executive state power** but **strengthened institutional checks**.\n- **Ongoing killings of social leaders, ex-combatants and community activists** throughout 2019–2026 — **weakened civil society** and showed persistent absence of effective state protection in many regions.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 3.5>\n1829-1838: <4.4, 3.1>\n1839-1848: <5.0, 3.6>\n1849-1858: <5.8, 3.2>\n1859-1868: <6.5, 2.8>\n1869-1878: <6.8, 3.1>\n1879-1888: <5.7, 4.6>\n1889-1898: <5.1, 5.4>\n1899-1908: <4.3, 5.6>\n1909-1918: <5.1, 6.0>\n1919-1928: <5.5, 6.7>\n1929-1938: <6.3, 7.1>\n1939-1948: <6.1, 6.4>\n1949-1958: <5.4, 6.6>\n1959-1968: <5.8, 6.9>\n1969-1978: <6.0, 7.1>\n1979-1988: <5.5, 6.3>\n1989-1998: <5.2, 5.7>\n1999-2008: <5.5, 6.8>\n2009-2018: <6.3, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1819-1828": "{\"key_event\":\"Gran Colombia’s fragile post-independence consolidation\",\"reasoning\":\"The new republican state inherited wartime institutions and formal central authority after independence, but its ability to tax, administer territory, and control regional caudillos remained weak and uneven. Civil society had some elite political mobilization, press, local councils, and factional organization, yet participation was narrow and constrained by hierarchy, war legacies, and limited institutional depth.\",\"society_change\":0.0,\"society_power\":3.5,\"state_change\":0.0,\"state_power\":3.5}",
    "1829-1838": "{\"key_event\":\"Breakup of Gran Colombia and constitutional New Granada\",\"reasoning\":\"Gran Colombia’s collapse, fiscal exhaustion, demobilization, and persistent provincial power left the central state weak despite the more coherent 1832 New Granada institutions. Civilian constitutional rule, elections, press activity, municipal influence, and the decline of military dominance strengthened organized society, though mostly through elites and regional notables rather than broad mass participation.\",\"society_change\":0.9,\"society_power\":4.4,\"state_change\":-0.4,\"state_power\":3.1}",
    "1839-1848": "{\"key_event\":\"War of the Supremes and centralist consolidation\",\"reasoning\":\"The War of the Supremes exposed Bogotá’s weak territorial control and empowered regional caudillos, but the government victory, 1843 Constitution, appointed governors, and census modestly rebuilt central authority while fiscal and geographic limits kept the state weak. Civil society strengthened through clerical-local resistance, regional armed mobilization, newspapers, merchants, artisans’ societies, and early party organization, though centralization curtailed some provincial autonomy.\",\"society_change\":0.6,\"society_power\":5.0,\"state_change\":0.5,\"state_power\":3.6}",
    "1849-1858": "{\"key_event\":\"1853 Constitution and federalization\",\"reasoning\":\"Broad male suffrage, partisan press, clubs, artisan societies, emancipation, and provincial autonomy expanded organized political participation, though the defeat of Melo and weakening of some corporate communities kept society short of strong. Central authority could still defeat revolts and assert itself against the Church, but fiscal liberalization and the 1853-1858 move toward confederation left national state capacity weaker and more dependent on regional powerholders.\",\"society_change\":0.8,\"society_power\":5.8,\"state_change\":-0.4,\"state_power\":3.2}",
    "1859-1868": "{\"key_event\":\"1863 Constitution of Rionegro\",\"reasoning\":\"Radical federalism, broad liberties, armed partisan organization, and effective congressional resistance to Mosquera raised organized society’s ability to constrain the executive, though much of this power belonged to regional elites and militias rather than inclusive civic associations. The national state’s already weak reach declined further after civil war and the Rionegro settlement, despite some secularizing capacity against the Church and the continued authority of state-level governments.\",\"society_change\":0.7,\"society_power\":6.5,\"state_change\":-0.4,\"state_power\":2.8}",
    "1869-1878": "{\"key_event\":\"War of the Schools and secular education reform\",\"reasoning\":\"Civil society remained relatively strong through party, clerical, regional, educational, and commercial mobilization, though polarization and civil war fragmented national collective capacity. State power rose only modestly: secular schooling, legal standardization, telegraphs/commerce, and Liberal military victory expanded central reach, but radical federalism still left taxation, militias, elections, and administration largely in sovereign-state hands.\",\"society_change\":0.3,\"society_power\":6.8,\"state_change\":0.3,\"state_power\":3.1}",
    "1879-1888": "{\"key_event\":\"1886 Constitution centralizes the Republic\",\"reasoning\":\"Núñez’s Regeneración, the Banco Nacional, victory in the 1884-85 civil war, the 1886 Constitution, and Law 61 substantially increased Bogotá’s coercive, fiscal, and administrative authority, though Panama and local power still exposed limited reach. Civil society lost much of the federal, armed, secular-liberal and press autonomy it had under Rionegro; Church organization and commercial elites remained important, but often as state-aligned or regionally bounded forces rather than broad checks on executive power.\",\"society_change\":-1.1,\"society_power\":5.7,\"state_change\":1.5,\"state_power\":4.6}",
    "1889-1898": "{\"key_event\":\"Regeneration consolidation and Liberal exclusion\",\"reasoning\":\"The centralized 1886 constitutional order, Church-state alliance, censorship, emergency policing, and the quick defeat of the 1895 Liberal revolt raised executive and coercive capacity, though weak taxation, monetary strains, Panama difficulties, and Conservative factionalism limited state consolidation. Civil society fell as Liberal parties, newspapers, secular associations, and regional autonomy were constrained, only partly offset by coffee expansion, transport links, and commercially empowered regional actors.\",\"society_change\":-0.6,\"society_power\":5.1,\"state_change\":0.8,\"state_power\":5.4}",
    "1899-1908": "{\"key_event\":\"Thousand Days’ War and Reyes centralization\",\"reasoning\":\"The civil war, hyperinflation, insecurity, Panama’s secession, and Reyes’s closure of Congress weakened autonomous parties, regional elites, and representative checks, though coffee regions and local producer networks preserved some associational capacity. State power suffered severe wartime and territorial shocks, but by 1908 executive centralization, fiscal stabilization, army professionalization, departmental fragmentation, and public works restored a moderate central capacity in the remaining territory.\",\"society_change\":-0.8,\"society_power\":4.3,\"state_change\":0.2,\"state_power\":5.6}",
    "1909-1918": "{\"key_event\":\"1910 constitutional normalization after Reyes\",\"reasoning\":\"After the Thousand Days War and Reyes’s fall, constitutional reform, civilian succession, transport links, coffee revenues, and border settlement restored some state reach and legitimacy, but customs dependence, World War I fiscal shock, uneven administration, and weak public health kept capacity only moderate. Civil society recovered more clearly through reopened party competition, elite-popular constraints on executive overreach, coffee-region economic organization, early labor action, and indigenous mobilization, though Conservative dominance, repression, and the influenza crisis limited the rebound.\",\"society_change\":0.8,\"society_power\":5.1,\"state_change\":0.4,\"state_power\":6.0}",
    "1919-1928": "{\"key_event\":\"Boom-era state building and labor repression\",\"reasoning\":\"The export-credit boom, Panama indemnity, Kemmerer reforms, and infrastructure expansion substantially increased fiscal, monetary, and territorial capacity, though foreign enclave dominance and local limits kept the state short of fully strong. Civil society gained from unions, socialist organization, labor congresses, worker press, and improved communications, but Conservative hegemony, the Ley Heroica, strike repression, and the Banana Massacre sharply constrained those gains.\",\"society_change\":0.4,\"society_power\":5.5,\"state_change\":0.7,\"state_power\":6.7}",
    "1929-1938": "{\"key_event\":\"Liberal Republic’s Revolution on the March reforms\",\"reasoning\":\"Civil society strengthened as electoral turnover, legal union recognition, labor and peasant mobilization, and challenges to Church-landlord dominance expanded organized actors, though depression weakened export elites and mobilization remained uneven. State power rose modestly: depression initially cut revenues, but interventionist reforms, the Leticia War mobilization, public works, labor regulation, secular education policy, tax reform, and constitutional/property reforms broadened central authority and administrative reach.\",\"society_change\":0.8,\"society_power\":6.3,\"state_change\":0.4,\"state_power\":7.1}",
    "1939-1948": "{\"key_event\":\"Gaitán assassination and the Bogotazo\",\"reasoning\":\"WWII-linked industrialization, labor growth, mass media, and Gaitanista mobilization enlarged urban civil society, while reforms and U.S. alignment modestly deepened state capacity. But partisan polarization, rural armed fragmentation, the politicization of coercion, and the 1948 Bogotazo left both society and state less able to sustain order or accountability than in 1938.\",\"society_change\":-0.2,\"society_power\":6.1,\"state_change\":-0.7,\"state_power\":6.4}",
    "1949-1958": "{\"key_event\":\"La Violencia and authoritarian National Front transition\",\"reasoning\":\"State power rose slightly because siege rule, militarized coercion, coffee-boom resources, public works, and the National Front settlement strengthened executive and administrative capacity, even as rural violence exposed weak monopoly of force and legitimacy. Society power fell because terror, censorship, closed elections, party exclusion, and repression damaged open civic organization, despite women’s suffrage and the 1957 civic strike showing renewed urban and elite mobilization.\",\"society_change\":-0.7,\"society_power\":5.4,\"state_change\":0.2,\"state_power\":6.6}",
    "1959-1968": "{\"key_event\":\"National Front consolidation and developmental-state expansion\",\"reasoning\":\"The National Front reduced elite conflict and expanded planning, agrarian, educational, and coercive capacities, but persistent rural enclaves, emerging guerrillas, and legalized civilian self-defense kept state reach below fully strong levels. Civil society recovered and diversified through MRL opposition, students, labor, and peasant organization, yet bipartisan exclusion and counterinsurgency constrained autonomous accountability.\",\"society_change\":0.4,\"society_power\":5.8,\"state_change\":0.3,\"state_power\":6.9}",
    "1969-1978": "{\"key_event\":\"1977 Civic Strike and 1978 Security Statute\",\"reasoning\":\"Civil society became more mobilized through unions, students, ANUC, urban civic groups, and the 1977 strike, but gains were limited by National Front legacies, agrarian rollback, repression, guerrilla/criminal violence, and weak rural protections. State power rose slightly through executive dominance, state of siege, counterinsurgency successes, and the Security Statute, but was checked by legitimacy crises, guerrilla expansion, drug corruption, and incomplete territorial control.\",\"society_change\":0.2,\"society_power\":6.0,\"state_change\":0.2,\"state_power\":7.1}",
    "1979-1988": "{\"key_event\":\"Cartel terror and armed-group territorial expansion\",\"reasoning\":\"Colombia retained functioning national institutions, elections, bureaucracy, and a strengthened formal democratic framework, but cartels, guerrillas, paramilitaries, assassinations, and the Palace of Justice crisis sharply exposed limits on coercive control and territorial authority. Civil society gained new channels through peace politics, the Unión Patriótica, and elected mayors, yet intimidation, massacres, kidnappings, and systematic violence against legal opposition reduced its effective capacity to organize and constrain power.\",\"society_change\":-0.5,\"society_power\":5.5,\"state_change\":-0.8,\"state_power\":6.3}",
    "1989-1998": "{\"key_event\":\"Constitutional gains amid guerrilla-paramilitary expansion\",\"reasoning\":\"The 1991 Constitution and new rights institutions strengthened legal mobilization and accountability, but rural civil society was badly eroded by kidnapping, massacres, displacement, and narco-paramilitary intimidation. State capacity retained important central, technocratic, and anti-cartel capabilities, yet its monopoly of force and legitimacy declined with Proceso 8000, guerrilla battlefield gains, AUC growth, and the Caguán demilitarized zone.\",\"society_change\":-0.3,\"society_power\":5.2,\"state_change\":-0.6,\"state_power\":5.7}",
    "1999-2008": "{\"key_event\":\"Plan Colombia and Democratic Security\",\"reasoning\":\"By 2008 the state had substantially recovered coercive and territorial capacity through Plan Colombia, professionalized forces, improved intelligence, and major setbacks to FARC, though paramilitary capture and successor violence kept it below a fully strong state. Civil society gained from safer roads, courts, media, NGOs, victims’ activism, and anti-FARC marches, but mass displacement, land grabs, intimidation, and parapolitics limited the net improvement.\",\"society_change\":0.3,\"society_power\":5.5,\"state_change\":1.1,\"state_power\":6.8}",
    "2009-2018": "{\"key_event\":\"FARC peace accord and expanding civic mobilization\",\"reasoning\":\"FARC’s military decline, disarmament, and transitional-justice institution-building raised the state’s coercive and legal reach, but illegal economies, armed successors, fiscal strain, and Venezuelan migration kept territorial authority uneven. Civil society became more effective through victims’, rural, Indigenous, student, environmental, media, judicial, and electoral checks, though intimidation of activists and polarization limited the gain.\",\"society_change\":0.8,\"society_power\":6.3,\"state_change\":0.4,\"state_power\":7.2}",
    "2019-2028": "{\"key_event\":\"Mass mobilization amid renewed armed territorial control\",\"reasoning\":\"Civil society strengthened modestly as national protests, youth/feminist/ethnic mobilization, elections, courts, Congress, and local governments constrained executive power, though killings of activists and armed intimidation limited autonomy in many regions. State power declined from its prior high because armed groups and illegal economies expanded in peripheral territories and reform capacity was fragmented, despite continued national administrative capacity, migration regularization, security operations, and peaceful democratic alternation.\",\"society_change\":0.4,\"society_power\":6.7,\"state_change\":-0.6,\"state_power\":6.6}"
  }
}

==> experiments/results/colombia__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "Colombia",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1819-1828": 3.5,
    "1829-1838": 3.2,
    "1839-1848": 2.8,
    "1849-1858": 3.2,
    "1859-1868": 4.0,
    "1869-1878": 5.0,
    "1879-1888": 5.5,
    "1889-1898": 6.2,
    "1899-1908": 4.8,
    "1909-1918": 5.2,
    "1919-1928": 6.0,
    "1929-1938": 7.0,
    "1939-1948": 6.5,
    "1949-1958": 4.0,
    "1959-1968": 5.0,
    "1969-1978": 5.5,
    "1979-1988": 5.0,
    "1989-1998": 4.0,
    "1999-2008": 4.5,
    "2009-2018": 5.5,
    "2019-2028": 6.2
  },
  "state_power": {
    "1819-1828": 4.0,
    "1829-1838": 3.0,
    "1839-1848": 2.5,
    "1849-1858": 2.0,
    "1859-1868": 1.5,
    "1869-1878": 3.0,
    "1879-1888": 4.5,
    "1889-1898": 3.8,
    "1899-1908": 3.2,
    "1909-1918": 4.5,
    "1919-1928": 5.0,
    "1929-1938": 4.5,
    "1939-1948": 4.0,
    "1949-1958": 3.5,
    "1959-1968": 3.0,
    "1969-1978": 2.5,
    "1979-1988": 2.0,
    "1989-1998": 3.5,
    "1999-2008": 5.0,
    "2009-2018": 6.0,
    "2019-2028": 5.3
  },
  "key_event": {
    "1819-1828": "Simón Bolívar's leadership in independence",
    "1829-1838": "Rebellion of 1829-1830 and dissolution of Gran Colombia",
    "1839-1848": "War of the Supremes (1839-1843)",
    "1849-1858": "Federalist Revolution and liberal reforms",
    "1859-1868": "Federalist Constitution of 1858 and Civil War",
    "1869-1878": "Liberal government reforms, decentralization, economic crisis",
    "1879-1888": "Constitution of 1886 and economic transformation",
    "1889-1898": "Growing discontent with Conservative oligarchy and economic crises",
    "1899-1908": "The Thousand Days' War and economic instability",
    "1909-1918": "Economic diversification, coffee export growth, and land reform",
    "1919-1928": "Economic expansion, urbanization, and labor unrest",
    "1929-1938": "Rise of populist movements and economic reforms",
    "1939-1948": "Assassination of Jorge Eliécer Gaitán and La Violencia",
    "1949-1958": "Assassination of Gaitán and La Violencia",
    "1959-1968": "Formation of FARC and student protests",
    "1969-1978": "Growth of paramilitary groups and drug trafficking",
    "1979-1988": "Escalation of armed conflict and drug trafficking",
    "1989-1998": "Drug trafficking and paramilitary expansion",
    "1999-2008": "Plan Colombia and Uribe's anti-insurgency policies",
    "2009-2018": "2016 Peace Agreement with FARC",
    "2019-2028": "2019-2021 nationwide protests and 2022 election of Gustavo Petro"
  },
  "reasoning": {
    "1819-1828": "Civil society was weak but beginning to organize. The state had limited reach and depended on local powerbrokers.",
    "1829-1838": "The rebellion and fragmentation weakened both state authority and societal cohesion.",
    "1839-1848": "The civil conflict and political polarization significantly weakened both civil society and state power.",
    "1849-1858": "The Federalist Revolution and liberal reforms strengthened civil society while further weakening the state's central authority.",
    "1859-1868": "The federalist constitution weakened central authority while civil society strengthened through decentralization and literacy growth.",
    "1869-1878": "The formation of the Liberal government and 1876 constitutional reforms strengthened civil society by promoting liberal principles and decentralizing power. The economic crisis of 1873, however, temporarily bolstered state fiscal efforts while straining both state and societal capacities.",
    "1879-1888": "Economic growth and decentralization strengthened civil society, while the Constitution of 1886 bolstered state power.",
    "1889-1898": "Economic instability and political discontent strengthened civil society while weakening state power.",
    "1899-1908": "The civil war and economic instability significantly weakened both civil society and state power.",
    "1909-1918": "Economic growth and land reform strengthened both the state and civil society, but the state gained more from increased revenue and administrative capacity.",
    "1919-1928": "Economic growth and urbanization bolstered civil society, while state capacity modestly increased due to revenue and infrastructure improvements.",
    "1929-1938": "Populist movements and economic reforms strengthened civil society, while state power was weakened by economic instability and political shifts.",
    "1939-1948": "The assassination of Gaitán and subsequent La Violencia weakened both state control and civil society cohesion, leading to a fragmented and less effective society and state.",
    "1949-1958": "Political polarization, repression, and civil conflict significantly weakened civil society and state capacity.",
    "1959-1968": "The formation of FARC and widespread student protests strengthened civil society's resistance and mobilization, while the state's control and legitimacy were weakened by economic stagnation and internal conflicts.",
    "1969-1978": "Paramilitary groups and drug trafficking weakened state control while strengthening civil society's resistance.",
    "1979-1988": "The intensification of conflict and the rise of drug cartels severely undermined both state authority and civil society organization.",
    "1989-1998": "Civil society weakened by violence and intimidation, while state power increased due to economic reforms and partial success against cartels.",
    "1999-2008": "Plan Colombia and Uribe's strong anti-insurgency stance increased state power, while civil society faced mixed effects from ongoing conflict and demographic shifts.",
    "2009-2018": "The peace agreement with FARC strengthened civil society by reducing violence and fostering political participation, while also increasing state capacity through improved governance and security measures.",
    "2019-2028": "Civil society strengthened through widespread protests and a shift in political leadership, while state power was weakened by governance challenges and public dissent."
  },
  "events_trends_prompt": {
    "1819-1828": "",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Colombia during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1819-1828": "",
    "1829-1838": "### Trends:\n- **Consolidation of Regional Power**: During the 1829-1838 period, Colombia experienced a trend towards the consolidation of regional power. Local caudillos (strongmen) and regional elites gained more influence, often at the expense of the central government. This trend weakened the state's authority and centralized control.\n- **Economic Decline and Instability**: The post-independence period saw economic instability and decline, characterized by a lack of industrial development and reliance on traditional agricultural exports. This economic climate weakened the state's ability to invest in public goods and maintain social order.\n- **Social and Political Fragmentation**: There was a growing fragmentation of social and political loyalties, with various factions and regional groups vying for power. This trend weakened both the state's cohesion and the ability of civil society to form a unified front.\n\n### Events:\n- **Rebellion of 1829-1830**: This rebellion, led by Francisco de Paula Santander against Simón Bolívar, marked a significant challenge to the central government's authority. This event weakened the state's power by demonstrating the limitations of central control and the resilience of regional resistance.\n- **Abolition of the Gran Colombia Federation in 1830**: The dissolution of Gran Colombia into separate nations (Colombia, Venezuela, and Ecuador) in 1830 was a major political event that further weakened the state's power. It reduced the central authority's jurisdiction and resources.\n- **Assassination of Simón Bolívar in 1830**: Although Bolívar actually died of natural causes in 1830, his death marked the end of a unifying leadership and symbol of centralized power. This event weakened the state's legitimacy and centralized authority.",
    "1839-1848": "### Trends:\n- **Economic Instability and Regional Disparities**: During 1839-1848, Colombia experienced significant economic instability, with regional disparities in wealth and resources. This trend weakened the state's ability to exert control over all regions and undermined the central government's authority.\n- **Social and Political Polarization**: The period saw a growing polarization between liberal and conservative factions, leading to increased societal tensions. This polarization weakened civil society by creating deep divisions and undermining collective action.\n- **Decentralization of Power**: The federalist tendencies of some regions, particularly after the dissolution of Gran Colombia, led to a decentralization of power. This trend weakened the central state's authority and strengthened local and regional powers.\n\n### Events:\n- **The War of the Supremes (1839-1843)**: This civil conflict between federalist and centralist factions weakened the state by fragmenting its authority and resources. It also strengthened regional powers and militias, further eroding central control.\n- **Assassination of General José María Obando (1848)**: The assassination of this prominent liberal leader exacerbated political tensions and weakened civil society by removing a key figure who could have bridged the divide between factions.\n- **Constitutional Reforms of 1843**: These reforms, which included the abolition of the death penalty and the establishment of a more centralized government, strengthened the state by consolidating power in the central government. However, they also met with significant opposition, which weakened civil society by fostering resistance and dissent.",
    "1849-1858": "### Trends:\n- **Economic Underdevelopment**: Colombia's economy remained largely agrarian and underdeveloped during this period. The lack of industrialization and limited infrastructure weakened the state's ability to exert control and mobilize resources. (Weakened the state)\n- **Political Instability**: The period was marked by frequent changes in government and political factionalism, which hindered the state's ability to implement effective policies and maintain stability. (Weakened the state)\n- **Social Fragmentation**: The society was divided along regional, class, and ideological lines, which made it difficult for a cohesive civil society to emerge and challenge the state. (Weakened civil society)\n- **Population Growth**: The population was growing, but at a slow pace. This trend did not significantly alter the balance of power between the state and civil society. (Neutral)\n\n### Events:\n- **Federalist Revolution (1854)**: This rebellion, led by federalist forces, significantly weakened the centralized power of the state and led to the adoption of a more decentralized form of government. (Weakened the state, strengthened civil society)\n- **Abolition of Slavery (1851)**: The abolition of slavery was a major social and political reform that altered the social structure and economic dynamics, leading to greater social mobility and potentially strengthening civil society. (Strengthened civil society, weakened the state's traditional power base)\n- **Constitution of 1853**: This constitution introduced significant liberal reforms, including the separation of church and state and the protection of individual liberties. It marked a shift towards a more liberal and decentralized state. (Strengthened civil society, weakened the state)\n- **War of the Supremes (1854-1858)**: This civil war between federalist and centralist factions further weakened the state's authority and reinforced the power of local and regional elites. (Weakened the state, strengthened regional powers within civil society)",
    "1859-1868": "### Trends:\n- **Economic Centralization**: During the 1850s and 1860s, there was a gradual shift towards economic centralization, with the state attempting to control more resources and revenue streams. This trend strengthened the state's power.\n- **Demographic Shifts**: Population growth and urbanization in major cities like Bogotá and Medellín began to influence political dynamics, strengthening civil society's voice and organization.\n- **Educational Expansion**: The expansion of educational institutions and the rise of a more literate population contributed to the strengthening of civil society, enabling more informed and active citizenship.\n\n### Events:\n- **Federalist Constitution of 1858**: This constitutional change decentralized power significantly, weakening the central state and strengthening the power of regional and local entities within civil society.\n- **Colombian Civil War (1860-1862)**: Also known as the War of the Supremes, this conflict further weakened the central state and strengthened the power of regional elites and militias.\n- **Abolition of Slavery in 1851**: While this event occurred slightly before the specified period, its effects were still prominent in the 1860s. The abolition of slavery had a long-term impact on social and economic structures, strengthening civil society by broadening the base of free individuals and reducing the control of large landowners.",
    "1869-1878": "### Trends:\n- **Economic Instability and Dependence on Coffee Exports**: The late 19th century saw Colombia's economy increasingly dependent on coffee exports, which fluctuated due to international market conditions. This trend generally weakened the state's economic stability and its ability to fund public goods and services.\n- **Decentralization of Power**: The 1863 Constitution, which took full effect in the 1860s, led to significant decentralization, giving more power to provincial governments. This trend weakened the central state's authority and strengthened civil society and local autonomy.\n- **Population Growth and Urbanization**: During this period, Colombia experienced gradual population growth and urbanization, which increased the complexity of governance and the demands on both the state and civil society.\n\n### Events:\n- **Formation of the Liberal Government in 1869**: The Liberal Party took control of the government, leading to significant political reforms. This event strengthened civil society by promoting liberal principles such as freedom of the press and religion but also weakened the centralized power of the state.\n- **1876 Constitutional Reform**: This reform furthered the decentralization process initiated by the 1863 Constitution. It strengthened the power of provincial governments and reduced the authority of the central government, thereby weakening the state and strengthening civil society.\n- **Economic Crisis of 1873**: An economic crisis hit Colombia, largely due to the global financial downturn, which had severe impacts on coffee exports. This event weakened both the state and civil society by reducing economic resources and increasing social unrest.\n- **Fiscal Reforms and Taxation**: In response to economic challenges, the government implemented fiscal reforms and increased taxation. These measures temporarily strengthened the state's revenue collection capabilities but also increased social tension and resistance from civil society.",
    "1879-1888": "### Trends:\n- **Economic Transformation and Coffee Expansion (1879-1888)**: The expansion of coffee cultivation and export began to significantly impact Colombia's economy. This trend strengthened civil society by creating a new economic class with vested interests in market stability and infrastructure development. However, it also increased the state's revenue and its ability to exert control through economic policies.\n- **Political Fragmentation and Decentralization**: The Liberal Party's policies of decentralization and federalism during this period led to a weakening of the central state's power. This trend strengthened local and regional civil society by giving more autonomy to local governments and communities.\n\n### Events:\n- **The Constitution of 1886**: This constitutional reform, led by Conservative Party leader Rafael Núñez, marked a significant shift towards centralization. It strengthened the state by increasing the powers of the central government and the president, while weakening the autonomy of local and regional authorities.\n- **The Thousand Days' War (1899-1902)**: Although it began after the specified period, the seeds of this civil conflict were sown during the 1879-1888 period. The increasing political tensions and the lack of a strong central authority to mediate disputes weakened the state and civil society, leading to prolonged conflict.",
    "1889-1898": "### Trends:\n- **Economic Instability and Dependency on Coffee Exports:** The Colombian economy became increasingly dependent on coffee exports, which led to economic volatility. This trend weakened the state’s ability to maintain economic stability and fund public services, thereby reducing its power.\n- **Growing Discontent with the Conservative Oligarchy:** There was a gradual increase in social and political discontent with the ruling Conservative Party, which was seen as an exclusive and oppressive oligarchy. This trend strengthened civil society by fostering a sense of collective dissatisfaction and resistance.\n- **Demographic Changes and Urbanization:** The population began to shift from rural to urban areas, leading to the growth of cities and the formation of new social and political structures. This trend strengthened civil society by creating new centers of political activity and organization.\n\n### Events:\n- **The Thousand Days' War (1899-1902) Preparatory Tensions (1898):** While the war itself began in 1899, the tensions and preparatory activities leading up to it in 1898 significantly weakened the state by causing political fragmentation and military instability.\n- **Reforms and Resurgence of the Liberal Party (1895-1896):** The resurgence of the Liberal Party and their efforts to challenge the Conservative dominance through political reforms and mobilization of support weakened the state’s monopoly on power and strengthened civil society.\n- **Economic Crises and Fiscal Strain (1893-1895):** Economic crises, particularly in the coffee sector, and resultant fiscal strains on the government weakened the state’s capacity to manage economic and social issues, thereby reducing its power.",
    "1899-1908": "### Trends:\n- **Economic Instability and Depreciation of Currency (Weakened Both)**: The late 19th century saw significant economic instability in Colombia, with the depreciation of the peso and a decline in coffee exports. This weakened both the state's ability to fund its operations and civil society's economic power.\n- **Political Polarization (Weakened Society, Strengthened State)**: The deepening polarization between the Liberal and Conservative parties led to a fragmented civil society, while the state, particularly under the Conservative Party, sought to consolidate power.\n\n### Events:\n- **The Thousand Days' War (1899-1902) (Weakened Both)**: This civil war between the Liberal and Conservative parties resulted in significant loss of life, economic disruption, and a weakened state apparatus. It also severely undermined the cohesion and power of civil society.\n- **The Separation of Panama (1903) (Weakened State)**: The secession of Panama, which was facilitated by U.S. intervention, significantly reduced Colombia's territorial control and economic resources, weakening the state's power and influence.",
    "1909-1918": "### Trends:\n- **Economic Diversification and Coffee Export Growth**: The expansion of coffee production and exports during this period contributed to economic stability and growth. This trend strengthened the state by increasing its revenue through taxes and tariffs, but it also bolstered civil society by creating a more prosperous middle class.\n- **Urbanization and Industrialization**: The gradual shift from a predominantly rural, agricultural society to a more urban and industrialized one began to take hold. This trend strengthened both the state, through increased economic activity and tax revenues, and civil society, by fostering the development of urban middle and working classes with greater political consciousness.\n- **Educational Reforms**: Efforts to improve education, including the establishment of new schools and the expansion of literacy programs, began to lay the groundwork for a more educated and engaged populace. This trend strengthened civil society by empowering individuals and fostering a more informed citizenry.\n\n### Events:\n- **The Thousand Days' War (1899-1902) Aftermath**: While the war officially ended in 1902, its aftermath continued to influence Colombia through 1909-1918. The post-war period saw significant efforts to rebuild and reconcile, which strengthened the state’s authority and legitimacy but also weakened civil society due to the trauma and loss of social capital.\n- **Land Reform Initiatives**: In an attempt to address land inequality and rural unrest, the government introduced several land reform measures. These initiatives aimed to redistribute land to small farmers and peasants, which strengthened both the state by reducing social tension and civil society by empowering rural communities.\n- **The Zelaya Crisis and U.S. Intervention (1909-1910)**: The political crisis in neighboring Nicaragua, led by President Zelaya, and the subsequent U.S. intervention had indirect effects on Colombia. The crisis heightened regional tensions and led to a more cautious foreign policy, which strengthened the state’s control over external relations but also increased societal anxiety and distrust of external powers.",
    "1919-1928": "### Trends:\n- **Economic Expansion and Coffee Boom**: The 1920s saw a significant economic upswing in Colombia, largely driven by the coffee industry. This expansion strengthened the state's revenue base and facilitated infrastructure development, thereby enhancing state capacity.\n- **Urbanization and Demographic Shifts**: There was a notable increase in urban populations as people moved to cities in search of economic opportunities. This trend placed new demands on the state for urban services and infrastructure, potentially strengthening civil society through the formation of urban communities and organizations.\n- **Educational Reforms**: Efforts to expand and improve the educational system began to take root, laying the groundwork for a more educated and potentially more politically engaged civil society. This trend generally strengthens civil society by fostering a more informed and active populace.\n- **Political Liberalization**: The Conservative Party, which had dominated Colombian politics, began to face increasing pressure for political reform. This trend slowly weakened the state's control over political processes and strengthened civil society by opening up more spaces for political participation.\n\n### Events:\n- **1924–1925 Teacher's Strike**: A significant teachers' strike occurred, reflecting growing labor unrest and the strengthening of civil society through organized labor movements. This event weakened the state's ability to control labor and education sectors.\n- **1928 Banana Strike and Massacre**: The banana workers' strike in 1928, which ended in a violent massacre, is a critical event that highlighted the tensions between state power and civil society. The massacre weakened the state's legitimacy and strengthened civil society's resolve to demand better working conditions and political rights.\n- **1922–1923 Indigenous Protests**: Indigenous groups organized protests against the encroachment of their lands by settlers and the state. These events strengthened civil society by fostering solidarity and resistance among indigenous communities, while also challenging the state's authority.\n- **1927 Political Assassination of Jorge Eliécer Gaitán**: While Gaitán was a rising political figure during this period, his assassination in 1927 (though it occurred outside the 1919-1928 period) was foreshadowed by his growing influence and the political tensions of the time. His rise and the subsequent events weakened the state's ability to manage political dissent and strengthened civil society through the emergence of populist movements.",
    "1929-1938": "### Trends:\n- **Economic Instability and the Great Depression (1929-1933)**: The global economic downturn had a significant impact on Colombia, leading to a decline in coffee exports, which were a major source of revenue. This economic instability weakened the state's ability to govern effectively and provide public services.\n- **Rise of Populist Movements (1930s)**: The economic hardship and social discontent fostered the rise of populist movements, which sought to challenge the traditional power structures. This trend both strengthened civil society by mobilizing the populace and weakened the state by increasing political instability.\n- **Shift in Political Power (1930-1934)**: The transition from conservative to liberal rule, with the election of Enrique Olaya Herrera in 1930, marked a significant shift in political power. This trend strengthened civil society by promoting more inclusive and participatory governance but weakened the state's traditional conservative institutions.\n\n### Events:\n- **1928 Banana Strike and Massacre (December 6, 1928)**: The violent suppression of a labor strike by the United Fruit Company, resulting in the massacre of workers, exacerbated tensions between the state and civil society. This event weakened the state's legitimacy and strengthened civil society's resolve for labor rights and political reform.\n- **Enrique Olaya Herrera's Election (1930)**: The election of a liberal president marked a significant political shift, leading to reforms aimed at reducing inequality and increasing social welfare. This event strengthened civil society by promoting greater political representation but weakened the state's traditional conservative control.\n- **Economic Reforms and New Laws (1933-1934)**: The implementation of economic and social reforms, including land distribution and labor laws, aimed to address the inequalities exposed by the Great Depression. These reforms strengthened civil society by improving living conditions and workers' rights but also posed challenges to the state's fiscal and administrative capacity.",
    "1939-1948": "### Trends:\n- **Economic Development and Industrialization**: During the 1930s and 1940s, Colombia experienced a period of economic growth and industrialization. This trend strengthened the state by increasing its revenue and capacity to provide public services, but it also strengthened civil society by fostering a growing middle class and more organized labor movements.\n- **Urbanization**: The population of Colombia's cities, particularly Bogotá, grew rapidly as people moved from rural areas in search of better economic opportunities. This trend weakened traditional rural power structures and strengthened urban civil society, including labor unions and political organizations.\n- **Educational Reforms**: The 1930s and 1940s saw significant educational reforms aimed at increasing literacy and access to education. These reforms strengthened civil society by creating a more informed and politically active citizenry, but also strengthened the state by enhancing its role in social development.\n\n### Events:\n- **The Vargas Vila Affair (1946)**: The resignation of Radical Liberal leader Álvaro Gómez Hurtado and the subsequent political turmoil within the Liberal Party weakened the state's ability to manage internal political conflicts, while strengthening civil society through increased political activism and media criticism.\n- **La Violencia (1948)**: The assassination of Jorge Eliécer Gaitán, a popular Liberal leader, in 1948 triggered a period of widespread civil conflict known as La Violencia. This event severely weakened the state's control and authority, while simultaneously weakening civil society as it fragmented into violent factions.\n- **The Formation of the Conservative-Liberal Coalition (1947)**: The formation of the Conservative-Liberal coalition government in 1947 was an attempt to stabilize the political system. However, it ultimately failed to prevent the outbreak of La Violencia and weakened both the state's legitimacy and civil society's cohesion by highlighting deep political divisions.",
    "1949-1958": "### Trends:\n- **Economic Inequality and Land Concentration**: Over the period, economic inequality and land concentration remained significant issues, exacerbating social tensions. This trend generally weakened civil society by fostering resentment and unrest, while also limiting the state's ability to effectively govern due to widespread dissatisfaction.\n- **Political Polarization**: The ideological divide between the Liberal and Conservative parties deepened, leading to heightened political polarization. This trend weakened both the state and civil society by fostering division and reducing the capacity for collaborative governance.\n- **Rural-Urban Migration**: There was a significant increase in rural-to-urban migration as people fled violence and sought economic opportunities. This trend placed additional strain on urban infrastructure and services, which weakened the state's capacity to manage urban growth effectively while also putting pressure on civil society to address the needs of new urban populations.\n\n### Events:\n- **Assassination of Jorge Eliécer Gaitán (1948)**: Although just outside the specified period, the assassination of popular Liberal leader Jorge Eliécer Gaitán in 1948 had a profound and immediate impact on the political landscape of the early 1950s. It triggered the Bogotazo, a violent uprising in Bogotá, and marked the beginning of La Violencia, a period of widespread civil conflict. This event significantly weakened both the state and civil society by fostering a climate of fear and violence.\n- **Reign of President Laureano Gómez (1950-1953)**: Laureano Gómez's conservative and authoritarian rule intensified political repression and violence, particularly against Liberals. This period saw a significant weakening of civil society as political opposition was suppressed, and the state's power was strengthened through repressive measures.\n- **Military Coup and Dictatorship of Gustavo Rojas Pinilla (1953-1957)**: The military coup that installed Gustavo Rojas Pinilla as dictator in 1953 initially aimed to restore order and end La Violencia. However, his rule was marked by corruption and ineffective governance, which ultimately weakened the state's legitimacy and trust in the government. Civil society was also weakened as the regime stifled political dissent and free expression.",
    "1959-1968": "Certainly! Here are the major historical trends and events in Colombia during 1959-1968 that affected either the power of the state or the power of civil society, as viewed through Daron Acemoğlu and James A. Robinson's framework in *The Narrow Corridor: States, Societies, and the Fate of Liberty*.\n\n### Trends:\n- **Economic Stagnation and Inequality**: The period saw persistent economic stagnation and significant income inequality, which limited the state's ability to provide public services and support social welfare programs. This trend weakened the state.\n- **Rural-Urban Migration**: Large-scale migration from rural to urban areas increased urbanization and put pressure on city resources and infrastructure. This trend weakened the state's control over urban areas and strengthened civil society as urban populations grew more politically active.\n- **Political Polarization**: The Partido Liberal and Partido Conservador remained the dominant political forces, leading to continued polarization and division. This trend weakened the state's cohesion and stability.\n- **Guerrilla Movements and Insurgencies**: The rise of guerrilla movements, including the FARC and ELN, began to challenge state authority, especially in rural areas. This trend weakened the state's control over certain regions and strengthened civil society's role in resistance and mobilization.\n- **Educational Expansion**: Despite challenges, there was a gradual expansion in education, which began to empower civil society through increased literacy and political awareness. This trend strengthened civil society.\n\n### Events:\n- **1958 Formation of the National Front**: The establishment of the National Front, a power-sharing agreement between the Liberal and Conservative parties, aimed to end the violent period known as La Violencia. This event initially strengthened the state by reducing political violence but also centralized power, which could be seen as weakening broader civil society participation.\n- **1964 Formation of FARC**: The formation of the Revolutionary Armed Forces of Colombia (FARC) marked the beginning of a prolonged insurgency. This event significantly weakened the state's control over rural areas and strengthened civil society in terms of resistance and mobilization.\n- **1965-1966 Student Protests**: Large-scale student protests erupted in major cities, demanding political reforms and social justice. These events weakened the state's control over urban areas and strengthened civil society by fostering a more politically engaged youth.\n- **1966-1967 General Strikes**: A series of general strikes by workers demanding better wages and working conditions put pressure on the state. These events weakened the state's economic control and strengthened civil society by demonstrating the power of organized labor.\n- **1968 Military Crackdowns**: The government responded to the growing unrest with military crackdowns, which temporarily restored some state control but also exacerbated social tensions. This event weakened the state's legitimacy and strengthened civil society's resolve to resist authoritarian measures.",
    "1969-1978": "### Trends:\n- **Growth of Paramilitary Groups**: The 1970s saw the gradual rise of paramilitary groups, often aligned with economic elites and landowners. These groups augmented the state's security apparatus but also undermined its monopoly on violence, leading to increased instability. (Strengthened the power of civil society, weakened the state)\n- **Expansion of Drug Trafficking**: The early 1970s marked the beginning of the significant expansion of drug trafficking, particularly in the production and export of marijuana and cocaine. This illicit industry provided resources to various non-state actors, weakening the state's control and undermining its legitimacy. (Weakened the state)\n- **Urbanization and Migration**: There was a significant increase in urbanization as rural populations moved to cities in search of better economic opportunities. This trend put pressure on urban infrastructure and social services, creating new challenges for the state. (Weakened the state)\n- **Economic Stagnation**: The Colombian economy faced stagnation and inflation, which reduced public trust in the state's ability to manage economic affairs effectively. (Weakened the state)\n\n### Events:\n- **1970 Presidential Election**: The controversial election of Misael Pastrana Borrero, marked by allegations of fraud and violence, led to increased political polarization and mistrust in state institutions. (Weakened the state)\n- **Formation of M-19**: In 1974, the M-19 guerrilla group was formed, adding another layer of armed conflict and resistance against the state. (Weakened the state, strengthened civil society)\n- **1975 Andean Pact**: Colombia joined the Andean Pact, aimed at promoting economic integration and cooperation among Andean nations. This move was intended to strengthen regional stability but had mixed effects on the state's economic and political power. (Mixed impact, slightly strengthened the state)\n- **1978 Presidential Election**: The election of Julio César Turbay Ayala, who ran on a platform of law and order, marked a shift in state policy towards more repressive measures against guerrillas and drug traffickers. (Strengthened the state, weakened civil society)",
    "1979-1988": "### Trends:\n- **Escalation of Armed Conflict**: The 1980s saw a significant intensification of the armed conflict between the Colombian state, guerrilla groups (such as FARC and ELN), and paramilitary forces. This prolonged conflict weakened the state's authority and control over large areas of the country, while strengthening the power of non-state armed groups.\n- **Drug Trafficking and Narco-Economy**: The rise of drug trafficking, particularly the cocaine trade, fundamentally altered the economic landscape. Drug cartels, especially the Medellín Cartel, amassed vast wealth and power, often undermining state institutions through corruption and violence. This trend weakened the state's legitimacy and capacity.\n- **Economic Instability**: The 1980s were marked by economic instability, including high inflation and economic downturns. This instability weakened the state's ability to provide public services and support civil society, thereby eroding both state and societal power.\n\n### Events:\n- **January 1980: Embassy Siege in Bogotá**: The April 19th Movement (M-19) guerrillas seized the Dominican Embassy, leading to a military assault that resulted in multiple deaths. This event highlighted the state's inability to manage security crises and strengthened the image of guerrilla groups as formidable adversaries.\n- **1982: Founding of the Medellín Cartel**: The formal establishment of the Medellín Cartel, led by Pablo Escobar, marked a turning point in the drug trade. The cartel's violence and corruption significantly weakened state institutions and undermined public trust in the government.\n- **1985: Palace of Justice Siege**: In November 1985, the M-19 guerrillas attacked the Palace of Justice in Bogotá, leading to a bloody military response that left many dead, including judges and civilians. This event severely damaged the state's reputation and legitimacy, while also demonstrating the reach and power of guerrilla groups.\n- **1986: Constitutional Reform and Peace Negotiations**: The government initiated peace negotiations with several guerrilla groups, leading to the 1986 National Constituent Assembly. This event represented a significant attempt by the state to strengthen civil society and reduce conflict, although the outcomes were mixed.",
    "1989-1998": "### Trends:\n- **Economic Liberalization (1990-1995)**: Colombia implemented significant economic reforms, known as \"Apertura Económica\" (Economic Opening), which included trade liberalization, privatization of state-owned enterprises, and deregulation. **Impact**: Initially strengthened the state by increasing foreign investment and reducing fiscal deficits, but also led to increased social inequality and weakened societal institutions.\n- **Drug Trafficking and Paramilitary Expansion**: The influence of drug cartels and paramilitary groups grew, leading to increased violence and corruption. **Impact**: Weakened the state by undermining law enforcement and judicial institutions, while also weakening civil society through intimidation and violence.\n- **Urbanization and Demographic Shifts**: Continued urbanization and internal displacement due to conflict. **Impact**: Weakened civil society by disrupting social networks and increasing urban poverty, while placing additional strain on state resources.\n\n### Events:\n- **Assassination of Luis Carlos Galán (1989)**: The leader of the Liberal Party and presidential candidate was assassinated by drug cartels. **Impact**: Weakened the state by highlighting its inability to protect high-profile figures and increased public distrust in government.\n- **Disbandment of the Medellín Cartel (1993)**: The capture and death of Pablo Escobar marked a significant blow to the power of the Medellín Cartel. **Impact**: Strengthened the state by reducing the immediate threat of drug cartels, but also led to a fragmentation of the drug trade, which continued to pose challenges.\n- **和平进程与《圣多明各协定》(1998)**: The government initiated peace talks with the FARC guerrillas, leading to the signing of the San Domingo Accord. **Impact**: Initially strengthened civil society by fostering hope for peace, but the failure to achieve a lasting agreement weakened both the state and civil society. (Note: \"和平进程与《圣多明各协定》\" translates to \"Peace Process and the San Domingo Accord\" in English.)",
    "1999-2008": "### Trends:\n- **Economic Growth and Development**: Colombia experienced steady economic growth during this period, driven by increased foreign investment and reforms in the business sector. This trend generally strengthened the state by increasing its revenue and capacity to implement policies.\n- **Institutional Reforms**: The government initiated a series of institutional reforms aimed at improving governance and reducing corruption. These reforms, including the strengthening of the judiciary and anti-corruption measures, gradually bolstered the state's legitimacy and capacity.\n- **Demographic Shifts**: Urbanization continued to increase, leading to a larger urban population. This shift often weakened civil society in rural areas due to depopulation but strengthened it in urban centers where civil society organizations could more easily form and operate.\n- **Drug Trade and Insurgency**: The ongoing conflict with drug cartels and insurgent groups, particularly the FARC, remained a persistent challenge. This trend weakened both the state and civil society, as it eroded the government's control and strained social cohesion.\n- **International Pressure and Aid**: The U.S.-Colombian relationship, particularly under Plan Colombia, brought significant international aid and pressure for reforms. This trend initially strengthened the state by providing resources but also created dependencies and external influences that could undermine state sovereignty.\n\n### Events:\n- **Launch of Plan Colombia (2000)**: This U.S.-backed initiative aimed to combat drug trafficking and strengthen the military. It significantly strengthened the state by providing military and economic aid but also had mixed effects on civil society, as it sometimes led to human rights abuses.\n- **FARC Kidnapping of Ingrid Betancourt (2002)**: The high-profile kidnapping of Colombian presidential candidate Ingrid Betancourt by the FARC highlighted the ongoing conflict and weakened civil society by fostering fear and distrust. It also galvanized public support for a tougher stance against insurgents, strengthening the state's security apparatus.\n- **Peace Talks and Breakdown (2002-2003)**: Initially, there were attempts to negotiate with the FARC, but these talks broke down, leading to intensified military conflict. This event weakened both the state and civil society by perpetuating violence and instability.\n- **AUC Demobilization (2003-2006)**: The demobilization of the United Self-Defense Forces of Colombia (AUC), a right-wing paramilitary group, aimed to bring peace and reduce violence. While it initially appeared to strengthen the state by reducing paramilitary power, it also led to the emergence of new criminal groups, thus weakening both the state and civil society in the long run.\n- **Presidential Elections (2002 and 2006)**: The election of Álvaro Uribe Vélez, who ran on a platform of security and anti-insurgency, marked a significant shift in government policy. His strong stance against the FARC and other insurgents initially strengthened the state but also led to concerns about human rights violations and the erosion of democratic checks and balances.",
    "2009-2018": "### Trends:\n- **Economic Growth and Inequality**: Steady economic growth, particularly in urban areas, but persistent high levels of inequality and poverty, especially in rural regions. This trend strengthened the state's economic power but weakened civil society's ability to address socioeconomic disparities.\n- **Urbanization**: Continued urbanization, leading to the growth of cities and increased pressure on urban infrastructure and services. This trend strengthened the state's control over urban areas but also increased the complexity of governance challenges.\n- **Peace Process**: Ongoing negotiations and eventual signing of the peace agreement with FARC in 2016. This trend initially strengthened civil society by fostering a more inclusive political environment but later posed challenges to the state in terms of implementation and security.\n- **Corruption and Governance**: Persistent issues with corruption and weak governance, which undermined public trust in institutions. This trend weakened both the state and civil society, as it eroded the legitimacy of both entities.\n\n### Events:\n- **2010 Floods**: Severe flooding in 2010, which displaced tens of thousands of people and required significant state intervention for relief and reconstruction. This event initially weakened the state's capacity but later led to improved disaster response mechanisms.\n- **2012 Peace Talks with FARC**: Official start of peace negotiations with FARC in 2012, which culminated in the 2016 peace agreement. This event strengthened civil society by promoting dialog and inclusion but posed significant challenges to the state in terms of implementation and security.\n- **2016 Peace Agreement with FARC**: Signing of the final peace agreement with FARC in 2016, signaling a major shift towards ending the decades-long conflict. This event significantly strengthened civil society by reducing violence and fostering political participation but presented ongoing challenges for the state in terms of demobilization and reintegration.\n- **2018 Presidential Election**: Election of Iván Duque in 2018, who ran on a platform of revising the peace agreement. This event weakened the state's honeymoon period with the peace process but strengthened civil society's role in advocating for peace and human rights.",
    "2019-2028": "### Trends:\n- **Economic Growth and Inequality**: Colombia has experienced moderate economic growth, but income inequality remains high. This trend has **weakened civil society** by limiting the economic empowerment of large segments of the population, reducing their ability to effectively organize and advocate for their interests.\n- **Urbanization**: Continuous urbanization has concentrated more people in urban areas, leading to both increased social mobilization and more significant challenges in governance. This trend has **strengthened civil society** by fostering more organized and networked social movements, but it has also **weakened the state** by increasing the complexity of urban management and public services.\n- **Educational Expansion**: Increased access to education has led to a more informed and politically active populace. This trend has **strengthened civil society** by enhancing citizens' ability to scrutinize and engage with government actions.\n- **Demographic Shifts**: Aging population and youth bulge have different implications. The aging population may demand more social services, potentially **weakening the state** by increasing fiscal pressure, while a large youth population may drive more social and political activism, **strengthening civil society**.\n\n### Events:\n- **2019 National Strike**: Massive nationwide protests in November 2019 highlighted widespread social discontent over issues like labor rights, pension reform, and education. This event **strengthened civil society** by demonstrating the power of collective action but **weakened the state** by exposing its inability to address public grievances effectively.\n- **2021 Tax Reform Protests**: The proposed tax reform sparked nationwide protests, leading to significant societal mobilization and the eventual withdrawal of the reform. This event **strengthened civil society** by reinforcing the power of public opinion and collective action, while **weakening the state** by undermining its legislative agenda.\n- **2022 Presidential Election of Gustavo Petro**: The election of Gustavo Petro, a left-wing candidate, marked a significant shift in political leadership. This event **strengthened civil society** by representing a more inclusive and progressive agenda that resonates with social movements, but it also **weakened the state** by challenging traditional power structures and policies.\n- **2023 Peace Accord Implementation**: Ongoing efforts to implement the 2016 Peace Accord with the FARC have faced various challenges, including sporadic violence and political opposition. This event **weakened the state** by highlighting its limitations in maintaining security and implementing reforms but **strengthened civil society** by fostering continued advocacy for peace and justice.\n- **2024 Environmental Protests**: Significant protests against environmental degradation, particularly in regions affected by mining and deforestation, underscored growing environmental consciousness. This event **strengthened civil society** by mobilizing environmental activists and raising public awareness, while **weakening the state** by highlighting its failure to enforce environmental regulations."
  },
  "score_prompt": {
    "1819-1828": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1819-1828. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nColombia during 1819-1828 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1829-1838": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\n### Trends:\n- **Consolidation of Regional Power**: During the 1829-1838 period, Colombia experienced a trend towards the consolidation of regional power. Local caudillos (strongmen) and regional elites gained more influence, often at the expense of the central government. This trend weakened the state's authority and centralized control.\n- **Economic Decline and Instability**: The post-independence period saw economic instability and decline, characterized by a lack of industrial development and reliance on traditional agricultural exports. This economic climate weakened the state's ability to invest in public goods and maintain social order.\n- **Social and Political Fragmentation**: There was a growing fragmentation of social and political loyalties, with various factions and regional groups vying for power. This trend weakened both the state's cohesion and the ability of civil society to form a unified front.\n\n### Events:\n- **Rebellion of 1829-1830**: This rebellion, led by Francisco de Paula Santander against Simón Bolívar, marked a significant challenge to the central government's authority. This event weakened the state's power by demonstrating the limitations of central control and the resilience of regional resistance.\n- **Abolition of the Gran Colombia Federation in 1830**: The dissolution of Gran Colombia into separate nations (Colombia, Venezuela, and Ecuador) in 1830 was a major political event that further weakened the state's power. It reduced the central authority's jurisdiction and resources.\n- **Assassination of Simón Bolívar in 1830**: Although Bolívar actually died of natural causes in 1830, his death marked the end of a unifying leadership and symbol of centralized power. This event weakened the state's legitimacy and centralized authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\n### Trends:\n- **Economic Instability and Regional Disparities**: During 1839-1848, Colombia experienced significant economic instability, with regional disparities in wealth and resources. This trend weakened the state's ability to exert control over all regions and undermined the central government's authority.\n- **Social and Political Polarization**: The period saw a growing polarization between liberal and conservative factions, leading to increased societal tensions. This polarization weakened civil society by creating deep divisions and undermining collective action.\n- **Decentralization of Power**: The federalist tendencies of some regions, particularly after the dissolution of Gran Colombia, led to a decentralization of power. This trend weakened the central state's authority and strengthened local and regional powers.\n\n### Events:\n- **The War of the Supremes (1839-1843)**: This civil conflict between federalist and centralist factions weakened the state by fragmenting its authority and resources. It also strengthened regional powers and militias, further eroding central control.\n- **Assassination of General José María Obando (1848)**: The assassination of this prominent liberal leader exacerbated political tensions and weakened civil society by removing a key figure who could have bridged the divide between factions.\n- **Constitutional Reforms of 1843**: These reforms, which included the abolition of the death penalty and the establishment of a more centralized government, strengthened the state by consolidating power in the central government. However, they also met with significant opposition, which weakened civil society by fostering resistance and dissent.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\n### Trends:\n- **Economic Underdevelopment**: Colombia's economy remained largely agrarian and underdeveloped during this period. The lack of industrialization and limited infrastructure weakened the state's ability to exert control and mobilize resources. (Weakened the state)\n- **Political Instability**: The period was marked by frequent changes in government and political factionalism, which hindered the state's ability to implement effective policies and maintain stability. (Weakened the state)\n- **Social Fragmentation**: The society was divided along regional, class, and ideological lines, which made it difficult for a cohesive civil society to emerge and challenge the state. (Weakened civil society)\n- **Population Growth**: The population was growing, but at a slow pace. This trend did not significantly alter the balance of power between the state and civil society. (Neutral)\n\n### Events:\n- **Federalist Revolution (1854)**: This rebellion, led by federalist forces, significantly weakened the centralized power of the state and led to the adoption of a more decentralized form of government. (Weakened the state, strengthened civil society)\n- **Abolition of Slavery (1851)**: The abolition of slavery was a major social and political reform that altered the social structure and economic dynamics, leading to greater social mobility and potentially strengthening civil society. (Strengthened civil society, weakened the state's traditional power base)\n- **Constitution of 1853**: This constitution introduced significant liberal reforms, including the separation of church and state and the protection of individual liberties. It marked a shift towards a more liberal and decentralized state. (Strengthened civil society, weakened the state)\n- **War of the Supremes (1854-1858)**: This civil war between federalist and centralist factions further weakened the state's authority and reinforced the power of local and regional elites. (Weakened the state, strengthened regional powers within civil society)\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\n### Trends:\n- **Economic Centralization**: During the 1850s and 1860s, there was a gradual shift towards economic centralization, with the state attempting to control more resources and revenue streams. This trend strengthened the state's power.\n- **Demographic Shifts**: Population growth and urbanization in major cities like Bogotá and Medellín began to influence political dynamics, strengthening civil society's voice and organization.\n- **Educational Expansion**: The expansion of educational institutions and the rise of a more literate population contributed to the strengthening of civil society, enabling more informed and active citizenship.\n\n### Events:\n- **Federalist Constitution of 1858**: This constitutional change decentralized power significantly, weakening the central state and strengthening the power of regional and local entities within civil society.\n- **Colombian Civil War (1860-1862)**: Also known as the War of the Supremes, this conflict further weakened the central state and strengthened the power of regional elites and militias.\n- **Abolition of Slavery in 1851**: While this event occurred slightly before the specified period, its effects were still prominent in the 1860s. The abolition of slavery had a long-term impact on social and economic structures, strengthening civil society by broadening the base of free individuals and reducing the control of large landowners.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\n### Trends:\n- **Economic Instability and Dependence on Coffee Exports**: The late 19th century saw Colombia's economy increasingly dependent on coffee exports, which fluctuated due to international market conditions. This trend generally weakened the state's economic stability and its ability to fund public goods and services.\n- **Decentralization of Power**: The 1863 Constitution, which took full effect in the 1860s, led to significant decentralization, giving more power to provincial governments. This trend weakened the central state's authority and strengthened civil society and local autonomy.\n- **Population Growth and Urbanization**: During this period, Colombia experienced gradual population growth and urbanization, which increased the complexity of governance and the demands on both the state and civil society.\n\n### Events:\n- **Formation of the Liberal Government in 1869**: The Liberal Party took control of the government, leading to significant political reforms. This event strengthened civil society by promoting liberal principles such as freedom of the press and religion but also weakened the centralized power of the state.\n- **1876 Constitutional Reform**: This reform furthered the decentralization process initiated by the 1863 Constitution. It strengthened the power of provincial governments and reduced the authority of the central government, thereby weakening the state and strengthening civil society.\n- **Economic Crisis of 1873**: An economic crisis hit Colombia, largely due to the global financial downturn, which had severe impacts on coffee exports. This event weakened both the state and civil society by reducing economic resources and increasing social unrest.\n- **Fiscal Reforms and Taxation**: In response to economic challenges, the government implemented fiscal reforms and increased taxation. These measures temporarily strengthened the state's revenue collection capabilities but also increased social tension and resistance from civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\n### Trends:\n- **Economic Transformation and Coffee Expansion (1879-1888)**: The expansion of coffee cultivation and export began to significantly impact Colombia's economy. This trend strengthened civil society by creating a new economic class with vested interests in market stability and infrastructure development. However, it also increased the state's revenue and its ability to exert control through economic policies.\n- **Political Fragmentation and Decentralization**: The Liberal Party's policies of decentralization and federalism during this period led to a weakening of the central state's power. This trend strengthened local and regional civil society by giving more autonomy to local governments and communities.\n\n### Events:\n- **The Constitution of 1886**: This constitutional reform, led by Conservative Party leader Rafael Núñez, marked a significant shift towards centralization. It strengthened the state by increasing the powers of the central government and the president, while weakening the autonomy of local and regional authorities.\n- **The Thousand Days' War (1899-1902)**: Although it began after the specified period, the seeds of this civil conflict were sown during the 1879-1888 period. The increasing political tensions and the lack of a strong central authority to mediate disputes weakened the state and civil society, leading to prolonged conflict.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\n### Trends:\n- **Economic Instability and Dependency on Coffee Exports:** The Colombian economy became increasingly dependent on coffee exports, which led to economic volatility. This trend weakened the state’s ability to maintain economic stability and fund public services, thereby reducing its power.\n- **Growing Discontent with the Conservative Oligarchy:** There was a gradual increase in social and political discontent with the ruling Conservative Party, which was seen as an exclusive and oppressive oligarchy. This trend strengthened civil society by fostering a sense of collective dissatisfaction and resistance.\n- **Demographic Changes and Urbanization:** The population began to shift from rural to urban areas, leading to the growth of cities and the formation of new social and political structures. This trend strengthened civil society by creating new centers of political activity and organization.\n\n### Events:\n- **The Thousand Days' War (1899-1902) Preparatory Tensions (1898):** While the war itself began in 1899, the tensions and preparatory activities leading up to it in 1898 significantly weakened the state by causing political fragmentation and military instability.\n- **Reforms and Resurgence of the Liberal Party (1895-1896):** The resurgence of the Liberal Party and their efforts to challenge the Conservative dominance through political reforms and mobilization of support weakened the state’s monopoly on power and strengthened civil society.\n- **Economic Crises and Fiscal Strain (1893-1895):** Economic crises, particularly in the coffee sector, and resultant fiscal strains on the government weakened the state’s capacity to manage economic and social issues, thereby reducing its power.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\n### Trends:\n- **Economic Instability and Depreciation of Currency (Weakened Both)**: The late 19th century saw significant economic instability in Colombia, with the depreciation of the peso and a decline in coffee exports. This weakened both the state's ability to fund its operations and civil society's economic power.\n- **Political Polarization (Weakened Society, Strengthened State)**: The deepening polarization between the Liberal and Conservative parties led to a fragmented civil society, while the state, particularly under the Conservative Party, sought to consolidate power.\n\n### Events:\n- **The Thousand Days' War (1899-1902) (Weakened Both)**: This civil war between the Liberal and Conservative parties resulted in significant loss of life, economic disruption, and a weakened state apparatus. It also severely undermined the cohesion and power of civil society.\n- **The Separation of Panama (1903) (Weakened State)**: The secession of Panama, which was facilitated by U.S. intervention, significantly reduced Colombia's territorial control and economic resources, weakening the state's power and influence.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\n### Trends:\n- **Economic Diversification and Coffee Export Growth**: The expansion of coffee production and exports during this period contributed to economic stability and growth. This trend strengthened the state by increasing its revenue through taxes and tariffs, but it also bolstered civil society by creating a more prosperous middle class.\n- **Urbanization and Industrialization**: The gradual shift from a predominantly rural, agricultural society to a more urban and industrialized one began to take hold. This trend strengthened both the state, through increased economic activity and tax revenues, and civil society, by fostering the development of urban middle and working classes with greater political consciousness.\n- **Educational Reforms**: Efforts to improve education, including the establishment of new schools and the expansion of literacy programs, began to lay the groundwork for a more educated and engaged populace. This trend strengthened civil society by empowering individuals and fostering a more informed citizenry.\n\n### Events:\n- **The Thousand Days' War (1899-1902) Aftermath**: While the war officially ended in 1902, its aftermath continued to influence Colombia through 1909-1918. The post-war period saw significant efforts to rebuild and reconcile, which strengthened the state’s authority and legitimacy but also weakened civil society due to the trauma and loss of social capital.\n- **Land Reform Initiatives**: In an attempt to address land inequality and rural unrest, the government introduced several land reform measures. These initiatives aimed to redistribute land to small farmers and peasants, which strengthened both the state by reducing social tension and civil society by empowering rural communities.\n- **The Zelaya Crisis and U.S. Intervention (1909-1910)**: The political crisis in neighboring Nicaragua, led by President Zelaya, and the subsequent U.S. intervention had indirect effects on Colombia. The crisis heightened regional tensions and led to a more cautious foreign policy, which strengthened the state’s control over external relations but also increased societal anxiety and distrust of external powers.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\n### Trends:\n- **Economic Expansion and Coffee Boom**: The 1920s saw a significant economic upswing in Colombia, largely driven by the coffee industry. This expansion strengthened the state's revenue base and facilitated infrastructure development, thereby enhancing state capacity.\n- **Urbanization and Demographic Shifts**: There was a notable increase in urban populations as people moved to cities in search of economic opportunities. This trend placed new demands on the state for urban services and infrastructure, potentially strengthening civil society through the formation of urban communities and organizations.\n- **Educational Reforms**: Efforts to expand and improve the educational system began to take root, laying the groundwork for a more educated and potentially more politically engaged civil society. This trend generally strengthens civil society by fostering a more informed and active populace.\n- **Political Liberalization**: The Conservative Party, which had dominated Colombian politics, began to face increasing pressure for political reform. This trend slowly weakened the state's control over political processes and strengthened civil society by opening up more spaces for political participation.\n\n### Events:\n- **1924–1925 Teacher's Strike**: A significant teachers' strike occurred, reflecting growing labor unrest and the strengthening of civil society through organized labor movements. This event weakened the state's ability to control labor and education sectors.\n- **1928 Banana Strike and Massacre**: The banana workers' strike in 1928, which ended in a violent massacre, is a critical event that highlighted the tensions between state power and civil society. The massacre weakened the state's legitimacy and strengthened civil society's resolve to demand better working conditions and political rights.\n- **1922–1923 Indigenous Protests**: Indigenous groups organized protests against the encroachment of their lands by settlers and the state. These events strengthened civil society by fostering solidarity and resistance among indigenous communities, while also challenging the state's authority.\n- **1927 Political Assassination of Jorge Eliécer Gaitán**: While Gaitán was a rising political figure during this period, his assassination in 1927 (though it occurred outside the 1919-1928 period) was foreshadowed by his growing influence and the political tensions of the time. His rise and the subsequent events weakened the state's ability to manage political dissent and strengthened civil society through the emergence of populist movements.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n1909-1918: <5.2, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\n### Trends:\n- **Economic Instability and the Great Depression (1929-1933)**: The global economic downturn had a significant impact on Colombia, leading to a decline in coffee exports, which were a major source of revenue. This economic instability weakened the state's ability to govern effectively and provide public services.\n- **Rise of Populist Movements (1930s)**: The economic hardship and social discontent fostered the rise of populist movements, which sought to challenge the traditional power structures. This trend both strengthened civil society by mobilizing the populace and weakened the state by increasing political instability.\n- **Shift in Political Power (1930-1934)**: The transition from conservative to liberal rule, with the election of Enrique Olaya Herrera in 1930, marked a significant shift in political power. This trend strengthened civil society by promoting more inclusive and participatory governance but weakened the state's traditional conservative institutions.\n\n### Events:\n- **1928 Banana Strike and Massacre (December 6, 1928)**: The violent suppression of a labor strike by the United Fruit Company, resulting in the massacre of workers, exacerbated tensions between the state and civil society. This event weakened the state's legitimacy and strengthened civil society's resolve for labor rights and political reform.\n- **Enrique Olaya Herrera's Election (1930)**: The election of a liberal president marked a significant political shift, leading to reforms aimed at reducing inequality and increasing social welfare. This event strengthened civil society by promoting greater political representation but weakened the state's traditional conservative control.\n- **Economic Reforms and New Laws (1933-1934)**: The implementation of economic and social reforms, including land distribution and labor laws, aimed to address the inequalities exposed by the Great Depression. These reforms strengthened civil society by improving living conditions and workers' rights but also posed challenges to the state's fiscal and administrative capacity.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n1909-1918: <5.2, 4.5>\n1919-1928: <6.0, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\n### Trends:\n- **Economic Development and Industrialization**: During the 1930s and 1940s, Colombia experienced a period of economic growth and industrialization. This trend strengthened the state by increasing its revenue and capacity to provide public services, but it also strengthened civil society by fostering a growing middle class and more organized labor movements.\n- **Urbanization**: The population of Colombia's cities, particularly Bogotá, grew rapidly as people moved from rural areas in search of better economic opportunities. This trend weakened traditional rural power structures and strengthened urban civil society, including labor unions and political organizations.\n- **Educational Reforms**: The 1930s and 1940s saw significant educational reforms aimed at increasing literacy and access to education. These reforms strengthened civil society by creating a more informed and politically active citizenry, but also strengthened the state by enhancing its role in social development.\n\n### Events:\n- **The Vargas Vila Affair (1946)**: The resignation of Radical Liberal leader Álvaro Gómez Hurtado and the subsequent political turmoil within the Liberal Party weakened the state's ability to manage internal political conflicts, while strengthening civil society through increased political activism and media criticism.\n- **La Violencia (1948)**: The assassination of Jorge Eliécer Gaitán, a popular Liberal leader, in 1948 triggered a period of widespread civil conflict known as La Violencia. This event severely weakened the state's control and authority, while simultaneously weakening civil society as it fragmented into violent factions.\n- **The Formation of the Conservative-Liberal Coalition (1947)**: The formation of the Conservative-Liberal coalition government in 1947 was an attempt to stabilize the political system. However, it ultimately failed to prevent the outbreak of La Violencia and weakened both the state's legitimacy and civil society's cohesion by highlighting deep political divisions.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n1909-1918: <5.2, 4.5>\n1919-1928: <6.0, 5.0>\n1929-1938: <7.0, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\n### Trends:\n- **Economic Inequality and Land Concentration**: Over the period, economic inequality and land concentration remained significant issues, exacerbating social tensions. This trend generally weakened civil society by fostering resentment and unrest, while also limiting the state's ability to effectively govern due to widespread dissatisfaction.\n- **Political Polarization**: The ideological divide between the Liberal and Conservative parties deepened, leading to heightened political polarization. This trend weakened both the state and civil society by fostering division and reducing the capacity for collaborative governance.\n- **Rural-Urban Migration**: There was a significant increase in rural-to-urban migration as people fled violence and sought economic opportunities. This trend placed additional strain on urban infrastructure and services, which weakened the state's capacity to manage urban growth effectively while also putting pressure on civil society to address the needs of new urban populations.\n\n### Events:\n- **Assassination of Jorge Eliécer Gaitán (1948)**: Although just outside the specified period, the assassination of popular Liberal leader Jorge Eliécer Gaitán in 1948 had a profound and immediate impact on the political landscape of the early 1950s. It triggered the Bogotazo, a violent uprising in Bogotá, and marked the beginning of La Violencia, a period of widespread civil conflict. This event significantly weakened both the state and civil society by fostering a climate of fear and violence.\n- **Reign of President Laureano Gómez (1950-1953)**: Laureano Gómez's conservative and authoritarian rule intensified political repression and violence, particularly against Liberals. This period saw a significant weakening of civil society as political opposition was suppressed, and the state's power was strengthened through repressive measures.\n- **Military Coup and Dictatorship of Gustavo Rojas Pinilla (1953-1957)**: The military coup that installed Gustavo Rojas Pinilla as dictator in 1953 initially aimed to restore order and end La Violencia. However, his rule was marked by corruption and ineffective governance, which ultimately weakened the state's legitimacy and trust in the government. Civil society was also weakened as the regime stifled political dissent and free expression.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n1909-1918: <5.2, 4.5>\n1919-1928: <6.0, 5.0>\n1929-1938: <7.0, 4.5>\n1939-1948: <6.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\nCertainly! Here are the major historical trends and events in Colombia during 1959-1968 that affected either the power of the state or the power of civil society, as viewed through Daron Acemoğlu and James A. Robinson's framework in *The Narrow Corridor: States, Societies, and the Fate of Liberty*.\n\n### Trends:\n- **Economic Stagnation and Inequality**: The period saw persistent economic stagnation and significant income inequality, which limited the state's ability to provide public services and support social welfare programs. This trend weakened the state.\n- **Rural-Urban Migration**: Large-scale migration from rural to urban areas increased urbanization and put pressure on city resources and infrastructure. This trend weakened the state's control over urban areas and strengthened civil society as urban populations grew more politically active.\n- **Political Polarization**: The Partido Liberal and Partido Conservador remained the dominant political forces, leading to continued polarization and division. This trend weakened the state's cohesion and stability.\n- **Guerrilla Movements and Insurgencies**: The rise of guerrilla movements, including the FARC and ELN, began to challenge state authority, especially in rural areas. This trend weakened the state's control over certain regions and strengthened civil society's role in resistance and mobilization.\n- **Educational Expansion**: Despite challenges, there was a gradual expansion in education, which began to empower civil society through increased literacy and political awareness. This trend strengthened civil society.\n\n### Events:\n- **1958 Formation of the National Front**: The establishment of the National Front, a power-sharing agreement between the Liberal and Conservative parties, aimed to end the violent period known as La Violencia. This event initially strengthened the state by reducing political violence but also centralized power, which could be seen as weakening broader civil society participation.\n- **1964 Formation of FARC**: The formation of the Revolutionary Armed Forces of Colombia (FARC) marked the beginning of a prolonged insurgency. This event significantly weakened the state's control over rural areas and strengthened civil society in terms of resistance and mobilization.\n- **1965-1966 Student Protests**: Large-scale student protests erupted in major cities, demanding political reforms and social justice. These events weakened the state's control over urban areas and strengthened civil society by fostering a more politically engaged youth.\n- **1966-1967 General Strikes**: A series of general strikes by workers demanding better wages and working conditions put pressure on the state. These events weakened the state's economic control and strengthened civil society by demonstrating the power of organized labor.\n- **1968 Military Crackdowns**: The government responded to the growing unrest with military crackdowns, which temporarily restored some state control but also exacerbated social tensions. This event weakened the state's legitimacy and strengthened civil society's resolve to resist authoritarian measures.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n1909-1918: <5.2, 4.5>\n1919-1928: <6.0, 5.0>\n1929-1938: <7.0, 4.5>\n1939-1948: <6.5, 4.0>\n1949-1958: <4.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\n### Trends:\n- **Growth of Paramilitary Groups**: The 1970s saw the gradual rise of paramilitary groups, often aligned with economic elites and landowners. These groups augmented the state's security apparatus but also undermined its monopoly on violence, leading to increased instability. (Strengthened the power of civil society, weakened the state)\n- **Expansion of Drug Trafficking**: The early 1970s marked the beginning of the significant expansion of drug trafficking, particularly in the production and export of marijuana and cocaine. This illicit industry provided resources to various non-state actors, weakening the state's control and undermining its legitimacy. (Weakened the state)\n- **Urbanization and Migration**: There was a significant increase in urbanization as rural populations moved to cities in search of better economic opportunities. This trend put pressure on urban infrastructure and social services, creating new challenges for the state. (Weakened the state)\n- **Economic Stagnation**: The Colombian economy faced stagnation and inflation, which reduced public trust in the state's ability to manage economic affairs effectively. (Weakened the state)\n\n### Events:\n- **1970 Presidential Election**: The controversial election of Misael Pastrana Borrero, marked by allegations of fraud and violence, led to increased political polarization and mistrust in state institutions. (Weakened the state)\n- **Formation of M-19**: In 1974, the M-19 guerrilla group was formed, adding another layer of armed conflict and resistance against the state. (Weakened the state, strengthened civil society)\n- **1975 Andean Pact**: Colombia joined the Andean Pact, aimed at promoting economic integration and cooperation among Andean nations. This move was intended to strengthen regional stability but had mixed effects on the state's economic and political power. (Mixed impact, slightly strengthened the state)\n- **1978 Presidential Election**: The election of Julio César Turbay Ayala, who ran on a platform of law and order, marked a shift in state policy towards more repressive measures against guerrillas and drug traffickers. (Strengthened the state, weakened civil society)\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n1909-1918: <5.2, 4.5>\n1919-1928: <6.0, 5.0>\n1929-1938: <7.0, 4.5>\n1939-1948: <6.5, 4.0>\n1949-1958: <4.0, 3.5>\n1959-1968: <5.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\n### Trends:\n- **Escalation of Armed Conflict**: The 1980s saw a significant intensification of the armed conflict between the Colombian state, guerrilla groups (such as FARC and ELN), and paramilitary forces. This prolonged conflict weakened the state's authority and control over large areas of the country, while strengthening the power of non-state armed groups.\n- **Drug Trafficking and Narco-Economy**: The rise of drug trafficking, particularly the cocaine trade, fundamentally altered the economic landscape. Drug cartels, especially the Medellín Cartel, amassed vast wealth and power, often undermining state institutions through corruption and violence. This trend weakened the state's legitimacy and capacity.\n- **Economic Instability**: The 1980s were marked by economic instability, including high inflation and economic downturns. This instability weakened the state's ability to provide public services and support civil society, thereby eroding both state and societal power.\n\n### Events:\n- **January 1980: Embassy Siege in Bogotá**: The April 19th Movement (M-19) guerrillas seized the Dominican Embassy, leading to a military assault that resulted in multiple deaths. This event highlighted the state's inability to manage security crises and strengthened the image of guerrilla groups as formidable adversaries.\n- **1982: Founding of the Medellín Cartel**: The formal establishment of the Medellín Cartel, led by Pablo Escobar, marked a turning point in the drug trade. The cartel's violence and corruption significantly weakened state institutions and undermined public trust in the government.\n- **1985: Palace of Justice Siege**: In November 1985, the M-19 guerrillas attacked the Palace of Justice in Bogotá, leading to a bloody military response that left many dead, including judges and civilians. This event severely damaged the state's reputation and legitimacy, while also demonstrating the reach and power of guerrilla groups.\n- **1986: Constitutional Reform and Peace Negotiations**: The government initiated peace negotiations with several guerrilla groups, leading to the 1986 National Constituent Assembly. This event represented a significant attempt by the state to strengthen civil society and reduce conflict, although the outcomes were mixed.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n1909-1918: <5.2, 4.5>\n1919-1928: <6.0, 5.0>\n1929-1938: <7.0, 4.5>\n1939-1948: <6.5, 4.0>\n1949-1958: <4.0, 3.5>\n1959-1968: <5.0, 3.0>\n1969-1978: <5.5, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\n### Trends:\n- **Economic Liberalization (1990-1995)**: Colombia implemented significant economic reforms, known as \"Apertura Económica\" (Economic Opening), which included trade liberalization, privatization of state-owned enterprises, and deregulation. **Impact**: Initially strengthened the state by increasing foreign investment and reducing fiscal deficits, but also led to increased social inequality and weakened societal institutions.\n- **Drug Trafficking and Paramilitary Expansion**: The influence of drug cartels and paramilitary groups grew, leading to increased violence and corruption. **Impact**: Weakened the state by undermining law enforcement and judicial institutions, while also weakening civil society through intimidation and violence.\n- **Urbanization and Demographic Shifts**: Continued urbanization and internal displacement due to conflict. **Impact**: Weakened civil society by disrupting social networks and increasing urban poverty, while placing additional strain on state resources.\n\n### Events:\n- **Assassination of Luis Carlos Galán (1989)**: The leader of the Liberal Party and presidential candidate was assassinated by drug cartels. **Impact**: Weakened the state by highlighting its inability to protect high-profile figures and increased public distrust in government.\n- **Disbandment of the Medellín Cartel (1993)**: The capture and death of Pablo Escobar marked a significant blow to the power of the Medellín Cartel. **Impact**: Strengthened the state by reducing the immediate threat of drug cartels, but also led to a fragmentation of the drug trade, which continued to pose challenges.\n- **和平进程与《圣多明各协定》(1998)**: The government initiated peace talks with the FARC guerrillas, leading to the signing of the San Domingo Accord. **Impact**: Initially strengthened civil society by fostering hope for peace, but the failure to achieve a lasting agreement weakened both the state and civil society. (Note: \"和平进程与《圣多明各协定》\" translates to \"Peace Process and the San Domingo Accord\" in English.)\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n1909-1918: <5.2, 4.5>\n1919-1928: <6.0, 5.0>\n1929-1938: <7.0, 4.5>\n1939-1948: <6.5, 4.0>\n1949-1958: <4.0, 3.5>\n1959-1968: <5.0, 3.0>\n1969-1978: <5.5, 2.5>\n1979-1988: <5.0, 2.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\n### Trends:\n- **Economic Growth and Development**: Colombia experienced steady economic growth during this period, driven by increased foreign investment and reforms in the business sector. This trend generally strengthened the state by increasing its revenue and capacity to implement policies.\n- **Institutional Reforms**: The government initiated a series of institutional reforms aimed at improving governance and reducing corruption. These reforms, including the strengthening of the judiciary and anti-corruption measures, gradually bolstered the state's legitimacy and capacity.\n- **Demographic Shifts**: Urbanization continued to increase, leading to a larger urban population. This shift often weakened civil society in rural areas due to depopulation but strengthened it in urban centers where civil society organizations could more easily form and operate.\n- **Drug Trade and Insurgency**: The ongoing conflict with drug cartels and insurgent groups, particularly the FARC, remained a persistent challenge. This trend weakened both the state and civil society, as it eroded the government's control and strained social cohesion.\n- **International Pressure and Aid**: The U.S.-Colombian relationship, particularly under Plan Colombia, brought significant international aid and pressure for reforms. This trend initially strengthened the state by providing resources but also created dependencies and external influences that could undermine state sovereignty.\n\n### Events:\n- **Launch of Plan Colombia (2000)**: This U.S.-backed initiative aimed to combat drug trafficking and strengthen the military. It significantly strengthened the state by providing military and economic aid but also had mixed effects on civil society, as it sometimes led to human rights abuses.\n- **FARC Kidnapping of Ingrid Betancourt (2002)**: The high-profile kidnapping of Colombian presidential candidate Ingrid Betancourt by the FARC highlighted the ongoing conflict and weakened civil society by fostering fear and distrust. It also galvanized public support for a tougher stance against insurgents, strengthening the state's security apparatus.\n- **Peace Talks and Breakdown (2002-2003)**: Initially, there were attempts to negotiate with the FARC, but these talks broke down, leading to intensified military conflict. This event weakened both the state and civil society by perpetuating violence and instability.\n- **AUC Demobilization (2003-2006)**: The demobilization of the United Self-Defense Forces of Colombia (AUC), a right-wing paramilitary group, aimed to bring peace and reduce violence. While it initially appeared to strengthen the state by reducing paramilitary power, it also led to the emergence of new criminal groups, thus weakening both the state and civil society in the long run.\n- **Presidential Elections (2002 and 2006)**: The election of Álvaro Uribe Vélez, who ran on a platform of security and anti-insurgency, marked a significant shift in government policy. His strong stance against the FARC and other insurgents initially strengthened the state but also led to concerns about human rights violations and the erosion of democratic checks and balances.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n1909-1918: <5.2, 4.5>\n1919-1928: <6.0, 5.0>\n1929-1938: <7.0, 4.5>\n1939-1948: <6.5, 4.0>\n1949-1958: <4.0, 3.5>\n1959-1968: <5.0, 3.0>\n1969-1978: <5.5, 2.5>\n1979-1988: <5.0, 2.0>\n1989-1998: <4.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where Colombia stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\n### Trends:\n- **Economic Growth and Inequality**: Steady economic growth, particularly in urban areas, but persistent high levels of inequality and poverty, especially in rural regions. This trend strengthened the state's economic power but weakened civil society's ability to address socioeconomic disparities.\n- **Urbanization**: Continued urbanization, leading to the growth of cities and increased pressure on urban infrastructure and services. This trend strengthened the state's control over urban areas but also increased the complexity of governance challenges.\n- **Peace Process**: Ongoing negotiations and eventual signing of the peace agreement with FARC in 2016. This trend initially strengthened civil society by fostering a more inclusive political environment but later posed challenges to the state in terms of implementation and security.\n- **Corruption and Governance**: Persistent issues with corruption and weak governance, which undermined public trust in institutions. This trend weakened both the state and civil society, as it eroded the legitimacy of both entities.\n\n### Events:\n- **2010 Floods**: Severe flooding in 2010, which displaced tens of thousands of people and required significant state intervention for relief and reconstruction. This event initially weakened the state's capacity but later led to improved disaster response mechanisms.\n- **2012 Peace Talks with FARC**: Official start of peace negotiations with FARC in 2012, which culminated in the 2016 peace agreement. This event strengthened civil society by promoting dialog and inclusion but posed significant challenges to the state in terms of implementation and security.\n- **2016 Peace Agreement with FARC**: Signing of the final peace agreement with FARC in 2016, signaling a major shift towards ending the decades-long conflict. This event significantly strengthened civil society by reducing violence and fostering political participation but presented ongoing challenges for the state in terms of demobilization and reintegration.\n- **2018 Presidential Election**: Election of Iván Duque in 2018, who ran on a platform of revising the peace agreement. This event weakened the state's honeymoon period with the peace process but strengthened civil society's role in advocating for peace and human rights.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n1909-1918: <5.2, 4.5>\n1919-1928: <6.0, 5.0>\n1929-1938: <7.0, 4.5>\n1939-1948: <6.5, 4.0>\n1949-1958: <4.0, 3.5>\n1959-1968: <5.0, 3.0>\n1969-1978: <5.5, 2.5>\n1979-1988: <5.0, 2.0>\n1989-1998: <4.0, 3.5>\n1999-2008: <4.5, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of Colombia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1819\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where Colombia stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\n### Trends:\n- **Economic Growth and Inequality**: Colombia has experienced moderate economic growth, but income inequality remains high. This trend has **weakened civil society** by limiting the economic empowerment of large segments of the population, reducing their ability to effectively organize and advocate for their interests.\n- **Urbanization**: Continuous urbanization has concentrated more people in urban areas, leading to both increased social mobilization and more significant challenges in governance. This trend has **strengthened civil society** by fostering more organized and networked social movements, but it has also **weakened the state** by increasing the complexity of urban management and public services.\n- **Educational Expansion**: Increased access to education has led to a more informed and politically active populace. This trend has **strengthened civil society** by enhancing citizens' ability to scrutinize and engage with government actions.\n- **Demographic Shifts**: Aging population and youth bulge have different implications. The aging population may demand more social services, potentially **weakening the state** by increasing fiscal pressure, while a large youth population may drive more social and political activism, **strengthening civil society**.\n\n### Events:\n- **2019 National Strike**: Massive nationwide protests in November 2019 highlighted widespread social discontent over issues like labor rights, pension reform, and education. This event **strengthened civil society** by demonstrating the power of collective action but **weakened the state** by exposing its inability to address public grievances effectively.\n- **2021 Tax Reform Protests**: The proposed tax reform sparked nationwide protests, leading to significant societal mobilization and the eventual withdrawal of the reform. This event **strengthened civil society** by reinforcing the power of public opinion and collective action, while **weakening the state** by undermining its legislative agenda.\n- **2022 Presidential Election of Gustavo Petro**: The election of Gustavo Petro, a left-wing candidate, marked a significant shift in political leadership. This event **strengthened civil society** by representing a more inclusive and progressive agenda that resonates with social movements, but it also **weakened the state** by challenging traditional power structures and policies.\n- **2023 Peace Accord Implementation**: Ongoing efforts to implement the 2016 Peace Accord with the FARC have faced various challenges, including sporadic violence and political opposition. This event **weakened the state** by highlighting its limitations in maintaining security and implementing reforms but **strengthened civil society** by fostering continued advocacy for peace and justice.\n- **2024 Environmental Protests**: Significant protests against environmental degradation, particularly in regions affected by mining and deforestation, underscored growing environmental consciousness. This event **strengthened civil society** by mobilizing environmental activists and raising public awareness, while **weakening the state** by highlighting its failure to enforce environmental regulations.\n\nTrajectory so far (period: <society_power, state_power>):\n1819-1828: <3.5, 4.0>\n1829-1838: <3.2, 3.0>\n1839-1848: <2.8, 2.5>\n1849-1858: <3.2, 2.0>\n1859-1868: <4.0, 1.5>\n1869-1878: <5.0, 3.0>\n1879-1888: <5.5, 4.5>\n1889-1898: <6.2, 3.8>\n1899-1908: <4.8, 3.2>\n1909-1918: <5.2, 4.5>\n1919-1928: <6.0, 5.0>\n1929-1938: <7.0, 4.5>\n1939-1948: <6.5, 4.0>\n1949-1958: <4.0, 3.5>\n1959-1968: <5.0, 3.0>\n1969-1978: <5.5, 2.5>\n1979-1988: <5.0, 2.0>\n1989-1998: <4.0, 3.5>\n1999-2008: <4.5, 5.0>\n2009-2018: <5.5, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1819-1828": "{\n  \"society_power\": 3.5,\n  \"state_power\": 4.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"Simón Bolívar's leadership in independence\",\n  \"reasoning\": \"Civil society was weak but beginning to organize. The state had limited reach and depended on local powerbrokers.\"\n}",
    "1829-1838": "{\n  \"society_power\": 3.2,\n  \"state_power\": 3.0,\n  \"society_change\": -1.3,\n  \"state_change\": -1.0,\n  \"key_event\": \"Rebellion of 1829-1830 and dissolution of Gran Colombia\",\n  \"reasoning\": \"The rebellion and fragmentation weakened both state authority and societal cohesion.\"\n}",
    "1839-1848": "{\n  \"society_power\": 2.8,\n  \"state_power\": 2.5,\n  \"society_change\": -1.2,\n  \"state_change\": -1.5,\n  \"key_event\": \"War of the Supremes (1839-1843)\",\n  \"reasoning\": \"The civil conflict and political polarization significantly weakened both civil society and state power.\"\n}",
    "1849-1858": "{\n  \"society_power\": 3.2,\n  \"state_power\": 2.0,\n  \"society_change\": 0.4,\n  \"state_change\": -1.0,\n  \"key_event\": \"Federalist Revolution and liberal reforms\",\n  \"reasoning\": \"The Federalist Revolution and liberal reforms strengthened civil society while further weakening the state's central authority.\"\n}",
    "1859-1868": "{\n  \"society_power\": 4.0,\n  \"state_power\": 1.5,\n  \"society_change\": 0.8,\n  \"state_change\": -1.0,\n  \"key_event\": \"Federalist Constitution of 1858 and Civil War\",\n  \"reasoning\": \"The federalist constitution weakened central authority while civil society strengthened through decentralization and literacy growth.\"\n}",
    "1869-1878": "{\n  \"society_power\": 5.0,\n  \"state_power\": 3.0,\n  \"society_change\": 1.0,\n  \"state_change\": 1.5,\n  \"key_event\": \"Liberal government reforms, decentralization, economic crisis\",\n  \"reasoning\": \"The formation of the Liberal government and 1876 constitutional reforms strengthened civil society by promoting liberal principles and decentralizing power. The economic crisis of 1873, however, temporarily bolstered state fiscal efforts while straining both state and societal capacities.\"\n}",
    "1879-1888": "{\n  \"society_power\": 5.5,\n  \"state_power\": 4.5,\n  \"society_change\": 0.5,\n  \"state_change\": 1.5,\n  \"key_event\": \"Constitution of 1886 and economic transformation\",\n  \"reasoning\": \"Economic growth and decentralization strengthened civil society, while the Constitution of 1886 bolstered state power.\"\n}",
    "1889-1898": "{\n  \"society_power\": 6.2,\n  \"state_power\": 3.8,\n  \"society_change\": 0.7,\n  \"state_change\": -1.0,\n  \"key_event\": \"Growing discontent with Conservative oligarchy and economic crises\",\n  \"reasoning\": \"Economic instability and political discontent strengthened civil society while weakening state power.\"\n}",
    "1899-1908": "{\n  \"society_power\": 4.8,\n  \"state_power\": 3.2,\n  \"society_change\": -1.4,\n  \"state_change\": -1.6,\n  \"key_event\": \"The Thousand Days' War and economic instability\",\n  \"reasoning\": \"The civil war and economic instability significantly weakened both civil society and state power.\"\n}",
    "1909-1918": "{\n  \"society_power\": 5.2,\n  \"state_power\": 4.5,\n  \"society_change\": 0.4,\n  \"state_change\": 1.3,\n  \"key_event\": \"Economic diversification, coffee export growth, and land reform\",\n  \"reasoning\": \"Economic growth and land reform strengthened both the state and civil society, but the state gained more from increased revenue and administrative capacity.\"\n}",
    "1919-1928": "{\n  \"society_power\": 6.0,\n  \"state_power\": 5.0,\n  \"society_change\": 0.8,\n  \"state_change\": 0.5,\n  \"key_event\": \"Economic expansion, urbanization, and labor unrest\",\n  \"reasoning\": \"Economic growth and urbanization bolstered civil society, while state capacity modestly increased due to revenue and infrastructure improvements.\"\n}",
    "1929-1938": "{\n  \"society_power\": 7.0,\n  \"state_power\": 4.5,\n  \"society_change\": 1.0,\n  \"state_change\": -1.0,\n  \"key_event\": \"Rise of populist movements and economic reforms\",\n  \"reasoning\": \"Populist movements and economic reforms strengthened civil society, while state power was weakened by economic instability and political shifts.\"\n}",
    "1939-1948": "{\n  \"society_power\": 6.5,\n  \"state_power\": 4.0,\n  \"society_change\": -1.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"Assassination of Jorge Eliécer Gaitán and La Violencia\",\n  \"reasoning\": \"The assassination of Gaitán and subsequent La Violencia weakened both state control and civil society cohesion, leading to a fragmented and less effective society and state.\"\n}",
    "1949-1958": "{\n  \"society_power\": 4.0,\n  \"state_power\": 3.5,\n  \"society_change\": -2.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"Assassination of Gaitán and La Violencia\",\n  \"reasoning\": \"Political polarization, repression, and civil conflict significantly weakened civil society and state capacity.\"\n}",
    "1959-1968": "{\n  \"society_power\": 5.0,\n  \"state_power\": 3.0,\n  \"society_change\": 1.0,\n  \"state_change\": -1.0,\n  \"key_event\": \"Formation of FARC and student protests\",\n  \"reasoning\": \"The formation of FARC and widespread student protests strengthened civil society's resistance and mobilization, while the state's control and legitimacy were weakened by economic stagnation and internal conflicts.\"\n}",
    "1969-1978": "{\n  \"society_power\": 5.5,\n  \"state_power\": 2.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"Growth of paramilitary groups and drug trafficking\",\n  \"reasoning\": \"Paramilitary groups and drug trafficking weakened state control while strengthening civil society's resistance.\"\n}",
    "1979-1988": "{\n  \"society_power\": 5.0,\n  \"state_power\": 2.0,\n  \"society_change\": -1.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"Escalation of armed conflict and drug trafficking\",\n  \"reasoning\": \"The intensification of conflict and the rise of drug cartels severely undermined both state authority and civil society organization.\"\n}",
    "1989-1998": "{\n  \"society_power\": 4.0,\n  \"state_power\": 3.5,\n  \"society_change\": -1.0,\n  \"state_change\": 1.5,\n  \"key_event\": \"Drug trafficking and paramilitary expansion\",\n  \"reasoning\": \"Civil society weakened by violence and intimidation, while state power increased due to economic reforms and partial success against cartels.\"\n}",
    "1999-2008": "{\n  \"society_power\": 4.5,\n  \"state_power\": 5.0,\n  \"society_change\": 0.5,\n  \"state_change\": 1.5,\n  \"key_event\": \"Plan Colombia and Uribe's anti-insurgency policies\",\n  \"reasoning\": \"Plan Colombia and Uribe's strong anti-insurgency stance increased state power, while civil society faced mixed effects from ongoing conflict and demographic shifts.\"\n}",
    "2009-2018": "{\n  \"society_power\": 5.5,\n  \"state_power\": 6.0,\n  \"society_change\": 1.0,\n  \"state_change\": 1.0,\n  \"key_event\": \"2016 Peace Agreement with FARC\",\n  \"reasoning\": \"The peace agreement with FARC strengthened civil society by reducing violence and fostering political participation, while also increasing state capacity through improved governance and security measures.\"\n}",
    "2019-2028": "{\n  \"society_power\": 6.2,\n  \"state_power\": 5.3,\n  \"society_change\": 0.7,\n  \"state_change\": -1.7,\n  \"key_event\": \"2019-2021 nationwide protests and 2022 election of Gustavo Petro\",\n  \"reasoning\": \"Civil society strengthened through widespread protests and a shift in political leadership, while state power was weakened by governance challenges and public dissent.\"\n}"
  }
}

==> experiments/results/colombia__vdem.json <==
{
  "country": "Colombia",
  "model": "V-Dem",
  "periods": [
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1829-1838": 4.98,
    "1839-1848": 4.98,
    "1849-1858": 6.34,
    "1859-1868": 5.61,
    "1869-1878": 5.61,
    "1879-1888": 5.61,
    "1889-1898": 3.63,
    "1899-1908": 3.63,
    "1909-1918": 5.06,
    "1919-1928": 3.75,
    "1929-1938": 4.33,
    "1939-1948": 4.33,
    "1949-1958": 1.31,
    "1959-1968": 2.56,
    "1969-1978": 2.65,
    "1979-1988": 2.45,
    "1989-1998": 6.46,
    "1999-2008": 6.85,
    "2009-2018": 9.38,
    "2019-2028": 8.65
  },
  "state_power": {
    "1829-1838": 4.0,
    "1839-1848": 4.0,
    "1849-1858": 4.0,
    "1859-1868": 4.0,
    "1869-1878": 4.0,
    "1879-1888": 4.0,
    "1889-1898": 4.0,
    "1899-1908": 6.417,
    "1909-1918": 7.75,
    "1919-1928": 7.75,
    "1929-1938": 7.75,
    "1939-1948": 7.75,
    "1949-1958": 6.98,
    "1959-1968": 7.5,
    "1969-1978": 7.22,
    "1979-1988": 6.84,
    "1989-1998": 6.62,
    "1999-2008": 7.736,
    "2009-2018": 8.009,
    "2019-2028": 8.58
  },
  "key_event": {
    "1829-1838": "",
    "1839-1848": "",
    "1849-1858": "",
    "1859-1868": "",
    "1869-1878": "",
    "1879-1888": "",
    "1889-1898": "",
    "1899-1908": "",
    "1909-1918": "",
    "1919-1928": "",
    "1929-1938": "",
    "1939-1948": "",
    "1949-1958": "",
    "1959-1968": "",
    "1969-1978": "",
    "1979-1988": "",
    "1989-1998": "",
    "1999-2008": "",
    "2009-2018": "",
    "2019-2028": ""
  },
  "reasoning": {
    "1829-1838": "V-Dem",
    "1839-1848": "V-Dem",
    "1849-1858": "V-Dem",
    "1859-1868": "V-Dem",
    "1869-1878": "V-Dem",
    "1879-1888": "V-Dem",
    "1889-1898": "V-Dem",
    "1899-1908": "V-Dem",
    "1909-1918": "V-Dem",
    "1919-1928": "V-Dem",
    "1929-1938": "V-Dem",
    "1939-1948": "V-Dem",
    "1949-1958": "V-Dem",
    "1959-1968": "V-Dem",
    "1969-1978": "V-Dem",
    "1979-1988": "V-Dem",
    "1989-1998": "V-Dem",
    "1999-2008": "V-Dem",
    "2009-2018": "V-Dem",
    "2019-2028": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/democratic-republic-of-the-congo__anthropic-claude-opus-4-8.json <==
{
  "country": "Democratic Republic of the Congo",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1885,
      1894
    ],
    [
      1895,
      1904
    ],
    [
      1905,
      1914
    ],
    [
      1915,
      1924
    ],
    [
      1925,
      1934
    ],
    [
      1935,
      1944
    ],
    [
      1945,
      1954
    ],
    [
      1955,
      1964
    ],
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1885-1894": 2.0,
    "1895-1904": 1.3,
    "1905-1914": 1.0,
    "1915-1924": 0.9,
    "1925-1934": 0.8,
    "1935-1944": 0.7,
    "1945-1954": 1.3,
    "1955-1964": 2.8,
    "1965-1974": 1.2,
    "1975-1984": 1.5,
    "1985-1994": 3.0,
    "1995-2004": 2.0,
    "2005-2014": 2.8,
    "2015-2024": 3.3
  },
  "state_power": {
    "1885-1894": 2.5,
    "1895-1904": 4.5,
    "1905-1914": 5.5,
    "1915-1924": 6.3,
    "1925-1934": 6.8,
    "1935-1944": 7.3,
    "1945-1954": 7.6,
    "1955-1964": 3.0,
    "1965-1974": 6.0,
    "1975-1984": 4.5,
    "1985-1994": 3.0,
    "1995-2004": 2.0,
    "2005-2014": 3.0,
    "2015-2024": 3.0
  },
  "key_event": {
    "1885-1894": "Leopold II establishes Congo Free State as private colony",
    "1895-1904": "Rubber-quota terror and Force Publique consolidate despotic extraction",
    "1905-1914": "Belgian annexation institutionalizes extractive Despotic Leviathan (1908)",
    "1915-1924": "WWI mobilization, extractive boom, Kimbangu suppression",
    "1925-1934": "Consolidated extractive colonial state; Pende Revolt crushed",
    "1935-1944": "WWII \"war effort\": intensified extraction, forced labor, crushed strikes",
    "1945-1954": "Postwar boom, urbanization, and first legal African associations",
    "1955-1964": "Independence, Force Publique mutiny, secessions, and state collapse",
    "1965-1974": "Mobutu's 1965 coup and single-party despotic consolidation",
    "1975-1984": "Copper crash and Shaba invasions hollow out the state",
    "1985-1994": "Economic collapse, army pillages, and multiparty/civic mobilization",
    "1995-2004": "Two Congo Wars; state collapse into \"Africa's World War\"",
    "2005-2014": "2006 elections and Kabila consolidation amid persistent eastern conflict",
    "2015-2024": "Church-led mobilization, disputed transfers, and M23 resurgence"
  },
  "reasoning": {
    "1885-1894": "The Congo Free State was newly proclaimed (1885) as Leopold II's personal domain, with only nascent, coastal and riverine administrative reach that depended on mercenaries and the Force Publique rather than pervasive control, so state power was weak. Indigenous societies had traditional authority structures but no autonomous organization capable of constraining the colonial project, which was already dismantling and coercing them, leaving society power very low.",
    "1895-1904": "The rubber boom, expanded Force Publique, and hostage/quota systems massively strengthened the predatory Free State's coercive reach and revenue, while demographic collapse, co-opted chieftaincies, and suppressed mutinies eviscerated indigenous society's capacity to organize—the only real counter-pressure being external (Casement, Congo Reform Association), not domestic.",
    "1905-1914": "Annexation and the Colonial Charter converted Leopold's personal extraction into a more bureaucratized, legitimized colonial state with expanding mining capital (Union Minière), raising state coercive and administrative reach; meanwhile demographic collapse, crushed revolts, and dismantled chieftaincies further eroded society's already minimal autonomous capacity.",
    "1915-1924": "The maturing Belgian colonial bureaucracy, wartime Force Publique mobilization, railway expansion, and growing extractive concessions (Union Minière) deepened state coercive and administrative reach, while forced labor, taxation, epidemics, and the swift crushing of the 1921 Kimbanguist movement kept autonomous society near its atomized floor.",
    "1925-1934": "The colonial administration deepened bureaucratic reach, indirect rule, forced labor, and taxation—raising state power despite the Depression's fiscal strain—while indigenous society remained atomized, with the Pende Revolt and Kimbanguism violently suppressed.",
    "1935-1944": "The WWII war effort, uranium/copper extraction, and autonomous wartime administration pushed the despotic colonial state toward the strong end of the rubric, while the 1941 Union Minière strike and 1944 Luluabourg mutiny were violently suppressed, reaffirming that autonomous society remained atomized despite nascent urban proletarianization.",
    "1945-1954": "The mining/uranium boom and welfare colonialism further strengthened an already-dominant despotic state, though it neared a fiscal/administrative ceiling. Legalized trade unions (1946), the évolué class, and cultural associations like ABAKO (1950) quietly raised society's latent organizational capacity from a very suppressed base, still tightly caged and without political rights.",
    "1955-1964": "The strong colonial state collapsed almost immediately at independence—army mutiny, Katanga/Kasai secessions, coups, and rebellions reduced it to weak/contested authority dependent on UN force; meanwhile ethnic-nationalist mobilization (ABAKO, unions, riots) raised society's mobilizational capacity, though along fragmented, divisive lines.",
    "1965-1974": "Mobutu's coup, the MPR single-party state, mineral-rent financing, and repression of dissent rapidly rebuilt a centralized coercive state from post-independence chaos while absorbing or crushing autonomous social organization; Zairianization and the 1974 copper shock cap state growth just short of the colonial peak.",
    "1975-1984": "Economic collapse, Zairianization fallout, IMF dependence, and reliance on foreign troops during the Shaba invasions turned Mobutu's regime into a \"Paper Leviathan\"—still coercive but administratively hollowed, dropping state power. Society ticked up slightly via informal survival networks and the emergence of the UDPS opposition, though repression kept it weak.",
    "1985-1994": "Fiscal collapse, unpaid predatory army, aid suspension, and currency failure hollowed out state capacity into a decaying paper Leviathan, while the 1990 opening, Sovereign National Conference, church activism, and informal \"Article 15\" self-organization markedly strengthened civil society's autonomy and mobilization despite ongoing repression.",
    "1995-2004": "Back-to-back wars toppled Mobutu and partitioned the country among foreign armies and warlords, collapsing central authority toward anarchy; society, already thin, was devastated and fragmented into armed/ethnic factions despite churches persisting. The 2003 externally imposed transition only nominally reconstituted a divided state.",
    "2005-2014": "The state recovered modestly from post-war collapse via elections, Chinese-backed mining revenue, and MONUSCO-assisted gains against M23, but remained weak with no monopoly of violence in the east and reliant on patronage. Society grew with church networks (CENCO), NGOs, and a lively press, though authoritarian consolidation and repression of opposition kept its leverage constrained.",
    "2015-2024": "Society strengthened modestly through Catholic Church/CENCO election monitoring, urban mobilization, and mass protests against Kabila's overstay, though repression and elite bargaining capped its gains. The state remained weak—executive consolidation and mineral patronage strengthened elites while M23's advances, eastern armed-group control, fiscal decay, and a failed coup showed no net improvement in genuine territorial or administrative capacity."
  },
  "events_trends_prompt": {
    "1885-1894": "",
    "1895-1904": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1895-1904 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1895-1904. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1905-1914": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1905-1914 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1905-1914. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1915-1924": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1915-1924 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1915-1924. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1925-1934": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1925-1934 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1925-1934. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1935-1944": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1935-1944 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1935-1944. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1945-1954": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1945-1954 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1945-1954. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1955-1964": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1955-1964 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1955-1964. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1965-1974": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1965-1974 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1965-1974. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1975-1984": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1975-1984 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1975-1984. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1985-1994": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1985-1994 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1985-1994. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1995-2004": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1995-2004 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1995-2004. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2005-2014": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 2005-2014 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2005-2014. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2015-2024": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 2015-2024 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2015-2024. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1885-1894": "",
    "1895-1904": "# Democratic Republic of the Congo, 1895–1904\n\nA caveat: during this period there was no \"Congo\" state in any Acemoğlu-Robinson sense of a state balanced against society. What existed was the **Congo Free State (État Indépendant du Congo)**, King Leopold II's private colonial venture—an extreme case of a \"Despotic Leviathan\" (indeed, a predatory absolutist apparatus) imposed on stateless or small-scale societies. The relevant dynamic is the coercive apparatus crushing local social autonomy.\n\n## Trends\n\n- **Consolidation of the rubber extraction economy (wild rubber boom):** Rising world demand for rubber (bicycle/automobile tires) drove a slow-moving reorganization of the colonial economy around forced rubber collection via quotas. This massively strengthened the extractive/despotic state's revenue and reach while eviscerating the autonomous economic life of local societies.\n\n- **Expansion of the *Force Publique* and concession-company militias:** The steady buildup of a coercive apparatus—armed sentries, hostage-taking systems—entrenched despotic power at the village level and dismantled indigenous political authority and self-governance.\n\n- **Demographic collapse:** Overwork, famine (from disrupted subsistence agriculture), violence, and disease (including sleeping sickness spreading along new routes) produced ongoing depopulation. This durably weakened society's capacity to organize or resist.\n\n- **Erosion/co-optation of indigenous authority structures:** Traditional chieftaincies were increasingly subordinated as instruments of quota enforcement, weakening organic societal institutions from within.\n\n## Events\n\n- **The Batetela/Force Publique mutinies (esp. 1895 Luluabourg, and revolts continuing to ~1897–1901):** Discrete armed rebellions by African soldiers—episodes of societal/military resistance that temporarily challenged, but were suppressed by, state power.\n\n- **Culmination of the Congo-Arab aftermath and territorial expansion (mid-1890s):** Continued military campaigns extended the state's coercive reach eastward, strengthening the state's territorial monopoly on violence.\n\n- **Emergence of international exposure/criticism (early 1900s):** E.D. Morel's investigations, missionary reports, and the founding of the **Congo Reform Association (1904)**—an external, not internal, mobilization that began to pressure the regime; it represented society acting *on behalf* of Congolese rather than indigenous civil society itself.\n\n- **The Casement Report (1904):** British consul Roger Casement's official documentation of atrocities—a discrete event that catalyzed international pressure ultimately weakening the Free State's legitimacy (leading toward the 1908 Belgian annexation).\n\n**Bottom line:** In A&R terms, 1895–1904 saw a predatory Leviathan grow *stronger and more despotic* while indigenous Congolese society was systematically *weakened*—pushing the situation far outside the \"narrow corridor,\" with the only meaningful counter-pressure originating externally rather than from a domestic balance of power.",
    "1905-1914": "# Congo Free State / Belgian Congo, 1905–1914\n\nApplying Acemoğlu and Robinson's framework, this period covers the transition from Leopold II's personal rule to formal Belgian colonial administration. In *Narrow Corridor* terms, this is a case of a **Despotic Leviathan** (extractive, coercive state power) imposed on societies whose autonomous capacity was systematically crushed—pushing the region further outside the corridor.\n\n## Trends\n\n- **Consolidation of an extractive, coercive state apparatus** (slow-moving, institutional): The rubber/ivory concession system and the Force Publique built up centralized despotic capacity to compel labor. This *strengthened* the state's coercive power while *weakening* society's ability to resist.\n\n- **Demographic collapse** (slow-moving, demographic): Massive population decline from violence, forced labor, disease, and falling birth rates depopulated communities. This *weakened* society by destroying the social networks and communal structures needed for collective resistance.\n\n- **Destruction/co-optation of indigenous authority** (slow-moving, institutional): Traditional chieftaincies were dismantled or turned into instruments of labor extraction (\"indirect rule\" distortions). This *weakened* autonomous society by degrading pre-existing norms and organizational capacity (\"cage of norms\" itself disrupted, but replaced by state coercion).\n\n- **Shift from wild-rubber extraction toward mining/plantation capital** (slow-moving, economic): As wild rubber prices fell and vines were exhausted, capital moved toward Katanga copper (Union Minière, 1906) and organized concessions. This *strengthened* the state–corporate nexus's economic base.\n\n## Events\n\n- **Publication of the Casement Report (1904) and mounting Congo Reform Association campaign (peaking 1905–1908)** (event): International pressure via E.D. Morel and reformers. This modestly *strengthened* external constraints on the state—but was foreign civil society, not Congolese.\n\n- **Belgian annexation—Congo Free State becomes Belgian Congo (November 1908)** (event): Transfer from Leopold's personal ownership to the Belgian state under the *Colonial Charter*. This nominally reformed but *institutionalized and legitimized* state power under metropolitan bureaucracy.\n\n- **Founding of Union Minière du Haut Katanga (1906)** (event): Established the mining-capital order structuring Katanga. This *strengthened* the extractive state–corporate economy.\n\n- **Continued armed revolts and their suppression** (events): Recurrent local uprisings against forced labor and the Force Publique. Attempts by society to reassert autonomy were repeatedly *crushed*, reinforcing state dominance.\n\n---\n\n**Caveat:** The reliability of quantitative claims (especially mortality figures) for this period is contested, and A&R's binary state-vs-society lens can understate how colonial rule simultaneously destroyed *and* imposed new forms of local authority—so the \"society\" being weakened is itself a moving analytical target.",
    "1915-1924": "# Democratic Republic of the Congo (Belgian Congo), 1915–1924\n\nA caveat: In Acemoğlu and Robinson's framework, the Congo Free State/Belgian Congo is a paradigmatic case of a **\"Despotic\" or increasingly a coercive, absent state** operating over a society whose autonomous power was systematically suppressed. During 1915–1924, the colonial state expanded its extractive and coercive capacity while civil society (indigenous political and social structures) was weakened or instrumentalized.\n\n## Trends\n\n- **Consolidation of Belgian colonial administrative state (post-1908 reforms maturing):** After the Free State was handed to Belgium in 1908, the 1910s–1920s saw the bureaucracy deepen its reach. This *strengthened the state's* despotic capacity while offering little accountability to society.\n\n- **Expansion of the extractive concession economy (mining and rubber):** Union Minière du Haut-Katanga and related enterprises grew rapidly, especially with wartime and postwar demand for copper. This *strengthened the state–capital nexus* and *weakened society* by intensifying labor coercion.\n\n- **Forced labor and taxation regime:** Head taxes and compulsory labor obligations pushed Congolese into the cash/wage economy on colonial terms. This *strengthened the state's* extractive grip and *weakened autonomous society* by disrupting existing social structures.\n\n- **Demographic disruption and rural depopulation:** Labor migration to mines, disease (sleeping sickness, epidemics), and coercion caused population stress in many regions—*weakening indigenous social cohesion and society's* capacity to organize.\n\n- **Rule through \"customary\" chiefs (indirect rule tendencies):** The state increasingly co-opted or appointed local chiefs as agents of taxation and labor recruitment, *strengthening the state* while *hollowing out the legitimacy and independence* of traditional authority (a corrupted form of society's cage of norms).\n\n- **Growth of Christian missionary infrastructure:** Missions expanded schooling and health provision—ambiguous effect: it *built some societal capacity* (literacy, networks) but largely operated as an auxiliary to colonial control.\n\n## Events\n\n- **World War I mobilization and the East African campaign (1914–1918):** Belgian Congo's Force Publique participated in campaigns against German East Africa (e.g., **capture of Tabora, 1916**), requiring intensive porter conscription and requisitioning—*strengthened state coercive capacity*, *weakened society* through forced portage and mortality.\n\n- **Wartime commodity boom demands (copper, palm oil, rubber):** Intensified extraction quotas during 1915–1918 *strengthened the extractive state* and *deepened coercion of society*.\n\n- **Postwar influenza pandemic (1918–1919):** Spread through labor and transport networks, causing significant mortality—*weakened society's* demographic and organizational strength.\n\n- **Expansion/completion of transport infrastructure (railways, river links):** Continued development of rail (e.g., connecting Katanga mining zones) during this decade *strengthened state and capital reach* into the interior.\n\n- **Early stirrings of religious/proto-nationalist ferment (precursors):** Though **Kimbanguism** erupts in 1921 (just at the edge)—**Simon Kimbangu's movement (1921)** represented an autonomous mass mobilization; the state's swift **suppression and arrest of Kimbangu (1921)** *revealed and then crushed a rare assertion of societal power*, *reinforcing state dominance*.\n\n---\n\n**Note:** I'd flag that specifics for this exact decade are less documented than earlier (Free State atrocities, ~1890s–1908) or later (interwar and independence era) periods. If precision on particular dates/figures matters for your purposes, I'd recommend verifying items like exact railway completion dates and Force Publique campaign specifics against a dedicated colonial history source.",
    "1925-1934": "# DRC (Belgian Congo) 1925–1934 in the Acemoğlu-Robinson Framework\n\nA caveat: In *The Narrow Corridor* terms, the Belgian Congo during this period represents a paradigmatic \"Despotic Leviathan\" imposed by a colonial power—an extractive state apparatus that grew increasingly powerful while indigenous society was systematically weakened. Below are concrete trends and events.\n\n## Trends\n\n- **Consolidation of the colonial extractive state apparatus** — The Belgian administration deepened its bureaucratic reach (territorial administration, chefferies) throughout this period. *Strengthened the (colonial) state; weakened indigenous society.*\n\n- **Growth of concessionary company power and mining capitalism** — Union Minière du Haut-Katanga and other concessions expanded copper, diamond, and gold extraction, creating enclave economies. This fused corporate and state power. *Strengthened state/corporate power; weakened autonomous society.*\n\n- **Forced labor and cultivation regimes (travail obligatoire, cash-crop mandates)** — Systematic coercion of African labor for mines, plantations, and infrastructure eroded traditional economic autonomy. *Strengthened state; weakened society.*\n\n- **Labor migration and urbanization / stabilization policies** — Mining companies (notably UMHK) shifted toward stabilizing a permanent workforce, creating new proletarianized urban communities (Élisabethville, etc.), disrupting rural kinship structures. *Ambiguous—weakened traditional society but seeded new (later mobilizable) urban collectivities.*\n\n- **Expansion of Catholic missionary education and evangelization** — Church-state collaboration extended, providing rudimentary education while promoting social control and cultural transformation. *Strengthened state/colonial project; reshaped/weakened indigenous cultural authority.*\n\n- **\"Indirect rule\" via reorganized chieftaincies** — Administrative restructuring of customary chiefs turned them into instruments of the colonial state, hollowing out their legitimacy. *Strengthened state; co-opted and weakened traditional authority structures.*\n\n## Events\n\n- **The Great Depression (1929–1933)** — Collapse of copper and commodity prices devastated the mining-dependent economy; mass layoffs, wage cuts, and repatriation of workers. *Weakened state finances short-term; intensified coercive extraction on remaining population.*\n\n- **Kimbanguism suppression / continued repression of Simon Kimbangu** — Kimbangu (arrested 1921) remained imprisoned; his religious movement persisted underground as a channel of anti-colonial identity despite persecution. *Repression strengthened state control but the movement represented a durable node of society/resistance.*\n\n- **Pende Revolt (1931)** — Uprising in the Kwango region triggered by tax burdens, low palm-oil prices, and abuses under the Depression; violently suppressed by colonial forces. *Demonstrated (and was crushed to reassert) state despotic power; a rare assertion of society, ultimately weakened.*\n\n- **Introduction/tightening of the head tax and revenue measures during the Depression** — Fiscal pressure on Africans to compensate for falling revenues intensified coercion. *Strengthened extractive state; weakened rural society.*\n\n- **Administrative reorganizations of provinces (early 1930s)** — Restructuring of the colony's territorial divisions to improve administrative efficiency and control. *Strengthened state reach.*\n\n---\n*Note:* Data specific to indigenous Congolese civil-society organization in this narrow window is sparse in the historical record; most documented \"events\" reflect the colonial state's actions. This asymmetry itself illustrates the despotic imbalance the framework would predict.",
    "1935-1944": "# Democratic Republic of the Congo, 1935–1944 (Belgian Congo)\n\nA note on framing: In Acemoğlu and Robinson's terms, the Belgian Congo during this period exemplifies a \"Despotic Leviathan\" trajectory—a colonial state apparatus that was strengthened while indigenous society was systematically weakened, kept far outside the \"narrow corridor.\"\n\n## Trends\n\n- **Consolidation of the tripartite colonial \"Trinity\" (state–Church–companies)** — The interlocking administration, Catholic missions, and concessionary companies (e.g., Union Minière du Haut Katanga, Huileries du Congo Belge) deepened their grip. *Strengthened the (colonial) state; weakened indigenous society.*\n\n- **Deepening extractive mining economy and industrial concentration** — Copper, cobalt, tin, and gold extraction expanded, especially in Katanga, tying the colony to global markets and building state/corporate coercive-fiscal capacity. *Strengthened the colonial state; weakened autonomous society.*\n\n- **Forced labor and compulsory cultivation regimes** — Systematic coercion of African labor (mine recruitment, obligatory crop cultivation) intensified, extracting surplus while eroding local economic autonomy. *Strengthened state extractive power; weakened society.*\n\n- **Accelerating urbanization and proletarianization** — Growth of mining towns and labor camps (Élisabethville/Lubumbashi) created a wage-earning African working class, planting seeds of later collective organization. *Ambiguous—strengthened state control mechanisms but slowly built latent societal capacity.*\n\n- **Stabilization of the African workforce (\"main-d'œuvre stabilisée\")** — Companies shifted toward retaining permanent workers with families, creating more settled urban African communities. *Slowly strengthened potential society; served state/corporate labor needs.*\n\n- **Erosion and instrumentalization of customary authority** — Indirect rule reshaped chiefs into agents of the state, hollowing out traditional legitimacy. *Weakened autonomous society; strengthened state penetration.*\n\n## Events\n\n- **Outbreak of WWII (1939) and the \"war effort\" (l'effort de guerre)** — Belgium's occupation made the Congo a critical Allied resource base, triggering dramatically intensified extraction quotas and forced labor. *Strengthened colonial state coercion; sharply weakened society.*\n\n- **Uranium exports for the Manhattan Project (from Shinkolobwe mine, early 1940s)** — Elevated the colony's strategic value, reinforcing corporate-state power in Katanga. *Strengthened state/corporate power.*\n\n- **1941 Union Minière strike at Élisabethville/Jadotville (Lubumbashi)** — African miners struck over wages; the colonial state responded with lethal force (dozens killed). *A rare assertion of societal power, violently suppressed—net weakening of society, demonstration of despotic state capacity.*\n\n- **1944 Luluabourg (Kananga) Force Publique mutiny** — Soldiers rebelled against harsh conditions; quickly crushed. *Momentary societal/military challenge, repressed—reaffirmed state coercive dominance.*\n\n- **Fall of Belgium (May 1940)** — The metropole's occupation left the colonial administration operating autonomously, arguably increasing its unchecked local authority during the war. *Strengthened autonomy of the colonial state apparatus.*\n\n---\n\n**Caveat:** Several dates (e.g., the Luluabourg mutiny is sometimes cited as 1944, occasionally conflated with later unrest) merit verification against primary sources, as colonial-era records and secondary datings vary.",
    "1945-1954": "# Belgian Congo, 1945–1954: State and Society (Acemoğlu–Robinson Framework)\n\nA caveat: in this period the \"state\" was the colonial administration (a *Despotic* apparatus imposed from Brussels), while indigenous \"society\" was systematically suppressed. The corridor framework here largely describes a strong colonial Leviathan atop a caged society.\n\n## Trends\n\n- **Postwar mining and export boom (copper, cobalt, uranium, industrial diamonds)** — The Katanga/Union Minière economy expanded rapidly, fed by wartime and Cold War demand (Congolese uranium notably supplied the Manhattan Project). *Strengthened the colonial state* by giving it fiscal resources and reinforcing the alliance between the administration, big mining concerns, and the Catholic Church.\n\n- **Accelerating urbanization and rise of a wage-labor proletariat** — Rural Congolese migrated to mining and administrative centers (Léopoldville, Élisabethville). This *weakened traditional/chiefly society* (detribalization) but slowly *strengthened a new urban civil society*—the seedbed for later associations and grievances.\n\n- **Emergence of the *évolué* class** — A small educated African stratum grew under a system that offered limited \"civilized\" status. Ambiguously placed, this *nascently strengthened society's latent capacity* for organization while the state tried to co-opt and control it.\n\n- **Paternalist \"welfare colonialism\" (the Belgian model)** — Expansion of mission schooling, health services, and worker housing under corporate/Church tutelage. *Strengthened the despotic state's legitimacy and reach* while deliberately *keeping society caged*—education was overwhelmingly primary/vocational, blocking a political elite.\n\n- **Persistence of forced labor and compulsory cultivation** — Coercive agricultural and labor obligations continued, *strengthening state extraction* while *suppressing autonomous economic activity and mobility* in society.\n\n## Events\n\n- **1946 legalization of African trade unions (under strict tutelage)** — A discrete regulatory change that gave limited, controlled outlet for labor organization; *marginally strengthened society* while the state retained supervisory control.\n\n- **1948 introduction of the *carte du mérite civique* / immatriculation debates** — Formal mechanisms to certify \"evolved\" Africans; a state attempt to *manage and channel* the évolué class, exposing the contradictions of paternalist policy.\n\n- **1950–1954 growth of ethnic and cultural associations (e.g., ABAKO, founded 1950 as a Kongo cultural body)** — Legally permitted \"cultural\" groupings emerged as proto-political vehicles; a concrete *strengthening of civil society's organizational base*.\n\n- **1954 creation of a state (secular) education system** — Breaking the Catholic monopoly on schooling; a discrete institutional shift that *expanded state capacity* while incrementally widening educational access for society.\n\n- **Continued exclusion from political rights (no elections, no African representation)** — The persistent *absence* of any franchise events throughout 1945–54 is itself notable: the state remained thoroughly despotic, leaving society without institutional channels.\n\n---\n**Note:** The transformative ruptures (Van Bilsen's \"30-year plan,\" 1955; the 1959 Léopoldville riots; 1960 independence) fall just *outside* your window. The 1945–54 decade is best read as one where economic and demographic trends quietly built societal capacity beneath a still-dominant colonial Leviathan.",
    "1955-1964": "# DRC (Congo) 1955–1964 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, this period shows a collapse into what they'd call a weak/despotic state amid a fragmented society—neither entering the corridor.\n\n## Trends\n\n- **Belgian \"no elite\" colonial policy (slow-moving institutional):** Belgium deliberately blocked higher education and administrative training for Congolese; by independence there were only a handful of university graduates and no African officer corps. This left both a hollow state (no trained bureaucracy) and a society with little capacity for organized political self-governance—weakening *both*.\n\n- **Rapid, uneven urbanization and wage labor (demographic/economic):** Growth of mining towns (Katanga, Léopoldville) concentrated Congolese into cities, creating a nascent proletariat and associational life (*évolués*, unions) that modestly strengthened *society*, while also fueling ethnic-based urban associations that later fragmented it.\n\n- **Rise of ethnic and regional political associations (institutional/social):** ABAKO (Kongo), CONAKAT (Katanga/Lunda), and Balubakat mobilized along ethnic and regional lines. This built society's mobilizational capacity but along divisive lines—simultaneously strengthening *localized society* and weakening the possibility of a coherent national civil society or centralized state.\n\n- **Extractive economic dependence on mineral exports (economic):** Continued reliance on Katangese copper/cobalt (Union Minière) meant state revenue and elite ambition centered on controlling mineral rents rather than building broad institutions—structurally weakening the *national state* by incentivizing secession and capture.\n\n## Events\n\n- **Publication of the *Manifeste de Conscience Africaine* (1956) and ABAKO's counter-manifesto:** Discrete articulations of nationalist demand that strengthened *society's* political voice.\n\n- **Léopoldville riots (January 1959):** Violent unrest triggered by a banned ABAKO meeting; shocked Belgium into accelerating decolonization—a burst of society power that also destabilized state authority.\n\n- **Round Table Conference, Brussels (Jan–Feb 1960) and rushed independence timetable:** Set independence for June 1960 with minimal preparation—a discrete decision that produced a *state* with no institutional depth.\n\n- **Independence and Lumumba's government (30 June 1960):** Formal transfer of sovereignty; created a nominally sovereign but capacity-poor *state*.\n\n- **Force Publique mutiny (July 1960):** Army rebellion against Belgian officers destroyed the state's monopoly on violence almost immediately—sharply weakening the *state*.\n\n- **Katanga (Tshombe) and South Kasai secessions (July–Aug 1960):** Fragmented the territory and fatally undermined central *state* authority.\n\n- **Constitutional crisis and dismissal standoff between Kasa-Vubu and Lumumba (Sept 1960):** Paralyzed the *state* executive; opened door to military intervention.\n\n- **Mobutu's first coup (September 1960):** Military sidelining of civilian government—shifted power toward a coercive faction, weakening democratic *society* and civilian *state* institutions.\n\n- **Assassination of Lumumba (January 1961):** Eliminated the strongest nationalist figure; deepened factionalism and weakened prospects for a legitimate central *state*.\n\n- **UN military intervention (ONUC) and end of Katanga secession (1961–1963):** External force partially restored territorial *state* unity but underscored the government's dependence on outside coercion.\n\n- **Simba/Mulele (Kwilu) rebellions (1963–1964):** Widespread revolts revealing the state's inability to govern—weakening the *state* while representing a violent, fragmented form of societal mobilization.\n\n---\n*Caveat: The framework is interpretive; item classifications reflect Acemoğlu-Robinson's state-vs-society lens rather than settled historical consensus.*",
    "1965-1974": "# DRC (Zaire) 1965–1974: State and Society Power\n\n**Framework note:** In Acemoğlu and Robinson's terms, this period sees Mobutu building a \"Despotic Leviathan\"—a state that grows increasingly powerful while systematically crushing the capacity of society to constrain it.\n\n## Trends\n\n- **Progressive personalization and centralization of power (institutional, state ↑ / society ↓):** Mobutu steadily dismantled competing institutions—provincial autonomy, parliament, independent parties—concentrating authority in the presidency, strengthening the state apparatus while atrophying societal counterweights.\n\n- **Growth of a single-party patronage state (institutional, state ↑ / society ↓):** The MPR (founded 1967) absorbed nearly all organized social life, making the party coextensive with the state and denying civil society autonomous organizational space.\n\n- **Expansion of state control over the economy (economic, state ↑ / society ↓):** Increasing state ownership/intervention, especially over mining (copper/cobalt) revenues via nationalized channels, gave the regime an independent resource base decoupled from taxpayer accountability—a hallmark of a despotic Leviathan.\n\n- **Reliance on mineral rents rather than broad taxation (economic, state ↑ / society ↓):** Copper-price-driven revenue funded patronage and coercion without requiring bargaining with society, weakening the reciprocal state-society relationship the \"corridor\" depends on.\n\n- **Rapid urbanization and demographic growth (demographic, ambiguous):** Growth of Kinshasa and mining towns concentrated populations, potentially building latent societal capacity, but under repression this was channeled into dependence on state patronage rather than autonomous mobilization.\n\n- **Cultivation of a personality cult and ideological \"authenticity\" (institutional/cultural, state ↑):** The gradual construction of Mobutuism as legitimating ideology substituted loyalty for institutional constraint.\n\n## Events\n\n- **1965 coup (Nov): Mobutu seizes power (state ↑):** Ended the chaotic post-independence political competition, imposing order but through unaccountable force—a discrete consolidation of despotic power.\n\n- **1966 execution of the \"Pentecost Plot\" conspirators (society ↓):** Public hanging of former ministers signaled violent intolerance of elite/political opposition, deterring organized dissent.\n\n- **1967 founding of the MPR and new constitution (state ↑ / society ↓):** Formalized single-party rule and a strong presidency.\n\n- **1967 monetary reform / creation of the zaire currency (economic, state ↑):** Stabilization measure that enhanced state economic control and international credibility (with IMF backing).\n\n- **1967 Katanga mercenary/gendarme revolts suppressed (state ↑):** Defeating armed challenges eliminated residual secessionist threats.\n\n- **1971 renaming to Zaire and \"Authenticity\" campaign (state ↑ / society ↓):** Mandated cultural nationalism—renaming, dropping Christian names—extended state reach into personal and cultural identity.\n\n- **1973 \"Zairianization\" measures (economic, state ↑ initially, both ↓ later):** Expropriation of foreign-owned businesses transferred assets to regime cronies; boosted patronage short-term but began undermining economic productivity, eventually weakening the state's material base.\n\n- **1973 constitutional amendments further centralizing power (state ↑ / society ↓):** Deepened presidential supremacy.\n\n- **1974 world copper-price collapse begins (economic shock, state ↓ prospectively):** Though its full damage came later, the terms-of-trade reversal exposed the fragility of a rent-dependent state.\n\n**Caveat:** Precise dating of some measures (Zairianization phases, constitutional revisions) can vary; verify specifics against dedicated sources.",
    "1975-1984": "# DR Congo (Zaire) 1975–1984 through the Narrow Corridor Lens\n\nA note on framing: In Acemoğlu and Robinson's terms, Mobutu's Zaire is a case of a \"Despotic Leviathan\"—a state that dominates a weak society. During this period both the state's despotic capacity and society's power were, in different ways, being hollowed out, producing something closer to a \"Paper Leviathan\" (high pretension, low actual administrative capacity).\n\n## Trends\n\n- **Economic collapse following the copper price crash (1974–75 onward):** The fall in world copper prices (Zaire's core export via Gécamines) triggered a prolonged fiscal and economic decline. This *weakened the state's* material resource base and revenue-extracting capacity, even as it left coercive structures intact.\n\n- **Deepening patrimonialism and institutional decay:** The consolidation of Mobutu's personal rule meant formal institutions increasingly served as vehicles for patronage rather than administration. This produced a *despotic but hollow state*—strong in coercion and elite predation, weak in genuine bureaucratic capacity (the Paper Leviathan pattern).\n\n- **Growth of the informal (\"System D\"/*débrouillez-vous*) economy:** As formal state services and the formal economy decayed, ordinary Congolese increasingly relied on informal survival networks. This modestly *strengthened society's* autonomous coping capacity while further *weakening the state's* reach and legitimacy.\n\n- **Mounting external debt and dependence on foreign creditors/IMF:** Accumulating debt drew Zaire into IMF stabilization arrangements, *externally constraining the state* and exposing the gap between its façade and its actual capacity.\n\n- **Rural disinvestment and infrastructural decline:** Roads, transport, and administrative presence in the interior deteriorated, *weakening state penetration* into the periphery—while paradoxically leaving local communities to fall back on their own (weak, fragmented) arrangements.\n\n## Events\n\n- **Zairianization aftermath (post-1973–74) taking full effect 1975–76:** The nationalization/expropriation of foreign-owned businesses, handed to Mobutu's clients, produced economic dislocation and collapse of many enterprises. This *weakened the state's* economic foundation and enriched a narrow patrimonial elite rather than building capacity.\n\n- **Shaba I (1977) and Shaba II (1978) invasions:** Katangese rebels invaded from Angola; Mobutu survived only through French, Belgian, and Moroccan (and U.S.-backed) military intervention. This *exposed state weakness* militarily while *reinforcing external dependence*—the regime's survival hinged on foreign patrons, not domestic strength.\n\n- **IMF stabilization agreements and the installation of foreign technocrats (notably Erwin Blumenthal at the central bank, late 1970s–early 1980s):** Attempts at externally supervised reform, largely defeated by predation. This underscored and further entrenched the *hollowing of state fiscal capacity*.\n\n- **Emergence of organized political opposition—the UDPS \"Group of 13\" parliamentarians (1980–1982):** A group of parliamentarians publicly challenged the regime, leading to the founding of the Union pour la Démocratie et le Progrès Social. A rare *strengthening of civil/political society*, though promptly met with repression.\n\n- **Repression of the UDPS and dissidents (1982 onward):** Arrests, imprisonment, and internal exile of opposition figures represented a *reassertion of despotic state power* against the nascent mobilization of society.\n\n**Caveat:** Sources on precise dating and magnitude for this period can vary, and Acemoğlu–Robinson themselves discuss Congo more in its broader colonial and post-independence arc than in a granular 1975–1984 window, so the \"corridor\" characterizations above are my application of their framework rather than direct citations.",
    "1985-1994": "# DRC (Zaire) 1985–1994: State and Society Power\n\nNote: During this period the country was called **Zaire**, under Mobutu Sese Seko. In *Narrow Corridor* terms, Zaire is close to a \"Despotic Leviathan\" degenerating toward a \"Paper Leviathan\"/failed state—a state with despotic ambitions but shrinking real administrative capacity.\n\n## Trends\n\n- **Fiscal and economic collapse (slow-moving, economic):** Chronic decline in copper/cobalt/mineral revenues, hyperinflation, and mounting external debt hollowed out the state's material base—**weakened the state** (its capacity, not necessarily its coercive despotism).\n\n- **Institutionalized kleptocracy and patronage decay (institutional):** Mobutu's system of buying loyalty through corruption became unsustainable as resources dried up, degrading formal institutions into personalized networks—**weakened state capacity** while leaving despotic reflexes intact.\n\n- **Erosion of the formal economy / rise of informal survival (\"Article 15\" débrouillez-vous, System D):** Populations increasingly relied on informal, self-organized economic activity beyond state reach—ambiguously **strengthened society's autonomy/resilience** but reflected **state incapacity** to provide order or services.\n\n- **Decay of the army into a predatory, unpaid force:** Soldiers increasingly lived off the population through looting rather than functioning as a state instrument—**weakened the state's** legitimate coercive monopoly.\n\n- **Growth of associational life and the Catholic Church's civic role:** Churches, community groups, and professional associations gradually became vehicles for organizing and voicing dissent—**strengthened society**.\n\n## Events\n\n- **1990 — Mobutu's announcement ending single-party rule (Third Republic):** Under domestic and international pressure, Mobutu legalized multipartyism—a discrete opening that **strengthened society** (mobilization space) and represented a constraint on the state.\n\n- **May 1990 — Lubumbashi University massacre:** Security forces killed protesting students; a discrete act of repression signaling despotic reflex—**strengthened state coercion in the short run but delegitimized it**.\n\n- **1991–1992 — Sovereign National Conference (Conférence Nationale Souveraine):** A mass gathering that challenged Mobutu's legitimacy and named Étienne Tshisekedi as rival prime minister—a discrete **mobilization of civil society** contesting the state.\n\n- **September 1991 and January 1993 — Army looting/pillages in Kinshasa:** Unpaid soldiers rampaged, devastating the economy and foreign investment—**weakened the state** (demonstrating loss of control) and society (destroyed livelihoods).\n\n- **Early 1990s — Suspension of Western/IMF aid and Cold War's end:** Loss of superpower patronage removed external props for Mobutu's regime—**weakened the state's** resource base and international backing.\n\n- **1993 — Currency collapse / failed monetary reforms:** Introduction of new banknotes rejected in parts of the country deepened hyperinflation and fiscal disintegration—**weakened state authority**.\n\n- **1994 — Rwandan genocide and refugee influx into eastern Zaire:** Over a million refugees plus armed génocidaires flooded the Kivus, importing conflict and militarization—**weakened the state's** territorial control and sowed the conflicts that would soon topple Mobutu (foreshadowing 1996–97).",
    "1995-2004": "# DRC 1995–2004: Acemoğlu–Robinson \"Narrow Corridor\" Analysis\n\nIn *The Narrow Corridor* terms, DRC during this period exemplifies a \"paper Leviathan\" collapsing into a \"Warre\" condition—a weak, despotic-yet-ineffective state facing fragmented society, with neither the Shackled Leviathan's balance emerging.\n\n## Trends\n\n- **Progressive state collapse / erosion of Mobutu's already-hollow \"paper Leviathan\"** — The Zairian state's fiscal, administrative, and coercive capacity had been decaying for decades; through the late 1990s central authority barely projected beyond Kinshasa. *Weakened the state.*\n\n- **Hyperinflation and economic disintegration** — Currency collapse, breakdown of formal economy, and reliance on informal/barter networks hollowed out state revenue and capacity. *Weakened the state; weakened organized civil society, though it deepened informal self-organization.*\n\n- **Fragmentation into competing armed and ethnic authorities** — Rise of localized militias, warlords, and ethnic self-defense structures (e.g., Mai-Mai, Hutu/Tutsi cleavages in the Kivus) substituted armed factions for both state and independent civil society. *Weakened the state; distorted/weakened civil society.*\n\n- **Predatory resource extraction economy** — Coltan, diamonds, gold, and timber financed armed groups and foreign armies rather than public institutions, entrenching a war economy. *Weakened the state; empowered non-state armed actors.*\n\n- **Continued weakness of national civic and associational institutions** — Beyond churches (notably the Catholic Church), independent civil society remained thin, regionally fragmented, and unable to constrain power. *Weak civil society throughout.*\n\n## Events\n\n- **First Congo War / AFDL rebellion (1996–1997)** — Rwandan- and Ugandan-backed Laurent-Désiré Kabila's advance toppled Mobutu (May 1997), renaming Zaire the DRC. *Regime change; replaced one weak despotic apparatus with another—no net strengthening of durable state capacity.*\n\n- **Kabila's consolidation and break with Rwanda/Uganda (1998)** — Kabila expelled his former backers, triggering the next war. *Attempted to assert state autonomy but precipitated further fragmentation.*\n\n- **Second Congo War / \"Africa's World War\" (1998–2003)** — Multiple foreign armies (Rwanda, Uganda, Angola, Zimbabwe, Namibia) and proxies partitioned the country; millions died (largely from disease/famine). *Severely weakened the state; devastated society.*\n\n- **Assassination of Laurent-Désiré Kabila (January 2001)** — His son Joseph Kabila assumed power, opening the door to negotiations. *Transition; created opening toward peace process.*\n\n- **Lusaka Ceasefire Agreement (1999) and deployment of MONUC** — UN peacekeeping mission established. *Externally propped state authority; limited effect on capacity.*\n\n- **Sun City / Global and All-Inclusive Agreement (2002–2003)** — Formal peace deal establishing a transitional \"1+4\" power-sharing government (2003). *Nominally reconstituted the central state but institutionalized division among former belligerents.*\n\n- **Withdrawal of Rwandan and Ugandan forces (2002)** — Reduced overt foreign occupation, though proxy influence and Kivu violence persisted. *Partially restored nominal state sovereignty.*\n\n---\n\n**Caveat:** In Acemoğlu–Robinson's framework, DRC in this decade sits far *outside* the corridor—closer to \"Absent Leviathan\"/anarchy than to Shackled or even functional Despotic Leviathan. Even the 2003 transition produced state reconstruction largely imposed from outside rather than emerging from a balanced contest between state and society.",
    "2005-2014": "# DRC 2005–2014: State and Society Power (Acemoğlu–Robinson Framework)\n\n**Framework note:** In *The Narrow Corridor*, liberty emerges when state and society power grow in tandem. The DRC in this period exemplifies a weak \"Despotic\"/\"Absent Leviathan\" dynamic where both remained caged by patronage, conflict, and extraction.\n\n## Trends\n\n- **Persistent state weakness in the eastern provinces (slow-moving, institutional):** Kinshasa never established a monopoly of violence in the Kivus/Ituri; armed groups (FDLR, Mai-Mai, CNDP, later M23) filled the vacuum. Weakened the state throughout.\n- **Resource-extraction economy and \"conflict minerals\" (economic):** Continued reliance on coltan, gold, cassiterite, and copper/cobalt fed patronage networks and armed-group financing rather than fiscal state-building. Strengthened predatory elites, weakened both accountable state capacity and autonomous society.\n- **Copperbelt/mining boom driven by Chinese investment (economic):** The commodity supercycle and the 2007–2008 Sicomines \"minerals-for-infrastructure\" deal boosted state revenue and Kabila-linked networks—strengthened the state's despotic/patronage arm more than its capacity or society.\n- **Growth of civil society, church networks, and media (societal):** The Catholic Church (CENCO), NGOs, and a lively (if repressed) press expanded as mobilizing structures—modestly strengthened society, though within a constrained space.\n- **Demographic pressure and urbanization:** Rapid population growth and swelling of Kinshasa and other cities created new arenas for mobilization but also strained weak services—ambiguous, latent strengthening of society.\n- **Creeping authoritarian consolidation under Joseph Kabila (institutional):** Progressive centralization of power, co-optation, and erosion of the 2006 constitutional framework strengthened the despotic state while weakening society's leverage.\n\n## Events\n\n- **2006 elections (discrete):** First multiparty elections since independence; Kabila won a runoff over Bemba. Ambiguous—conferred procedural legitimacy on the state and briefly empowered society, but entrenched the incumbent.\n- **2007 Kinshasa clashes (discrete):** Fighting between government forces and Bemba's guards led to Bemba's exile/ICC arrest—removed a key opposition pole, weakening organized society and strengthening the executive.\n- **2008 CNDP offensive on Goma (discrete):** Nkunda's rapid advance exposed FARDC collapse—sharply weakened the state in the east.\n- **2009 Ihusi/rapprochement agreement with Rwanda + CNDP integration (discrete):** Joint operations and integration of CNDP fighters temporarily patched state authority but embedded rival armed factions inside the army—superficially strengthened, structurally weakened the state.\n- **2011 elections (discrete):** Deeply flawed, disputed presidential poll re-elected Kabila; the constitution was amended to a single round beforehand. Weakened democratic legitimacy and society, strengthened the incumbent's despotic hold.\n- **2012–2013 M23 rebellion and seizure of Goma (discrete):** Renewed state collapse in North Kivu—major blow to state power/monopoly of violence.\n- **2013 UN Force Intervention Brigade (FIB) and 2013 defeat of M23 (discrete):** Offensive MONUSCO mandate helped FARDC push out M23—a rare boost to the state's coercive capacity (though externally provided).\n- **2013 Peace, Security and Cooperation Framework (\"Addis Ababa Framework\") (discrete):** Regional accord aimed at stabilizing the east—intended state-strengthening, limited effect.",
    "2015-2024": "# DRC Through the Narrow Corridor Framework (2015–2024)\n\n**Trends:**\n\n- **Demographic pressure and rapid urbanization**: Population growth (~3.2% annually) and expanding cities like Kinshasa (now ~17M) strengthened potential for collective mobilization (society), while straining an already weak state's capacity to deliver services.\n\n- **Persistent state fragility in the east**: Continued institutional weakness allowed armed groups (M23, ADF, CODECO, Mai-Mai) to control territory, reflecting a chronically \"absent\" state (Acemoğlu-Robinson's weak Leviathan) unable to monopolize violence.\n\n- **Cobalt/mineral economy dependence**: Growing global demand for cobalt (~70% of world supply) deepened extractive, patronage-based revenue capture, strengthening elite state actors financially while weakening accountable, institutionalized state capacity.\n\n- **Growth of Catholic Church and lay civil-society networks (CENCO)**: The Church expanded its role as election monitor and mediator, meaningfully strengthening organized society as a counterweight to executive power.\n\n- **Chinese and multinational infrastructure/mining deals**: Opaque contracts (e.g., Sicomines renegotiation) reinforced top-down, revenue-driven state elites while sidelining public oversight.\n\n- **Deteriorating fiscal and monetary conditions**: Recurring currency depreciation and inflation eroded state legitimacy and living standards, weakening both effective state capacity and societal security.\n\n**Events:**\n\n- **2016–2018 electoral crisis / Kabila's term overstay**: Kabila's refusal to leave office at term-end triggered mass protests and violent repression—an attempt to strengthen personalized state power against society, while galvanizing civil-society and Church mobilization.\n\n- **December 2018 election and January 2019 power transfer to Tshisekedi**: The first \"peaceful\" (though disputed) transfer of power; ambiguously strengthened the state's legitimacy while the contested, allegedly negotiated result revealed elite bargaining over society's actual vote.\n\n- **2020–2021 collapse of the Kabila-Tshisekedi (FCC-CACH) coalition**: Tshisekedi reshaped parliament and the judiciary, consolidating executive/state control at the expense of pluralistic checks—strengthening the presidency, weakening institutional constraints.\n\n- **Resurgence of M23 (2021–2024)** with alleged Rwandan backing: Major territorial losses in North Kivu displaced millions, starkly demonstrating and deepening state weakness in projecting authority.\n\n- **State of siege in Ituri and North Kivu (May 2021 onward)**: Military administration replacing civilian governance—an attempt to project state (military) power that instead often weakened civilian institutions and local society without restoring order.\n\n- **December 2023 general elections / Tshisekedi's re-election**: Logistically chaotic, partially re-run vote with opposition boycott claims; consolidated incumbent power while damaging electoral-institutional credibility and marginalizing organized opposition.\n\n- **2024 crackdowns and mercenary/coup episode (May 2024 attempted coup)**: The failed coup and subsequent security responses highlighted contested control over coercion and prompted tighter, more repressive state behavior.\n\n---\n\n*Note: This reflects general knowledge and should be verified against current sources, especially for 2023–2024 developments.*"
  },
  "score_prompt": {
    "1885-1894": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1885-1894. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nDemocratic Republic of the Congo during 1885-1894 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1895-1904": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1895-1904, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1885-1894, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1895-1904:\n# Democratic Republic of the Congo, 1895–1904\n\nA caveat: during this period there was no \"Congo\" state in any Acemoğlu-Robinson sense of a state balanced against society. What existed was the **Congo Free State (État Indépendant du Congo)**, King Leopold II's private colonial venture—an extreme case of a \"Despotic Leviathan\" (indeed, a predatory absolutist apparatus) imposed on stateless or small-scale societies. The relevant dynamic is the coercive apparatus crushing local social autonomy.\n\n## Trends\n\n- **Consolidation of the rubber extraction economy (wild rubber boom):** Rising world demand for rubber (bicycle/automobile tires) drove a slow-moving reorganization of the colonial economy around forced rubber collection via quotas. This massively strengthened the extractive/despotic state's revenue and reach while eviscerating the autonomous economic life of local societies.\n\n- **Expansion of the *Force Publique* and concession-company militias:** The steady buildup of a coercive apparatus—armed sentries, hostage-taking systems—entrenched despotic power at the village level and dismantled indigenous political authority and self-governance.\n\n- **Demographic collapse:** Overwork, famine (from disrupted subsistence agriculture), violence, and disease (including sleeping sickness spreading along new routes) produced ongoing depopulation. This durably weakened society's capacity to organize or resist.\n\n- **Erosion/co-optation of indigenous authority structures:** Traditional chieftaincies were increasingly subordinated as instruments of quota enforcement, weakening organic societal institutions from within.\n\n## Events\n\n- **The Batetela/Force Publique mutinies (esp. 1895 Luluabourg, and revolts continuing to ~1897–1901):** Discrete armed rebellions by African soldiers—episodes of societal/military resistance that temporarily challenged, but were suppressed by, state power.\n\n- **Culmination of the Congo-Arab aftermath and territorial expansion (mid-1890s):** Continued military campaigns extended the state's coercive reach eastward, strengthening the state's territorial monopoly on violence.\n\n- **Emergence of international exposure/criticism (early 1900s):** E.D. Morel's investigations, missionary reports, and the founding of the **Congo Reform Association (1904)**—an external, not internal, mobilization that began to pressure the regime; it represented society acting *on behalf* of Congolese rather than indigenous civil society itself.\n\n- **The Casement Report (1904):** British consul Roger Casement's official documentation of atrocities—a discrete event that catalyzed international pressure ultimately weakening the Free State's legitimacy (leading toward the 1908 Belgian annexation).\n\n**Bottom line:** In A&R terms, 1895–1904 saw a predatory Leviathan grow *stronger and more despotic* while indigenous Congolese society was systematically *weakened*—pushing the situation far outside the \"narrow corridor,\" with the only meaningful counter-pressure originating externally rather than from a domestic balance of power.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1895-1904\n- state_power (float, 0-10): absolute state power at the end of 1895-1904\n- society_change (float): society_power change vs. 1885-1894\n- state_change (float): state_power change vs. 1885-1894\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1905-1914": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1905-1914, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1895-1904, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1905-1914:\n# Congo Free State / Belgian Congo, 1905–1914\n\nApplying Acemoğlu and Robinson's framework, this period covers the transition from Leopold II's personal rule to formal Belgian colonial administration. In *Narrow Corridor* terms, this is a case of a **Despotic Leviathan** (extractive, coercive state power) imposed on societies whose autonomous capacity was systematically crushed—pushing the region further outside the corridor.\n\n## Trends\n\n- **Consolidation of an extractive, coercive state apparatus** (slow-moving, institutional): The rubber/ivory concession system and the Force Publique built up centralized despotic capacity to compel labor. This *strengthened* the state's coercive power while *weakening* society's ability to resist.\n\n- **Demographic collapse** (slow-moving, demographic): Massive population decline from violence, forced labor, disease, and falling birth rates depopulated communities. This *weakened* society by destroying the social networks and communal structures needed for collective resistance.\n\n- **Destruction/co-optation of indigenous authority** (slow-moving, institutional): Traditional chieftaincies were dismantled or turned into instruments of labor extraction (\"indirect rule\" distortions). This *weakened* autonomous society by degrading pre-existing norms and organizational capacity (\"cage of norms\" itself disrupted, but replaced by state coercion).\n\n- **Shift from wild-rubber extraction toward mining/plantation capital** (slow-moving, economic): As wild rubber prices fell and vines were exhausted, capital moved toward Katanga copper (Union Minière, 1906) and organized concessions. This *strengthened* the state–corporate nexus's economic base.\n\n## Events\n\n- **Publication of the Casement Report (1904) and mounting Congo Reform Association campaign (peaking 1905–1908)** (event): International pressure via E.D. Morel and reformers. This modestly *strengthened* external constraints on the state—but was foreign civil society, not Congolese.\n\n- **Belgian annexation—Congo Free State becomes Belgian Congo (November 1908)** (event): Transfer from Leopold's personal ownership to the Belgian state under the *Colonial Charter*. This nominally reformed but *institutionalized and legitimized* state power under metropolitan bureaucracy.\n\n- **Founding of Union Minière du Haut Katanga (1906)** (event): Established the mining-capital order structuring Katanga. This *strengthened* the extractive state–corporate economy.\n\n- **Continued armed revolts and their suppression** (events): Recurrent local uprisings against forced labor and the Force Publique. Attempts by society to reassert autonomy were repeatedly *crushed*, reinforcing state dominance.\n\n---\n\n**Caveat:** The reliability of quantitative claims (especially mortality figures) for this period is contested, and A&R's binary state-vs-society lens can understate how colonial rule simultaneously destroyed *and* imposed new forms of local authority—so the \"society\" being weakened is itself a moving analytical target.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1905-1914\n- state_power (float, 0-10): absolute state power at the end of 1905-1914\n- society_change (float): society_power change vs. 1895-1904\n- state_change (float): state_power change vs. 1895-1904\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1915-1924": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1915-1924, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1905-1914, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1915-1924:\n# Democratic Republic of the Congo (Belgian Congo), 1915–1924\n\nA caveat: In Acemoğlu and Robinson's framework, the Congo Free State/Belgian Congo is a paradigmatic case of a **\"Despotic\" or increasingly a coercive, absent state** operating over a society whose autonomous power was systematically suppressed. During 1915–1924, the colonial state expanded its extractive and coercive capacity while civil society (indigenous political and social structures) was weakened or instrumentalized.\n\n## Trends\n\n- **Consolidation of Belgian colonial administrative state (post-1908 reforms maturing):** After the Free State was handed to Belgium in 1908, the 1910s–1920s saw the bureaucracy deepen its reach. This *strengthened the state's* despotic capacity while offering little accountability to society.\n\n- **Expansion of the extractive concession economy (mining and rubber):** Union Minière du Haut-Katanga and related enterprises grew rapidly, especially with wartime and postwar demand for copper. This *strengthened the state–capital nexus* and *weakened society* by intensifying labor coercion.\n\n- **Forced labor and taxation regime:** Head taxes and compulsory labor obligations pushed Congolese into the cash/wage economy on colonial terms. This *strengthened the state's* extractive grip and *weakened autonomous society* by disrupting existing social structures.\n\n- **Demographic disruption and rural depopulation:** Labor migration to mines, disease (sleeping sickness, epidemics), and coercion caused population stress in many regions—*weakening indigenous social cohesion and society's* capacity to organize.\n\n- **Rule through \"customary\" chiefs (indirect rule tendencies):** The state increasingly co-opted or appointed local chiefs as agents of taxation and labor recruitment, *strengthening the state* while *hollowing out the legitimacy and independence* of traditional authority (a corrupted form of society's cage of norms).\n\n- **Growth of Christian missionary infrastructure:** Missions expanded schooling and health provision—ambiguous effect: it *built some societal capacity* (literacy, networks) but largely operated as an auxiliary to colonial control.\n\n## Events\n\n- **World War I mobilization and the East African campaign (1914–1918):** Belgian Congo's Force Publique participated in campaigns against German East Africa (e.g., **capture of Tabora, 1916**), requiring intensive porter conscription and requisitioning—*strengthened state coercive capacity*, *weakened society* through forced portage and mortality.\n\n- **Wartime commodity boom demands (copper, palm oil, rubber):** Intensified extraction quotas during 1915–1918 *strengthened the extractive state* and *deepened coercion of society*.\n\n- **Postwar influenza pandemic (1918–1919):** Spread through labor and transport networks, causing significant mortality—*weakened society's* demographic and organizational strength.\n\n- **Expansion/completion of transport infrastructure (railways, river links):** Continued development of rail (e.g., connecting Katanga mining zones) during this decade *strengthened state and capital reach* into the interior.\n\n- **Early stirrings of religious/proto-nationalist ferment (precursors):** Though **Kimbanguism** erupts in 1921 (just at the edge)—**Simon Kimbangu's movement (1921)** represented an autonomous mass mobilization; the state's swift **suppression and arrest of Kimbangu (1921)** *revealed and then crushed a rare assertion of societal power*, *reinforcing state dominance*.\n\n---\n\n**Note:** I'd flag that specifics for this exact decade are less documented than earlier (Free State atrocities, ~1890s–1908) or later (interwar and independence era) periods. If precision on particular dates/figures matters for your purposes, I'd recommend verifying items like exact railway completion dates and Force Publique campaign specifics against a dedicated colonial history source.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n1905-1914: <1.0, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1915-1924\n- state_power (float, 0-10): absolute state power at the end of 1915-1924\n- society_change (float): society_power change vs. 1905-1914\n- state_change (float): state_power change vs. 1905-1914\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1925-1934": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1925-1934, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1915-1924, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1925-1934:\n# DRC (Belgian Congo) 1925–1934 in the Acemoğlu-Robinson Framework\n\nA caveat: In *The Narrow Corridor* terms, the Belgian Congo during this period represents a paradigmatic \"Despotic Leviathan\" imposed by a colonial power—an extractive state apparatus that grew increasingly powerful while indigenous society was systematically weakened. Below are concrete trends and events.\n\n## Trends\n\n- **Consolidation of the colonial extractive state apparatus** — The Belgian administration deepened its bureaucratic reach (territorial administration, chefferies) throughout this period. *Strengthened the (colonial) state; weakened indigenous society.*\n\n- **Growth of concessionary company power and mining capitalism** — Union Minière du Haut-Katanga and other concessions expanded copper, diamond, and gold extraction, creating enclave economies. This fused corporate and state power. *Strengthened state/corporate power; weakened autonomous society.*\n\n- **Forced labor and cultivation regimes (travail obligatoire, cash-crop mandates)** — Systematic coercion of African labor for mines, plantations, and infrastructure eroded traditional economic autonomy. *Strengthened state; weakened society.*\n\n- **Labor migration and urbanization / stabilization policies** — Mining companies (notably UMHK) shifted toward stabilizing a permanent workforce, creating new proletarianized urban communities (Élisabethville, etc.), disrupting rural kinship structures. *Ambiguous—weakened traditional society but seeded new (later mobilizable) urban collectivities.*\n\n- **Expansion of Catholic missionary education and evangelization** — Church-state collaboration extended, providing rudimentary education while promoting social control and cultural transformation. *Strengthened state/colonial project; reshaped/weakened indigenous cultural authority.*\n\n- **\"Indirect rule\" via reorganized chieftaincies** — Administrative restructuring of customary chiefs turned them into instruments of the colonial state, hollowing out their legitimacy. *Strengthened state; co-opted and weakened traditional authority structures.*\n\n## Events\n\n- **The Great Depression (1929–1933)** — Collapse of copper and commodity prices devastated the mining-dependent economy; mass layoffs, wage cuts, and repatriation of workers. *Weakened state finances short-term; intensified coercive extraction on remaining population.*\n\n- **Kimbanguism suppression / continued repression of Simon Kimbangu** — Kimbangu (arrested 1921) remained imprisoned; his religious movement persisted underground as a channel of anti-colonial identity despite persecution. *Repression strengthened state control but the movement represented a durable node of society/resistance.*\n\n- **Pende Revolt (1931)** — Uprising in the Kwango region triggered by tax burdens, low palm-oil prices, and abuses under the Depression; violently suppressed by colonial forces. *Demonstrated (and was crushed to reassert) state despotic power; a rare assertion of society, ultimately weakened.*\n\n- **Introduction/tightening of the head tax and revenue measures during the Depression** — Fiscal pressure on Africans to compensate for falling revenues intensified coercion. *Strengthened extractive state; weakened rural society.*\n\n- **Administrative reorganizations of provinces (early 1930s)** — Restructuring of the colony's territorial divisions to improve administrative efficiency and control. *Strengthened state reach.*\n\n---\n*Note:* Data specific to indigenous Congolese civil-society organization in this narrow window is sparse in the historical record; most documented \"events\" reflect the colonial state's actions. This asymmetry itself illustrates the despotic imbalance the framework would predict.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n1905-1914: <1.0, 5.5>\n1915-1924: <0.9, 6.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1925-1934\n- state_power (float, 0-10): absolute state power at the end of 1925-1934\n- society_change (float): society_power change vs. 1915-1924\n- state_change (float): state_power change vs. 1915-1924\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1935-1944": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1935-1944, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1925-1934, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1935-1944:\n# Democratic Republic of the Congo, 1935–1944 (Belgian Congo)\n\nA note on framing: In Acemoğlu and Robinson's terms, the Belgian Congo during this period exemplifies a \"Despotic Leviathan\" trajectory—a colonial state apparatus that was strengthened while indigenous society was systematically weakened, kept far outside the \"narrow corridor.\"\n\n## Trends\n\n- **Consolidation of the tripartite colonial \"Trinity\" (state–Church–companies)** — The interlocking administration, Catholic missions, and concessionary companies (e.g., Union Minière du Haut Katanga, Huileries du Congo Belge) deepened their grip. *Strengthened the (colonial) state; weakened indigenous society.*\n\n- **Deepening extractive mining economy and industrial concentration** — Copper, cobalt, tin, and gold extraction expanded, especially in Katanga, tying the colony to global markets and building state/corporate coercive-fiscal capacity. *Strengthened the colonial state; weakened autonomous society.*\n\n- **Forced labor and compulsory cultivation regimes** — Systematic coercion of African labor (mine recruitment, obligatory crop cultivation) intensified, extracting surplus while eroding local economic autonomy. *Strengthened state extractive power; weakened society.*\n\n- **Accelerating urbanization and proletarianization** — Growth of mining towns and labor camps (Élisabethville/Lubumbashi) created a wage-earning African working class, planting seeds of later collective organization. *Ambiguous—strengthened state control mechanisms but slowly built latent societal capacity.*\n\n- **Stabilization of the African workforce (\"main-d'œuvre stabilisée\")** — Companies shifted toward retaining permanent workers with families, creating more settled urban African communities. *Slowly strengthened potential society; served state/corporate labor needs.*\n\n- **Erosion and instrumentalization of customary authority** — Indirect rule reshaped chiefs into agents of the state, hollowing out traditional legitimacy. *Weakened autonomous society; strengthened state penetration.*\n\n## Events\n\n- **Outbreak of WWII (1939) and the \"war effort\" (l'effort de guerre)** — Belgium's occupation made the Congo a critical Allied resource base, triggering dramatically intensified extraction quotas and forced labor. *Strengthened colonial state coercion; sharply weakened society.*\n\n- **Uranium exports for the Manhattan Project (from Shinkolobwe mine, early 1940s)** — Elevated the colony's strategic value, reinforcing corporate-state power in Katanga. *Strengthened state/corporate power.*\n\n- **1941 Union Minière strike at Élisabethville/Jadotville (Lubumbashi)** — African miners struck over wages; the colonial state responded with lethal force (dozens killed). *A rare assertion of societal power, violently suppressed—net weakening of society, demonstration of despotic state capacity.*\n\n- **1944 Luluabourg (Kananga) Force Publique mutiny** — Soldiers rebelled against harsh conditions; quickly crushed. *Momentary societal/military challenge, repressed—reaffirmed state coercive dominance.*\n\n- **Fall of Belgium (May 1940)** — The metropole's occupation left the colonial administration operating autonomously, arguably increasing its unchecked local authority during the war. *Strengthened autonomy of the colonial state apparatus.*\n\n---\n\n**Caveat:** Several dates (e.g., the Luluabourg mutiny is sometimes cited as 1944, occasionally conflated with later unrest) merit verification against primary sources, as colonial-era records and secondary datings vary.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n1905-1914: <1.0, 5.5>\n1915-1924: <0.9, 6.3>\n1925-1934: <0.8, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1935-1944\n- state_power (float, 0-10): absolute state power at the end of 1935-1944\n- society_change (float): society_power change vs. 1925-1934\n- state_change (float): state_power change vs. 1925-1934\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1945-1954": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1945-1954, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1935-1944, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1945-1954:\n# Belgian Congo, 1945–1954: State and Society (Acemoğlu–Robinson Framework)\n\nA caveat: in this period the \"state\" was the colonial administration (a *Despotic* apparatus imposed from Brussels), while indigenous \"society\" was systematically suppressed. The corridor framework here largely describes a strong colonial Leviathan atop a caged society.\n\n## Trends\n\n- **Postwar mining and export boom (copper, cobalt, uranium, industrial diamonds)** — The Katanga/Union Minière economy expanded rapidly, fed by wartime and Cold War demand (Congolese uranium notably supplied the Manhattan Project). *Strengthened the colonial state* by giving it fiscal resources and reinforcing the alliance between the administration, big mining concerns, and the Catholic Church.\n\n- **Accelerating urbanization and rise of a wage-labor proletariat** — Rural Congolese migrated to mining and administrative centers (Léopoldville, Élisabethville). This *weakened traditional/chiefly society* (detribalization) but slowly *strengthened a new urban civil society*—the seedbed for later associations and grievances.\n\n- **Emergence of the *évolué* class** — A small educated African stratum grew under a system that offered limited \"civilized\" status. Ambiguously placed, this *nascently strengthened society's latent capacity* for organization while the state tried to co-opt and control it.\n\n- **Paternalist \"welfare colonialism\" (the Belgian model)** — Expansion of mission schooling, health services, and worker housing under corporate/Church tutelage. *Strengthened the despotic state's legitimacy and reach* while deliberately *keeping society caged*—education was overwhelmingly primary/vocational, blocking a political elite.\n\n- **Persistence of forced labor and compulsory cultivation** — Coercive agricultural and labor obligations continued, *strengthening state extraction* while *suppressing autonomous economic activity and mobility* in society.\n\n## Events\n\n- **1946 legalization of African trade unions (under strict tutelage)** — A discrete regulatory change that gave limited, controlled outlet for labor organization; *marginally strengthened society* while the state retained supervisory control.\n\n- **1948 introduction of the *carte du mérite civique* / immatriculation debates** — Formal mechanisms to certify \"evolved\" Africans; a state attempt to *manage and channel* the évolué class, exposing the contradictions of paternalist policy.\n\n- **1950–1954 growth of ethnic and cultural associations (e.g., ABAKO, founded 1950 as a Kongo cultural body)** — Legally permitted \"cultural\" groupings emerged as proto-political vehicles; a concrete *strengthening of civil society's organizational base*.\n\n- **1954 creation of a state (secular) education system** — Breaking the Catholic monopoly on schooling; a discrete institutional shift that *expanded state capacity* while incrementally widening educational access for society.\n\n- **Continued exclusion from political rights (no elections, no African representation)** — The persistent *absence* of any franchise events throughout 1945–54 is itself notable: the state remained thoroughly despotic, leaving society without institutional channels.\n\n---\n**Note:** The transformative ruptures (Van Bilsen's \"30-year plan,\" 1955; the 1959 Léopoldville riots; 1960 independence) fall just *outside* your window. The 1945–54 decade is best read as one where economic and demographic trends quietly built societal capacity beneath a still-dominant colonial Leviathan.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n1905-1914: <1.0, 5.5>\n1915-1924: <0.9, 6.3>\n1925-1934: <0.8, 6.8>\n1935-1944: <0.7, 7.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1945-1954\n- state_power (float, 0-10): absolute state power at the end of 1945-1954\n- society_change (float): society_power change vs. 1935-1944\n- state_change (float): state_power change vs. 1935-1944\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1955-1964": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1955-1964, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1945-1954, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1955-1964:\n# DRC (Congo) 1955–1964 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, this period shows a collapse into what they'd call a weak/despotic state amid a fragmented society—neither entering the corridor.\n\n## Trends\n\n- **Belgian \"no elite\" colonial policy (slow-moving institutional):** Belgium deliberately blocked higher education and administrative training for Congolese; by independence there were only a handful of university graduates and no African officer corps. This left both a hollow state (no trained bureaucracy) and a society with little capacity for organized political self-governance—weakening *both*.\n\n- **Rapid, uneven urbanization and wage labor (demographic/economic):** Growth of mining towns (Katanga, Léopoldville) concentrated Congolese into cities, creating a nascent proletariat and associational life (*évolués*, unions) that modestly strengthened *society*, while also fueling ethnic-based urban associations that later fragmented it.\n\n- **Rise of ethnic and regional political associations (institutional/social):** ABAKO (Kongo), CONAKAT (Katanga/Lunda), and Balubakat mobilized along ethnic and regional lines. This built society's mobilizational capacity but along divisive lines—simultaneously strengthening *localized society* and weakening the possibility of a coherent national civil society or centralized state.\n\n- **Extractive economic dependence on mineral exports (economic):** Continued reliance on Katangese copper/cobalt (Union Minière) meant state revenue and elite ambition centered on controlling mineral rents rather than building broad institutions—structurally weakening the *national state* by incentivizing secession and capture.\n\n## Events\n\n- **Publication of the *Manifeste de Conscience Africaine* (1956) and ABAKO's counter-manifesto:** Discrete articulations of nationalist demand that strengthened *society's* political voice.\n\n- **Léopoldville riots (January 1959):** Violent unrest triggered by a banned ABAKO meeting; shocked Belgium into accelerating decolonization—a burst of society power that also destabilized state authority.\n\n- **Round Table Conference, Brussels (Jan–Feb 1960) and rushed independence timetable:** Set independence for June 1960 with minimal preparation—a discrete decision that produced a *state* with no institutional depth.\n\n- **Independence and Lumumba's government (30 June 1960):** Formal transfer of sovereignty; created a nominally sovereign but capacity-poor *state*.\n\n- **Force Publique mutiny (July 1960):** Army rebellion against Belgian officers destroyed the state's monopoly on violence almost immediately—sharply weakening the *state*.\n\n- **Katanga (Tshombe) and South Kasai secessions (July–Aug 1960):** Fragmented the territory and fatally undermined central *state* authority.\n\n- **Constitutional crisis and dismissal standoff between Kasa-Vubu and Lumumba (Sept 1960):** Paralyzed the *state* executive; opened door to military intervention.\n\n- **Mobutu's first coup (September 1960):** Military sidelining of civilian government—shifted power toward a coercive faction, weakening democratic *society* and civilian *state* institutions.\n\n- **Assassination of Lumumba (January 1961):** Eliminated the strongest nationalist figure; deepened factionalism and weakened prospects for a legitimate central *state*.\n\n- **UN military intervention (ONUC) and end of Katanga secession (1961–1963):** External force partially restored territorial *state* unity but underscored the government's dependence on outside coercion.\n\n- **Simba/Mulele (Kwilu) rebellions (1963–1964):** Widespread revolts revealing the state's inability to govern—weakening the *state* while representing a violent, fragmented form of societal mobilization.\n\n---\n*Caveat: The framework is interpretive; item classifications reflect Acemoğlu-Robinson's state-vs-society lens rather than settled historical consensus.*\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n1905-1914: <1.0, 5.5>\n1915-1924: <0.9, 6.3>\n1925-1934: <0.8, 6.8>\n1935-1944: <0.7, 7.3>\n1945-1954: <1.3, 7.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1955-1964\n- state_power (float, 0-10): absolute state power at the end of 1955-1964\n- society_change (float): society_power change vs. 1945-1954\n- state_change (float): state_power change vs. 1945-1954\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1965-1974": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1965-1974, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1955-1964, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1965-1974:\n# DRC (Zaire) 1965–1974: State and Society Power\n\n**Framework note:** In Acemoğlu and Robinson's terms, this period sees Mobutu building a \"Despotic Leviathan\"—a state that grows increasingly powerful while systematically crushing the capacity of society to constrain it.\n\n## Trends\n\n- **Progressive personalization and centralization of power (institutional, state ↑ / society ↓):** Mobutu steadily dismantled competing institutions—provincial autonomy, parliament, independent parties—concentrating authority in the presidency, strengthening the state apparatus while atrophying societal counterweights.\n\n- **Growth of a single-party patronage state (institutional, state ↑ / society ↓):** The MPR (founded 1967) absorbed nearly all organized social life, making the party coextensive with the state and denying civil society autonomous organizational space.\n\n- **Expansion of state control over the economy (economic, state ↑ / society ↓):** Increasing state ownership/intervention, especially over mining (copper/cobalt) revenues via nationalized channels, gave the regime an independent resource base decoupled from taxpayer accountability—a hallmark of a despotic Leviathan.\n\n- **Reliance on mineral rents rather than broad taxation (economic, state ↑ / society ↓):** Copper-price-driven revenue funded patronage and coercion without requiring bargaining with society, weakening the reciprocal state-society relationship the \"corridor\" depends on.\n\n- **Rapid urbanization and demographic growth (demographic, ambiguous):** Growth of Kinshasa and mining towns concentrated populations, potentially building latent societal capacity, but under repression this was channeled into dependence on state patronage rather than autonomous mobilization.\n\n- **Cultivation of a personality cult and ideological \"authenticity\" (institutional/cultural, state ↑):** The gradual construction of Mobutuism as legitimating ideology substituted loyalty for institutional constraint.\n\n## Events\n\n- **1965 coup (Nov): Mobutu seizes power (state ↑):** Ended the chaotic post-independence political competition, imposing order but through unaccountable force—a discrete consolidation of despotic power.\n\n- **1966 execution of the \"Pentecost Plot\" conspirators (society ↓):** Public hanging of former ministers signaled violent intolerance of elite/political opposition, deterring organized dissent.\n\n- **1967 founding of the MPR and new constitution (state ↑ / society ↓):** Formalized single-party rule and a strong presidency.\n\n- **1967 monetary reform / creation of the zaire currency (economic, state ↑):** Stabilization measure that enhanced state economic control and international credibility (with IMF backing).\n\n- **1967 Katanga mercenary/gendarme revolts suppressed (state ↑):** Defeating armed challenges eliminated residual secessionist threats.\n\n- **1971 renaming to Zaire and \"Authenticity\" campaign (state ↑ / society ↓):** Mandated cultural nationalism—renaming, dropping Christian names—extended state reach into personal and cultural identity.\n\n- **1973 \"Zairianization\" measures (economic, state ↑ initially, both ↓ later):** Expropriation of foreign-owned businesses transferred assets to regime cronies; boosted patronage short-term but began undermining economic productivity, eventually weakening the state's material base.\n\n- **1973 constitutional amendments further centralizing power (state ↑ / society ↓):** Deepened presidential supremacy.\n\n- **1974 world copper-price collapse begins (economic shock, state ↓ prospectively):** Though its full damage came later, the terms-of-trade reversal exposed the fragility of a rent-dependent state.\n\n**Caveat:** Precise dating of some measures (Zairianization phases, constitutional revisions) can vary; verify specifics against dedicated sources.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n1905-1914: <1.0, 5.5>\n1915-1924: <0.9, 6.3>\n1925-1934: <0.8, 6.8>\n1935-1944: <0.7, 7.3>\n1945-1954: <1.3, 7.6>\n1955-1964: <2.8, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1965-1974\n- state_power (float, 0-10): absolute state power at the end of 1965-1974\n- society_change (float): society_power change vs. 1955-1964\n- state_change (float): state_power change vs. 1955-1964\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1975-1984": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1975-1984, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1965-1974, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1975-1984:\n# DR Congo (Zaire) 1975–1984 through the Narrow Corridor Lens\n\nA note on framing: In Acemoğlu and Robinson's terms, Mobutu's Zaire is a case of a \"Despotic Leviathan\"—a state that dominates a weak society. During this period both the state's despotic capacity and society's power were, in different ways, being hollowed out, producing something closer to a \"Paper Leviathan\" (high pretension, low actual administrative capacity).\n\n## Trends\n\n- **Economic collapse following the copper price crash (1974–75 onward):** The fall in world copper prices (Zaire's core export via Gécamines) triggered a prolonged fiscal and economic decline. This *weakened the state's* material resource base and revenue-extracting capacity, even as it left coercive structures intact.\n\n- **Deepening patrimonialism and institutional decay:** The consolidation of Mobutu's personal rule meant formal institutions increasingly served as vehicles for patronage rather than administration. This produced a *despotic but hollow state*—strong in coercion and elite predation, weak in genuine bureaucratic capacity (the Paper Leviathan pattern).\n\n- **Growth of the informal (\"System D\"/*débrouillez-vous*) economy:** As formal state services and the formal economy decayed, ordinary Congolese increasingly relied on informal survival networks. This modestly *strengthened society's* autonomous coping capacity while further *weakening the state's* reach and legitimacy.\n\n- **Mounting external debt and dependence on foreign creditors/IMF:** Accumulating debt drew Zaire into IMF stabilization arrangements, *externally constraining the state* and exposing the gap between its façade and its actual capacity.\n\n- **Rural disinvestment and infrastructural decline:** Roads, transport, and administrative presence in the interior deteriorated, *weakening state penetration* into the periphery—while paradoxically leaving local communities to fall back on their own (weak, fragmented) arrangements.\n\n## Events\n\n- **Zairianization aftermath (post-1973–74) taking full effect 1975–76:** The nationalization/expropriation of foreign-owned businesses, handed to Mobutu's clients, produced economic dislocation and collapse of many enterprises. This *weakened the state's* economic foundation and enriched a narrow patrimonial elite rather than building capacity.\n\n- **Shaba I (1977) and Shaba II (1978) invasions:** Katangese rebels invaded from Angola; Mobutu survived only through French, Belgian, and Moroccan (and U.S.-backed) military intervention. This *exposed state weakness* militarily while *reinforcing external dependence*—the regime's survival hinged on foreign patrons, not domestic strength.\n\n- **IMF stabilization agreements and the installation of foreign technocrats (notably Erwin Blumenthal at the central bank, late 1970s–early 1980s):** Attempts at externally supervised reform, largely defeated by predation. This underscored and further entrenched the *hollowing of state fiscal capacity*.\n\n- **Emergence of organized political opposition—the UDPS \"Group of 13\" parliamentarians (1980–1982):** A group of parliamentarians publicly challenged the regime, leading to the founding of the Union pour la Démocratie et le Progrès Social. A rare *strengthening of civil/political society*, though promptly met with repression.\n\n- **Repression of the UDPS and dissidents (1982 onward):** Arrests, imprisonment, and internal exile of opposition figures represented a *reassertion of despotic state power* against the nascent mobilization of society.\n\n**Caveat:** Sources on precise dating and magnitude for this period can vary, and Acemoğlu–Robinson themselves discuss Congo more in its broader colonial and post-independence arc than in a granular 1975–1984 window, so the \"corridor\" characterizations above are my application of their framework rather than direct citations.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n1905-1914: <1.0, 5.5>\n1915-1924: <0.9, 6.3>\n1925-1934: <0.8, 6.8>\n1935-1944: <0.7, 7.3>\n1945-1954: <1.3, 7.6>\n1955-1964: <2.8, 3.0>\n1965-1974: <1.2, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1975-1984\n- state_power (float, 0-10): absolute state power at the end of 1975-1984\n- society_change (float): society_power change vs. 1965-1974\n- state_change (float): state_power change vs. 1965-1974\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1985-1994": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1985-1994, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1975-1984, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1985-1994:\n# DRC (Zaire) 1985–1994: State and Society Power\n\nNote: During this period the country was called **Zaire**, under Mobutu Sese Seko. In *Narrow Corridor* terms, Zaire is close to a \"Despotic Leviathan\" degenerating toward a \"Paper Leviathan\"/failed state—a state with despotic ambitions but shrinking real administrative capacity.\n\n## Trends\n\n- **Fiscal and economic collapse (slow-moving, economic):** Chronic decline in copper/cobalt/mineral revenues, hyperinflation, and mounting external debt hollowed out the state's material base—**weakened the state** (its capacity, not necessarily its coercive despotism).\n\n- **Institutionalized kleptocracy and patronage decay (institutional):** Mobutu's system of buying loyalty through corruption became unsustainable as resources dried up, degrading formal institutions into personalized networks—**weakened state capacity** while leaving despotic reflexes intact.\n\n- **Erosion of the formal economy / rise of informal survival (\"Article 15\" débrouillez-vous, System D):** Populations increasingly relied on informal, self-organized economic activity beyond state reach—ambiguously **strengthened society's autonomy/resilience** but reflected **state incapacity** to provide order or services.\n\n- **Decay of the army into a predatory, unpaid force:** Soldiers increasingly lived off the population through looting rather than functioning as a state instrument—**weakened the state's** legitimate coercive monopoly.\n\n- **Growth of associational life and the Catholic Church's civic role:** Churches, community groups, and professional associations gradually became vehicles for organizing and voicing dissent—**strengthened society**.\n\n## Events\n\n- **1990 — Mobutu's announcement ending single-party rule (Third Republic):** Under domestic and international pressure, Mobutu legalized multipartyism—a discrete opening that **strengthened society** (mobilization space) and represented a constraint on the state.\n\n- **May 1990 — Lubumbashi University massacre:** Security forces killed protesting students; a discrete act of repression signaling despotic reflex—**strengthened state coercion in the short run but delegitimized it**.\n\n- **1991–1992 — Sovereign National Conference (Conférence Nationale Souveraine):** A mass gathering that challenged Mobutu's legitimacy and named Étienne Tshisekedi as rival prime minister—a discrete **mobilization of civil society** contesting the state.\n\n- **September 1991 and January 1993 — Army looting/pillages in Kinshasa:** Unpaid soldiers rampaged, devastating the economy and foreign investment—**weakened the state** (demonstrating loss of control) and society (destroyed livelihoods).\n\n- **Early 1990s — Suspension of Western/IMF aid and Cold War's end:** Loss of superpower patronage removed external props for Mobutu's regime—**weakened the state's** resource base and international backing.\n\n- **1993 — Currency collapse / failed monetary reforms:** Introduction of new banknotes rejected in parts of the country deepened hyperinflation and fiscal disintegration—**weakened state authority**.\n\n- **1994 — Rwandan genocide and refugee influx into eastern Zaire:** Over a million refugees plus armed génocidaires flooded the Kivus, importing conflict and militarization—**weakened the state's** territorial control and sowed the conflicts that would soon topple Mobutu (foreshadowing 1996–97).\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n1905-1914: <1.0, 5.5>\n1915-1924: <0.9, 6.3>\n1925-1934: <0.8, 6.8>\n1935-1944: <0.7, 7.3>\n1945-1954: <1.3, 7.6>\n1955-1964: <2.8, 3.0>\n1965-1974: <1.2, 6.0>\n1975-1984: <1.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1985-1994\n- state_power (float, 0-10): absolute state power at the end of 1985-1994\n- society_change (float): society_power change vs. 1975-1984\n- state_change (float): state_power change vs. 1975-1984\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1995-2004": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1995-2004, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1985-1994, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1995-2004:\n# DRC 1995–2004: Acemoğlu–Robinson \"Narrow Corridor\" Analysis\n\nIn *The Narrow Corridor* terms, DRC during this period exemplifies a \"paper Leviathan\" collapsing into a \"Warre\" condition—a weak, despotic-yet-ineffective state facing fragmented society, with neither the Shackled Leviathan's balance emerging.\n\n## Trends\n\n- **Progressive state collapse / erosion of Mobutu's already-hollow \"paper Leviathan\"** — The Zairian state's fiscal, administrative, and coercive capacity had been decaying for decades; through the late 1990s central authority barely projected beyond Kinshasa. *Weakened the state.*\n\n- **Hyperinflation and economic disintegration** — Currency collapse, breakdown of formal economy, and reliance on informal/barter networks hollowed out state revenue and capacity. *Weakened the state; weakened organized civil society, though it deepened informal self-organization.*\n\n- **Fragmentation into competing armed and ethnic authorities** — Rise of localized militias, warlords, and ethnic self-defense structures (e.g., Mai-Mai, Hutu/Tutsi cleavages in the Kivus) substituted armed factions for both state and independent civil society. *Weakened the state; distorted/weakened civil society.*\n\n- **Predatory resource extraction economy** — Coltan, diamonds, gold, and timber financed armed groups and foreign armies rather than public institutions, entrenching a war economy. *Weakened the state; empowered non-state armed actors.*\n\n- **Continued weakness of national civic and associational institutions** — Beyond churches (notably the Catholic Church), independent civil society remained thin, regionally fragmented, and unable to constrain power. *Weak civil society throughout.*\n\n## Events\n\n- **First Congo War / AFDL rebellion (1996–1997)** — Rwandan- and Ugandan-backed Laurent-Désiré Kabila's advance toppled Mobutu (May 1997), renaming Zaire the DRC. *Regime change; replaced one weak despotic apparatus with another—no net strengthening of durable state capacity.*\n\n- **Kabila's consolidation and break with Rwanda/Uganda (1998)** — Kabila expelled his former backers, triggering the next war. *Attempted to assert state autonomy but precipitated further fragmentation.*\n\n- **Second Congo War / \"Africa's World War\" (1998–2003)** — Multiple foreign armies (Rwanda, Uganda, Angola, Zimbabwe, Namibia) and proxies partitioned the country; millions died (largely from disease/famine). *Severely weakened the state; devastated society.*\n\n- **Assassination of Laurent-Désiré Kabila (January 2001)** — His son Joseph Kabila assumed power, opening the door to negotiations. *Transition; created opening toward peace process.*\n\n- **Lusaka Ceasefire Agreement (1999) and deployment of MONUC** — UN peacekeeping mission established. *Externally propped state authority; limited effect on capacity.*\n\n- **Sun City / Global and All-Inclusive Agreement (2002–2003)** — Formal peace deal establishing a transitional \"1+4\" power-sharing government (2003). *Nominally reconstituted the central state but institutionalized division among former belligerents.*\n\n- **Withdrawal of Rwandan and Ugandan forces (2002)** — Reduced overt foreign occupation, though proxy influence and Kivu violence persisted. *Partially restored nominal state sovereignty.*\n\n---\n\n**Caveat:** In Acemoğlu–Robinson's framework, DRC in this decade sits far *outside* the corridor—closer to \"Absent Leviathan\"/anarchy than to Shackled or even functional Despotic Leviathan. Even the 2003 transition produced state reconstruction largely imposed from outside rather than emerging from a balanced contest between state and society.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n1905-1914: <1.0, 5.5>\n1915-1924: <0.9, 6.3>\n1925-1934: <0.8, 6.8>\n1935-1944: <0.7, 7.3>\n1945-1954: <1.3, 7.6>\n1955-1964: <2.8, 3.0>\n1965-1974: <1.2, 6.0>\n1975-1984: <1.5, 4.5>\n1985-1994: <3.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1995-2004\n- state_power (float, 0-10): absolute state power at the end of 1995-2004\n- society_change (float): society_power change vs. 1985-1994\n- state_change (float): state_power change vs. 1985-1994\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2005-2014": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2005-2014, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1995-2004, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2005-2014:\n# DRC 2005–2014: State and Society Power (Acemoğlu–Robinson Framework)\n\n**Framework note:** In *The Narrow Corridor*, liberty emerges when state and society power grow in tandem. The DRC in this period exemplifies a weak \"Despotic\"/\"Absent Leviathan\" dynamic where both remained caged by patronage, conflict, and extraction.\n\n## Trends\n\n- **Persistent state weakness in the eastern provinces (slow-moving, institutional):** Kinshasa never established a monopoly of violence in the Kivus/Ituri; armed groups (FDLR, Mai-Mai, CNDP, later M23) filled the vacuum. Weakened the state throughout.\n- **Resource-extraction economy and \"conflict minerals\" (economic):** Continued reliance on coltan, gold, cassiterite, and copper/cobalt fed patronage networks and armed-group financing rather than fiscal state-building. Strengthened predatory elites, weakened both accountable state capacity and autonomous society.\n- **Copperbelt/mining boom driven by Chinese investment (economic):** The commodity supercycle and the 2007–2008 Sicomines \"minerals-for-infrastructure\" deal boosted state revenue and Kabila-linked networks—strengthened the state's despotic/patronage arm more than its capacity or society.\n- **Growth of civil society, church networks, and media (societal):** The Catholic Church (CENCO), NGOs, and a lively (if repressed) press expanded as mobilizing structures—modestly strengthened society, though within a constrained space.\n- **Demographic pressure and urbanization:** Rapid population growth and swelling of Kinshasa and other cities created new arenas for mobilization but also strained weak services—ambiguous, latent strengthening of society.\n- **Creeping authoritarian consolidation under Joseph Kabila (institutional):** Progressive centralization of power, co-optation, and erosion of the 2006 constitutional framework strengthened the despotic state while weakening society's leverage.\n\n## Events\n\n- **2006 elections (discrete):** First multiparty elections since independence; Kabila won a runoff over Bemba. Ambiguous—conferred procedural legitimacy on the state and briefly empowered society, but entrenched the incumbent.\n- **2007 Kinshasa clashes (discrete):** Fighting between government forces and Bemba's guards led to Bemba's exile/ICC arrest—removed a key opposition pole, weakening organized society and strengthening the executive.\n- **2008 CNDP offensive on Goma (discrete):** Nkunda's rapid advance exposed FARDC collapse—sharply weakened the state in the east.\n- **2009 Ihusi/rapprochement agreement with Rwanda + CNDP integration (discrete):** Joint operations and integration of CNDP fighters temporarily patched state authority but embedded rival armed factions inside the army—superficially strengthened, structurally weakened the state.\n- **2011 elections (discrete):** Deeply flawed, disputed presidential poll re-elected Kabila; the constitution was amended to a single round beforehand. Weakened democratic legitimacy and society, strengthened the incumbent's despotic hold.\n- **2012–2013 M23 rebellion and seizure of Goma (discrete):** Renewed state collapse in North Kivu—major blow to state power/monopoly of violence.\n- **2013 UN Force Intervention Brigade (FIB) and 2013 defeat of M23 (discrete):** Offensive MONUSCO mandate helped FARDC push out M23—a rare boost to the state's coercive capacity (though externally provided).\n- **2013 Peace, Security and Cooperation Framework (\"Addis Ababa Framework\") (discrete):** Regional accord aimed at stabilizing the east—intended state-strengthening, limited effect.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n1905-1914: <1.0, 5.5>\n1915-1924: <0.9, 6.3>\n1925-1934: <0.8, 6.8>\n1935-1944: <0.7, 7.3>\n1945-1954: <1.3, 7.6>\n1955-1964: <2.8, 3.0>\n1965-1974: <1.2, 6.0>\n1975-1984: <1.5, 4.5>\n1985-1994: <3.0, 3.0>\n1995-2004: <2.0, 2.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2005-2014\n- state_power (float, 0-10): absolute state power at the end of 2005-2014\n- society_change (float): society_power change vs. 1995-2004\n- state_change (float): state_power change vs. 1995-2004\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2015-2024": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2015-2024, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 2005-2014, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2015-2024:\n# DRC Through the Narrow Corridor Framework (2015–2024)\n\n**Trends:**\n\n- **Demographic pressure and rapid urbanization**: Population growth (~3.2% annually) and expanding cities like Kinshasa (now ~17M) strengthened potential for collective mobilization (society), while straining an already weak state's capacity to deliver services.\n\n- **Persistent state fragility in the east**: Continued institutional weakness allowed armed groups (M23, ADF, CODECO, Mai-Mai) to control territory, reflecting a chronically \"absent\" state (Acemoğlu-Robinson's weak Leviathan) unable to monopolize violence.\n\n- **Cobalt/mineral economy dependence**: Growing global demand for cobalt (~70% of world supply) deepened extractive, patronage-based revenue capture, strengthening elite state actors financially while weakening accountable, institutionalized state capacity.\n\n- **Growth of Catholic Church and lay civil-society networks (CENCO)**: The Church expanded its role as election monitor and mediator, meaningfully strengthening organized society as a counterweight to executive power.\n\n- **Chinese and multinational infrastructure/mining deals**: Opaque contracts (e.g., Sicomines renegotiation) reinforced top-down, revenue-driven state elites while sidelining public oversight.\n\n- **Deteriorating fiscal and monetary conditions**: Recurring currency depreciation and inflation eroded state legitimacy and living standards, weakening both effective state capacity and societal security.\n\n**Events:**\n\n- **2016–2018 electoral crisis / Kabila's term overstay**: Kabila's refusal to leave office at term-end triggered mass protests and violent repression—an attempt to strengthen personalized state power against society, while galvanizing civil-society and Church mobilization.\n\n- **December 2018 election and January 2019 power transfer to Tshisekedi**: The first \"peaceful\" (though disputed) transfer of power; ambiguously strengthened the state's legitimacy while the contested, allegedly negotiated result revealed elite bargaining over society's actual vote.\n\n- **2020–2021 collapse of the Kabila-Tshisekedi (FCC-CACH) coalition**: Tshisekedi reshaped parliament and the judiciary, consolidating executive/state control at the expense of pluralistic checks—strengthening the presidency, weakening institutional constraints.\n\n- **Resurgence of M23 (2021–2024)** with alleged Rwandan backing: Major territorial losses in North Kivu displaced millions, starkly demonstrating and deepening state weakness in projecting authority.\n\n- **State of siege in Ituri and North Kivu (May 2021 onward)**: Military administration replacing civilian governance—an attempt to project state (military) power that instead often weakened civilian institutions and local society without restoring order.\n\n- **December 2023 general elections / Tshisekedi's re-election**: Logistically chaotic, partially re-run vote with opposition boycott claims; consolidated incumbent power while damaging electoral-institutional credibility and marginalizing organized opposition.\n\n- **2024 crackdowns and mercenary/coup episode (May 2024 attempted coup)**: The failed coup and subsequent security responses highlighted contested control over coercion and prompted tighter, more repressive state behavior.\n\n---\n\n*Note: This reflects general knowledge and should be verified against current sources, especially for 2023–2024 developments.*\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 2.5>\n1895-1904: <1.3, 4.5>\n1905-1914: <1.0, 5.5>\n1915-1924: <0.9, 6.3>\n1925-1934: <0.8, 6.8>\n1935-1944: <0.7, 7.3>\n1945-1954: <1.3, 7.6>\n1955-1964: <2.8, 3.0>\n1965-1974: <1.2, 6.0>\n1975-1984: <1.5, 4.5>\n1985-1994: <3.0, 3.0>\n1995-2004: <2.0, 2.0>\n2005-2014: <2.8, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2015-2024\n- state_power (float, 0-10): absolute state power at the end of 2015-2024\n- society_change (float): society_power change vs. 2005-2014\n- state_change (float): state_power change vs. 2005-2014\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1885-1894": "{\"society_power\": 2.0, \"state_power\": 2.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Leopold II establishes Congo Free State as private colony\", \"reasoning\": \"The Congo Free State was newly proclaimed (1885) as Leopold II's personal domain, with only nascent, coastal and riverine administrative reach that depended on mercenaries and the Force Publique rather than pervasive control, so state power was weak. Indigenous societies had traditional authority structures but no autonomous organization capable of constraining the colonial project, which was already dismantling and coercing them, leaving society power very low.\"}",
    "1895-1904": "{\"society_power\": 1.3, \"state_power\": 4.5, \"society_change\": -0.7, \"state_change\": 2.0, \"key_event\": \"Rubber-quota terror and Force Publique consolidate despotic extraction\", \"reasoning\": \"The rubber boom, expanded Force Publique, and hostage/quota systems massively strengthened the predatory Free State's coercive reach and revenue, while demographic collapse, co-opted chieftaincies, and suppressed mutinies eviscerated indigenous society's capacity to organize\\u2014the only real counter-pressure being external (Casement, Congo Reform Association), not domestic.\"}",
    "1905-1914": "{\"society_power\": 1.0, \"state_power\": 5.5, \"society_change\": -0.3, \"state_change\": 1.0, \"key_event\": \"Belgian annexation institutionalizes extractive Despotic Leviathan (1908)\", \"reasoning\": \"Annexation and the Colonial Charter converted Leopold's personal extraction into a more bureaucratized, legitimized colonial state with expanding mining capital (Union Mini\\u00e8re), raising state coercive and administrative reach; meanwhile demographic collapse, crushed revolts, and dismantled chieftaincies further eroded society's already minimal autonomous capacity.\"}",
    "1915-1924": "{\"society_power\": 0.9, \"state_power\": 6.3, \"society_change\": -0.1, \"state_change\": 0.8, \"key_event\": \"WWI mobilization, extractive boom, Kimbangu suppression\", \"reasoning\": \"The maturing Belgian colonial bureaucracy, wartime Force Publique mobilization, railway expansion, and growing extractive concessions (Union Mini\\u00e8re) deepened state coercive and administrative reach, while forced labor, taxation, epidemics, and the swift crushing of the 1921 Kimbanguist movement kept autonomous society near its atomized floor.\"}",
    "1925-1934": "{\"society_power\": 0.8, \"state_power\": 6.8, \"society_change\": -0.1, \"state_change\": 0.5, \"key_event\": \"Consolidated extractive colonial state; Pende Revolt crushed\", \"reasoning\": \"The colonial administration deepened bureaucratic reach, indirect rule, forced labor, and taxation\\u2014raising state power despite the Depression's fiscal strain\\u2014while indigenous society remained atomized, with the Pende Revolt and Kimbanguism violently suppressed.\"}",
    "1935-1944": "{\"society_power\": 0.7, \"state_power\": 7.3, \"society_change\": -0.1, \"state_change\": 0.5, \"key_event\": \"WWII \\\"war effort\\\": intensified extraction, forced labor, crushed strikes\", \"reasoning\": \"The WWII war effort, uranium/copper extraction, and autonomous wartime administration pushed the despotic colonial state toward the strong end of the rubric, while the 1941 Union Mini\\u00e8re strike and 1944 Luluabourg mutiny were violently suppressed, reaffirming that autonomous society remained atomized despite nascent urban proletarianization.\"}",
    "1945-1954": "{\"society_power\": 1.3, \"state_power\": 7.6, \"society_change\": 0.6, \"state_change\": 0.3, \"key_event\": \"Postwar boom, urbanization, and first legal African associations\", \"reasoning\": \"The mining/uranium boom and welfare colonialism further strengthened an already-dominant despotic state, though it neared a fiscal/administrative ceiling. Legalized trade unions (1946), the \\u00e9volu\\u00e9 class, and cultural associations like ABAKO (1950) quietly raised society's latent organizational capacity from a very suppressed base, still tightly caged and without political rights.\"}",
    "1955-1964": "{\"society_power\": 2.8, \"state_power\": 3.0, \"society_change\": 1.5, \"state_change\": -4.6, \"key_event\": \"Independence, Force Publique mutiny, secessions, and state collapse\", \"reasoning\": \"The strong colonial state collapsed almost immediately at independence\\u2014army mutiny, Katanga/Kasai secessions, coups, and rebellions reduced it to weak/contested authority dependent on UN force; meanwhile ethnic-nationalist mobilization (ABAKO, unions, riots) raised society's mobilizational capacity, though along fragmented, divisive lines.\"}",
    "1965-1974": "{\"society_power\": 1.2, \"state_power\": 6.0, \"society_change\": -1.6, \"state_change\": 3.0, \"key_event\": \"Mobutu's 1965 coup and single-party despotic consolidation\", \"reasoning\": \"Mobutu's coup, the MPR single-party state, mineral-rent financing, and repression of dissent rapidly rebuilt a centralized coercive state from post-independence chaos while absorbing or crushing autonomous social organization; Zairianization and the 1974 copper shock cap state growth just short of the colonial peak.\"}",
    "1975-1984": "{\"society_power\": 1.5, \"state_power\": 4.5, \"society_change\": 0.3, \"state_change\": -1.5, \"key_event\": \"Copper crash and Shaba invasions hollow out the state\", \"reasoning\": \"Economic collapse, Zairianization fallout, IMF dependence, and reliance on foreign troops during the Shaba invasions turned Mobutu's regime into a \\\"Paper Leviathan\\\"\\u2014still coercive but administratively hollowed, dropping state power. Society ticked up slightly via informal survival networks and the emergence of the UDPS opposition, though repression kept it weak.\"}",
    "1985-1994": "{\"society_power\": 3.0, \"state_power\": 3.0, \"society_change\": 1.5, \"state_change\": -1.5, \"key_event\": \"Economic collapse, army pillages, and multiparty/civic mobilization\", \"reasoning\": \"Fiscal collapse, unpaid predatory army, aid suspension, and currency failure hollowed out state capacity into a decaying paper Leviathan, while the 1990 opening, Sovereign National Conference, church activism, and informal \\\"Article 15\\\" self-organization markedly strengthened civil society's autonomy and mobilization despite ongoing repression.\"}",
    "1995-2004": "{\"society_power\": 2.0, \"state_power\": 2.0, \"society_change\": -1.0, \"state_change\": -1.0, \"key_event\": \"Two Congo Wars; state collapse into \\\"Africa's World War\\\"\", \"reasoning\": \"Back-to-back wars toppled Mobutu and partitioned the country among foreign armies and warlords, collapsing central authority toward anarchy; society, already thin, was devastated and fragmented into armed/ethnic factions despite churches persisting. The 2003 externally imposed transition only nominally reconstituted a divided state.\"}",
    "2005-2014": "{\"society_power\": 2.8, \"state_power\": 3.0, \"society_change\": 0.8, \"state_change\": 1.0, \"key_event\": \"2006 elections and Kabila consolidation amid persistent eastern conflict\", \"reasoning\": \"The state recovered modestly from post-war collapse via elections, Chinese-backed mining revenue, and MONUSCO-assisted gains against M23, but remained weak with no monopoly of violence in the east and reliant on patronage. Society grew with church networks (CENCO), NGOs, and a lively press, though authoritarian consolidation and repression of opposition kept its leverage constrained.\"}",
    "2015-2024": "{\"society_power\": 3.3, \"state_power\": 3.0, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"Church-led mobilization, disputed transfers, and M23 resurgence\", \"reasoning\": \"Society strengthened modestly through Catholic Church/CENCO election monitoring, urban mobilization, and mass protests against Kabila's overstay, though repression and elite bargaining capped its gains. The state remained weak\\u2014executive consolidation and mineral patronage strengthened elites while M23's advances, eastern armed-group control, fiscal decay, and a failed coup showed no net improvement in genuine territorial or administrative capacity.\"}"
  }
}

==> experiments/results/democratic-republic-of-the-congo__ensemble-mean.json <==
{
  "country": "Democratic Republic of the Congo",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1885,
      1894
    ],
    [
      1895,
      1904
    ],
    [
      1905,
      1914
    ],
    [
      1915,
      1924
    ],
    [
      1925,
      1934
    ],
    [
      1935,
      1944
    ],
    [
      1945,
      1954
    ],
    [
      1955,
      1964
    ],
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1885-1894": 2.05,
    "1895-1904": 1.125,
    "1905-1914": 0.9,
    "1915-1924": 0.925,
    "1925-1934": 0.75,
    "1935-1944": 0.75,
    "1945-1954": 1.8,
    "1955-1964": 3.325,
    "1965-1974": 1.2,
    "1975-1984": 1.8,
    "1985-1994": 3.325,
    "1995-2004": 2.425,
    "2005-2014": 2.925,
    "2015-2024": 3.15
  },
  "state_power": {
    "1885-1894": 3.375,
    "1895-1904": 5.25,
    "1905-1914": 6.25,
    "1915-1924": 7.075,
    "1925-1934": 7.45,
    "1935-1944": 7.975,
    "1945-1954": 8.225,
    "1955-1964": 3.375,
    "1965-1974": 6.7,
    "1975-1984": 4.8,
    "1985-1994": 3.025,
    "1995-2004": 2.0,
    "2005-2014": 3.15,
    "2015-2024": 3.15
  },
  "key_event": {
    "1885-1894": "Leopold II establishes Congo Free State as private colony",
    "1895-1904": "Rubber-quota terror and Force Publique consolidate despotic extraction",
    "1905-1914": "Belgian annexation institutionalizes extractive Despotic Leviathan (1908)",
    "1915-1924": "WWI mobilization, extractive boom, Kimbangu suppression",
    "1925-1934": "Consolidated extractive colonial state; Pende Revolt crushed",
    "1935-1944": "WWII \"war effort\": intensified extraction, forced labor, crushed strikes",
    "1945-1954": "Postwar boom, urbanization, and first legal African associations",
    "1955-1964": "Independence, Force Publique mutiny, secessions, and state collapse",
    "1965-1974": "Mobutu's 1965 coup and single-party despotic consolidation",
    "1975-1984": "Copper crash and Shaba invasions hollow out the state",
    "1985-1994": "Economic collapse, army pillages, and multiparty/civic mobilization",
    "1995-2004": "Two Congo Wars; state collapse into \"Africa's World War\"",
    "2005-2014": "2006 elections and Kabila consolidation amid persistent eastern conflict",
    "2015-2024": "Church-led mobilization, disputed transfers, and M23 resurgence"
  },
  "reasoning": {
    "1885-1894": "mean of 4 models",
    "1895-1904": "mean of 4 models",
    "1905-1914": "mean of 4 models",
    "1915-1924": "mean of 4 models",
    "1925-1934": "mean of 4 models",
    "1935-1944": "mean of 4 models",
    "1945-1954": "mean of 4 models",
    "1955-1964": "mean of 4 models",
    "1965-1974": "mean of 4 models",
    "1975-1984": "mean of 4 models",
    "1985-1994": "mean of 4 models",
    "1995-2004": "mean of 4 models",
    "2005-2014": "mean of 4 models",
    "2015-2024": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/democratic-republic-of-the-congo__gemini-gemini-2.5-pro.json <==
{
  "country": "Democratic Republic of the Congo",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1885,
      1894
    ],
    [
      1895,
      1904
    ],
    [
      1905,
      1914
    ],
    [
      1915,
      1924
    ],
    [
      1925,
      1934
    ],
    [
      1935,
      1944
    ],
    [
      1945,
      1954
    ],
    [
      1955,
      1964
    ],
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1885-1894": 3.2,
    "1895-1904": 1.0,
    "1905-1914": 0.8,
    "1915-1924": 1.2,
    "1925-1934": 0.8,
    "1935-1944": 0.6,
    "1945-1954": 3.0,
    "1955-1964": 6.0,
    "1965-1974": 1.0,
    "1975-1984": 3.0,
    "1985-1994": 5.5,
    "1995-2004": 3.5,
    "2005-2014": 4.0,
    "2015-2024": 3.7
  },
  "state_power": {
    "1885-1894": 3.0,
    "1895-1904": 5.5,
    "1905-1914": 7.0,
    "1915-1924": 8.2,
    "1925-1934": 8.5,
    "1935-1944": 9.2,
    "1945-1954": 9.5,
    "1955-1964": 1.5,
    "1965-1974": 7.5,
    "1975-1984": 4.5,
    "1985-1994": 1.5,
    "1995-2004": 0.5,
    "2005-2014": 3.0,
    "2015-2024": 3.5
  },
  "key_event": {
    "1885-1894": "Establishment of Leopold II's brutal Congo Free State.",
    "1895-1904": "The 'red rubber' system intensified state extraction and terror.",
    "1905-1914": "Annexation by Belgium establishes formal colonial state (1908).",
    "1915-1924": "Systematic consolidation of the extractive colonial state apparatus.",
    "1925-1934": "Systematic extraction and suppression amid the Great Depression.",
    "1935-1944": "The \"War Effort\" (L'effort de guerre) massively intensified extraction.",
    "1945-1954": "Emergence of urban associations, unions, and an educated elite.",
    "1955-1964": "Independence followed by immediate state collapse and civil war.",
    "1965-1974": "Mobutu's coup and the creation of a one-party state.",
    "1975-1984": "Shaba invasions reveal state weakness as societal opposition organizes.",
    "1985-1994": "State collapse as Sovereign National Conference challenges regime.",
    "1995-2004": "The Second Congo War shatters the state and society.",
    "2005-2014": "Post-war state-building and first democratic elections.",
    "2015-2024": "Disputed elections and elite pacts subvert democratic aspirations."
  },
  "reasoning": {
    "1885-1894": "The new Congo Free State was a predatory, extractive entity with limited administrative reach but brutal enforcement via its private army, the Force Publique. Diverse Congolese societies mounted localized resistance but were too fragmented to collectively constrain the new regime.",
    "1895-1904": "The state's coercive power grew immensely through the brutally efficient 'red rubber' system, while society was atomized by forced labor, demographic collapse, and the destruction of its traditional leadership.",
    "1905-1914": "The annexation by Belgium replaced Leopold's personal rule with a more systematic and bureaucratic colonial state, significantly increasing its power, while further atomizing society by legally formalizing its subjugation and co-opting traditional authorities.",
    "1915-1924": "The Belgian colonial state became a highly effective, bureaucratic Despotic Leviathan, proven by its ability to mobilize for WWI and crush resistance. Although the massive Kimbanguist movement demonstrated a new potential for societal organization, its swift suppression reinforced the state's overwhelming dominance and society's profound weakness.",
    "1925-1934": "The colonial state demonstrated its immense coercive power by brutally crushing the Pende Revolt and suppressing Kimbanguism, especially as it intensified extraction during the Depression. This process simultaneously destroyed autonomous societal organizations and co-opted traditional leadership, further atomizing the Congolese population and weakening its capacity for collective action.",
    "1935-1944": "The Allied war effort gave the colonial state an urgent mandate to intensify its already powerful extractive and coercive capacities to overwhelming levels. This same effort further crushed a weak civil society through forced labor, forced cultivation, and the brutal suppression of any organized resistance.",
    "1945-1954": "The colonial state reached its peak capacity with the massive Ten-Year Plan, while society's power surged from a near-zero base as urbanization, legal unions, and an educated 'évolué' class created new forms of non-state organization.",
    "1955-1964": "The powerful Belgian colonial state vanished at independence, and the new Congolese state's power was immediately annihilated by army mutinies and secession. Society's power surged as ethnic and regional factions mobilized effectively, but this fragmented power shattered the state, leading to chaos.",
    "1965-1974": "Mobutu's 1965 coup ended the post-independence chaos, rapidly building a strong, centralized state through terror, co-optation, and institutionalizing single-party rule. This process systematically destroyed the vibrant, if chaotic, societal pluralism of the previous era, atomizing civil society and eliminating nearly all autonomous organization.",
    "1975-1984": "The state's functional and military capacity collapsed, as revealed by its reliance on foreign intervention during the Shaba invasions. Simultaneously, societal power began to coalesce with the rise of the Catholic Church as a parallel provider of services and the formation of the UDPS as an organized political opposition.",
    "1985-1994": "The state effectively collapsed, losing its monopoly on violence through army mutinies and control over territory to refugees. Simultaneously, civil society organized powerfully through the Sovereign National Conference, creating a parallel source of legitimacy, even if it could not ultimately impose its will.",
    "1995-2004": "The First and Second Congo Wars obliterated the remnant state, reducing its power to nearly zero across most of the territory. While the conflict and mass displacement catastrophically weakened society, the formal inclusion of civil society groups in the subsequent peace process preserved a degree of organizational power, preventing a total collapse.",
    "2005-2014": "The state was rebuilt from near-total collapse after the Congo Wars, holding its first elections, though its reach remained highly contested. Society professionalized through NGOs and new technology, but its ability to hold the state accountable proved limited, as shown by the fraudulent 2011 election.",
    "2015-2024": "State power increased slightly as President Tshisekedi consolidated central authority, though it remains weak with no monopoly on violence in the east. Society's power to mobilize was demonstrated in mass protests but ultimately weakened by elite pacts and fraudulent elections that subverted the popular will."
  },
  "events_trends_prompt": {
    "1885-1894": "",
    "1895-1904": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1895-1904 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1895-1904. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1905-1914": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1905-1914 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1905-1914. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1915-1924": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1915-1924 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1915-1924. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1925-1934": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1925-1934 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1925-1934. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1935-1944": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1935-1944 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1935-1944. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1945-1954": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1945-1954 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1945-1954. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1955-1964": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1955-1964 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1955-1964. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1965-1974": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1965-1974 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1965-1974. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1975-1984": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1975-1984 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1975-1984. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1985-1994": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1985-1994 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1985-1994. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1995-2004": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1995-2004 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1995-2004. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2005-2014": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 2005-2014 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2005-2014. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2015-2024": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 2015-2024 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2015-2024. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1885-1894": "",
    "1895-1904": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in the Congo Free State from 1895-1904 that affected the balance of power between the state and society. This period represents a classic example of a **Despotic Leviathan**, where the state's power grew immensely by systematically crushing and cannibalizing society.\n\n### Trends:\n\n*   **The intensification of the \"red rubber\" system:** Driven by the global rubber boom, the state transitioned from varied extraction to a monolithic system of forced labor based on rubber and ivory quotas. This institutional trend massively **strengthened the state's** coercive and extractive capacity. It simultaneously **weakened society** by destroying traditional economies, forcing men into the forests for long periods, and creating a culture of terror that shattered social cohesion.\n*   **Systematic demographic collapse:** The violence, famine, and disease resulting directly from the forced labor regime caused a catastrophic decline in population. This slow-moving trend **severely weakened society** by eliminating its most basic component—people—thereby destroying its ability to organize, resist, or maintain cultural and political institutions.\n*   **The co-optation and destruction of traditional political structures:** The Congo Free State systematically replaced the authority of local chiefs and leaders with its own. Chiefs were either eliminated or transformed into state functionaries responsible for enforcing labor quotas. This institutional trend **weakened society** by removing its indigenous leadership and avenues for collective action, while **strengthening the state's** administrative reach and control at the village level.\n\n### Events:\n\n*   **The Batetela Mutinies (1895, 1897, 1900):** These large-scale, violent uprisings by soldiers within the state's own coercive army, the *Force Publique*, were the most significant internal challenges to its authority. The mutinies temporarily **weakened the state** by disrupting its control over vast territories. However, their brutal suppression ultimately **strengthened the state** by reinforcing its monopoly on violence and leading to a more ruthless and loyal military organization.\n*   **The founding of the Abir and Anversoise concession companies (1892, effective through this period):** The state's decree to grant these companies vast territories with absolute power to exploit inhabitants was a pivotal event. It essentially privatized and intensified state despotism. This **strengthened the (extended) state** by creating powerful corporate allies in extraction, while drastically **weakening society** by subjecting it to an even more localized and unaccountable form of coercive rule.\n*   **The commissioning of the Casement Report (1903) and the founding of the Congo Reform Association (1904):** These linked events marked the beginning of a powerful international response. Roger Casement's official investigation provided undeniable evidence of atrocities. This **strengthened a global civil society** network focused on the Congo. While it did not immediately reduce the state's coercive power on the ground, it began a process that would fatally **weaken the state's** international legitimacy, a crucial pillar of its existence.",
    "1905-1914": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in the Congo from 1905-1914 that affected the balance of power between the state and society.\n\nDuring this period, the Congo remained firmly in the \"Despotic Leviathan\" category, where a powerful state dominates a weak and shackled society. The key shift was not a move into the \"narrow corridor\" but a transformation of the Leviathan from a personal, brutally extractive enterprise into a more institutionalized, bureaucratic colonial state.\n\n### Trends:\n\n*   **Shift from \"Red Rubber\" to a Mineral/Plantation Economy:** The decline of the wild rubber trade (due to over-harvesting and falling prices) and the rise of industrial mining (especially copper by the Union Minière du Haut-Katanga) and large-scale plantations created a new economic foundation.\n    *   **Effect:** **Strengthened the state** by providing a more sustainable and predictable tax base and deepening its partnership with large corporations. It further **weakened society** by continuing land expropriation and entrenching a system of low-wage, often coerced, labor for new industrial and agricultural enterprises.\n*   **Systematization of State Administration:** The ad-hoc, purely profit-driven administration of King Leopold II’s Congo Free State was gradually replaced by a formal Belgian colonial bureaucracy with a defined hierarchy, budget, and legal code.\n    *   **Effect:** **Strengthened the state** by making its power more rational, pervasive, and efficient. While this ended the era of arbitrary mass atrocities, it replaced it with systematic domination, **weakening society** by making state control over taxation, law, and labor more difficult to evade.\n*   **Subjugation of Traditional Authorities:** The Belgian colonial administration continued and formalized the practice of co-opting or deposing traditional chiefs, turning them into salaried, low-level state functionaries (*chefs médaillés*) responsible for tax collection and labor recruitment.\n    *   **Effect:** **Strengthened the state** by extending its administrative reach to the village level. It simultaneously **weakened society** by stripping indigenous political structures of their legitimacy and autonomy, leaving communities with no authentic representation.\n\n### Events:\n\n*   **The Commission of Inquiry Report (1905):** An international commission appointed by King Leopold II, under immense public pressure, published a report confirming the widespread atrocities of the rubber system.\n    *   **Effect:** **Weakened the existing Leopoldian state** by destroying its international legitimacy and making its continuation untenable. It did not directly empower Congolese society, but its findings were a catalyst for the state's eventual transfer to Belgium.\n*   **Founding of Union Minière du Haut-Katanga (UMHK) (1906):** The creation of this massive mining consortium signaled the formal start of the industrial-scale exploitation of the Congo's vast mineral wealth in the Katanga region.\n    *   **Effect:** **Vastly strengthened the state** by creating a powerful corporate ally and a future engine of colonial revenue that would fund the administration for decades. It **weakened society** by initiating massive land alienation and creating a huge demand for Congolese labor under harsh conditions.\n*   **Annexation by Belgium and the Colonial Charter (1908):** The Belgian Parliament voted to annex the Congo Free State, officially creating the Belgian Congo. The accompanying Colonial Charter established the legal framework for the new colony.\n    *   **Effect:** **Fundamentally strengthened and restructured the state**, giving it the full backing and resources of a European nation-state. The Charter **weakened society** by legally formalizing its subjugation, denying Congolese people political rights, representation, and sovereignty over their land.",
    "1915-1924": "Based on Acemoğlu and Robinson's framework, the period of 1915-1924 in the Belgian Congo was characterized by the construction of a powerful, extractive colonial state (a \"Despotic Leviathan\") and the simultaneous suppression and reshaping of indigenous society.\n\n### Trends:\n\n*   **Systematic Consolidation of the Colonial Administration:** Following the 1908 takeover from King Leopold II, Belgium spent this period building a professional, hierarchical bureaucracy. This involved creating provinces and districts, establishing a dual legal system (one for Europeans, one for Congolese), and expanding the reach of territorial administrators to enforce taxation and labor demands.\n    *   **Effect:** Massively **strengthened the state's** capacity to control territory and extract resources, while **weakening society** by dismantling or co-opting traditional political structures.\n\n*   **Shift to a Corporate Concession Economy:** The \"red rubber\" system of the Congo Free State was replaced by a more structured model based on large European concessionary companies, primarily in mining (e.g., Union Minière du Haut-Katanga) and plantation agriculture (e.g., Huileries du Congo Belge). This created an enormous, unceasing demand for forced and low-wage labor.\n    *   **Effect:** **Strengthened the state** by providing a massive tax base and aligning state interests with powerful corporations. It profoundly **weakened society** by dislocating populations through forced labor migration, disrupting subsistence agriculture, and creating a dependent wage-labor class.\n\n*   **Expansion of Christian Missions:** Catholic and Protestant missions operated as key partners of the colonial state, establishing widespread networks of schools and clinics. They created a new, literate class of clerks and catechists (*évolués*) who could serve in the lower ranks of the administration and economy.\n    *   **Effect:** Dually **strengthened the state** by providing a compliant local workforce and pacifying populations, but also **strengthened a new segment of society** (*évolués*) that would, decades later, form the basis of an independence movement. In this period, however, the primary effect was state consolidation.\n\n### Events:\n\n*   **The East African Campaign of World War I (1916-1918):** The Belgian Congo was used as a base to attack German East Africa. The colonial army, the *Force Publique*, conscripted tens of thousands of Congolese men as soldiers and porters (*portage*). The colonial economy was mobilized to support the war effort, with heavy requisitions of food and resources.\n    *   **Effect:** Dramatically **strengthened the state** by proving its military capacity and its ability to mobilize the entire colony's human and economic resources for a specific goal. It severely **weakened society** through deadly forced conscription and devastating resource extraction.\n\n*   **The Rise of the Kimbanguist Movement (Began 1921):** The prophet Simon Kimbangu initiated a massive, independent Christian revival movement in the Lower Congo. It spread rapidly, creating an autonomous social and religious network outside the control of the state or European missions. The Belgian administration viewed it as a dangerous, anti-colonial threat.\n    *   **Effect:** A powerful and sudden **strengthening of society** through the creation of a large-scale, indigenous organization that commanded immense popular loyalty. This prompted a swift and brutal reaction from the state, which crushed the movement and arrested Kimbangu in late 1921, demonstrating the state's ultimate dominance.\n\n*   **Post-WWI Commodity Boom (Early 1920s):** Global demand for copper, palm oil, and cotton surged after the war. In response, the colonial state and its corporate partners drastically intensified labor recruitment, often using brutal coercion, to maximize production in the mines of Katanga and on plantations.\n    *   **Effect:** **Strengthened the state** by flooding its coffers with revenue. It further **weakened society** by subjecting it to one of the most intense and violent labor extraction campaigns of the colonial era.",
    "1925-1934": "Based on the framework of Acemoğlu and Robinson, the Belgian Congo of this era represents a \"Despotic Leviathan,\" where the state grew immensely powerful without a corresponding growth in the power of society, leading to domination and extraction rather than liberty.\n\n### Trends:\n\n*   **Systematization of Indirect Rule:** The colonial administration consolidated its control by formalizing the system of chiefdoms (*chefferies*). Traditional leaders were co-opted into the state bureaucracy, becoming salaried agents responsible for tax collection, labor recruitment, and enforcing colonial edicts. This was a slow, institutional trend that hollowed out traditional authority.\n    *   **Effect:** Strengthened the state's administrative reach into rural areas; weakened autonomous societal power by transforming traditional leaders into state functionaries.\n*   **Expansion of the Concessionary Mining Economy:** The 1920s saw a massive boom in copper and diamond extraction, primarily by the state-backed monopoly Union Minière du Haut-Katanga. This created a vast industrial infrastructure and a revenue stream that made the colonial state financially powerful and independent of the Congolese populace.\n    *   **Effect:** Massively strengthened the state's extractive and coercive capacity.\n*   **Proletarianization and Urbanization:** The growth of mines and plantations fueled the creation of a new class of Congolese wage laborers, severing their ties to village life and traditional social structures. This demographic shift created new urban centers like Elisabethville (Lubumbashi).\n    *   **Effect:** Weakened traditional, rural-based societal structures; created the conditions for new, urban-based societal organizations, though these were heavily suppressed by the state.\n\n### Events:\n\n*   **Onset of the Great Depression (from 1929):** The global economic collapse caused commodity prices (especially copper and palm oil) to plummet. The colonial state and its partner companies responded with mass layoffs, severe wage cuts, and a drastic increase in forced crop cultivation and taxation on the rural population to compensate for lost revenue.\n    *   **Effect:** Weakened the state’s financial base but triggered a brutal assertion of its extractive power over society, which was severely impoverished.\n*   **The Pende Revolt (1931):** Triggered directly by the harsh economic conditions of the Depression and the brutal methods of tax and labor collection by the Huileries du Congo Belge company, the Pende people rose up against the colonial authorities. The state responded by deploying the *Force Publique*, which ruthlessly suppressed the revolt, killing hundreds.\n    *   **Effect:** A clear demonstration of the state using its overwhelming coercive power to crush an organized expression of societal resistance, thereby weakening society through violence and intimidation.\n*   **Systematic Suppression of Kimbanguism:** Throughout this period, the colonial state intensified its persecution of the followers of Simon Kimbangu, whose Christian prophetic movement was viewed as a dangerous, anti-colonial societal force. Adherents were arrested and deported to remote labor camps.\n    *   **Effect:** A sustained campaign by the state to weaken and dismantle a powerful, independent, and popular societal organization that it could not control.",
    "1935-1944": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in the Belgian Congo from 1935-1944 that affected the power of the state and civil society.\n\nDuring this period, the Belgian Congo operated as a \"Despotic Leviathan,\" where a powerful, extractive colonial state dominated a deliberately fragmented and weakened civil society. The events and trends of this era, particularly World War II, largely reinforced this dynamic.\n\n### Trends:\n\n*   **Intensification of the \"War Effort\" (L'effort de guerre), 1940-1944:** Following Belgium's occupation by Germany, the colonial state reoriented the entire economy to supply the Allies with strategic raw materials like rubber, copper, and uranium. This slow-moving, all-encompassing trend involved production quotas, price controls, and the systematic mobilization of labor.\n    *   **Effect:** Massively **strengthened the state's** coercive and extractive capacity. It **weakened society** by subjecting it to brutal forced labor, forced cultivation, and repressive measures to meet production targets, leaving little room for autonomous social organization.\n*   **Forced Urbanization and Proletarianization:** The war effort's demand for labor fueled a significant, often forced, migration of Congolese to mining centers (like those in Katanga) and cities (like Léopoldville). This created a new, concentrated urban working class detached from traditional rural social structures.\n    *   **Effect:** Superficially **strengthened the state's** direct control over a larger workforce. Simultaneously, it **weakened traditional society** while creating new, nascent urban social formations that, while heavily suppressed in this period, laid the long-term groundwork for future organized labor and political consciousness.\n*   **Expansion of State-Missionary Alliance in Education and Health:** The colonial state continued to delegate basic social services to Catholic and Protestant missions. This system produced a small class of literate Congolese clerks and auxiliaries (*évolués*) but was designed to limit advanced education and political aspiration.\n    *   **Effect:** **Strengthened the state** by providing a low-cost administrative apparatus and a means of social control. It created a small, educated layer within **society**, but one that was \"caged\" and co-opted by the state, limiting its ability to act as an independent force during this period.\n\n### Events:\n\n*   **German Invasion of Belgium (May 1940):** This discrete event severed the colony's direct link to the occupied metropole and placed it under the authority of the Belgian government-in-exile. The Congo became a primary economic and strategic asset for the Allied war effort.\n    *   **Effect:** Dramatically **strengthened the colonial state** on the ground, granting its administrators in Africa greater autonomy and an urgent new mandate to extract resources at any cost, free from metropolitan oversight.\n*   **Suppression of the Kitawala Uprising in Katanga (1941):** The Kitawala religious movement, which preached the imminent end of white rule, gained significant traction. The colonial administration responded with mass arrests, executions, and the forced relocation of thousands of followers to detention camps.\n    *   **Effect:** The uprising itself represented a strengthening of societal resistance. However, its brutal and effective suppression showcased the overwhelming coercive power of the **state** and served to **weaken and intimidate civil society** by demonstrating the deadly cost of organized opposition.\n*   **The Luluabourg Mutiny (February 1944):** Soldiers of the colonial army, the *Force Publique*, mutinied in the garrison at Luluabourg (now Kananga) over poor pay, abusive working conditions, and racial discrimination. The mutiny was violently crushed by loyalist troops.\n    *   **Effect:** The mutiny briefly **weakened the state** by challenging its monopoly on violence from within its primary coercive instrument. The subsequent violent suppression ultimately reasserted and **strengthened the state's** authority through terror, while also revealing deep fissures in its control.",
    "1945-1954": "Based on the framework in *The Narrow Corridor*, the following trends and events in the Belgian Congo from 1945-1954 affected the balance of power between the colonial state and Congolese society.\n\n### Trends:\n\n*   **Post-War Economic Boom & Industrialization:** Driven by global demand for copper, cobalt, diamonds, and uranium, the colony's economy expanded significantly. This led to massive investment in mining and infrastructure.\n    *   **Effect:** Strengthened the state's fiscal capacity and administrative reach. It also inadvertently strengthened society by creating a large, concentrated urban proletariat and a new class of skilled workers and clerks.\n\n*   **Rapid Urbanization:** The economic boom pulled hundreds of thousands of Congolese from rural areas into new urban centers like Léopoldville (Kinshasa) and Élisabethville (Lubumbashi).\n    *   **Effect:** Weakened traditional, rural-based societal structures while strengthening new forms of societal power through urban ethnic associations (*associations ethniques*), social clubs, and shared worker experiences, creating a foundation for future mass politics.\n\n*   **Growth of the *Évolué* Class:** Belgian educational and administrative policies, though limited, created a small but growing class of educated and \"Westernized\" Congolese who worked as clerks, medical assistants, and junior administrators.\n    *   **Effect:** Strengthened society by creating a new elite with the intellectual tools and organizational skills to articulate grievances and demand political rights, forming the nucleus of the future nationalist movement.\n\n*   **Underground Proliferation of Kimbanguism:** Despite the Belgian state's official ban and the exile of its leader, Simon Kimbangu, this syncretic Christian church grew as a powerful, non-state network of social organization and identity.\n    *   **Effect:** Strengthened society by providing a potent, indigenous mass-mobilization network entirely outside of state control, demonstrating society's ability to organize in defiance of the colonial state.\n\n### Events:\n\n*   **Legalization of African Trade Unions (1946):** The colonial administration, under pressure internationally and seeking to manage labor, passed a decree permitting the formation of African trade unions, although they were kept under tight state supervision.\n    *   **Effect:** Strengthened society by granting a formal, legal channel for organization and collective bargaining, even if highly constrained. It created a new arena for leadership development and mobilization.\n\n*   **Launch of the Ten-Year Plan (*Plan Décennal*) (1949):** Belgium initiated a massive, state-directed development plan to expand infrastructure (roads, ports, hydroelectricity), public health, and education.\n    *   **Effect:** Massively strengthened the state by expanding its capacity, resources, and penetration into the daily lives of the Congolese. It was a top-down exercise of state power with no societal input.\n\n*   **First Municipal Elections (1952-1953):** In a very limited experiment, the Belgian administration allowed for the election of some African municipal councilors in major cities. The electorate was restricted to a small number of \"notables.\"\n    *   **Effect:** Strengthened society by introducing, for the first time, a formal (though severely limited) mechanism for political participation and accountability. It created a legitimate space for nascent political competition and organization.",
    "1955-1964": "Based on the framework in *The Narrow Corridor*, the period of 1955-1964 in the Congo represents a catastrophic failure to enter the corridor, moving from a \"Despotic Leviathan\" (the Belgian colonial state) to an \"Absent Leviathan\" (a collapsed state amid warring societal factions).\n\n### Trends:\n\n*   **The Rise of the *Évolué* Class and Urbanization:** A slow-moving demographic and social shift saw the growth of a Western-educated Congolese elite, primarily in cities like Léopoldville. This created a new social stratum with the skills and desire to organize politically.\n    *   **Effect:** Strengthened civil society by creating a leadership cadre for the independence movement, but this group was too small and disconnected from rural masses to build broad, durable state institutions later.\n*   **Politicization Along Ethnic and Regional Lines:** As Belgium loosened its grip in the late 1950s, political mobilization occurred not around national ideas but primarily through pre-existing ethnic and regional identities (e.g., ABAKO for the Bakongo, CONAKAT for Katanga).\n    *   **Effect:** Strengthened societal power at a sub-national level but deeply fragmented it, fatally weakening the new central state's ability to command national loyalty or govern effectively.\n*   **Economic Structure of Extraction:** The colonial economy was built entirely around extracting resources (copper, diamonds, rubber), with wealth and infrastructure concentrated in specific regions like Katanga and controlled by foreign corporations.\n    *   **Effect:** Structurally weakened the central state from its inception by creating powerful regions with the economic incentive and means to defy central control.\n\n### Events:\n\n*   **The Léopoldville Riots (January 1959):** An eruption of popular protest against the colonial regime that shocked Belgian authorities and forced them to dramatically accelerate the timeline for independence.\n    *   **Effect:** Demonstrated the new power of mobilized society and catastrophically weakened the legitimacy and control of the Belgian colonial state.\n*   **Independence (June 30, 1960):** The formal transfer of sovereignty. The new Congolese state inherited the bureaucratic structure of the Belgian one but without experienced personnel, legitimacy, or the loyalty of its own security forces.\n    *   **Effect:** Created a Congolese state in name, but one with virtually zero organic capacity. This event exposed the profound weakness of the new state.\n*   **The Mutiny of the *Force Publique* (July 5, 1960):** The army of the new state immediately mutinied against its white officers, shattering the government's monopoly on violence just five days after independence.\n    *   **Effect:** Annihilated the new state's coercive power, a foundational element of a Leviathan. This created a power vacuum and strengthened various societal factions (mutinous soldiers, secessionists) who could now operate with impunity.\n*   **The Secession of Katanga (July 11, 1960):** Backed by Belgian mining interests, the leader of the mineral-rich Katanga province, Moïse Tshombe, declared independence.\n    *   **Effect:** Radically weakened the central state by stripping it of its main source of revenue and territory, while powerfully strengthening a regional societal faction.\n*   **The Assassination of Patrice Lumumba (January 17, 1961):** The country's first democratically elected Prime Minister was deposed and murdered with the complicity of Congolese rivals, Belgian authorities, and the CIA.\n    *   **Effect:** Decapitated the central state's nationalist leadership, delegitimized it for a large portion of the population, and cemented the power of competing factions, ensuring the state remained weak and contested.",
    "1965-1974": "Based on Acemoğlu and Robinson's framework, the 1965-1974 period in the Congo (renamed Zaire in 1971) was characterized by the rapid construction of a \"Despotic Leviathan,\" where the state's power grew immensely by systematically dismantling and subjugating the power of society.\n\n### Trends:\n\n*   **Systematic Centralization of Power:** Mobutu Sese Seko progressively dismantled federalist structures, concentrating all political, administrative, and military authority in the capital and, ultimately, in himself. This was a slow-moving process of constitutional changes, appointments of loyalists, and administrative reforms.\n    *   **Effect:** Massively **strengthened the state** (specifically the executive branch) while **weakening society** by eliminating regional counterweights and autonomous centers of power.\n*   **The *Authenticité* Campaign:** A broad, state-driven ideological campaign launched in the early 1970s to purge colonial influences and create a unified \"Zairian\" identity. It dictated everything from personal names (Mobutu Sese Seko Kuku Ngbendu Wa Za Banga) to dress codes (banning Western suits).\n    *   **Effect:** **Strengthened the state** by creating a powerful ideological tool for social control and national unity centered on Mobutu. It **weakened society** by suppressing cultural diversity and forcing social norms to align with the regime's agenda, co-opting identity itself.\n*   **Development of a Kleptocratic Patronage System:** Fueled by high copper prices, Mobutu's regime institutionalized a system where loyalty was rewarded with access to state resources. Corruption became the operating system of the government.\n    *   **Effect:** This paradoxically **strengthened the regime's control** by ensuring the elite's dependence, but ultimately **weakened the state's institutional capacity** by replacing merit with loyalty. It simultaneously **weakened society** by siphoning off national wealth and destroying legitimate economic pathways.\n\n### Events:\n\n*   **Mobutu's Second Coup (November 24, 1965):** Mobutu, as head of the army, overthrew the civilian government, ending a period of political chaos. He initially promised to restore order and civilian rule.\n    *   **Effect:** Dramatically **strengthened the state** by establishing a single, undisputed center of authority. It **weakened society** by ending a turbulent but pluralistic political era and subverting the democratic process.\n*   **The Pentecost Hangings (June 2, 1966):** Four prominent political figures were publicly hanged in Kinshasa after being accused of plotting a coup. This was a brutal and highly visible act of political repression.\n    *   **Effect:** **Strengthened the state** by using terror to eliminate high-level opposition and create a climate of fear. It decisively **weakened society** by demonstrating the lethal consequences of challenging Mobutu's rule.\n*   **Creation of the Mouvement Populaire de la Révolution (MPR) (May 20, 1967):** Mobutu established the MPR, which was declared the nation's sole legal political party in 1970. Membership became obligatory for all citizens.\n    *   **Effect:** **Strengthened the state** by institutionalizing one-party rule and fusing the party with the state apparatus. It **weakened society** by formally annihilating political pluralism and forcing all social organizations (unions, youth groups) to be absorbed into party structures.\n*   **\"Zairianization\" Decrees (November 30, 1973):** Mobutu announced the nationalization of most foreign-owned businesses and farms, which were subsequently handed over to his cronies and political allies.\n    *   **Effect:** **Strengthened the state's** direct control over the economy and provided the assets to fuel its patronage system. It devastated civil **society** by disrupting the economy, eliminating an independent commercial class, and concentrating wealth in the hands of the politically connected elite.",
    "1975-1984": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Zaire (now DRC) from 1975-1984 that affected the balance of power between the state and society. This period saw Mobutu Sese Seko's despotic state consolidate its power while simultaneously hollowing itself out, leading to societal responses.\n\n### Trends:\n\n*   **The hollowing out of state capacity due to kleptocracy:** While Mobutu's coercive power was strong, the state's ability to provide public goods (healthcare, education, infrastructure) withered as revenues were systematically plundered for the benefit of the ruling elite. This slow decay turned state institutions into instruments of predation rather than governance.\n    *   **Effect:** **Weakened the state's** functional capacity and legitimacy, pushing it further into the \"Despotic Leviathan\" category where it was powerful but not beneficial to its citizens.\n*   **Growth of the informal economy (\"l'économie de la débrouillardise\" or \"Système D\"):** As the formal economy collapsed under the weight of corruption and mismanagement following the disastrous \"Zairianisation\" policy, the majority of the population retreated into informal, parallel economic systems to survive. This represented a mass, unorganized withdrawal from the official state.\n    *   **Effect:** **Weakened the state's** ability to tax and control the economy, while simultaneously building a resilient, but fragmented and apolitical, form of **societal power** based on survival.\n*   **The rise of the Catholic Church as a parallel social structure:** With the state's retreat from providing social services, the Catholic Church and its vast network of schools, hospitals, and charities became the primary provider for many citizens. It also became a key source of moral critique against the regime's corruption and abuses.\n    *   **Effect:** **Strengthened society** by providing an institutional backbone and an organized, legitimate voice of opposition, creating a powerful counterweight to the state.\n\n### Events:\n\n*   **The Shaba I (1977) and Shaba II (1978) invasions:** Invasions of the mineral-rich Shaba (Katanga) province by exiled rebels caused the Zairian army (FAZ) to collapse immediately. Mobutu's regime was saved only by direct military intervention from foreign powers (France, Belgium, Morocco).\n    *   **Effect:** Dramatically exposed the profound weakness and incompetence of **the state's** coercive apparatus, proving it was a \"paper tiger\" unable to defend its own territory without external help.\n*   **Imposition of IMF-monitored stabilization programs (beginning late 1970s):** Following a crash in copper prices and a severe debt crisis, Zaire was forced to accept economic oversight from the International Monetary Fund. These programs were consistently subverted by Mobutu's regime, but they represented a formal loss of economic sovereignty.\n    *   **Effect:** **Weakened the state's** autonomy by subjecting it to external control, though the regime's subversion of these programs reinforced its despotic, predatory nature.\n*   **Formation of the Union for Democracy and Social Progress (UDPS) (1982):** A group of 13 parliamentarians published an open letter (\"Lettre des 13 parlementaires\") criticizing Mobutu's rule and demanding democratic reforms. Their subsequent persecution and formation of the UDPS marked the birth of an organized, non-violent political opposition.\n    *   **Effect:** **Strengthened society** by creating the first formal, modern political organization dedicated to challenging the state's monopoly on power and demanding accountability, a crucial step in trying to \"shackle\" the Leviathan.",
    "1985-1994": "Based on Acemoğlu and Robinson's framework, the period 1985-1994 in Zaire (now DRC) was characterized by the dramatic weakening of a despotic state, creating a power vacuum rather than a transition into the \"narrow corridor.\" Society's power grew in opposition but was ultimately unable to effectively shackle or replace the crumbling state.\n\n### Trends:\n\n*   **Systemic Economic Decay and \"Kleptocracy\":** The long-term effects of Mobutu Sese Seko's institutionalized corruption, combined with collapsing copper and cobalt prices, eroded the state's revenue base. This was a slow-moving decay of state capacity.\n    *   **Effect:** **Weakened the state.** It lost the ability to pay soldiers and civil servants, deliver services, or maintain infrastructure, transforming it from a functional Despotic Leviathan into an increasingly hollow and ineffective one.\n\n*   **Erosion of Cold War Patronage:** As the Cold War wound down (c. 1989-1991), Mobutu's strategic value to the West (primarily the US and France) as an anti-communist bulwark evaporated. Foreign aid and military support, which had propped up the regime, were drastically reduced or made conditional on reform.\n    *   **Effect:** **Weakened the state.** The regime lost its primary external lifeline, accelerating its financial and coercive collapse.\n\n*   **Growth of Organized Civil Society:** In response to state predation and decay, a more coherent and powerful civil society emerged, heavily influenced by the Catholic Church, student groups, and nascent human rights organizations.\n    *   **Effect:** **Strengthened society.** These groups provided alternative social services and a platform for political opposition, creating a genuine counterweight to the state for the first time in decades.\n\n### Events:\n\n*   **Mobutu's April 24, 1990 Speech Announcing Multipartyism:** Forced by domestic and international pressure, Mobutu officially ended the one-party state.\n    *   **Effect:** **Weakened the state's formal power; Strengthened society.** This event cracked the facade of the Despotic Leviathan, legitimizing opposition (like the UDPS) and opening political space for society to mobilize openly.\n\n*   **Sovereign National Conference (Conférence Nationale Souveraine, 1991-1992):** A massive assembly of over 2,800 delegates from across society convened to chart a new political future, effectively creating a parallel source of legitimacy.\n    *   **Effect:** **Dramatically strengthened society; Weakened the state's legitimacy.** The conference exposed the regime's abuses and asserted society's authority to define the rules, a clear attempt to \"shackle the Leviathan.\" Though Mobutu ultimately outmaneuvered it, the event demonstrated society's newfound power.\n\n*   **Army Mutinies and \"Pillages\" of 1991 and 1993:** Unpaid soldiers of the Zairian Armed Forces (FAZ) rampaged through Kinshasa and other cities, looting businesses and homes.\n    *   **Effect:** **Dramatically weakened the state.** This showed a near-total collapse of the state’s monopoly on violence. Its own coercive apparatus turned predatory, signaling a definitive shift from a Despotic Leviathan to an Absent Leviathan in many areas.\n\n*   **Influx of Rwandan Refugees (mid-1994):** Following the Rwandan Genocide, over a million Hutu refugees, including armed *génocidaires* (the ex-FAR and *Interahamwe*), fled into eastern Zaire.\n    *   **Effect:** **Massively weakened the state.** The Zairian state was completely powerless to control its borders or the vast refugee camps, which became militarized city-states. This event ceded de facto sovereignty over a huge territory to non-state armed groups, accelerating the state's final collapse and setting the stage for the First Congo War.",
    "1995-2004": "Based on the framework in *The Narrow Corridor*, the period of 1995-2004 in the DRC was characterized by the catastrophic collapse of an already weak state (an \"Absent Leviathan\") and the simultaneous devastation and fragmentation of civil society, pushing the country far from the \"corridor.\"\n\n### Trends:\n\n*   **Systemic Plunder of Natural Resources:** The institutionalization of \"war economies,\" particularly in the east, by various armed factions, foreign armies, and corporations. This was a continuous process of asset stripping (coltan, diamonds, gold, etc.) that occurred throughout the wars.\n    *   **Effect:** Fundamentally **weakened the state** by destroying its potential revenue base and creating parallel power structures funded by resource extraction. It also **weakened society** by fueling conflict and atomizing communities around violent patronage networks.\n*   **Mass Displacement and Demographic Upheaval:** Beginning with the 1994 Rwandan refugee crisis in the Kivu provinces and massively escalating with the internal displacement of millions during the two Congo Wars.\n    *   **Effect:** Catastrophically **weakened both state and society**. It overwhelmed the state's nonexistent capacity for administration and service provision, while shattering communities, destroying social capital, and making broad-based civil organization nearly impossible.\n*   **Proliferation of Localized Militias (e.g., Mai-Mai):** As the state disappeared, communities organized their own self-defense groups. This was not a single event but a growing trend, especially in the eastern provinces.\n    *   **Effect:** This simultaneously **weakened the central state** by creating a multitude of challengers to its monopoly on violence, and represented a desperate, fragmented **strengthening of society's** capacity for self-organization in the face of existential threats. However, this form of societal power was localized and violent, hindering the formation of a cohesive national civil society.\n\n### Events:\n\n*   **The First Congo War (1996-1997):** A discrete military campaign where the AFDL, backed by Rwanda and Uganda, swept across the country, culminating in the flight of Mobutu Sese Seko.\n    *   **Effect:** Destroyed the old Zairian state apparatus, resulting in a total **weakening of the state**'s institutional structure. It created a power vacuum that the new regime struggled to fill, ultimately failing to build a capable state.\n*   **The Second Congo War (starting August 1998):** The invasion by Rwandan and Ugandan forces and their rebel proxies, which fractured the country into several warring zones.\n    *   **Effect:** Radically **weakened the state** by shattering its sovereignty and territorial integrity. It also **devastated society** through unprecedented levels of violence, death, and social breakdown, making it the deadliest conflict since WWII.\n*   **The Inter-Congolese Dialogue and Sun City Agreement (2002-2003):** The formal peace process that brought together the government, rebel movements, the political opposition, and civil society representatives.\n    *   **Effect:** Marked the first serious attempt to rebuild state institutions, thus initiating a long-term **strengthening of the state**. It also formally **strengthened civil society** by granting it an official role (*composante et entité*) in negotiating the country's political future, giving it unprecedented national legitimacy.",
    "2005-2014": "Based on Acemoğlu and Robinson's framework, here are major trends and events in the DRC from 2005-2014 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Persistent conflict and the proliferation of armed groups in the East:** A slow-moving reality for the entire period, this trend profoundly **weakened the state** by demonstrating its failure to establish a monopoly on violence. It created a \"corridor of anarchy\" in large territories where non-state actors, not the government, provided (predatory) governance.\n*   **The professionalization of civil society:** Fueled by international funding and attention after the war, a robust network of Congolese NGOs emerged, focused on human rights, election monitoring, and resource governance. This trend **strengthened society** by building its capacity to monitor, document, and challenge the state's actions and failures.\n*   **Expansion of mobile phone and internet penetration:** This gradual technological change **strengthened society** by dramatically lowering the cost of communication and organization. It enabled citizens and activists to more easily share information about government abuses, corruption, or election irregularities, making it harder for the state to control the narrative.\n*   **Centralization of state resources around the presidency:** Throughout his tenure, President Joseph Kabila consolidated economic and security power, often through large-scale mining deals (like with China) that bypassed formal state budgetary processes. This trend **strengthened the executive branch of the state** relative to other institutions but did so in a way that reduced accountability to society, moving it towards a \"Despotic Leviathan.\"\n\n### Events:\n\n*   **The 2006 Presidential and Legislative Elections:** As the DRC's first multi-party democratic elections in over 40 years, this event simultaneously **strengthened the state** by creating a new, legitimate constitutional order recognized internationally, and **strengthened society** by mobilizing millions of citizens and creating a powerful new expectation of democratic accountability.\n*   **The M23 Rebellion (2012-2013):** The initial success of this rebellion, including the capture of the major city of Goma, was a discrete event that starkly **weakened the state**, exposing the national army's incompetence and fragility. However, the eventual defeat of M23 with UN support ultimately **strengthened the state** by allowing it to reclaim sovereign territory and project a renewed sense of authority.\n*   **The 2011 Presidential Election:** The widespread and credible allegations of fraud that secured Kabila's second term severely damaged the democratic process. This event **weakened the state's** legitimacy and institutional credibility, while also **weakening society** by demonstrating the inefficacy of the ballot box as a tool for holding power accountable.\n*   **Passage of the U.S. Dodd-Frank Act (2010):** Section 1502 of this act, targeting conflict minerals, was an external event with a direct impact. It **strengthened a segment of civil society** (advocacy groups) by validating their campaign. However, the resulting de facto embargo on minerals from the East severely disrupted the local economy and **weakened the state's** capacity to govern the sector, inadvertently empowering smugglers and armed groups.",
    "2015-2024": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in the DRC from 2015-2024 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Persistent Conflict and State Absence in the East:** The ongoing failure of the Congolese state (FARDC) to establish a monopoly on violence in the Kivus and Ituri is a defining feature of an **Absent Leviathan**. This trend was exacerbated by the dramatic resurgence of the M23 rebellion from 2021.\n    *   **Effect:** Fundamentally **weakens the state** by demonstrating its lack of territorial control and capacity. It also **fragments society**, empowering non-state armed actors and displacing civilians, preventing the formation of a cohesive civil society capable of checking state power.\n*   **Growth of Organized, Non-Violent Civil Society Movements:** The continued activism of youth-led urban movements like LUCHA (Lutte pour le Changement) and Filimbi represents a slow-burning effort by society to build its own power. Using social media and non-violent protest, they consistently challenged the state on issues of democracy, corruption, and service delivery.\n    *   **Effect:** **Strengthens civil society** by developing organizational capacity and a culture of accountability independent of traditional political elites.\n*   **Elite Capture of a Rentier Economy:** The state's reliance on revenue from the mining sector (cobalt, copper) without developing broad-based taxation or public services reinforces its despotic character. Opaque deals and systemic corruption ensure that wealth benefits a small political elite rather than building institutional capacity.\n    *   **Effect:** **Strengthens the despotic power of state elites** while simultaneously **weakening the state's overall legitimacy and bureaucratic capacity**. It prevents the state from needing to form a social contract with its citizens.\n\n### Events:\n\n*   **The \"Glissement\" (Slippage) and Anti-Kabila Protests (2015-2018):** President Joseph Kabila’s refusal to step down at the end of his constitutional term in 2016 was a discrete political crisis. The state used violence, internet shutdowns, and arrests to suppress dissent. In response, civil society, led prominently by the Catholic Church (CENCO), organized mass protests to \"shackle\" this despotic move.\n    *   **Effect:** The state's repression **weakened society** through fear. However, the mass mobilization itself temporarily **strengthened society's** collective power and demonstrated its potential to hold the state accountable.\n*   **The 2018 Presidential Election and Tshisekedi-Kabila Accord:** The highly disputed election, widely believed to have been won by Martin Fayulu, resulted in a backroom deal that installed Félix Tshisekedi as president while Kabila's coalition retained control of parliament and key ministries.\n    *   **Effect:** **Weakened society** by subverting the democratic will and demobilizing the opposition. It also initially **weakened the formal power of the presidency** (part of the state) by creating a dysfunctional dual-power structure.\n*   **Tshisekedi's Consolidation of Power (2020-2021):** Tshisekedi systematically dismantled the Kabila coalition by creating a new parliamentary majority, the \"Union Sacrée.\" This series of political maneuvers recentralized executive authority.\n    *   **Effect:** **Strengthened the power of the state** by resolving the internal power struggle and consolidating control within the executive branch, enabling it to act more decisively (though not necessarily more accountably).\n*   **The December 2023 General Elections:** This event was characterized by widespread logistical failures, irregularities, and credible allegations of massive fraud, leading to Tshisekedi's re-election with a disputed landslide.\n    *   **Effect:** **Weakened the state's legitimacy** both domestically and internationally. While it demonstrated the state's capacity to impose its preferred outcome, it eroded society's faith in elections as a mechanism for change, potentially **weakening society's** engagement with formal democratic processes."
  },
  "score_prompt": {
    "1885-1894": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1885-1894. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nDemocratic Republic of the Congo during 1885-1894 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1895-1904": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1895-1904, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1885-1894, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1895-1904:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in the Congo Free State from 1895-1904 that affected the balance of power between the state and society. This period represents a classic example of a **Despotic Leviathan**, where the state's power grew immensely by systematically crushing and cannibalizing society.\n\n### Trends:\n\n*   **The intensification of the \"red rubber\" system:** Driven by the global rubber boom, the state transitioned from varied extraction to a monolithic system of forced labor based on rubber and ivory quotas. This institutional trend massively **strengthened the state's** coercive and extractive capacity. It simultaneously **weakened society** by destroying traditional economies, forcing men into the forests for long periods, and creating a culture of terror that shattered social cohesion.\n*   **Systematic demographic collapse:** The violence, famine, and disease resulting directly from the forced labor regime caused a catastrophic decline in population. This slow-moving trend **severely weakened society** by eliminating its most basic component—people—thereby destroying its ability to organize, resist, or maintain cultural and political institutions.\n*   **The co-optation and destruction of traditional political structures:** The Congo Free State systematically replaced the authority of local chiefs and leaders with its own. Chiefs were either eliminated or transformed into state functionaries responsible for enforcing labor quotas. This institutional trend **weakened society** by removing its indigenous leadership and avenues for collective action, while **strengthening the state's** administrative reach and control at the village level.\n\n### Events:\n\n*   **The Batetela Mutinies (1895, 1897, 1900):** These large-scale, violent uprisings by soldiers within the state's own coercive army, the *Force Publique*, were the most significant internal challenges to its authority. The mutinies temporarily **weakened the state** by disrupting its control over vast territories. However, their brutal suppression ultimately **strengthened the state** by reinforcing its monopoly on violence and leading to a more ruthless and loyal military organization.\n*   **The founding of the Abir and Anversoise concession companies (1892, effective through this period):** The state's decree to grant these companies vast territories with absolute power to exploit inhabitants was a pivotal event. It essentially privatized and intensified state despotism. This **strengthened the (extended) state** by creating powerful corporate allies in extraction, while drastically **weakening society** by subjecting it to an even more localized and unaccountable form of coercive rule.\n*   **The commissioning of the Casement Report (1903) and the founding of the Congo Reform Association (1904):** These linked events marked the beginning of a powerful international response. Roger Casement's official investigation provided undeniable evidence of atrocities. This **strengthened a global civil society** network focused on the Congo. While it did not immediately reduce the state's coercive power on the ground, it began a process that would fatally **weaken the state's** international legitimacy, a crucial pillar of its existence.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1895-1904\n- state_power (float, 0-10): absolute state power at the end of 1895-1904\n- society_change (float): society_power change vs. 1885-1894\n- state_change (float): state_power change vs. 1885-1894\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1905-1914": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1905-1914, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1895-1904, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1905-1914:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in the Congo from 1905-1914 that affected the balance of power between the state and society.\n\nDuring this period, the Congo remained firmly in the \"Despotic Leviathan\" category, where a powerful state dominates a weak and shackled society. The key shift was not a move into the \"narrow corridor\" but a transformation of the Leviathan from a personal, brutally extractive enterprise into a more institutionalized, bureaucratic colonial state.\n\n### Trends:\n\n*   **Shift from \"Red Rubber\" to a Mineral/Plantation Economy:** The decline of the wild rubber trade (due to over-harvesting and falling prices) and the rise of industrial mining (especially copper by the Union Minière du Haut-Katanga) and large-scale plantations created a new economic foundation.\n    *   **Effect:** **Strengthened the state** by providing a more sustainable and predictable tax base and deepening its partnership with large corporations. It further **weakened society** by continuing land expropriation and entrenching a system of low-wage, often coerced, labor for new industrial and agricultural enterprises.\n*   **Systematization of State Administration:** The ad-hoc, purely profit-driven administration of King Leopold II’s Congo Free State was gradually replaced by a formal Belgian colonial bureaucracy with a defined hierarchy, budget, and legal code.\n    *   **Effect:** **Strengthened the state** by making its power more rational, pervasive, and efficient. While this ended the era of arbitrary mass atrocities, it replaced it with systematic domination, **weakening society** by making state control over taxation, law, and labor more difficult to evade.\n*   **Subjugation of Traditional Authorities:** The Belgian colonial administration continued and formalized the practice of co-opting or deposing traditional chiefs, turning them into salaried, low-level state functionaries (*chefs médaillés*) responsible for tax collection and labor recruitment.\n    *   **Effect:** **Strengthened the state** by extending its administrative reach to the village level. It simultaneously **weakened society** by stripping indigenous political structures of their legitimacy and autonomy, leaving communities with no authentic representation.\n\n### Events:\n\n*   **The Commission of Inquiry Report (1905):** An international commission appointed by King Leopold II, under immense public pressure, published a report confirming the widespread atrocities of the rubber system.\n    *   **Effect:** **Weakened the existing Leopoldian state** by destroying its international legitimacy and making its continuation untenable. It did not directly empower Congolese society, but its findings were a catalyst for the state's eventual transfer to Belgium.\n*   **Founding of Union Minière du Haut-Katanga (UMHK) (1906):** The creation of this massive mining consortium signaled the formal start of the industrial-scale exploitation of the Congo's vast mineral wealth in the Katanga region.\n    *   **Effect:** **Vastly strengthened the state** by creating a powerful corporate ally and a future engine of colonial revenue that would fund the administration for decades. It **weakened society** by initiating massive land alienation and creating a huge demand for Congolese labor under harsh conditions.\n*   **Annexation by Belgium and the Colonial Charter (1908):** The Belgian Parliament voted to annex the Congo Free State, officially creating the Belgian Congo. The accompanying Colonial Charter established the legal framework for the new colony.\n    *   **Effect:** **Fundamentally strengthened and restructured the state**, giving it the full backing and resources of a European nation-state. The Charter **weakened society** by legally formalizing its subjugation, denying Congolese people political rights, representation, and sovereignty over their land.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1905-1914\n- state_power (float, 0-10): absolute state power at the end of 1905-1914\n- society_change (float): society_power change vs. 1895-1904\n- state_change (float): state_power change vs. 1895-1904\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1915-1924": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1915-1924, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1905-1914, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1915-1924:\nBased on Acemoğlu and Robinson's framework, the period of 1915-1924 in the Belgian Congo was characterized by the construction of a powerful, extractive colonial state (a \"Despotic Leviathan\") and the simultaneous suppression and reshaping of indigenous society.\n\n### Trends:\n\n*   **Systematic Consolidation of the Colonial Administration:** Following the 1908 takeover from King Leopold II, Belgium spent this period building a professional, hierarchical bureaucracy. This involved creating provinces and districts, establishing a dual legal system (one for Europeans, one for Congolese), and expanding the reach of territorial administrators to enforce taxation and labor demands.\n    *   **Effect:** Massively **strengthened the state's** capacity to control territory and extract resources, while **weakening society** by dismantling or co-opting traditional political structures.\n\n*   **Shift to a Corporate Concession Economy:** The \"red rubber\" system of the Congo Free State was replaced by a more structured model based on large European concessionary companies, primarily in mining (e.g., Union Minière du Haut-Katanga) and plantation agriculture (e.g., Huileries du Congo Belge). This created an enormous, unceasing demand for forced and low-wage labor.\n    *   **Effect:** **Strengthened the state** by providing a massive tax base and aligning state interests with powerful corporations. It profoundly **weakened society** by dislocating populations through forced labor migration, disrupting subsistence agriculture, and creating a dependent wage-labor class.\n\n*   **Expansion of Christian Missions:** Catholic and Protestant missions operated as key partners of the colonial state, establishing widespread networks of schools and clinics. They created a new, literate class of clerks and catechists (*évolués*) who could serve in the lower ranks of the administration and economy.\n    *   **Effect:** Dually **strengthened the state** by providing a compliant local workforce and pacifying populations, but also **strengthened a new segment of society** (*évolués*) that would, decades later, form the basis of an independence movement. In this period, however, the primary effect was state consolidation.\n\n### Events:\n\n*   **The East African Campaign of World War I (1916-1918):** The Belgian Congo was used as a base to attack German East Africa. The colonial army, the *Force Publique*, conscripted tens of thousands of Congolese men as soldiers and porters (*portage*). The colonial economy was mobilized to support the war effort, with heavy requisitions of food and resources.\n    *   **Effect:** Dramatically **strengthened the state** by proving its military capacity and its ability to mobilize the entire colony's human and economic resources for a specific goal. It severely **weakened society** through deadly forced conscription and devastating resource extraction.\n\n*   **The Rise of the Kimbanguist Movement (Began 1921):** The prophet Simon Kimbangu initiated a massive, independent Christian revival movement in the Lower Congo. It spread rapidly, creating an autonomous social and religious network outside the control of the state or European missions. The Belgian administration viewed it as a dangerous, anti-colonial threat.\n    *   **Effect:** A powerful and sudden **strengthening of society** through the creation of a large-scale, indigenous organization that commanded immense popular loyalty. This prompted a swift and brutal reaction from the state, which crushed the movement and arrested Kimbangu in late 1921, demonstrating the state's ultimate dominance.\n\n*   **Post-WWI Commodity Boom (Early 1920s):** Global demand for copper, palm oil, and cotton surged after the war. In response, the colonial state and its corporate partners drastically intensified labor recruitment, often using brutal coercion, to maximize production in the mines of Katanga and on plantations.\n    *   **Effect:** **Strengthened the state** by flooding its coffers with revenue. It further **weakened society** by subjecting it to one of the most intense and violent labor extraction campaigns of the colonial era.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n1905-1914: <0.8, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1915-1924\n- state_power (float, 0-10): absolute state power at the end of 1915-1924\n- society_change (float): society_power change vs. 1905-1914\n- state_change (float): state_power change vs. 1905-1914\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1925-1934": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1925-1934, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1915-1924, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1925-1934:\nBased on the framework of Acemoğlu and Robinson, the Belgian Congo of this era represents a \"Despotic Leviathan,\" where the state grew immensely powerful without a corresponding growth in the power of society, leading to domination and extraction rather than liberty.\n\n### Trends:\n\n*   **Systematization of Indirect Rule:** The colonial administration consolidated its control by formalizing the system of chiefdoms (*chefferies*). Traditional leaders were co-opted into the state bureaucracy, becoming salaried agents responsible for tax collection, labor recruitment, and enforcing colonial edicts. This was a slow, institutional trend that hollowed out traditional authority.\n    *   **Effect:** Strengthened the state's administrative reach into rural areas; weakened autonomous societal power by transforming traditional leaders into state functionaries.\n*   **Expansion of the Concessionary Mining Economy:** The 1920s saw a massive boom in copper and diamond extraction, primarily by the state-backed monopoly Union Minière du Haut-Katanga. This created a vast industrial infrastructure and a revenue stream that made the colonial state financially powerful and independent of the Congolese populace.\n    *   **Effect:** Massively strengthened the state's extractive and coercive capacity.\n*   **Proletarianization and Urbanization:** The growth of mines and plantations fueled the creation of a new class of Congolese wage laborers, severing their ties to village life and traditional social structures. This demographic shift created new urban centers like Elisabethville (Lubumbashi).\n    *   **Effect:** Weakened traditional, rural-based societal structures; created the conditions for new, urban-based societal organizations, though these were heavily suppressed by the state.\n\n### Events:\n\n*   **Onset of the Great Depression (from 1929):** The global economic collapse caused commodity prices (especially copper and palm oil) to plummet. The colonial state and its partner companies responded with mass layoffs, severe wage cuts, and a drastic increase in forced crop cultivation and taxation on the rural population to compensate for lost revenue.\n    *   **Effect:** Weakened the state’s financial base but triggered a brutal assertion of its extractive power over society, which was severely impoverished.\n*   **The Pende Revolt (1931):** Triggered directly by the harsh economic conditions of the Depression and the brutal methods of tax and labor collection by the Huileries du Congo Belge company, the Pende people rose up against the colonial authorities. The state responded by deploying the *Force Publique*, which ruthlessly suppressed the revolt, killing hundreds.\n    *   **Effect:** A clear demonstration of the state using its overwhelming coercive power to crush an organized expression of societal resistance, thereby weakening society through violence and intimidation.\n*   **Systematic Suppression of Kimbanguism:** Throughout this period, the colonial state intensified its persecution of the followers of Simon Kimbangu, whose Christian prophetic movement was viewed as a dangerous, anti-colonial societal force. Adherents were arrested and deported to remote labor camps.\n    *   **Effect:** A sustained campaign by the state to weaken and dismantle a powerful, independent, and popular societal organization that it could not control.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n1905-1914: <0.8, 7.0>\n1915-1924: <1.2, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1925-1934\n- state_power (float, 0-10): absolute state power at the end of 1925-1934\n- society_change (float): society_power change vs. 1915-1924\n- state_change (float): state_power change vs. 1915-1924\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1935-1944": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1935-1944, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1925-1934, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1935-1944:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in the Belgian Congo from 1935-1944 that affected the power of the state and civil society.\n\nDuring this period, the Belgian Congo operated as a \"Despotic Leviathan,\" where a powerful, extractive colonial state dominated a deliberately fragmented and weakened civil society. The events and trends of this era, particularly World War II, largely reinforced this dynamic.\n\n### Trends:\n\n*   **Intensification of the \"War Effort\" (L'effort de guerre), 1940-1944:** Following Belgium's occupation by Germany, the colonial state reoriented the entire economy to supply the Allies with strategic raw materials like rubber, copper, and uranium. This slow-moving, all-encompassing trend involved production quotas, price controls, and the systematic mobilization of labor.\n    *   **Effect:** Massively **strengthened the state's** coercive and extractive capacity. It **weakened society** by subjecting it to brutal forced labor, forced cultivation, and repressive measures to meet production targets, leaving little room for autonomous social organization.\n*   **Forced Urbanization and Proletarianization:** The war effort's demand for labor fueled a significant, often forced, migration of Congolese to mining centers (like those in Katanga) and cities (like Léopoldville). This created a new, concentrated urban working class detached from traditional rural social structures.\n    *   **Effect:** Superficially **strengthened the state's** direct control over a larger workforce. Simultaneously, it **weakened traditional society** while creating new, nascent urban social formations that, while heavily suppressed in this period, laid the long-term groundwork for future organized labor and political consciousness.\n*   **Expansion of State-Missionary Alliance in Education and Health:** The colonial state continued to delegate basic social services to Catholic and Protestant missions. This system produced a small class of literate Congolese clerks and auxiliaries (*évolués*) but was designed to limit advanced education and political aspiration.\n    *   **Effect:** **Strengthened the state** by providing a low-cost administrative apparatus and a means of social control. It created a small, educated layer within **society**, but one that was \"caged\" and co-opted by the state, limiting its ability to act as an independent force during this period.\n\n### Events:\n\n*   **German Invasion of Belgium (May 1940):** This discrete event severed the colony's direct link to the occupied metropole and placed it under the authority of the Belgian government-in-exile. The Congo became a primary economic and strategic asset for the Allied war effort.\n    *   **Effect:** Dramatically **strengthened the colonial state** on the ground, granting its administrators in Africa greater autonomy and an urgent new mandate to extract resources at any cost, free from metropolitan oversight.\n*   **Suppression of the Kitawala Uprising in Katanga (1941):** The Kitawala religious movement, which preached the imminent end of white rule, gained significant traction. The colonial administration responded with mass arrests, executions, and the forced relocation of thousands of followers to detention camps.\n    *   **Effect:** The uprising itself represented a strengthening of societal resistance. However, its brutal and effective suppression showcased the overwhelming coercive power of the **state** and served to **weaken and intimidate civil society** by demonstrating the deadly cost of organized opposition.\n*   **The Luluabourg Mutiny (February 1944):** Soldiers of the colonial army, the *Force Publique*, mutinied in the garrison at Luluabourg (now Kananga) over poor pay, abusive working conditions, and racial discrimination. The mutiny was violently crushed by loyalist troops.\n    *   **Effect:** The mutiny briefly **weakened the state** by challenging its monopoly on violence from within its primary coercive instrument. The subsequent violent suppression ultimately reasserted and **strengthened the state's** authority through terror, while also revealing deep fissures in its control.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n1905-1914: <0.8, 7.0>\n1915-1924: <1.2, 8.2>\n1925-1934: <0.8, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1935-1944\n- state_power (float, 0-10): absolute state power at the end of 1935-1944\n- society_change (float): society_power change vs. 1925-1934\n- state_change (float): state_power change vs. 1925-1934\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1945-1954": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1945-1954, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1935-1944, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1945-1954:\nBased on the framework in *The Narrow Corridor*, the following trends and events in the Belgian Congo from 1945-1954 affected the balance of power between the colonial state and Congolese society.\n\n### Trends:\n\n*   **Post-War Economic Boom & Industrialization:** Driven by global demand for copper, cobalt, diamonds, and uranium, the colony's economy expanded significantly. This led to massive investment in mining and infrastructure.\n    *   **Effect:** Strengthened the state's fiscal capacity and administrative reach. It also inadvertently strengthened society by creating a large, concentrated urban proletariat and a new class of skilled workers and clerks.\n\n*   **Rapid Urbanization:** The economic boom pulled hundreds of thousands of Congolese from rural areas into new urban centers like Léopoldville (Kinshasa) and Élisabethville (Lubumbashi).\n    *   **Effect:** Weakened traditional, rural-based societal structures while strengthening new forms of societal power through urban ethnic associations (*associations ethniques*), social clubs, and shared worker experiences, creating a foundation for future mass politics.\n\n*   **Growth of the *Évolué* Class:** Belgian educational and administrative policies, though limited, created a small but growing class of educated and \"Westernized\" Congolese who worked as clerks, medical assistants, and junior administrators.\n    *   **Effect:** Strengthened society by creating a new elite with the intellectual tools and organizational skills to articulate grievances and demand political rights, forming the nucleus of the future nationalist movement.\n\n*   **Underground Proliferation of Kimbanguism:** Despite the Belgian state's official ban and the exile of its leader, Simon Kimbangu, this syncretic Christian church grew as a powerful, non-state network of social organization and identity.\n    *   **Effect:** Strengthened society by providing a potent, indigenous mass-mobilization network entirely outside of state control, demonstrating society's ability to organize in defiance of the colonial state.\n\n### Events:\n\n*   **Legalization of African Trade Unions (1946):** The colonial administration, under pressure internationally and seeking to manage labor, passed a decree permitting the formation of African trade unions, although they were kept under tight state supervision.\n    *   **Effect:** Strengthened society by granting a formal, legal channel for organization and collective bargaining, even if highly constrained. It created a new arena for leadership development and mobilization.\n\n*   **Launch of the Ten-Year Plan (*Plan Décennal*) (1949):** Belgium initiated a massive, state-directed development plan to expand infrastructure (roads, ports, hydroelectricity), public health, and education.\n    *   **Effect:** Massively strengthened the state by expanding its capacity, resources, and penetration into the daily lives of the Congolese. It was a top-down exercise of state power with no societal input.\n\n*   **First Municipal Elections (1952-1953):** In a very limited experiment, the Belgian administration allowed for the election of some African municipal councilors in major cities. The electorate was restricted to a small number of \"notables.\"\n    *   **Effect:** Strengthened society by introducing, for the first time, a formal (though severely limited) mechanism for political participation and accountability. It created a legitimate space for nascent political competition and organization.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n1905-1914: <0.8, 7.0>\n1915-1924: <1.2, 8.2>\n1925-1934: <0.8, 8.5>\n1935-1944: <0.6, 9.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1945-1954\n- state_power (float, 0-10): absolute state power at the end of 1945-1954\n- society_change (float): society_power change vs. 1935-1944\n- state_change (float): state_power change vs. 1935-1944\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1955-1964": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1955-1964, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1945-1954, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1955-1964:\nBased on the framework in *The Narrow Corridor*, the period of 1955-1964 in the Congo represents a catastrophic failure to enter the corridor, moving from a \"Despotic Leviathan\" (the Belgian colonial state) to an \"Absent Leviathan\" (a collapsed state amid warring societal factions).\n\n### Trends:\n\n*   **The Rise of the *Évolué* Class and Urbanization:** A slow-moving demographic and social shift saw the growth of a Western-educated Congolese elite, primarily in cities like Léopoldville. This created a new social stratum with the skills and desire to organize politically.\n    *   **Effect:** Strengthened civil society by creating a leadership cadre for the independence movement, but this group was too small and disconnected from rural masses to build broad, durable state institutions later.\n*   **Politicization Along Ethnic and Regional Lines:** As Belgium loosened its grip in the late 1950s, political mobilization occurred not around national ideas but primarily through pre-existing ethnic and regional identities (e.g., ABAKO for the Bakongo, CONAKAT for Katanga).\n    *   **Effect:** Strengthened societal power at a sub-national level but deeply fragmented it, fatally weakening the new central state's ability to command national loyalty or govern effectively.\n*   **Economic Structure of Extraction:** The colonial economy was built entirely around extracting resources (copper, diamonds, rubber), with wealth and infrastructure concentrated in specific regions like Katanga and controlled by foreign corporations.\n    *   **Effect:** Structurally weakened the central state from its inception by creating powerful regions with the economic incentive and means to defy central control.\n\n### Events:\n\n*   **The Léopoldville Riots (January 1959):** An eruption of popular protest against the colonial regime that shocked Belgian authorities and forced them to dramatically accelerate the timeline for independence.\n    *   **Effect:** Demonstrated the new power of mobilized society and catastrophically weakened the legitimacy and control of the Belgian colonial state.\n*   **Independence (June 30, 1960):** The formal transfer of sovereignty. The new Congolese state inherited the bureaucratic structure of the Belgian one but without experienced personnel, legitimacy, or the loyalty of its own security forces.\n    *   **Effect:** Created a Congolese state in name, but one with virtually zero organic capacity. This event exposed the profound weakness of the new state.\n*   **The Mutiny of the *Force Publique* (July 5, 1960):** The army of the new state immediately mutinied against its white officers, shattering the government's monopoly on violence just five days after independence.\n    *   **Effect:** Annihilated the new state's coercive power, a foundational element of a Leviathan. This created a power vacuum and strengthened various societal factions (mutinous soldiers, secessionists) who could now operate with impunity.\n*   **The Secession of Katanga (July 11, 1960):** Backed by Belgian mining interests, the leader of the mineral-rich Katanga province, Moïse Tshombe, declared independence.\n    *   **Effect:** Radically weakened the central state by stripping it of its main source of revenue and territory, while powerfully strengthening a regional societal faction.\n*   **The Assassination of Patrice Lumumba (January 17, 1961):** The country's first democratically elected Prime Minister was deposed and murdered with the complicity of Congolese rivals, Belgian authorities, and the CIA.\n    *   **Effect:** Decapitated the central state's nationalist leadership, delegitimized it for a large portion of the population, and cemented the power of competing factions, ensuring the state remained weak and contested.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n1905-1914: <0.8, 7.0>\n1915-1924: <1.2, 8.2>\n1925-1934: <0.8, 8.5>\n1935-1944: <0.6, 9.2>\n1945-1954: <3.0, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1955-1964\n- state_power (float, 0-10): absolute state power at the end of 1955-1964\n- society_change (float): society_power change vs. 1945-1954\n- state_change (float): state_power change vs. 1945-1954\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1965-1974": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1965-1974, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1955-1964, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1965-1974:\nBased on Acemoğlu and Robinson's framework, the 1965-1974 period in the Congo (renamed Zaire in 1971) was characterized by the rapid construction of a \"Despotic Leviathan,\" where the state's power grew immensely by systematically dismantling and subjugating the power of society.\n\n### Trends:\n\n*   **Systematic Centralization of Power:** Mobutu Sese Seko progressively dismantled federalist structures, concentrating all political, administrative, and military authority in the capital and, ultimately, in himself. This was a slow-moving process of constitutional changes, appointments of loyalists, and administrative reforms.\n    *   **Effect:** Massively **strengthened the state** (specifically the executive branch) while **weakening society** by eliminating regional counterweights and autonomous centers of power.\n*   **The *Authenticité* Campaign:** A broad, state-driven ideological campaign launched in the early 1970s to purge colonial influences and create a unified \"Zairian\" identity. It dictated everything from personal names (Mobutu Sese Seko Kuku Ngbendu Wa Za Banga) to dress codes (banning Western suits).\n    *   **Effect:** **Strengthened the state** by creating a powerful ideological tool for social control and national unity centered on Mobutu. It **weakened society** by suppressing cultural diversity and forcing social norms to align with the regime's agenda, co-opting identity itself.\n*   **Development of a Kleptocratic Patronage System:** Fueled by high copper prices, Mobutu's regime institutionalized a system where loyalty was rewarded with access to state resources. Corruption became the operating system of the government.\n    *   **Effect:** This paradoxically **strengthened the regime's control** by ensuring the elite's dependence, but ultimately **weakened the state's institutional capacity** by replacing merit with loyalty. It simultaneously **weakened society** by siphoning off national wealth and destroying legitimate economic pathways.\n\n### Events:\n\n*   **Mobutu's Second Coup (November 24, 1965):** Mobutu, as head of the army, overthrew the civilian government, ending a period of political chaos. He initially promised to restore order and civilian rule.\n    *   **Effect:** Dramatically **strengthened the state** by establishing a single, undisputed center of authority. It **weakened society** by ending a turbulent but pluralistic political era and subverting the democratic process.\n*   **The Pentecost Hangings (June 2, 1966):** Four prominent political figures were publicly hanged in Kinshasa after being accused of plotting a coup. This was a brutal and highly visible act of political repression.\n    *   **Effect:** **Strengthened the state** by using terror to eliminate high-level opposition and create a climate of fear. It decisively **weakened society** by demonstrating the lethal consequences of challenging Mobutu's rule.\n*   **Creation of the Mouvement Populaire de la Révolution (MPR) (May 20, 1967):** Mobutu established the MPR, which was declared the nation's sole legal political party in 1970. Membership became obligatory for all citizens.\n    *   **Effect:** **Strengthened the state** by institutionalizing one-party rule and fusing the party with the state apparatus. It **weakened society** by formally annihilating political pluralism and forcing all social organizations (unions, youth groups) to be absorbed into party structures.\n*   **\"Zairianization\" Decrees (November 30, 1973):** Mobutu announced the nationalization of most foreign-owned businesses and farms, which were subsequently handed over to his cronies and political allies.\n    *   **Effect:** **Strengthened the state's** direct control over the economy and provided the assets to fuel its patronage system. It devastated civil **society** by disrupting the economy, eliminating an independent commercial class, and concentrating wealth in the hands of the politically connected elite.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n1905-1914: <0.8, 7.0>\n1915-1924: <1.2, 8.2>\n1925-1934: <0.8, 8.5>\n1935-1944: <0.6, 9.2>\n1945-1954: <3.0, 9.5>\n1955-1964: <6.0, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1965-1974\n- state_power (float, 0-10): absolute state power at the end of 1965-1974\n- society_change (float): society_power change vs. 1955-1964\n- state_change (float): state_power change vs. 1955-1964\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1975-1984": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1975-1984, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1965-1974, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1975-1984:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Zaire (now DRC) from 1975-1984 that affected the balance of power between the state and society. This period saw Mobutu Sese Seko's despotic state consolidate its power while simultaneously hollowing itself out, leading to societal responses.\n\n### Trends:\n\n*   **The hollowing out of state capacity due to kleptocracy:** While Mobutu's coercive power was strong, the state's ability to provide public goods (healthcare, education, infrastructure) withered as revenues were systematically plundered for the benefit of the ruling elite. This slow decay turned state institutions into instruments of predation rather than governance.\n    *   **Effect:** **Weakened the state's** functional capacity and legitimacy, pushing it further into the \"Despotic Leviathan\" category where it was powerful but not beneficial to its citizens.\n*   **Growth of the informal economy (\"l'économie de la débrouillardise\" or \"Système D\"):** As the formal economy collapsed under the weight of corruption and mismanagement following the disastrous \"Zairianisation\" policy, the majority of the population retreated into informal, parallel economic systems to survive. This represented a mass, unorganized withdrawal from the official state.\n    *   **Effect:** **Weakened the state's** ability to tax and control the economy, while simultaneously building a resilient, but fragmented and apolitical, form of **societal power** based on survival.\n*   **The rise of the Catholic Church as a parallel social structure:** With the state's retreat from providing social services, the Catholic Church and its vast network of schools, hospitals, and charities became the primary provider for many citizens. It also became a key source of moral critique against the regime's corruption and abuses.\n    *   **Effect:** **Strengthened society** by providing an institutional backbone and an organized, legitimate voice of opposition, creating a powerful counterweight to the state.\n\n### Events:\n\n*   **The Shaba I (1977) and Shaba II (1978) invasions:** Invasions of the mineral-rich Shaba (Katanga) province by exiled rebels caused the Zairian army (FAZ) to collapse immediately. Mobutu's regime was saved only by direct military intervention from foreign powers (France, Belgium, Morocco).\n    *   **Effect:** Dramatically exposed the profound weakness and incompetence of **the state's** coercive apparatus, proving it was a \"paper tiger\" unable to defend its own territory without external help.\n*   **Imposition of IMF-monitored stabilization programs (beginning late 1970s):** Following a crash in copper prices and a severe debt crisis, Zaire was forced to accept economic oversight from the International Monetary Fund. These programs were consistently subverted by Mobutu's regime, but they represented a formal loss of economic sovereignty.\n    *   **Effect:** **Weakened the state's** autonomy by subjecting it to external control, though the regime's subversion of these programs reinforced its despotic, predatory nature.\n*   **Formation of the Union for Democracy and Social Progress (UDPS) (1982):** A group of 13 parliamentarians published an open letter (\"Lettre des 13 parlementaires\") criticizing Mobutu's rule and demanding democratic reforms. Their subsequent persecution and formation of the UDPS marked the birth of an organized, non-violent political opposition.\n    *   **Effect:** **Strengthened society** by creating the first formal, modern political organization dedicated to challenging the state's monopoly on power and demanding accountability, a crucial step in trying to \"shackle\" the Leviathan.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n1905-1914: <0.8, 7.0>\n1915-1924: <1.2, 8.2>\n1925-1934: <0.8, 8.5>\n1935-1944: <0.6, 9.2>\n1945-1954: <3.0, 9.5>\n1955-1964: <6.0, 1.5>\n1965-1974: <1.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1975-1984\n- state_power (float, 0-10): absolute state power at the end of 1975-1984\n- society_change (float): society_power change vs. 1965-1974\n- state_change (float): state_power change vs. 1965-1974\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1985-1994": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1985-1994, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1975-1984, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1985-1994:\nBased on Acemoğlu and Robinson's framework, the period 1985-1994 in Zaire (now DRC) was characterized by the dramatic weakening of a despotic state, creating a power vacuum rather than a transition into the \"narrow corridor.\" Society's power grew in opposition but was ultimately unable to effectively shackle or replace the crumbling state.\n\n### Trends:\n\n*   **Systemic Economic Decay and \"Kleptocracy\":** The long-term effects of Mobutu Sese Seko's institutionalized corruption, combined with collapsing copper and cobalt prices, eroded the state's revenue base. This was a slow-moving decay of state capacity.\n    *   **Effect:** **Weakened the state.** It lost the ability to pay soldiers and civil servants, deliver services, or maintain infrastructure, transforming it from a functional Despotic Leviathan into an increasingly hollow and ineffective one.\n\n*   **Erosion of Cold War Patronage:** As the Cold War wound down (c. 1989-1991), Mobutu's strategic value to the West (primarily the US and France) as an anti-communist bulwark evaporated. Foreign aid and military support, which had propped up the regime, were drastically reduced or made conditional on reform.\n    *   **Effect:** **Weakened the state.** The regime lost its primary external lifeline, accelerating its financial and coercive collapse.\n\n*   **Growth of Organized Civil Society:** In response to state predation and decay, a more coherent and powerful civil society emerged, heavily influenced by the Catholic Church, student groups, and nascent human rights organizations.\n    *   **Effect:** **Strengthened society.** These groups provided alternative social services and a platform for political opposition, creating a genuine counterweight to the state for the first time in decades.\n\n### Events:\n\n*   **Mobutu's April 24, 1990 Speech Announcing Multipartyism:** Forced by domestic and international pressure, Mobutu officially ended the one-party state.\n    *   **Effect:** **Weakened the state's formal power; Strengthened society.** This event cracked the facade of the Despotic Leviathan, legitimizing opposition (like the UDPS) and opening political space for society to mobilize openly.\n\n*   **Sovereign National Conference (Conférence Nationale Souveraine, 1991-1992):** A massive assembly of over 2,800 delegates from across society convened to chart a new political future, effectively creating a parallel source of legitimacy.\n    *   **Effect:** **Dramatically strengthened society; Weakened the state's legitimacy.** The conference exposed the regime's abuses and asserted society's authority to define the rules, a clear attempt to \"shackle the Leviathan.\" Though Mobutu ultimately outmaneuvered it, the event demonstrated society's newfound power.\n\n*   **Army Mutinies and \"Pillages\" of 1991 and 1993:** Unpaid soldiers of the Zairian Armed Forces (FAZ) rampaged through Kinshasa and other cities, looting businesses and homes.\n    *   **Effect:** **Dramatically weakened the state.** This showed a near-total collapse of the state’s monopoly on violence. Its own coercive apparatus turned predatory, signaling a definitive shift from a Despotic Leviathan to an Absent Leviathan in many areas.\n\n*   **Influx of Rwandan Refugees (mid-1994):** Following the Rwandan Genocide, over a million Hutu refugees, including armed *génocidaires* (the ex-FAR and *Interahamwe*), fled into eastern Zaire.\n    *   **Effect:** **Massively weakened the state.** The Zairian state was completely powerless to control its borders or the vast refugee camps, which became militarized city-states. This event ceded de facto sovereignty over a huge territory to non-state armed groups, accelerating the state's final collapse and setting the stage for the First Congo War.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n1905-1914: <0.8, 7.0>\n1915-1924: <1.2, 8.2>\n1925-1934: <0.8, 8.5>\n1935-1944: <0.6, 9.2>\n1945-1954: <3.0, 9.5>\n1955-1964: <6.0, 1.5>\n1965-1974: <1.0, 7.5>\n1975-1984: <3.0, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1985-1994\n- state_power (float, 0-10): absolute state power at the end of 1985-1994\n- society_change (float): society_power change vs. 1975-1984\n- state_change (float): state_power change vs. 1975-1984\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1995-2004": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1995-2004, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1985-1994, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1995-2004:\nBased on the framework in *The Narrow Corridor*, the period of 1995-2004 in the DRC was characterized by the catastrophic collapse of an already weak state (an \"Absent Leviathan\") and the simultaneous devastation and fragmentation of civil society, pushing the country far from the \"corridor.\"\n\n### Trends:\n\n*   **Systemic Plunder of Natural Resources:** The institutionalization of \"war economies,\" particularly in the east, by various armed factions, foreign armies, and corporations. This was a continuous process of asset stripping (coltan, diamonds, gold, etc.) that occurred throughout the wars.\n    *   **Effect:** Fundamentally **weakened the state** by destroying its potential revenue base and creating parallel power structures funded by resource extraction. It also **weakened society** by fueling conflict and atomizing communities around violent patronage networks.\n*   **Mass Displacement and Demographic Upheaval:** Beginning with the 1994 Rwandan refugee crisis in the Kivu provinces and massively escalating with the internal displacement of millions during the two Congo Wars.\n    *   **Effect:** Catastrophically **weakened both state and society**. It overwhelmed the state's nonexistent capacity for administration and service provision, while shattering communities, destroying social capital, and making broad-based civil organization nearly impossible.\n*   **Proliferation of Localized Militias (e.g., Mai-Mai):** As the state disappeared, communities organized their own self-defense groups. This was not a single event but a growing trend, especially in the eastern provinces.\n    *   **Effect:** This simultaneously **weakened the central state** by creating a multitude of challengers to its monopoly on violence, and represented a desperate, fragmented **strengthening of society's** capacity for self-organization in the face of existential threats. However, this form of societal power was localized and violent, hindering the formation of a cohesive national civil society.\n\n### Events:\n\n*   **The First Congo War (1996-1997):** A discrete military campaign where the AFDL, backed by Rwanda and Uganda, swept across the country, culminating in the flight of Mobutu Sese Seko.\n    *   **Effect:** Destroyed the old Zairian state apparatus, resulting in a total **weakening of the state**'s institutional structure. It created a power vacuum that the new regime struggled to fill, ultimately failing to build a capable state.\n*   **The Second Congo War (starting August 1998):** The invasion by Rwandan and Ugandan forces and their rebel proxies, which fractured the country into several warring zones.\n    *   **Effect:** Radically **weakened the state** by shattering its sovereignty and territorial integrity. It also **devastated society** through unprecedented levels of violence, death, and social breakdown, making it the deadliest conflict since WWII.\n*   **The Inter-Congolese Dialogue and Sun City Agreement (2002-2003):** The formal peace process that brought together the government, rebel movements, the political opposition, and civil society representatives.\n    *   **Effect:** Marked the first serious attempt to rebuild state institutions, thus initiating a long-term **strengthening of the state**. It also formally **strengthened civil society** by granting it an official role (*composante et entité*) in negotiating the country's political future, giving it unprecedented national legitimacy.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n1905-1914: <0.8, 7.0>\n1915-1924: <1.2, 8.2>\n1925-1934: <0.8, 8.5>\n1935-1944: <0.6, 9.2>\n1945-1954: <3.0, 9.5>\n1955-1964: <6.0, 1.5>\n1965-1974: <1.0, 7.5>\n1975-1984: <3.0, 4.5>\n1985-1994: <5.5, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1995-2004\n- state_power (float, 0-10): absolute state power at the end of 1995-2004\n- society_change (float): society_power change vs. 1985-1994\n- state_change (float): state_power change vs. 1985-1994\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2005-2014": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2005-2014, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1995-2004, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2005-2014:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in the DRC from 2005-2014 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Persistent conflict and the proliferation of armed groups in the East:** A slow-moving reality for the entire period, this trend profoundly **weakened the state** by demonstrating its failure to establish a monopoly on violence. It created a \"corridor of anarchy\" in large territories where non-state actors, not the government, provided (predatory) governance.\n*   **The professionalization of civil society:** Fueled by international funding and attention after the war, a robust network of Congolese NGOs emerged, focused on human rights, election monitoring, and resource governance. This trend **strengthened society** by building its capacity to monitor, document, and challenge the state's actions and failures.\n*   **Expansion of mobile phone and internet penetration:** This gradual technological change **strengthened society** by dramatically lowering the cost of communication and organization. It enabled citizens and activists to more easily share information about government abuses, corruption, or election irregularities, making it harder for the state to control the narrative.\n*   **Centralization of state resources around the presidency:** Throughout his tenure, President Joseph Kabila consolidated economic and security power, often through large-scale mining deals (like with China) that bypassed formal state budgetary processes. This trend **strengthened the executive branch of the state** relative to other institutions but did so in a way that reduced accountability to society, moving it towards a \"Despotic Leviathan.\"\n\n### Events:\n\n*   **The 2006 Presidential and Legislative Elections:** As the DRC's first multi-party democratic elections in over 40 years, this event simultaneously **strengthened the state** by creating a new, legitimate constitutional order recognized internationally, and **strengthened society** by mobilizing millions of citizens and creating a powerful new expectation of democratic accountability.\n*   **The M23 Rebellion (2012-2013):** The initial success of this rebellion, including the capture of the major city of Goma, was a discrete event that starkly **weakened the state**, exposing the national army's incompetence and fragility. However, the eventual defeat of M23 with UN support ultimately **strengthened the state** by allowing it to reclaim sovereign territory and project a renewed sense of authority.\n*   **The 2011 Presidential Election:** The widespread and credible allegations of fraud that secured Kabila's second term severely damaged the democratic process. This event **weakened the state's** legitimacy and institutional credibility, while also **weakening society** by demonstrating the inefficacy of the ballot box as a tool for holding power accountable.\n*   **Passage of the U.S. Dodd-Frank Act (2010):** Section 1502 of this act, targeting conflict minerals, was an external event with a direct impact. It **strengthened a segment of civil society** (advocacy groups) by validating their campaign. However, the resulting de facto embargo on minerals from the East severely disrupted the local economy and **weakened the state's** capacity to govern the sector, inadvertently empowering smugglers and armed groups.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n1905-1914: <0.8, 7.0>\n1915-1924: <1.2, 8.2>\n1925-1934: <0.8, 8.5>\n1935-1944: <0.6, 9.2>\n1945-1954: <3.0, 9.5>\n1955-1964: <6.0, 1.5>\n1965-1974: <1.0, 7.5>\n1975-1984: <3.0, 4.5>\n1985-1994: <5.5, 1.5>\n1995-2004: <3.5, 0.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2005-2014\n- state_power (float, 0-10): absolute state power at the end of 2005-2014\n- society_change (float): society_power change vs. 1995-2004\n- state_change (float): state_power change vs. 1995-2004\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2015-2024": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2015-2024, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 2005-2014, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2015-2024:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in the DRC from 2015-2024 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Persistent Conflict and State Absence in the East:** The ongoing failure of the Congolese state (FARDC) to establish a monopoly on violence in the Kivus and Ituri is a defining feature of an **Absent Leviathan**. This trend was exacerbated by the dramatic resurgence of the M23 rebellion from 2021.\n    *   **Effect:** Fundamentally **weakens the state** by demonstrating its lack of territorial control and capacity. It also **fragments society**, empowering non-state armed actors and displacing civilians, preventing the formation of a cohesive civil society capable of checking state power.\n*   **Growth of Organized, Non-Violent Civil Society Movements:** The continued activism of youth-led urban movements like LUCHA (Lutte pour le Changement) and Filimbi represents a slow-burning effort by society to build its own power. Using social media and non-violent protest, they consistently challenged the state on issues of democracy, corruption, and service delivery.\n    *   **Effect:** **Strengthens civil society** by developing organizational capacity and a culture of accountability independent of traditional political elites.\n*   **Elite Capture of a Rentier Economy:** The state's reliance on revenue from the mining sector (cobalt, copper) without developing broad-based taxation or public services reinforces its despotic character. Opaque deals and systemic corruption ensure that wealth benefits a small political elite rather than building institutional capacity.\n    *   **Effect:** **Strengthens the despotic power of state elites** while simultaneously **weakening the state's overall legitimacy and bureaucratic capacity**. It prevents the state from needing to form a social contract with its citizens.\n\n### Events:\n\n*   **The \"Glissement\" (Slippage) and Anti-Kabila Protests (2015-2018):** President Joseph Kabila’s refusal to step down at the end of his constitutional term in 2016 was a discrete political crisis. The state used violence, internet shutdowns, and arrests to suppress dissent. In response, civil society, led prominently by the Catholic Church (CENCO), organized mass protests to \"shackle\" this despotic move.\n    *   **Effect:** The state's repression **weakened society** through fear. However, the mass mobilization itself temporarily **strengthened society's** collective power and demonstrated its potential to hold the state accountable.\n*   **The 2018 Presidential Election and Tshisekedi-Kabila Accord:** The highly disputed election, widely believed to have been won by Martin Fayulu, resulted in a backroom deal that installed Félix Tshisekedi as president while Kabila's coalition retained control of parliament and key ministries.\n    *   **Effect:** **Weakened society** by subverting the democratic will and demobilizing the opposition. It also initially **weakened the formal power of the presidency** (part of the state) by creating a dysfunctional dual-power structure.\n*   **Tshisekedi's Consolidation of Power (2020-2021):** Tshisekedi systematically dismantled the Kabila coalition by creating a new parliamentary majority, the \"Union Sacrée.\" This series of political maneuvers recentralized executive authority.\n    *   **Effect:** **Strengthened the power of the state** by resolving the internal power struggle and consolidating control within the executive branch, enabling it to act more decisively (though not necessarily more accountably).\n*   **The December 2023 General Elections:** This event was characterized by widespread logistical failures, irregularities, and credible allegations of massive fraud, leading to Tshisekedi's re-election with a disputed landslide.\n    *   **Effect:** **Weakened the state's legitimacy** both domestically and internationally. While it demonstrated the state's capacity to impose its preferred outcome, it eroded society's faith in elections as a mechanism for change, potentially **weakening society's** engagement with formal democratic processes.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.2, 3.0>\n1895-1904: <1.0, 5.5>\n1905-1914: <0.8, 7.0>\n1915-1924: <1.2, 8.2>\n1925-1934: <0.8, 8.5>\n1935-1944: <0.6, 9.2>\n1945-1954: <3.0, 9.5>\n1955-1964: <6.0, 1.5>\n1965-1974: <1.0, 7.5>\n1975-1984: <3.0, 4.5>\n1985-1994: <5.5, 1.5>\n1995-2004: <3.5, 0.5>\n2005-2014: <4.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2015-2024\n- state_power (float, 0-10): absolute state power at the end of 2015-2024\n- society_change (float): society_power change vs. 2005-2014\n- state_change (float): state_power change vs. 2005-2014\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1885-1894": "{\n  \"society_power\": 3.2,\n  \"state_power\": 3.0,\n  \"key_event\": \"Establishment of Leopold II's brutal Congo Free State.\",\n  \"reasoning\": \"The new Congo Free State was a predatory, extractive entity with limited administrative reach but brutal enforcement via its private army, the Force Publique. Diverse Congolese societies mounted localized resistance but were too fragmented to collectively constrain the new regime.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1895-1904": "{\n  \"society_power\": 1.0,\n  \"state_power\": 5.5,\n  \"key_event\": \"The 'red rubber' system intensified state extraction and terror.\",\n  \"reasoning\": \"The state's coercive power grew immensely through the brutally efficient 'red rubber' system, while society was atomized by forced labor, demographic collapse, and the destruction of its traditional leadership.\",\n  \"society_change\": -2.2,\n  \"state_change\": 2.5\n}",
    "1905-1914": "{\n  \"society_power\": 0.8,\n  \"state_power\": 7.0,\n  \"key_event\": \"Annexation by Belgium establishes formal colonial state (1908).\",\n  \"reasoning\": \"The annexation by Belgium replaced Leopold's personal rule with a more systematic and bureaucratic colonial state, significantly increasing its power, while further atomizing society by legally formalizing its subjugation and co-opting traditional authorities.\",\n  \"society_change\": -0.2,\n  \"state_change\": 1.5\n}",
    "1915-1924": "{\n  \"society_power\": 1.2,\n  \"state_power\": 8.2,\n  \"key_event\": \"Systematic consolidation of the extractive colonial state apparatus.\",\n  \"reasoning\": \"The Belgian colonial state became a highly effective, bureaucratic Despotic Leviathan, proven by its ability to mobilize for WWI and crush resistance. Although the massive Kimbanguist movement demonstrated a new potential for societal organization, its swift suppression reinforced the state's overwhelming dominance and society's profound weakness.\",\n  \"society_change\": 0.4,\n  \"state_change\": 1.2\n}",
    "1925-1934": "{\n  \"society_power\": 0.8,\n  \"state_power\": 8.5,\n  \"key_event\": \"Systematic extraction and suppression amid the Great Depression.\",\n  \"reasoning\": \"The colonial state demonstrated its immense coercive power by brutally crushing the Pende Revolt and suppressing Kimbanguism, especially as it intensified extraction during the Depression. This process simultaneously destroyed autonomous societal organizations and co-opted traditional leadership, further atomizing the Congolese population and weakening its capacity for collective action.\",\n  \"society_change\": -0.4,\n  \"state_change\": 0.3\n}",
    "1935-1944": "{\n  \"society_power\": 0.6,\n  \"state_power\": 9.2,\n  \"key_event\": \"The \\\"War Effort\\\" (L'effort de guerre) massively intensified extraction.\",\n  \"reasoning\": \"The Allied war effort gave the colonial state an urgent mandate to intensify its already powerful extractive and coercive capacities to overwhelming levels. This same effort further crushed a weak civil society through forced labor, forced cultivation, and the brutal suppression of any organized resistance.\",\n  \"society_change\": -0.2,\n  \"state_change\": 0.7\n}",
    "1945-1954": "{\n  \"society_power\": 3.0,\n  \"state_power\": 9.5,\n  \"key_event\": \"Emergence of urban associations, unions, and an educated elite.\",\n  \"reasoning\": \"The colonial state reached its peak capacity with the massive Ten-Year Plan, while society's power surged from a near-zero base as urbanization, legal unions, and an educated 'évolué' class created new forms of non-state organization.\",\n  \"society_change\": 2.4,\n  \"state_change\": 0.3\n}",
    "1955-1964": "{\n  \"society_power\": 6.0,\n  \"state_power\": 1.5,\n  \"key_event\": \"Independence followed by immediate state collapse and civil war.\",\n  \"reasoning\": \"The powerful Belgian colonial state vanished at independence, and the new Congolese state's power was immediately annihilated by army mutinies and secession. Society's power surged as ethnic and regional factions mobilized effectively, but this fragmented power shattered the state, leading to chaos.\",\n  \"society_change\": 3.0,\n  \"state_change\": -8.0\n}",
    "1965-1974": "{\n  \"society_power\": 1.0,\n  \"state_power\": 7.5,\n  \"key_event\": \"Mobutu's coup and the creation of a one-party state.\",\n  \"reasoning\": \"Mobutu's 1965 coup ended the post-independence chaos, rapidly building a strong, centralized state through terror, co-optation, and institutionalizing single-party rule. This process systematically destroyed the vibrant, if chaotic, societal pluralism of the previous era, atomizing civil society and eliminating nearly all autonomous organization.\",\n  \"society_change\": -5.0,\n  \"state_change\": 6.0\n}",
    "1975-1984": "{\n  \"society_power\": 3.0,\n  \"state_power\": 4.5,\n  \"key_event\": \"Shaba invasions reveal state weakness as societal opposition organizes.\",\n  \"reasoning\": \"The state's functional and military capacity collapsed, as revealed by its reliance on foreign intervention during the Shaba invasions. Simultaneously, societal power began to coalesce with the rise of the Catholic Church as a parallel provider of services and the formation of the UDPS as an organized political opposition.\",\n  \"society_change\": 2.0,\n  \"state_change\": -3.0\n}",
    "1985-1994": "{\n  \"society_power\": 5.5,\n  \"state_power\": 1.5,\n  \"key_event\": \"State collapse as Sovereign National Conference challenges regime.\",\n  \"reasoning\": \"The state effectively collapsed, losing its monopoly on violence through army mutinies and control over territory to refugees. Simultaneously, civil society organized powerfully through the Sovereign National Conference, creating a parallel source of legitimacy, even if it could not ultimately impose its will.\",\n  \"society_change\": 2.5,\n  \"state_change\": -3.0\n}",
    "1995-2004": "{\n  \"society_power\": 3.5,\n  \"state_power\": 0.5,\n  \"key_event\": \"The Second Congo War shatters the state and society.\",\n  \"reasoning\": \"The First and Second Congo Wars obliterated the remnant state, reducing its power to nearly zero across most of the territory. While the conflict and mass displacement catastrophically weakened society, the formal inclusion of civil society groups in the subsequent peace process preserved a degree of organizational power, preventing a total collapse.\",\n  \"society_change\": -2.0,\n  \"state_change\": -1.0\n}",
    "2005-2014": "{\n  \"society_power\": 4.0,\n  \"state_power\": 3.0,\n  \"key_event\": \"Post-war state-building and first democratic elections.\",\n  \"reasoning\": \"The state was rebuilt from near-total collapse after the Congo Wars, holding its first elections, though its reach remained highly contested. Society professionalized through NGOs and new technology, but its ability to hold the state accountable proved limited, as shown by the fraudulent 2011 election.\",\n  \"society_change\": 0.5,\n  \"state_change\": 2.5\n}",
    "2015-2024": "{\n  \"society_power\": 3.7,\n  \"state_power\": 3.5,\n  \"key_event\": \"Disputed elections and elite pacts subvert democratic aspirations.\",\n  \"reasoning\": \"State power increased slightly as President Tshisekedi consolidated central authority, though it remains weak with no monopoly on violence in the east. Society's power to mobilize was demonstrated in mass protests but ultimately weakened by elite pacts and fraudulent elections that subverted the popular will.\",\n  \"society_change\": -0.3,\n  \"state_change\": 0.5\n}"
  }
}

==> experiments/results/democratic-republic-of-the-congo__openai-gpt-5.5.json <==
{
  "country": "Democratic Republic of the Congo",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1885,
      1894
    ],
    [
      1895,
      1904
    ],
    [
      1905,
      1914
    ],
    [
      1915,
      1924
    ],
    [
      1925,
      1934
    ],
    [
      1935,
      1944
    ],
    [
      1945,
      1954
    ],
    [
      1955,
      1964
    ],
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1885-1894": 2.0,
    "1895-1904": 1.4,
    "1905-1914": 1.2,
    "1915-1924": 1.1,
    "1925-1934": 1.0,
    "1935-1944": 1.2,
    "1945-1954": 2.1,
    "1955-1964": 4.0,
    "1965-1974": 2.4,
    "1975-1984": 2.6,
    "1985-1994": 3.6,
    "1995-2004": 3.2,
    "2005-2014": 3.4,
    "2015-2024": 3.8
  },
  "state_power": {
    "1885-1894": 4.0,
    "1895-1904": 5.0,
    "1905-1914": 6.0,
    "1915-1924": 6.8,
    "1925-1934": 7.2,
    "1935-1944": 7.9,
    "1945-1954": 8.4,
    "1955-1964": 3.2,
    "1965-1974": 5.8,
    "1975-1984": 4.7,
    "1985-1994": 3.1,
    "1995-2004": 2.5,
    "2005-2014": 3.8,
    "2015-2024": 3.6
  },
  "key_event": {
    "1885-1894": "Congo Free State concessionary rule begins",
    "1895-1904": "Intensified rubber terror and Force Publique expansion",
    "1905-1914": "Belgian annexation and bureaucratic extractive expansion",
    "1915-1924": "Colonial consolidation and forced labor expansion",
    "1925-1934": "Administrative centralization amid extractive expansion and depression",
    "1935-1944": "World War II colonial economic mobilization",
    "1945-1954": "Postwar developmental colonialism and urban associational growth",
    "1955-1964": "Independence crisis and secessionist rebellions",
    "1965-1974": "Mobutu’s one-party centralization",
    "1975-1984": "Fiscal collapse and Shaba crises hollow Mobutu’s state",
    "1985-1994": "Mobutu state hollowing and multiparty opening",
    "1995-2004": "Congo wars and fragmented sovereignty",
    "2005-2014": "Third Republic institutions and M23 defeat",
    "2015-2024": "Civic mobilization amid M23 resurgence"
  },
  "reasoning": {
    "1885-1894": "The Congo Free State established coercive authority around trade posts, armed agents, treaties, and emerging concession systems, but its territorial administration remained uneven and thin beyond major routes. Indigenous societies retained local organization in many areas yet lacked unified, autonomous institutions able to constrain the colonial state, and resistance was fragmented and brutally suppressed.",
    "1895-1904": "The Congo Free State gained greater coercive and logistical reach through concessionary rule, militarization, and the Matadi–Léopoldville railway, though mutinies and international scrutiny kept capacity from becoming fully strong. Local society was further atomized by forced labor, hostage-taking, famine, flight, and coerced chiefs, with missionary and humanitarian networks only slightly offsetting this devastation.",
    "1905-1914": "After 1908, Belgian annexation regularized administration, courts, taxation, the Force Publique, transport links, and mining/plantation concessions, raising state reach from a brutal but uneven Leopoldian regime to a more bureaucratic colonial state. Congolese society remained extremely atomized: anti-rubber reform pressure came mainly from Europe, while forced labor, taxation, disease, demographic loss, and suppression of revolts further weakened local autonomy, with missions creating only very limited associational capacity.",
    "1915-1924": "Belgian rule deepened through taxation, courts, chiefs, labor recruitment, mining transport, and WWI mobilization, pushing state capacity from moderate toward strong despite pandemic disruption. Civil society remained near-atomized: Kimbanguism and mission networks showed some mobilizing potential, but forced labor, compulsory crops, requisitions, and repression kept autonomous organization extremely weak.",
    "1925-1934": "The 1926 and 1933 reorganizations, rail links, concessionary production, missions, taxation, and coerced labor deepened Belgian administrative and surveillance capacity, though the Depression limited fiscal strength and employment. Civil society remained extremely atomized: the Pende revolt and religious/literacy networks showed some capacity for resistance, but repression, indirect-rule chiefs, forced labor, and suppression of independent movements further narrowed autonomous organization.",
    "1935-1944": "Wartime mining, taxation, forced production, labor controls, militarization, and strategic uranium sharply increased the colonial state’s extractive and coercive reach, pushing it toward the upper end of strong state capacity. Civil society remained extremely weak because strikes and mutiny showed embryonic collective capacity but were violently suppressed and outweighed by intensified surveillance, forced labor, and state-company control.",
    "1945-1954": "The Ten-Year Plan, export boom, infrastructure expansion, and deeper administrative reach pushed an already powerful Belgian colonial state into the strong range, despite some retreat from overt wartime labor coercion. Civil society rose from near-atomization as urban workers, churches, mutual-aid groups, ABAKO, Kimbanguist networks, schooling, and an évolué layer expanded, but surveillance, co-optation, and repression kept it only barely above the atomized range.",
    "1955-1964": "Urban associations, parties, unions, churches, and newspapers greatly expanded Congolese mobilization, but ethnic-regional fragmentation, military coups, and insurgency kept civil society from becoming a cohesive check on power. The colonial state’s high coercive capacity collapsed after rushed independence, the Force Publique mutiny, Katanga/South Kasai secessions, constitutional breakdown, and the Simba rebellion, leaving a weak central state despite restored formal sovereignty and UN-backed reunification.",
    "1965-1974": "After the 1960-65 crisis, Mobutu restored central command over the army, provinces, parliament, courts, and key mineral revenues, raising state power from collapse/weakness to a moderate authoritarian capacity, though patrimonial corruption kept it below the colonial state’s earlier reach. Civil society fell sharply as parties, unions, student groups, professional bodies, elections, and even churches were subordinated or repressed under the MPR and Authenticité, leaving only limited residual resistance such as Catholic criticism.",
    "1975-1984": "Mobutu’s MPR and security apparatus remained able to repress opposition and stage managed elections, but fiscal collapse, administrative decay, Shaba I/II, and reliance on foreign rescue pulled effective state capacity down into the weak-to-moderate range. Civil society remained heavily constrained by one-party rule, co-optation, and repression, with only modest gains from churches, informal networks, the Letter of the 13, and the founding of the UDPS.",
    "1985-1994": "State power fell sharply as fiscal collapse, Gécamines decline, unpaid predatory soldiers, looting, and loss of control in Kivu reduced administrative and coercive reach, though Mobutu still retained some coercive and patronage levers. Society gained space through opposition parties, churches, unions, human-rights groups, and the Sovereign National Conference, but poverty, repression, army violence, and ethnic conflict kept autonomous civic power weak rather than moderate.",
    "1995-2004": "The First and Second Congo Wars shattered the already hollow Mobutu-era state, divided sovereignty among rebels and foreign armies, and left Kinshasa with only partial administrative and coercive reach despite the 2003 transitional government. Civil society retained some capacity through churches, NGOs, human-rights groups, and peace-process participation, but mass displacement, militia rule, ethnic polarization, and war-economy predation reduced its effective ability to organize and constrain power.",
    "2005-2014": "The 2006 constitutional order, elections, mining revenues, donor/UN backing, and defeat of M23 raised state capacity from the war-transition low, but the FARDC remained fragmented and eastern violence showed only weak territorial control. Civil society gained from churches, NGOs, media, phones, and electoral mobilization, yet repression, disputed elections, activist killings, and armed-group intimidation kept it weak overall.",
    "2015-2024": "Civil society became somewhat more capable through youth movements, Catholic networks, NGOs, digital activism, and election monitoring, but repression, internet shutdowns, disputed elections, and armed-group coercion kept it in the weak range. State power remained weak: presidential centralization, mining revenues, and formal continuity improved executive control, but underfunded decentralization, contested legitimacy, and the M23/ADF/CODECO security crisis reduced effective territorial authority."
  },
  "events_trends_prompt": {
    "1885-1894": "",
    "1895-1904": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1895-1904 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1895-1904. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1905-1914": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1905-1914 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1905-1914. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1915-1924": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1915-1924 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1915-1924. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1925-1934": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1925-1934 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1925-1934. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1935-1944": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1935-1944 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1935-1944. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1945-1954": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1945-1954 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1945-1954. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1955-1964": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1955-1964 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1955-1964. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1965-1974": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1965-1974 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1965-1974. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1975-1984": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1975-1984 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1975-1984. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1985-1994": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1985-1994 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1985-1994. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1995-2004": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1995-2004 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1995-2004. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2005-2014": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 2005-2014 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2005-2014. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2015-2024": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 2015-2024 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2015-2024. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1885-1894": "",
    "1895-1904": "Trends:\n- **Coercive rubber-extraction regime intensified** under the Congo Free State’s *Domaine Privé* and concession companies such as ABIR and Société Anversoise. **State/concessionary power strengthened; local society weakened** through quotas, hostage-taking, forced labor, and violence.\n- **Expansion and militarization of the Force Publique** across the interior. This **strengthened state coercive capacity**, but reliance on forced recruits and harsh discipline also created instability and mutiny risk.\n- **Erosion of local civil society and customary authority** as chiefs were coerced into supplying labor, food, porters, and rubber. **Society weakened; state extraction strengthened**.\n- **Demographic and economic devastation** from killings, famine, disease, flight, and reduced village production during rubber campaigns. **Society weakened severely; the state gained short-term revenue but damaged its long-term social base**.\n- **Growth of missionary and humanitarian reporting networks** in the late 1890s–1904, carrying Congolese testimony and atrocity evidence abroad. **Transnational civil society strengthened; Leopold’s state legitimacy weakened**.\n\nEvents:\n- **1895–1896: Charles Stokes affair**—Congo Free State officer Lothaire executed the British trader Charles Stokes; international protests followed, but Lothaire was acquitted. **Temporarily weakened state legitimacy abroad; acquittal reinforced impunity of state agents**.\n- **1895: Luluabourg/Batetela mutiny began**, followed by prolonged resistance by former Force Publique soldiers. **State weakened militarily; armed African resistance/society briefly strengthened**, though later repression restored state control.\n- **1897: Mutiny of the Dhanis expedition / Batetela troops in the east and northeast.** **Weakened state authority and exposed fragility of the Force Publique**; subsequent campaigns further militarized the state.\n- **1898: Completion of the Matadi–Léopoldville railway.** **State strengthened** by bypassing the lower Congo rapids, moving troops and rubber more efficiently; **society weakened** because the line had been built with brutal forced labor and high mortality.\n- **1903–1904: Casement investigation, Casement Report, founding of the Congo Reform Association, and Leopold’s Commission of Inquiry.** **International civil society strengthened; Congo Free State autonomy and legitimacy weakened**, though coercive rule continued on the ground.",
    "1905-1914": "Trends:\n- **Post-1905 reform pressure against the rubber regime:** international/Belgian criticism of atrocities steadily weakened the legitimacy of Leopold II’s personal state and concession companies; modestly strengthened anti-colonial/humanitarian civil society pressure, though not Congolese society itself.\n- **Bureaucratization after Belgian annexation (1908-1914):** Belgian ministries, district administration, courts, taxation, and the Force Publique became more regularized; strengthened the colonial state and weakened local autonomy.\n- **Shift from wild-rubber extraction toward mining and plantation capitalism:** copper in Katanga, diamonds in Kasai, and palm oil concessions expanded; strengthened state-corporate power and increased coercive labor demands on African communities.\n- **Expansion of transport and communications:** rail, river steamers, telegraph, and mining links into Katanga/Kasai improved state penetration; strengthened the state and weakened communities’ ability to evade taxation/labor recruitment.\n- **Continuing forced labor, taxation, disease, and demographic disruption:** head taxes, labor requisitions, sleeping sickness, and population losses weakened Congolese society; also constrained the state by reducing labor and taxable population.\n- **Missionary expansion in education and medicine:** Catholic and Protestant missions spread schools and clinics; strengthened the colonial state’s reach, while creating limited literate African networks that could later strengthen society.\n\nEvents:\n- **1905 publication of the Congo Commission of Inquiry report:** confirmed atrocities in the Congo Free State; weakened Leopold’s state legitimacy and strengthened reformist civil-society pressure.\n- **1905 suppression of remaining anti-rubber revolts, including in the Mongala/Budja areas:** strengthened coercive state control; weakened local armed resistance.\n- **1906 creation of Union Minière du Haut-Katanga, Forminière, and BCK railway company:** strengthened the state-corporate extractive apparatus, especially in Katanga and Kasai.\n- **1908 Belgian annexation and Colonial Charter:** ended Leopold II’s personal rule and created the Belgian Congo; strengthened formal Belgian state power while slightly curbing the most arbitrary concessionary abuses.\n- **1910 founding of Élisabethville/Lubumbashi and consolidation of Katanga administration:** strengthened colonial control over the mineral-rich southeast.\n- **1911 Lever Brothers/Huileries du Congo Belge palm-oil concession:** strengthened concessionary economic power and the colonial state’s revenue base; weakened local land and labor autonomy.\n- **1914 outbreak of World War I and Force Publique mobilization:** militarized the colonial state and increased requisitions of soldiers, porters, food, and supplies; weakened Congolese society.",
    "1915-1924": "Trends:\n- **Colonial administrative consolidation (1915-1924):** Belgium deepened territorial administration through districts, posts, taxation, courts, and state-backed “customary” chiefs. **Strengthened the state; weakened autonomous society** by subordinating local authority to colonial rule.\n- **Expansion of forced labor, head taxes, and labor recruitment:** Especially for roads, porterage, mines, plantations, and public works; intensified by WWI and continued under postwar “development” policy. **Strengthened state and concessionary companies; weakened society** by reducing village autonomy and mobility.\n- **Katanga mining and transport growth:** Union Minière copper/cobalt production expanded, with rail and labor systems tying Katanga more tightly to the colonial economy. **Strengthened state capacity and corporate power; weakened workers and rural communities** through coercive recruitment.\n- **Missionary penetration and state-backed schooling/medical work:** Catholic and Protestant missions expanded education, conversion, and health campaigns. **Strengthened the state’s social reach; modestly strengthened society** through literacy and networks, though under tight colonial control.\n- **Compulsory cash-crop agriculture, especially cotton in several regions:** The administration increasingly pushed peasant production for export. **Strengthened state/commercial extraction; weakened rural society** by constraining subsistence choices.\n\nEvents:\n- **1915-1918: World War I mobilization in the Belgian Congo:** The Force Publique recruited soldiers and porters and requisitioned food for campaigns against German East Africa. **Strengthened the coercive state; weakened society** through deaths, displacement, and burdens on villages.\n- **1916: Force Publique capture of Tabora:** Belgian Congolese troops helped take a major German East African center. **Strengthened the colonial state’s military prestige and regional power.**\n- **1918-1919: Influenza pandemic:** The pandemic spread through Congo via ports, railways, and military/labor routes. **Weakened society and the state’s labor/tax base** through heavy mortality and disruption.\n- **1921: Simon Kimbangu’s prophetic movement in Lower Congo and its suppression:** Kimbanguism rapidly mobilized mass African religious support before Kimbangu was arrested, tried, and imprisoned for life. **Briefly strengthened civil society; then state repression weakened autonomous society and reinforced colonial coercion.**\n- **1922-1924: Belgian mandate over Ruanda-Urundi, administered from Belgian Congo:** After WWI occupation, Belgium received the League of Nations mandate and linked it administratively to the Congo governor-general. **Strengthened the regional reach and bureaucracy of the colonial state.**",
    "1925-1934": "Trends:\n- Colonial administrative centralization and “indirect rule” through appointed/recognized chiefs, territories, secteurs and chefferies: strengthened the Belgian colonial state; weakened autonomous local authority and civil society.\n- Expansion of the extractive economy in the late 1920s—UMHK mining in Katanga, Forminière diamonds, Lever/HCB palm-oil operations, cotton schemes, rail/river links: strengthened state and concessionary corporate power; weakened African communities through taxes, labor recruitment, and crop obligations.\n- Forced labor, head taxes, and compulsory/pressured crop production remained central tools of rule: strengthened state extraction and surveillance; weakened peasant autonomy and local society.\n- Mission-state penetration through schools, health campaigns, and suppression of independent religious movements such as Kimbanguism/Kitawala: strengthened state-allied institutions; constrained independent civil society, though literacy and religious networks also created new social ties.\n- The Great Depression after 1929: falling copper, diamond, and agricultural prices cut colonial revenues and employment; weakened the state fiscally and weakened society through layoffs, wage cuts, repatriations, and heavier coercion.\n\nEvents:\n- 1926 administrative reorganization of the Belgian Congo into a more formal hierarchy of provinces, districts, territories, and native authorities: strengthened state capacity and local surveillance.\n- 1928 completion of the BCK rail link from Katanga toward Port Francqui/Ilebo and the Kasai river route: strengthened state and corporate reach over mining zones and labor movements.\n- 1929–1930 world-market crash reaching Congo, especially the collapse in copper demand and prices: weakened state finances and African workers; prompted more coercive labor and agricultural policies.\n- 1931 Pende revolt in Kwango/Kwilu against taxes, forced labor, chiefs, and palm-product exactions; followed by harsh Belgian repression: showed civil-society resistance but ultimately strengthened coercive state control.\n- 1933 creation of INEAC, the colonial agronomic research institute: strengthened state capacity to direct African agriculture and cash-crop production.\n- 1933 administrative reforms expanding/redefining provinces and tightening control over chefferies and secteurs: strengthened the colonial state; weakened independent customary authority.",
    "1935-1944": "Trends:\n- **Post-Depression recovery and mining expansion, especially in Katanga and Kasaï (copper, cobalt, diamonds, uranium):** strengthened the colonial state and concessionary companies through revenue, infrastructure, and tighter labor control; weakened autonomous society.\n- **World War II economic mobilization (1940-44): higher taxes, compulsory crop production, forced/contract labor, rationing, and production quotas:** greatly strengthened state extractive capacity; weakened society materially while increasing resentment.\n- **Urbanization and proletarianization in Léopoldville, Elisabethville, Jadotville, Matadi, and mining camps:** modestly strengthened society by concentrating African workers capable of strikes and collective protest; also increased state surveillance.\n- **Expansion of the Force Publique and wartime militarization:** strengthened the coercive arm of the colonial state; also gave African soldiers organization, weapons training, and expectations that later fed mutiny.\n- **Mission schooling, churches, and the small “évolué” educated stratum:** slowly strengthened civil society through literacy and networks, but mostly within a state-mission paternalist order that reinforced colonial authority.\n- **Use of chiefs and “customary” institutions for taxation, labor recruitment, and local policing:** strengthened state penetration into rural society; weakened independent local authority and popular autonomy.\n\nEvents:\n- **1940: German occupation of Belgium; Governor-General Pierre Ryckmans kept the Congo loyal to the Belgian government-in-exile and the Allies:** strengthened the colonial state in Congo by giving it greater strategic and economic importance.\n- **1940-41: Force Publique campaigns against Italian forces in East Africa, culminating in the Belgian-Congolese victory at Saïo in 1941:** strengthened state military prestige and capacity; increased burdens on Congolese soldiers and porters.\n- **December 1941: Elisabethville/Union Minière African mineworkers’ strike and massacre:** showed growing worker collective power, but state-company repression weakened organized labor and reaffirmed colonial coercion.\n- **1942-44: Shinkolobwe uranium became a strategic Allied/Manhattan Project resource:** strengthened the Belgian colonial state and Union Minière’s geopolitical leverage; intensified secrecy, control, and labor discipline.\n- **1944: Luluabourg Force Publique mutiny over pay, conditions, and wartime grievances:** demonstrated organized resistance within the colonial army; its suppression reasserted state power and weakened soldier collective action.",
    "1945-1954": "Trends:\n- **Postwar “developmental” colonialism (1945-54, especially after 1949):** expanded Belgian administration, roads, health, education, agricultural schemes and territorial control. **Strengthened the state**; only modestly strengthened society through services.\n- **Mining and export boom** in Katanga copper/cobalt/uranium, plantations, rail and river transport: raised colonial revenues and company power, while concentrating wage workers in towns and mines. **Strengthened the state and employers; also slowly strengthened civil society** through a larger urban working class.\n- **Rapid urbanization** in Léopoldville, Élisabethville, Stanleyville, Matadi and mining towns: weakened purely customary authority and created African urban associations, churches, mutual-aid groups and labor networks. **Strengthened civil society**, though under state surveillance.\n- **Expansion of mission schooling and the “évolué” class:** more literate clerks, teachers, catechists and lower officials emerged, but with very limited rights. **Strengthened civil society** and also helped the state staff its bureaucracy.\n- **Gradual retreat from overt wartime forced labor toward regulated wage labor:** labor coercion and compulsory cultivation did not disappear, but postwar pressure reduced some forms. **Slightly weakened arbitrary state coercion; strengthened workers’ bargaining potential.**\n\nEvents:\n- **1945 postwar strikes and unrest, especially in Matadi/Lower Congo over wages and prices:** showed African collective action; repression by the Force Publique reasserted control. **Strengthened civil society briefly; state responded by strengthening coercion.**\n- **1946 supervised labor/occupational-association reforms:** Africans gained limited legal space for workplace associations, tightly controlled by colonial authorities. **Strengthened civil society slightly; strengthened state oversight.**\n- **1948 “carte du mérite civique”:** recognized a small number of “advanced” Congolese with limited privileges. **Co-opted and divided civil society; strengthened state paternalism.**\n- **1949 launch of the Ten-Year Plan for Economic and Social Development:** major state-led investment program in infrastructure, health, education and production. **Strengthened state capacity.**\n- **1950 founding of ABAKO as a Bakongo cultural association:** began as language/cultural activism but became an important organized social base. **Strengthened civil society.**\n- **1951 death of Simon Kimbangu in prison:** reinforced Kimbanguism’s martyr narrative and clandestine religious networks. **Strengthened oppositional civil society; exposed coercive state power.**\n- **1952 immatriculation decree:** allowed a tiny number of Congolese to obtain a higher civil status under Belgian law. **Strengthened state co-optation; only marginally strengthened civil society.**\n- **1954 founding/opening of Lovanium University near Léopoldville:** created the first local university-level institution. **Strengthened civil society through elite formation, while also serving state administrative needs.**",
    "1955-1964": "Trends:\n- **Belgian “paternalist” decolonization with very limited Congolese training for high office and command (1955-60):** left almost no experienced Congolese administrators, officers, or national politicians at independence; **weakened the postcolonial state**.\n- **Growth of urban educated “évolué” networks, churches, trade unions, newspapers, and associations in Léopoldville, Elisabethville, Stanleyville, etc.:** expanded organized African public life and nationalist debate; **strengthened civil society**.\n- **Rapid rise of mass nationalist and regional parties—ABAKO, MNC-Lumumba, MNC-Kalonji, CONAKAT, PSA and others (1956-60):** mobilized society but along ethnic/regional lines; **strengthened society while fragmenting state-building**.\n- **Mining-based regional inequality, especially Katanga’s copper wealth and Union Minière influence:** gave provincial elites and foreign firms resources to resist Léopoldville; **weakened central state, strengthened regional power centers**.\n- **Ethnic and provincial polarization, especially in Katanga and the Kasai region:** turned political competition into communal conflict and secessionist claims; **weakened both national state capacity and cohesive civil society**.\n- **Increasing militarization after independence, with the Armée Nationale Congolaise becoming the key arbiter of politics:** shifted power from civilian institutions to armed actors; **strengthened coercive state elements but weakened constitutional state and civil society**.\n\nEvents:\n- **1955 Van Bilsen “Thirty-Year Plan” and King Baudouin’s Congo visit:** opened debate on decolonization and political rights; **strengthened civil society, pressured colonial state**.\n- **1956 ABAKO manifesto and other Congolese responses demanding faster independence:** transformed elite discussion into organized nationalist politics; **strengthened civil society**.\n- **December 1957 municipal elections in Léopoldville, Elisabethville, and Jadotville:** gave Congolese parties and leaders legal political experience; **strengthened civil society and local political institutions**.\n- **January 1959 Léopoldville riots and Belgian repression:** exposed the fragility of colonial control and accelerated decolonization; **weakened the colonial state, radicalized society**.\n- **January-February 1960 Brussels Round Table Conference:** fixed independence for 30 June 1960, creating a rushed transfer of sovereignty; **strengthened formal statehood but weakened practical state capacity**.\n- **May 1960 national elections and formation of the Lumumba-Kasa-Vubu government:** created the first elected national government; **strengthened formal state legitimacy but revealed deep party fragmentation**.\n- **30 June 1960 independence:** ended Belgian sovereignty and created the Republic of the Congo; **strengthened formal state power, but with weak institutions**.\n- **July 1960 Force Publique mutiny and Belgian military intervention:** shattered army discipline and administrative control; **severely weakened the state**.\n- **July-August 1960 Katanga and South Kasai secessions:** removed key territory, revenue, and coercive authority from Léopoldville; **weakened central state, strengthened provincial/secessionist actors**.\n- **September 1960 Kasa-Vubu/Lumumba constitutional crisis and Mobutu’s first coup:** displaced elected civilian authority and elevated the army; **weakened constitutional state and civil society**.\n- **January 1961 assassination of Patrice Lumumba:** destroyed a major national political pole and intensified Cold War/proxy conflict; **weakened national cohesion and civilian politics**.\n- **1961-63 ONUC operations ending Katanga’s secession:** restored territorial unity; **strengthened the central state, though through heavy external dependence**.\n- **1964 Luluabourg Constitution, renaming the country the Democratic Republic of the Congo and creating a more federal structure:** tried to rebuild legitimacy by recognizing provincial power; **modestly strengthened formal state institutions but also empowered provinces**.\n- **1964 Simba rebellion and Stanleyville “People’s Republic”:** large eastern insurgency challenged Léopoldville and drew Belgian/U.S. intervention; **weakened the state, strengthened armed revolutionary society but damaged peaceful civil society**.",
    "1965-1974": "Trends:\n- **Personalist centralization under Mobutu (1965-1974):** presidency, army, provinces, courts, and parliament were progressively subordinated to Mobutu; **strengthened coercive state power** but weakened rule-bound institutions and society’s checks.\n- **One-party corporatist rule through the MPR (from 1967):** unions, youth, women’s groups, and professional bodies were folded into party structures; **strengthened state control over society** and **weakened autonomous civil society**.\n- **Resource-based state expansion:** copper/cobalt revenues and state control of mining, especially after taking over Union Minière/Gécamines, gave the regime fiscal resources; **strengthened the state**, though it deepened dependence on mineral rents.\n- **Patrimonialization and corruption of administration:** public offices, parastatals, and licenses became tools of patronage; **strengthened Mobutu personally** but **weakened state capacity** and independent economic actors.\n- **“Authenticité” cultural nationalism:** renaming, Africanization of personal names, and anti-Western/anti-mission rhetoric extended state ideology into daily life; **strengthened symbolic state power** and **pressured churches and civil society**.\n\nEvents:\n- **Mobutu’s coup, 24 November 1965:** ended the post-independence parliamentary crisis and installed military rule; **strengthened the central state/army**, **weakened political society**.\n- **Public execution of former politicians, June 1966:** the “Pentecost hangings” intimidated rivals; **strengthened coercive state power**, **weakened opposition society**.\n- **Suppression of mercenary and Katangan mutinies, 1966-1967:** crushed armed rivals to the regime; **strengthened state monopoly over force**.\n- **1967 constitution and founding of the MPR:** created a strong presidential system and then the ruling party; **strengthened the party-state**, **weakened pluralism**.\n- **Nationalization of Union Minière du Haut-Katanga / creation of Gécamines, 1967:** put the key mining sector under state control; **strengthened fiscal and economic power of the state**.\n- **Student protests and repression at Lovanium/Kinshasa, 1969, and later student militarization:** troops killed or arrested student protesters; **weakened student civil society**, **strengthened coercive control**.\n- **Single-candidate/single-party elections, 1970:** Mobutu and MPR rule were plebiscitarily ratified; **strengthened authoritarian state legitimacy**, **weakened electoral society**.\n- **Renaming Congo as Zaïre and official Authenticité campaign, 1971:** expanded ideological control over names, symbols, and institutions; **strengthened state penetration of society**.\n- **Conflict with the Catholic Church, especially 1971-1972:** pressure on Christian names, schools, and church criticism, including action against Cardinal Malula; **weakened independent religious civil society**, though church resistance showed residual societal power.\n- **Zairianization decrees, 1973:** expropriated foreign-owned firms, farms, and shops for politically connected Zairians; **initially strengthened state/patronage power**, but **weakened the economy, private society, and later state capacity**.\n- **1974 constitutional/party radicalization:** declared the MPR the supreme institution and fused party and state more completely; **strengthened the party-state**, **weakened autonomous institutions and civil society**.",
    "1975-1984": "Trends:\n- **Deep economic/fiscal decline after 1975**: copper-price weakness, oil shocks, debt, and the legacy of “Zairianization” shrank revenues and public salaries. **Weakened state capacity**; also **weakened formal society** through falling wages and services.\n- **Hollowing-out of the Mobutu state into patronage/kleptocracy**: the MPR party-state and security services remained politically dominant, but ministries, courts, schools, and the army deteriorated. **Strengthened regime control**, but **weakened effective state power** and autonomous civil society.\n- **Growth of the informal/parallel economy**: smuggling, black markets, informal currency exchange, and survival networks expanded as the formal economy collapsed. **Weakened state taxation/regulation**; **strengthened some local/social networks** outside the state.\n- **Increasing dependence on foreign support**: Western military help and IMF/World Bank programs became essential to regime survival. **Strengthened Mobutu short-term**, but **weakened autonomous state capacity**.\n- **Co-optation and repression of unions, parties, universities, and media under the MPR**: independent organization remained illegal or risky. **Strengthened the state/regime over society**; **weakened civil society**.\n- **Churches as the main semi-autonomous social institutions**: Catholic and Protestant networks continued to provide education, health, and occasional criticism. **Strengthened civil society** relative to other organized groups.\n- **Rising regional/ethnic tensions, especially in Shaba and Kivu**: citizenship and land disputes, Katangan exile politics, and Banyarwanda exclusion grew sharper. **Weakened social cohesion and state legitimacy**.\n\nEvents:\n- **1975 closure/disruption of the Benguela railway because of Angola’s civil war**: hurt Shaba copper exports and state foreign exchange. **Weakened state fiscal capacity**.\n- **1976–77 “retrocession” of Zairianized businesses** back to former owners/foreign interests after nationalization failures. **Weakened state economic control** and exposed administrative incapacity; **benefited connected elites more than broad society**.\n- **1977 Shaba I invasion by the FNLC from Angola**: Zairian forces needed Moroccan troops and French/Western logistical help. **Revealed weak state coercive capacity**, but **temporarily strengthened Mobutu through foreign rescue**.\n- **1978 Shaba II/Kolwezi crisis**: rebels captured Kolwezi; French and Belgian intervention restored control. **Again weakened the image of state power**, while **increasing regime dependence on foreign backers** and damaging civilian security.\n- **1978–79 IMF/creditor intervention, including Erwin Blumenthal at the central bank**: attempted to discipline finances but exposed massive corruption and insolvency. **Constrained the state**; modestly **strengthened external oversight**, not domestic society.\n- **1980 “Letter of the 13” parliamentarians demanding political reform**: an elite challenge to Mobutu from inside the system. **Strengthened civil-society/opposition precedent**, but repression **reasserted regime power**.\n- **1981 nationality law restricting citizenship claims, especially affecting Banyarwanda communities**. **Strengthened state gatekeeping over identity**, but **weakened civil society and social cohesion**.\n- **1982 founding of the UDPS opposition party by Étienne Tshisekedi and others**. **Strengthened organized civil society/opposition**, though arrests and harassment **showed continuing state repression**.\n- **1984 single-candidate presidential election reelecting Mobutu with near-unanimous official results**. **Strengthened regime dominance symbolically**; **weakened political society and accountability**.\n- **1984 Moba rebellion by Laurent-Désiré Kabila’s PRP forces in eastern Zaire**. **Exposed weak state control in peripheral regions** and **militarized local society**.",
    "1985-1994": "Trends:\n- **Hollowing-out of the Mobutu state and MPR party-state (late 1980s–1994):** corruption, patronage, unpaid civil servants, collapsing public services, and politicized administration weakened state capacity, even as Mobutu retained personal control over key coercive networks.\n- **Economic and fiscal collapse:** falling mineral revenues, Gécamines decline, debt crisis, inflation/hyperinflation, and shrinking foreign aid weakened the state’s revenue base and weakened society through impoverishment; it also pushed citizens into informal markets and self-help networks.\n- **Growth of independent civil society and opposition politics:** churches, students, lawyers, unions, human-rights groups, and parties such as the UDPS gained public space especially after 1990, strengthening society relative to the one-party state.\n- **De-professionalization and fragmentation of the army/security forces:** unpaid and predatory soldiers increasingly lived off civilians; this weakened the state’s monopoly of coercion and weakened society through insecurity, while preserving some coercive leverage for Mobutu.\n- **Rising ethnic/land/citizenship conflicts in Kivu:** disputes over Banyarwanda/Banyamulenge citizenship and land rights, worsened by local political manipulation, weakened state authority and fragmented civil society.\n\nEvents:\n- **April 1990: Mobutu announced the end of the MPR one-party monopoly and accepted multiparty politics.** This weakened the formal party-state and strengthened opposition parties, churches, unions, and civic groups.\n- **May 1990: Lubumbashi University massacre and subsequent foreign-aid fallout.** State repression temporarily weakened student/civic activism, but international condemnation and aid suspensions weakened the state fiscally and diplomatically.\n- **1990: collapse at Gécamines’ Kamoto mine and accelerating mineral-production decline.** This sharply weakened the state by cutting a core source of foreign exchange and patronage revenue.\n- **September 1991: military mutinies and mass looting in Kinshasa and other cities.** This severely weakened state authority and devastated society, prompting foreign evacuations and business closures.\n- **1991–1992: Sovereign National Conference.** It strengthened civil society and opposition forces by giving them a national institutional platform; it weakened Mobutu’s claim to unchecked authority, though he later obstructed its decisions.\n- **August–December 1992: Étienne Tshisekedi’s appointment and dismissal as prime minister.** His appointment strengthened opposition society; his removal showed Mobutu’s continuing ability to divide institutions and weakened the transition.\n- **January 1993: second wave of army looting and currency crisis.** This further weakened state capacity, destroyed private assets, and deepened public distrust of the regime.\n- **1993–1994: Masisi/Kivu ethnic violence.** Local conflict and displacement weakened both state control and social cohesion.\n- **July 1994: influx of Rwandan refugees, ex-FAR soldiers, and Interahamwe into eastern Zaire after the Rwandan genocide.** This weakened state sovereignty in Kivu and empowered armed non-state actors, while destabilizing local society.",
    "1995-2004": "Trends:\n- **Late-Mobutu state collapse, 1995-97:** unpaid army, hollow taxation, decayed administration, and predatory officials in Zaire/DRC **weakened the state** and pushed citizens into informal/church/kinship survival networks, modestly **strengthening nonstate society**.\n- **Militarization and fragmentation of authority in the east:** Mai-Mai, ex-FAR/Interahamwe/FDLR, Banyamulenge/Tutsi forces, RCD factions, MLC, and local ethnic militias displaced civilian authority; **weakened the central state** and often **weakened civil society** through coercion.\n- **Regionalization of Congolese sovereignty:** Rwanda, Uganda, Angola, Zimbabwe, Namibia, and Burundi operated through armies/proxies; this **weakened the Congolese state’s monopoly of force** and subordinated local societies to external-backed armed rule.\n- **War economy in minerals and customs revenues:** diamonds, gold, coltan, cassiterite, timber, and border taxes were captured by armies, rebels, and elites; this **weakened state fiscal capacity** and **weakened society** through predation, forced labor, and displacement.\n- **Mass displacement and humanitarian crisis:** millions of IDPs/refugees and excess deaths from war, disease, and famine **weakened civil society’s capacity for collective action** and **undermined state legitimacy**.\n- **Growth of churches, NGOs, human-rights groups, and peace networks:** especially around the Inter-Congolese Dialogue, these actors **strengthened organized civil society**, though often under donor dependence and armed intimidation.\n\nEvents:\n- **1995 Kivu escalation and anti-Rwandophone/Banyamulenge measures:** parliamentary and local efforts to exclude or expel “Rwandan” communities intensified conflict; **weakened society** through ethnic polarization and **weakened state authority** in the east.\n- **1996-97 First Congo War:** AFDL forces backed by Rwanda and Uganda overran eastern Zaire, dismantled Hutu refugee/militia camps, and marched on Kinshasa; **destroyed Mobutu’s state power** and militarized society.\n- **May 1997 fall of Mobutu and Laurent-Désiré Kabila’s takeover:** Zaire became the DRC; the presidency was recentralized, but parties were restricted and institutions remained weak—**state power changed hands but not capacity; civil society was constrained**.\n- **August 1998 outbreak of the Second Congo War:** rebellion by RCD and later MLC, backed by Rwanda and Uganda, split the country; **severely weakened the central state** and **subjected society to armed rule**.\n- **July-November 1999 Lusaka Ceasefire and creation of MONUC:** introduced a UN-backed peace framework; modestly **strengthened prospects for state reconstruction** and civilian protection, though implementation was weak.\n- **January 2001 assassination of Laurent Kabila and succession of Joseph Kabila:** initially destabilizing, but Joseph Kabila reopened diplomacy; ultimately **strengthened the state’s survival** and peace-process credibility.\n- **2002 Sun City/Pretoria/Luanda agreements and foreign troop withdrawals:** advanced power sharing and Rwandan/Ugandan withdrawal commitments; **strengthened formal state reunification** and gave opposition/civil society a channel.\n- **December 2002 Global and Inclusive Agreement; June-July 2003 transitional government:** created the “1+4” power-sharing presidency with rebels, opposition, and civil society; **strengthened formal state institutions** but also **empowered armed elites inside the state**.\n- **2003 Ituri massacres and Operation Artemis in Bunia:** exposed state absence and militia rule; **weakened society**, while EU/UN intervention modestly **strengthened civilian protection and international state-building**.\n- **2004 Bukavu crisis/Nkunda-Mutebutsi mutiny:** rebel capture of Bukavu showed failed army integration and weak Kinshasa control; **weakened the state** and terrorized local civil society.",
    "2005-2014": "Trends:\n- **Post-transition institution-building but weak implementation (2005-2014):** new constitution, elections, parliament, courts, and provincial institutions modestly **strengthened the formal state**, but corruption, delayed decentralization, and patronage **weakened effective state capacity**.\n- **Presidential/patronage consolidation under Joseph Kabila:** control over security services, governors, courts, and electoral institutions **strengthened the incumbent state apparatus**, while narrowing opposition space **weakened civil society and political pluralism**.\n- **Persistent eastern militarization and rebel fragmentation:** FARDC integration of militias, parallel chains of command, and armed-group predation in North/South Kivu, Ituri, and Katanga **weakened the state’s monopoly of violence** and **weakened society** through displacement and intimidation.\n- **Large UN/donor security presence and state-building support:** MONUC/MONUSCO logistics, peacekeeping, election support, and later the Intervention Brigade **strengthened state survival and coercive reach**, but also exposed state dependence on outsiders.\n- **Mining boom and resource-contract politics, especially copper/cobalt and gold:** rising revenues and deals such as the Sicomines “minerals-for-infrastructure” agreement **strengthened state fiscal/patronage resources**, but corruption and local dispossession often **weakened accountable society**.\n- **Expansion of churches, NGOs, independent media, and mobile-phone communication:** improved monitoring, election observation, and protest capacity **strengthened civil society**, though activists and journalists faced harassment and violence.\n\nEvents:\n- **2005 constitutional referendum:** approved the Third Republic framework; **strengthened the formal state** and gave society a legal basis for electoral politics.\n- **2006 national elections and Kabila’s victory over Jean-Pierre Bemba:** ended the formal transition and **strengthened state legitimacy**, but campaign violence and later repression showed limits on civil society.\n- **March 2007 Kinshasa fighting between government forces and Bemba’s militia:** defeat/exile of Bemba **strengthened Kabila’s control of the state** but **weakened opposition society**.\n- **2008 Goma peace agreement and subsequent CNDP crisis:** attempted to integrate eastern rebels, but CNDP advances under Laurent Nkunda **weakened state authority** and terrorized local society.\n- **2009 DRC-Rwanda rapprochement, Nkunda’s arrest, and CNDP integration into FARDC:** temporarily **strengthened state/military reach**, but incorporation of rebel networks **weakened institutional cohesion**.\n- **2010 murder of human-rights activist Floribert Chebeya:** a major blow to watchdog groups; **weakened civil society** and signaled security-service impunity.\n- **2011 presidential and legislative elections, widely disputed:** Kabila’s re-election **strengthened incumbent control of the state**, but fraud allegations and repression **weakened legitimacy and civil society trust**.\n- **2012 M23 mutiny and capture of Goma:** dramatically **weakened the state’s coercive authority** and exposed FARDC failures; also **weakened society** through displacement and abuses.\n- **2013 Addis Ababa Peace, Security and Cooperation Framework and UN Force Intervention Brigade:** regional pressure plus offensive UN mandate **strengthened the state’s military position**.\n- **Late 2013 defeat of M23:** restored government control over key territory in North Kivu; **strengthened the state** and opened some space for local civil society recovery.\n- **2014 ADF attacks/massacres around Beni and continuing Katanga violence:** showed continuing limits of state protection; **weakened both state authority and local society**.",
    "2015-2024": "Trends:\n- **Underfunded decentralization after the 2015 “découpage” into 26 provinces:** expanded the formal state map and local patronage, but generally **weakened state capacity** at provincial level.\n- **Persistent eastern insecurity and proliferation of armed groups** (ADF, CODECO, Mai-Mai, later M23/Wazalendo): **weakened the state’s monopoly on violence** and empowered armed non-state actors, while often **weakening civilian society** through displacement and coercion.\n- **Urban youth mobilization, churches, NGOs, and digital activism**—LUCHA, Filimbi, Catholic lay networks, election observers: **strengthened civil society’s ability to check rulers**, despite arrests and internet shutdowns.\n- **Critical-minerals boom, especially copper and cobalt, plus the 2018 mining-code changes:** **strengthened the central state’s revenue potential and bargaining power**, but corruption and opaque contracts **weakened societal oversight**.\n- **Growing presidential centralization under both Kabila’s late rule and Tshisekedi after 2020:** **strengthened executive state power**, but often **weakened institutional constraints and opposition society**.\n- **Declining legitimacy of foreign peacekeeping and move toward MONUSCO withdrawal:** **strengthened state sovereignty claims and nationalist politics**, but risked **weakening actual security capacity** in conflict zones.\n\nEvents:\n- **January 2015 anti–electoral law protests** against a census-based election delay: forced the regime to retreat, **strengthening civil society** and exposing limits on state coercion.\n- **December 2016 Kabila stayed beyond his constitutional mandate; Saint-Sylvestre/CENCO agreement followed:** **weakened state legitimacy**, while the Catholic Church and protest movements **strengthened society’s leverage**.\n- **2017–2018 repression of Catholic lay protests and opposition demonstrations:** **strengthened coercive state power short term**, but further **delegitimized the state** and energized civic resistance.\n- **December 2018 election and January 2019 Tshisekedi inauguration:** first peaceful presidential transfer **strengthened formal state continuity**, but disputed results **weakened electoral legitimacy**.\n- **2020–2021 Tshisekedi broke the FCC coalition and built the “Union sacrée”:** **strengthened presidential control of the state** and weakened Kabila’s parallel power network.\n- **May 2021 “state of siege” in North Kivu and Ituri:** put provinces under military rule, **strengthening coercive state authority**, but **weakening civil liberties and local civilian governance**.\n- **M23 resurgence from late 2021, capture of Bunagana in 2022, expanded fighting through 2024:** sharply **weakened state territorial control** and empowered militias/regional actors.\n- **December 2023 elections, with Tshisekedi’s landslide amid major irregularities:** **strengthened the incumbent state apparatus**, but **weakened electoral accountability and opposition confidence**."
  },
  "score_prompt": {
    "1885-1894": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1885-1894. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nDemocratic Republic of the Congo during 1885-1894 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1895-1904": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1895-1904, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1885-1894, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1895-1904:\nTrends:\n- **Coercive rubber-extraction regime intensified** under the Congo Free State’s *Domaine Privé* and concession companies such as ABIR and Société Anversoise. **State/concessionary power strengthened; local society weakened** through quotas, hostage-taking, forced labor, and violence.\n- **Expansion and militarization of the Force Publique** across the interior. This **strengthened state coercive capacity**, but reliance on forced recruits and harsh discipline also created instability and mutiny risk.\n- **Erosion of local civil society and customary authority** as chiefs were coerced into supplying labor, food, porters, and rubber. **Society weakened; state extraction strengthened**.\n- **Demographic and economic devastation** from killings, famine, disease, flight, and reduced village production during rubber campaigns. **Society weakened severely; the state gained short-term revenue but damaged its long-term social base**.\n- **Growth of missionary and humanitarian reporting networks** in the late 1890s–1904, carrying Congolese testimony and atrocity evidence abroad. **Transnational civil society strengthened; Leopold’s state legitimacy weakened**.\n\nEvents:\n- **1895–1896: Charles Stokes affair**—Congo Free State officer Lothaire executed the British trader Charles Stokes; international protests followed, but Lothaire was acquitted. **Temporarily weakened state legitimacy abroad; acquittal reinforced impunity of state agents**.\n- **1895: Luluabourg/Batetela mutiny began**, followed by prolonged resistance by former Force Publique soldiers. **State weakened militarily; armed African resistance/society briefly strengthened**, though later repression restored state control.\n- **1897: Mutiny of the Dhanis expedition / Batetela troops in the east and northeast.** **Weakened state authority and exposed fragility of the Force Publique**; subsequent campaigns further militarized the state.\n- **1898: Completion of the Matadi–Léopoldville railway.** **State strengthened** by bypassing the lower Congo rapids, moving troops and rubber more efficiently; **society weakened** because the line had been built with brutal forced labor and high mortality.\n- **1903–1904: Casement investigation, Casement Report, founding of the Congo Reform Association, and Leopold’s Commission of Inquiry.** **International civil society strengthened; Congo Free State autonomy and legitimacy weakened**, though coercive rule continued on the ground.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1895-1904\n- state_power (float, 0-10): absolute state power at the end of 1895-1904\n- society_change (float): society_power change vs. 1885-1894\n- state_change (float): state_power change vs. 1885-1894\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1905-1914": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1905-1914, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1895-1904, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1905-1914:\nTrends:\n- **Post-1905 reform pressure against the rubber regime:** international/Belgian criticism of atrocities steadily weakened the legitimacy of Leopold II’s personal state and concession companies; modestly strengthened anti-colonial/humanitarian civil society pressure, though not Congolese society itself.\n- **Bureaucratization after Belgian annexation (1908-1914):** Belgian ministries, district administration, courts, taxation, and the Force Publique became more regularized; strengthened the colonial state and weakened local autonomy.\n- **Shift from wild-rubber extraction toward mining and plantation capitalism:** copper in Katanga, diamonds in Kasai, and palm oil concessions expanded; strengthened state-corporate power and increased coercive labor demands on African communities.\n- **Expansion of transport and communications:** rail, river steamers, telegraph, and mining links into Katanga/Kasai improved state penetration; strengthened the state and weakened communities’ ability to evade taxation/labor recruitment.\n- **Continuing forced labor, taxation, disease, and demographic disruption:** head taxes, labor requisitions, sleeping sickness, and population losses weakened Congolese society; also constrained the state by reducing labor and taxable population.\n- **Missionary expansion in education and medicine:** Catholic and Protestant missions spread schools and clinics; strengthened the colonial state’s reach, while creating limited literate African networks that could later strengthen society.\n\nEvents:\n- **1905 publication of the Congo Commission of Inquiry report:** confirmed atrocities in the Congo Free State; weakened Leopold’s state legitimacy and strengthened reformist civil-society pressure.\n- **1905 suppression of remaining anti-rubber revolts, including in the Mongala/Budja areas:** strengthened coercive state control; weakened local armed resistance.\n- **1906 creation of Union Minière du Haut-Katanga, Forminière, and BCK railway company:** strengthened the state-corporate extractive apparatus, especially in Katanga and Kasai.\n- **1908 Belgian annexation and Colonial Charter:** ended Leopold II’s personal rule and created the Belgian Congo; strengthened formal Belgian state power while slightly curbing the most arbitrary concessionary abuses.\n- **1910 founding of Élisabethville/Lubumbashi and consolidation of Katanga administration:** strengthened colonial control over the mineral-rich southeast.\n- **1911 Lever Brothers/Huileries du Congo Belge palm-oil concession:** strengthened concessionary economic power and the colonial state’s revenue base; weakened local land and labor autonomy.\n- **1914 outbreak of World War I and Force Publique mobilization:** militarized the colonial state and increased requisitions of soldiers, porters, food, and supplies; weakened Congolese society.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1905-1914\n- state_power (float, 0-10): absolute state power at the end of 1905-1914\n- society_change (float): society_power change vs. 1895-1904\n- state_change (float): state_power change vs. 1895-1904\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1915-1924": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1915-1924, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1905-1914, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1915-1924:\nTrends:\n- **Colonial administrative consolidation (1915-1924):** Belgium deepened territorial administration through districts, posts, taxation, courts, and state-backed “customary” chiefs. **Strengthened the state; weakened autonomous society** by subordinating local authority to colonial rule.\n- **Expansion of forced labor, head taxes, and labor recruitment:** Especially for roads, porterage, mines, plantations, and public works; intensified by WWI and continued under postwar “development” policy. **Strengthened state and concessionary companies; weakened society** by reducing village autonomy and mobility.\n- **Katanga mining and transport growth:** Union Minière copper/cobalt production expanded, with rail and labor systems tying Katanga more tightly to the colonial economy. **Strengthened state capacity and corporate power; weakened workers and rural communities** through coercive recruitment.\n- **Missionary penetration and state-backed schooling/medical work:** Catholic and Protestant missions expanded education, conversion, and health campaigns. **Strengthened the state’s social reach; modestly strengthened society** through literacy and networks, though under tight colonial control.\n- **Compulsory cash-crop agriculture, especially cotton in several regions:** The administration increasingly pushed peasant production for export. **Strengthened state/commercial extraction; weakened rural society** by constraining subsistence choices.\n\nEvents:\n- **1915-1918: World War I mobilization in the Belgian Congo:** The Force Publique recruited soldiers and porters and requisitioned food for campaigns against German East Africa. **Strengthened the coercive state; weakened society** through deaths, displacement, and burdens on villages.\n- **1916: Force Publique capture of Tabora:** Belgian Congolese troops helped take a major German East African center. **Strengthened the colonial state’s military prestige and regional power.**\n- **1918-1919: Influenza pandemic:** The pandemic spread through Congo via ports, railways, and military/labor routes. **Weakened society and the state’s labor/tax base** through heavy mortality and disruption.\n- **1921: Simon Kimbangu’s prophetic movement in Lower Congo and its suppression:** Kimbanguism rapidly mobilized mass African religious support before Kimbangu was arrested, tried, and imprisoned for life. **Briefly strengthened civil society; then state repression weakened autonomous society and reinforced colonial coercion.**\n- **1922-1924: Belgian mandate over Ruanda-Urundi, administered from Belgian Congo:** After WWI occupation, Belgium received the League of Nations mandate and linked it administratively to the Congo governor-general. **Strengthened the regional reach and bureaucracy of the colonial state.**\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n1905-1914: <1.2, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1915-1924\n- state_power (float, 0-10): absolute state power at the end of 1915-1924\n- society_change (float): society_power change vs. 1905-1914\n- state_change (float): state_power change vs. 1905-1914\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1925-1934": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1925-1934, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1915-1924, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1925-1934:\nTrends:\n- Colonial administrative centralization and “indirect rule” through appointed/recognized chiefs, territories, secteurs and chefferies: strengthened the Belgian colonial state; weakened autonomous local authority and civil society.\n- Expansion of the extractive economy in the late 1920s—UMHK mining in Katanga, Forminière diamonds, Lever/HCB palm-oil operations, cotton schemes, rail/river links: strengthened state and concessionary corporate power; weakened African communities through taxes, labor recruitment, and crop obligations.\n- Forced labor, head taxes, and compulsory/pressured crop production remained central tools of rule: strengthened state extraction and surveillance; weakened peasant autonomy and local society.\n- Mission-state penetration through schools, health campaigns, and suppression of independent religious movements such as Kimbanguism/Kitawala: strengthened state-allied institutions; constrained independent civil society, though literacy and religious networks also created new social ties.\n- The Great Depression after 1929: falling copper, diamond, and agricultural prices cut colonial revenues and employment; weakened the state fiscally and weakened society through layoffs, wage cuts, repatriations, and heavier coercion.\n\nEvents:\n- 1926 administrative reorganization of the Belgian Congo into a more formal hierarchy of provinces, districts, territories, and native authorities: strengthened state capacity and local surveillance.\n- 1928 completion of the BCK rail link from Katanga toward Port Francqui/Ilebo and the Kasai river route: strengthened state and corporate reach over mining zones and labor movements.\n- 1929–1930 world-market crash reaching Congo, especially the collapse in copper demand and prices: weakened state finances and African workers; prompted more coercive labor and agricultural policies.\n- 1931 Pende revolt in Kwango/Kwilu against taxes, forced labor, chiefs, and palm-product exactions; followed by harsh Belgian repression: showed civil-society resistance but ultimately strengthened coercive state control.\n- 1933 creation of INEAC, the colonial agronomic research institute: strengthened state capacity to direct African agriculture and cash-crop production.\n- 1933 administrative reforms expanding/redefining provinces and tightening control over chefferies and secteurs: strengthened the colonial state; weakened independent customary authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n1905-1914: <1.2, 6.0>\n1915-1924: <1.1, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1925-1934\n- state_power (float, 0-10): absolute state power at the end of 1925-1934\n- society_change (float): society_power change vs. 1915-1924\n- state_change (float): state_power change vs. 1915-1924\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1935-1944": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1935-1944, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1925-1934, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1935-1944:\nTrends:\n- **Post-Depression recovery and mining expansion, especially in Katanga and Kasaï (copper, cobalt, diamonds, uranium):** strengthened the colonial state and concessionary companies through revenue, infrastructure, and tighter labor control; weakened autonomous society.\n- **World War II economic mobilization (1940-44): higher taxes, compulsory crop production, forced/contract labor, rationing, and production quotas:** greatly strengthened state extractive capacity; weakened society materially while increasing resentment.\n- **Urbanization and proletarianization in Léopoldville, Elisabethville, Jadotville, Matadi, and mining camps:** modestly strengthened society by concentrating African workers capable of strikes and collective protest; also increased state surveillance.\n- **Expansion of the Force Publique and wartime militarization:** strengthened the coercive arm of the colonial state; also gave African soldiers organization, weapons training, and expectations that later fed mutiny.\n- **Mission schooling, churches, and the small “évolué” educated stratum:** slowly strengthened civil society through literacy and networks, but mostly within a state-mission paternalist order that reinforced colonial authority.\n- **Use of chiefs and “customary” institutions for taxation, labor recruitment, and local policing:** strengthened state penetration into rural society; weakened independent local authority and popular autonomy.\n\nEvents:\n- **1940: German occupation of Belgium; Governor-General Pierre Ryckmans kept the Congo loyal to the Belgian government-in-exile and the Allies:** strengthened the colonial state in Congo by giving it greater strategic and economic importance.\n- **1940-41: Force Publique campaigns against Italian forces in East Africa, culminating in the Belgian-Congolese victory at Saïo in 1941:** strengthened state military prestige and capacity; increased burdens on Congolese soldiers and porters.\n- **December 1941: Elisabethville/Union Minière African mineworkers’ strike and massacre:** showed growing worker collective power, but state-company repression weakened organized labor and reaffirmed colonial coercion.\n- **1942-44: Shinkolobwe uranium became a strategic Allied/Manhattan Project resource:** strengthened the Belgian colonial state and Union Minière’s geopolitical leverage; intensified secrecy, control, and labor discipline.\n- **1944: Luluabourg Force Publique mutiny over pay, conditions, and wartime grievances:** demonstrated organized resistance within the colonial army; its suppression reasserted state power and weakened soldier collective action.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n1905-1914: <1.2, 6.0>\n1915-1924: <1.1, 6.8>\n1925-1934: <1.0, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1935-1944\n- state_power (float, 0-10): absolute state power at the end of 1935-1944\n- society_change (float): society_power change vs. 1925-1934\n- state_change (float): state_power change vs. 1925-1934\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1945-1954": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1945-1954, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1935-1944, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1945-1954:\nTrends:\n- **Postwar “developmental” colonialism (1945-54, especially after 1949):** expanded Belgian administration, roads, health, education, agricultural schemes and territorial control. **Strengthened the state**; only modestly strengthened society through services.\n- **Mining and export boom** in Katanga copper/cobalt/uranium, plantations, rail and river transport: raised colonial revenues and company power, while concentrating wage workers in towns and mines. **Strengthened the state and employers; also slowly strengthened civil society** through a larger urban working class.\n- **Rapid urbanization** in Léopoldville, Élisabethville, Stanleyville, Matadi and mining towns: weakened purely customary authority and created African urban associations, churches, mutual-aid groups and labor networks. **Strengthened civil society**, though under state surveillance.\n- **Expansion of mission schooling and the “évolué” class:** more literate clerks, teachers, catechists and lower officials emerged, but with very limited rights. **Strengthened civil society** and also helped the state staff its bureaucracy.\n- **Gradual retreat from overt wartime forced labor toward regulated wage labor:** labor coercion and compulsory cultivation did not disappear, but postwar pressure reduced some forms. **Slightly weakened arbitrary state coercion; strengthened workers’ bargaining potential.**\n\nEvents:\n- **1945 postwar strikes and unrest, especially in Matadi/Lower Congo over wages and prices:** showed African collective action; repression by the Force Publique reasserted control. **Strengthened civil society briefly; state responded by strengthening coercion.**\n- **1946 supervised labor/occupational-association reforms:** Africans gained limited legal space for workplace associations, tightly controlled by colonial authorities. **Strengthened civil society slightly; strengthened state oversight.**\n- **1948 “carte du mérite civique”:** recognized a small number of “advanced” Congolese with limited privileges. **Co-opted and divided civil society; strengthened state paternalism.**\n- **1949 launch of the Ten-Year Plan for Economic and Social Development:** major state-led investment program in infrastructure, health, education and production. **Strengthened state capacity.**\n- **1950 founding of ABAKO as a Bakongo cultural association:** began as language/cultural activism but became an important organized social base. **Strengthened civil society.**\n- **1951 death of Simon Kimbangu in prison:** reinforced Kimbanguism’s martyr narrative and clandestine religious networks. **Strengthened oppositional civil society; exposed coercive state power.**\n- **1952 immatriculation decree:** allowed a tiny number of Congolese to obtain a higher civil status under Belgian law. **Strengthened state co-optation; only marginally strengthened civil society.**\n- **1954 founding/opening of Lovanium University near Léopoldville:** created the first local university-level institution. **Strengthened civil society through elite formation, while also serving state administrative needs.**\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n1905-1914: <1.2, 6.0>\n1915-1924: <1.1, 6.8>\n1925-1934: <1.0, 7.2>\n1935-1944: <1.2, 7.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1945-1954\n- state_power (float, 0-10): absolute state power at the end of 1945-1954\n- society_change (float): society_power change vs. 1935-1944\n- state_change (float): state_power change vs. 1935-1944\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1955-1964": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1955-1964, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1945-1954, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1955-1964:\nTrends:\n- **Belgian “paternalist” decolonization with very limited Congolese training for high office and command (1955-60):** left almost no experienced Congolese administrators, officers, or national politicians at independence; **weakened the postcolonial state**.\n- **Growth of urban educated “évolué” networks, churches, trade unions, newspapers, and associations in Léopoldville, Elisabethville, Stanleyville, etc.:** expanded organized African public life and nationalist debate; **strengthened civil society**.\n- **Rapid rise of mass nationalist and regional parties—ABAKO, MNC-Lumumba, MNC-Kalonji, CONAKAT, PSA and others (1956-60):** mobilized society but along ethnic/regional lines; **strengthened society while fragmenting state-building**.\n- **Mining-based regional inequality, especially Katanga’s copper wealth and Union Minière influence:** gave provincial elites and foreign firms resources to resist Léopoldville; **weakened central state, strengthened regional power centers**.\n- **Ethnic and provincial polarization, especially in Katanga and the Kasai region:** turned political competition into communal conflict and secessionist claims; **weakened both national state capacity and cohesive civil society**.\n- **Increasing militarization after independence, with the Armée Nationale Congolaise becoming the key arbiter of politics:** shifted power from civilian institutions to armed actors; **strengthened coercive state elements but weakened constitutional state and civil society**.\n\nEvents:\n- **1955 Van Bilsen “Thirty-Year Plan” and King Baudouin’s Congo visit:** opened debate on decolonization and political rights; **strengthened civil society, pressured colonial state**.\n- **1956 ABAKO manifesto and other Congolese responses demanding faster independence:** transformed elite discussion into organized nationalist politics; **strengthened civil society**.\n- **December 1957 municipal elections in Léopoldville, Elisabethville, and Jadotville:** gave Congolese parties and leaders legal political experience; **strengthened civil society and local political institutions**.\n- **January 1959 Léopoldville riots and Belgian repression:** exposed the fragility of colonial control and accelerated decolonization; **weakened the colonial state, radicalized society**.\n- **January-February 1960 Brussels Round Table Conference:** fixed independence for 30 June 1960, creating a rushed transfer of sovereignty; **strengthened formal statehood but weakened practical state capacity**.\n- **May 1960 national elections and formation of the Lumumba-Kasa-Vubu government:** created the first elected national government; **strengthened formal state legitimacy but revealed deep party fragmentation**.\n- **30 June 1960 independence:** ended Belgian sovereignty and created the Republic of the Congo; **strengthened formal state power, but with weak institutions**.\n- **July 1960 Force Publique mutiny and Belgian military intervention:** shattered army discipline and administrative control; **severely weakened the state**.\n- **July-August 1960 Katanga and South Kasai secessions:** removed key territory, revenue, and coercive authority from Léopoldville; **weakened central state, strengthened provincial/secessionist actors**.\n- **September 1960 Kasa-Vubu/Lumumba constitutional crisis and Mobutu’s first coup:** displaced elected civilian authority and elevated the army; **weakened constitutional state and civil society**.\n- **January 1961 assassination of Patrice Lumumba:** destroyed a major national political pole and intensified Cold War/proxy conflict; **weakened national cohesion and civilian politics**.\n- **1961-63 ONUC operations ending Katanga’s secession:** restored territorial unity; **strengthened the central state, though through heavy external dependence**.\n- **1964 Luluabourg Constitution, renaming the country the Democratic Republic of the Congo and creating a more federal structure:** tried to rebuild legitimacy by recognizing provincial power; **modestly strengthened formal state institutions but also empowered provinces**.\n- **1964 Simba rebellion and Stanleyville “People’s Republic”:** large eastern insurgency challenged Léopoldville and drew Belgian/U.S. intervention; **weakened the state, strengthened armed revolutionary society but damaged peaceful civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n1905-1914: <1.2, 6.0>\n1915-1924: <1.1, 6.8>\n1925-1934: <1.0, 7.2>\n1935-1944: <1.2, 7.9>\n1945-1954: <2.1, 8.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1955-1964\n- state_power (float, 0-10): absolute state power at the end of 1955-1964\n- society_change (float): society_power change vs. 1945-1954\n- state_change (float): state_power change vs. 1945-1954\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1965-1974": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1965-1974, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1955-1964, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1965-1974:\nTrends:\n- **Personalist centralization under Mobutu (1965-1974):** presidency, army, provinces, courts, and parliament were progressively subordinated to Mobutu; **strengthened coercive state power** but weakened rule-bound institutions and society’s checks.\n- **One-party corporatist rule through the MPR (from 1967):** unions, youth, women’s groups, and professional bodies were folded into party structures; **strengthened state control over society** and **weakened autonomous civil society**.\n- **Resource-based state expansion:** copper/cobalt revenues and state control of mining, especially after taking over Union Minière/Gécamines, gave the regime fiscal resources; **strengthened the state**, though it deepened dependence on mineral rents.\n- **Patrimonialization and corruption of administration:** public offices, parastatals, and licenses became tools of patronage; **strengthened Mobutu personally** but **weakened state capacity** and independent economic actors.\n- **“Authenticité” cultural nationalism:** renaming, Africanization of personal names, and anti-Western/anti-mission rhetoric extended state ideology into daily life; **strengthened symbolic state power** and **pressured churches and civil society**.\n\nEvents:\n- **Mobutu’s coup, 24 November 1965:** ended the post-independence parliamentary crisis and installed military rule; **strengthened the central state/army**, **weakened political society**.\n- **Public execution of former politicians, June 1966:** the “Pentecost hangings” intimidated rivals; **strengthened coercive state power**, **weakened opposition society**.\n- **Suppression of mercenary and Katangan mutinies, 1966-1967:** crushed armed rivals to the regime; **strengthened state monopoly over force**.\n- **1967 constitution and founding of the MPR:** created a strong presidential system and then the ruling party; **strengthened the party-state**, **weakened pluralism**.\n- **Nationalization of Union Minière du Haut-Katanga / creation of Gécamines, 1967:** put the key mining sector under state control; **strengthened fiscal and economic power of the state**.\n- **Student protests and repression at Lovanium/Kinshasa, 1969, and later student militarization:** troops killed or arrested student protesters; **weakened student civil society**, **strengthened coercive control**.\n- **Single-candidate/single-party elections, 1970:** Mobutu and MPR rule were plebiscitarily ratified; **strengthened authoritarian state legitimacy**, **weakened electoral society**.\n- **Renaming Congo as Zaïre and official Authenticité campaign, 1971:** expanded ideological control over names, symbols, and institutions; **strengthened state penetration of society**.\n- **Conflict with the Catholic Church, especially 1971-1972:** pressure on Christian names, schools, and church criticism, including action against Cardinal Malula; **weakened independent religious civil society**, though church resistance showed residual societal power.\n- **Zairianization decrees, 1973:** expropriated foreign-owned firms, farms, and shops for politically connected Zairians; **initially strengthened state/patronage power**, but **weakened the economy, private society, and later state capacity**.\n- **1974 constitutional/party radicalization:** declared the MPR the supreme institution and fused party and state more completely; **strengthened the party-state**, **weakened autonomous institutions and civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n1905-1914: <1.2, 6.0>\n1915-1924: <1.1, 6.8>\n1925-1934: <1.0, 7.2>\n1935-1944: <1.2, 7.9>\n1945-1954: <2.1, 8.4>\n1955-1964: <4.0, 3.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1965-1974\n- state_power (float, 0-10): absolute state power at the end of 1965-1974\n- society_change (float): society_power change vs. 1955-1964\n- state_change (float): state_power change vs. 1955-1964\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1975-1984": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1975-1984, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1965-1974, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1975-1984:\nTrends:\n- **Deep economic/fiscal decline after 1975**: copper-price weakness, oil shocks, debt, and the legacy of “Zairianization” shrank revenues and public salaries. **Weakened state capacity**; also **weakened formal society** through falling wages and services.\n- **Hollowing-out of the Mobutu state into patronage/kleptocracy**: the MPR party-state and security services remained politically dominant, but ministries, courts, schools, and the army deteriorated. **Strengthened regime control**, but **weakened effective state power** and autonomous civil society.\n- **Growth of the informal/parallel economy**: smuggling, black markets, informal currency exchange, and survival networks expanded as the formal economy collapsed. **Weakened state taxation/regulation**; **strengthened some local/social networks** outside the state.\n- **Increasing dependence on foreign support**: Western military help and IMF/World Bank programs became essential to regime survival. **Strengthened Mobutu short-term**, but **weakened autonomous state capacity**.\n- **Co-optation and repression of unions, parties, universities, and media under the MPR**: independent organization remained illegal or risky. **Strengthened the state/regime over society**; **weakened civil society**.\n- **Churches as the main semi-autonomous social institutions**: Catholic and Protestant networks continued to provide education, health, and occasional criticism. **Strengthened civil society** relative to other organized groups.\n- **Rising regional/ethnic tensions, especially in Shaba and Kivu**: citizenship and land disputes, Katangan exile politics, and Banyarwanda exclusion grew sharper. **Weakened social cohesion and state legitimacy**.\n\nEvents:\n- **1975 closure/disruption of the Benguela railway because of Angola’s civil war**: hurt Shaba copper exports and state foreign exchange. **Weakened state fiscal capacity**.\n- **1976–77 “retrocession” of Zairianized businesses** back to former owners/foreign interests after nationalization failures. **Weakened state economic control** and exposed administrative incapacity; **benefited connected elites more than broad society**.\n- **1977 Shaba I invasion by the FNLC from Angola**: Zairian forces needed Moroccan troops and French/Western logistical help. **Revealed weak state coercive capacity**, but **temporarily strengthened Mobutu through foreign rescue**.\n- **1978 Shaba II/Kolwezi crisis**: rebels captured Kolwezi; French and Belgian intervention restored control. **Again weakened the image of state power**, while **increasing regime dependence on foreign backers** and damaging civilian security.\n- **1978–79 IMF/creditor intervention, including Erwin Blumenthal at the central bank**: attempted to discipline finances but exposed massive corruption and insolvency. **Constrained the state**; modestly **strengthened external oversight**, not domestic society.\n- **1980 “Letter of the 13” parliamentarians demanding political reform**: an elite challenge to Mobutu from inside the system. **Strengthened civil-society/opposition precedent**, but repression **reasserted regime power**.\n- **1981 nationality law restricting citizenship claims, especially affecting Banyarwanda communities**. **Strengthened state gatekeeping over identity**, but **weakened civil society and social cohesion**.\n- **1982 founding of the UDPS opposition party by Étienne Tshisekedi and others**. **Strengthened organized civil society/opposition**, though arrests and harassment **showed continuing state repression**.\n- **1984 single-candidate presidential election reelecting Mobutu with near-unanimous official results**. **Strengthened regime dominance symbolically**; **weakened political society and accountability**.\n- **1984 Moba rebellion by Laurent-Désiré Kabila’s PRP forces in eastern Zaire**. **Exposed weak state control in peripheral regions** and **militarized local society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n1905-1914: <1.2, 6.0>\n1915-1924: <1.1, 6.8>\n1925-1934: <1.0, 7.2>\n1935-1944: <1.2, 7.9>\n1945-1954: <2.1, 8.4>\n1955-1964: <4.0, 3.2>\n1965-1974: <2.4, 5.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1975-1984\n- state_power (float, 0-10): absolute state power at the end of 1975-1984\n- society_change (float): society_power change vs. 1965-1974\n- state_change (float): state_power change vs. 1965-1974\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1985-1994": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1985-1994, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1975-1984, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1985-1994:\nTrends:\n- **Hollowing-out of the Mobutu state and MPR party-state (late 1980s–1994):** corruption, patronage, unpaid civil servants, collapsing public services, and politicized administration weakened state capacity, even as Mobutu retained personal control over key coercive networks.\n- **Economic and fiscal collapse:** falling mineral revenues, Gécamines decline, debt crisis, inflation/hyperinflation, and shrinking foreign aid weakened the state’s revenue base and weakened society through impoverishment; it also pushed citizens into informal markets and self-help networks.\n- **Growth of independent civil society and opposition politics:** churches, students, lawyers, unions, human-rights groups, and parties such as the UDPS gained public space especially after 1990, strengthening society relative to the one-party state.\n- **De-professionalization and fragmentation of the army/security forces:** unpaid and predatory soldiers increasingly lived off civilians; this weakened the state’s monopoly of coercion and weakened society through insecurity, while preserving some coercive leverage for Mobutu.\n- **Rising ethnic/land/citizenship conflicts in Kivu:** disputes over Banyarwanda/Banyamulenge citizenship and land rights, worsened by local political manipulation, weakened state authority and fragmented civil society.\n\nEvents:\n- **April 1990: Mobutu announced the end of the MPR one-party monopoly and accepted multiparty politics.** This weakened the formal party-state and strengthened opposition parties, churches, unions, and civic groups.\n- **May 1990: Lubumbashi University massacre and subsequent foreign-aid fallout.** State repression temporarily weakened student/civic activism, but international condemnation and aid suspensions weakened the state fiscally and diplomatically.\n- **1990: collapse at Gécamines’ Kamoto mine and accelerating mineral-production decline.** This sharply weakened the state by cutting a core source of foreign exchange and patronage revenue.\n- **September 1991: military mutinies and mass looting in Kinshasa and other cities.** This severely weakened state authority and devastated society, prompting foreign evacuations and business closures.\n- **1991–1992: Sovereign National Conference.** It strengthened civil society and opposition forces by giving them a national institutional platform; it weakened Mobutu’s claim to unchecked authority, though he later obstructed its decisions.\n- **August–December 1992: Étienne Tshisekedi’s appointment and dismissal as prime minister.** His appointment strengthened opposition society; his removal showed Mobutu’s continuing ability to divide institutions and weakened the transition.\n- **January 1993: second wave of army looting and currency crisis.** This further weakened state capacity, destroyed private assets, and deepened public distrust of the regime.\n- **1993–1994: Masisi/Kivu ethnic violence.** Local conflict and displacement weakened both state control and social cohesion.\n- **July 1994: influx of Rwandan refugees, ex-FAR soldiers, and Interahamwe into eastern Zaire after the Rwandan genocide.** This weakened state sovereignty in Kivu and empowered armed non-state actors, while destabilizing local society.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n1905-1914: <1.2, 6.0>\n1915-1924: <1.1, 6.8>\n1925-1934: <1.0, 7.2>\n1935-1944: <1.2, 7.9>\n1945-1954: <2.1, 8.4>\n1955-1964: <4.0, 3.2>\n1965-1974: <2.4, 5.8>\n1975-1984: <2.6, 4.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1985-1994\n- state_power (float, 0-10): absolute state power at the end of 1985-1994\n- society_change (float): society_power change vs. 1975-1984\n- state_change (float): state_power change vs. 1975-1984\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1995-2004": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1995-2004, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1985-1994, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1995-2004:\nTrends:\n- **Late-Mobutu state collapse, 1995-97:** unpaid army, hollow taxation, decayed administration, and predatory officials in Zaire/DRC **weakened the state** and pushed citizens into informal/church/kinship survival networks, modestly **strengthening nonstate society**.\n- **Militarization and fragmentation of authority in the east:** Mai-Mai, ex-FAR/Interahamwe/FDLR, Banyamulenge/Tutsi forces, RCD factions, MLC, and local ethnic militias displaced civilian authority; **weakened the central state** and often **weakened civil society** through coercion.\n- **Regionalization of Congolese sovereignty:** Rwanda, Uganda, Angola, Zimbabwe, Namibia, and Burundi operated through armies/proxies; this **weakened the Congolese state’s monopoly of force** and subordinated local societies to external-backed armed rule.\n- **War economy in minerals and customs revenues:** diamonds, gold, coltan, cassiterite, timber, and border taxes were captured by armies, rebels, and elites; this **weakened state fiscal capacity** and **weakened society** through predation, forced labor, and displacement.\n- **Mass displacement and humanitarian crisis:** millions of IDPs/refugees and excess deaths from war, disease, and famine **weakened civil society’s capacity for collective action** and **undermined state legitimacy**.\n- **Growth of churches, NGOs, human-rights groups, and peace networks:** especially around the Inter-Congolese Dialogue, these actors **strengthened organized civil society**, though often under donor dependence and armed intimidation.\n\nEvents:\n- **1995 Kivu escalation and anti-Rwandophone/Banyamulenge measures:** parliamentary and local efforts to exclude or expel “Rwandan” communities intensified conflict; **weakened society** through ethnic polarization and **weakened state authority** in the east.\n- **1996-97 First Congo War:** AFDL forces backed by Rwanda and Uganda overran eastern Zaire, dismantled Hutu refugee/militia camps, and marched on Kinshasa; **destroyed Mobutu’s state power** and militarized society.\n- **May 1997 fall of Mobutu and Laurent-Désiré Kabila’s takeover:** Zaire became the DRC; the presidency was recentralized, but parties were restricted and institutions remained weak—**state power changed hands but not capacity; civil society was constrained**.\n- **August 1998 outbreak of the Second Congo War:** rebellion by RCD and later MLC, backed by Rwanda and Uganda, split the country; **severely weakened the central state** and **subjected society to armed rule**.\n- **July-November 1999 Lusaka Ceasefire and creation of MONUC:** introduced a UN-backed peace framework; modestly **strengthened prospects for state reconstruction** and civilian protection, though implementation was weak.\n- **January 2001 assassination of Laurent Kabila and succession of Joseph Kabila:** initially destabilizing, but Joseph Kabila reopened diplomacy; ultimately **strengthened the state’s survival** and peace-process credibility.\n- **2002 Sun City/Pretoria/Luanda agreements and foreign troop withdrawals:** advanced power sharing and Rwandan/Ugandan withdrawal commitments; **strengthened formal state reunification** and gave opposition/civil society a channel.\n- **December 2002 Global and Inclusive Agreement; June-July 2003 transitional government:** created the “1+4” power-sharing presidency with rebels, opposition, and civil society; **strengthened formal state institutions** but also **empowered armed elites inside the state**.\n- **2003 Ituri massacres and Operation Artemis in Bunia:** exposed state absence and militia rule; **weakened society**, while EU/UN intervention modestly **strengthened civilian protection and international state-building**.\n- **2004 Bukavu crisis/Nkunda-Mutebutsi mutiny:** rebel capture of Bukavu showed failed army integration and weak Kinshasa control; **weakened the state** and terrorized local civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n1905-1914: <1.2, 6.0>\n1915-1924: <1.1, 6.8>\n1925-1934: <1.0, 7.2>\n1935-1944: <1.2, 7.9>\n1945-1954: <2.1, 8.4>\n1955-1964: <4.0, 3.2>\n1965-1974: <2.4, 5.8>\n1975-1984: <2.6, 4.7>\n1985-1994: <3.6, 3.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1995-2004\n- state_power (float, 0-10): absolute state power at the end of 1995-2004\n- society_change (float): society_power change vs. 1985-1994\n- state_change (float): state_power change vs. 1985-1994\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2005-2014": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2005-2014, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1995-2004, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2005-2014:\nTrends:\n- **Post-transition institution-building but weak implementation (2005-2014):** new constitution, elections, parliament, courts, and provincial institutions modestly **strengthened the formal state**, but corruption, delayed decentralization, and patronage **weakened effective state capacity**.\n- **Presidential/patronage consolidation under Joseph Kabila:** control over security services, governors, courts, and electoral institutions **strengthened the incumbent state apparatus**, while narrowing opposition space **weakened civil society and political pluralism**.\n- **Persistent eastern militarization and rebel fragmentation:** FARDC integration of militias, parallel chains of command, and armed-group predation in North/South Kivu, Ituri, and Katanga **weakened the state’s monopoly of violence** and **weakened society** through displacement and intimidation.\n- **Large UN/donor security presence and state-building support:** MONUC/MONUSCO logistics, peacekeeping, election support, and later the Intervention Brigade **strengthened state survival and coercive reach**, but also exposed state dependence on outsiders.\n- **Mining boom and resource-contract politics, especially copper/cobalt and gold:** rising revenues and deals such as the Sicomines “minerals-for-infrastructure” agreement **strengthened state fiscal/patronage resources**, but corruption and local dispossession often **weakened accountable society**.\n- **Expansion of churches, NGOs, independent media, and mobile-phone communication:** improved monitoring, election observation, and protest capacity **strengthened civil society**, though activists and journalists faced harassment and violence.\n\nEvents:\n- **2005 constitutional referendum:** approved the Third Republic framework; **strengthened the formal state** and gave society a legal basis for electoral politics.\n- **2006 national elections and Kabila’s victory over Jean-Pierre Bemba:** ended the formal transition and **strengthened state legitimacy**, but campaign violence and later repression showed limits on civil society.\n- **March 2007 Kinshasa fighting between government forces and Bemba’s militia:** defeat/exile of Bemba **strengthened Kabila’s control of the state** but **weakened opposition society**.\n- **2008 Goma peace agreement and subsequent CNDP crisis:** attempted to integrate eastern rebels, but CNDP advances under Laurent Nkunda **weakened state authority** and terrorized local society.\n- **2009 DRC-Rwanda rapprochement, Nkunda’s arrest, and CNDP integration into FARDC:** temporarily **strengthened state/military reach**, but incorporation of rebel networks **weakened institutional cohesion**.\n- **2010 murder of human-rights activist Floribert Chebeya:** a major blow to watchdog groups; **weakened civil society** and signaled security-service impunity.\n- **2011 presidential and legislative elections, widely disputed:** Kabila’s re-election **strengthened incumbent control of the state**, but fraud allegations and repression **weakened legitimacy and civil society trust**.\n- **2012 M23 mutiny and capture of Goma:** dramatically **weakened the state’s coercive authority** and exposed FARDC failures; also **weakened society** through displacement and abuses.\n- **2013 Addis Ababa Peace, Security and Cooperation Framework and UN Force Intervention Brigade:** regional pressure plus offensive UN mandate **strengthened the state’s military position**.\n- **Late 2013 defeat of M23:** restored government control over key territory in North Kivu; **strengthened the state** and opened some space for local civil society recovery.\n- **2014 ADF attacks/massacres around Beni and continuing Katanga violence:** showed continuing limits of state protection; **weakened both state authority and local society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n1905-1914: <1.2, 6.0>\n1915-1924: <1.1, 6.8>\n1925-1934: <1.0, 7.2>\n1935-1944: <1.2, 7.9>\n1945-1954: <2.1, 8.4>\n1955-1964: <4.0, 3.2>\n1965-1974: <2.4, 5.8>\n1975-1984: <2.6, 4.7>\n1985-1994: <3.6, 3.1>\n1995-2004: <3.2, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2005-2014\n- state_power (float, 0-10): absolute state power at the end of 2005-2014\n- society_change (float): society_power change vs. 1995-2004\n- state_change (float): state_power change vs. 1995-2004\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2015-2024": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2015-2024, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 2005-2014, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2015-2024:\nTrends:\n- **Underfunded decentralization after the 2015 “découpage” into 26 provinces:** expanded the formal state map and local patronage, but generally **weakened state capacity** at provincial level.\n- **Persistent eastern insecurity and proliferation of armed groups** (ADF, CODECO, Mai-Mai, later M23/Wazalendo): **weakened the state’s monopoly on violence** and empowered armed non-state actors, while often **weakening civilian society** through displacement and coercion.\n- **Urban youth mobilization, churches, NGOs, and digital activism**—LUCHA, Filimbi, Catholic lay networks, election observers: **strengthened civil society’s ability to check rulers**, despite arrests and internet shutdowns.\n- **Critical-minerals boom, especially copper and cobalt, plus the 2018 mining-code changes:** **strengthened the central state’s revenue potential and bargaining power**, but corruption and opaque contracts **weakened societal oversight**.\n- **Growing presidential centralization under both Kabila’s late rule and Tshisekedi after 2020:** **strengthened executive state power**, but often **weakened institutional constraints and opposition society**.\n- **Declining legitimacy of foreign peacekeeping and move toward MONUSCO withdrawal:** **strengthened state sovereignty claims and nationalist politics**, but risked **weakening actual security capacity** in conflict zones.\n\nEvents:\n- **January 2015 anti–electoral law protests** against a census-based election delay: forced the regime to retreat, **strengthening civil society** and exposing limits on state coercion.\n- **December 2016 Kabila stayed beyond his constitutional mandate; Saint-Sylvestre/CENCO agreement followed:** **weakened state legitimacy**, while the Catholic Church and protest movements **strengthened society’s leverage**.\n- **2017–2018 repression of Catholic lay protests and opposition demonstrations:** **strengthened coercive state power short term**, but further **delegitimized the state** and energized civic resistance.\n- **December 2018 election and January 2019 Tshisekedi inauguration:** first peaceful presidential transfer **strengthened formal state continuity**, but disputed results **weakened electoral legitimacy**.\n- **2020–2021 Tshisekedi broke the FCC coalition and built the “Union sacrée”:** **strengthened presidential control of the state** and weakened Kabila’s parallel power network.\n- **May 2021 “state of siege” in North Kivu and Ituri:** put provinces under military rule, **strengthening coercive state authority**, but **weakening civil liberties and local civilian governance**.\n- **M23 resurgence from late 2021, capture of Bunagana in 2022, expanded fighting through 2024:** sharply **weakened state territorial control** and empowered militias/regional actors.\n- **December 2023 elections, with Tshisekedi’s landslide amid major irregularities:** **strengthened the incumbent state apparatus**, but **weakened electoral accountability and opposition confidence**.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <2.0, 4.0>\n1895-1904: <1.4, 5.0>\n1905-1914: <1.2, 6.0>\n1915-1924: <1.1, 6.8>\n1925-1934: <1.0, 7.2>\n1935-1944: <1.2, 7.9>\n1945-1954: <2.1, 8.4>\n1955-1964: <4.0, 3.2>\n1965-1974: <2.4, 5.8>\n1975-1984: <2.6, 4.7>\n1985-1994: <3.6, 3.1>\n1995-2004: <3.2, 2.5>\n2005-2014: <3.4, 3.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2015-2024\n- state_power (float, 0-10): absolute state power at the end of 2015-2024\n- society_change (float): society_power change vs. 2005-2014\n- state_change (float): state_power change vs. 2005-2014\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1885-1894": "{\"key_event\":\"Congo Free State concessionary rule begins\",\"reasoning\":\"The Congo Free State established coercive authority around trade posts, armed agents, treaties, and emerging concession systems, but its territorial administration remained uneven and thin beyond major routes. Indigenous societies retained local organization in many areas yet lacked unified, autonomous institutions able to constrain the colonial state, and resistance was fragmented and brutally suppressed.\",\"society_change\":0.0,\"society_power\":2.0,\"state_change\":0.0,\"state_power\":4.0}",
    "1895-1904": "{\"key_event\":\"Intensified rubber terror and Force Publique expansion\",\"reasoning\":\"The Congo Free State gained greater coercive and logistical reach through concessionary rule, militarization, and the Matadi–Léopoldville railway, though mutinies and international scrutiny kept capacity from becoming fully strong. Local society was further atomized by forced labor, hostage-taking, famine, flight, and coerced chiefs, with missionary and humanitarian networks only slightly offsetting this devastation.\",\"society_change\":-0.6,\"society_power\":1.4,\"state_change\":1.0,\"state_power\":5.0}",
    "1905-1914": "{\"key_event\":\"Belgian annexation and bureaucratic extractive expansion\",\"reasoning\":\"After 1908, Belgian annexation regularized administration, courts, taxation, the Force Publique, transport links, and mining/plantation concessions, raising state reach from a brutal but uneven Leopoldian regime to a more bureaucratic colonial state. Congolese society remained extremely atomized: anti-rubber reform pressure came mainly from Europe, while forced labor, taxation, disease, demographic loss, and suppression of revolts further weakened local autonomy, with missions creating only very limited associational capacity.\",\"society_change\":-0.2,\"society_power\":1.2,\"state_change\":1.0,\"state_power\":6.0}",
    "1915-1924": "{\"key_event\":\"Colonial consolidation and forced labor expansion\",\"reasoning\":\"Belgian rule deepened through taxation, courts, chiefs, labor recruitment, mining transport, and WWI mobilization, pushing state capacity from moderate toward strong despite pandemic disruption. Civil society remained near-atomized: Kimbanguism and mission networks showed some mobilizing potential, but forced labor, compulsory crops, requisitions, and repression kept autonomous organization extremely weak.\",\"society_change\":-0.1,\"society_power\":1.1,\"state_change\":0.8,\"state_power\":6.8}",
    "1925-1934": "{\"key_event\":\"Administrative centralization amid extractive expansion and depression\",\"reasoning\":\"The 1926 and 1933 reorganizations, rail links, concessionary production, missions, taxation, and coerced labor deepened Belgian administrative and surveillance capacity, though the Depression limited fiscal strength and employment. Civil society remained extremely atomized: the Pende revolt and religious/literacy networks showed some capacity for resistance, but repression, indirect-rule chiefs, forced labor, and suppression of independent movements further narrowed autonomous organization.\",\"society_change\":-0.1,\"society_power\":1.0,\"state_change\":0.4,\"state_power\":7.2}",
    "1935-1944": "{\"key_event\":\"World War II colonial economic mobilization\",\"reasoning\":\"Wartime mining, taxation, forced production, labor controls, militarization, and strategic uranium sharply increased the colonial state’s extractive and coercive reach, pushing it toward the upper end of strong state capacity. Civil society remained extremely weak because strikes and mutiny showed embryonic collective capacity but were violently suppressed and outweighed by intensified surveillance, forced labor, and state-company control.\",\"society_change\":0.2,\"society_power\":1.2,\"state_change\":0.7,\"state_power\":7.9}",
    "1945-1954": "{\"key_event\":\"Postwar developmental colonialism and urban associational growth\",\"reasoning\":\"The Ten-Year Plan, export boom, infrastructure expansion, and deeper administrative reach pushed an already powerful Belgian colonial state into the strong range, despite some retreat from overt wartime labor coercion. Civil society rose from near-atomization as urban workers, churches, mutual-aid groups, ABAKO, Kimbanguist networks, schooling, and an évolué layer expanded, but surveillance, co-optation, and repression kept it only barely above the atomized range.\",\"society_change\":0.9,\"society_power\":2.1,\"state_change\":0.5,\"state_power\":8.4}",
    "1955-1964": "{\"key_event\":\"Independence crisis and secessionist rebellions\",\"reasoning\":\"Urban associations, parties, unions, churches, and newspapers greatly expanded Congolese mobilization, but ethnic-regional fragmentation, military coups, and insurgency kept civil society from becoming a cohesive check on power. The colonial state’s high coercive capacity collapsed after rushed independence, the Force Publique mutiny, Katanga/South Kasai secessions, constitutional breakdown, and the Simba rebellion, leaving a weak central state despite restored formal sovereignty and UN-backed reunification.\",\"society_change\":1.9,\"society_power\":4.0,\"state_change\":-5.2,\"state_power\":3.2}",
    "1965-1974": "{\"key_event\":\"Mobutu’s one-party centralization\",\"reasoning\":\"After the 1960-65 crisis, Mobutu restored central command over the army, provinces, parliament, courts, and key mineral revenues, raising state power from collapse/weakness to a moderate authoritarian capacity, though patrimonial corruption kept it below the colonial state’s earlier reach. Civil society fell sharply as parties, unions, student groups, professional bodies, elections, and even churches were subordinated or repressed under the MPR and Authenticité, leaving only limited residual resistance such as Catholic criticism.\",\"society_change\":-1.6,\"society_power\":2.4,\"state_change\":2.6,\"state_power\":5.8}",
    "1975-1984": "{\"key_event\":\"Fiscal collapse and Shaba crises hollow Mobutu’s state\",\"reasoning\":\"Mobutu’s MPR and security apparatus remained able to repress opposition and stage managed elections, but fiscal collapse, administrative decay, Shaba I/II, and reliance on foreign rescue pulled effective state capacity down into the weak-to-moderate range. Civil society remained heavily constrained by one-party rule, co-optation, and repression, with only modest gains from churches, informal networks, the Letter of the 13, and the founding of the UDPS.\",\"society_change\":0.2,\"society_power\":2.6,\"state_change\":-1.1,\"state_power\":4.7}",
    "1985-1994": "{\"key_event\":\"Mobutu state hollowing and multiparty opening\",\"reasoning\":\"State power fell sharply as fiscal collapse, Gécamines decline, unpaid predatory soldiers, looting, and loss of control in Kivu reduced administrative and coercive reach, though Mobutu still retained some coercive and patronage levers. Society gained space through opposition parties, churches, unions, human-rights groups, and the Sovereign National Conference, but poverty, repression, army violence, and ethnic conflict kept autonomous civic power weak rather than moderate.\",\"society_change\":1.0,\"society_power\":3.6,\"state_change\":-1.6,\"state_power\":3.1}",
    "1995-2004": "{\"key_event\":\"Congo wars and fragmented sovereignty\",\"reasoning\":\"The First and Second Congo Wars shattered the already hollow Mobutu-era state, divided sovereignty among rebels and foreign armies, and left Kinshasa with only partial administrative and coercive reach despite the 2003 transitional government. Civil society retained some capacity through churches, NGOs, human-rights groups, and peace-process participation, but mass displacement, militia rule, ethnic polarization, and war-economy predation reduced its effective ability to organize and constrain power.\",\"society_change\":-0.4,\"society_power\":3.2,\"state_change\":-0.6,\"state_power\":2.5}",
    "2005-2014": "{\"key_event\":\"Third Republic institutions and M23 defeat\",\"reasoning\":\"The 2006 constitutional order, elections, mining revenues, donor/UN backing, and defeat of M23 raised state capacity from the war-transition low, but the FARDC remained fragmented and eastern violence showed only weak territorial control. Civil society gained from churches, NGOs, media, phones, and electoral mobilization, yet repression, disputed elections, activist killings, and armed-group intimidation kept it weak overall.\",\"society_change\":0.2,\"society_power\":3.4,\"state_change\":1.3,\"state_power\":3.8}",
    "2015-2024": "{\"key_event\":\"Civic mobilization amid M23 resurgence\",\"reasoning\":\"Civil society became somewhat more capable through youth movements, Catholic networks, NGOs, digital activism, and election monitoring, but repression, internet shutdowns, disputed elections, and armed-group coercion kept it in the weak range. State power remained weak: presidential centralization, mining revenues, and formal continuity improved executive control, but underfunded decentralization, contested legitimacy, and the M23/ADF/CODECO security crisis reduced effective territorial authority.\",\"society_change\":0.4,\"society_power\":3.8,\"state_change\":-0.2,\"state_power\":3.6}"
  }
}

==> experiments/results/democratic-republic-of-the-congo__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "Democratic Republic of the Congo",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1885,
      1894
    ],
    [
      1895,
      1904
    ],
    [
      1905,
      1914
    ],
    [
      1915,
      1924
    ],
    [
      1925,
      1934
    ],
    [
      1935,
      1944
    ],
    [
      1945,
      1954
    ],
    [
      1955,
      1964
    ],
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1885-1894": 1.0,
    "1895-1904": 0.8,
    "1905-1914": 0.6,
    "1915-1924": 0.5,
    "1925-1934": 0.4,
    "1935-1944": 0.5,
    "1945-1954": 0.8,
    "1955-1964": 0.5,
    "1965-1974": 0.2,
    "1975-1984": 0.1,
    "1985-1994": 1.2,
    "1995-2004": 1.0,
    "2005-2014": 1.5,
    "2015-2024": 1.8
  },
  "state_power": {
    "1885-1894": 4.0,
    "1895-1904": 6.0,
    "1905-1914": 6.5,
    "1915-1924": 7.0,
    "1925-1934": 7.3,
    "1935-1944": 7.5,
    "1945-1954": 7.4,
    "1955-1964": 5.8,
    "1965-1974": 7.5,
    "1975-1984": 5.5,
    "1985-1994": 4.5,
    "1995-2004": 3.0,
    "2005-2014": 2.8,
    "2015-2024": 2.5
  },
  "key_event": {
    "1885-1894": "Congo Free State established under Leopold II",
    "1895-1904": "Forcible labor and mass atrocities",
    "1905-1914": "Intensification of forced labor and population decline",
    "1915-1924": "Continued colonial exploitation and suppression",
    "1925-1934": "Introduction of Indigénat (1932)",
    "1935-1944": "World War II and increased resource extraction",
    "1945-1954": "Formation of MNC and 1946 Léopoldville strike",
    "1955-1964": "Independence and subsequent political instability",
    "1965-1974": "Mobutu's consolidation of power and suppression of civil society",
    "1975-1984": "Economic decline and ethnic polarization",
    "1985-1994": "1990 Protests and Demands for Democracy",
    "1995-2004": "Civil wars and state collapse",
    "2005-2014": "2011 Presidential Election and M23 Rebellion",
    "2015-2024": "Kabila's Refusal to Step Down, 2018 Elections"
  },
  "reasoning": {
    "1885-1894": "Civil society was largely atomized under Leopold II's control; the state, while weak, had limited administrative reach and coercive power through local powerbrokers.",
    "1895-1904": "Intensified exploitation and forced labor weakened civil society, while mass atrocities temporarily exposed state brutality.",
    "1905-1914": "Intensified exploitation and population decline weakened civil society, while state institutions and control strengthened.",
    "1915-1924": "Colonial policies further weakened civil society through population decline and economic exploitation, while the state consolidated its control through forced labor and taxation.",
    "1925-1934": "Indigénat system increased state control while marginalizing and exploiting the population.",
    "1935-1944": "State power increased due to WWII resource demand, while civil society saw limited gains from resistance.",
    "1945-1954": "Despite initial strengthening of society through labor movements and the MNC, overall civil society remained weak, while state power slightly decreased due to growing resistance.",
    "1955-1964": "Independence weakened both state and society due to political chaos and lack of institutions.",
    "1965-1974": "Mobutu's authoritarian rule significantly weakened civil society and opposition while strengthening state control and military power.",
    "1975-1984": "Economic mismanagement and ethnic tensions severely weakened both civil society and state capacity.",
    "1985-1994": "Protests and CNS initially strengthened civil society, but state power weakened due to economic decline and corruption.",
    "1995-2004": "The civil wars and state collapse significantly weakened both state and civil society, leading to a fragmented and chaotic environment with little effective institutions or societal organization.",
    "2005-2014": "The controversial 2011 election and M23 rebellion weakened state authority, while civil society showed some resilience through protests and international support.",
    "2015-2024": "Civil society strengthened through activism and opposition, but state power slightly increased due to international intervention and mixed mining reforms."
  },
  "events_trends_prompt": {
    "1885-1894": "",
    "1895-1904": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1895-1904 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1895-1904. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1905-1914": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1905-1914 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1905-1914. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1915-1924": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1915-1924 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1915-1924. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1925-1934": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1925-1934 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1925-1934. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1935-1944": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1935-1944 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1935-1944. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1945-1954": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1945-1954 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1945-1954. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1955-1964": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1955-1964 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1955-1964. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1965-1974": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1965-1974 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1965-1974. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1975-1984": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1975-1984 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1975-1984. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1985-1994": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1985-1994 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1985-1994. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1995-2004": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 1995-2004 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1995-2004. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2005-2014": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 2005-2014 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2005-2014. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2015-2024": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Democratic Republic of the Congo during 2015-2024 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2015-2024. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1885-1894": "",
    "1895-1904": "### Trends:\n- **Colonial Exploitation and Economic Extraction**: During 1895-1904, King Leopold II of Belgium intensified his exploitation of the Congo Free State's natural resources, particularly rubber and ivory. This trend led to the establishment of a coercive and brutal economic system that strengthened the state's control over resources and labor. (Strengthened the state)\n- **Forcible Labor and Tribal Fragmentation**: The forced labor system disrupted traditional social structures and tribal cohesion. This fragmentation weakened civil society's ability to resist state control. (Weakened society)\n\n### Events:\n- **Introduction of the \"Tax in Kind\"**: In 1892 (though relevant to the period), King Leopold II implemented a \"tax in kind\" system, requiring Congolese to provide rubber and other goods instead of a monetary tax. This event significantly enhanced state power by directly controlling the labor and resources of the indigenous population. (Strengthened the state)\n- **Mass Atrocities and Rebellion**: By 1904, the brutal methods used by the colonial authorities, including the systematic killing and maiming of Congolese people who failed to meet rubber quotas, led to widespread rebellion and resistance. These events, while short-lived, temporarily weakened the state's grip and exposed its atrocities to international scrutiny. (Weakened the state, strengthened society momentarily)",
    "1905-1914": "### Trends:\n- **Economic Exploitation and Forced Labor**: The socio-economic system in place during the Belgian Congo, characterized by forced labor and severe exploitation, gradually intensified from 1905 to 1914. This trend **weakened civil society** by undermining community structures and increasing dependency on the state, while **strengthening the state** by providing it with a means to extract resources and maintain control.\n- **Population Decline**: The demographic trend of population decline, driven by disease, famine, and brutal labor practices, continued during this period. This trend **weakened civil society** by reducing the number of potential resistance leaders and supportive community members, while **strengthening the state** by reducing the number of people who could challenge its authority.\n- **Institutional Development**: The establishment and consolidation of colonial institutions, such as the Force Publique (the military and police force), continued. This trend **strengthened the state** by enhancing its ability to enforce control and suppress dissent, while **weakening civil society** by creating a more repressive environment.\n\n### Events:\n- **Publication of *The Crime of the Congo*** (1909): This book by E.D. Morel exposed the brutal conditions in the Congo and sparked international outrage. While this event **weakened the state** by drawing negative attention and pressure for reform, it **strengthened civil society** by raising awareness and mobilizing international support for change.\n- **Belgian Colonial Exposition** (1910): This event showcased the riches and supposed benefits of Belgian rule in the Congo. It **strengthened the state** by reinforcing its narrative of progress and control, but it also **weakened civil society** by perpetuating a false image of colonial benevolence and reducing the impetus for reform.\n- **King Leopold II's Death** (1909): The transfer of control from King Leopold II to the Belgian state in 1908, followed by his death in 1909, marked a shift in governance. This event **weakened the state** initially by creating a power vacuum and potential for reform, but **strengthened the state** in the long term as the Belgian government formalized and centralized control over the colony.",
    "1915-1924": "### Trends:\n- **Colonial Exploitation and Economic Dependence**: The Belgian colonial administration continued to enforce a system of forced labor and extractive policies, particularly in the rubber and mineral sectors. This reinforced the state’s power by concentrating resources and control in the hands of the colonial authorities while weakening civil society by suppressing local autonomy and economic development.\n- **Population Decline and Demographic Stress**: The ongoing effects of forced labor, disease, and violence led to a significant population decline. This weakened both the state and civil society, as a reduced population base meant fewer laborers and a diminished social fabric.\n- **Educational and Cultural Suppression**: The Belgian colonial policy of minimal education for the Congolese population continued, limiting the development of a literate and politically active civil society. This trend strengthened the state by maintaining a largely uneducated and compliant population.\n\n### Events:\n- **Katanga Rebellion (1916-1917)**: Although primarily a response to Belgian colonial policies, the rebellion exposed the weaknesses of the colonial state in maintaining control over remote regions. The rebellion was ultimately suppressed, but it had a lasting impact on the state’s reputation and its ability to project power. **(Strengthened civil society in the short term, but ultimately weakened it by leading to increased repression)**\n- **Introduction of the Poll Tax (1917)**: The imposition of a poll tax on Congolese men was a significant event that increased the financial burden on the population and reinforced the state’s power by ensuring a steady revenue stream. This event weakened civil society by further impoverishing the local population and increasing their dependence on the state for survival.",
    "1925-1934": "### Trends:\n- **Colonial Economic Exploitation**: Continued extraction of resources such as rubber, copper, and gold by Belgian colonial authorities. This trend strengthened the state's power by increasing revenue and control over resources but weakened civil society by leading to widespread exploitation and forced labor.\n- **Educational Marginalization**: Limited access to education for the Congolese population, which was a slow-moving trend. This trend weakened civil society by keeping the population largely uneducated and less capable of organizing or resisting colonial rule.\n- **Administrative Centralization**: Strengthening of the colonial administrative structure, including the appointment of Belgians to key positions. This trend strengthened the state by centralizing power but weakened civil society by reducing the influence of local leaders and institutions.\n\n### Events:\n- **Belgian Colonial Reform (1925-1930)**: Introduction of some reforms aimed at improving living conditions and reducing overt atrocities, though these were often superficial. These reforms had a mixed impact, somewhat strengthening the state by reducing some of the worst abuses but not significantly empowering civil society.\n- ** strike and labor unrest in Elizabethville (1931)**: A significant strike and subsequent unrest in the mining town of Elizabethville (now Lubumbashi). This event temporarily weakened the state's control and highlighted the growing discontent among the working class, thus strengthening civil society's ability to organize and resist.\n- **Introduction of Indigénat (1932)**: Formalization of the indigénat system, which institutionalized forced labor and other forms of control over the Congolese population. This event strengthened the state by increasing its control over the population but severely weakened civil society by undermining local autonomy and increasing exploitation.",
    "1935-1944": "### Trends:\n- **Economic Exploitation and Forced Labor**: The Belgian colonial administration continued to enforce a system of forced labor, particularly in the mining sector. This economic exploitation strengthened the state's control over resources and labor, but weakened civil society by suppressing local autonomy and resistance.\n- **Educational Restrictions**: Limited access to education for the Congolese population, maintaining a skilled labor gap and preventing the development of a knowledgeable and empowered civil society. This trend strengthened the state by maintaining a compliant workforce but weakened civil society by limiting opportunities for social and political development.\n- **Racial Segregation and Discrimination**: Institutionalized racial segregation and discrimination, which reinforced the dominance of the colonial state and limited the influence and organization of civil society. This trend strengthened the state by maintaining social control but weakened civil society by fostering division and inequality.\n\n### Events:\n- **World War II (1939-1945)**: The outbreak of World War II led to increased demand for Congolese resources, particularly uranium and other minerals, which were crucial for the war effort. This event strengthened the state by enhancing its economic importance and control over resources, while the war's disruptions had mixed effects on civil society, sometimes leading to increased resistance and sometimes to greater dependence on the state.\n- **Belgian Colonial Reforms (1940s)**: In response to the war and international pressures, the Belgian colonial administration initiated some reforms aimed at improving living conditions and governance. However, these reforms were often superficial and did not fundamentally alter the power dynamics. This event had a mixed impact, with some limited strengthening of civil society but overall maintenance of state power.\n- **Labor Strikes and Resistance (1941)**: Significant labor strikes and resistance movements emerged, particularly in the mining regions, challenging the colonial state's control and exploitation. This event strengthened civil society by fostering collective action and resistance but posed a challenge to the state's authority and control.",
    "1945-1954": "### Trends:\n- **Colonial Economic Exploitation**: The Belgian Congo continued to be a site of intense economic exploitation, with a focus on mining and agricultural exports. This trend reinforced the colonial state's power while suppressing local economic development and civil society. (Strengthened the state, weakened society)\n- **Educational Restriction**: The Belgian colonial authorities maintained strict control over education, limiting access to higher education for Congolese people. This trend stunted the growth of an educated civil society capable of challenging colonial rule. (Strengthened the state, weakened society)\n- **Urbanization and Migration**: There was a gradual increase in urbanization as more Congolese moved to cities in search of work and better living conditions. This trend began to foster the development of urban civil society, albeit slowly. (Neutral, with potential to strengthen society)\n\n### Events:\n- **1946 Strike in Léopoldville**: A significant strike by railway workers in Léopoldville (now Kinshasa) demanded better pay and working conditions. This event showcased the growing power of labor movements and civil society, even though it was met with harsh colonial repression. (Strengthened society, weakened the state)\n- **1951-1952 Legislative Reforms**: The Belgian colonial administration implemented some legislative reforms aimed at increasing Congolese participation in local governance. However, these reforms were limited and primarily symbolic, maintaining the overarching power of the colonial state. (Neutral, with potential to strengthen society)\n- **1953 Establishment of the Congolese National Movement (MNC)**: The formation of the MNC, led by figures like Patrice Lumumba, marked the beginning of a more organized and vocal nationalist movement. This event significantly bolstered the power of civil society and set the stage for future independence struggles. (Strengthened society, weakened the state)",
    "1955-1964": "### Trends:\n- **Economic Dependence on Mining**: The Belgian Congo's economy was heavily dependent on mining, particularly copper and other minerals. This created a concentration of economic power in the hands of foreign companies and local elites, which strengthened the state's control over resources but weakened broader societal development. (Strengthened the state, weakened society)\n- **Lack of Political Institutions**: The absence of strong, inclusive political institutions hindered the development of a robust civil society. Colonial rule had stifled the growth of local political leadership and institutions, making it difficult for Congolese to participate in governance. (Weakened society)\n- **Ethnic Fragmentation**: The Congolese population was highly fragmented along ethnic lines, which made it challenging to build a cohesive civil society. This fragmentation often led to power struggles and conflicts, which the state could exploit to maintain control. (Weakened society)\n\n### Events:\n- **Independence (1960)**: The declaration of independence from Belgium on June 30, 1960, was a critical event. It marked the end of direct colonial rule but also led to significant political instability and a power vacuum. (Initially weakened the state, but eventually led to a period of strengthening as various factions vied for control)\n- **Lumumba's Assassination (1961)**: The assassination of Prime Minister Patrice Lumumba in January 1961 destabilized the government and intensified political conflicts. It weakened the nascent state and undermined the efforts to build a unified civil society. (Weakened both the state and society)\n- **Katanga Secession (1960-1963)**: The secession of Katanga, a mineral-rich province, led by Moise Tshombe, further fragmented the state and created significant internal conflict. The secession was supported by foreign powers, which further weakened the central government. (Weakened the state)\n- **UN Intervention (1960-1964)**: The United Nations Operation in the Congo (ONUC) was deployed to maintain peace and order. While it helped to stabilize some areas, it also interfered with the state's sovereignty and[Unita's] ability to manage its own affairs. (Mixed impact, but generally weakened the state's autonomy)\n- **Installation of Mobutu (1965)**: While slightly outside the 1955-1964 period, the coup led by Joseph Mobutu in November 1965 is a critical event that had roots in the preceding years. Mobutu's rise marked the beginning of a long period of authoritarian rule, which significantly strengthened the state at the expense of civil society. (Strengthened the state, weakened society)",
    "1965-1974": "### Trends:\n- **Economic Dependence on Mining**: The Congolese economy became heavily reliant on mining, particularly copper and cobalt. This trend strengthened the state by providing a significant source of revenue but also made it vulnerable to fluctuations in global commodity prices.\n- **Authoritarian Consolidation**: The centralized and authoritarian rule of Mobutu Sese Seko gradually took hold, leading to the consolidation of power within the state. This trend weakened civil society by limiting political opposition and civic participation.\n- **Military Expansion**: The expansion and modernization of the military under Mobutu's regime strengthened the state's control over the population and regions, further consolidating Mobutu's power.\n- **Cultural Nationalism**: The promotion of \"authenticité\" (authenticity) and the renaming of the country to Zaire in 1971 aimed to create a national identity but also served to suppress dissent and strengthen state control.\n\n### Events:\n- **Seizure of Power by Mobutu (1965)**: Following a coup d'état, Mobutu Sese Seko took control of the government, establishing a one-party state and significantly weakening civil society and opposition movements.\n- **Nationalization of Mines (1973)**: The nationalization of the mining industry, particularly Gécamines (la Générale des Carrières et des Mines), strengthened the state's economic power but led to inefficiencies and corruption.\n- **Tshisekedi's Arrest (1974)**: The arrest and detention of Étienne Tshisekedi, a prominent opposition leader, further suppressed political opposition and weakened civil society.\n- **Simba Rebellion Suppression (1967-1968)**: The successful suppression of the Simba rebellion by Mobutu's forces demonstrated the state's military strength and control, further consolidating Mobutu's power and weakening potential resistance movements.",
    "1975-1984": "### Trends:\n- **Economic Decline and State Dependence on Resource Extraction (Weakened State)**: During the 1975-1984 period, the Democratic Republic of Congo (then Zaire) experienced a significant economic decline, largely due to mismanagement and corruption under President Mobutu Sese Seko. The state's economy became heavily reliant on resource extraction, particularly copper and cobalt, which made it vulnerable to global commodity price fluctuations and weakened its overall economic stability.\n- **Ethnic Polarization and Social Fragmentation (Weakened Society)**: Ethnic tensions and social fragmentation continued to grow during this period. The ruling regime's favoritism towards certain ethnic groups and the marginalization of others contributed to a weakened civil society, reducing the ability of diverse groups to unite and challenge the state effectively.\n- **Decline in Institutional Capacity (Weakened State)**: The state's institutional capacity eroded due to chronic mismanagement, corruption, and a lack of investment in public services. This decline in institutional effectiveness further weakened the state's ability to govern effectively and provide for its citizens.\n\n### Events:\n- **1977 Shaba I Rebellion (Weakened State)**: The Shaba I Rebellion, a secessionist movement in the Shaba province (now Katanga), was one of the most significant challenges to Mobutu's regime. Although the rebellion was ultimately suppressed with the help of foreign military intervention, it exposed the state's vulnerabilities and the limits of its control over the entire country.\n- **1978 Shaba II Rebellion (Weakened State)**: The second rebellion in Shaba, similar to the first, highlighted ongoing ethnic tensions and the state's inability to maintain order. The need for foreign military assistance to quell the rebellion further underscored the state's weakness.\n- **1982 Imposition of Structural Adjustment Programs (Weakened Society)**: The International Monetary Fund (IMF) and World Bank imposed structural adjustment programs in 1982, which led to cuts in public spending and increased poverty. These programs disproportionately affected the most vulnerable segments of society, weakening civil society's capacity to organize and advocate for change.",
    "1985-1994": "### Trends:\n- **Economic Decline and Structural Adjustment Programs**: The continued implementation of Structural Adjustment Programs (SAPs) by the International Monetary Fund (IMF) and the World Bank led to widespread economic hardship. These programs often required austerity measures, leading to reduced public spending and economic instability. This weakened the state's ability to provide essential services and maintain social welfare, thereby weakening both the state and civil society.\n- **Corruption and Patronage**: The pervasive corruption and patronage system under President Mobutu Sese Seko further eroded the state's legitimacy and capacity. This trend weakened the state's ability to govern effectively and exacerbated public distrust, thereby weakening civil society's capacity to mobilize for positive change.\n- **Military Overextension**: The Congolese military was overextended and poorly funded, reducing its effectiveness and reliability. This trend weakened the state's control over its territory and population, contributing to a decline in state power.\n\n### Events:\n- **1990 Protests and Demands for Democracy**: Massive street protests and demands for political reform, particularly in the capital Kinshasa, pressured Mobutu to initiate a multiparty system. This event initially weakened the state's grip on power but eventually led to a strengthening of civil society as opposition groups and movements gained momentum.\n- **1991 Looting and Riots in Kinshasa**: Widespread looting and rioting in Kinshasa, sparked by unpaid military salaries and economic hardship, demonstrated the fragility of the state's control. This event weakened the state's authority and legitimacy.\n- **1992 National Sovereign Conference (CNS)**: The National Sovereign Conference (CNS) brought together various political and civil society groups to discuss democratic reforms. While it initially strengthened civil society by fostering dialogue and political participation, it ultimately failed to achieve significant changes, maintaining the state's dominant position but highlighting its weaknesses.\n- **1993 Presidential Elections and Political Crisis**: The failure to conduct free and fair presidential elections and the subsequent political crisis further undermined the state's legitimacy. This event weakened both the state and civil society, as it led to increased political instability and public disillusionment.",
    "1995-2004": "### Trends:\n- **Economic Instability and Decline**: The DRC experienced prolonged economic instability and decline due to mismanagement, corruption, and the effects of the civil wars. This trend weakened the state's capacity to provide basic services and maintain control, thereby undermining its power.\n- **Decline in State Institutions**: State institutions, including the judiciary, law enforcement, and administration, suffered from chronic underfunding and corruption. This trend weakened the state's legitimacy and effectiveness.\n- **Growth of Informal Economy**: The informal economy expanded as formal economic structures collapsed, leading to a parallel economic system that operated largely outside state control. This trend weakened the state's ability to tax and regulate economic activities, reducing its power.\n- **Demographic Pressure**: Rapid population growth in urban areas put significant pressure on already strained resources and services. This trend increased societal demands on the state, which it was often unable to meet, weakening both state and civil society.\n\n### Events:\n- **First Congo War (1996-1997)**: The First Congo War, which began in 1996 and ended with the overthrow of Mobutu Sese Seko, significantly weakened the state by disrupting governmental structures and leading to foreign intervention. This event weakened the state's power.\n- **Second Congo War (1998-2003)**: The Second Congo War, which involved multiple external actors and militias, further devastated the country's infrastructure and state institutions. This event severely weakened the state and led to the fragmentation of societal structures, weakening both state and civil society.\n- **Peace Agreement and Transition (2002-2003)**: The signing of the Sun City Agreement in 2002 and the subsequent transition to a transitional government in 2003 marked an attempt to rebuild state institutions and stabilize the country. This event initially weakened the state due to the chaotic transition but laid the groundwork for potential future strengthening.\n- **Rwandan and Ugandan Withdrawal (2003)**: The withdrawal of Rwandan and Ugandan forces from the DRC in 2003 reduced the immediate external threat to the state but left behind a power vacuum that was filled by various local and foreign militias. This event weakened the state's control over its territory.",
    "2005-2014": "### Trends:\n- **Economic Instability and Resource Dependency:** The DRC's economy remained heavily dependent on the extraction and export of minerals such as cobalt, copper, and diamonds. This dependency often led to fluctuations in revenue, affecting the state's ability to provide public services and maintain stability. (Weakened the state)\n- **Weak Institutional Framework:** Slow progress in building robust institutions, such as the judiciary, police, and administrative systems, continued to undermine the state's legitimacy and effectiveness. (Weakened the state)\n- **Demographic Pressures:** Rapid population growth and urbanization put strain on already limited resources and infrastructure, exacerbating social tensions and inequalities. (Weakened both state and society)\n- **International Aid and Intervention:** Consistent reliance on international aid and the presence of international organizations to provide basic services and support governance. (Weakened the state, strengthened civil society to some extent)\n\n### Events:\n- **2006 Presidential Election:** The first democratic elections since independence, which saw Joseph Kabila elected president. While this was a step towards democratic governance, it also exposed deep divisions and the fragility of the electoral process. (Mixed impact: strengthened civil society, weakened the state in terms of legitimacy and capacity)\n- **2008–2009 Kivu Conflict:** Intense fighting in the Kivu provinces, involving various rebel groups and the national army, leading to significant displacement and humanitarian crises. (Weakened both state and society)\n- **2011 Presidential Election:** Controversial re-election of Joseph Kabila, marked by allegations of fraud and violent protests, further eroding trust in the electoral process and state institutions. (Weakened the state)\n- **2012 M23 Rebellion:** The emergence of the M23 rebel group in the eastern DRC, which controlled significant territory and resources, challenging the state's authority and leading to international intervention. (Weakened the state)\n- **2013–2014 Ebola Outbreak:** The outbreak of Ebola in the eastern provinces, which strained the already weak healthcare system and highlighted the lack of effective state response mechanisms. (Weakened both state and society)",
    "2015-2024": "### Trends:\n- **Economic Dependence on Minerals (2015-2024)**: The DRC's heavy reliance on the extraction and export of minerals, particularly cobalt and copper, has created both opportunities and vulnerabilities. This trend has generally strengthened the state's revenue but has also led to corruption and weakened state institutions due to the lack of diversification.\n- **Demographic Growth and Youth Bulge (2015-2024)**: The rapid population growth, with a significant youth population, has put pressure on social services and job creation. This trend has weakened civil society by exacerbating unemployment and social unrest but has also provided a potential demographic dividend if managed well.\n- **Civil Society Activism (2015-2024)**: The rise of civil society organizations and youth movements advocating for democracy and good governance has been a significant trend. This has strengthened civil society but has faced resistance from the state, leading to periodic clampdowns and arrests.\n- **External Influence and Interventions (2015-2024)**: International actors, including the UN, the EU, and regional powers like Rwanda and Uganda, have played a role in DRC's political and security landscape. This trend has both strengthened and weakened the state, depending on the nature and intentions of the interventions.\n\n### Events:\n- **2016-2017: Kabila's Refusal to Step Down**: President Joseph Kabila's decision to remain in power beyond his constitutional term limit led to widespread protests and a political crisis. This event weakened civil society as it faced brutal repression but also galvanized civil society and opposition groups.\n- **2018: Presidential Elections and Opposition Win**: The controversial 2018 presidential elections, which led to the surprise victory of Félix Tshisekedi, marked a significant shift in DRC's political landscape. This event initially strengthened civil society and the state's democratic institutions but has also faced challenges and skepticism.\n- **2019-2020: Ebola Outbreak in Northeast**: The Ebola outbreak in the northeastern provinces of Ituri and North Kivu highlighted the state's weaknesses in healthcare and security. This event weakened the state's capacity to respond effectively to health crises and security threats.\n- **2020-2021: Increase in Armed Group Activity**: The rise in activity of armed groups, particularly in the eastern regions, has led to increased violence and displacement. This event has significantly weakened the state's control and legitimacy in these areas, while also straining civil society's ability to provide humanitarian assistance.\n- **2022: Mining Sector Reforms**: Efforts to reform the mining sector, including the establishment of the Gécamines privatization program, aimed to increase transparency and reduce corruption. This event has had mixed results, with some progress in strengthening the state's economic governance while also facing significant opposition and challenges.\n- **2023-2024: International Sanctions and Diplomatic Pressure**: International sanctions and diplomatic pressure, particularly from the United States and European Union, in response to human rights abuses and corruption, have impacted the state's international standing and economic situation. This event has weakened the state's influence and legitimacy but has also provided leverage for civil society to push for reforms."
  },
  "score_prompt": {
    "1885-1894": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1885-1894. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nDemocratic Republic of the Congo during 1885-1894 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1895-1904": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1895-1904, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1885-1894, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1895-1904:\n### Trends:\n- **Colonial Exploitation and Economic Extraction**: During 1895-1904, King Leopold II of Belgium intensified his exploitation of the Congo Free State's natural resources, particularly rubber and ivory. This trend led to the establishment of a coercive and brutal economic system that strengthened the state's control over resources and labor. (Strengthened the state)\n- **Forcible Labor and Tribal Fragmentation**: The forced labor system disrupted traditional social structures and tribal cohesion. This fragmentation weakened civil society's ability to resist state control. (Weakened society)\n\n### Events:\n- **Introduction of the \"Tax in Kind\"**: In 1892 (though relevant to the period), King Leopold II implemented a \"tax in kind\" system, requiring Congolese to provide rubber and other goods instead of a monetary tax. This event significantly enhanced state power by directly controlling the labor and resources of the indigenous population. (Strengthened the state)\n- **Mass Atrocities and Rebellion**: By 1904, the brutal methods used by the colonial authorities, including the systematic killing and maiming of Congolese people who failed to meet rubber quotas, led to widespread rebellion and resistance. These events, while short-lived, temporarily weakened the state's grip and exposed its atrocities to international scrutiny. (Weakened the state, strengthened society momentarily)\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1895-1904\n- state_power (float, 0-10): absolute state power at the end of 1895-1904\n- society_change (float): society_power change vs. 1885-1894\n- state_change (float): state_power change vs. 1885-1894\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1905-1914": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1905-1914, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1895-1904, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1905-1914:\n### Trends:\n- **Economic Exploitation and Forced Labor**: The socio-economic system in place during the Belgian Congo, characterized by forced labor and severe exploitation, gradually intensified from 1905 to 1914. This trend **weakened civil society** by undermining community structures and increasing dependency on the state, while **strengthening the state** by providing it with a means to extract resources and maintain control.\n- **Population Decline**: The demographic trend of population decline, driven by disease, famine, and brutal labor practices, continued during this period. This trend **weakened civil society** by reducing the number of potential resistance leaders and supportive community members, while **strengthening the state** by reducing the number of people who could challenge its authority.\n- **Institutional Development**: The establishment and consolidation of colonial institutions, such as the Force Publique (the military and police force), continued. This trend **strengthened the state** by enhancing its ability to enforce control and suppress dissent, while **weakening civil society** by creating a more repressive environment.\n\n### Events:\n- **Publication of *The Crime of the Congo*** (1909): This book by E.D. Morel exposed the brutal conditions in the Congo and sparked international outrage. While this event **weakened the state** by drawing negative attention and pressure for reform, it **strengthened civil society** by raising awareness and mobilizing international support for change.\n- **Belgian Colonial Exposition** (1910): This event showcased the riches and supposed benefits of Belgian rule in the Congo. It **strengthened the state** by reinforcing its narrative of progress and control, but it also **weakened civil society** by perpetuating a false image of colonial benevolence and reducing the impetus for reform.\n- **King Leopold II's Death** (1909): The transfer of control from King Leopold II to the Belgian state in 1908, followed by his death in 1909, marked a shift in governance. This event **weakened the state** initially by creating a power vacuum and potential for reform, but **strengthened the state** in the long term as the Belgian government formalized and centralized control over the colony.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1905-1914\n- state_power (float, 0-10): absolute state power at the end of 1905-1914\n- society_change (float): society_power change vs. 1895-1904\n- state_change (float): state_power change vs. 1895-1904\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1915-1924": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1915-1924, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1905-1914, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1915-1924:\n### Trends:\n- **Colonial Exploitation and Economic Dependence**: The Belgian colonial administration continued to enforce a system of forced labor and extractive policies, particularly in the rubber and mineral sectors. This reinforced the state’s power by concentrating resources and control in the hands of the colonial authorities while weakening civil society by suppressing local autonomy and economic development.\n- **Population Decline and Demographic Stress**: The ongoing effects of forced labor, disease, and violence led to a significant population decline. This weakened both the state and civil society, as a reduced population base meant fewer laborers and a diminished social fabric.\n- **Educational and Cultural Suppression**: The Belgian colonial policy of minimal education for the Congolese population continued, limiting the development of a literate and politically active civil society. This trend strengthened the state by maintaining a largely uneducated and compliant population.\n\n### Events:\n- **Katanga Rebellion (1916-1917)**: Although primarily a response to Belgian colonial policies, the rebellion exposed the weaknesses of the colonial state in maintaining control over remote regions. The rebellion was ultimately suppressed, but it had a lasting impact on the state’s reputation and its ability to project power. **(Strengthened civil society in the short term, but ultimately weakened it by leading to increased repression)**\n- **Introduction of the Poll Tax (1917)**: The imposition of a poll tax on Congolese men was a significant event that increased the financial burden on the population and reinforced the state’s power by ensuring a steady revenue stream. This event weakened civil society by further impoverishing the local population and increasing their dependence on the state for survival.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n1905-1914: <0.6, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1915-1924\n- state_power (float, 0-10): absolute state power at the end of 1915-1924\n- society_change (float): society_power change vs. 1905-1914\n- state_change (float): state_power change vs. 1905-1914\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1925-1934": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1925-1934, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1915-1924, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1925-1934:\n### Trends:\n- **Colonial Economic Exploitation**: Continued extraction of resources such as rubber, copper, and gold by Belgian colonial authorities. This trend strengthened the state's power by increasing revenue and control over resources but weakened civil society by leading to widespread exploitation and forced labor.\n- **Educational Marginalization**: Limited access to education for the Congolese population, which was a slow-moving trend. This trend weakened civil society by keeping the population largely uneducated and less capable of organizing or resisting colonial rule.\n- **Administrative Centralization**: Strengthening of the colonial administrative structure, including the appointment of Belgians to key positions. This trend strengthened the state by centralizing power but weakened civil society by reducing the influence of local leaders and institutions.\n\n### Events:\n- **Belgian Colonial Reform (1925-1930)**: Introduction of some reforms aimed at improving living conditions and reducing overt atrocities, though these were often superficial. These reforms had a mixed impact, somewhat strengthening the state by reducing some of the worst abuses but not significantly empowering civil society.\n- ** strike and labor unrest in Elizabethville (1931)**: A significant strike and subsequent unrest in the mining town of Elizabethville (now Lubumbashi). This event temporarily weakened the state's control and highlighted the growing discontent among the working class, thus strengthening civil society's ability to organize and resist.\n- **Introduction of Indigénat (1932)**: Formalization of the indigénat system, which institutionalized forced labor and other forms of control over the Congolese population. This event strengthened the state by increasing its control over the population but severely weakened civil society by undermining local autonomy and increasing exploitation.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n1905-1914: <0.6, 6.5>\n1915-1924: <0.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1925-1934\n- state_power (float, 0-10): absolute state power at the end of 1925-1934\n- society_change (float): society_power change vs. 1915-1924\n- state_change (float): state_power change vs. 1915-1924\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1935-1944": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1935-1944, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1925-1934, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1935-1944:\n### Trends:\n- **Economic Exploitation and Forced Labor**: The Belgian colonial administration continued to enforce a system of forced labor, particularly in the mining sector. This economic exploitation strengthened the state's control over resources and labor, but weakened civil society by suppressing local autonomy and resistance.\n- **Educational Restrictions**: Limited access to education for the Congolese population, maintaining a skilled labor gap and preventing the development of a knowledgeable and empowered civil society. This trend strengthened the state by maintaining a compliant workforce but weakened civil society by limiting opportunities for social and political development.\n- **Racial Segregation and Discrimination**: Institutionalized racial segregation and discrimination, which reinforced the dominance of the colonial state and limited the influence and organization of civil society. This trend strengthened the state by maintaining social control but weakened civil society by fostering division and inequality.\n\n### Events:\n- **World War II (1939-1945)**: The outbreak of World War II led to increased demand for Congolese resources, particularly uranium and other minerals, which were crucial for the war effort. This event strengthened the state by enhancing its economic importance and control over resources, while the war's disruptions had mixed effects on civil society, sometimes leading to increased resistance and sometimes to greater dependence on the state.\n- **Belgian Colonial Reforms (1940s)**: In response to the war and international pressures, the Belgian colonial administration initiated some reforms aimed at improving living conditions and governance. However, these reforms were often superficial and did not fundamentally alter the power dynamics. This event had a mixed impact, with some limited strengthening of civil society but overall maintenance of state power.\n- **Labor Strikes and Resistance (1941)**: Significant labor strikes and resistance movements emerged, particularly in the mining regions, challenging the colonial state's control and exploitation. This event strengthened civil society by fostering collective action and resistance but posed a challenge to the state's authority and control.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n1905-1914: <0.6, 6.5>\n1915-1924: <0.5, 7.0>\n1925-1934: <0.4, 7.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1935-1944\n- state_power (float, 0-10): absolute state power at the end of 1935-1944\n- society_change (float): society_power change vs. 1925-1934\n- state_change (float): state_power change vs. 1925-1934\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1945-1954": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1945-1954, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1935-1944, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1945-1954:\n### Trends:\n- **Colonial Economic Exploitation**: The Belgian Congo continued to be a site of intense economic exploitation, with a focus on mining and agricultural exports. This trend reinforced the colonial state's power while suppressing local economic development and civil society. (Strengthened the state, weakened society)\n- **Educational Restriction**: The Belgian colonial authorities maintained strict control over education, limiting access to higher education for Congolese people. This trend stunted the growth of an educated civil society capable of challenging colonial rule. (Strengthened the state, weakened society)\n- **Urbanization and Migration**: There was a gradual increase in urbanization as more Congolese moved to cities in search of work and better living conditions. This trend began to foster the development of urban civil society, albeit slowly. (Neutral, with potential to strengthen society)\n\n### Events:\n- **1946 Strike in Léopoldville**: A significant strike by railway workers in Léopoldville (now Kinshasa) demanded better pay and working conditions. This event showcased the growing power of labor movements and civil society, even though it was met with harsh colonial repression. (Strengthened society, weakened the state)\n- **1951-1952 Legislative Reforms**: The Belgian colonial administration implemented some legislative reforms aimed at increasing Congolese participation in local governance. However, these reforms were limited and primarily symbolic, maintaining the overarching power of the colonial state. (Neutral, with potential to strengthen society)\n- **1953 Establishment of the Congolese National Movement (MNC)**: The formation of the MNC, led by figures like Patrice Lumumba, marked the beginning of a more organized and vocal nationalist movement. This event significantly bolstered the power of civil society and set the stage for future independence struggles. (Strengthened society, weakened the state)\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n1905-1914: <0.6, 6.5>\n1915-1924: <0.5, 7.0>\n1925-1934: <0.4, 7.3>\n1935-1944: <0.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1945-1954\n- state_power (float, 0-10): absolute state power at the end of 1945-1954\n- society_change (float): society_power change vs. 1935-1944\n- state_change (float): state_power change vs. 1935-1944\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1955-1964": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1955-1964, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1945-1954, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1955-1964:\n### Trends:\n- **Economic Dependence on Mining**: The Belgian Congo's economy was heavily dependent on mining, particularly copper and other minerals. This created a concentration of economic power in the hands of foreign companies and local elites, which strengthened the state's control over resources but weakened broader societal development. (Strengthened the state, weakened society)\n- **Lack of Political Institutions**: The absence of strong, inclusive political institutions hindered the development of a robust civil society. Colonial rule had stifled the growth of local political leadership and institutions, making it difficult for Congolese to participate in governance. (Weakened society)\n- **Ethnic Fragmentation**: The Congolese population was highly fragmented along ethnic lines, which made it challenging to build a cohesive civil society. This fragmentation often led to power struggles and conflicts, which the state could exploit to maintain control. (Weakened society)\n\n### Events:\n- **Independence (1960)**: The declaration of independence from Belgium on June 30, 1960, was a critical event. It marked the end of direct colonial rule but also led to significant political instability and a power vacuum. (Initially weakened the state, but eventually led to a period of strengthening as various factions vied for control)\n- **Lumumba's Assassination (1961)**: The assassination of Prime Minister Patrice Lumumba in January 1961 destabilized the government and intensified political conflicts. It weakened the nascent state and undermined the efforts to build a unified civil society. (Weakened both the state and society)\n- **Katanga Secession (1960-1963)**: The secession of Katanga, a mineral-rich province, led by Moise Tshombe, further fragmented the state and created significant internal conflict. The secession was supported by foreign powers, which further weakened the central government. (Weakened the state)\n- **UN Intervention (1960-1964)**: The United Nations Operation in the Congo (ONUC) was deployed to maintain peace and order. While it helped to stabilize some areas, it also interfered with the state's sovereignty and[Unita's] ability to manage its own affairs. (Mixed impact, but generally weakened the state's autonomy)\n- **Installation of Mobutu (1965)**: While slightly outside the 1955-1964 period, the coup led by Joseph Mobutu in November 1965 is a critical event that had roots in the preceding years. Mobutu's rise marked the beginning of a long period of authoritarian rule, which significantly strengthened the state at the expense of civil society. (Strengthened the state, weakened society)\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n1905-1914: <0.6, 6.5>\n1915-1924: <0.5, 7.0>\n1925-1934: <0.4, 7.3>\n1935-1944: <0.5, 7.5>\n1945-1954: <0.8, 7.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1955-1964\n- state_power (float, 0-10): absolute state power at the end of 1955-1964\n- society_change (float): society_power change vs. 1945-1954\n- state_change (float): state_power change vs. 1945-1954\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1965-1974": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1965-1974, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1955-1964, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1965-1974:\n### Trends:\n- **Economic Dependence on Mining**: The Congolese economy became heavily reliant on mining, particularly copper and cobalt. This trend strengthened the state by providing a significant source of revenue but also made it vulnerable to fluctuations in global commodity prices.\n- **Authoritarian Consolidation**: The centralized and authoritarian rule of Mobutu Sese Seko gradually took hold, leading to the consolidation of power within the state. This trend weakened civil society by limiting political opposition and civic participation.\n- **Military Expansion**: The expansion and modernization of the military under Mobutu's regime strengthened the state's control over the population and regions, further consolidating Mobutu's power.\n- **Cultural Nationalism**: The promotion of \"authenticité\" (authenticity) and the renaming of the country to Zaire in 1971 aimed to create a national identity but also served to suppress dissent and strengthen state control.\n\n### Events:\n- **Seizure of Power by Mobutu (1965)**: Following a coup d'état, Mobutu Sese Seko took control of the government, establishing a one-party state and significantly weakening civil society and opposition movements.\n- **Nationalization of Mines (1973)**: The nationalization of the mining industry, particularly Gécamines (la Générale des Carrières et des Mines), strengthened the state's economic power but led to inefficiencies and corruption.\n- **Tshisekedi's Arrest (1974)**: The arrest and detention of Étienne Tshisekedi, a prominent opposition leader, further suppressed political opposition and weakened civil society.\n- **Simba Rebellion Suppression (1967-1968)**: The successful suppression of the Simba rebellion by Mobutu's forces demonstrated the state's military strength and control, further consolidating Mobutu's power and weakening potential resistance movements.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n1905-1914: <0.6, 6.5>\n1915-1924: <0.5, 7.0>\n1925-1934: <0.4, 7.3>\n1935-1944: <0.5, 7.5>\n1945-1954: <0.8, 7.4>\n1955-1964: <0.5, 5.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1965-1974\n- state_power (float, 0-10): absolute state power at the end of 1965-1974\n- society_change (float): society_power change vs. 1955-1964\n- state_change (float): state_power change vs. 1955-1964\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1975-1984": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1975-1984, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1965-1974, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1975-1984:\n### Trends:\n- **Economic Decline and State Dependence on Resource Extraction (Weakened State)**: During the 1975-1984 period, the Democratic Republic of Congo (then Zaire) experienced a significant economic decline, largely due to mismanagement and corruption under President Mobutu Sese Seko. The state's economy became heavily reliant on resource extraction, particularly copper and cobalt, which made it vulnerable to global commodity price fluctuations and weakened its overall economic stability.\n- **Ethnic Polarization and Social Fragmentation (Weakened Society)**: Ethnic tensions and social fragmentation continued to grow during this period. The ruling regime's favoritism towards certain ethnic groups and the marginalization of others contributed to a weakened civil society, reducing the ability of diverse groups to unite and challenge the state effectively.\n- **Decline in Institutional Capacity (Weakened State)**: The state's institutional capacity eroded due to chronic mismanagement, corruption, and a lack of investment in public services. This decline in institutional effectiveness further weakened the state's ability to govern effectively and provide for its citizens.\n\n### Events:\n- **1977 Shaba I Rebellion (Weakened State)**: The Shaba I Rebellion, a secessionist movement in the Shaba province (now Katanga), was one of the most significant challenges to Mobutu's regime. Although the rebellion was ultimately suppressed with the help of foreign military intervention, it exposed the state's vulnerabilities and the limits of its control over the entire country.\n- **1978 Shaba II Rebellion (Weakened State)**: The second rebellion in Shaba, similar to the first, highlighted ongoing ethnic tensions and the state's inability to maintain order. The need for foreign military assistance to quell the rebellion further underscored the state's weakness.\n- **1982 Imposition of Structural Adjustment Programs (Weakened Society)**: The International Monetary Fund (IMF) and World Bank imposed structural adjustment programs in 1982, which led to cuts in public spending and increased poverty. These programs disproportionately affected the most vulnerable segments of society, weakening civil society's capacity to organize and advocate for change.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n1905-1914: <0.6, 6.5>\n1915-1924: <0.5, 7.0>\n1925-1934: <0.4, 7.3>\n1935-1944: <0.5, 7.5>\n1945-1954: <0.8, 7.4>\n1955-1964: <0.5, 5.8>\n1965-1974: <0.2, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1975-1984\n- state_power (float, 0-10): absolute state power at the end of 1975-1984\n- society_change (float): society_power change vs. 1965-1974\n- state_change (float): state_power change vs. 1965-1974\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1985-1994": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1985-1994, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1975-1984, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1985-1994:\n### Trends:\n- **Economic Decline and Structural Adjustment Programs**: The continued implementation of Structural Adjustment Programs (SAPs) by the International Monetary Fund (IMF) and the World Bank led to widespread economic hardship. These programs often required austerity measures, leading to reduced public spending and economic instability. This weakened the state's ability to provide essential services and maintain social welfare, thereby weakening both the state and civil society.\n- **Corruption and Patronage**: The pervasive corruption and patronage system under President Mobutu Sese Seko further eroded the state's legitimacy and capacity. This trend weakened the state's ability to govern effectively and exacerbated public distrust, thereby weakening civil society's capacity to mobilize for positive change.\n- **Military Overextension**: The Congolese military was overextended and poorly funded, reducing its effectiveness and reliability. This trend weakened the state's control over its territory and population, contributing to a decline in state power.\n\n### Events:\n- **1990 Protests and Demands for Democracy**: Massive street protests and demands for political reform, particularly in the capital Kinshasa, pressured Mobutu to initiate a multiparty system. This event initially weakened the state's grip on power but eventually led to a strengthening of civil society as opposition groups and movements gained momentum.\n- **1991 Looting and Riots in Kinshasa**: Widespread looting and rioting in Kinshasa, sparked by unpaid military salaries and economic hardship, demonstrated the fragility of the state's control. This event weakened the state's authority and legitimacy.\n- **1992 National Sovereign Conference (CNS)**: The National Sovereign Conference (CNS) brought together various political and civil society groups to discuss democratic reforms. While it initially strengthened civil society by fostering dialogue and political participation, it ultimately failed to achieve significant changes, maintaining the state's dominant position but highlighting its weaknesses.\n- **1993 Presidential Elections and Political Crisis**: The failure to conduct free and fair presidential elections and the subsequent political crisis further undermined the state's legitimacy. This event weakened both the state and civil society, as it led to increased political instability and public disillusionment.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n1905-1914: <0.6, 6.5>\n1915-1924: <0.5, 7.0>\n1925-1934: <0.4, 7.3>\n1935-1944: <0.5, 7.5>\n1945-1954: <0.8, 7.4>\n1955-1964: <0.5, 5.8>\n1965-1974: <0.2, 7.5>\n1975-1984: <0.1, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1985-1994\n- state_power (float, 0-10): absolute state power at the end of 1985-1994\n- society_change (float): society_power change vs. 1975-1984\n- state_change (float): state_power change vs. 1975-1984\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1995-2004": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1995-2004, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1985-1994, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1995-2004:\n### Trends:\n- **Economic Instability and Decline**: The DRC experienced prolonged economic instability and decline due to mismanagement, corruption, and the effects of the civil wars. This trend weakened the state's capacity to provide basic services and maintain control, thereby undermining its power.\n- **Decline in State Institutions**: State institutions, including the judiciary, law enforcement, and administration, suffered from chronic underfunding and corruption. This trend weakened the state's legitimacy and effectiveness.\n- **Growth of Informal Economy**: The informal economy expanded as formal economic structures collapsed, leading to a parallel economic system that operated largely outside state control. This trend weakened the state's ability to tax and regulate economic activities, reducing its power.\n- **Demographic Pressure**: Rapid population growth in urban areas put significant pressure on already strained resources and services. This trend increased societal demands on the state, which it was often unable to meet, weakening both state and civil society.\n\n### Events:\n- **First Congo War (1996-1997)**: The First Congo War, which began in 1996 and ended with the overthrow of Mobutu Sese Seko, significantly weakened the state by disrupting governmental structures and leading to foreign intervention. This event weakened the state's power.\n- **Second Congo War (1998-2003)**: The Second Congo War, which involved multiple external actors and militias, further devastated the country's infrastructure and state institutions. This event severely weakened the state and led to the fragmentation of societal structures, weakening both state and civil society.\n- **Peace Agreement and Transition (2002-2003)**: The signing of the Sun City Agreement in 2002 and the subsequent transition to a transitional government in 2003 marked an attempt to rebuild state institutions and stabilize the country. This event initially weakened the state due to the chaotic transition but laid the groundwork for potential future strengthening.\n- **Rwandan and Ugandan Withdrawal (2003)**: The withdrawal of Rwandan and Ugandan forces from the DRC in 2003 reduced the immediate external threat to the state but left behind a power vacuum that was filled by various local and foreign militias. This event weakened the state's control over its territory.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n1905-1914: <0.6, 6.5>\n1915-1924: <0.5, 7.0>\n1925-1934: <0.4, 7.3>\n1935-1944: <0.5, 7.5>\n1945-1954: <0.8, 7.4>\n1955-1964: <0.5, 5.8>\n1965-1974: <0.2, 7.5>\n1975-1984: <0.1, 5.5>\n1985-1994: <1.2, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1995-2004\n- state_power (float, 0-10): absolute state power at the end of 1995-2004\n- society_change (float): society_power change vs. 1985-1994\n- state_change (float): state_power change vs. 1985-1994\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2005-2014": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2005-2014, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 1995-2004, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2005-2014:\n### Trends:\n- **Economic Instability and Resource Dependency:** The DRC's economy remained heavily dependent on the extraction and export of minerals such as cobalt, copper, and diamonds. This dependency often led to fluctuations in revenue, affecting the state's ability to provide public services and maintain stability. (Weakened the state)\n- **Weak Institutional Framework:** Slow progress in building robust institutions, such as the judiciary, police, and administrative systems, continued to undermine the state's legitimacy and effectiveness. (Weakened the state)\n- **Demographic Pressures:** Rapid population growth and urbanization put strain on already limited resources and infrastructure, exacerbating social tensions and inequalities. (Weakened both state and society)\n- **International Aid and Intervention:** Consistent reliance on international aid and the presence of international organizations to provide basic services and support governance. (Weakened the state, strengthened civil society to some extent)\n\n### Events:\n- **2006 Presidential Election:** The first democratic elections since independence, which saw Joseph Kabila elected president. While this was a step towards democratic governance, it also exposed deep divisions and the fragility of the electoral process. (Mixed impact: strengthened civil society, weakened the state in terms of legitimacy and capacity)\n- **2008–2009 Kivu Conflict:** Intense fighting in the Kivu provinces, involving various rebel groups and the national army, leading to significant displacement and humanitarian crises. (Weakened both state and society)\n- **2011 Presidential Election:** Controversial re-election of Joseph Kabila, marked by allegations of fraud and violent protests, further eroding trust in the electoral process and state institutions. (Weakened the state)\n- **2012 M23 Rebellion:** The emergence of the M23 rebel group in the eastern DRC, which controlled significant territory and resources, challenging the state's authority and leading to international intervention. (Weakened the state)\n- **2013–2014 Ebola Outbreak:** The outbreak of Ebola in the eastern provinces, which strained the already weak healthcare system and highlighted the lack of effective state response mechanisms. (Weakened both state and society)\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n1905-1914: <0.6, 6.5>\n1915-1924: <0.5, 7.0>\n1925-1934: <0.4, 7.3>\n1935-1944: <0.5, 7.5>\n1945-1954: <0.8, 7.4>\n1955-1964: <0.5, 5.8>\n1965-1974: <0.2, 7.5>\n1975-1984: <0.1, 5.5>\n1985-1994: <1.2, 4.5>\n1995-2004: <1.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2005-2014\n- state_power (float, 0-10): absolute state power at the end of 2005-2014\n- society_change (float): society_power change vs. 1995-2004\n- state_change (float): state_power change vs. 1995-2004\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2015-2024": "You are placing the country of Democratic Republic of the Congo in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2015-2024, building on the established trajectory. Start\nfrom where Democratic Republic of the Congo stood at the end of 2005-2014, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2015-2024:\n### Trends:\n- **Economic Dependence on Minerals (2015-2024)**: The DRC's heavy reliance on the extraction and export of minerals, particularly cobalt and copper, has created both opportunities and vulnerabilities. This trend has generally strengthened the state's revenue but has also led to corruption and weakened state institutions due to the lack of diversification.\n- **Demographic Growth and Youth Bulge (2015-2024)**: The rapid population growth, with a significant youth population, has put pressure on social services and job creation. This trend has weakened civil society by exacerbating unemployment and social unrest but has also provided a potential demographic dividend if managed well.\n- **Civil Society Activism (2015-2024)**: The rise of civil society organizations and youth movements advocating for democracy and good governance has been a significant trend. This has strengthened civil society but has faced resistance from the state, leading to periodic clampdowns and arrests.\n- **External Influence and Interventions (2015-2024)**: International actors, including the UN, the EU, and regional powers like Rwanda and Uganda, have played a role in DRC's political and security landscape. This trend has both strengthened and weakened the state, depending on the nature and intentions of the interventions.\n\n### Events:\n- **2016-2017: Kabila's Refusal to Step Down**: President Joseph Kabila's decision to remain in power beyond his constitutional term limit led to widespread protests and a political crisis. This event weakened civil society as it faced brutal repression but also galvanized civil society and opposition groups.\n- **2018: Presidential Elections and Opposition Win**: The controversial 2018 presidential elections, which led to the surprise victory of Félix Tshisekedi, marked a significant shift in DRC's political landscape. This event initially strengthened civil society and the state's democratic institutions but has also faced challenges and skepticism.\n- **2019-2020: Ebola Outbreak in Northeast**: The Ebola outbreak in the northeastern provinces of Ituri and North Kivu highlighted the state's weaknesses in healthcare and security. This event weakened the state's capacity to respond effectively to health crises and security threats.\n- **2020-2021: Increase in Armed Group Activity**: The rise in activity of armed groups, particularly in the eastern regions, has led to increased violence and displacement. This event has significantly weakened the state's control and legitimacy in these areas, while also straining civil society's ability to provide humanitarian assistance.\n- **2022: Mining Sector Reforms**: Efforts to reform the mining sector, including the establishment of the Gécamines privatization program, aimed to increase transparency and reduce corruption. This event has had mixed results, with some progress in strengthening the state's economic governance while also facing significant opposition and challenges.\n- **2023-2024: International Sanctions and Diplomatic Pressure**: International sanctions and diplomatic pressure, particularly from the United States and European Union, in response to human rights abuses and corruption, have impacted the state's international standing and economic situation. This event has weakened the state's influence and legitimacy but has also provided leverage for civil society to push for reforms.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <1.0, 4.0>\n1895-1904: <0.8, 6.0>\n1905-1914: <0.6, 6.5>\n1915-1924: <0.5, 7.0>\n1925-1934: <0.4, 7.3>\n1935-1944: <0.5, 7.5>\n1945-1954: <0.8, 7.4>\n1955-1964: <0.5, 5.8>\n1965-1974: <0.2, 7.5>\n1975-1984: <0.1, 5.5>\n1985-1994: <1.2, 4.5>\n1995-2004: <1.0, 3.0>\n2005-2014: <1.5, 2.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2015-2024\n- state_power (float, 0-10): absolute state power at the end of 2015-2024\n- society_change (float): society_power change vs. 2005-2014\n- state_change (float): state_power change vs. 2005-2014\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1885-1894": "{\n  \"society_power\": 1.0,\n  \"state_power\": 4.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"Congo Free State established under Leopold II\",\n  \"reasoning\": \"Civil society was largely atomized under Leopold II's control; the state, while weak, had limited administrative reach and coercive power through local powerbrokers.\"\n}",
    "1895-1904": "{\n  \"society_power\": 0.8,\n  \"state_power\": 6.0,\n  \"society_change\": -1.2,\n  \"state_change\": 2.0,\n  \"key_event\": \"Forcible labor and mass atrocities\",\n  \"reasoning\": \"Intensified exploitation and forced labor weakened civil society, while mass atrocities temporarily exposed state brutality.\"\n}",
    "1905-1914": "{\n  \"society_power\": 0.6,\n  \"state_power\": 6.5,\n  \"society_change\": -1.2,\n  \"state_change\": 0.5,\n  \"key_event\": \"Intensification of forced labor and population decline\",\n  \"reasoning\": \"Intensified exploitation and population decline weakened civil society, while state institutions and control strengthened.\"\n}",
    "1915-1924": "{\n  \"society_power\": 0.5,\n  \"state_power\": 7.0,\n  \"society_change\": -1.1,\n  \"state_change\": 0.5,\n  \"key_event\": \"Continued colonial exploitation and suppression\",\n  \"reasoning\": \"Colonial policies further weakened civil society through population decline and economic exploitation, while the state consolidated its control through forced labor and taxation.\"\n}",
    "1925-1934": "{\n  \"society_power\": 0.4,\n  \"state_power\": 7.3,\n  \"society_change\": -1.1,\n  \"state_change\": 0.3,\n  \"key_event\": \"Introduction of Indigénat (1932)\",\n  \"reasoning\": \"Indigénat system increased state control while marginalizing and exploiting the population.\"\n}",
    "1935-1944": "{\n  \"society_power\": 0.5,\n  \"state_power\": 7.5,\n  \"society_change\": 0.1,\n  \"state_change\": 0.2,\n  \"key_event\": \"World War II and increased resource extraction\",\n  \"reasoning\": \"State power increased due to WWII resource demand, while civil society saw limited gains from resistance.\"\n}",
    "1945-1954": "{\n  \"society_power\": 0.8,\n  \"state_power\": 7.4,\n  \"society_change\": -1.7,\n  \"state_change\": -1.1,\n  \"key_event\": \"Formation of MNC and 1946 Léopoldville strike\",\n  \"reasoning\": \"Despite initial strengthening of society through labor movements and the MNC, overall civil society remained weak, while state power slightly decreased due to growing resistance.\"\n}",
    "1955-1964": "{\n  \"society_power\": 0.5,\n  \"state_power\": 5.8,\n  \"society_change\": -3.3,\n  \"state_change\": -1.6,\n  \"key_event\": \"Independence and subsequent political instability\",\n  \"reasoning\": \"Independence weakened both state and society due to political chaos and lack of institutions.\"\n}",
    "1965-1974": "{\n  \"society_power\": 0.2,\n  \"state_power\": 7.5,\n  \"society_change\": -1.3,\n  \"state_change\": 1.7,\n  \"key_event\": \"Mobutu's consolidation of power and suppression of civil society\",\n  \"reasoning\": \"Mobutu's authoritarian rule significantly weakened civil society and opposition while strengthening state control and military power.\"\n}",
    "1975-1984": "{\n  \"society_power\": 0.1,\n  \"state_power\": 5.5,\n  \"society_change\": -1.1,\n  \"state_change\": -2.0,\n  \"key_event\": \"Economic decline and ethnic polarization\",\n  \"reasoning\": \"Economic mismanagement and ethnic tensions severely weakened both civil society and state capacity.\"\n}",
    "1985-1994": "{\n  \"society_power\": 1.2,\n  \"state_power\": 4.5,\n  \"society_change\": 1.1,\n  \"state_change\": -1.0,\n  \"key_event\": \"1990 Protests and Demands for Democracy\",\n  \"reasoning\": \"Protests and CNS initially strengthened civil society, but state power weakened due to economic decline and corruption.\"\n}",
    "1995-2004": "{\n  \"society_power\": 1.0,\n  \"state_power\": 3.0,\n  \"society_change\": -1.2,\n  \"state_change\": -1.5,\n  \"key_event\": \"Civil wars and state collapse\",\n  \"reasoning\": \"The civil wars and state collapse significantly weakened both state and civil society, leading to a fragmented and chaotic environment with little effective institutions or societal organization.\"\n}",
    "2005-2014": "{\n  \"society_power\": 1.5,\n  \"state_power\": 2.8,\n  \"society_change\": 0.5,\n  \"state_change\": -1.2,\n  \"key_event\": \"2011 Presidential Election and M23 Rebellion\",\n  \"reasoning\": \"The controversial 2011 election and M23 rebellion weakened state authority, while civil society showed some resilience through protests and international support.\"\n}",
    "2015-2024": "{\n  \"society_power\": 1.8,\n  \"state_power\": 2.5,\n  \"society_change\": 0.3,\n  \"state_change\": 0.7,\n  \"key_event\": \"Kabila's Refusal to Step Down, 2018 Elections\",\n  \"reasoning\": \"Civil society strengthened through activism and opposition, but state power slightly increased due to international intervention and mixed mining reforms.\"\n}"
  }
}

==> experiments/results/democratic-republic-of-the-congo__vdem.json <==
{
  "country": "Democratic Republic of the Congo",
  "model": "V-Dem",
  "periods": [
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1965-1974": 1.7,
    "1975-1984": 1.51,
    "1985-1994": 1.51,
    "1995-2004": 4.12,
    "2005-2014": 4.91,
    "2015-2024": 5.07
  },
  "state_power": {
    "1965-1974": 7.28,
    "1975-1984": 8.74,
    "1985-1994": 8.72,
    "1995-2004": 6.4,
    "2005-2014": 7.583,
    "2015-2024": 7.264
  },
  "key_event": {
    "1965-1974": "",
    "1975-1984": "",
    "1985-1994": "",
    "1995-2004": "",
    "2005-2014": "",
    "2015-2024": ""
  },
  "reasoning": {
    "1965-1974": "V-Dem",
    "1975-1984": "V-Dem",
    "1985-1994": "V-Dem",
    "1995-2004": "V-Dem",
    "2005-2014": "V-Dem",
    "2015-2024": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/france__anthropic-claude-opus-4-8.json <==
{
  "country": "France",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 6.5,
    "1799-1808": 3.5,
    "1809-1818": 5.0,
    "1819-1828": 5.5,
    "1829-1838": 5.5,
    "1839-1848": 6.5,
    "1849-1858": 3.5,
    "1859-1868": 5.5,
    "1869-1878": 7.0,
    "1879-1888": 7.5,
    "1889-1898": 8.0,
    "1899-1908": 8.0,
    "1909-1918": 7.0,
    "1919-1928": 7.0,
    "1929-1938": 7.5,
    "1939-1948": 7.0,
    "1949-1958": 7.5,
    "1959-1968": 8.0,
    "1969-1978": 8.5,
    "1979-1988": 8.5,
    "1989-1998": 8.5,
    "1999-2008": 8.5,
    "2009-2018": 8.0,
    "2019-2028": 8.0
  },
  "state_power": {
    "1789-1798": 4.0,
    "1799-1808": 7.5,
    "1809-1818": 6.5,
    "1819-1828": 6.5,
    "1829-1838": 7.0,
    "1839-1848": 6.5,
    "1849-1858": 8.0,
    "1859-1868": 7.5,
    "1869-1878": 6.5,
    "1879-1888": 7.0,
    "1889-1898": 7.0,
    "1899-1908": 7.5,
    "1909-1918": 8.5,
    "1919-1928": 7.5,
    "1929-1938": 6.5,
    "1939-1948": 7.5,
    "1949-1958": 7.0,
    "1959-1968": 8.0,
    "1969-1978": 7.5,
    "1979-1988": 7.5,
    "1989-1998": 7.0,
    "1999-2008": 7.0,
    "2009-2018": 7.5,
    "2019-2028": 7.5
  },
  "key_event": {
    "1789-1798": "French Revolution: mass mobilization amid collapsing central authority",
    "1799-1808": "Napoleon's despotic Leviathan: centralization, codification, plebiscitary empire",
    "1809-1818": "Napoleon's fall and the Charter of 1814",
    "1819-1828": "Liberal public sphere grows despite Ultra reaction and censorship",
    "1829-1838": "1830 July Revolution absorbed by elite July Monarchy",
    "1839-1848": "1848 February Revolution overthrows July Monarchy",
    "1849-1858": "Louis-Napoléon's 1851 coup and the authoritarian Second Empire",
    "1859-1868": "Liberal Empire concessions: strike legalization, press/assembly liberalization",
    "1869-1878": "Third Republic founded; Seize Mai defeat entrenches parliamentary supremacy",
    "1879-1888": "Republican consolidation: Ferry Laws, press/union freedoms",
    "1889-1898": "Dreyfus Affair mobilizes intellectuals; Ligue des droits de l'homme founded",
    "1899-1908": "Church-state separation and Dreyfus resolution consolidate secular republic",
    "1909-1918": "WWI mobilization and Union sacrée expand the wartime state",
    "1919-1928": "Franc crisis and stabilization under Poincaré (1926)",
    "1929-1938": "Popular Front mobilization amid weak, unstable Depression-era state",
    "1939-1948": "Defeat, Vichy, Liberation, and postwar dirigiste/welfare state-building",
    "1949-1958": "Fourth Republic instability, colonial defeats, then 1958 Gaullist restoration",
    "1959-1968": "Fifth Republic consolidation; May 1968 mass mobilization",
    "1969-1978": "Giscardian liberalizing reforms and post-1968 civic mobilization",
    "1979-1988": "Decentralization and rights reforms offset by nationalization-privatization wash",
    "1989-1998": "Maastricht integration and liberalization erode autonomous national state",
    "1999-2008": "CPE protests and EU treaty rejection: society checks state",
    "2009-2018": "State of emergency and security-law expansion after terror attacks",
    "2019-2028": "Red Queen standoff: Yellow Vests, pension strikes, 49.3"
  },
  "reasoning": {
    "1789-1798": "Revolutionary France saw explosive civil-society mobilization—clubs, sections, a radical press, and mass insurrection routinely forcing the state's hand—while the central state itself was unstable, its authority contested by factional turnover, regional revolts (the Vendée), and war, giving it real but insecure reach.",
    "1799-1808": "The prefectural system, Banque de France, Civil Code, Concordat, and conscription built a pervasive, professionalized state (7.5), while the coup of Brumaire, life consulate, empire, press censorship, and abolition of the Tribunate demobilized and co-opted civil society down to a weak, easily-suppressed level (3.5).",
    "1809-1818": "Military catastrophe (Russia, Leipzig, Waterloo), regime ruptures, and Allied occupation dented state autonomy, though the durable Napoleonic administrative apparatus kept the state moderately strong; the Charter of 1814 institutionalized elite representation and civil liberties, meaningfully reviving society's constraining power after Napoleonic suppression.",
    "1819-1828": "The state retained its intact Napoleonic administrative machinery and pushed reactionary measures (double vote, censorship, septennial law), but this represented consolidation rather than expanded capacity, keeping state power steady; meanwhile a growing bourgeois press, opposition, and the 1827 defeat of the \"loi de justice et d'amour\" plus liberal electoral gains show a modestly strengthening civil society operating within the constitutional corridor.",
    "1829-1838": "Society asserted itself in the Trois Glorieuses and grew via press, industry, and labor mobilization, but the outcome channeled power to propertied notables while the 1834-35 repressive laws, Lyon/Paris suppressions, and expanded education/military capacity reinforced the state—leaving society roughly flat and the state modestly stronger.",
    "1839-1848": "Industrialization, urbanization, a critical press, the banquet campaign, and the 1846-47 crisis dramatically strengthened society, culminating in the 1848 overthrow of the regime; the state, though administratively extended by railways and Guizot's consolidation, lost legitimacy to scandal, economic crisis, and ultimately regime collapse.",
    "1849-1858": "The 1851 coup and proclamation of the Second Empire concentrated power in a plebiscitary autocracy, while railways, regime-aligned finance, and Haussmannization deepened state penetration, pushing state power to strong. Meanwhile suffrage restriction, censorship, suppressed associations, and repression after 1849, 1851, and 1858 sharply eroded organized civil society.",
    "1859-1868": "The Second Empire's deliberate liberalization—legalized strikes (1864), the First International, press and public-meeting laws (1868), and surging opposition votes—sharply revived civic and labor organization, while costly foreign ventures (Mexico) and conceded parliamentary/press scope slightly dented an otherwise still-strong authoritarian state.",
    "1869-1878": "The imperial state collapsed at Sedan and was rebuilt as a constrained parliamentary republic, lowering state autonomy despite restored fiscal/administrative capacity; society strengthened markedly through republican electoral victories, the defeat of Mac-Mahon's 1877 power grab, press freedom, and universal male suffrage—though the Commune's bloody repression checked its radical wing.",
    "1879-1888": "The early Third Republic simultaneously expanded state capacity (mass secular education, secularization, colonial reach, entrenched bureaucracy) and civic power (press and assembly laws, legalized unions, Commune amnesty, robust parliamentary contestation), pushing France firmly into the corridor; the Boulanger and Wilson scandals showed real fragility but did not reverse the twin gains.",
    "1889-1898": "A booming mass press, organized labor, and the Dreyfus-era civic mobilization (birth of the \"intellectuals\" and the Ligue des droits de l'homme) push society further up, even as anarchist repression trims associational freedoms; the state consolidates its parliamentary institutions and colonial-military reach but is offset by the Panama scandal, Dreyfus cover-up, and Fashoda retreat, leaving state power roughly flat.",
    "1899-1908": "The Combes-era secularization drive, Law on Separation (1905), Ministry of Labor, and colonial consolidation modestly expanded state administrative and coercive reach; society remained strong and vigorous (mass press, CGT, Dreyfusard victory) but its gains from labor mobilization and Dreyfus exoneration were offset by Clemenceau's strike repression and the weakening of Church-based networks, leaving it roughly stable.",
    "1909-1918": "Total-war mobilization, the income tax, three-year conscription, war-economy direction, and Clemenceau's centralization dramatically enlarged state capacity, while the Union sacrée, Jaurès's assassination, and suppression of the 1917 unrest temporarily subordinated an otherwise dense civil society. Society remains robust (1917 mutinies/strikes show it was thwarted, not destroyed), but its wartime self-subordination pulls its effective power down from its Belle Époque peak.",
    "1919-1928": "The state demobilized from wartime peak and its fiscal authority was badly eroded by chronic deficits, the Ruhr misadventure, and the franc crisis before recovering with Poincaré's 1926 stabilization—netting a decline from 8.5 but leaving a still-strong state. Society remained robust with dense unions, press, and parliamentary competition, but labor's Tours split and defeated strikes offset industrial expansion, keeping it roughly stable at 7.0.",
    "1929-1938": "Chronic ministerial instability, deflationary austerity, the 6 February 1934 riots, and demographic/fiscal weakness eroded state capacity, while the Popular Front, 1936 sit-down strikes, union surge, and militarized leagues reflected an assertive but polarized civil society that briefly forced Matignon-era concessions.",
    "1939-1948": "The decade whipsawed from Vichy's despotic repression of civil society to a Resistance-rebuilt, mass-mobilized society (PCF/CGT, women's suffrage, Sécurité sociale), leaving society roughly where it was but slightly depleted by war losses and Cold War repression; meanwhile the postwar state emerged markedly stronger through nationalizations, Monnet planning, welfare administration, and Marshall-Plan-backed reconstruction, even under the Fourth Republic's weak executive.",
    "1949-1958": "The Fourth Republic combined a growing administrative/dirigiste apparatus with chronically fragile political cohesion—colonial defeats (Dien Bien Phu, Suez, Algeria) and the 1958 near-coup depressed state power despite the year-end Gaullist rebuilding, netting a modest decline; meanwhile Trente Glorieuses prosperity, strong unions, and populist mobilization (Poujadists) marginally strengthened an already dense civil society.",
    "1959-1968": "The Fifth Republic's centralized executive, end of the Algerian crisis, and dirigiste technocracy substantially strengthened the state, while prosperity, demographic change, electoral contestation, and the massive May 1968 general strike revealed and enhanced latent societal capacity—though the regime ultimately reasserted control.",
    "1969-1978": "De Gaulle's referendum defeat, new social movements (feminism, environmentalism), the united left, and Giscardian liberalization (abortion, voting age, divorce, ORTF reform) strengthened an already-dense civil society, while the 1973 oil shock and rising unemployment modestly eroded the dirigiste state's economic steering capacity and legitimacy—adjustments within a mature Shackled Leviathan.",
    "1979-1988": "The nationalizations (1981) and their reversal via privatization (1986) largely cancel out on state economic power, while decentralization and abolition of the death penalty modestly constrain the state but are balanced by its continued strong administrative capacity, keeping state power roughly steady. Society's class-based labor pillar eroded but was substantially replaced by pluralistic new social movements that repeatedly forced government retreats (Savary, Devaquet), so society power holds firm at its high level.",
    "1989-1998": "European integration (Maastricht, EMU convergence), privatization, and decentralization transferred and diffused the national state's autonomous power, slightly reducing state capacity, while civil society remained robust—demonstrated by the Maastricht referendum, the 1995 strikes forcing the Juppé retreat, and electoral checks on the executive.",
    "1999-2008": "Vigorous protest capacity (CPE reversal, 2005 EU referendum, anti-FN mobilization) offset the decline of mass mediating institutions, keeping society strong; euro/ECB and banlieue limits eroded state autonomy while laïcité assertion and 2008 crisis intervention pushed the other way, netting near-zero change on both axes.",
    "2009-2018": "State coercive capacity expanded durably via the état d'urgence, SILT law, and rule-by-ordinance/49.3, while eroding parties and declining unions weakened organized society—only partly offset by new digital and leaderless mobilization (Nuit debout, Gilets Jaunes onset), yielding a modest net decline in society and rise in state.",
    "2019-2028": "Society retained strong mobilizational capacity (Gilets jaunes, pension protests, hung parliaments checking the executive) even as its traditional intermediary channels weakened, roughly balancing out; the state simultaneously expanded coercive/emergency powers (COVID, security laws) but faced fiscal constraints and lost its parliamentary majority, netting little change on either axis."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "In *The Narrow Corridor*, Acemoğlu and Robinson frame liberty as emerging from a balance between a strong state (\"Leviathan\") and a strong, mobilized society that can check it. Napoleonic France (1799–1808) is a classic case of a state rapidly outpacing and subordinating society—a \"Despotic Leviathan\" trajectory.\n\n**Trends:**\n\n- **Administrative centralization and professionalization** — The buildup of the prefectural system (Law of 28 Pluviôse Year VIII, Feb. 1800) placed a state-appointed prefect over each department, extending Paris's reach into localities and displacing local self-government. *Strengthens state, weakens society.*\n\n- **Fiscal and monetary consolidation** — Creation of the Banque de France (1800), a more effective centralized tax-collection apparatus (direct-tax administration), and the stable franc germinal (1803) gave the state reliable revenue and financial capacity. *Strengthens state.*\n\n- **Legal codification and uniformity** — The drafting and promulgation of the Civil Code (Code Napoléon, 1804), followed by procedural and commercial codes, imposed uniform law over customary and revolutionary patchworks; it secured property but also entrenched patriarchal authority and state-defined rights. *Strengthens state; mixed for society.*\n\n- **Educational and elite formation** — Establishment of lycées (1802) and eventually the Université impériale framework channeled elite training toward state service. *Strengthens state.*\n\n- **Militarization and mass mobilization** — Continued reliance on conscription and a war economy normalized large-scale extraction of men and resources from society. *Strengthens state; weakens autonomous society.*\n\n- **Rapprochement with the Church as a controlled institution** — The gradual re-subordination of religion to state purposes (culminating in the Concordat's implementation) folded a potential rival source of social authority into the state's orbit. *Strengthens state.*\n\n**Events:**\n\n- **Coup of 18–19 Brumaire (Nov. 1799)** and the **Constitution of Year VIII (Dec. 1799)** — Ended the Directory, installed the Consulate with Napoleon as First Consul, and created a plebiscitary executive with weak, fragmented representative bodies (Tribunate, Legislative Body). *Strengthens state, weakens society.*\n\n- **Concordat of 1801 (signed 1801, promulgated 1802 with the Organic Articles)** — Reconciled with the Papacy but on state terms, with clergy salaried and supervised. *Strengthens state.*\n\n- **Life Consulate (1802)** — Plebiscite made Napoleon Consul for life, further concentrating personal power and hollowing out checks. *Strengthens state, weakens society.*\n\n- **Peace of Amiens (1802) and its collapse (1803)** — Brief peace, then resumed war, reinforcing the mobilized war-state. *Strengthens state.*\n\n- **Proclamation of the Empire (1804)** — Napoleon crowned Emperor; hereditary monarchy replaced republican forms, institutionalizing personal despotism. *Strengthens state, weakens society.*\n\n- **Suppression of dissent and press control** — Reduction in the number of newspapers, censorship, and expansion of policing under Fouché narrowed independent public voice. *Weakens society.*\n\n- **Curtailment of representative bodies** — Purge/marginalization of the Tribunate (culminating in its abolition in 1807) removed a residual deliberative check. *Weakens society, strengthens state.*\n\n- **Continental military victories (Austerlitz 1805; Jena-Auerstedt 1806)** and the launch of the **Continental System (1806)** — Enhanced prestige and coercive/economic reach of the regime. *Strengthens state.*\n\n- **Creation of the imperial nobility (1808)** — Established a new service aristocracy tied to the state, co-opting elites rather than empowering autonomous society. *Strengthens state.*\n\n**Summary in the book's terms:** Nearly every discrete event and slow-moving trend in this decade ran in the same direction—expanding the capacity and autonomy of the Leviathan while demobilizing, co-opting, or silencing the countervailing institutions of civil society. In Acemoğlu and Robinson's geometry, France moved *away* from the narrow corridor toward a despotic (though highly capable and rationalized) state.",
    "1809-1818": "# France, 1809–1818: State and Society Power\n\n**Trends:**\n\n- **Consolidation and diffusion of the Napoleonic administrative state (prefectoral system, centralized bureaucracy)** — the *ongoing* entrenchment of a professional, centralized administration reaching into the departments. *Strengthened the state* durably, as these institutions survived the regime changes of 1814–15.\n\n- **Codification and spread of civil law (Code Napoléon and allied codes)** — continued embedding of uniform legal norms, property rights, and equality before the law. *Strengthened the state's* capacity to standardize society, while giving *society* predictable rules (an ambiguous, \"Leviathan-shackling\" effect in Acemoğlu–Robinson terms — legibility that could cut both ways).\n\n- **Fiscal-military extraction and conscription burden** — the persistent demands of near-continuous war (taxation, the *levée*/conscription) that grew heavier through 1812–13. This *strengthened state* extractive reach in the short run but *bred societal resistance/war-weariness*, eroding legitimacy.\n\n- **Economic disruption from the Continental System and blockade** — trade dislocation, damage to Atlantic ports (Bordeaux, Nantes), and uneven industrial stimulus inland. Weakened certain commercial elites' autonomy; created grievances that *weakened state* support among mercantile society.\n\n- **Demographic drain of the wars** — cumulative manpower losses culminating after the Russian campaign (1812) and 1813–14 campaigns. *Weakened the state* by exhausting its human base and dampening enthusiasm for further mobilization.\n\n- **Persistence of a mobilized political public and revolutionary-era expectations** — the durable memory of 1789 rights, equality, and anti-privilege sentiment constrained any restored monarchy. A *latent strengthening of society's* claims that shaped the post-1814 settlement.\n\n**Events:**\n\n- **Napoleonic wars' turning: Russian campaign (1812) and its catastrophic losses** — a discrete shock that *sharply weakened the state* by destroying the Grande Armée and Napoleon's aura of invincibility.\n\n- **War of the Sixth Coalition and Battle of Leipzig (1813)** — decisive defeat that *weakened the state* and set up invasion of France.\n\n- **Allied invasion, Napoleon's abdication, and the first Bourbon Restoration (1814)** — regime rupture; *weakened the Napoleonic state* while installing Louis XVIII.\n\n- **The Charter of 1814 (Charte constitutionnelle)** — Louis XVIII's granted constitution establishing a bicameral legislature, limited suffrage, and civil liberties. *Strengthened society* by institutionalizing (elite) representation and rights, while framing them as a royal concession — a partial move toward the \"corridor.\"\n\n- **The Hundred Days and Waterloo (1815)** — Napoleon's return, the more liberal *Acte additionnel*, and final defeat. *Briefly re-mobilized both* before *decisively weakening the state* through renewed defeat and occupation.\n\n- **Second Restoration, White Terror, and the *Chambre introuvable* (1815)** — reactionary royalist violence and an ultra-royalist assembly. *Strengthened reactionary state/factional power* while suppressing/*weakening* Bonapartist and liberal society.\n\n- **Second Treaty of Paris and Allied occupation with indemnity (1815)** — foreign troops, reparations, and constrained sovereignty. *Externally weakened the state.*\n\n- **Dissolution of the *Chambre introuvable* (1816)** — Louis XVIII's move against the ultras toward moderation. A *stabilizing* step that arguably *strengthened a constitutional balance* between crown and represented society.\n\n- **End of the Allied occupation via the Congress of Aix-la-Chapelle (1818)** — early payment of the indemnity and troop withdrawal. *Restored/strengthened state* sovereignty and autonomy.",
    "1819-1828": "# France, 1819–1828: State vs. Society (Acemoğlu–Robinson framework)\n\nThis is the period of the Bourbon Restoration under Louis XVIII (to 1824) and Charles X, operating within the constitutional framework of the 1814 Charter—a genuine but contested \"corridor\" moment balancing crown and representative institutions.\n\n## Trends\n\n- **Economic recovery and commercial/industrial growth after the Napoleonic Wars:** expanding merchant, professional, and manufacturing classes broadened the material base of civil society (strengthened society).\n\n- **Growth of a liberal bourgeois public sphere:** proliferation of newspapers, journals, salons, and *sociétés* (e.g., the emerging opposition press around figures like the *Constitutionnel*); circulation of liberal ideas (Constant, Guizot, the *doctrinaires*) built organized civic capacity (strengthened society).\n\n- **Consolidation of the centralized Napoleonic administrative state:** the prefectoral system, professional bureaucracy, codified law, and centralized fiscal machinery inherited and retained by the Restoration remained intact (strengthened state).\n\n- **Persistence of a restrictive, property-based (cens) franchise:** politics dominated by a small notable elite; kept mass participation low but embedded a legitimating representative institution (ambiguous—channels but constrains society).\n\n- **Rising Ultra-royalist and clerical reaction:** growing alliance of throne-and-altar sentiment, Catholic revival, and Ultra dominance in the Chamber pushing to reclaim monarchical/aristocratic prerogatives (strengthened state; weakened autonomous society).\n\n- **Demographic recovery and slow urbanization** feeding the growth of literate urban constituencies receptive to liberal politics (gradually strengthened society).\n\n## Events\n\n- **1820 – Assassination of the Duc de Berry (Feb.) and the reactionary turn:** heir to the throne murdered; triggered fall of the moderate Decazes ministry and a swing to Ultra reaction (strengthened state/reactionary power).\n\n- **1820 – \"Law of the Double Vote\" (*loi du double vote*):** electoral law giving the wealthiest voters an extra vote, entrenching Ultra electoral dominance (strengthened state elite; weakened broader society).\n\n- **1820 – Restoration of press censorship / preventive controls:** curtailed the liberal press and public debate (weakened society, strengthened state).\n\n- **1822 – Press laws (Peyronnet-era measures) tightening control of newspapers:** further legal restrictions on the opposition press (weakened society).\n\n- **1824 – Death of Louis XVIII and accession of Charles X:** brought a committed Ultra reactionary to the throne, intensifying the drive to restore monarchical/aristocratic power (strengthened state/crown).\n\n- **1824 – \"Septennial law\":** extended the Chamber's term to seven years, insulating the Ultra majority from electoral turnover (strengthened state elite, insulated it from society).\n\n- **1825 – Coronation of Charles X at Reims with sacral/medieval ceremony:** symbolic reassertion of divine-right, throne-and-altar monarchy (strengthened state legitimacy claims).\n\n- **1825 – \"Anti-Sacrilege Law\" (*loi sur le sacrilège*) and the \"milliard des émigrés\" (indemnity to émigrés):** clerical/aristocratic legislation restoring privileges and compensating former nobles—provoked liberal backlash (strengthened aristocratic/clerical state power; energized oppositional society).\n\n- **1827 – National Guard of Paris reviewed and disbanded by Charles X** after crowds shouted anti-ministerial slogans—a rupture between crown and armed urban citizenry (weakened society's organized capacity; heightened conflict).\n\n- **1827 – Failed reintroduction of harsh press restrictions (the \"loi de justice et d'amour\") and its withdrawal amid opposition:** demonstrated society's growing capacity to resist (strengthened society).\n\n- **1827 – Liberal gains in the November elections:** significant opposition victory ending Villèle's Ultra dominance, forcing his resignation and the more moderate Martignac ministry (early 1828) (strengthened society within the corridor).\n\n---\n**Note:** The overarching dynamic is a state (crown + Ultras) repeatedly trying to escape the corridor toward *Despotic Leviathan*, while a strengthening liberal civil society pushes back—tensions that would erupt in the July Revolution of 1830, just beyond this window.",
    "1829-1838": "# France, 1829–1838: Through the Lens of *The Narrow Corridor*\n\nAcemoğlu and Robinson frame liberty as emerging from a balance between a capable state (the \"Leviathan\") and a mobilized, assertive society. Here is how the period maps onto that dynamic.\n\n## Trends\n\n- **Industrialization and early factory growth** (textiles in Lille/Alsace, coal, early rail): expanded an urban working population and commercial bourgeoisie—*strengthened society's economic base*, while also giving the state new fiscal resources over time.\n\n- **Persistent Malthusian/agrarian demographics with a large rural peasantry**: kept much of society dispersed and locally oriented, limiting mass mobilization—*a structural check on society's national assertiveness*.\n\n- **Consolidation of the Napoleonic administrative-legal apparatus** (prefects, centralized bureaucracy, Civil Code, gendarmerie): a durable, capacity-rich state inheritance—*strengthened the state* and its reach into localities.\n\n- **Expansion of the press and political journalism** (newspapers, pamphlets, salon/club networks): built society's capacity to coordinate, publicize grievances, and contest power—*strengthened society*.\n\n- **Growth of a narrow, property-based electorate under censitaire suffrage**: entrenched *pays légal* politics of notables—*strengthened a slice of elite society* but kept the mass of society excluded, limiting broad participation.\n\n- **Rising urban artisanal discontent and early labor organization** (mutual-aid societies, worker consciousness, especially in Lyon): *strengthened society's mobilizational capacity* while provoking state repression.\n\n## Events\n\n- **July Revolution / *Trois Glorieuses* (1830)**: overthrow of Charles X after the Four Ordinances (dissolving the Chamber, restricting suffrage/press); *society decisively asserted itself*, though the outcome channeled power to bourgeois elites rather than the streets—the July Monarchy.\n\n- **Installation of Louis-Philippe and the July Monarchy (1830)**: a revised, slightly liberalized Charter; *rebalanced state–society relations toward propertied society* but reconstituted a strong executive.\n\n- **Belgian secession/revolution (1830–31)** on France's border: a foreign-policy and stability challenge—*tested the state's capacity and restraint*.\n\n- **Lyon *canut* (silk-workers') uprisings (1831 and 1834)**: major worker revolts violently suppressed; *society mobilized but was checked, strengthening the state's repressive apparatus*.\n\n- **Paris republican insurrection of June 1832** (the \"Cloître Saint-Merri\" rising after Lamarque's funeral): republican challenge crushed—*state reasserted control over radical society*.\n\n- **Cholera epidemic (1832)**: mass mortality and social panic (killing PM Casimir Périer); *strained the state* and heightened urban unrest.\n\n- **Loi sur les associations (1834)** and **September Laws (1835)**: restrictions on associations and press censorship following the Fieschi assassination attempt on the king; *significantly strengthened the state and weakened society's coordinating capacity*.\n\n- **Guizot's primary education law (1833)**: mandated communal primary schools; *expanded state capacity and reach* into society via education.\n\n- **Beginning of the conquest of Algeria (from 1830, ongoing through the 1830s)**: military expansion abroad; *built state coercive and administrative capacity*.\n\n---\n\n**Caveat:** The decade's central story is the 1830 Revolution—a moment where society pushed against the state—but its resolution (the July Monarchy plus the repressive 1834–35 laws) illustrates the corridor's fragility: society's assertion was absorbed by a narrow elite while the state's coercive capacity was reinforced, rather than producing a durable broadening of the *Shackled Leviathan*.\n\nIf you specify a source (e.g., a particular textbook or the authors' own case treatment), I can align terminology and emphasis more precisely.",
    "1839-1848": "# France 1839–1848: State and Society Power\n\n**Trends:**\n\n- **Industrialization and factory growth** — The expansion of textiles, coal, and metallurgy (especially in the north and east) created a nascent industrial proletariat. This began strengthening *society* by concentrating workers who could organize, while also giving the state new fiscal and administrative reach over economic life.\n\n- **Railway construction boom** — The *Loi relative aux chemins de fer* (1842) established a framework for railway development. Railways strengthened the *state* by extending its administrative and coercive reach across territory (faster troop movement, communication, and market integration).\n\n- **Urbanization and Parisian population growth** — Rapid migration into Paris and other cities produced crowded, precarious working populations, strengthening the potential for *society's* mobilization (bread riots, insurrectionary capacity) while straining state capacity for order.\n\n- **Rising bourgeois wealth vs. narrow suffrage** — Under the July Monarchy's *pays légal*, voting was restricted by a high property (cens) qualification (~240,000 electors). The growing but disenfranchised middle and professional classes generated mounting pressure for reform — a slow build-up of *societal* demand against the state's oligarchic base.\n\n- **Financial/speculative expansion and corruption** — The Guizot ministry's regime became associated with financial scandals and the maxim \"*enrichissez-vous*.\" This gradually eroded the *state's* legitimacy without materially strengthening society.\n\n- **Growth of a critical press and political banqueting culture** — Despite restrictions, an expanding oppositional press and associational life (leading toward the banquet campaign) strengthened *society's* capacity for coordination and articulation of grievances.\n\n**Events:**\n\n- **The 1846–47 economic crisis** — Successive harvest failures (potato blight, poor grain harvests 1846) caused food price spikes, followed by a financial/industrial downturn and unemployment. This weakened the *state* by delegitimizing the regime amid hardship and energized *society* through subsistence protests.\n\n- **The Campagne des banquets (1847–48)** — Reformist banquets, organized to evade laws against political assembly, spread demands for suffrage extension. This directly strengthened *society's* mobilizational capacity and set the confrontation with the state.\n\n- **Guizot ministry's intransigence on reform (1847)** — The refusal to broaden the franchise or reform the *cens* hardened the confrontation, undermining the *state's* legitimacy.\n\n- **The February Revolution of 1848** — The banning of a banquet (Feb. 22), Parisian barricades, the Boulevard des Capucines shooting, and Louis-Philippe's abdication (Feb. 24) overthrew the July Monarchy and proclaimed the Second Republic. A decisive *societal* victory that shattered the existing state form.\n\n- **Guizot's earlier consolidation as chief minister (from 1840, formally 1847)** — The stable conservative ministry under Louis-Philippe's influence initially *strengthened* the state's executive dominance and resistance to reform.\n\n- **The Eastern Crisis of 1840** — The Mehmet Ali/Syria affair and France's diplomatic humiliation (isolation by the other powers, near-war) provoked a nationalist backlash and government reshuffle, briefly weakening the ministry but ultimately consolidating Guizot's cautious control of the *state*.\n\n---\n\n*Note: I'm moderately confident on the major events (1848 Revolution, banquet campaign, 1846–47 crisis, railway law) but would flag that the state/society \"strengthening\" labels are interpretive applications of Acemoğlu–Robinson's framework rather than claims the authors make explicitly about this exact decade.*",
    "1849-1858": "Here's an analysis of France in 1849–1858 through the *Narrow Corridor* lens of state vs. society power (the \"Red Queen\" balance).\n\n**Trends:**\n\n- **Industrialization and railway expansion** (esp. accelerating after 1852): Massive rail network growth, coordinated by the state and financed by new institutions, expanded state administrative reach and infrastructure. *Strengthened the state* (and to a degree economic society, but under state direction).\n\n- **Growth of investment banking and credit institutions** (e.g., Crédit Mobilier founded 1852, Crédit Foncier): Mobilized capital for state-favored projects, tying economic elites to the regime. *Strengthened the state* by channeling economic power through regime-aligned finance.\n\n- **Urbanization and population movement toward cities** (notably Paris): Created a concentrated urban working class, but also an object of state surveillance and management. Ambiguous—latent potential for *society* but immediately more subject to *state* control.\n\n- **Ongoing centralization of administration**: Continuation of the Napoleonic prefectoral system and bureaucratic penetration of localities, deepening the state's grip relative to autonomous local/associational life. *Strengthened the state, weakened society.*\n\n- **Suppression/decline of independent associational and press life**: Progressive tightening of censorship, restrictions on clubs and political associations after 1849. Slow erosion of the mobilizing capacity built in 1848. *Weakened society.*\n\n**Events:**\n\n- **Legislative elections of May 1849**: Showed strength of the conservative \"Party of Order\" but also significant *démoc-soc* (radical republican) vote, prompting elite alarm. Mixed—briefly displayed *societal* mobilization before repression.\n\n- **Roman expedition / suppression of the Roman Republic (1849)**: French troops restored the Pope; a June 1849 protest by Ledru-Rollin's radicals was crushed, giving a pretext to purge the left. *Strengthened the state, weakened society.*\n\n- **Falloux Law (1850)**: Expanded Catholic Church influence over education, allied clerical and conservative power with the state. *Strengthened the state* (and a conservative societal actor aligned with it), weakened secular/republican civil society.\n\n- **Electoral law of May 1850**: Restricted universal male suffrage via residency requirements, disenfranchising roughly 3 million (largely poorer, mobile voters). Directly *weakened society's* formal power.\n\n- **Louis-Napoléon's coup d'état (2 December 1851)**: Dissolved the Assembly, suppressed resistance (with notable rural insurrections crushed, mass arrests and deportations). Decisively *strengthened the state, crushed society.*\n\n- **Establishment of the Second Empire (proclaimed December 1852)**: Plebiscitary authoritarianism concentrated power in Napoleon III; controlled elections with official candidates. *Strengthened the state* dramatically.\n\n- **Haussmann's renovation of Paris (begun 1853)**: Reshaped the capital—wide boulevards aided both modernization and crowd/insurrection control, while displacing populations. *Strengthened the state.*\n\n- **Crimean War (1853–1856) and Congress of Paris (1856)**: Military success and diplomatic prestige bolstered regime legitimacy. *Strengthened the state.*\n\n- **Orsini assassination attempt (January 1858) and the resulting \"Law of General Security\" (loi de sûreté générale, 1858)**: Triggered a new wave of repression, arbitrary arrest and deportation powers. *Strengthened the state, weakened society.*\n\n**Overall trajectory:** The decade shows France moving *out of* any narrow-corridor balance toward a \"Despotic Leviathan\"—state power rising sharply while organized societal capacity (press, associations, suffrage, republican mobilization) was progressively curtailed, punctuated by the 1851 coup as the decisive rupture.",
    "1859-1868": "# France 1859–1868: State and Society in the Narrow Corridor Framework\n\nThis decade covers the **\"Liberal Empire\"** transition of Napoleon III's Second Empire, where an authoritarian state gradually conceded ground to society.\n\n## Trends\n\n- **Industrialization and railway expansion (Crédit Mobilier, Pereire brothers)** — accelerating construction of the national rail network integrated markets and extended state administrative reach; strengthened the *state* (fiscal/infrastructural capacity) but also strengthened an emerging *bourgeois and working-class society*.\n\n- **Urbanization and Haussmann's rebuilding of Paris (ongoing through the 1860s)** — concentrated population, cleared insurrectionary quarters, and enhanced surveillance/control; primarily strengthened the *state*, though it also created dense urban working-class milieus fostering later collective action.\n\n- **Growth of an organized working class and labor consciousness** — a slow buildup toward collective organization, culminating in the founding of the French section of the **International Workingmen's Association (First International)**; strengthened *society*.\n\n- **Free-trade liberalization following the 1860 Cobden–Chevalier Treaty** — reoriented the economy, exposed protected industries to competition, and shifted the interests of business elites toward greater autonomy from the state; ambiguous, but tended to strengthen *society's* economic independence.\n\n- **Gradual erosion of the plebiscitary/authoritarian legitimacy of the regime** — declining electoral dominance of official candidates and rising opposition vote share signaled mobilizing civic capacity; strengthened *society*.\n\n## Events\n\n- **Cobden–Chevalier Free Trade Treaty (1860)** — a discrete decision (made by imperial decree, bypassing the legislature) that both demonstrated executive autonomy (*state*) and alienated protectionist interests, catalyzing opposition (*society*).\n\n- **The 1860 \"November decrees\" / liberal reforms** — Napoleon III granted the Corps législatif the right to debate an *address* in reply to the throne speech and allowed publication of parliamentary debates; a deliberate concession that strengthened *society* (legislative voice, press access).\n\n- **Franco-Austrian War in Italy / Battles of Magenta and Solferino (1859)** and the **annexation of Savoy and Nice (1860)** — military ventures enhancing prestige and territory, strengthening the *state*, though the Italian question strained relations with Catholic opinion.\n\n- **1863 legislative elections** — a marked surge in opposition votes (roughly two million) and the return of prominent republican and liberal deputies; strengthened *society*.\n\n- **Legalization of the right to strike (Loi Ollivier, 1864)** — repealed the ban on coalitions/strikes, a landmark concession giving workers legal collective-action capacity; strengthened *society*.\n\n- **Founding of the First International in London (1864) with active French participation** — created durable organizational infrastructure for labor; strengthened *society*.\n\n- **Press and public-meeting liberalization laws (1868)** — relaxed prior restraint on newspapers and permitted public meetings, unleashing critical journalism and opposition assembly; strengthened *society* (and weakened the state's monopoly on public discourse).\n\n- **Mexican expedition setback / Maximilian's difficulties (mid-1860s)** — a costly foreign misadventure damaging regime prestige and finances; weakened the *state*.\n\n---\n\n**Note:** The overall trajectory of 1859–1868 in the Acemoğlu–Robinson sense is a **\"Shackled Leviathan\"–ward movement**: a strong but authoritarian state deliberately conceding scope to a mobilizing society, partly from confidence and partly from weakness—setting up the further liberalization of 1869–1870.",
    "1869-1878": "# France 1869–1878: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Liberalization of the late Second Empire (1869–1870):** Constitutional reforms devolved power toward the legislature and legalized more political activity, strengthening civil society while somewhat constraining the executive state.\n\n- **Industrialization and railway expansion:** Continued economic development and integration of national markets strengthened both state capacity (through infrastructure and administration) and civil society (through an emerging urban working and middle class).\n\n- **Growth of an organized working-class movement and socialist/republican associational life:** Expanding labor organization and political clubs mobilized society, though this was severely checked after 1871.\n\n- **Rise of mass republicanism and press freedom:** Gradual entrenchment of republican sentiment, expanding newspapers, and civic organizations strengthened society over the decade.\n\n- **Anti-clerical vs. Catholic-monarchist cleavage:** The ongoing struggle between clerical/conservative and secular/republican forces shaped the balance, with the Catholic Church as a competing social power center.\n\n- **Persistence of universal male suffrage:** Inherited from earlier, it institutionalized broad political participation, embedding a durable form of societal power.\n\n**Events:**\n\n- **Franco-Prussian War and defeat (1870–1871):** Collapse of the Second Empire at Sedan (Sept. 1870) shattered the imperial state; military catastrophe and the Prussian siege severely weakened state authority and capacity.\n\n- **Fall of Napoleon III / Proclamation of the Third Republic (Sept. 1870):** Discrete regime rupture that dismantled the Bonapartist state and reopened the question of state form, temporarily empowering republican society.\n\n- **The Paris Commune (March–May 1871):** A radical assertion of popular/societal self-government—a dramatic mobilization of society—crushed in the bloody *Semaine Sanglante*, which reasserted and strengthened the centralized state through violent repression.\n\n- **Repression of the Commune (May 1871):** Mass executions, deportations, and outlawing of the International decisively weakened the radical wing of civil society and reinforced state coercive power.\n\n- **The Thiers government and payment of war indemnity (1871–1873):** Rapid reparations to Germany and early Republic consolidation restored fiscal and administrative state capacity.\n\n- **Fall of Thiers / Mac-Mahon presidency and the \"Moral Order\" (1873):** Conservative-monarchist ascendancy attempted to rebuild an authoritarian, clerical-leaning state at society's expense.\n\n- **Constitutional Laws of 1875:** Discrete institutional settlement establishing Third Republic structures (President, bicameral legislature), stabilizing and legitimizing a durable state form within a broadly liberal frame.\n\n- **The Seize Mai crisis (16 May 1877):** Mac-Mahon's attempt to dismiss a republican-majority government and dissolve the Chamber—an executive power grab—was defeated electorally, a pivotal victory for parliamentary/societal power over presidential authority.\n\n- **Republican electoral victories (1876–1877 and consolidation by 1878):** Confirmed republican control of the legislature, entrenching societal/parliamentary supremacy and defining the state as a constrained, accountable republic.",
    "1879-1888": "# France, 1879–1888: The Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, this period covers the consolidation of the early Third Republic—a phase where both the \"Shackled Leviathan\" (state capacity) and mobilized civil society were expanding, ideally in tandem.\n\n## Trends\n\n- **Expansion of mass primary education (culminating in the Ferry Laws)** — The steady push toward free, compulsory, secular schooling built state capacity (a nationalizing bureaucracy, standardized French over regional languages) while also empowering society (a literate, participating citizenry). *Strengthened both.*\n\n- **Secularization and reduction of Church authority** — The gradual displacement of clerical influence from education, hospitals, and public life shifted moral/institutional authority toward the republican state. *Strengthened state; weakened a rival (Church) power within society.*\n\n- **Slow agricultural depression and phylloxera devastation** — Falling grain prices (part of the \"Long Depression\") and vineyard destruction created rural economic strain and out-migration, generating pressure that could feed populist/nationalist mobilization. *Weakened rural society's economic footing; created discontent exploitable against the state.*\n\n- **Growth of the industrial working class and early labor organization** — Urbanization and factory growth expanded an organized, mobilizable civil society, especially with the movement toward legalized unions. *Strengthened society (organizational capacity).*\n\n- **Consolidation of republican political institutions and press/associational freedom** — The maturing of parliamentary norms and expanding civic associational life deepened the participatory, contestatory side of the corridor. *Strengthened both (state legitimacy and societal voice).*\n\n## Events\n\n- **Republican electoral consolidation (1879, MacMahon resigns; Grévy elected president)** — Republicans capture both chambers and the presidency, ending monarchist hold on the executive. *Strengthened the (republican) state and its societal legitimacy.*\n\n- **Amnesty for the Paris Commune participants (1880)** — Reintegrated the radical left into national political life. *Strengthened society (reincorporation of a suppressed faction).*\n\n- **Ferry Laws on education (1881–1882)** — Free (1881) and compulsory/secular (1882) primary schooling enacted. *Strengthened state capacity and long-run societal capacity.*\n\n- **Press freedom law (1881) and law on public meetings (1881)** — Liberalized press and assembly, greatly expanding civil society's capacity to contest and organize. *Strengthened society.*\n\n- **Legalization of trade unions (Waldeck-Rousseau Law, 1884)** — Permitted labor organization. *Strengthened society's collective capacity.*\n\n- **Law permitting divorce (Naquet Law, 1884)** — Extended secular civil authority into family law, over Church prerogative. *Strengthened state; loosened Church hold on society.*\n\n- **Colonial expansion (Tunisia 1881; Indochina/Tonkin campaigns to 1885)** — Extended state reach and prestige, but the Tonkin setback triggered Ferry's fall (1885), showing societal/parliamentary checks on the executive. *Strengthened state reach; the crisis demonstrated societal constraint on state.*\n\n- **The Boulanger Crisis (emerging 1886–1889, esp. Boulanger as War Minister 1886–1887)** — A popular nationalist-revanchist movement threatened the parliamentary regime with plebiscitary authoritarianism. *Ambiguous/threatening: a mobilized society channeled toward potentially despotic ends, testing the corridor.*\n\n- **The Wilson decorations scandal (1887) → Grévy's resignation** — Corruption (trafficking in Legion of Honor medals via Grévy's son-in-law) discredited the executive and fed anti-parliamentary sentiment. *Weakened state legitimacy; energized (destabilizing) societal discontent.*\n\n---\n\n**A caution:** Distinguishing \"state\" from \"society\" here is somewhat artificial, since many reforms (education, press, unions) simultaneously enlarged both—which is precisely what the corridor requires. The Boulangist episode is the period's clearest illustration of the corridor's fragility: societal mobilization that could have pushed France toward *Despotic* rather than *Shackled* Leviathan.",
    "1889-1898": "# France, 1889–1898: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Consolidation of the Third Republic's parliamentary institutions** — After surviving the Boulanger threat, the regime entrenched republican norms; strengthened the state's legitimacy while also embedding society's electoral participation (both).\n\n- **Expansion of mass primary education (post-Ferry laws working through the system)** — Secular, compulsory schooling produced a more literate, nationally-integrated citizenry and civic identity; strengthened both state capacity (via a shared civic culture) and society's capacity to organize and read a burgeoning press.\n\n- **Industrialization and urbanization, plus the \"long depression\" pressures** — Continued growth of an industrial working class and agrarian discontent (aggravated by phylloxera aftermath and tariff politics, e.g., the 1892 Méline tariff) mobilized new collective actors; strengthened society (organized labor, agrarian interests) while pressuring the state.\n\n- **Growth of the mass press and cheap newspapers** — Papers like *La Libre Parole* and later *L'Aurore* created a broad public sphere; strengthened civil society's mobilizational and deliberative power (for good and ill, as antisemitic agitation also flourished).\n\n- **Rise of organized labor and socialism** — Expanding unions, socialist electoral gains, and syndicalist currents built independent working-class organization; strengthened society, contesting state authority.\n\n- **Colonial expansion (Indochina, West/Central Africa)** — Ongoing empire-building enlarged the bureaucratic-military apparatus and administrative reach; strengthened the state.\n\n- **Anticlerical vs. Catholic tension / \"Ralliement\"** — Leo XIII's 1892 call for Catholics to rally to the Republic reshaped the clerical-secular cleavage; ambiguous, but tended to normalize society's engagement with republican institutions.\n\n**Events:**\n\n- **Collapse of the Boulanger affair (1889); Boulanger's flight and later suicide (1891)** — Averted a plebiscitary-authoritarian challenge; strengthened the parliamentary state and republican civil society's confidence.\n\n- **The Panama Scandal (1892–1893)** — Massive financial-political corruption exposed, implicating deputies and ministers; weakened the state's legitimacy and fed populist/antisemitic distrust, though it demonstrated society's (press/judicial) capacity to expose elites.\n\n- **Wave of anarchist terrorism and the \"lois scélérates\" (1892–1894)** — Bombings (Ravachol, Vaillant, the Café Terminus) and the **assassination of President Sadi Carnot (1894)** prompted repressive anti-anarchist laws; strengthened the coercive/security state while curtailing associational and press freedoms (weakening society).\n\n- **The Franco-Russian Alliance (1891–1894)** — Diplomatic-military realignment enhanced France's international standing and the state's strategic apparatus; strengthened the state.\n\n- **The Dreyfus Affair (from 1894; conviction 1894, escalation 1897–1898)** — Wrongful conviction, cover-up, and the eruption of **Zola's \"J'Accuse…!\" (Jan. 1898)** split the nation; exposed abuses in the army/state (weakening state legitimacy) while galvanizing an intellectual and associational civil society—the birth of the modern \"intellectuals\" and, soon, the Ligue des droits de l'homme (strengthening society).\n\n- **Founding of the Ligue des droits de l'homme (1898)** — A durable rights-based civic organization emerged directly from the Affair; strengthened society's capacity to check the state.\n\n- **Fashoda Crisis (1898)** — Confrontation with Britain in Sudan ended in French diplomatic retreat; a blow to national/state prestige (mildly weakened state standing) that redirected foreign policy.",
    "1899-1908": "# France, 1899–1908: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Republican consolidation of the *Bloc des gauches*** (roughly 1899–1905): The alliance of Radicals, Republicans, and Socialists governing after the Dreyfus crisis steadily entrenched parliamentary republican institutions—strengthening a *particular* form of the state (secular, republican) while mobilizing associational political life (society).\n\n- **Anticlerical secularization drive**: A sustained campaign to remove the Catholic Church from public authority (education, associations, congregations) expanded state reach into schooling and civil administration—strengthening the state, while weakening the Church as a rival organizing power in society.\n\n- **Growth of organized labor and syndicalism**: The consolidation of the CGT and rising revolutionary syndicalism (adopting the *Charte d'Amiens*, 1906) strengthened working-class civil society and its capacity for collective action, creating friction against the state.\n\n- **Industrialization and urbanization**: Continued economic expansion, railway integration, and urban growth broadened the tax base and administrative capacity (state) while densifying the associations, unions, and press that constitute society.\n\n- **Expansion of mass press and public sphere**: A large, partisan, cheap newspaper market kept the Dreyfus-era mobilization of public opinion alive, strengthening society's capacity to contest and monitor state action.\n\n- **Colonial/imperial expansion**: Ongoing consolidation of empire (North Africa, West Africa) enlarged the coercive and fiscal-military apparatus—strengthening the state.\n\n**Events:**\n\n- **Dreyfus resolutions (1899 pardon; 1906 exoneration)**: The 1899 retrial/pardon and the 1906 formal rehabilitation of Dreyfus (and reinstatement) resolved the Affair on terms favorable to republican civil society and the pro-Dreyfus coalition—strengthening society's capacity to hold the army and state accountable, while checking military and clerical power.\n\n- **Law on Associations (1901)**: Legalized and regularized associations generally (strengthening society) but subjected religious congregations to authorization—strengthening state control over the Church.\n\n- **Combes ministry's expulsion of congregations and closure of religious schools (1902–1904)**: An aggressive, discrete state assault on clerical institutions—strengthening state authority, weakening Church-based society.\n\n- **Rupture of diplomatic relations with the Vatican (1904)** and the **Law on Separation of Church and State (1905)**: Ended the Concordat, removing state funding/recognition of religion—simultaneously strengthening the secular state's autonomy and (arguably) freeing religious life as private association.\n\n- **Clemenceau government's repression of strikes (1906–1908)**: Use of troops against miners and workers (e.g., Courrières aftermath 1906, Draveil-Villeneuve-Saint-Georges 1908)—a discrete demonstration of expanded state coercive power against organized labor (weakening that segment of society).\n\n- **Creation of a Ministry of Labor (1906)**: Institutionalized state engagement with the \"social question\"—strengthening state administrative capacity.\n\n- **Inventory crises over church property (1906)**: Local resistance to state inventories of church goods showed persistent societal (Catholic) capacity to contest state encroachment.\n\n*Caveat: Acemoğlu and Robinson treat France as a case where state and society developed in relative balance (\"Shackled Leviathan\"); these years show the state expanding capacity while a vigorous, contentious society (press, unions, Catholic and republican networks) continued to check and shape it.*",
    "1909-1918": "# France, 1909–1918: State and Society in *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" depends on a balance where both state and society grow together. In this period, France's state capacity expanded dramatically—largely through war—raising the question of whether society could keep pace.\n\n## Trends\n\n- **Escalating pre-war militarization and conscription debate** — The growth of standing military obligations (culminating in the 1913 Three-Year Law extending service) steadily expanded state coercive capacity and fiscal demands. *Strengthened the state.*\n\n- **Fiscal-state modernization / income tax adoption** — The long parliamentary fight over a progressive income tax (championed by Joseph Caillaux, enacted 1914, applied from 1916) marked a durable expansion of the state's extractive capacity. *Strengthened the state.*\n\n- **Growth and radicalization of organized labor and the CGT** — Rising union membership and syndicalist militancy before 1914 represented a mobilizing civil society, though it was largely suppressed/co-opted during wartime. *Strengthened society (pre-war), then weakened/absorbed.*\n\n- **Wartime economic mobilization and state-industry coordination** — Progressive state direction of the war economy (munitions, materials allocation, price/resource controls under figures like Albert Thomas) permanently enlarged the bureaucratic and regulatory state. *Strengthened the state.*\n\n- **Demographic strain and mass mobilization** — France's relatively slow population growth, combined with enormous casualties, drained manpower and drew women and colonial subjects into the labor force and army, reshaping the state-society relationship. *Ambiguous: strengthened state reach, strained societal foundations.*\n\n- **Anticlericalism / secular consolidation** — Continued consolidation following the 1905 separation of church and state entrenched a secular republican state against a rival social institution (the Church). *Strengthened the state relative to that part of society.*\n\n## Events\n\n- **The 1913 Three-Year Law** — Discrete legislative act extending military service, a concrete expansion of state mobilization power over society, passed amid intense partisan conflict. *Strengthened the state.*\n\n- **Assassination of Jean Jaurès (July 1914)** — The killing of the leading socialist and antiwar voice removed a key figure capable of channeling societal resistance to war. *Weakened society's counterweight.*\n\n- **The *Union sacrée* (August 1914)** — Political and union leaders suspended opposition and rallied to the war effort, temporarily dissolving societal contestation into the state. *Strengthened state; suspended societal autonomy.*\n\n- **Introduction of the income tax (1914/1916)** — Concrete enactment giving the state a powerful new revenue instrument. *Strengthened the state.*\n\n- **The 1917 mutinies and strikes** — Army mutinies after the Nivelle Offensive and wartime labor strikes signaled the limits of state control and a reassertion of societal grievance. *Reasserted society (though repressed).*\n\n- **Clemenceau's premiership (November 1917)** — Concentration of executive authority to prosecute the war, including crackdowns on defeatism and dissent (e.g., the Caillaux and Malvy affairs). *Strengthened the state, curtailed civil liberties.*\n\n- **The Armistice (November 1918)** — Ended wartime emergency powers, raising the question of whether the enlarged state would recede and whether demobilized society could reclaim its balance. *Inflection point for state-society equilibrium.*\n\n---\n\n**Note:** The dominant dynamic here is wartime state expansion outpacing organized society—the classic risk that a Leviathan grows too strong for the corridor. The *Union sacrée* and Clemenceau's centralization illustrate society's temporary self-subordination, while Jaurès's death and the suppressed 1917 unrest show weakened or thwarted societal counterweights.",
    "1919-1928": "# France 1919–1928: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Reconstruction of the devastated northern regions (dévastées)** — Massive state-directed rebuilding of the war zone expanded state administrative reach and spending capacity; *strengthened the state*.\n\n- **Fiscal/monetary deterioration and the franc's slide (1919–1926)** — Chronic deficits, reliance on the \"Germany will pay\" assumption, and inflation eroded state credibility and the savings of the rentier middle class; *weakened both* (state fiscal authority and society's economic autonomy/wealth).\n\n- **Postwar industrial expansion and rationalization** — Recovery of Alsace-Lorraine industry, growth in autos/chemicals/electricity, and Taylorist methods enlarged the industrial working class and employer organizations; *strengthened society* (both labor and capital as mobilized interests).\n\n- **Labor movement institutionalization and its 1921 split** — The CGT/CGTU division (Communist vs. reformist) fragmented organized labor after the strike wave, weakening its bargaining coherence; net *weakened society's* collective leverage.\n\n- **Demographic weakness from wartime losses** — The \"hollow classes\" (classes creuses) and pronatalist anxiety shaped labor shortages and immigration policy; drew in Polish, Italian, and other foreign workers; *ambiguous*, but expanded state population/immigration management.\n\n- **Anticlerical-clerical settlement softening** — Gradual normalization with the Church (resumed relations with the Vatican, tolerance in recovered Alsace-Lorraine under the concordat regime) reduced a longstanding state-society cleavage; *stabilizing for both*.\n\n**Events:**\n\n- **Treaty of Versailles ratification (1919)** — Locked France into reparations expectations and security arrangements that framed a decade of fiscal and foreign policy; *strengthened state* claims but built in future fragility.\n\n- **Bloc National electoral victory (1919)** — Conservative, nationalist \"horizon bleu\" chamber consolidated a right-leaning parliamentary state; *strengthened state* (of a particular coalition).\n\n- **1919 eight-hour-day law** — Legislated workday reform in response to labor pressure; *strengthened society* (labor gains via state action).\n\n- **Strike wave of 1919–1920 and its defeat** — Large-scale strikes (notably railways, 1920) crushed by the government, demoralizing militant labor; *strengthened state / weakened society*.\n\n- **Tours Congress and founding of the PCF (1920)** — Split of the socialist movement created a Communist party, reshaping (and dividing) the mobilized left; *reconfigured society*, weakening near-term unity.\n\n- **Occupation of the Ruhr (1923)** — Poincaré's forcible reparations enforcement; overextended France diplomatically and financially, contributing to the franc crisis; *initially projected state power, ultimately weakened it*.\n\n- **Cartel des Gauches victory (1924)** — Left coalition took power, shifting policy but proving unable to manage the financial crisis; *destabilized state* governance.\n\n- **Financial/franc crisis peak and Poincaré's return (1926)** — Government of National Union stabilized the currency; *strongly strengthened the state's* fiscal credibility and authority.\n\n- **Monetary stabilization / de facto devaluation (1926–1928)** — The \"franc Poincaré\" legally fixed in 1928 restored confidence but confirmed rentier losses; *strengthened state*, *weakened rentier society*.\n\n- **Locarno Treaties (1925)** — Diplomatic détente with Germany reoriented French security policy; *strengthened state* legitimacy in foreign affairs.",
    "1929-1938": "# France 1929–1938 in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Delayed but deepening Great Depression (1931 onward):** France entered the slump later than others but suffered a prolonged deflationary crisis; falling output, wages, and agricultural prices *weakened both state fiscal capacity and civil society's economic security*, eroding trust in the parliamentary regime.\n\n- **Deflationary orthodoxy and repeated deflationary austerity (Laval decree-laws of 1935 etc.):** Governments clinging to the gold standard and budget-balancing cut salaries and pensions by decree, *weakening state legitimacy* and radicalizing both left and right, thereby polarizing society.\n\n- **Ministerial instability of the Third Republic:** Rapid turnover of cabinets throughout the period reflected a chronically weak executive—a structurally *shackled/weak state* unable to respond decisively, feeding public disillusionment.\n\n- **Growth of extra-parliamentary leagues and paramilitary politics:** Expansion of right-wing *ligues* (Croix-de-Feu, Action Française, etc.) and countervailing left mobilization represented an *assertive but polarized and militarized civil society*, pulling France toward the \"despotic/absent Leviathan\" edges rather than balanced strength.\n\n- **Demographic stagnation and low birth rates:** France's persistently low population growth and aging concerns constrained both military manpower and economic dynamism, a slow *weakening of state capacity* relative to a rearming Germany.\n\n- **Union membership swings:** Trade union membership collapsed in the early Depression then surged massively in 1936, reflecting a *volatile but strengthening organized civil society*.\n\n**Events:**\n\n- **Stavisky Affair and the 6 February 1934 riots:** A financial scandal implicating politicians triggered violent far-right league demonstrations at the Palais Bourbon (deaths, near-storming of parliament); this *weakened the state* and revealed the fragility of republican institutions.\n\n- **Formation of the Popular Front (1935–36) and its 1936 electoral victory:** Alliance of Socialists, Radicals, and Communists mobilizing broad society; *strengthened organized civil society* and briefly energized the state with a reforming mandate.\n\n- **May–June 1936 sit-down strikes:** Massive wave of factory occupations by workers, an assertive collective-action moment that *strengthened labor/civil society* and forced concessions from state and employers.\n\n- **Matignon Agreements (June 1936):** State-brokered accord granting collective bargaining, wage increases, and the 40-hour week; *strengthened both the state's regulatory role and civil society (labor)* simultaneously—a corridor-consistent moment of shared power.\n\n- **Léon Blum's social reforms (1936):** Paid holidays, 40-hour week, partial nationalizations (Banque de France reform, arms industry); *expanded state capacity* while institutionalizing worker gains.\n\n- **Dissolution of the leagues (1936):** Blum's government banned paramilitary leagues, an assertion of *state monopoly on force* against a threatening armed society (though many reconstituted as parties).\n\n- **Collapse of the Popular Front and financial crises (1937–38):** Capital flight, franc devaluations, the \"pause\" in reforms, and Blum's fall *weakened both state resolve and civil society's reform coalition*.\n\n- **Daladier government and rollback of the 40-hour week (late 1938):** Rearmament-driven reversal of Popular Front labor gains provoked a failed general strike (November 1938); *reasserted state authority while weakening organized labor*.",
    "1939-1948": "# France 1939–1948: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Growth of dirigiste economic planning (esp. 1944–48)** — The wartime and postwar embrace of state direction, culminating in Jean Monnet's Commissariat général du Plan (1946), durably strengthened the state's capacity to organize the economy.\n\n- **Nationalizations (1944–46)** — Renault (seized as collaborationist), coal, electricity/gas, the Banque de France and major deposit banks, Air France: a slow institutional shift transferring economic power to the state, though partly driven by the discrete moment of Liberation.\n\n- **Expansion of the welfare/social state** — Creation of Sécurité sociale (1945–46) built enduring state administrative capacity while also empowering society through organized labor and universal social rights (both).\n\n- **Rise of mass, disciplined political organizations** — The Communist Party (PCF) and the CGT emerged from the Resistance with immense membership and legitimacy, strengthening civil society's mobilizational power (society).\n\n- **Demographic disruption and recovery** — POWs, deportations, wartime labor deficits, and postwar losses weakened society's autonomous capacity mid-decade, before the \"baby boom\" began.\n\n- **Erosion of Third Republic legitimacy** — The interwar parliamentary system's discredit fed into acceptance of a stronger executive, reshaping the state–society balance.\n\n**Events:**\n\n- **Defeat of 1940 and the Armistice** — Catastrophic collapse that dismantled the Third Republic; the state as a liberty-protecting institution effectively broke (weakened both).\n\n- **Establishment of the Vichy regime (July 1940)** — An authoritarian, personalized state (Pétain's *pleins pouvoirs*) that repressed associational life, unions, Jews, and opponents — a \"Despotic\" turn that strengthened coercive state power while crushing civil society.\n\n- **German occupation and the STO (Service du Travail Obligatoire, 1943)** — Extraction of labor and resources undercut both an autonomous French state and society; forced-labor conscription also *pushed* recruits into the maquis.\n\n- **Growth of the Resistance and creation of the CNR (Conseil National de la Résistance, 1943)** — Organized clandestine networks rebuilt civil society's capacity for collective action and produced the reformist CNR programme (strengthened society).\n\n- **Liberation (1944)** — Restored a sovereign French state under de Gaulle's Provisional Government; the *épuration* (purges) reasserted state authority while extralegal reprisals showed contested legitimacy (mixed).\n\n- **Enfranchisement of women (1944, first voting 1945)** — A discrete expansion of political inclusion strengthening civil society's breadth.\n\n- **Founding of the Fourth Republic (1946 constitution)** — A deliberately weak-executive parliamentary regime, reflecting distrust of concentrated power; institutionalized a particular state–society settlement.\n\n- **De Gaulle's resignation (Jan. 1946) and founding of the RPF (1947)** — Contest over how strong the executive state should be.\n\n- **Cold War rupture: PCF ministers expelled (May 1947) and the strike waves of 1947–48** — A discrete confrontation in which a mobilized society (CGT/PCF strikes) clashed with a state reasserting order — testing the corridor's balance.\n\n- **Marshall Plan acceptance (1947–48)** — External resources that bolstered state reconstruction capacity and anchored France's Western alignment.",
    "1949-1958": "# France 1949–1958: State and Society (Narrow Corridor Framework)\n\n## Trends\n\n- **Postwar economic reconstruction / early *Trente Glorieuses***: Sustained high growth, industrial modernization, and rising productivity expanded state fiscal capacity and administrative reach—**strengthened the state**, while rising living standards and unionized labor also **strengthened society**.\n\n- **Dirigiste planning (Monnet Plan and successors)**: Centralized indicative planning, nationalized sectors (energy, credit, transport), and a powerful technocratic bureaucracy (ENA-trained elite, founded 1945) deepened state economic control—**strengthened the state**.\n\n- **Demographic recovery (\"baby boom\") and rural-to-urban migration**: Population growth and urbanization enlarged the labor force and reshaped social organization; expanded welfare demands both extended state provision and mobilized new social constituencies—**strengthened both**.\n\n- **Institutional instability of the Fourth Republic**: Chronic governmental turnover under a weak-executive parliamentary system, with fragmented coalitions and strong anti-system parties (PCF, Gaullist RPF), left the state's *political* capacity fragile even as its *administrative* apparatus grew—**weakened the state's cohesion**.\n\n- **European integration momentum**: ECSC (1951) and negotiations toward the EEC (Treaty of Rome, 1957) began pooling sovereignty and embedding France in supranational structures—**ambiguous/reoriented state power**.\n\n- **Escalating colonial/decolonization pressures**: Ongoing imperial commitments strained resources and legitimacy, militarizing politics and empowering the army as an autonomous actor—**weakened civilian state control**.\n\n## Events\n\n- **Indochina War and defeat at Dien Bien Phu (1954)**: Military collapse and the Geneva Accords humiliated the state, discredited governments, and radicalized a defeated officer corps—**weakened the state**.\n\n- **Outbreak of the Algerian War (November 1954)**: Launched a prolonged crisis that consumed governments, polarized society, and gave the military decisive political leverage—**weakened the state**; mobilized/divided **society**.\n\n- **Poujadist movement (mid-1950s)**: Tax-revolt populism of shopkeepers and artisans against the state, winning parliamentary seats in 1956—a **society-side backlash** that further destabilized the state.\n\n- **Suez Crisis (1956)**: Anglo-French intervention forced into withdrawal under US/Soviet pressure exposed the limits of French power and deepened elite disillusionment with the Fourth Republic—**weakened the state**.\n\n- **May 1958 crisis (Algiers uprising)**: Settler and army revolt, threat of a coup/paratrooper landing, and near civil war brought the Fourth Republic to collapse—**acute weakening/breakdown of the state**.\n\n- **Return of de Gaulle and founding of the Fifth Republic (1958)**: Investiture as premier and the September referendum approving a new constitution with a strong executive—a **decisive re-strengthening of the state** (arguably tilting toward \"Despotic Leviathan\" pressures, though ratified democratically).\n\n---\n*Note: The corridor logic here is that Fourth Republic France combined a strong administrative state with a fragile, over-contested political capacity; colonial crises repeatedly weakened state cohesion until 1958 dramatically rebuilt executive power, raising the classic tension between capacity and accountability.*",
    "1959-1968": "# France 1959–1968 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Consolidation of the Fifth Republic's strong executive (1958 constitution onward):** The semi-presidential system with a powerful presidency progressively centralized authority in de Gaulle's hands. **Strengthens the state.**\n\n- **\"Les Trente Glorieuses\" postwar economic boom:** Sustained high growth, rising wages, and modernization expanded state fiscal capacity (via *dirigiste* planning, the *Commissariat général du Plan*) but also enlarged an educated, prosperous middle and working class. **Strengthens both**, though it built latent societal capacity.\n\n- **Rapid urbanization and demographic shift (baby boom cohort reaching adolescence/university):** Massive expansion of the university population (student numbers roughly doubled over the decade) created overcrowded, under-resourced campuses and a large, mobilizable youth cohort. **Strengthens society** (mobilizational potential).\n\n- **Technocratic modernization and *dirigisme*:** Growth of state planning, nationalized industries, and a professional administrative elite (ENA graduates) deepened state penetration of the economy. **Strengthens the state.**\n\n- **Cultural conservatism vs. rising social liberalization:** A generational tension between traditional Gaullist paternalism (censorship, restrictions on youth autonomy) and emerging countercultural, consumerist, and libertarian values built pressure from below. **Strengthens society** over time.\n\n- **Decolonization's aftermath:** The end of empire (Algeria concluding in 1962) removed a chronic source of instability and let the state consolidate domestically. **Strengthens the state.**\n\n**Events:**\n\n- **1958–1962 constitutional consolidation, including the 1962 referendum on direct presidential election:** De Gaulle's use of referendum (bypassing parliament) entrenched executive dominance and plebiscitary legitimacy. **Strengthens the state.**\n\n- **End of the Algerian War / Évian Accords (1962):** Resolved the crisis that had brought de Gaulle to power and neutralized the OAS threat and military insubordination, stabilizing state authority. **Strengthens the state.**\n\n- **1965 presidential election (first by direct universal suffrage):** De Gaulle forced into a runoff against Mitterrand, revealing the limits of his personal dominance and the vitality of oppositional politics. **Strengthens society** (electoral contestation).\n\n- **March 1967 legislative elections:** The Gaullist majority narrowed sharply, signaling eroding consensus and growing opposition. **Strengthens society.**\n\n- **May 1968 events:** Student occupations (Nanterre, then the Sorbonne) escalating into the largest general strike in French history (~10 million workers). This was the decade's decisive display of civil-society mobilization, briefly threatening the regime. **Strengthens society dramatically.**\n\n- **Grenelle Agreements (May 1968) and de Gaulle's June 1968 electoral victory:** The state ultimately reasserted control—wage concessions co-opted labor, and the snap election returned a large Gaullist majority. **Strengthens the state** in the short term, though the episode exposed its fragility.\n\n---\n\n*Framework note:* In Acemoğlu–Robinson terms, France in this period sat inside the \"corridor\" but with the balance tilting toward a strong, centralized (\"Shackled Leviathan\" leaning toward state dominance) executive; the slow accumulation of societal capacity through prosperity and demographic change culminated in May 1968, a discrete assertion of society that pushed back against—but did not topple—the state.",
    "1969-1978": "# France, 1969–1978: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Continued *Trente Glorieuses* growth tapering into stagnation (esp. post-1973):** Sustained economic expansion through the early 1970s enlarged the resources of the dispositif state (state) while a growing, prosperous middle class strengthened society; the post-oil-shock slowdown began eroding both.\n\n- **Rising unemployment and the end of full employment (from ~1974):** The turn to stagnation and joblessness weakened both state legitimacy and organized labor's leverage, straining the state-society balance.\n\n- **Urbanization and demographic shifts, including immigration from the Maghreb:** Growth of an immigrant industrial workforce and continued rural-to-urban migration reshaped civil society, adding new (largely unincorporated) constituencies while pressuring the state's integrative capacity.\n\n- **Ongoing dirigiste state economic management:** The technocratic, centralized planning apparatus (grands corps, ENA-trained elite, national champions) reinforced the \"Shackled Leviathan's\" administrative strength (state).\n\n- **Secularization and cultural liberalization following May 1968:** The gradual loosening of traditional authority (Church, family, patriarchal norms) empowered new social movements—feminism, students, regionalists—strengthening society's assertiveness.\n\n- **Growth of associational life and new social movements:** Environmentalism, feminism, and consumer/regional movements expanded organized civil society beyond traditional parties and unions (society).\n\n**Events:**\n\n- **De Gaulle's 1969 referendum defeat and resignation:** His loss on decentralization/Senate reform and subsequent departure marked a check on personalized executive authority—a moment of society constraining the state.\n\n- **Pompidou presidency (1969–1974) and the \"New Society\" program (Chaban-Delmas, 1969):** Reformist rhetoric aimed at modernizing state-society relations and softening Gaullist statism (attempted rebalancing toward society).\n\n- **The 1972 Common Programme (Programme commun) uniting Socialists and Communists:** Reconstituted a credible left electoral bloc, strengthening organized political society as a counterweight to the state.\n\n- **1973 oil shock:** External economic shock that abruptly weakened the state's economic steering capacity and the material foundations of both state and society.\n\n- **Death of Pompidou and election of Giscard d'Estaing (1974):** Narrow victory over Mitterrand initiated a liberalizing agenda that modestly loosened state controls.\n\n- **Giscardian liberalizing reforms (1974–1975):** Voting age lowered to 18, legalization of abortion (Loi Veil, 1975), easier divorce, and ORTF broadcasting-monopoly reform—concrete expansions of individual and civic liberties (strengthening society, loosening state dominance).\n\n- **1977 municipal elections / left's advance:** Gains for the united left demonstrated growing societal mobilization ahead of the 1978 contest.\n\n- **Breakup of the Common Programme (September 1977):** The PCF–PS split fractured the left, temporarily weakening organized opposition and blunting society's electoral challenge to the state before the 1978 legislative elections.\n\n---\n\n*Caveat:* Acemoğlu and Robinson treat France as a mature \"Shackled Leviathan\" inside the corridor; these 1969–78 developments represent adjustments *within* that balance rather than movements toward or away from the corridor itself.",
    "1979-1988": "# France, 1979–1988: State and Society in the Narrow Corridor\n\nA caveat up front: Acemoğlu and Robinson would treat France as a well-established \"Shackled Leviathan,\" so most of these items shift the *balance* at the margins rather than moving France in or out of the corridor.\n\n## Trends\n\n- **Deindustrialization and the decline of the industrial working class** — Steel, coal, and heavy-manufacturing employment contracted through the early 1980s (e.g., the Lorraine steel crisis). This eroded the traditional mobilizing base of trade unions and the Communist Party, **weakening a key organized-labor pillar of civil society**.\n\n- **Declining union density and PCF electoral collapse** — Union membership fell sharply and the Communist vote dropped from ~20% toward ~10% over the decade, **weakening organized society's capacity for countervailing collective action**.\n\n- **Rise of neoliberal/market ideas and the 1983 \"tournant de la rigueur\"** — After the failure of Keynesian reflation, the state retreated from dirigiste ambitions toward austerity and European monetary discipline, **modestly weakening state economic reach** while entrenching technocratic constraint.\n\n- **European integration deepening** — Momentum toward the Single European Act (1986) and the single market bound French policy to supranational rules, **weakening the unilateral autonomy of the state** while arguably strengthening rule-bound governance.\n\n- **Growth of new social movements and associational life** — Anti-racist mobilization (SOS Racisme, founded 1984), ecological, regional, and immigrant-rights organizing partly **replaced the fading class-based civil society with newer, more pluralistic forms**.\n\n- **Immigration and emerging identity cleavages** — Demographic change and the politicization of North African immigration reshaped the political landscape, feeding the rise of the far right and **straining social cohesion** (an ambiguous effect on society's cooperative capacity).\n\n## Events\n\n- **1981 election of François Mitterrand and the first PS-PCF government** — First left presidency of the Fifth Republic; nationalizations of banks and major industries **strengthened the state's economic power** substantially.\n\n- **1982 Defferre decentralization laws** — Transferred significant powers to regions, departments, and communes and abolished prefectoral tutelle, **redistributing state power downward and arguably empowering local society/self-governance**.\n\n- **1981 abolition of the death penalty (Badinter law)** — A rights-expanding reform that **constrained the coercive state** and reflected liberal civil-society influence.\n\n- **1983 austerity turn (\"rigueur\")** — Discrete policy reversal that halted the statist program, **rolling back the earlier expansion of state economic control**.\n\n- **1984 Savary law crisis and mass private-school demonstrations** — Over a million marched to defend Catholic schools, forcing the government to withdraw the bill — a clear demonstration of **civil society's power to check the state**.\n\n- **1986 legislative elections and first \"cohabitation\"** — Right-wing victory under Chirac produced privatizations reversing the 1981–82 nationalizations, **partially rolling back state economic power** and institutionalizing power-sharing.\n\n- **1986 Devaquet higher-education reform withdrawn after student protests (and the death of Malik Oussekine)** — Renewed proof of **society's capacity to force the state to retreat**, while police violence highlighted contested state coercion.\n\n- **1983–84 Front National electoral breakthrough** (Dreux municipal, 1984 European elections) — Entry of the far right as a durable force, an **ambiguous mobilization of a section of society** around exclusionary aims.\n\n**One distinction worth flagging:** the Mitterrand nationalizations (1981) and their reversal via privatization (1986) show the state's economic footprint expanding then contracting *within the decade* — so the net effect on state power is closer to a wash than a clear directional shift, whereas the decentralization and rights reforms represent more durable rebalancing toward society.",
    "1989-1998": "# France 1989–1998 through *The Narrow Corridor* Lens\n\nA note before the lists: Acemoğlu and Robinson's framework centers on the balancing of state and society (the \"Red Queen\" dynamic). For France, this period is dominated by two forces cutting against the *national* state's autonomous power—European integration and economic liberalization—while civil society's picture is mixed.\n\n## Trends\n\n- **Deepening European integration (Maastricht ratification 1992, convergence toward EMU 1998).** Materially transferred sovereign competences—monetary policy above all—from the French state to European institutions. *Weakened the autonomous national state* while embedding it in a larger shared-authority structure.\n\n- **Privatization and retreat of the dirigiste state.** The Balladur (1993–95) and later governments continued privatizing state champions (banks, insurers, industrials). *Weakened the state's direct economic reach*; ambiguous for society (empowered market actors, weakened state-labor bargaining).\n\n- **Persistent mass unemployment (roughly 10–12%).** Chronic joblessness strained the social model, fueled protest capacity but also disempowered workers individually. Mixed: *strained the state's legitimacy* while feeding *mobilized (but defensive) civil society*.\n\n- **Decentralization consolidating post-1982 reforms.** Continued devolution of authority to regions/départements/communes. *Diffused state power* territorially—arguably strengthening intermediate civic-political structures.\n\n- **Rise of the Front National as an electoral force.** Growing anti-immigrant, anti-establishment vote reshaped the party system. Ambiguous for the framework: a form of societal mobilization that is illiberal, pressuring but also polarizing the state-society relationship.\n\n- **Immigration and integration debates (\"laïcité,\" banlieues tensions).** Slow-building contestation over national identity and the republican model, testing the state's assimilationist capacity and generating new civic actors.\n\n## Events\n\n- **Maastricht Treaty referendum (September 1992).** Narrow \"yes\" (~51%). A discrete act of *society constraining/directing the state* on the fundamental question of pooling sovereignty—the Red Queen visible in a single vote.\n\n- **1993 legislative elections.** Landslide right-wing victory ushering in Balladur's cohabitation government—accelerated liberalization and reshaped executive dynamics.\n\n- **1995 presidential election (Chirac defeats Jospin).** Ended 14 years of Mitterrand-era Socialist presidency; brought new economic-austerity orientation.\n\n- **November–December 1995 public sector strikes.** Massive mobilization against the Juppé plan for pension/social-security reform, paralyzing the country and forcing government retreat. A vivid instance of *civil society (organized labor) checking the state's reform capacity*.\n\n- **1997 dissolution and snap legislative elections.** Chirac's gamble backfired; Jospin's \"plural left\" won, producing a new cohabitation—an *executive miscalculation constrained by the electorate*.\n\n- **Resumption/completion of nuclear testing (1995–96) and its cessation.** State assertion of sovereign military prerogative, provoking domestic and international civic protest.\n\n- **Sans-papiers movement, incl. Saint-Bernard church occupation (1996).** Undocumented migrants and supporters directly contesting state immigration enforcement—an emergent civil-society actor.\n\n---\n\n**Caveat:** I've reasoned from general knowledge of French history in this decade rather than from a verified event-by-event dataset, so treat specific attributions (especially the strengthen/weaken judgments, which are interpretive) as arguable. The framework application is my own reading of Acemoğlu–Robinson, not a claim they analyze France 1989–1998 directly.",
    "1999-2008": "# France 1999–2008 through *The Narrow Corridor* Framework\n\nA caveat: Acemoğlu and Robinson treat France as a canonical \"Shackled Leviathan\" that historically leaned toward a strong, centralized state. The items below are read through their state-vs-society lens.\n\n## Trends\n\n- **Deepening European integration (euro adoption 1999 accounting, cash 2002; ECB monetary authority)** — Weakened the state's autonomous economic power by transferring monetary sovereignty to a supranational body, while embedding France in a rules-based order.\n\n- **Ongoing decentralization (\"Acte II,\" Raffarin constitutional reform of 2003)** — Ambiguous: nominally strengthened sub-national society/local government, but in practice reallocated central-state authority rather than empowering civil society directly.\n\n- **Persistent high structural unemployment and stagnant growth relative to reform pressures** — Weakened state legitimacy and fiscal room, feeding recurrent society-state confrontation.\n\n- **Demographic/spatial marginalization of the *banlieues*** — Concentration of immigrant-origin populations in peripheral housing estates with weak institutional presence produced a durable erosion of both effective state capacity (policing, services) and cohesive civil society in those areas.\n\n- **Growth of *laïcité* as a contested state doctrine** — A slow tightening of the state's assertive secularism, constraining certain associational/religious identities in the public sphere.\n\n- **Erosion of traditional mass-membership mediating institutions** (declining union density, weakening party membership) — Weakened organized civil society's capacity to bargain, even as protest capacity remained.\n\n## Events\n\n- **2002 presidential election (Le Pen reaching the second round)** — Discrete shock exposing the fragility of mainstream political mediation; triggered mass mobilization (large anti-FN demonstrations) — a burst of civil-society activation.\n\n- **2003 pension reform strikes / protests** — Society flexing street power against state reform; a classic corridor tug-of-war.\n\n- **2004 law banning conspicuous religious symbols in schools** — Clear assertion of state power over the associational/religious sphere.\n\n- **2005 referendum rejecting the EU Constitutional Treaty** — Society (voters) directly checking the political elite/state's integrationist agenda.\n\n- **October–November 2005 *banlieue* riots** — Revealed limits of state authority in peripheral zones; state response (state of emergency invoking 1955 colonial-era law) signaled coercive reassertion.\n\n- **2006 CPE (First Employment Contract) protests and withdrawal** — Mass student/union mobilization forced the government to reverse legislation — a decisive society-over-state outcome.\n\n- **2007 election of Sarkozy** — Brought a program of assertive state reform and \"rupture,\" recalibrating the state's posture toward markets and security.\n\n- **2008 constitutional reform under Sarkozy** — Adjusted the balance of institutional power (strengthening Parliament's role somewhat, introducing the *question prioritaire de constitutionnalité*), modestly reinforcing checks on executive power.\n\n- **Onset of the 2008 global financial crisis** — Prompted expanded state intervention (bank support, stimulus), temporarily strengthening the state's economic hand.\n\n---\n\n**Note on limits:** This period predates my most reliable granular recall in some areas; the *banlieue* dynamics, EU integration, and the CPE episode are the most clearly framework-relevant, and I'd flag anything requiring precise dates or figures for verification.",
    "2009-2018": "# France 2009–2018: State and Society Power (Acemoğlu & Robinson Framework)\n\n**Trends:**\n\n- **Erosion of traditional party structures** — the slow decline of the Parti Socialiste and Les Républicains as mass organizations weakened intermediary institutions that channeled societal voice, arguably weakening organized civil society while destabilizing state legitimacy.\n\n- **Prolonged emergency/security legal creep** — the normalization of expanded surveillance and policing powers (culminating in the 2015–2017 état d'urgence and its 2017 statutory incorporation) marked a durable expansion of state coercive capacity over society.\n\n- **Persistent high unemployment and slow post-2008 recovery** — sustained economic stagnation, especially youth and banlieue unemployment, eroded the \"shackled\" state's capacity to deliver, fueling grievances that periodically mobilized (or alienated) society.\n\n- **Declining union density and shift to non-unionized protest** — continued weakening of formal labor organizations, partially offset by newer, more diffuse mobilization capacity (a mixed signal for society's power).\n\n- **Fiscal/EU-anchored constraint on the state** — Eurozone austerity commitments and deficit rules constrained French state economic autonomy, a slow-moving external check.\n\n- **Digital/social-media-enabled mobilization** — rising capacity for leaderless, horizontal societal coordination, strengthening society's ability to contest the state (visible by decade's end).\n\n**Events:**\n\n- **2010 pension reform protests (Sarkozy, retirement age 60→62)** — mass strikes; state prevailed legislatively (state assertion) but demonstrated societal resistance capacity.\n\n- **2012 Presidential election (Hollande)** — democratic alternation; ordinary functioning of accountable state–society channels.\n\n- **Charlie Hebdo / January 2015 and November 2015 Paris attacks** — discrete shocks triggering the state of emergency; both strengthened state coercive power and (via mass Republican marches) briefly mobilized society.\n\n- **Declaration of the state of emergency (Nov 2015, repeatedly extended)** — sharp discrete expansion of executive/state power over civil liberties.\n\n- **2016 Loi Travail protests and \"Nuit debout\" movement** — labor-law reform via Article 49.3 (bypassing parliamentary vote) provoked sustained protest; state pushed reform through, illustrating tension between state assertiveness and societal contestation.\n\n- **2017 Presidential/legislative elections (Macron / La République En Marche)** — a discrete realignment sweeping away established parties; concentrated executive authority with weakened traditional intermediaries.\n\n- **2017 SILT law** — folded emergency provisions into ordinary law, permanently strengthening state security powers.\n\n- **2017 labor code reform by ordinance** — executive decree route strengthened state capacity to reshape economy over union resistance.\n\n- **Gilles Jaunes onset (Nov 2018)** — spontaneous, leaderless mass mobilization sharply reasserting societal power against the state at the period's very end.\n\n---\n\n**Caveat:** This applies A&R's state-vs-society schema interpretively; they do not analyze this specific French decade in the book, so these are reasoned extensions rather than their explicit claims.",
    "2019-2028": "I should be clear about an important limitation up front: my knowledge has a training cutoff, and I cannot reliably report on events after roughly late 2024/early 2025. So the back half of your 2019–2028 window (roughly 2025–2028) falls outside what I can verify. I'll cover what I can concretely and flag where I'm speculating or simply don't know.\n\nUsing Acemoğlu and Robinson's frame (the \"Red Queen\" contest between a Leviathan state and a mobilized society, with liberty living in the \"corridor\" where the two are balanced):\n\n**Trends:**\n\n- **Erosion of intermediary bodies and rise of executive-centered governance** — Macron's presidency continued a long \"hyper-presidential\" concentration of decision-making; frequent recourse to Article 49.3 to pass legislation without a vote (notably the 2023 pension reform) arguably strengthened the state's autonomy while weakening deliberative/legislative checks and fueling distrust.\n\n- **Decline of traditional mediating institutions** — Continued weakening of established parties (PS, LR) and long-run decline in union membership density hollowed out organized society's classic channels, even as episodic mass mobilization remained strong. Ambiguous effect: it fragments society's sustained capacity even while street protest persists.\n\n- **Growth of the security/administrative state** — Normalization of emergency-style policing powers, expanded surveillance capacity, and post-2015 counterterrorism logics folded into ordinary law strengthened state coercive capacity.\n\n- **Fiscal and economic pressure** — High public debt, inflation post-2021, and pension-system sustainability debates constrained the state's fiscal room while intensifying distributional conflict, a persistent source of society–state friction.\n\n- **Political polarization and fragmentation** — Steady rise of both the Rassemblement National and a left bloc, shrinking the governing center. This strains the corridor by making stable state–society bargaining harder.\n\n**Events:**\n\n- **Gilets jaunes / Yellow Vests movement (2018–2019)** — A discrete, decentralized uprising outside union/party structures; demonstrated society's mobilizational capacity (strengthening society's assertiveness) but also provoked a hardened, militarized policing response (strengthening state coercion) and eventually the \"Grand Débat National.\"\n\n- **COVID-19 pandemic and lockdowns (2020–2021)** — Sweeping state emergency powers, health pass (\"passe sanitaire\"), and centralized control markedly expanded state reach; sparked counter-mobilization (anti-pass protests), a state-vs-society tension.\n\n- **2022 presidential and legislative elections** — Macron re-elected, but his coalition **lost its absolute majority** in the National Assembly — a weakening of unchecked executive dominance and a modest strengthening of legislative/oppositional checks.\n\n- **2023 pension reform conflict** — Raising the retirement age via 49.3 triggered sustained mass strikes and protests; simultaneously displayed state autonomy (pushing through despite opposition) and society's mobilized resistance — a sharp Red Queen confrontation.\n\n- **2023 urban riots** (following the police killing of Nahel M.) — Intense unrest highlighted state–society breakdown in marginalized banlieues and prompted further security responses.\n\n- **2024 snap legislative elections** (after RN gains in European elections) — Produced a hung parliament divided among three blocs, further constraining executive power and deepening instability. *(This is near my knowledge boundary; details of subsequent government formation I can't reliably confirm.)*\n\n**Beyond my reliable knowledge (≈2025–2028):** I cannot responsibly identify specific events. If you're writing an analysis covering the full decade, you'd want to update this section from current sources — e.g., government-stability outcomes, any constitutional or institutional reforms, the 2027 presidential election, and further trajectory of the RN.\n\nWould you like me to go deeper on how any single item maps onto A&R's \"corridor\" dynamics specifically?"
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nFrance during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where France stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\nIn *The Narrow Corridor*, Acemoğlu and Robinson frame liberty as emerging from a balance between a strong state (\"Leviathan\") and a strong, mobilized society that can check it. Napoleonic France (1799–1808) is a classic case of a state rapidly outpacing and subordinating society—a \"Despotic Leviathan\" trajectory.\n\n**Trends:**\n\n- **Administrative centralization and professionalization** — The buildup of the prefectural system (Law of 28 Pluviôse Year VIII, Feb. 1800) placed a state-appointed prefect over each department, extending Paris's reach into localities and displacing local self-government. *Strengthens state, weakens society.*\n\n- **Fiscal and monetary consolidation** — Creation of the Banque de France (1800), a more effective centralized tax-collection apparatus (direct-tax administration), and the stable franc germinal (1803) gave the state reliable revenue and financial capacity. *Strengthens state.*\n\n- **Legal codification and uniformity** — The drafting and promulgation of the Civil Code (Code Napoléon, 1804), followed by procedural and commercial codes, imposed uniform law over customary and revolutionary patchworks; it secured property but also entrenched patriarchal authority and state-defined rights. *Strengthens state; mixed for society.*\n\n- **Educational and elite formation** — Establishment of lycées (1802) and eventually the Université impériale framework channeled elite training toward state service. *Strengthens state.*\n\n- **Militarization and mass mobilization** — Continued reliance on conscription and a war economy normalized large-scale extraction of men and resources from society. *Strengthens state; weakens autonomous society.*\n\n- **Rapprochement with the Church as a controlled institution** — The gradual re-subordination of religion to state purposes (culminating in the Concordat's implementation) folded a potential rival source of social authority into the state's orbit. *Strengthens state.*\n\n**Events:**\n\n- **Coup of 18–19 Brumaire (Nov. 1799)** and the **Constitution of Year VIII (Dec. 1799)** — Ended the Directory, installed the Consulate with Napoleon as First Consul, and created a plebiscitary executive with weak, fragmented representative bodies (Tribunate, Legislative Body). *Strengthens state, weakens society.*\n\n- **Concordat of 1801 (signed 1801, promulgated 1802 with the Organic Articles)** — Reconciled with the Papacy but on state terms, with clergy salaried and supervised. *Strengthens state.*\n\n- **Life Consulate (1802)** — Plebiscite made Napoleon Consul for life, further concentrating personal power and hollowing out checks. *Strengthens state, weakens society.*\n\n- **Peace of Amiens (1802) and its collapse (1803)** — Brief peace, then resumed war, reinforcing the mobilized war-state. *Strengthens state.*\n\n- **Proclamation of the Empire (1804)** — Napoleon crowned Emperor; hereditary monarchy replaced republican forms, institutionalizing personal despotism. *Strengthens state, weakens society.*\n\n- **Suppression of dissent and press control** — Reduction in the number of newspapers, censorship, and expansion of policing under Fouché narrowed independent public voice. *Weakens society.*\n\n- **Curtailment of representative bodies** — Purge/marginalization of the Tribunate (culminating in its abolition in 1807) removed a residual deliberative check. *Weakens society, strengthens state.*\n\n- **Continental military victories (Austerlitz 1805; Jena-Auerstedt 1806)** and the launch of the **Continental System (1806)** — Enhanced prestige and coercive/economic reach of the regime. *Strengthens state.*\n\n- **Creation of the imperial nobility (1808)** — Established a new service aristocracy tied to the state, co-opting elites rather than empowering autonomous society. *Strengthens state.*\n\n**Summary in the book's terms:** Nearly every discrete event and slow-moving trend in this decade ran in the same direction—expanding the capacity and autonomy of the Leviathan while demobilizing, co-opting, or silencing the countervailing institutions of civil society. In Acemoğlu and Robinson's geometry, France moved *away* from the narrow corridor toward a despotic (though highly capable and rationalized) state.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where France stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\n# France, 1809–1818: State and Society Power\n\n**Trends:**\n\n- **Consolidation and diffusion of the Napoleonic administrative state (prefectoral system, centralized bureaucracy)** — the *ongoing* entrenchment of a professional, centralized administration reaching into the departments. *Strengthened the state* durably, as these institutions survived the regime changes of 1814–15.\n\n- **Codification and spread of civil law (Code Napoléon and allied codes)** — continued embedding of uniform legal norms, property rights, and equality before the law. *Strengthened the state's* capacity to standardize society, while giving *society* predictable rules (an ambiguous, \"Leviathan-shackling\" effect in Acemoğlu–Robinson terms — legibility that could cut both ways).\n\n- **Fiscal-military extraction and conscription burden** — the persistent demands of near-continuous war (taxation, the *levée*/conscription) that grew heavier through 1812–13. This *strengthened state* extractive reach in the short run but *bred societal resistance/war-weariness*, eroding legitimacy.\n\n- **Economic disruption from the Continental System and blockade** — trade dislocation, damage to Atlantic ports (Bordeaux, Nantes), and uneven industrial stimulus inland. Weakened certain commercial elites' autonomy; created grievances that *weakened state* support among mercantile society.\n\n- **Demographic drain of the wars** — cumulative manpower losses culminating after the Russian campaign (1812) and 1813–14 campaigns. *Weakened the state* by exhausting its human base and dampening enthusiasm for further mobilization.\n\n- **Persistence of a mobilized political public and revolutionary-era expectations** — the durable memory of 1789 rights, equality, and anti-privilege sentiment constrained any restored monarchy. A *latent strengthening of society's* claims that shaped the post-1814 settlement.\n\n**Events:**\n\n- **Napoleonic wars' turning: Russian campaign (1812) and its catastrophic losses** — a discrete shock that *sharply weakened the state* by destroying the Grande Armée and Napoleon's aura of invincibility.\n\n- **War of the Sixth Coalition and Battle of Leipzig (1813)** — decisive defeat that *weakened the state* and set up invasion of France.\n\n- **Allied invasion, Napoleon's abdication, and the first Bourbon Restoration (1814)** — regime rupture; *weakened the Napoleonic state* while installing Louis XVIII.\n\n- **The Charter of 1814 (Charte constitutionnelle)** — Louis XVIII's granted constitution establishing a bicameral legislature, limited suffrage, and civil liberties. *Strengthened society* by institutionalizing (elite) representation and rights, while framing them as a royal concession — a partial move toward the \"corridor.\"\n\n- **The Hundred Days and Waterloo (1815)** — Napoleon's return, the more liberal *Acte additionnel*, and final defeat. *Briefly re-mobilized both* before *decisively weakening the state* through renewed defeat and occupation.\n\n- **Second Restoration, White Terror, and the *Chambre introuvable* (1815)** — reactionary royalist violence and an ultra-royalist assembly. *Strengthened reactionary state/factional power* while suppressing/*weakening* Bonapartist and liberal society.\n\n- **Second Treaty of Paris and Allied occupation with indemnity (1815)** — foreign troops, reparations, and constrained sovereignty. *Externally weakened the state.*\n\n- **Dissolution of the *Chambre introuvable* (1816)** — Louis XVIII's move against the ultras toward moderation. A *stabilizing* step that arguably *strengthened a constitutional balance* between crown and represented society.\n\n- **End of the Allied occupation via the Congress of Aix-la-Chapelle (1818)** — early payment of the indemnity and troop withdrawal. *Restored/strengthened state* sovereignty and autonomy.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where France stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\n# France, 1819–1828: State vs. Society (Acemoğlu–Robinson framework)\n\nThis is the period of the Bourbon Restoration under Louis XVIII (to 1824) and Charles X, operating within the constitutional framework of the 1814 Charter—a genuine but contested \"corridor\" moment balancing crown and representative institutions.\n\n## Trends\n\n- **Economic recovery and commercial/industrial growth after the Napoleonic Wars:** expanding merchant, professional, and manufacturing classes broadened the material base of civil society (strengthened society).\n\n- **Growth of a liberal bourgeois public sphere:** proliferation of newspapers, journals, salons, and *sociétés* (e.g., the emerging opposition press around figures like the *Constitutionnel*); circulation of liberal ideas (Constant, Guizot, the *doctrinaires*) built organized civic capacity (strengthened society).\n\n- **Consolidation of the centralized Napoleonic administrative state:** the prefectoral system, professional bureaucracy, codified law, and centralized fiscal machinery inherited and retained by the Restoration remained intact (strengthened state).\n\n- **Persistence of a restrictive, property-based (cens) franchise:** politics dominated by a small notable elite; kept mass participation low but embedded a legitimating representative institution (ambiguous—channels but constrains society).\n\n- **Rising Ultra-royalist and clerical reaction:** growing alliance of throne-and-altar sentiment, Catholic revival, and Ultra dominance in the Chamber pushing to reclaim monarchical/aristocratic prerogatives (strengthened state; weakened autonomous society).\n\n- **Demographic recovery and slow urbanization** feeding the growth of literate urban constituencies receptive to liberal politics (gradually strengthened society).\n\n## Events\n\n- **1820 – Assassination of the Duc de Berry (Feb.) and the reactionary turn:** heir to the throne murdered; triggered fall of the moderate Decazes ministry and a swing to Ultra reaction (strengthened state/reactionary power).\n\n- **1820 – \"Law of the Double Vote\" (*loi du double vote*):** electoral law giving the wealthiest voters an extra vote, entrenching Ultra electoral dominance (strengthened state elite; weakened broader society).\n\n- **1820 – Restoration of press censorship / preventive controls:** curtailed the liberal press and public debate (weakened society, strengthened state).\n\n- **1822 – Press laws (Peyronnet-era measures) tightening control of newspapers:** further legal restrictions on the opposition press (weakened society).\n\n- **1824 – Death of Louis XVIII and accession of Charles X:** brought a committed Ultra reactionary to the throne, intensifying the drive to restore monarchical/aristocratic power (strengthened state/crown).\n\n- **1824 – \"Septennial law\":** extended the Chamber's term to seven years, insulating the Ultra majority from electoral turnover (strengthened state elite, insulated it from society).\n\n- **1825 – Coronation of Charles X at Reims with sacral/medieval ceremony:** symbolic reassertion of divine-right, throne-and-altar monarchy (strengthened state legitimacy claims).\n\n- **1825 – \"Anti-Sacrilege Law\" (*loi sur le sacrilège*) and the \"milliard des émigrés\" (indemnity to émigrés):** clerical/aristocratic legislation restoring privileges and compensating former nobles—provoked liberal backlash (strengthened aristocratic/clerical state power; energized oppositional society).\n\n- **1827 – National Guard of Paris reviewed and disbanded by Charles X** after crowds shouted anti-ministerial slogans—a rupture between crown and armed urban citizenry (weakened society's organized capacity; heightened conflict).\n\n- **1827 – Failed reintroduction of harsh press restrictions (the \"loi de justice et d'amour\") and its withdrawal amid opposition:** demonstrated society's growing capacity to resist (strengthened society).\n\n- **1827 – Liberal gains in the November elections:** significant opposition victory ending Villèle's Ultra dominance, forcing his resignation and the more moderate Martignac ministry (early 1828) (strengthened society within the corridor).\n\n---\n**Note:** The overarching dynamic is a state (crown + Ultras) repeatedly trying to escape the corridor toward *Despotic Leviathan*, while a strengthening liberal civil society pushes back—tensions that would erupt in the July Revolution of 1830, just beyond this window.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where France stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\n# France, 1829–1838: Through the Lens of *The Narrow Corridor*\n\nAcemoğlu and Robinson frame liberty as emerging from a balance between a capable state (the \"Leviathan\") and a mobilized, assertive society. Here is how the period maps onto that dynamic.\n\n## Trends\n\n- **Industrialization and early factory growth** (textiles in Lille/Alsace, coal, early rail): expanded an urban working population and commercial bourgeoisie—*strengthened society's economic base*, while also giving the state new fiscal resources over time.\n\n- **Persistent Malthusian/agrarian demographics with a large rural peasantry**: kept much of society dispersed and locally oriented, limiting mass mobilization—*a structural check on society's national assertiveness*.\n\n- **Consolidation of the Napoleonic administrative-legal apparatus** (prefects, centralized bureaucracy, Civil Code, gendarmerie): a durable, capacity-rich state inheritance—*strengthened the state* and its reach into localities.\n\n- **Expansion of the press and political journalism** (newspapers, pamphlets, salon/club networks): built society's capacity to coordinate, publicize grievances, and contest power—*strengthened society*.\n\n- **Growth of a narrow, property-based electorate under censitaire suffrage**: entrenched *pays légal* politics of notables—*strengthened a slice of elite society* but kept the mass of society excluded, limiting broad participation.\n\n- **Rising urban artisanal discontent and early labor organization** (mutual-aid societies, worker consciousness, especially in Lyon): *strengthened society's mobilizational capacity* while provoking state repression.\n\n## Events\n\n- **July Revolution / *Trois Glorieuses* (1830)**: overthrow of Charles X after the Four Ordinances (dissolving the Chamber, restricting suffrage/press); *society decisively asserted itself*, though the outcome channeled power to bourgeois elites rather than the streets—the July Monarchy.\n\n- **Installation of Louis-Philippe and the July Monarchy (1830)**: a revised, slightly liberalized Charter; *rebalanced state–society relations toward propertied society* but reconstituted a strong executive.\n\n- **Belgian secession/revolution (1830–31)** on France's border: a foreign-policy and stability challenge—*tested the state's capacity and restraint*.\n\n- **Lyon *canut* (silk-workers') uprisings (1831 and 1834)**: major worker revolts violently suppressed; *society mobilized but was checked, strengthening the state's repressive apparatus*.\n\n- **Paris republican insurrection of June 1832** (the \"Cloître Saint-Merri\" rising after Lamarque's funeral): republican challenge crushed—*state reasserted control over radical society*.\n\n- **Cholera epidemic (1832)**: mass mortality and social panic (killing PM Casimir Périer); *strained the state* and heightened urban unrest.\n\n- **Loi sur les associations (1834)** and **September Laws (1835)**: restrictions on associations and press censorship following the Fieschi assassination attempt on the king; *significantly strengthened the state and weakened society's coordinating capacity*.\n\n- **Guizot's primary education law (1833)**: mandated communal primary schools; *expanded state capacity and reach* into society via education.\n\n- **Beginning of the conquest of Algeria (from 1830, ongoing through the 1830s)**: military expansion abroad; *built state coercive and administrative capacity*.\n\n---\n\n**Caveat:** The decade's central story is the 1830 Revolution—a moment where society pushed against the state—but its resolution (the July Monarchy plus the repressive 1834–35 laws) illustrates the corridor's fragility: society's assertion was absorbed by a narrow elite while the state's coercive capacity was reinforced, rather than producing a durable broadening of the *Shackled Leviathan*.\n\nIf you specify a source (e.g., a particular textbook or the authors' own case treatment), I can align terminology and emphasis more precisely.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where France stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\n# France 1839–1848: State and Society Power\n\n**Trends:**\n\n- **Industrialization and factory growth** — The expansion of textiles, coal, and metallurgy (especially in the north and east) created a nascent industrial proletariat. This began strengthening *society* by concentrating workers who could organize, while also giving the state new fiscal and administrative reach over economic life.\n\n- **Railway construction boom** — The *Loi relative aux chemins de fer* (1842) established a framework for railway development. Railways strengthened the *state* by extending its administrative and coercive reach across territory (faster troop movement, communication, and market integration).\n\n- **Urbanization and Parisian population growth** — Rapid migration into Paris and other cities produced crowded, precarious working populations, strengthening the potential for *society's* mobilization (bread riots, insurrectionary capacity) while straining state capacity for order.\n\n- **Rising bourgeois wealth vs. narrow suffrage** — Under the July Monarchy's *pays légal*, voting was restricted by a high property (cens) qualification (~240,000 electors). The growing but disenfranchised middle and professional classes generated mounting pressure for reform — a slow build-up of *societal* demand against the state's oligarchic base.\n\n- **Financial/speculative expansion and corruption** — The Guizot ministry's regime became associated with financial scandals and the maxim \"*enrichissez-vous*.\" This gradually eroded the *state's* legitimacy without materially strengthening society.\n\n- **Growth of a critical press and political banqueting culture** — Despite restrictions, an expanding oppositional press and associational life (leading toward the banquet campaign) strengthened *society's* capacity for coordination and articulation of grievances.\n\n**Events:**\n\n- **The 1846–47 economic crisis** — Successive harvest failures (potato blight, poor grain harvests 1846) caused food price spikes, followed by a financial/industrial downturn and unemployment. This weakened the *state* by delegitimizing the regime amid hardship and energized *society* through subsistence protests.\n\n- **The Campagne des banquets (1847–48)** — Reformist banquets, organized to evade laws against political assembly, spread demands for suffrage extension. This directly strengthened *society's* mobilizational capacity and set the confrontation with the state.\n\n- **Guizot ministry's intransigence on reform (1847)** — The refusal to broaden the franchise or reform the *cens* hardened the confrontation, undermining the *state's* legitimacy.\n\n- **The February Revolution of 1848** — The banning of a banquet (Feb. 22), Parisian barricades, the Boulevard des Capucines shooting, and Louis-Philippe's abdication (Feb. 24) overthrew the July Monarchy and proclaimed the Second Republic. A decisive *societal* victory that shattered the existing state form.\n\n- **Guizot's earlier consolidation as chief minister (from 1840, formally 1847)** — The stable conservative ministry under Louis-Philippe's influence initially *strengthened* the state's executive dominance and resistance to reform.\n\n- **The Eastern Crisis of 1840** — The Mehmet Ali/Syria affair and France's diplomatic humiliation (isolation by the other powers, near-war) provoked a nationalist backlash and government reshuffle, briefly weakening the ministry but ultimately consolidating Guizot's cautious control of the *state*.\n\n---\n\n*Note: I'm moderately confident on the major events (1848 Revolution, banquet campaign, 1846–47 crisis, railway law) but would flag that the state/society \"strengthening\" labels are interpretive applications of Acemoğlu–Robinson's framework rather than claims the authors make explicitly about this exact decade.*\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where France stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\nHere's an analysis of France in 1849–1858 through the *Narrow Corridor* lens of state vs. society power (the \"Red Queen\" balance).\n\n**Trends:**\n\n- **Industrialization and railway expansion** (esp. accelerating after 1852): Massive rail network growth, coordinated by the state and financed by new institutions, expanded state administrative reach and infrastructure. *Strengthened the state* (and to a degree economic society, but under state direction).\n\n- **Growth of investment banking and credit institutions** (e.g., Crédit Mobilier founded 1852, Crédit Foncier): Mobilized capital for state-favored projects, tying economic elites to the regime. *Strengthened the state* by channeling economic power through regime-aligned finance.\n\n- **Urbanization and population movement toward cities** (notably Paris): Created a concentrated urban working class, but also an object of state surveillance and management. Ambiguous—latent potential for *society* but immediately more subject to *state* control.\n\n- **Ongoing centralization of administration**: Continuation of the Napoleonic prefectoral system and bureaucratic penetration of localities, deepening the state's grip relative to autonomous local/associational life. *Strengthened the state, weakened society.*\n\n- **Suppression/decline of independent associational and press life**: Progressive tightening of censorship, restrictions on clubs and political associations after 1849. Slow erosion of the mobilizing capacity built in 1848. *Weakened society.*\n\n**Events:**\n\n- **Legislative elections of May 1849**: Showed strength of the conservative \"Party of Order\" but also significant *démoc-soc* (radical republican) vote, prompting elite alarm. Mixed—briefly displayed *societal* mobilization before repression.\n\n- **Roman expedition / suppression of the Roman Republic (1849)**: French troops restored the Pope; a June 1849 protest by Ledru-Rollin's radicals was crushed, giving a pretext to purge the left. *Strengthened the state, weakened society.*\n\n- **Falloux Law (1850)**: Expanded Catholic Church influence over education, allied clerical and conservative power with the state. *Strengthened the state* (and a conservative societal actor aligned with it), weakened secular/republican civil society.\n\n- **Electoral law of May 1850**: Restricted universal male suffrage via residency requirements, disenfranchising roughly 3 million (largely poorer, mobile voters). Directly *weakened society's* formal power.\n\n- **Louis-Napoléon's coup d'état (2 December 1851)**: Dissolved the Assembly, suppressed resistance (with notable rural insurrections crushed, mass arrests and deportations). Decisively *strengthened the state, crushed society.*\n\n- **Establishment of the Second Empire (proclaimed December 1852)**: Plebiscitary authoritarianism concentrated power in Napoleon III; controlled elections with official candidates. *Strengthened the state* dramatically.\n\n- **Haussmann's renovation of Paris (begun 1853)**: Reshaped the capital—wide boulevards aided both modernization and crowd/insurrection control, while displacing populations. *Strengthened the state.*\n\n- **Crimean War (1853–1856) and Congress of Paris (1856)**: Military success and diplomatic prestige bolstered regime legitimacy. *Strengthened the state.*\n\n- **Orsini assassination attempt (January 1858) and the resulting \"Law of General Security\" (loi de sûreté générale, 1858)**: Triggered a new wave of repression, arbitrary arrest and deportation powers. *Strengthened the state, weakened society.*\n\n**Overall trajectory:** The decade shows France moving *out of* any narrow-corridor balance toward a \"Despotic Leviathan\"—state power rising sharply while organized societal capacity (press, associations, suffrage, republican mobilization) was progressively curtailed, punctuated by the 1851 coup as the decisive rupture.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where France stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\n# France 1859–1868: State and Society in the Narrow Corridor Framework\n\nThis decade covers the **\"Liberal Empire\"** transition of Napoleon III's Second Empire, where an authoritarian state gradually conceded ground to society.\n\n## Trends\n\n- **Industrialization and railway expansion (Crédit Mobilier, Pereire brothers)** — accelerating construction of the national rail network integrated markets and extended state administrative reach; strengthened the *state* (fiscal/infrastructural capacity) but also strengthened an emerging *bourgeois and working-class society*.\n\n- **Urbanization and Haussmann's rebuilding of Paris (ongoing through the 1860s)** — concentrated population, cleared insurrectionary quarters, and enhanced surveillance/control; primarily strengthened the *state*, though it also created dense urban working-class milieus fostering later collective action.\n\n- **Growth of an organized working class and labor consciousness** — a slow buildup toward collective organization, culminating in the founding of the French section of the **International Workingmen's Association (First International)**; strengthened *society*.\n\n- **Free-trade liberalization following the 1860 Cobden–Chevalier Treaty** — reoriented the economy, exposed protected industries to competition, and shifted the interests of business elites toward greater autonomy from the state; ambiguous, but tended to strengthen *society's* economic independence.\n\n- **Gradual erosion of the plebiscitary/authoritarian legitimacy of the regime** — declining electoral dominance of official candidates and rising opposition vote share signaled mobilizing civic capacity; strengthened *society*.\n\n## Events\n\n- **Cobden–Chevalier Free Trade Treaty (1860)** — a discrete decision (made by imperial decree, bypassing the legislature) that both demonstrated executive autonomy (*state*) and alienated protectionist interests, catalyzing opposition (*society*).\n\n- **The 1860 \"November decrees\" / liberal reforms** — Napoleon III granted the Corps législatif the right to debate an *address* in reply to the throne speech and allowed publication of parliamentary debates; a deliberate concession that strengthened *society* (legislative voice, press access).\n\n- **Franco-Austrian War in Italy / Battles of Magenta and Solferino (1859)** and the **annexation of Savoy and Nice (1860)** — military ventures enhancing prestige and territory, strengthening the *state*, though the Italian question strained relations with Catholic opinion.\n\n- **1863 legislative elections** — a marked surge in opposition votes (roughly two million) and the return of prominent republican and liberal deputies; strengthened *society*.\n\n- **Legalization of the right to strike (Loi Ollivier, 1864)** — repealed the ban on coalitions/strikes, a landmark concession giving workers legal collective-action capacity; strengthened *society*.\n\n- **Founding of the First International in London (1864) with active French participation** — created durable organizational infrastructure for labor; strengthened *society*.\n\n- **Press and public-meeting liberalization laws (1868)** — relaxed prior restraint on newspapers and permitted public meetings, unleashing critical journalism and opposition assembly; strengthened *society* (and weakened the state's monopoly on public discourse).\n\n- **Mexican expedition setback / Maximilian's difficulties (mid-1860s)** — a costly foreign misadventure damaging regime prestige and finances; weakened the *state*.\n\n---\n\n**Note:** The overall trajectory of 1859–1868 in the Acemoğlu–Robinson sense is a **\"Shackled Leviathan\"–ward movement**: a strong but authoritarian state deliberately conceding scope to a mobilizing society, partly from confidence and partly from weakness—setting up the further liberalization of 1869–1870.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where France stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\n# France 1869–1878: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Liberalization of the late Second Empire (1869–1870):** Constitutional reforms devolved power toward the legislature and legalized more political activity, strengthening civil society while somewhat constraining the executive state.\n\n- **Industrialization and railway expansion:** Continued economic development and integration of national markets strengthened both state capacity (through infrastructure and administration) and civil society (through an emerging urban working and middle class).\n\n- **Growth of an organized working-class movement and socialist/republican associational life:** Expanding labor organization and political clubs mobilized society, though this was severely checked after 1871.\n\n- **Rise of mass republicanism and press freedom:** Gradual entrenchment of republican sentiment, expanding newspapers, and civic organizations strengthened society over the decade.\n\n- **Anti-clerical vs. Catholic-monarchist cleavage:** The ongoing struggle between clerical/conservative and secular/republican forces shaped the balance, with the Catholic Church as a competing social power center.\n\n- **Persistence of universal male suffrage:** Inherited from earlier, it institutionalized broad political participation, embedding a durable form of societal power.\n\n**Events:**\n\n- **Franco-Prussian War and defeat (1870–1871):** Collapse of the Second Empire at Sedan (Sept. 1870) shattered the imperial state; military catastrophe and the Prussian siege severely weakened state authority and capacity.\n\n- **Fall of Napoleon III / Proclamation of the Third Republic (Sept. 1870):** Discrete regime rupture that dismantled the Bonapartist state and reopened the question of state form, temporarily empowering republican society.\n\n- **The Paris Commune (March–May 1871):** A radical assertion of popular/societal self-government—a dramatic mobilization of society—crushed in the bloody *Semaine Sanglante*, which reasserted and strengthened the centralized state through violent repression.\n\n- **Repression of the Commune (May 1871):** Mass executions, deportations, and outlawing of the International decisively weakened the radical wing of civil society and reinforced state coercive power.\n\n- **The Thiers government and payment of war indemnity (1871–1873):** Rapid reparations to Germany and early Republic consolidation restored fiscal and administrative state capacity.\n\n- **Fall of Thiers / Mac-Mahon presidency and the \"Moral Order\" (1873):** Conservative-monarchist ascendancy attempted to rebuild an authoritarian, clerical-leaning state at society's expense.\n\n- **Constitutional Laws of 1875:** Discrete institutional settlement establishing Third Republic structures (President, bicameral legislature), stabilizing and legitimizing a durable state form within a broadly liberal frame.\n\n- **The Seize Mai crisis (16 May 1877):** Mac-Mahon's attempt to dismiss a republican-majority government and dissolve the Chamber—an executive power grab—was defeated electorally, a pivotal victory for parliamentary/societal power over presidential authority.\n\n- **Republican electoral victories (1876–1877 and consolidation by 1878):** Confirmed republican control of the legislature, entrenching societal/parliamentary supremacy and defining the state as a constrained, accountable republic.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where France stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\n# France, 1879–1888: The Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, this period covers the consolidation of the early Third Republic—a phase where both the \"Shackled Leviathan\" (state capacity) and mobilized civil society were expanding, ideally in tandem.\n\n## Trends\n\n- **Expansion of mass primary education (culminating in the Ferry Laws)** — The steady push toward free, compulsory, secular schooling built state capacity (a nationalizing bureaucracy, standardized French over regional languages) while also empowering society (a literate, participating citizenry). *Strengthened both.*\n\n- **Secularization and reduction of Church authority** — The gradual displacement of clerical influence from education, hospitals, and public life shifted moral/institutional authority toward the republican state. *Strengthened state; weakened a rival (Church) power within society.*\n\n- **Slow agricultural depression and phylloxera devastation** — Falling grain prices (part of the \"Long Depression\") and vineyard destruction created rural economic strain and out-migration, generating pressure that could feed populist/nationalist mobilization. *Weakened rural society's economic footing; created discontent exploitable against the state.*\n\n- **Growth of the industrial working class and early labor organization** — Urbanization and factory growth expanded an organized, mobilizable civil society, especially with the movement toward legalized unions. *Strengthened society (organizational capacity).*\n\n- **Consolidation of republican political institutions and press/associational freedom** — The maturing of parliamentary norms and expanding civic associational life deepened the participatory, contestatory side of the corridor. *Strengthened both (state legitimacy and societal voice).*\n\n## Events\n\n- **Republican electoral consolidation (1879, MacMahon resigns; Grévy elected president)** — Republicans capture both chambers and the presidency, ending monarchist hold on the executive. *Strengthened the (republican) state and its societal legitimacy.*\n\n- **Amnesty for the Paris Commune participants (1880)** — Reintegrated the radical left into national political life. *Strengthened society (reincorporation of a suppressed faction).*\n\n- **Ferry Laws on education (1881–1882)** — Free (1881) and compulsory/secular (1882) primary schooling enacted. *Strengthened state capacity and long-run societal capacity.*\n\n- **Press freedom law (1881) and law on public meetings (1881)** — Liberalized press and assembly, greatly expanding civil society's capacity to contest and organize. *Strengthened society.*\n\n- **Legalization of trade unions (Waldeck-Rousseau Law, 1884)** — Permitted labor organization. *Strengthened society's collective capacity.*\n\n- **Law permitting divorce (Naquet Law, 1884)** — Extended secular civil authority into family law, over Church prerogative. *Strengthened state; loosened Church hold on society.*\n\n- **Colonial expansion (Tunisia 1881; Indochina/Tonkin campaigns to 1885)** — Extended state reach and prestige, but the Tonkin setback triggered Ferry's fall (1885), showing societal/parliamentary checks on the executive. *Strengthened state reach; the crisis demonstrated societal constraint on state.*\n\n- **The Boulanger Crisis (emerging 1886–1889, esp. Boulanger as War Minister 1886–1887)** — A popular nationalist-revanchist movement threatened the parliamentary regime with plebiscitary authoritarianism. *Ambiguous/threatening: a mobilized society channeled toward potentially despotic ends, testing the corridor.*\n\n- **The Wilson decorations scandal (1887) → Grévy's resignation** — Corruption (trafficking in Legion of Honor medals via Grévy's son-in-law) discredited the executive and fed anti-parliamentary sentiment. *Weakened state legitimacy; energized (destabilizing) societal discontent.*\n\n---\n\n**A caution:** Distinguishing \"state\" from \"society\" here is somewhat artificial, since many reforms (education, press, unions) simultaneously enlarged both—which is precisely what the corridor requires. The Boulangist episode is the period's clearest illustration of the corridor's fragility: societal mobilization that could have pushed France toward *Despotic* rather than *Shackled* Leviathan.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where France stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\n# France, 1889–1898: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Consolidation of the Third Republic's parliamentary institutions** — After surviving the Boulanger threat, the regime entrenched republican norms; strengthened the state's legitimacy while also embedding society's electoral participation (both).\n\n- **Expansion of mass primary education (post-Ferry laws working through the system)** — Secular, compulsory schooling produced a more literate, nationally-integrated citizenry and civic identity; strengthened both state capacity (via a shared civic culture) and society's capacity to organize and read a burgeoning press.\n\n- **Industrialization and urbanization, plus the \"long depression\" pressures** — Continued growth of an industrial working class and agrarian discontent (aggravated by phylloxera aftermath and tariff politics, e.g., the 1892 Méline tariff) mobilized new collective actors; strengthened society (organized labor, agrarian interests) while pressuring the state.\n\n- **Growth of the mass press and cheap newspapers** — Papers like *La Libre Parole* and later *L'Aurore* created a broad public sphere; strengthened civil society's mobilizational and deliberative power (for good and ill, as antisemitic agitation also flourished).\n\n- **Rise of organized labor and socialism** — Expanding unions, socialist electoral gains, and syndicalist currents built independent working-class organization; strengthened society, contesting state authority.\n\n- **Colonial expansion (Indochina, West/Central Africa)** — Ongoing empire-building enlarged the bureaucratic-military apparatus and administrative reach; strengthened the state.\n\n- **Anticlerical vs. Catholic tension / \"Ralliement\"** — Leo XIII's 1892 call for Catholics to rally to the Republic reshaped the clerical-secular cleavage; ambiguous, but tended to normalize society's engagement with republican institutions.\n\n**Events:**\n\n- **Collapse of the Boulanger affair (1889); Boulanger's flight and later suicide (1891)** — Averted a plebiscitary-authoritarian challenge; strengthened the parliamentary state and republican civil society's confidence.\n\n- **The Panama Scandal (1892–1893)** — Massive financial-political corruption exposed, implicating deputies and ministers; weakened the state's legitimacy and fed populist/antisemitic distrust, though it demonstrated society's (press/judicial) capacity to expose elites.\n\n- **Wave of anarchist terrorism and the \"lois scélérates\" (1892–1894)** — Bombings (Ravachol, Vaillant, the Café Terminus) and the **assassination of President Sadi Carnot (1894)** prompted repressive anti-anarchist laws; strengthened the coercive/security state while curtailing associational and press freedoms (weakening society).\n\n- **The Franco-Russian Alliance (1891–1894)** — Diplomatic-military realignment enhanced France's international standing and the state's strategic apparatus; strengthened the state.\n\n- **The Dreyfus Affair (from 1894; conviction 1894, escalation 1897–1898)** — Wrongful conviction, cover-up, and the eruption of **Zola's \"J'Accuse…!\" (Jan. 1898)** split the nation; exposed abuses in the army/state (weakening state legitimacy) while galvanizing an intellectual and associational civil society—the birth of the modern \"intellectuals\" and, soon, the Ligue des droits de l'homme (strengthening society).\n\n- **Founding of the Ligue des droits de l'homme (1898)** — A durable rights-based civic organization emerged directly from the Affair; strengthened society's capacity to check the state.\n\n- **Fashoda Crisis (1898)** — Confrontation with Britain in Sudan ended in French diplomatic retreat; a blow to national/state prestige (mildly weakened state standing) that redirected foreign policy.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where France stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\n# France, 1899–1908: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Republican consolidation of the *Bloc des gauches*** (roughly 1899–1905): The alliance of Radicals, Republicans, and Socialists governing after the Dreyfus crisis steadily entrenched parliamentary republican institutions—strengthening a *particular* form of the state (secular, republican) while mobilizing associational political life (society).\n\n- **Anticlerical secularization drive**: A sustained campaign to remove the Catholic Church from public authority (education, associations, congregations) expanded state reach into schooling and civil administration—strengthening the state, while weakening the Church as a rival organizing power in society.\n\n- **Growth of organized labor and syndicalism**: The consolidation of the CGT and rising revolutionary syndicalism (adopting the *Charte d'Amiens*, 1906) strengthened working-class civil society and its capacity for collective action, creating friction against the state.\n\n- **Industrialization and urbanization**: Continued economic expansion, railway integration, and urban growth broadened the tax base and administrative capacity (state) while densifying the associations, unions, and press that constitute society.\n\n- **Expansion of mass press and public sphere**: A large, partisan, cheap newspaper market kept the Dreyfus-era mobilization of public opinion alive, strengthening society's capacity to contest and monitor state action.\n\n- **Colonial/imperial expansion**: Ongoing consolidation of empire (North Africa, West Africa) enlarged the coercive and fiscal-military apparatus—strengthening the state.\n\n**Events:**\n\n- **Dreyfus resolutions (1899 pardon; 1906 exoneration)**: The 1899 retrial/pardon and the 1906 formal rehabilitation of Dreyfus (and reinstatement) resolved the Affair on terms favorable to republican civil society and the pro-Dreyfus coalition—strengthening society's capacity to hold the army and state accountable, while checking military and clerical power.\n\n- **Law on Associations (1901)**: Legalized and regularized associations generally (strengthening society) but subjected religious congregations to authorization—strengthening state control over the Church.\n\n- **Combes ministry's expulsion of congregations and closure of religious schools (1902–1904)**: An aggressive, discrete state assault on clerical institutions—strengthening state authority, weakening Church-based society.\n\n- **Rupture of diplomatic relations with the Vatican (1904)** and the **Law on Separation of Church and State (1905)**: Ended the Concordat, removing state funding/recognition of religion—simultaneously strengthening the secular state's autonomy and (arguably) freeing religious life as private association.\n\n- **Clemenceau government's repression of strikes (1906–1908)**: Use of troops against miners and workers (e.g., Courrières aftermath 1906, Draveil-Villeneuve-Saint-Georges 1908)—a discrete demonstration of expanded state coercive power against organized labor (weakening that segment of society).\n\n- **Creation of a Ministry of Labor (1906)**: Institutionalized state engagement with the \"social question\"—strengthening state administrative capacity.\n\n- **Inventory crises over church property (1906)**: Local resistance to state inventories of church goods showed persistent societal (Catholic) capacity to contest state encroachment.\n\n*Caveat: Acemoğlu and Robinson treat France as a case where state and society developed in relative balance (\"Shackled Leviathan\"); these years show the state expanding capacity while a vigorous, contentious society (press, unions, Catholic and republican networks) continued to check and shape it.*\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where France stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\n# France, 1909–1918: State and Society in *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" depends on a balance where both state and society grow together. In this period, France's state capacity expanded dramatically—largely through war—raising the question of whether society could keep pace.\n\n## Trends\n\n- **Escalating pre-war militarization and conscription debate** — The growth of standing military obligations (culminating in the 1913 Three-Year Law extending service) steadily expanded state coercive capacity and fiscal demands. *Strengthened the state.*\n\n- **Fiscal-state modernization / income tax adoption** — The long parliamentary fight over a progressive income tax (championed by Joseph Caillaux, enacted 1914, applied from 1916) marked a durable expansion of the state's extractive capacity. *Strengthened the state.*\n\n- **Growth and radicalization of organized labor and the CGT** — Rising union membership and syndicalist militancy before 1914 represented a mobilizing civil society, though it was largely suppressed/co-opted during wartime. *Strengthened society (pre-war), then weakened/absorbed.*\n\n- **Wartime economic mobilization and state-industry coordination** — Progressive state direction of the war economy (munitions, materials allocation, price/resource controls under figures like Albert Thomas) permanently enlarged the bureaucratic and regulatory state. *Strengthened the state.*\n\n- **Demographic strain and mass mobilization** — France's relatively slow population growth, combined with enormous casualties, drained manpower and drew women and colonial subjects into the labor force and army, reshaping the state-society relationship. *Ambiguous: strengthened state reach, strained societal foundations.*\n\n- **Anticlericalism / secular consolidation** — Continued consolidation following the 1905 separation of church and state entrenched a secular republican state against a rival social institution (the Church). *Strengthened the state relative to that part of society.*\n\n## Events\n\n- **The 1913 Three-Year Law** — Discrete legislative act extending military service, a concrete expansion of state mobilization power over society, passed amid intense partisan conflict. *Strengthened the state.*\n\n- **Assassination of Jean Jaurès (July 1914)** — The killing of the leading socialist and antiwar voice removed a key figure capable of channeling societal resistance to war. *Weakened society's counterweight.*\n\n- **The *Union sacrée* (August 1914)** — Political and union leaders suspended opposition and rallied to the war effort, temporarily dissolving societal contestation into the state. *Strengthened state; suspended societal autonomy.*\n\n- **Introduction of the income tax (1914/1916)** — Concrete enactment giving the state a powerful new revenue instrument. *Strengthened the state.*\n\n- **The 1917 mutinies and strikes** — Army mutinies after the Nivelle Offensive and wartime labor strikes signaled the limits of state control and a reassertion of societal grievance. *Reasserted society (though repressed).*\n\n- **Clemenceau's premiership (November 1917)** — Concentration of executive authority to prosecute the war, including crackdowns on defeatism and dissent (e.g., the Caillaux and Malvy affairs). *Strengthened the state, curtailed civil liberties.*\n\n- **The Armistice (November 1918)** — Ended wartime emergency powers, raising the question of whether the enlarged state would recede and whether demobilized society could reclaim its balance. *Inflection point for state-society equilibrium.*\n\n---\n\n**Note:** The dominant dynamic here is wartime state expansion outpacing organized society—the classic risk that a Leviathan grows too strong for the corridor. The *Union sacrée* and Clemenceau's centralization illustrate society's temporary self-subordination, while Jaurès's death and the suppressed 1917 unrest show weakened or thwarted societal counterweights.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where France stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\n# France 1919–1928: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Reconstruction of the devastated northern regions (dévastées)** — Massive state-directed rebuilding of the war zone expanded state administrative reach and spending capacity; *strengthened the state*.\n\n- **Fiscal/monetary deterioration and the franc's slide (1919–1926)** — Chronic deficits, reliance on the \"Germany will pay\" assumption, and inflation eroded state credibility and the savings of the rentier middle class; *weakened both* (state fiscal authority and society's economic autonomy/wealth).\n\n- **Postwar industrial expansion and rationalization** — Recovery of Alsace-Lorraine industry, growth in autos/chemicals/electricity, and Taylorist methods enlarged the industrial working class and employer organizations; *strengthened society* (both labor and capital as mobilized interests).\n\n- **Labor movement institutionalization and its 1921 split** — The CGT/CGTU division (Communist vs. reformist) fragmented organized labor after the strike wave, weakening its bargaining coherence; net *weakened society's* collective leverage.\n\n- **Demographic weakness from wartime losses** — The \"hollow classes\" (classes creuses) and pronatalist anxiety shaped labor shortages and immigration policy; drew in Polish, Italian, and other foreign workers; *ambiguous*, but expanded state population/immigration management.\n\n- **Anticlerical-clerical settlement softening** — Gradual normalization with the Church (resumed relations with the Vatican, tolerance in recovered Alsace-Lorraine under the concordat regime) reduced a longstanding state-society cleavage; *stabilizing for both*.\n\n**Events:**\n\n- **Treaty of Versailles ratification (1919)** — Locked France into reparations expectations and security arrangements that framed a decade of fiscal and foreign policy; *strengthened state* claims but built in future fragility.\n\n- **Bloc National electoral victory (1919)** — Conservative, nationalist \"horizon bleu\" chamber consolidated a right-leaning parliamentary state; *strengthened state* (of a particular coalition).\n\n- **1919 eight-hour-day law** — Legislated workday reform in response to labor pressure; *strengthened society* (labor gains via state action).\n\n- **Strike wave of 1919–1920 and its defeat** — Large-scale strikes (notably railways, 1920) crushed by the government, demoralizing militant labor; *strengthened state / weakened society*.\n\n- **Tours Congress and founding of the PCF (1920)** — Split of the socialist movement created a Communist party, reshaping (and dividing) the mobilized left; *reconfigured society*, weakening near-term unity.\n\n- **Occupation of the Ruhr (1923)** — Poincaré's forcible reparations enforcement; overextended France diplomatically and financially, contributing to the franc crisis; *initially projected state power, ultimately weakened it*.\n\n- **Cartel des Gauches victory (1924)** — Left coalition took power, shifting policy but proving unable to manage the financial crisis; *destabilized state* governance.\n\n- **Financial/franc crisis peak and Poincaré's return (1926)** — Government of National Union stabilized the currency; *strongly strengthened the state's* fiscal credibility and authority.\n\n- **Monetary stabilization / de facto devaluation (1926–1928)** — The \"franc Poincaré\" legally fixed in 1928 restored confidence but confirmed rentier losses; *strengthened state*, *weakened rentier society*.\n\n- **Locarno Treaties (1925)** — Diplomatic détente with Germany reoriented French security policy; *strengthened state* legitimacy in foreign affairs.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n1909-1918: <7.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where France stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\n# France 1929–1938 in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Delayed but deepening Great Depression (1931 onward):** France entered the slump later than others but suffered a prolonged deflationary crisis; falling output, wages, and agricultural prices *weakened both state fiscal capacity and civil society's economic security*, eroding trust in the parliamentary regime.\n\n- **Deflationary orthodoxy and repeated deflationary austerity (Laval decree-laws of 1935 etc.):** Governments clinging to the gold standard and budget-balancing cut salaries and pensions by decree, *weakening state legitimacy* and radicalizing both left and right, thereby polarizing society.\n\n- **Ministerial instability of the Third Republic:** Rapid turnover of cabinets throughout the period reflected a chronically weak executive—a structurally *shackled/weak state* unable to respond decisively, feeding public disillusionment.\n\n- **Growth of extra-parliamentary leagues and paramilitary politics:** Expansion of right-wing *ligues* (Croix-de-Feu, Action Française, etc.) and countervailing left mobilization represented an *assertive but polarized and militarized civil society*, pulling France toward the \"despotic/absent Leviathan\" edges rather than balanced strength.\n\n- **Demographic stagnation and low birth rates:** France's persistently low population growth and aging concerns constrained both military manpower and economic dynamism, a slow *weakening of state capacity* relative to a rearming Germany.\n\n- **Union membership swings:** Trade union membership collapsed in the early Depression then surged massively in 1936, reflecting a *volatile but strengthening organized civil society*.\n\n**Events:**\n\n- **Stavisky Affair and the 6 February 1934 riots:** A financial scandal implicating politicians triggered violent far-right league demonstrations at the Palais Bourbon (deaths, near-storming of parliament); this *weakened the state* and revealed the fragility of republican institutions.\n\n- **Formation of the Popular Front (1935–36) and its 1936 electoral victory:** Alliance of Socialists, Radicals, and Communists mobilizing broad society; *strengthened organized civil society* and briefly energized the state with a reforming mandate.\n\n- **May–June 1936 sit-down strikes:** Massive wave of factory occupations by workers, an assertive collective-action moment that *strengthened labor/civil society* and forced concessions from state and employers.\n\n- **Matignon Agreements (June 1936):** State-brokered accord granting collective bargaining, wage increases, and the 40-hour week; *strengthened both the state's regulatory role and civil society (labor)* simultaneously—a corridor-consistent moment of shared power.\n\n- **Léon Blum's social reforms (1936):** Paid holidays, 40-hour week, partial nationalizations (Banque de France reform, arms industry); *expanded state capacity* while institutionalizing worker gains.\n\n- **Dissolution of the leagues (1936):** Blum's government banned paramilitary leagues, an assertion of *state monopoly on force* against a threatening armed society (though many reconstituted as parties).\n\n- **Collapse of the Popular Front and financial crises (1937–38):** Capital flight, franc devaluations, the \"pause\" in reforms, and Blum's fall *weakened both state resolve and civil society's reform coalition*.\n\n- **Daladier government and rollback of the 40-hour week (late 1938):** Rearmament-driven reversal of Popular Front labor gains provoked a failed general strike (November 1938); *reasserted state authority while weakening organized labor*.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n1909-1918: <7.0, 8.5>\n1919-1928: <7.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where France stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\n# France 1939–1948: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Growth of dirigiste economic planning (esp. 1944–48)** — The wartime and postwar embrace of state direction, culminating in Jean Monnet's Commissariat général du Plan (1946), durably strengthened the state's capacity to organize the economy.\n\n- **Nationalizations (1944–46)** — Renault (seized as collaborationist), coal, electricity/gas, the Banque de France and major deposit banks, Air France: a slow institutional shift transferring economic power to the state, though partly driven by the discrete moment of Liberation.\n\n- **Expansion of the welfare/social state** — Creation of Sécurité sociale (1945–46) built enduring state administrative capacity while also empowering society through organized labor and universal social rights (both).\n\n- **Rise of mass, disciplined political organizations** — The Communist Party (PCF) and the CGT emerged from the Resistance with immense membership and legitimacy, strengthening civil society's mobilizational power (society).\n\n- **Demographic disruption and recovery** — POWs, deportations, wartime labor deficits, and postwar losses weakened society's autonomous capacity mid-decade, before the \"baby boom\" began.\n\n- **Erosion of Third Republic legitimacy** — The interwar parliamentary system's discredit fed into acceptance of a stronger executive, reshaping the state–society balance.\n\n**Events:**\n\n- **Defeat of 1940 and the Armistice** — Catastrophic collapse that dismantled the Third Republic; the state as a liberty-protecting institution effectively broke (weakened both).\n\n- **Establishment of the Vichy regime (July 1940)** — An authoritarian, personalized state (Pétain's *pleins pouvoirs*) that repressed associational life, unions, Jews, and opponents — a \"Despotic\" turn that strengthened coercive state power while crushing civil society.\n\n- **German occupation and the STO (Service du Travail Obligatoire, 1943)** — Extraction of labor and resources undercut both an autonomous French state and society; forced-labor conscription also *pushed* recruits into the maquis.\n\n- **Growth of the Resistance and creation of the CNR (Conseil National de la Résistance, 1943)** — Organized clandestine networks rebuilt civil society's capacity for collective action and produced the reformist CNR programme (strengthened society).\n\n- **Liberation (1944)** — Restored a sovereign French state under de Gaulle's Provisional Government; the *épuration* (purges) reasserted state authority while extralegal reprisals showed contested legitimacy (mixed).\n\n- **Enfranchisement of women (1944, first voting 1945)** — A discrete expansion of political inclusion strengthening civil society's breadth.\n\n- **Founding of the Fourth Republic (1946 constitution)** — A deliberately weak-executive parliamentary regime, reflecting distrust of concentrated power; institutionalized a particular state–society settlement.\n\n- **De Gaulle's resignation (Jan. 1946) and founding of the RPF (1947)** — Contest over how strong the executive state should be.\n\n- **Cold War rupture: PCF ministers expelled (May 1947) and the strike waves of 1947–48** — A discrete confrontation in which a mobilized society (CGT/PCF strikes) clashed with a state reasserting order — testing the corridor's balance.\n\n- **Marshall Plan acceptance (1947–48)** — External resources that bolstered state reconstruction capacity and anchored France's Western alignment.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n1909-1918: <7.0, 8.5>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where France stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\n# France 1949–1958: State and Society (Narrow Corridor Framework)\n\n## Trends\n\n- **Postwar economic reconstruction / early *Trente Glorieuses***: Sustained high growth, industrial modernization, and rising productivity expanded state fiscal capacity and administrative reach—**strengthened the state**, while rising living standards and unionized labor also **strengthened society**.\n\n- **Dirigiste planning (Monnet Plan and successors)**: Centralized indicative planning, nationalized sectors (energy, credit, transport), and a powerful technocratic bureaucracy (ENA-trained elite, founded 1945) deepened state economic control—**strengthened the state**.\n\n- **Demographic recovery (\"baby boom\") and rural-to-urban migration**: Population growth and urbanization enlarged the labor force and reshaped social organization; expanded welfare demands both extended state provision and mobilized new social constituencies—**strengthened both**.\n\n- **Institutional instability of the Fourth Republic**: Chronic governmental turnover under a weak-executive parliamentary system, with fragmented coalitions and strong anti-system parties (PCF, Gaullist RPF), left the state's *political* capacity fragile even as its *administrative* apparatus grew—**weakened the state's cohesion**.\n\n- **European integration momentum**: ECSC (1951) and negotiations toward the EEC (Treaty of Rome, 1957) began pooling sovereignty and embedding France in supranational structures—**ambiguous/reoriented state power**.\n\n- **Escalating colonial/decolonization pressures**: Ongoing imperial commitments strained resources and legitimacy, militarizing politics and empowering the army as an autonomous actor—**weakened civilian state control**.\n\n## Events\n\n- **Indochina War and defeat at Dien Bien Phu (1954)**: Military collapse and the Geneva Accords humiliated the state, discredited governments, and radicalized a defeated officer corps—**weakened the state**.\n\n- **Outbreak of the Algerian War (November 1954)**: Launched a prolonged crisis that consumed governments, polarized society, and gave the military decisive political leverage—**weakened the state**; mobilized/divided **society**.\n\n- **Poujadist movement (mid-1950s)**: Tax-revolt populism of shopkeepers and artisans against the state, winning parliamentary seats in 1956—a **society-side backlash** that further destabilized the state.\n\n- **Suez Crisis (1956)**: Anglo-French intervention forced into withdrawal under US/Soviet pressure exposed the limits of French power and deepened elite disillusionment with the Fourth Republic—**weakened the state**.\n\n- **May 1958 crisis (Algiers uprising)**: Settler and army revolt, threat of a coup/paratrooper landing, and near civil war brought the Fourth Republic to collapse—**acute weakening/breakdown of the state**.\n\n- **Return of de Gaulle and founding of the Fifth Republic (1958)**: Investiture as premier and the September referendum approving a new constitution with a strong executive—a **decisive re-strengthening of the state** (arguably tilting toward \"Despotic Leviathan\" pressures, though ratified democratically).\n\n---\n*Note: The corridor logic here is that Fourth Republic France combined a strong administrative state with a fragile, over-contested political capacity; colonial crises repeatedly weakened state cohesion until 1958 dramatically rebuilt executive power, raising the classic tension between capacity and accountability.*\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n1909-1918: <7.0, 8.5>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.5>\n1939-1948: <7.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where France stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\n# France 1959–1968 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Consolidation of the Fifth Republic's strong executive (1958 constitution onward):** The semi-presidential system with a powerful presidency progressively centralized authority in de Gaulle's hands. **Strengthens the state.**\n\n- **\"Les Trente Glorieuses\" postwar economic boom:** Sustained high growth, rising wages, and modernization expanded state fiscal capacity (via *dirigiste* planning, the *Commissariat général du Plan*) but also enlarged an educated, prosperous middle and working class. **Strengthens both**, though it built latent societal capacity.\n\n- **Rapid urbanization and demographic shift (baby boom cohort reaching adolescence/university):** Massive expansion of the university population (student numbers roughly doubled over the decade) created overcrowded, under-resourced campuses and a large, mobilizable youth cohort. **Strengthens society** (mobilizational potential).\n\n- **Technocratic modernization and *dirigisme*:** Growth of state planning, nationalized industries, and a professional administrative elite (ENA graduates) deepened state penetration of the economy. **Strengthens the state.**\n\n- **Cultural conservatism vs. rising social liberalization:** A generational tension between traditional Gaullist paternalism (censorship, restrictions on youth autonomy) and emerging countercultural, consumerist, and libertarian values built pressure from below. **Strengthens society** over time.\n\n- **Decolonization's aftermath:** The end of empire (Algeria concluding in 1962) removed a chronic source of instability and let the state consolidate domestically. **Strengthens the state.**\n\n**Events:**\n\n- **1958–1962 constitutional consolidation, including the 1962 referendum on direct presidential election:** De Gaulle's use of referendum (bypassing parliament) entrenched executive dominance and plebiscitary legitimacy. **Strengthens the state.**\n\n- **End of the Algerian War / Évian Accords (1962):** Resolved the crisis that had brought de Gaulle to power and neutralized the OAS threat and military insubordination, stabilizing state authority. **Strengthens the state.**\n\n- **1965 presidential election (first by direct universal suffrage):** De Gaulle forced into a runoff against Mitterrand, revealing the limits of his personal dominance and the vitality of oppositional politics. **Strengthens society** (electoral contestation).\n\n- **March 1967 legislative elections:** The Gaullist majority narrowed sharply, signaling eroding consensus and growing opposition. **Strengthens society.**\n\n- **May 1968 events:** Student occupations (Nanterre, then the Sorbonne) escalating into the largest general strike in French history (~10 million workers). This was the decade's decisive display of civil-society mobilization, briefly threatening the regime. **Strengthens society dramatically.**\n\n- **Grenelle Agreements (May 1968) and de Gaulle's June 1968 electoral victory:** The state ultimately reasserted control—wage concessions co-opted labor, and the snap election returned a large Gaullist majority. **Strengthens the state** in the short term, though the episode exposed its fragility.\n\n---\n\n*Framework note:* In Acemoğlu–Robinson terms, France in this period sat inside the \"corridor\" but with the balance tilting toward a strong, centralized (\"Shackled Leviathan\" leaning toward state dominance) executive; the slow accumulation of societal capacity through prosperity and demographic change culminated in May 1968, a discrete assertion of society that pushed back against—but did not topple—the state.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n1909-1918: <7.0, 8.5>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.5>\n1939-1948: <7.0, 7.5>\n1949-1958: <7.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where France stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\n# France, 1969–1978: State and Society in the Narrow Corridor Framework\n\n**Trends:**\n\n- **Continued *Trente Glorieuses* growth tapering into stagnation (esp. post-1973):** Sustained economic expansion through the early 1970s enlarged the resources of the dispositif state (state) while a growing, prosperous middle class strengthened society; the post-oil-shock slowdown began eroding both.\n\n- **Rising unemployment and the end of full employment (from ~1974):** The turn to stagnation and joblessness weakened both state legitimacy and organized labor's leverage, straining the state-society balance.\n\n- **Urbanization and demographic shifts, including immigration from the Maghreb:** Growth of an immigrant industrial workforce and continued rural-to-urban migration reshaped civil society, adding new (largely unincorporated) constituencies while pressuring the state's integrative capacity.\n\n- **Ongoing dirigiste state economic management:** The technocratic, centralized planning apparatus (grands corps, ENA-trained elite, national champions) reinforced the \"Shackled Leviathan's\" administrative strength (state).\n\n- **Secularization and cultural liberalization following May 1968:** The gradual loosening of traditional authority (Church, family, patriarchal norms) empowered new social movements—feminism, students, regionalists—strengthening society's assertiveness.\n\n- **Growth of associational life and new social movements:** Environmentalism, feminism, and consumer/regional movements expanded organized civil society beyond traditional parties and unions (society).\n\n**Events:**\n\n- **De Gaulle's 1969 referendum defeat and resignation:** His loss on decentralization/Senate reform and subsequent departure marked a check on personalized executive authority—a moment of society constraining the state.\n\n- **Pompidou presidency (1969–1974) and the \"New Society\" program (Chaban-Delmas, 1969):** Reformist rhetoric aimed at modernizing state-society relations and softening Gaullist statism (attempted rebalancing toward society).\n\n- **The 1972 Common Programme (Programme commun) uniting Socialists and Communists:** Reconstituted a credible left electoral bloc, strengthening organized political society as a counterweight to the state.\n\n- **1973 oil shock:** External economic shock that abruptly weakened the state's economic steering capacity and the material foundations of both state and society.\n\n- **Death of Pompidou and election of Giscard d'Estaing (1974):** Narrow victory over Mitterrand initiated a liberalizing agenda that modestly loosened state controls.\n\n- **Giscardian liberalizing reforms (1974–1975):** Voting age lowered to 18, legalization of abortion (Loi Veil, 1975), easier divorce, and ORTF broadcasting-monopoly reform—concrete expansions of individual and civic liberties (strengthening society, loosening state dominance).\n\n- **1977 municipal elections / left's advance:** Gains for the united left demonstrated growing societal mobilization ahead of the 1978 contest.\n\n- **Breakup of the Common Programme (September 1977):** The PCF–PS split fractured the left, temporarily weakening organized opposition and blunting society's electoral challenge to the state before the 1978 legislative elections.\n\n---\n\n*Caveat:* Acemoğlu and Robinson treat France as a mature \"Shackled Leviathan\" inside the corridor; these 1969–78 developments represent adjustments *within* that balance rather than movements toward or away from the corridor itself.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n1909-1918: <7.0, 8.5>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.5>\n1939-1948: <7.0, 7.5>\n1949-1958: <7.5, 7.0>\n1959-1968: <8.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where France stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\n# France, 1979–1988: State and Society in the Narrow Corridor\n\nA caveat up front: Acemoğlu and Robinson would treat France as a well-established \"Shackled Leviathan,\" so most of these items shift the *balance* at the margins rather than moving France in or out of the corridor.\n\n## Trends\n\n- **Deindustrialization and the decline of the industrial working class** — Steel, coal, and heavy-manufacturing employment contracted through the early 1980s (e.g., the Lorraine steel crisis). This eroded the traditional mobilizing base of trade unions and the Communist Party, **weakening a key organized-labor pillar of civil society**.\n\n- **Declining union density and PCF electoral collapse** — Union membership fell sharply and the Communist vote dropped from ~20% toward ~10% over the decade, **weakening organized society's capacity for countervailing collective action**.\n\n- **Rise of neoliberal/market ideas and the 1983 \"tournant de la rigueur\"** — After the failure of Keynesian reflation, the state retreated from dirigiste ambitions toward austerity and European monetary discipline, **modestly weakening state economic reach** while entrenching technocratic constraint.\n\n- **European integration deepening** — Momentum toward the Single European Act (1986) and the single market bound French policy to supranational rules, **weakening the unilateral autonomy of the state** while arguably strengthening rule-bound governance.\n\n- **Growth of new social movements and associational life** — Anti-racist mobilization (SOS Racisme, founded 1984), ecological, regional, and immigrant-rights organizing partly **replaced the fading class-based civil society with newer, more pluralistic forms**.\n\n- **Immigration and emerging identity cleavages** — Demographic change and the politicization of North African immigration reshaped the political landscape, feeding the rise of the far right and **straining social cohesion** (an ambiguous effect on society's cooperative capacity).\n\n## Events\n\n- **1981 election of François Mitterrand and the first PS-PCF government** — First left presidency of the Fifth Republic; nationalizations of banks and major industries **strengthened the state's economic power** substantially.\n\n- **1982 Defferre decentralization laws** — Transferred significant powers to regions, departments, and communes and abolished prefectoral tutelle, **redistributing state power downward and arguably empowering local society/self-governance**.\n\n- **1981 abolition of the death penalty (Badinter law)** — A rights-expanding reform that **constrained the coercive state** and reflected liberal civil-society influence.\n\n- **1983 austerity turn (\"rigueur\")** — Discrete policy reversal that halted the statist program, **rolling back the earlier expansion of state economic control**.\n\n- **1984 Savary law crisis and mass private-school demonstrations** — Over a million marched to defend Catholic schools, forcing the government to withdraw the bill — a clear demonstration of **civil society's power to check the state**.\n\n- **1986 legislative elections and first \"cohabitation\"** — Right-wing victory under Chirac produced privatizations reversing the 1981–82 nationalizations, **partially rolling back state economic power** and institutionalizing power-sharing.\n\n- **1986 Devaquet higher-education reform withdrawn after student protests (and the death of Malik Oussekine)** — Renewed proof of **society's capacity to force the state to retreat**, while police violence highlighted contested state coercion.\n\n- **1983–84 Front National electoral breakthrough** (Dreux municipal, 1984 European elections) — Entry of the far right as a durable force, an **ambiguous mobilization of a section of society** around exclusionary aims.\n\n**One distinction worth flagging:** the Mitterrand nationalizations (1981) and their reversal via privatization (1986) show the state's economic footprint expanding then contracting *within the decade* — so the net effect on state power is closer to a wash than a clear directional shift, whereas the decentralization and rights reforms represent more durable rebalancing toward society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n1909-1918: <7.0, 8.5>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.5>\n1939-1948: <7.0, 7.5>\n1949-1958: <7.5, 7.0>\n1959-1968: <8.0, 8.0>\n1969-1978: <8.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where France stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\n# France 1989–1998 through *The Narrow Corridor* Lens\n\nA note before the lists: Acemoğlu and Robinson's framework centers on the balancing of state and society (the \"Red Queen\" dynamic). For France, this period is dominated by two forces cutting against the *national* state's autonomous power—European integration and economic liberalization—while civil society's picture is mixed.\n\n## Trends\n\n- **Deepening European integration (Maastricht ratification 1992, convergence toward EMU 1998).** Materially transferred sovereign competences—monetary policy above all—from the French state to European institutions. *Weakened the autonomous national state* while embedding it in a larger shared-authority structure.\n\n- **Privatization and retreat of the dirigiste state.** The Balladur (1993–95) and later governments continued privatizing state champions (banks, insurers, industrials). *Weakened the state's direct economic reach*; ambiguous for society (empowered market actors, weakened state-labor bargaining).\n\n- **Persistent mass unemployment (roughly 10–12%).** Chronic joblessness strained the social model, fueled protest capacity but also disempowered workers individually. Mixed: *strained the state's legitimacy* while feeding *mobilized (but defensive) civil society*.\n\n- **Decentralization consolidating post-1982 reforms.** Continued devolution of authority to regions/départements/communes. *Diffused state power* territorially—arguably strengthening intermediate civic-political structures.\n\n- **Rise of the Front National as an electoral force.** Growing anti-immigrant, anti-establishment vote reshaped the party system. Ambiguous for the framework: a form of societal mobilization that is illiberal, pressuring but also polarizing the state-society relationship.\n\n- **Immigration and integration debates (\"laïcité,\" banlieues tensions).** Slow-building contestation over national identity and the republican model, testing the state's assimilationist capacity and generating new civic actors.\n\n## Events\n\n- **Maastricht Treaty referendum (September 1992).** Narrow \"yes\" (~51%). A discrete act of *society constraining/directing the state* on the fundamental question of pooling sovereignty—the Red Queen visible in a single vote.\n\n- **1993 legislative elections.** Landslide right-wing victory ushering in Balladur's cohabitation government—accelerated liberalization and reshaped executive dynamics.\n\n- **1995 presidential election (Chirac defeats Jospin).** Ended 14 years of Mitterrand-era Socialist presidency; brought new economic-austerity orientation.\n\n- **November–December 1995 public sector strikes.** Massive mobilization against the Juppé plan for pension/social-security reform, paralyzing the country and forcing government retreat. A vivid instance of *civil society (organized labor) checking the state's reform capacity*.\n\n- **1997 dissolution and snap legislative elections.** Chirac's gamble backfired; Jospin's \"plural left\" won, producing a new cohabitation—an *executive miscalculation constrained by the electorate*.\n\n- **Resumption/completion of nuclear testing (1995–96) and its cessation.** State assertion of sovereign military prerogative, provoking domestic and international civic protest.\n\n- **Sans-papiers movement, incl. Saint-Bernard church occupation (1996).** Undocumented migrants and supporters directly contesting state immigration enforcement—an emergent civil-society actor.\n\n---\n\n**Caveat:** I've reasoned from general knowledge of French history in this decade rather than from a verified event-by-event dataset, so treat specific attributions (especially the strengthen/weaken judgments, which are interpretive) as arguable. The framework application is my own reading of Acemoğlu–Robinson, not a claim they analyze France 1989–1998 directly.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n1909-1918: <7.0, 8.5>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.5>\n1939-1948: <7.0, 7.5>\n1949-1958: <7.5, 7.0>\n1959-1968: <8.0, 8.0>\n1969-1978: <8.5, 7.5>\n1979-1988: <8.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where France stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\n# France 1999–2008 through *The Narrow Corridor* Framework\n\nA caveat: Acemoğlu and Robinson treat France as a canonical \"Shackled Leviathan\" that historically leaned toward a strong, centralized state. The items below are read through their state-vs-society lens.\n\n## Trends\n\n- **Deepening European integration (euro adoption 1999 accounting, cash 2002; ECB monetary authority)** — Weakened the state's autonomous economic power by transferring monetary sovereignty to a supranational body, while embedding France in a rules-based order.\n\n- **Ongoing decentralization (\"Acte II,\" Raffarin constitutional reform of 2003)** — Ambiguous: nominally strengthened sub-national society/local government, but in practice reallocated central-state authority rather than empowering civil society directly.\n\n- **Persistent high structural unemployment and stagnant growth relative to reform pressures** — Weakened state legitimacy and fiscal room, feeding recurrent society-state confrontation.\n\n- **Demographic/spatial marginalization of the *banlieues*** — Concentration of immigrant-origin populations in peripheral housing estates with weak institutional presence produced a durable erosion of both effective state capacity (policing, services) and cohesive civil society in those areas.\n\n- **Growth of *laïcité* as a contested state doctrine** — A slow tightening of the state's assertive secularism, constraining certain associational/religious identities in the public sphere.\n\n- **Erosion of traditional mass-membership mediating institutions** (declining union density, weakening party membership) — Weakened organized civil society's capacity to bargain, even as protest capacity remained.\n\n## Events\n\n- **2002 presidential election (Le Pen reaching the second round)** — Discrete shock exposing the fragility of mainstream political mediation; triggered mass mobilization (large anti-FN demonstrations) — a burst of civil-society activation.\n\n- **2003 pension reform strikes / protests** — Society flexing street power against state reform; a classic corridor tug-of-war.\n\n- **2004 law banning conspicuous religious symbols in schools** — Clear assertion of state power over the associational/religious sphere.\n\n- **2005 referendum rejecting the EU Constitutional Treaty** — Society (voters) directly checking the political elite/state's integrationist agenda.\n\n- **October–November 2005 *banlieue* riots** — Revealed limits of state authority in peripheral zones; state response (state of emergency invoking 1955 colonial-era law) signaled coercive reassertion.\n\n- **2006 CPE (First Employment Contract) protests and withdrawal** — Mass student/union mobilization forced the government to reverse legislation — a decisive society-over-state outcome.\n\n- **2007 election of Sarkozy** — Brought a program of assertive state reform and \"rupture,\" recalibrating the state's posture toward markets and security.\n\n- **2008 constitutional reform under Sarkozy** — Adjusted the balance of institutional power (strengthening Parliament's role somewhat, introducing the *question prioritaire de constitutionnalité*), modestly reinforcing checks on executive power.\n\n- **Onset of the 2008 global financial crisis** — Prompted expanded state intervention (bank support, stimulus), temporarily strengthening the state's economic hand.\n\n---\n\n**Note on limits:** This period predates my most reliable granular recall in some areas; the *banlieue* dynamics, EU integration, and the CPE episode are the most clearly framework-relevant, and I'd flag anything requiring precise dates or figures for verification.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n1909-1918: <7.0, 8.5>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.5>\n1939-1948: <7.0, 7.5>\n1949-1958: <7.5, 7.0>\n1959-1968: <8.0, 8.0>\n1969-1978: <8.5, 7.5>\n1979-1988: <8.5, 7.5>\n1989-1998: <8.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where France stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\n# France 2009–2018: State and Society Power (Acemoğlu & Robinson Framework)\n\n**Trends:**\n\n- **Erosion of traditional party structures** — the slow decline of the Parti Socialiste and Les Républicains as mass organizations weakened intermediary institutions that channeled societal voice, arguably weakening organized civil society while destabilizing state legitimacy.\n\n- **Prolonged emergency/security legal creep** — the normalization of expanded surveillance and policing powers (culminating in the 2015–2017 état d'urgence and its 2017 statutory incorporation) marked a durable expansion of state coercive capacity over society.\n\n- **Persistent high unemployment and slow post-2008 recovery** — sustained economic stagnation, especially youth and banlieue unemployment, eroded the \"shackled\" state's capacity to deliver, fueling grievances that periodically mobilized (or alienated) society.\n\n- **Declining union density and shift to non-unionized protest** — continued weakening of formal labor organizations, partially offset by newer, more diffuse mobilization capacity (a mixed signal for society's power).\n\n- **Fiscal/EU-anchored constraint on the state** — Eurozone austerity commitments and deficit rules constrained French state economic autonomy, a slow-moving external check.\n\n- **Digital/social-media-enabled mobilization** — rising capacity for leaderless, horizontal societal coordination, strengthening society's ability to contest the state (visible by decade's end).\n\n**Events:**\n\n- **2010 pension reform protests (Sarkozy, retirement age 60→62)** — mass strikes; state prevailed legislatively (state assertion) but demonstrated societal resistance capacity.\n\n- **2012 Presidential election (Hollande)** — democratic alternation; ordinary functioning of accountable state–society channels.\n\n- **Charlie Hebdo / January 2015 and November 2015 Paris attacks** — discrete shocks triggering the state of emergency; both strengthened state coercive power and (via mass Republican marches) briefly mobilized society.\n\n- **Declaration of the state of emergency (Nov 2015, repeatedly extended)** — sharp discrete expansion of executive/state power over civil liberties.\n\n- **2016 Loi Travail protests and \"Nuit debout\" movement** — labor-law reform via Article 49.3 (bypassing parliamentary vote) provoked sustained protest; state pushed reform through, illustrating tension between state assertiveness and societal contestation.\n\n- **2017 Presidential/legislative elections (Macron / La République En Marche)** — a discrete realignment sweeping away established parties; concentrated executive authority with weakened traditional intermediaries.\n\n- **2017 SILT law** — folded emergency provisions into ordinary law, permanently strengthening state security powers.\n\n- **2017 labor code reform by ordinance** — executive decree route strengthened state capacity to reshape economy over union resistance.\n\n- **Gilles Jaunes onset (Nov 2018)** — spontaneous, leaderless mass mobilization sharply reasserting societal power against the state at the period's very end.\n\n---\n\n**Caveat:** This applies A&R's state-vs-society schema interpretively; they do not analyze this specific French decade in the book, so these are reasoned extensions rather than their explicit claims.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n1909-1918: <7.0, 8.5>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.5>\n1939-1948: <7.0, 7.5>\n1949-1958: <7.5, 7.0>\n1959-1968: <8.0, 8.0>\n1969-1978: <8.5, 7.5>\n1979-1988: <8.5, 7.5>\n1989-1998: <8.5, 7.0>\n1999-2008: <8.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where France stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\nI should be clear about an important limitation up front: my knowledge has a training cutoff, and I cannot reliably report on events after roughly late 2024/early 2025. So the back half of your 2019–2028 window (roughly 2025–2028) falls outside what I can verify. I'll cover what I can concretely and flag where I'm speculating or simply don't know.\n\nUsing Acemoğlu and Robinson's frame (the \"Red Queen\" contest between a Leviathan state and a mobilized society, with liberty living in the \"corridor\" where the two are balanced):\n\n**Trends:**\n\n- **Erosion of intermediary bodies and rise of executive-centered governance** — Macron's presidency continued a long \"hyper-presidential\" concentration of decision-making; frequent recourse to Article 49.3 to pass legislation without a vote (notably the 2023 pension reform) arguably strengthened the state's autonomy while weakening deliberative/legislative checks and fueling distrust.\n\n- **Decline of traditional mediating institutions** — Continued weakening of established parties (PS, LR) and long-run decline in union membership density hollowed out organized society's classic channels, even as episodic mass mobilization remained strong. Ambiguous effect: it fragments society's sustained capacity even while street protest persists.\n\n- **Growth of the security/administrative state** — Normalization of emergency-style policing powers, expanded surveillance capacity, and post-2015 counterterrorism logics folded into ordinary law strengthened state coercive capacity.\n\n- **Fiscal and economic pressure** — High public debt, inflation post-2021, and pension-system sustainability debates constrained the state's fiscal room while intensifying distributional conflict, a persistent source of society–state friction.\n\n- **Political polarization and fragmentation** — Steady rise of both the Rassemblement National and a left bloc, shrinking the governing center. This strains the corridor by making stable state–society bargaining harder.\n\n**Events:**\n\n- **Gilets jaunes / Yellow Vests movement (2018–2019)** — A discrete, decentralized uprising outside union/party structures; demonstrated society's mobilizational capacity (strengthening society's assertiveness) but also provoked a hardened, militarized policing response (strengthening state coercion) and eventually the \"Grand Débat National.\"\n\n- **COVID-19 pandemic and lockdowns (2020–2021)** — Sweeping state emergency powers, health pass (\"passe sanitaire\"), and centralized control markedly expanded state reach; sparked counter-mobilization (anti-pass protests), a state-vs-society tension.\n\n- **2022 presidential and legislative elections** — Macron re-elected, but his coalition **lost its absolute majority** in the National Assembly — a weakening of unchecked executive dominance and a modest strengthening of legislative/oppositional checks.\n\n- **2023 pension reform conflict** — Raising the retirement age via 49.3 triggered sustained mass strikes and protests; simultaneously displayed state autonomy (pushing through despite opposition) and society's mobilized resistance — a sharp Red Queen confrontation.\n\n- **2023 urban riots** (following the police killing of Nahel M.) — Intense unrest highlighted state–society breakdown in marginalized banlieues and prompted further security responses.\n\n- **2024 snap legislative elections** (after RN gains in European elections) — Produced a hung parliament divided among three blocs, further constraining executive power and deepening instability. *(This is near my knowledge boundary; details of subsequent government formation I can't reliably confirm.)*\n\n**Beyond my reliable knowledge (≈2025–2028):** I cannot responsibly identify specific events. If you're writing an analysis covering the full decade, you'd want to update this section from current sources — e.g., government-stability outcomes, any constitutional or institutional reforms, the 2027 presidential election, and further trajectory of the RN.\n\nWould you like me to go deeper on how any single item maps onto A&R's \"corridor\" dynamics specifically?\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <3.5, 7.5>\n1809-1818: <5.0, 6.5>\n1819-1828: <5.5, 6.5>\n1829-1838: <5.5, 7.0>\n1839-1848: <6.5, 6.5>\n1849-1858: <3.5, 8.0>\n1859-1868: <5.5, 7.5>\n1869-1878: <7.0, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.0>\n1899-1908: <8.0, 7.5>\n1909-1918: <7.0, 8.5>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.5>\n1939-1948: <7.0, 7.5>\n1949-1958: <7.5, 7.0>\n1959-1968: <8.0, 8.0>\n1969-1978: <8.5, 7.5>\n1979-1988: <8.5, 7.5>\n1989-1998: <8.5, 7.0>\n1999-2008: <8.5, 7.0>\n2009-2018: <8.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\"society_power\": 6.5, \"state_power\": 4.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"French Revolution: mass mobilization amid collapsing central authority\", \"reasoning\": \"Revolutionary France saw explosive civil-society mobilization\\u2014clubs, sections, a radical press, and mass insurrection routinely forcing the state's hand\\u2014while the central state itself was unstable, its authority contested by factional turnover, regional revolts (the Vend\\u00e9e), and war, giving it real but insecure reach.\"}",
    "1799-1808": "{\"society_power\": 3.5, \"state_power\": 7.5, \"society_change\": -3.0, \"state_change\": 3.5, \"key_event\": \"Napoleon's despotic Leviathan: centralization, codification, plebiscitary empire\", \"reasoning\": \"The prefectural system, Banque de France, Civil Code, Concordat, and conscription built a pervasive, professionalized state (7.5), while the coup of Brumaire, life consulate, empire, press censorship, and abolition of the Tribunate demobilized and co-opted civil society down to a weak, easily-suppressed level (3.5).\"}",
    "1809-1818": "{\"society_power\": 5.0, \"state_power\": 6.5, \"society_change\": 1.5, \"state_change\": -1.0, \"key_event\": \"Napoleon's fall and the Charter of 1814\", \"reasoning\": \"Military catastrophe (Russia, Leipzig, Waterloo), regime ruptures, and Allied occupation dented state autonomy, though the durable Napoleonic administrative apparatus kept the state moderately strong; the Charter of 1814 institutionalized elite representation and civil liberties, meaningfully reviving society's constraining power after Napoleonic suppression.\"}",
    "1819-1828": "{\"society_power\": 5.5, \"state_power\": 6.5, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"Liberal public sphere grows despite Ultra reaction and censorship\", \"reasoning\": \"The state retained its intact Napoleonic administrative machinery and pushed reactionary measures (double vote, censorship, septennial law), but this represented consolidation rather than expanded capacity, keeping state power steady; meanwhile a growing bourgeois press, opposition, and the 1827 defeat of the \\\"loi de justice et d'amour\\\" plus liberal electoral gains show a modestly strengthening civil society operating within the constitutional corridor.\"}",
    "1829-1838": "{\"society_power\": 5.5, \"state_power\": 7.0, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"1830 July Revolution absorbed by elite July Monarchy\", \"reasoning\": \"Society asserted itself in the Trois Glorieuses and grew via press, industry, and labor mobilization, but the outcome channeled power to propertied notables while the 1834-35 repressive laws, Lyon/Paris suppressions, and expanded education/military capacity reinforced the state\\u2014leaving society roughly flat and the state modestly stronger.\"}",
    "1839-1848": "{\"society_power\": 6.5, \"state_power\": 6.5, \"society_change\": 1.0, \"state_change\": -0.5, \"key_event\": \"1848 February Revolution overthrows July Monarchy\", \"reasoning\": \"Industrialization, urbanization, a critical press, the banquet campaign, and the 1846-47 crisis dramatically strengthened society, culminating in the 1848 overthrow of the regime; the state, though administratively extended by railways and Guizot's consolidation, lost legitimacy to scandal, economic crisis, and ultimately regime collapse.\"}",
    "1849-1858": "{\"society_power\": 3.5, \"state_power\": 8.0, \"society_change\": -3.0, \"state_change\": 1.5, \"key_event\": \"Louis-Napol\\u00e9on's 1851 coup and the authoritarian Second Empire\", \"reasoning\": \"The 1851 coup and proclamation of the Second Empire concentrated power in a plebiscitary autocracy, while railways, regime-aligned finance, and Haussmannization deepened state penetration, pushing state power to strong. Meanwhile suffrage restriction, censorship, suppressed associations, and repression after 1849, 1851, and 1858 sharply eroded organized civil society.\"}",
    "1859-1868": "{\"society_power\": 5.5, \"state_power\": 7.5, \"society_change\": 2.0, \"state_change\": -0.5, \"key_event\": \"Liberal Empire concessions: strike legalization, press/assembly liberalization\", \"reasoning\": \"The Second Empire's deliberate liberalization\\u2014legalized strikes (1864), the First International, press and public-meeting laws (1868), and surging opposition votes\\u2014sharply revived civic and labor organization, while costly foreign ventures (Mexico) and conceded parliamentary/press scope slightly dented an otherwise still-strong authoritarian state.\"}",
    "1869-1878": "{\"society_power\": 7.0, \"state_power\": 6.5, \"society_change\": 1.5, \"state_change\": -1.0, \"key_event\": \"Third Republic founded; Seize Mai defeat entrenches parliamentary supremacy\", \"reasoning\": \"The imperial state collapsed at Sedan and was rebuilt as a constrained parliamentary republic, lowering state autonomy despite restored fiscal/administrative capacity; society strengthened markedly through republican electoral victories, the defeat of Mac-Mahon's 1877 power grab, press freedom, and universal male suffrage\\u2014though the Commune's bloody repression checked its radical wing.\"}",
    "1879-1888": "{\"society_power\": 7.5, \"state_power\": 7.0, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"Republican consolidation: Ferry Laws, press/union freedoms\", \"reasoning\": \"The early Third Republic simultaneously expanded state capacity (mass secular education, secularization, colonial reach, entrenched bureaucracy) and civic power (press and assembly laws, legalized unions, Commune amnesty, robust parliamentary contestation), pushing France firmly into the corridor; the Boulanger and Wilson scandals showed real fragility but did not reverse the twin gains.\"}",
    "1889-1898": "{\"society_power\": 8.0, \"state_power\": 7.0, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"Dreyfus Affair mobilizes intellectuals; Ligue des droits de l'homme founded\", \"reasoning\": \"A booming mass press, organized labor, and the Dreyfus-era civic mobilization (birth of the \\\"intellectuals\\\" and the Ligue des droits de l'homme) push society further up, even as anarchist repression trims associational freedoms; the state consolidates its parliamentary institutions and colonial-military reach but is offset by the Panama scandal, Dreyfus cover-up, and Fashoda retreat, leaving state power roughly flat.\"}",
    "1899-1908": "{\"society_power\": 8.0, \"state_power\": 7.5, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"Church-state separation and Dreyfus resolution consolidate secular republic\", \"reasoning\": \"The Combes-era secularization drive, Law on Separation (1905), Ministry of Labor, and colonial consolidation modestly expanded state administrative and coercive reach; society remained strong and vigorous (mass press, CGT, Dreyfusard victory) but its gains from labor mobilization and Dreyfus exoneration were offset by Clemenceau's strike repression and the weakening of Church-based networks, leaving it roughly stable.\"}",
    "1909-1918": "{\"society_power\": 7.0, \"state_power\": 8.5, \"society_change\": -1.0, \"state_change\": 1.0, \"key_event\": \"WWI mobilization and Union sacr\\u00e9e expand the wartime state\", \"reasoning\": \"Total-war mobilization, the income tax, three-year conscription, war-economy direction, and Clemenceau's centralization dramatically enlarged state capacity, while the Union sacr\\u00e9e, Jaur\\u00e8s's assassination, and suppression of the 1917 unrest temporarily subordinated an otherwise dense civil society. Society remains robust (1917 mutinies/strikes show it was thwarted, not destroyed), but its wartime self-subordination pulls its effective power down from its Belle \\u00c9poque peak.\"}",
    "1919-1928": "{\"society_power\": 7.0, \"state_power\": 7.5, \"society_change\": 0.0, \"state_change\": -1.0, \"key_event\": \"Franc crisis and stabilization under Poincar\\u00e9 (1926)\", \"reasoning\": \"The state demobilized from wartime peak and its fiscal authority was badly eroded by chronic deficits, the Ruhr misadventure, and the franc crisis before recovering with Poincar\\u00e9's 1926 stabilization\\u2014netting a decline from 8.5 but leaving a still-strong state. Society remained robust with dense unions, press, and parliamentary competition, but labor's Tours split and defeated strikes offset industrial expansion, keeping it roughly stable at 7.0.\"}",
    "1929-1938": "{\"society_power\": 7.5, \"state_power\": 6.5, \"society_change\": 0.5, \"state_change\": -1.0, \"key_event\": \"Popular Front mobilization amid weak, unstable Depression-era state\", \"reasoning\": \"Chronic ministerial instability, deflationary austerity, the 6 February 1934 riots, and demographic/fiscal weakness eroded state capacity, while the Popular Front, 1936 sit-down strikes, union surge, and militarized leagues reflected an assertive but polarized civil society that briefly forced Matignon-era concessions.\"}",
    "1939-1948": "{\"society_power\": 7.0, \"state_power\": 7.5, \"society_change\": -0.5, \"state_change\": 1.0, \"key_event\": \"Defeat, Vichy, Liberation, and postwar dirigiste/welfare state-building\", \"reasoning\": \"The decade whipsawed from Vichy's despotic repression of civil society to a Resistance-rebuilt, mass-mobilized society (PCF/CGT, women's suffrage, S\\u00e9curit\\u00e9 sociale), leaving society roughly where it was but slightly depleted by war losses and Cold War repression; meanwhile the postwar state emerged markedly stronger through nationalizations, Monnet planning, welfare administration, and Marshall-Plan-backed reconstruction, even under the Fourth Republic's weak executive.\"}",
    "1949-1958": "{\"society_power\": 7.5, \"state_power\": 7.0, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"Fourth Republic instability, colonial defeats, then 1958 Gaullist restoration\", \"reasoning\": \"The Fourth Republic combined a growing administrative/dirigiste apparatus with chronically fragile political cohesion\\u2014colonial defeats (Dien Bien Phu, Suez, Algeria) and the 1958 near-coup depressed state power despite the year-end Gaullist rebuilding, netting a modest decline; meanwhile Trente Glorieuses prosperity, strong unions, and populist mobilization (Poujadists) marginally strengthened an already dense civil society.\"}",
    "1959-1968": "{\"society_power\": 8.0, \"state_power\": 8.0, \"society_change\": 0.5, \"state_change\": 1.0, \"key_event\": \"Fifth Republic consolidation; May 1968 mass mobilization\", \"reasoning\": \"The Fifth Republic's centralized executive, end of the Algerian crisis, and dirigiste technocracy substantially strengthened the state, while prosperity, demographic change, electoral contestation, and the massive May 1968 general strike revealed and enhanced latent societal capacity\\u2014though the regime ultimately reasserted control.\"}",
    "1969-1978": "{\"society_power\": 8.5, \"state_power\": 7.5, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"Giscardian liberalizing reforms and post-1968 civic mobilization\", \"reasoning\": \"De Gaulle's referendum defeat, new social movements (feminism, environmentalism), the united left, and Giscardian liberalization (abortion, voting age, divorce, ORTF reform) strengthened an already-dense civil society, while the 1973 oil shock and rising unemployment modestly eroded the dirigiste state's economic steering capacity and legitimacy\\u2014adjustments within a mature Shackled Leviathan.\"}",
    "1979-1988": "{\"society_power\": 8.5, \"state_power\": 7.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Decentralization and rights reforms offset by nationalization-privatization wash\", \"reasoning\": \"The nationalizations (1981) and their reversal via privatization (1986) largely cancel out on state economic power, while decentralization and abolition of the death penalty modestly constrain the state but are balanced by its continued strong administrative capacity, keeping state power roughly steady. Society's class-based labor pillar eroded but was substantially replaced by pluralistic new social movements that repeatedly forced government retreats (Savary, Devaquet), so society power holds firm at its high level.\"}",
    "1989-1998": "{\"society_power\": 8.5, \"state_power\": 7.0, \"society_change\": 0.0, \"state_change\": -0.5, \"key_event\": \"Maastricht integration and liberalization erode autonomous national state\", \"reasoning\": \"European integration (Maastricht, EMU convergence), privatization, and decentralization transferred and diffused the national state's autonomous power, slightly reducing state capacity, while civil society remained robust\\u2014demonstrated by the Maastricht referendum, the 1995 strikes forcing the Jupp\\u00e9 retreat, and electoral checks on the executive.\"}",
    "1999-2008": "{\"society_power\": 8.5, \"state_power\": 7.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"CPE protests and EU treaty rejection: society checks state\", \"reasoning\": \"Vigorous protest capacity (CPE reversal, 2005 EU referendum, anti-FN mobilization) offset the decline of mass mediating institutions, keeping society strong; euro/ECB and banlieue limits eroded state autonomy while la\\u00efcit\\u00e9 assertion and 2008 crisis intervention pushed the other way, netting near-zero change on both axes.\"}",
    "2009-2018": "{\"society_power\": 8.0, \"state_power\": 7.5, \"society_change\": -0.5, \"state_change\": 0.5, \"key_event\": \"State of emergency and security-law expansion after terror attacks\", \"reasoning\": \"State coercive capacity expanded durably via the \\u00e9tat d'urgence, SILT law, and rule-by-ordinance/49.3, while eroding parties and declining unions weakened organized society\\u2014only partly offset by new digital and leaderless mobilization (Nuit debout, Gilets Jaunes onset), yielding a modest net decline in society and rise in state.\"}",
    "2019-2028": "{\"society_power\": 8.0, \"state_power\": 7.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Red Queen standoff: Yellow Vests, pension strikes, 49.3\", \"reasoning\": \"Society retained strong mobilizational capacity (Gilets jaunes, pension protests, hung parliaments checking the executive) even as its traditional intermediary channels weakened, roughly balancing out; the state simultaneously expanded coercive/emergency powers (COVID, security laws) but faced fiscal constraints and lost its parliamentary majority, netting little change on either axis.\"}"
  }
}

==> experiments/results/france__ensemble-mean.json <==
{
  "country": "France",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 7.0,
    "1799-1808": 4.25,
    "1809-1818": 4.95,
    "1819-1828": 5.175,
    "1829-1838": 5.9,
    "1839-1848": 7.1,
    "1849-1858": 4.45,
    "1859-1868": 6.0,
    "1869-1878": 7.125,
    "1879-1888": 7.775,
    "1889-1898": 8.225,
    "1899-1908": 8.325,
    "1909-1918": 7.15,
    "1919-1928": 7.425,
    "1929-1938": 7.65,
    "1939-1948": 7.825,
    "1949-1958": 8.15,
    "1959-1968": 8.2,
    "1969-1978": 8.6,
    "1979-1988": 8.5,
    "1989-1998": 8.6,
    "1999-2008": 8.45,
    "2009-2018": 8.2,
    "2019-2028": 8.4
  },
  "state_power": {
    "1789-1798": 5.625,
    "1799-1808": 8.125,
    "1809-1818": 6.675,
    "1819-1828": 7.125,
    "1829-1838": 7.25,
    "1839-1848": 6.45,
    "1849-1858": 8.15,
    "1859-1868": 7.55,
    "1869-1878": 7.025,
    "1879-1888": 7.525,
    "1889-1898": 7.575,
    "1899-1908": 8.05,
    "1909-1918": 8.85,
    "1919-1928": 8.175,
    "1929-1938": 7.8,
    "1939-1948": 8.0,
    "1949-1958": 6.675,
    "1959-1968": 8.025,
    "1969-1978": 7.7,
    "1979-1988": 7.6,
    "1989-1998": 7.2,
    "1999-2008": 7.5,
    "2009-2018": 7.95,
    "2019-2028": 7.675
  },
  "key_event": {
    "1789-1798": "French Revolution: mass mobilization amid collapsing central authority",
    "1799-1808": "Napoleon's despotic Leviathan: centralization, codification, plebiscitary empire",
    "1809-1818": "Napoleon's fall and the Charter of 1814",
    "1819-1828": "Liberal public sphere grows despite Ultra reaction and censorship",
    "1829-1838": "1830 July Revolution absorbed by elite July Monarchy",
    "1839-1848": "1848 February Revolution overthrows July Monarchy",
    "1849-1858": "Louis-Napoléon's 1851 coup and the authoritarian Second Empire",
    "1859-1868": "Liberal Empire concessions: strike legalization, press/assembly liberalization",
    "1869-1878": "Third Republic founded; Seize Mai defeat entrenches parliamentary supremacy",
    "1879-1888": "Republican consolidation: Ferry Laws, press/union freedoms",
    "1889-1898": "Dreyfus Affair mobilizes intellectuals; Ligue des droits de l'homme founded",
    "1899-1908": "Church-state separation and Dreyfus resolution consolidate secular republic",
    "1909-1918": "WWI mobilization and Union sacrée expand the wartime state",
    "1919-1928": "Franc crisis and stabilization under Poincaré (1926)",
    "1929-1938": "Popular Front mobilization amid weak, unstable Depression-era state",
    "1939-1948": "Defeat, Vichy, Liberation, and postwar dirigiste/welfare state-building",
    "1949-1958": "Fourth Republic instability, colonial defeats, then 1958 Gaullist restoration",
    "1959-1968": "Fifth Republic consolidation; May 1968 mass mobilization",
    "1969-1978": "Giscardian liberalizing reforms and post-1968 civic mobilization",
    "1979-1988": "Decentralization and rights reforms offset by nationalization-privatization wash",
    "1989-1998": "Maastricht integration and liberalization erode autonomous national state",
    "1999-2008": "CPE protests and EU treaty rejection: society checks state",
    "2009-2018": "State of emergency and security-law expansion after terror attacks",
    "2019-2028": "Red Queen standoff: Yellow Vests, pension strikes, 49.3"
  },
  "reasoning": {
    "1789-1798": "mean of 4 models",
    "1799-1808": "mean of 4 models",
    "1809-1818": "mean of 4 models",
    "1819-1828": "mean of 4 models",
    "1829-1838": "mean of 4 models",
    "1839-1848": "mean of 4 models",
    "1849-1858": "mean of 4 models",
    "1859-1868": "mean of 4 models",
    "1869-1878": "mean of 4 models",
    "1879-1888": "mean of 4 models",
    "1889-1898": "mean of 4 models",
    "1899-1908": "mean of 4 models",
    "1909-1918": "mean of 4 models",
    "1919-1928": "mean of 4 models",
    "1929-1938": "mean of 4 models",
    "1939-1948": "mean of 4 models",
    "1949-1958": "mean of 4 models",
    "1959-1968": "mean of 4 models",
    "1969-1978": "mean of 4 models",
    "1979-1988": "mean of 4 models",
    "1989-1998": "mean of 4 models",
    "1999-2008": "mean of 4 models",
    "2009-2018": "mean of 4 models",
    "2019-2028": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/france__gemini-gemini-2.5-pro.json <==
{
  "country": "France",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 7.5,
    "1799-1808": 3.0,
    "1809-1818": 4.5,
    "1819-1828": 4.0,
    "1829-1838": 5.5,
    "1839-1848": 7.0,
    "1849-1858": 3.5,
    "1859-1868": 6.0,
    "1869-1878": 7.5,
    "1879-1888": 8.5,
    "1889-1898": 9.0,
    "1899-1908": 8.7,
    "1909-1918": 7.0,
    "1919-1928": 8.0,
    "1929-1938": 8.8,
    "1939-1948": 8.5,
    "1949-1958": 9.2,
    "1959-1968": 8.2,
    "1969-1978": 8.8,
    "1979-1988": 9.0,
    "1989-1998": 9.3,
    "1999-2008": 9.0,
    "2009-2018": 8.5,
    "2019-2028": 8.7
  },
  "state_power": {
    "1789-1798": 4.5,
    "1799-1808": 8.0,
    "1809-1818": 6.0,
    "1819-1828": 7.0,
    "1829-1838": 7.2,
    "1839-1848": 5.8,
    "1849-1858": 8.0,
    "1859-1868": 6.8,
    "1869-1878": 7.0,
    "1879-1888": 7.8,
    "1889-1898": 7.3,
    "1899-1908": 8.2,
    "1909-1918": 9.5,
    "1919-1928": 8.0,
    "1929-1938": 8.2,
    "1939-1948": 9.0,
    "1949-1958": 4.5,
    "1959-1968": 8.0,
    "1969-1978": 7.8,
    "1979-1988": 7.2,
    "1989-1998": 6.5,
    "1999-2008": 7.2,
    "2009-2018": 8.0,
    "2019-2028": 7.8
  },
  "key_event": {
    "1789-1798": "The French Revolution overthrows the monarchy.",
    "1799-1808": "Napoleonic state-building crushed revolutionary civil society.",
    "1809-1818": "Napoleon's collapse and the Constitutional Charter of 1814.",
    "1819-1828": "Ultra-royalist reaction and crackdown under Charles X.",
    "1829-1838": "The July Revolution of 1830 and subsequent state consolidation.",
    "1839-1848": "The 1848 Revolution overthrows the July Monarchy.",
    "1849-1858": "Louis-Napoléon's 1851 coup establishes the authoritarian Second Empire.",
    "1859-1868": "The 'Liberal Empire' reforms legalizing strikes, press, and assembly.",
    "1869-1878": "Seize Mai crisis confirms parliamentary supremacy over the executive.",
    "1879-1888": "Liberal laws grant press freedom and legalize trade unions.",
    "1889-1898": "The Dreyfus Affair exposes a deep state-society cleavage.",
    "1899-1908": "Separation of Church and State solidifies secular republican state.",
    "1909-1918": "World War I creates an overwhelmingly powerful total-war state.",
    "1919-1928": "Post-war societal remobilization vs. state fiscal crisis.",
    "1929-1938": "Popular Front's victory and the Matignon Accords.",
    "1939-1948": "WWII collapse and creation of a stronger, interventionist state.",
    "1949-1958": "Collapse of Fourth Republic under pressure from Algerian War.",
    "1959-1968": "Gaullist state established, challenged by May '68 protests.",
    "1969-1978": "Rise of new social movements and constitutional checks.",
    "1979-1988": "Mitterrand's election triggers state decentralization and societal backlash.",
    "1989-1998": "Mass strikes of 1995 defeat government pension reforms.",
    "1999-2008": "State-society clashes over pensions, social order, and the EU.",
    "2009-2018": "Terror attacks strengthened the state, fueling societal backlash.",
    "2019-2028": "Societal pushback and elections create political paralysis."
  },
  "reasoning": {
    "1789-1798": "Society's power exploded through revolutionary mobilization, political clubs, and popular action that repeatedly dismantled state structures. The state itself fractured, and despite the brutal centralization of the Terror, its power was unstable, contested, and lacked consistent administrative control, averaging out to weak.",
    "1799-1808": "Napoleon's coup and subsequent reforms built a powerful, centralized state with pervasive administrative, fiscal, and coercive capacity. This was achieved by systematically dismantling revolutionary-era societal power through censorship, police control, and the co-optation of independent institutions like the Church.",
    "1809-1818": "The state's coercive power collapsed with military defeat, and the new Bourbon monarchy was constrained by a constitution, though the Napoleonic bureaucracy endured. Society, specifically the propertied classes, gained formal representative institutions and guaranteed rights, increasing its power despite the reactionary White Terror.",
    "1819-1828": "The state grew stronger under the reactionary policies of Charles X, using its inherited Napoleonic administration and new repressive laws to assert control. While liberal opposition grew, civil society's effective power to constrain the state was weakened by this successful political and electoral crackdown.",
    "1829-1838": "The 1830 Revolution was a powerful demonstration of society's ability to mobilize and overthrow a regime. However, the new July Monarchy quickly reasserted state authority, brutally suppressing workers' revolts and expanding its administrative reach through new laws on education and press censorship, leading to a stronger state confronting a more organized society.",
    "1839-1848": "Civil society's power surged through coordinated national mobilization like the Banquet Campaign, culminating in the revolution. This event revealed the brittleness and declining legitimacy of the Orléanist state, whose authority collapsed despite earlier infrastructural gains like the national railway system.",
    "1849-1858": "Louis-Napoléon's coup d'état and the subsequent establishment of the Second Empire massively increased the state's coercive and administrative capacity, while systematically crushing civil society through repression, censorship, and the dismantling of representative institutions.",
    "1859-1868": "A series of deliberate reforms by Napoleon III, including legalizing strikes (1864) and liberalizing press and assembly laws (1868), dramatically increased civil society's ability to organize and mobilize. This concurrently reduced the state's autocratic power, forcing it to become more responsive to political opposition and social demands.",
    "1869-1878": "The state collapsed and was rebuilt on a republican foundation with effective coercive capacity, while organized republican society achieved a decisive victory in the Seize Mai crisis, institutionalizing its control over the state through a powerful legislature.",
    "1879-1888": "Society's power surged due to foundational laws legalizing trade unions and guaranteeing press freedom, creating powerful new checks on the state. Simultaneously, the state strengthened its administrative capacity and reach through the creation of a national secular education system (Ferry Laws) and aggressive colonial expansion.",
    "1889-1898": "Society's power reached a new peak with the consolidation of organized labor (CGT), a powerful mass press, and the intense mobilization during the Dreyfus Affair. Concurrently, the state's legitimacy and authority were severely damaged by the Panama Scandal and the Dreyfus Affair, eroding public trust despite the Republic's survival of the Boulanger crisis.",
    "1899-1908": "The state grew significantly stronger by decisively subordinating the Church and army, establishing secular republican supremacy. While civil society won the Dreyfus Affair, the state's subsequent successful suppression of both clerical institutions and major labor strikes slightly reduced society's overall power from its previous peak.",
    "1909-1918": "The state's power surged to an overwhelming level through total war mobilization, a national income tax, and a directed economy. Simultaneously, society's power, despite the 1917 mutinies, was significantly eroded by the political truce of the Union Sacrée and devastating demographic losses.",
    "1919-1928": "Society power surged with the post-war rise of mass-membership veterans' associations and renewed labor militancy. State power, while still formidable (as shown in the Ruhr occupation), declined from its wartime peak due to severe fiscal instability and the end of total mobilization.",
    "1929-1938": "Civil society, radicalized by the Depression, reached a peak of mobilization with both far-right leagues and massive union strikes, demonstrating its power to challenge and capture the state. The Popular Front government, in response to this pressure, then dramatically expanded the state's administrative power over the economy through the Matignon Accords, strengthening its capacity.",
    "1939-1948": "The state collapsed but was rebuilt after 1944 with unprecedented economic control through nationalizations and administrative reach via the new social security system. While society mobilized massively in the Resistance, the post-war state disarmed militias and marginalized the powerful Communist party, reasserting its authority and slightly reducing society's relative power from its pre-war high.",
    "1949-1958": "The Fourth Republic's chronic instability and inability to manage the Algerian War culminated in the 1958 crisis, where the army—acting as a powerful societal faction—forced the government's collapse, shattering state authority. Mobilized segments of society held immense power, while the state itself lost its monopoly on violence.",
    "1959-1968": "The Fifth Republic's new constitution and resolution of the Algerian War created a powerful, centralized state, marking a sharp increase in its capacity. However, the massive May 1968 protests revealed a potent, mobilized civil society capable of challenging this new authority from below, placing both forces in a high-power equilibrium.",
    "1969-1978": "Society's power grew significantly with the maturation of new social movements (feminist, environmentalist) and key institutional victories like the 1971 Constitutional Council ruling on freedom of association. While the state's technocratic capacity remained high, its authority was eroded by economic crisis and checked by a newly assertive society, resulting in a slight decrease in its power.",
    "1979-1988": "Mitterrand's election led to a tug-of-war; state power, expanded by nationalizations, was checked by decentralization and cohabitation. Society proved its dominance by electing the Socialists and then forcing their government to retreat on a major school reform bill.",
    "1989-1998": "Society's power was demonstrated by the massive 1995 strikes which successfully vetoed state reforms. The state's power was simultaneously diminished by ceding sovereignty through the Maastricht Treaty, large-scale privatization, and the internal division of cohabitation.",
    "1999-2008": "Society demonstrated immense power to check the state's agenda in the 2002 election and the 2005 EU referendum, but its organized elements failed to stop major pension reforms. The state proved its capacity to push through unpopular policy and assert coercive control during the 2005 riots, even as it ceded some sovereignty to the EU.",
    "2009-2018": "The state's power grew significantly with new surveillance laws and a centralized Macronist executive following major terror attacks. Society's traditional institutions (parties, unions) weakened, but its capacity for disruptive mobilization was proven by the spontaneous rise of the Gilets Jaunes, leading to a slight net decline in its overall power.",
    "2019-2028": "The state demonstrated immense coercive capacity via COVID management and security expansion, but its governing effectiveness was crippled by political fragmentation and electoral defeats. Society proved its high mobilization power in massive protests and successfully constrained the executive through the ballot box, increasing its overall influence."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "Based on Acemoğlu and Robinson's framework, the 1799-1808 period in France was overwhelmingly characterized by the construction of a powerful, centralized state (a \"Leviathan\") at the direct expense of civil society's power. This moved France out of the chaotic \"Absent Leviathan\" character of the late Directory and deep into the \"Despotic\" side of the corridor.\n\n### Trends:\n\n*   **Intensifying State Centralization:** The ongoing administration by prefects—centrally appointed agents of Napoleon in each department—systematically replaced local self-governance and revolutionary-era elected councils. This continuous process extended the state's administrative reach into every corner of France. **(Strengthened the state, weakened society)**\n*   **Systematic Censorship and Surveillance:** Napoleon's regime maintained a steady policy of shutting down newspapers (from over 70 in Paris to just four), vetting publications, and using a secret police force under Joseph Fouché to monitor and suppress dissent. This institutionalized practice crippled society's ability to organize and express opposition. **(Strengthened the state, weakened society)**\n*   **Rationalization of State Finances and Taxation:** Following the creation of the Bank of France, the regime consistently implemented more efficient and uniform tax collection methods. This provided the state with a stable and predictable revenue stream, greatly enhancing its capacity to fund its bureaucracy and army. **(Strengthened the state)**\n*   **Expansion of Mass Military Conscription:** The Jourdan Law (1798) was systematically and ruthlessly applied by Napoleon, creating a continuous flow of manpower into the Grande Armée. This trend institutionalized the state's claim on its citizens' lives, providing it with immense coercive power. **(Strengthened the state, weakened society's control over its members)**\n\n### Events:\n\n*   **The Coup of 18 Brumaire (November 9, 1799):** Napoleon overthrew the Directory and established the Consulate, concentrating executive power in his own hands as First Consul. This event decisively ended the legislative and participatory politics of the Revolution. **(Strengthened the state's executive, weakened society's political power)**\n*   **Creation of the Bank of France (January 18, 1800):** This act created a central bank, giving the state a powerful tool to stabilize the currency (the *franc germinal*) and manage national debt, thereby increasing its fiscal capacity and economic control. **(Strengthened the state)**\n*   **The Concordat of 1801:** This agreement with the Pope ended the schism between the French state and the Catholic Church. By making clergy state-paid employees and having the state nominate bishops, it co-opted the church, turning a powerful and independent societal institution into an instrument of state control and legitimacy. **(Strengthened the state, weakened society)**\n*   **Promulgation of the Napoleonic Code (March 21, 1804):** This single event replaced a patchwork of regional feudal laws and revolutionary statutes with a uniform legal system. It cemented the abolition of feudalism and privilege, but also imposed a single, state-sanctioned legal framework across the nation, overriding local customs and traditions. **(Strengthened the state)**\n*   **Coronation of Napoleon as Emperor (December 2, 1804):** This ceremony formalized the end of the Republic and created a hereditary monarchy. It extinguished the last vestiges of republicanism and popular sovereignty, concentrating all state power in one person and his dynasty. **(Strengthened the state, weakened society)**",
    "1809-1818": "Based on Acemoğlu and Robinson's framework, here are the major historical events and trends in France from 1809-1818 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Entrenchment of the Napoleonic Centralized State:** The bureaucratic and legal apparatus of the First Empire (prefects, Gendarmerie, the Civil Code, centralized taxation) became the default mode of governance, surviving Napoleon's fall. This slow institutional consolidation created a permanent, powerful state infrastructure independent of the specific regime.\n    *   **Effect:** Massively strengthened the state's administrative capacity; weakened society's local autonomy.\n\n*   **War-Weariness and Demographic Drain:** Over a decade of relentless, large-scale conscription created profound exhaustion and demographic losses across French society, particularly in rural areas. This long-term trend fostered quiet but deep-seated opposition to the demands of the imperial war machine.\n    *   **Effect:** Weakened society through human cost; eventually weakened the state by eroding its base of popular support and manpower.\n\n*   **Solidification of a Land-Owning Bourgeoisie and Peasantry:** The legal guarantee of property rights, including for lands confiscated during the Revolution (*biens nationaux*), became an unshakeable social and economic reality. This created a large, influential class with a vested interest in the rule of law and stability, distinct from the old aristocracy.\n    *   **Effect:** Strengthened a crucial segment of society by giving it a secure economic foundation and a powerful incentive to engage with and constrain the state.\n\n### Events:\n\n*   **The Russian Campaign (1812) and the War of the Sixth Coalition (1813-14):** The catastrophic destruction of the *Grande Armée* and the subsequent invasion of France constituted a discrete, devastating military failure. This shattered the state's primary coercive tool and its myth of invincibility.\n    *   **Effect:** Dramatically weakened the state's military power, leading to its collapse.\n\n*   **The First Restoration and the Constitutional Charter (1814):** The return of the Bourbons was accompanied by the *Charte*, a royal constitution that, while granted from above, established a bicameral legislature, guaranteed individual liberties, and confirmed property rights. It created a new institutional arena for political contestation.\n    *   **Effect:** Weakened the state's potential for absolute despotism; strengthened elite society by granting it formal representative power.\n\n*   **The Hundred Days and the Battle of Waterloo (1815):** Napoleon's brief return and final defeat triggered a political crisis. His ability to rally support demonstrated deep divisions within society, but his ultimate failure led to a harsher peace and a more reactionary domestic settlement.\n    *   **Effect:** Its failure resulted in a purge of Bonapartists and a foreign occupation, which severely weakened oppositional elements in society while strengthening the restored state's resolve to use coercive power.\n\n*   **The \"White Terror\" (1815):** Following the Hundred Days, a wave of violent, often extra-legal, reprisals was carried out by ultra-royalists against perceived Bonapartists and revolutionaries. This was a specific period of political persecution.\n    *   **Effect:** Strengthened the restored state's (and its allies') coercive grip by violently suppressing dissent; weakened society by atomizing and terrorizing opposition.",
    "1819-1828": "Based on the framework in *The Narrow Corridor*, here are the major trends and events in France from 1819-1828 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Slow Industrialization and Urban Growth:** The gradual expansion of industry created a more powerful and politically conscious bourgeoisie and a new urban working class. This long-term economic and demographic shift diversified and strengthened civil society by creating new sources of wealth and new forms of social organization outside the control of the traditional landed aristocracy.\n*   **Growth of the Liberal Press and Associational Life:** Despite censorship, the number of newspapers, journals, and political pamphlets grew, spreading liberal and constitutional ideas. Political societies (like the *Charbonnerie* in the early 1820s and later the electoral society *Aide-toi, le ciel t'aidera*) formed to organize opposition. This trend strengthened civil society's ability to mobilize, debate, and hold the state accountable.\n*   **Consolidation of Centralized State Administration:** The Bourbon Restoration government maintained and utilized the highly centralized bureaucratic and administrative structure inherited from Napoleon (e.g., the system of prefects). This institutional trend strengthened the state's capacity to enforce laws, collect taxes, and project power uniformly across the entire country, independent of local societal power.\n\n### Events:\n\n*   **Assassination of the Duc de Berry (February 1820):** This event triggered a sharp political backlash. The Ultra-royalists used it to force a crackdown, leading directly to stricter press censorship laws and the Law of the Double Vote. This event materially strengthened the state's coercive power over expression and weakened society's broader representative power in parliament.\n*   **The Law of the Double Vote (June 1820):** This electoral law granted the wealthiest quarter of voters two votes. It was a specific legislative act designed to over-represent the landed aristocracy, the key allies of the reactionary monarchy. This event weakened civil society by making the legislature less representative of the nation and strengthening the state's ability to secure a compliant parliament.\n*   **French Military Intervention in Spain (1823):** The successful invasion to restore the absolute monarch Ferdinand VII was a major demonstration of the restored French state's military capability and ideological commitment to reaction. This event strengthened the state by bolstering its coercive power, international prestige (among conservative monarchies), and the confidence of the ruling elite.\n*   **Accession of Charles X and Passage of Reactionary Laws (1824-1825):** The death of the more moderate Louis XVIII brought the arch-conservative Charles X to the throne. His government passed the Anti-Sacrilege Act and the law indemnifying émigrés (\"le milliard des émigrés\"). These events strengthened the state's alignment with the Catholic Church and the old aristocracy, using state power to reward a narrow segment of society and enforce religious dogma, thereby weakening the secular and liberal elements of civil society.",
    "1829-1838": "Based on the framework in *The Narrow Corridor*, here are the major trends and events in France from 1829-1838 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Early Industrialization and Urbanization:** The slow but steady growth of industry, particularly in textiles and metallurgy, concentrated a new, volatile working class (the proletariat) in cities like Paris and Lyon.\n    *   **Effect:** **Strengthened society** by creating new, dense social networks capable of rapid mobilization (e.g., worker societies), but also **strengthened the state** by providing a growing tax base and necessitating new forms of state control (policing, public works).\n*   **The Rise of the Bourgeoisie as the Dominant Political Class:** The July Monarchy (post-1830) cemented the political power of the *haute bourgeoisie* (bankers, industrialists, wealthy merchants) over the old landed aristocracy. The franchise, though still very limited, was tied to property taxes, empowering this class.\n    *   **Effect:** **Strengthened a specific segment of society**, which in turn captured and used state power for its own ends. This created a state \"shackled\" by bourgeois interests, not by society as a whole.\n*   **Persistence of Republican and Radical Opposition:** Despite the 1830 revolution, republican, Bonapartist, and early socialist secret societies and clubs continued to operate, publish, and agitate, viewing the July Monarchy as a betrayal.\n    *   **Effect:** **Strengthened society's** capacity for dissent and opposition from below, forcing the state to continually expend resources on surveillance and repression to maintain its authority.\n\n### Events:\n\n*   **The July Revolution (26–29 July 1830):** In response to King Charles X’s absolutist July Ordinances (which dissolved parliament and abolished press freedom), a coalition of Parisian journalists, students, and workers revolted and overthrew the Bourbon monarchy.\n    *   **Effect:** A dramatic and powerful demonstration of **society's strength**, successfully dismantling the existing state apparatus and replacing it with a constitutional monarchy (the July Monarchy) intended to be more accountable.\n*   **The Canut Revolts in Lyon (1831 and 1834):** Major, organized uprisings by silk workers (Canuts) demanding fixed wages and better conditions were brutally suppressed by the French army.\n    *   **Effect:** Showcased society's growing organizational power in the industrial sphere but ultimately **strengthened the state** by reasserting its monopoly on violence and its willingness to defend the interests of capital over labor.\n*   **The Guizot Law on Primary Education (1833):** This landmark law required every commune in France to establish a public primary school for boys.\n    *   **Effect:** Massively **strengthened the state** by extending its administrative and ideological reach into every town and village, creating a mechanism for national standardization and civic indoctrination.\n*   **The September Laws (1835):** Following an assassination attempt on King Louis-Philippe, the government passed a series of repressive laws that severely censored the press, restricted the rights of assembly, and streamlined trials for political dissidents.\n    *   **Effect:** Decisively **strengthened the state** at the direct expense of **weakening society**, curtailing the very tools of free expression and association that had been crucial in the 1830 revolution.",
    "1839-1848": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in France from 1839-1848 that affected the balance of power between the state and civil society.\n\n**Trends:**\n\n*   **Industrialization and Urbanization:** The steady growth of factories, railways, and cities created a new, concentrated urban working class (proletariat) and a more assertive middle class. This long-term demographic and economic shift fostered new forms of social organization (worker's societies, political clubs) outside of traditional structures.\n    *   *Effect:* Strengthened civil society by creating new social groups with shared grievances and the capacity to organize.\n*   **Political Immobilism of the Guizot Government:** From 1840, François Guizot's government systematically resisted any expansion of the electoral franchise, famously telling the disenfranchised to *\"enrichissez-vous\"* (get rich) to qualify. This institutional rigidity alienated growing segments of the middle and working classes from the political process.\n    *   *Effect:* Weakened the state's popular legitimacy and encouraged civil society to organize outside of formal state channels.\n*   **Proliferation of Republican and Socialist Ideas:** The 1840s saw a flourishing of radical political thought from figures like Louis Blanc and Pierre-Joseph Proudhon. These ideas spread through pamphlets, newspapers, and clubs, providing an ideological framework for opposition to the Orléanist monarchy.\n    *   *Effect:* Strengthened civil society by arming it with powerful critiques of the state and coherent alternative visions for the future.\n\n**Events:**\n\n*   **The Railway Law of 1842:** This discrete legislative act established a national railway network through a partnership between the state (providing infrastructure and land) and private companies (providing tracks and trains). It was a massive expansion of the state's administrative and infrastructural capacity.\n    *   *Effect:* Strengthened the state by enhancing its ability to move troops, collect information, and integrate the national economy under central control.\n*   **The Economic Crisis of 1846-1847:** A severe agricultural crisis (poor harvests, potato blight) followed by a financial panic led to widespread unemployment, high food prices, and business failures. The government was widely seen as inept and indifferent to the popular suffering.\n    *   *Effect:* Materially weakened the state by eroding its perceived competence and popular support, while galvanizing a desperate and angry civil society.\n*   **The \"Banquet Campaign\" of 1847-1848:** Since the state banned political rallies, the opposition organized a series of large \"banquets\" across France to demand electoral reform. This was a specific, coordinated campaign of political mobilization.\n    *   *Effect:* Strengthened civil society by demonstrating its ability to organize on a national scale, unify diverse opposition factions, and directly challenge the authority of the state, ultimately triggering the February 1848 Revolution.",
    "1849-1858": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in France from 1849-1858 that affected the balance of power between the state and civil society. This period saw a decisive shift out of the \"narrow corridor\" as the state's power grew immensely at society's expense.\n\n### Trends:\n\n*   **State-led economic development and infrastructure expansion:** Throughout the 1850s, the state, under Louis-Napoléon (later Napoleon III), directed a massive program of industrialization, including the rapid construction of a national railway network and the Haussmannization of Paris (beginning 1853).\n    *   **Effect:** Massively **strengthened the state** by giving it powerful tools for economic control, patronage, and military/police mobilization (railways). It also weakened society's traditional forms of resistance (e.g., Haussmann's wide boulevards were designed to prevent barricades).\n*   **Systematic political repression and censorship:** Following the 1851 coup, the Second Empire established a long-term trend of suppressing dissent. The regime censored the press, banned political meetings, used a vast network of police informants, and exiled or imprisoned thousands of political opponents (especially republicans and socialists).\n    *   **Effect:** Severely **weakened civil society** by dismantling its ability to organize, communicate, and mount collective action against the state.\n*   **Intensified administrative centralization:** Napoleon III perfected the prefectoral system, wherein centrally appointed prefects in each department held immense power over local administration, police, and public life, ensuring that the will of Paris was implemented throughout the country.\n    *   **Effect:** **Strengthened the state** by eroding local autonomy and bypassing or co-opting local societal power structures.\n\n### Events:\n\n*   **The *Loi Falloux* (March 1850):** This law greatly increased the role of the Catholic Church in the French education system, giving clergy seats on education councils and making it easier for religious orders to open schools.\n    *   **Effect:** **Strengthened a powerful, conservative element of society (the Church)**, which in turn allied with and legitimized the increasingly authoritarian state, while simultaneously weakening secular, republican elements of society.\n*   **Restriction of universal male suffrage (May 1850):** The conservative Legislative Assembly passed a law requiring a three-year residency for voting, a measure specifically designed to disenfranchise an estimated three million itinerant or recently-migrated urban workers, who were perceived as politically radical.\n    *   **Effect:** **Weakened society's** ability to challenge the elite through the ballot box, while **strengthening the state** (at this point, the conservative Assembly's control) against popular pressure.\n*   **Louis-Napoléon Bonaparte's coup d'état (December 2, 1851):** Citing deadlock with the Legislative Assembly, President Louis-Napoléon dissolved parliament, arrested his opponents, and violently crushed popular resistance. This was followed by a plebiscite confirming his authority and the proclamation of the Second Empire a year later.\n    *   **Effect:** A decisive and massive **strengthening of the state's executive power** and a corresponding **crushing of society's representative institutions** and its capacity for physical resistance. This event effectively knocked France out of the \"narrow corridor\" and into a form of \"Despotic Leviathan.\"",
    "1859-1868": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in France from 1859-1868 that affected the balance of power between the state and civil society.\n\n### Trends:\n*   **Rapid Industrialization and Railway Expansion:** This long-term economic process, heavily promoted by the state, created a larger, more concentrated urban working class (proletariat) and a powerful industrial bourgeoisie. This trend **strengthened both the state** (through increased tax revenue and economic might) **and society** (by creating new social classes with distinct interests and the capacity for collective action).\n*   **Growth of Organized Labor:** Spurred by industrialization, workers began to form informal and then formal organizations. The French section of the First International was founded in 1865 and grew steadily. This trend **strengthened civil society** by creating a new, organized power base capable of challenging both employers and the state.\n*   **The Rise of a Coherent Liberal and Republican Opposition:** After a decade of suppression, a political opposition (ranging from liberals like Adolphe Thiers to republicans like Léon Gambetta) slowly regained its footing, winning more seats in the legislature in the 1863 elections. This trend **strengthened society's** ability to contest power through formal political channels and weakened the state’s monolithic authority.\n\n### Events:\n*   **The General Amnesty of 1859:** Following the war in Italy, Napoleon III granted a broad amnesty to thousands of political prisoners and exiles who had opposed his 1851 coup. This event **weakened the state's repressive power** and **strengthened civil society** by allowing experienced and often radical political opponents to return to France and re-enter public life.\n*   **The Cobden-Chevalier Treaty (1860):** This free-trade treaty with Great Britain was enacted by Napoleon III via executive power, bypassing the legislature. The event initially demonstrated and **strengthened the state's** \"despotic\" executive authority. However, by angering protectionist industrialists, it fractured the Emperor's base of support, forcing him to make later concessions to liberals and workers, thus indirectly leading to a strengthening of society.\n*   **The \"Ollivier Law\" Granting the Right to Strike (1864):** The government passed a law that legalized workers' coalitions and the right to strike (though with limitations). This was a landmark event that formally **strengthened civil society** by granting the labor movement its most powerful tool for leverage, while **weakening the state's** role as the automatic enforcer for factory owners.\n*   **Liberalization of Press and Assembly Laws (1868):** The government passed laws that abolished most forms of press censorship and ended the requirement for prior government authorization for public meetings. These events dramatically **strengthened civil society** by unshackling the public sphere, allowing for the free expression of opposition and facilitating political organization. They correspondingly **weakened the state's** control over information and public discourse.",
    "1869-1878": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major trends and events in France from 1869-1878 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Rise of Organized Republicanism:** The slow consolidation of republican ideals and networks across France, especially after 1870. This was an ideological and organizational trend within society that challenged traditional monarchist and Bonapartist conceptions of the state.\n    *   **Effect:** **Strengthened society** by providing a powerful, unifying political program and a dense network of associations (committees, newspapers, Masonic lodges) capable of mobilizing voters and checking state power.\n*   **Establishment of Parliamentary Supremacy:** A gradual institutional shift, codified in the Constitutional Laws of 1875 and cemented by the 1877 crisis, that made the legislature the dominant political force over the President.\n    *   **Effect:** **Strengthened society's** ability to control the state through its elected representatives, while also **strengthening the state's** legitimacy by grounding it in popular sovereignty. This is a key move into the \"narrow corridor.\"\n*   **The Monarchist-Republican Stalemate (1871-1876):** Following the 1871 elections, the National Assembly had a monarchist majority that was paralyzed by internal divisions (between Legitimists and Orléanists), preventing a restoration of the monarchy.\n    *   **Effect:** This elite division inadvertently **weakened the state's** potential to become a despotic monarchy and created the political space for republican societal forces to grow and eventually capture state institutions.\n\n### Events:\n\n*   **The Franco-Prussian War and Collapse of the Second Empire (1870):** The swift and total military defeat at Sedan led to the immediate disintegration of Napoleon III's imperial state.\n    *   **Effect:** Massively **weakened the state**, creating a power vacuum (an \"Absent Leviathan\" moment) that society, particularly in Paris, rushed to fill with the proclamation of the Third Republic.\n*   **The Paris Commune (March-May 1871):** A radical, revolutionary government established by Parisian society in opposition to the national government at Versailles.\n    *   **Effect:** A dramatic, temporary **strengthening of a segment of society** to the point of creating a rival state. It represented a fundamental challenge to the authority and legitimacy of the nascent national state.\n*   **The Suppression of the Commune (\"The Bloody Week,\" May 1871):** The national army's brutal reconquest of Paris, resulting in tens of thousands of deaths and arrests.\n    *   **Effect:** Decisively **strengthened the (new republican) state** by demonstrating its monopoly on violence and crushing its most radical societal opposition. It simultaneously **weakened** the power of revolutionary civil society for a generation.\n*   **The *Seize Mai* (May 16th) Crisis (1877):** President MacMahon, a monarchist, dismissed the moderately republican Prime Minister and dissolved the Chamber of Deputies, triggering a constitutional crisis and new elections.\n    *   **Effect:** The subsequent Republican election victory forced the President to submit to the will of Parliament. This event decisively **strengthened society's power** (via the legislature) and **weakened the autonomous executive power of the state**, confirming that the government answered to the elected chamber, not the president.",
    "1879-1888": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in France from 1879-1888 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Systematic Laïcisation and the expansion of secular education (Jules Ferry Laws, 1881-82):** A sustained, multi-year Republican project to create free, mandatory, and secular public schools. This trend simultaneously **strengthened the state** by expanding its bureaucratic reach into every village, breaking the rival power of the Catholic Church, and creating a centralized mechanism for instilling national identity. It also **strengthened society** in the long term by increasing literacy and providing citizens with the critical tools needed to organize and hold the state accountable.\n*   **Aggressive colonial expansion (e.g., Tunisia in 1881, consolidation in Indochina):** This ongoing policy required and justified a larger military and a more complex state bureaucracy (colonial office, foreign service). This trend unambiguously **strengthened the state** by expanding its administrative capacity, military power, and control over economic resources, often without a corresponding increase in societal oversight.\n*   **The \"Long Depression\" and agricultural crisis (Phylloxera):** This prolonged economic malaise, which affected French industry and devastated its vineyards, created public demand for state intervention. This trend **strengthened the state** by legitimizing protectionist trade policies and large-scale public works projects (like the Freycinet Plan), expanding the state's role in managing the national economy.\n\n### Events:\n\n*   **Passage of the Law on the Freedom of the Press (July 29, 1881):** This discrete legislative act removed most government censorship and prior authorization for publications. The event dramatically **strengthened society** by giving civil society—journalists, political parties, and citizens—a powerful tool to scrutinize government actions, mobilize public opinion, and challenge state authority, thereby limiting the state's ability to act with impunity.\n*   **Passage of the Waldeck-Rousseau Law (March 21, 1884):** This law formally legalized trade unions (syndicats). This single event significantly **strengthened society** by empowering the formation of a key civil society institution. It gave workers a legal mechanism to organize, bargain collectively, and act as a powerful check on both the state and industrial capital.\n*   **The rise of the Boulanger Affair (1886-1888):** The surge in popularity of General Georges Boulanger, who threatened a coup against the parliamentary regime, was a critical political crisis. This event exposed the potential **weakness of the state's** institutional legitimacy. Simultaneously, it **strengthened society** by mobilizing it: both *for* the populist, nationalist challenge to the Republic and, crucially, *against* it, as republican elements of society organized to defend the regime from the \"man on horseback.\"",
    "1889-1898": "Excellent. Here are the major trends and events in France from 1889-1898 affecting the balance of power between the state and society, analyzed through the Acemoğlu and Robinson framework.\n\n### Trends:\n\n*   **The Growth of an Organized Labor Movement:** Following the legalization of trade unions in 1884, this period saw the slow but steady consolidation of labor power. The creation of local labor exchanges (*Bourses du Travail*) and, most significantly, the founding of the national Confédération Générale du Travail (CGT) in 1895, created a durable, nationwide structure for workers to challenge both employers and the state. **Effect:** Strengthened society by creating a powerful new institutional check on both capital and state authority.\n*   **The Rise of a Mass-Circulation, Politicized Press:** Driven by higher literacy rates and new printing technology, newspapers like *Le Petit Journal* reached millions of readers daily. This press was highly partisan and capable of shaping public opinion on a national scale, acting as a potent tool for societal actors to scrutinize and attack the government, as seen in the Panama Scandal and the Dreyfus Affair. **Effect:** Strengthened society by providing it with a powerful tool for mobilization and for holding the state accountable (or, alternatively, for destabilizing it).\n*   **Continued State-led Secularization (*laïcité*):** Building on the Ferry Laws of the 1880s, the republican state continued its project of reducing the institutional power of the Catholic Church, particularly in education and public life. This was a deliberate effort to establish the state's singular authority over a key rival institution that commanded deep loyalty within society. **Effect:** Strengthened the state by weakening the power and public role of a major competing societal institution.\n\n### Events:\n\n*   **The Collapse of the Boulanger Affair (1889):** The flight and subsequent suicide of General Georges Boulanger marked the definitive failure of his populist, authoritarian political movement, which had threatened to overthrow the parliamentary republic. The Republic's survival demonstrated its resilience and consolidated its authority against anti-democratic forces. **Effect:** Strengthened the state by defeating a major challenge to its institutional structure and legitimacy.\n*   **The Panama Canal Scandal (1892-1893):** The revelation that numerous politicians and journalists had accepted bribes from the Panama Canal Company to conceal its financial troubles caused a massive political crisis. It shattered public trust in the political elite and the integrity of the republican government. **Effect:** Weakened the state (specifically, its legitimacy and moral authority); strengthened societal actors (like the opposition press) who used the scandal to challenge the ruling establishment.\n*   **The Escalation of the Dreyfus Affair (1898):** While Captain Dreyfus was convicted in 1894, the affair exploded into a national crisis in 1898 with Émile Zola's open letter, \"J'accuse…!\". This event pitted the state—specifically the army, the courts, and the government, which defended the conviction on the grounds of national security and honor—against a powerful segment of civil society (intellectuals, politicians, and early human rights groups) demanding truth and individual justice. **Effect:** Simultaneously demonstrated the state's immense coercive power and dramatically strengthened civil society by forcing a public confrontation over the fundamental principles of justice versus \"reason of state.\"",
    "1899-1908": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in France from 1899-1908 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The political consolidation of secular republicanism.** Following the Dreyfus Affair, the \"Bloc des gauches\" (Left Block) coalition dominated politics. This slow-moving trend resolved a long-standing division over the legitimacy of the Republic itself, purging the army and judiciary of its most ardent anti-republican elements. This **strengthened the state** by unifying its institutions around a coherent ideology and marginalizing powerful societal opponents (monarchists, traditionalist Catholics).\n*   **The growth of revolutionary syndicalism.** The Confédération Générale du Travail (CGT) grew in influence, embracing a strategy of direct action (strikes, sabotage) independent of political parties, as codified in the 1906 Charter of Amiens. This trend **strengthened civil society** by creating a powerful, mobilized, and class-conscious actor capable of challenging both the state and capitalist owners on a national scale.\n*   **Sustained industrialization and urbanization.** The continued shift of the population to cities and the growth of large-scale industry created new social conditions. This dual trend **strengthened civil society** by concentrating a large, organizable proletariat, but also **strengthened the state** by increasing the tax base and creating the need for a more complex administrative apparatus to manage public health, infrastructure, and policing in dense urban areas.\n\n### Events:\n\n*   **The resolution of the Dreyfus Affair (1899-1906).** The 1899 retrial and presidential pardon, and especially the final 1906 legal exoneration of Alfred Dreyfus, marked a pivotal victory for a broad coalition within civil society (intellectuals, socialists, republicans) over entrenched institutions of the state (the Army high command, the traditionalist judiciary). This event dramatically **strengthened civil society** by proving it could hold the state accountable and force reform, while ultimately **strengthening the (reformed) state** by enhancing the legitimacy of its republican, civilian-controlled form.\n*   **The 1901 Law on Associations.** This landmark legislation gave secular organizations (including political parties and unions) a firm legal status while simultaneously being used by the state to suppress thousands of Catholic schools and religious orders. The law **strengthened the state** by giving it a powerful tool to regulate and control societal groups, and it fundamentally reshaped the landscape of civil society by **weakening its clerical wing** while **strengthening its secular wing**.\n*   **The 1905 Law on the Separation of the Churches and the State.** This act unilaterally ended the 1801 Concordat with the Vatican, ceased state payment of clerical salaries, and transferred all church property to the state. This was a decisive assertion of state power that **massively strengthened the state** by establishing its supremacy and neutrality in the religious sphere. It simultaneously **weakened a powerful component of society** by stripping the Catholic Church of its privileged, state-supported status.\n*   **Georges Clemenceau's suppression of strikes (1906-1908).** As Minister of the Interior and then Prime Minister, Clemenceau (\"France's top cop\") used the army and police to violently break major strikes, most notably among miners in the Pas-de-Calais (1906) and construction workers near Paris (1908). These events **strengthened the state’s coercive power**, demonstrating its capacity and willingness to use force to crush challenges from organized labor, a powerful segment of civil society.",
    "1909-1918": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major trends and events in France from 1909-1918 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Growth of Organized Labor and Syndicalism (ongoing, peaking 1909-1914):** The growing power of trade unions, particularly the CGT (Confédération Générale du Travail), led to frequent and large-scale strikes. This slow-moving trend of societal self-organization created a powerful counterweight to both industrial capital and the government.\n    *   **Effect:** **Strengthened society** by creating organized, non-state power centers capable of disrupting the economy and demanding concessions. This forced the state to develop greater capacity for both repression and negotiation.\n*   **Establishment of a Permanent National Income Tax (passed July 1914, implemented during the war):** After decades of debate, France enacted a progressive income tax on the eve of the war. Its implementation to fund the war effort represented a fundamental shift in the state's ability to extract resources directly from society.\n    *   **Effect:** **Massively strengthened the state's** fiscal capacity, creating the bureaucratic and information-gathering tools necessary to monitor and tax the wealth of its citizens.\n*   **Sustained Mass Conscription and Demographic Loss (1914-1918):** The war institutionalized the state's total claim over the lives of its male citizens for a prolonged period. The resulting death of 1.4 million Frenchmen was a slow-bleeding demographic catastrophe.\n    *   **Effect:** **Radically strengthened the state's** coercive power while simultaneously **weakening society** through immense and irreparable human loss.\n\n### Events:\n\n*   **Declaration of the *Union Sacrée* (Sacred Union) (August 4, 1914):** In response to the German invasion, socialist and syndicalist leaders agreed to a political truce, abandoning their anti-war stance and planned general strike. Political parties suspended their normal opposition to the government.\n    *   **Effect:** **Weakened society's** institutional checks on the state by voluntarily silencing dissent, allowing the state to assume vast emergency powers with broad consensus.\n*   **Imposition of a State-Directed War Economy (*dirigisme*) (1914-1916):** As the war dragged on, the French state took unprecedented control over the economy. This included nationalizing key industries like the railways, setting prices, rationing goods, and allocating labor, effectively overriding the decisions of private firms and individuals.\n    *   **Effect:** **Dramatically strengthened the state's** administrative and economic power, subordinating large parts of civil society (private enterprise, labor markets) to its direct command.\n*   **The French Army Mutinies (Spring 1917):** Following the disastrous Nivelle Offensive, tens of thousands of French soldiers refused orders to return to the front. This was not a revolutionary uprising but a mass refusal to continue suicidal attacks—a powerful expression of society (in the form of the army's rank-and-file) pushing back against the state's demands.\n    *   **Effect:** A forceful reassertion of **society's power** that successfully compelled the state to change its military strategy, improve soldiers' living conditions, and tacitly acknowledge the limits of its coercive authority.",
    "1919-1928": "Based on Acemoğlu and Robinson's framework, here are major trends and events in France from 1919-1928 that affected the balance of power between the state and civil society.\n\n### Trends\n\n*   **Chronic Fiscal Instability and War Debt:** The massive debt from WWI and the costs of reconstruction created a persistent fiscal crisis for the French Third Republic. This ongoing struggle to balance budgets and manage the currency **weakened the state’s capacity**, making it vulnerable to financial markets and political infighting, and limiting its ability to expand services without triggering inflation.\n*   **The Rise of Veterans' Associations (*Anciens Combattants*):** The mobilization of millions of veterans into powerful, cross-party associations created a formidable new force in civil society. These groups lobbied for pensions and national recognition, representing a significant grassroots organization that **strengthened society's** ability to make demands upon and check the state.\n*   **Persistent Industrial Conflict and Labor Organization:** The post-war period saw continued growth in union membership and waves of major strikes. This conflict **strengthened both state and society** in a \"Red Queen\" dynamic: it fortified civil society through organized labor (the CGT), while also prompting the state to develop greater capacity for mediation, regulation (e.g., the eight-hour day law of 1919), and sometimes, repression.\n*   **Demographic Stagnation and State Response:** France's low birthrate, exacerbated by war losses, was a slow-moving crisis. The state responded with pro-natalist policies and by encouraging immigration to fill labor shortages. This trend **strengthened the state** by expanding its role in managing the population and national workforce, a key aspect of a modern Leviathan's power.\n\n### Events\n\n*   **Creation of the French Communist Party (PCF) (1920):** At the Congress of Tours, the socialist party split, leading to the formation of a Moscow-aligned Communist Party. This event **strengthened a segment of society** by creating a disciplined, revolutionary organization, but it also **strengthened the state** by prompting an increase in domestic surveillance and anti-subversive police powers to counter the perceived threat.\n*   **The Occupation of the Ruhr (1923-1925):** Prime Minister Raymond Poincaré ordered the French army to occupy Germany's industrial heartland to enforce reparations payments. This was a massive, unilateral assertion of military and economic will, dramatically demonstrating and **strengthening the state's** coercive power on the international stage.\n*   **The Franc Crisis and Poincaré’s Stabilization (1924-1926):** The collapse in the value of the franc under the left-wing *Cartel des Gauches* government demonstrated a critical failure of state capacity. The crisis was resolved only when a \"National Union\" government under Poincaré was granted emergency powers to raise taxes and slash spending, culminating in the de facto stabilization of the franc. This event first revealed the state's weakness, but its resolution ultimately **re-strengthened the state** by restoring its fiscal credibility and demonstrating its ability to impose economic order.",
    "1929-1938": "Based on the framework in *The Narrow Corridor*, here are major historical trends and events in France from 1929-1938 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The prolonged impact of the Great Depression:** Hitting France later but lasting longer than elsewhere, the economic crisis caused high unemployment and business failures. This slow-moving trend severely weakened the perceived legitimacy and capacity of the state, which seemed unable to solve the crisis, while simultaneously energizing and radicalizing civil society actors (both left and right) who demanded fundamental change.\n    *   *Effect:* Weakened the state (legitimacy); Strengthened organized elements of society (unions, political leagues).\n*   **Rise of powerful, anti-system political leagues:** Throughout the early 1930s, far-right leagues like the *Croix-de-Feu* and *Action Française* grew significantly. These were mass-membership civil society organizations operating outside of traditional parliamentary politics, directly challenging the authority of the democratic state through street mobilization and anti-republican rhetoric.\n    *   *Effect:* Strengthened an anti-democratic segment of society; Weakened the state's monopoly on political mobilization and legitimacy.\n*   **Chronic governmental instability:** The period was marked by a rapid succession of short-lived coalition governments (\"parliamentary musical chairs\"). This institutional trend demonstrated a weak and fractured state, incapable of decisive action, which created a power vacuum that emboldened societal actors to challenge it directly.\n    *   *Effect:* Weakened the state.\n\n### Events:\n\n*   **The 6 February 1934 crisis:** Following the Stavisky Affair, a massive anti-government riot led by far-right leagues erupted in Paris, attempting to storm the Chamber of Deputies. This discrete event was a direct physical assault on the state by organized civil society, bringing the Republic to the brink of collapse and forcing the government's resignation.\n    *   *Effect:* Demonstrated the power of organized society to overwhelm the state; revealed the state's fragility.\n*   **The election of the Popular Front (May 1936):** In response to the fascist threat exemplified by the 1934 crisis, a broad coalition of left-wing parties and unions mobilized. Their decisive electoral victory was a pivotal event where a powerful segment of civil society successfully used democratic means to capture state power and enact its agenda.\n    *   *Effect:* Strengthened society (demonstrated its power of collective political action); Strengthened the state by giving it a powerful new mandate for action.\n*   **The Matignon Accords (June 1936):** Triggered by a massive, spontaneous wave of factory occupations and general strikes following the Popular Front's victory (a powerful assertion by society), Prime Minister Léon Blum's new government brokered a landmark agreement between employers and unions. This pact dramatically expanded the state's role in labor relations and the economy.\n    *   *Effect:* Strengthened both. Society (unions) won the right to collective bargaining and major wage increases. The state grew significantly stronger and more capable by assuming new powers to regulate working hours (40-hour week), mandate paid vacations, and act as the central arbiter in industrial disputes.",
    "1939-1948": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in France from 1939-1948 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The rise of the Resistance (1940-1944):** The growth of organized resistance movements against the Vichy regime and German occupation represented a massive mobilization of civil society. It created parallel political and military structures, demonstrating society's capacity to organize and challenge the state's authority. **Effect:** Massively strengthened civil society while weakening the collaborationist state.\n*   **Post-Liberation state-building and re-centralization (1944-1946):** Charles de Gaulle's provisional government systematically disarmed Resistance militias and subordinated them to the new French army. This re-established the state's monopoly on legitimate violence, a core tenet of a powerful state. **Effect:** Strengthened the new state by weakening the autonomous power of mobilized societal groups.\n*   **Economic *dirigisme* and nationalizations (1944-1947):** The post-war government nationalized key sectors of the economy (energy, banking, transport, major industries like Renault) and implemented centralized economic planning. This gave the state unprecedented control over the nation's economic life. **Effect:** Dramatically strengthened the state's power.\n*   **Creation of the social security system (1945-1946):** The establishment of a comprehensive welfare state (*Sécurité Sociale*) created a new, direct, and binding relationship between citizens and the state, institutionalizing social rights. **Effect:** Strengthened both. The state gained vast administrative reach and legitimacy, while society gained institutionalized power and security.\n\n### Events:\n\n*   **The Fall of France and the Armistice (June 1940):** This discrete event destroyed the Third Republic, shattering the existing French state and its legitimacy. It created a power vacuum and atomized society under the shock of defeat. **Effect:** Decisively weakened the state, leading to its collapse and replacement by the authoritarian Vichy regime.\n*   **Creation of the National Council of the Resistance (CNR) (May 1943):** The unification of all major Resistance movements, trade unions, and political parties into a single clandestine body created a coherent political alternative to Vichy. **Effect:** Greatly strengthened civil society by giving it a unified voice and a concrete program for a post-war state.\n*   **Ordinance granting women the right to vote (April 1944):** Issued by the provisional government in Algiers, this act doubled the electorate ahead of the first post-war elections. **Effect:** Strengthened society by making its political expression more inclusive and representative.\n*   **Expulsion of Communist ministers from government (May 1947):** In a key Cold War moment, Prime Minister Paul Ramadier forced the powerful French Communist Party (PCF) out of the governing coalition. **Effect:** Strengthened the state's executive authority by marginalizing the most organized and potent force in civil society, which was challenging its political and economic orientation.",
    "1949-1958": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in France from 1949-1958 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Chronic Governmental Instability of the Fourth Republic:** The period was defined by a weak executive and a fragmented parliament, leading to 16 different governments in 10 years. This constant turnover was a structural feature, not a series of discrete events.\n    *   **Effect:** Fundamentally **weakened the state**, preventing it from implementing long-term policies, commanding authority, or effectively managing crises. It empowered factions within society (like political parties and powerful unions) to paralyze the government.\n*   **Post-War Economic Modernization (Les Trente Glorieuses):** France experienced rapid, state-directed economic growth, technological advancement (e.g., nuclear energy), and the expansion of the welfare state.\n    *   **Effect:** **Strengthened both the state and society** in a classic \"Red Queen\" dynamic. The state gained immense resources, legitimacy, and technocratic capacity. Simultaneously, a growing and increasingly prosperous society developed powerful unions (like the CGT) and a larger middle class with the resources to make demands on the state.\n*   **The Grinding Wars of Decolonization:** The First Indochina War (ending in 1954) and the Algerian War (beginning in 1954) were not single events but long, resource-draining conflicts that dominated the decade.\n    *   **Effect:** **Weakened the state's central civilian authority** by overstretching its finances and military. It also **fractured society** while empowering a specific segment of it—the military—which began to operate as a powerful, independent actor outside the control of the Parisian government.\n\n### Events:\n\n*   **Outbreak of the Algerian War (November 1, 1954):** The coordinated FLN attacks (the *Toussaint Rouge*) triggered a massive French military and political response that would define the rest of the decade.\n    *   **Effect:** Paradoxically, it led to the expansion of the state's coercive apparatus (conscription, police powers) while revealing its ultimate **weakness** in its inability to impose a political solution. It massively mobilized and radicalized segments of society (settlers, the army, anti-war intellectuals), creating powerful societal forces the state could not control.\n*   **Suez Crisis (October-November 1956):** France, with the UK and Israel, invaded Egypt but was forced into a humiliating withdrawal by US pressure.\n    *   **Effect:** **Weakened the state** by exposing the limits of its power on the international stage and undermining the prestige of the government, further emboldening domestic critics, particularly within the military, who saw it as another betrayal by weak civilian politicians.\n*   **The May 1958 Crisis:** A coup in Algiers by French army generals, who seized power and demanded the return of Charles de Gaulle to lead France, threatening to invade Paris if their demands were not met.\n    *   **Effect:** The ultimate demonstration of the **state's weakness**. The civilian government lost its monopoly on violence as it could not command its own army. A powerful, mobilized segment of society (the army and its political allies) effectively toppled the state structure, leading to the collapse of the Fourth Republic and the creation of a much stronger state in the Fifth.",
    "1959-1968": "Based on the framework of Acemoğlu and Robinson, here are the major trends and events in France from 1959-1968 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Institutional Consolidation of the Fifth Republic:** The ongoing implementation and normalization of the 1958 constitution created a powerful, stable executive with authority over parliament, a sharp break from the instability of the Fourth Republic. This Gaullist model centralized decision-making and reduced the influence of political parties.\n    *   **Effect:** Massively strengthened the state.\n*   **Rapid Economic Growth and Modernization (*Les Trente Glorieuses*):** Sustained, state-guided economic growth (*dirigisme*) created a mass consumer society, expanded higher education, and fueled rapid urbanization. This strengthened the state's legitimacy through economic performance but also empowered new social groups (technocrats, students, skilled workers) with rising expectations and new grievances.\n    *   **Effect:** Strengthened both the state (through economic management and resources) and society (by creating new social forces).\n*   **The \"Baby Boom\" Demographic Wave:** The post-war baby boom generation came of age, entering overcrowded universities in unprecedented numbers. This cohort was less deferential to traditional authority and more receptive to new intellectual currents (e.g., anti-authoritarianism, critiques of consumerism), providing the mass base for social contestation.\n    *   **Effect:** Strengthened society (by providing a demographic basis for mass mobilization).\n\n### Events:\n\n*   **The End of the Algerian War (1962):** President Charles de Gaulle’s resolution of this deeply divisive colonial war, which included defeating a violent terrorist campaign by the OAS and a failed military putsch (1961), massively consolidated the authority and crisis-management capacity of the new French state.\n    *   **Effect:** Strengthened the state.\n*   **Introduction of Direct Presidential Elections (1962):** A constitutional referendum established the direct election of the president by universal suffrage. This bypassed traditional political intermediaries and created a direct, powerful link between the leader and the people, further enhancing the power of the executive.\n    *   **Effect:** Strengthened the state (specifically the executive).\n*   **The May 1968 Protests:** A massive, spontaneous wave of student protests and wildcat general strikes involving over 10 million workers paralyzed the country. It directly challenged the authority of the Gaullist state, traditional institutions (universities, unions), and cultural norms, forcing the government to dissolve the National Assembly and call new elections.\n    *   **Effect:** Strengthened society (by demonstrating its immense power to mobilize and disrupt the state from below).",
    "1969-1978": "Based on Daron Acemoğlu and James A. Robinson's framework, here are major historical trends and events in France from 1969-1978 that affected the balance of power between the state and civil society.\n\n### Trends\n\n*   **The End of the *Trente Glorieuses***: The post-war economic boom definitively ended with the 1973 oil crisis, leading to sustained inflation and rising unemployment (\"stagflation\"). This slow-moving trend eroded the state's reputation for competent economic management and fueled social discontent and labor unrest.\n    *   **Effect**: Weakened the perceived omnipotence of the state; strengthened society's oppositional elements (unions, political opposition) by giving them a powerful grievance.\n*   **The Rise of \"New Social Movements\"**: In the wake of May 1968, the 1970s saw the maturation of new, non-traditional forms of social mobilization. Feminist movements (MLF), environmentalist groups, and regionalist/autonomist movements (in Brittany and Corsica) became more organized and influential.\n    *   **Effect**: Strengthened and diversified civil society, creating new power centers and new demands that the centralized state had to confront.\n*   **Continued State Technocracy and *Dirigisme***: The Gaullist Fifth Republic's powerful, centralized, and technocratic state apparatus remained firmly in place. Major industrial and infrastructure projects (e.g., the expansion of nuclear power, the TGV high-speed train project) were planned and executed top-down by the state elite.\n    *   **Effect**: Maintained and arguably strengthened the institutional power and capacity of the state.\n\n### Events\n\n*   **De Gaulle's Resignation (1969)**: Charles de Gaulle staked his presidency on a referendum on regionalization and Senate reform and resigned immediately after losing. This event, a direct consequence of the May '68 crisis, demonstrated that the powerful executive of the Fifth Republic was ultimately accountable to the electorate.\n    *   **Effect**: Strengthened society by affirming its ultimate power to check the state via the ballot box.\n*   **Constitutional Council Decision on Freedom of Association (1971)**: The government tried to block the formation of a far-left group by requiring prior authorization. The Constitutional Council struck down the law, elevating the \"fundamental principles recognized by the laws of the Republic\" to constitutional status. This landmark decision established the Council as a powerful guardian of civil liberties.\n    *   **Effect**: Strengthened society by protecting a core right against executive overreach; strengthened the state's own internal checks and balances, pushing it further into the \"Narrow Corridor\" by shackling the executive.\n*   **The Lip Factory Occupation (1973)**: Workers at the Lip watch factory, facing layoffs, occupied the plant and began a famous experiment in worker self-management (*autogestion*). The event became a national symbol of post-'68 labor radicalism and social solidarity.\n    *   **Effect**: Strengthened society by demonstrating a potent, highly visible form of social power and organization independent of traditional union leadership.\n*   **Valéry Giscard d'Estaing's Social Reforms (1974-75)**: Responding to pressure from a changed society, Giscard's government passed a series of liberalizing laws. Key among them were lowering the voting age to 18, legalizing abortion (the *Loi Veil*), and making divorce easier.\n    *   **Effect**: A classic \"Red Queen\" dynamic. It demonstrated society's strength in forcing the state to act, while also strengthening the state's legitimacy and capacity by showing its ability to adapt and manage social change.",
    "1979-1988": "Based on the framework in *The Narrow Corridor*, here are major historical trends and events in France from 1979-1988 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Deindustrialization and Enduring Unemployment:** This long-term economic shift eroded the traditional power base of major trade unions (like the CGT), which were a pillar of post-war civil society. **Effect:** Weakened a key segment of organized society, while increasing demands on the state for welfare and economic management.\n*   **Deepening European Integration:** The commitment to the European Monetary System and the lead-up to the Single European Act (1986) increasingly constrained the French state's autonomy in economic and regulatory policy. **Effect:** Weakened the state's unilateral power by binding it to supranational rules (\"shackling\" it from above).\n*   **Rise of New Social Movements:** The decline of class-based politics was accompanied by the rise of new civil society actors, most notably anti-racism movements like SOS Racisme (founded 1984). **Effect:** Diversified and reshaped the power of society, creating new forms of mobilization to challenge and influence the state.\n\n### Events:\n\n*   **The Election of François Mitterrand (May 1981):** The victory of the Socialist Party, backed by a powerful coalition of voters and unions, was a demonstration of society's ability to enact fundamental political change. The subsequent nationalization of major banks and industrial firms dramatically expanded the state's direct economic control. **Effect:** Initially strengthened society (by achieving its goal), which then immediately voted to strengthen the state.\n*   **The Defferre Acts on Decentralization (Beginning 1982):** This landmark legislation transferred significant administrative and fiscal powers from centrally-appointed prefects to locally elected officials (mayors, regional presidents). **Effect:** Weakened the central state's direct power while strengthening local government and society's ability to influence policy at a regional level.\n*   **Mass Demonstrations Against the Savary Bill (1984):** A government plan to increase state control over private (mostly Catholic) schools triggered enormous protests, forcing President Mitterrand to withdraw the bill. **Effect:** A clear and powerful victory for mobilized civil society, demonstrating its capacity to check and reverse the actions of a powerful state. Strengthened society.\n*   **The First \"Cohabitation\" (1986-1988):** After legislative elections produced a right-wing parliamentary majority, Socialist President Mitterrand was forced to appoint a conservative Prime Minister, Jacques Chirac. **Effect:** Weakened the state by creating a divided executive with internal checks and balances, forcing compromise and limiting the power of either faction to act unilaterally.",
    "1989-1998": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in France from 1989-1998 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Deepening European Integration (The Maastricht Treaty):** The slow, steady process of implementing the Maastricht Treaty (ratified 1992) and preparing for the Euro involved ceding national sovereignty. This institutional trend constrained the French state's autonomy, particularly in monetary and fiscal policy, subjecting it to external rules.\n    *   **Effect:** Weakened the power and autonomy of the national state.\n*   **Persistent High Unemployment and \"La Fracture Sociale\" (The Social Fracture):** A decade-long economic trend of high unemployment eroded public trust in the state's ability to manage the economy and provide prosperity. This fueled social discontent and provided fertile ground for protest movements.\n    *   **Effect:** Weakened the state's legitimacy and strengthened societal capacity for mobilization against economic policies.\n*   **Privatization of State-Owned Enterprises:** Throughout the 1990s, governments of both the left and right (e.g., Paribas, Renault, France Télécom) sold off state-owned assets. This trend reduced the state's direct control over the national economy.\n    *   **Effect:** Weakened the state's economic power by shrinking its direct holdings and scope of action.\n*   **Rise of the Front National:** The steady electoral gains of Jean-Marie Le Pen's far-right party represented a significant mobilization of a segment of society deeply opposed to the political establishment, immigration, and European integration.\n    *   **Effect:** Strengthened a particular segment of society, challenging the state's policies and fragmenting the broader societal consensus.\n\n### Events:\n\n*   **The Mass Strikes of Winter 1995:** In response to Prime Minister Alain Juppé's plan to reform pensions and social security, a massive, paralyzing strike erupted, led by public sector unions. After weeks of protest, the government was forced to withdraw its plan.\n    *   **Effect:** Massively strengthened civil society, demonstrating its power to mobilize and veto major state reforms. This was a clear victory for society against the state.\n*   **The \"Sans-Papiers\" Movement and St-Bernard Church Occupation (1996):** Hundreds of undocumented immigrants (\"sans-papiers\") occupied a Paris church to protest their status and demand regularization. The movement garnered significant public support and media attention, forcing a state response.\n    *   **Effect:** Strengthened civil society by showing that even marginalized, non-citizen groups could organize effectively, challenge state authority on immigration, and influence public debate.\n*   **The Snap Parliamentary Election and Ensuing \"Cohabitation\" (1997):** President Jacques Chirac called an early election and unexpectedly lost, forcing him to appoint Socialist leader Lionel Jospin as Prime Minister. This period of \"cohabitation\" divided the executive branch of the state.\n    *   **Effect:** Weakened the unified power of the state's executive, creating internal checks and making decisive action more difficult.\n*   **Passage of the First \"Aubry Law\" on the 35-Hour Work Week (1998):** The Jospin government passed legislation to reduce the statutory work week from 39 to 35 hours. This was a major state intervention into the labor market, undertaken in response to long-standing demands from unions and the political left.\n    *   **Effect:** Simultaneously strengthened the state (by demonstrating its capacity to enact far-reaching social and economic regulation) and society (as the law was a direct result of successful mobilization and political pressure from unions and social movements).",
    "1999-2008": "Based on Acemoğlu and Robinson's framework, here are major trends and events in France from 1999-2008 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **European Integration and Sovereignty Transfer:** The full implementation of the Euro (2002) and adherence to EU directives (e.g., on market liberalization) represented a slow transfer of national state power. While the French state gained regulatory capacity through EU membership, it ceded unilateral control over monetary policy and other key economic levers. **(Weakened the national state's autonomy).**\n*   **Persistent Youth Unemployment and Deindustrialization:** The ongoing economic struggle, particularly in the post-industrial *banlieues*, weakened traditional pillars of civil society like trade unions. This erosion of organized labor's power created a vacuum, fueling social fragmentation and disaffection that the state struggled to manage. **(Weakened organized civil society; created conditions for later state-society conflict).**\n*   **Rise of Digital Communication:** The increasing adoption of the internet and mobile phones began to change how civil society organized. This trend lowered the cost of coordination for activists, creating new avenues for protest and information-sharing outside of state-controlled or traditional media channels. **(Strengthened society's ability to mobilize).**\n\n### Events:\n\n*   **2002 Presidential Election Shock:** The success of far-right candidate Jean-Marie Le Pen in reaching the second round triggered a massive, spontaneous mobilization of civil society. Huge \"republican front\" demonstrations across France showcased society's power to coalesce and enforce a political norm against extremism, directly influencing the final vote. **(Strengthened society's reactive power).**\n*   **2003 Pension Reform (Loi Fillon):** Despite some of the largest street protests and strikes in years, the government of Jean-Pierre Raffarin successfully passed a significant reform of the public pension system. This demonstrated the state's ability to impose its will on a major structural issue despite powerful, organized opposition from unions and society. **(Strengthened the state's capacity to enact policy against societal opposition).**\n*   **2005 Referendum on the EU Constitution:** French voters rejected the proposed European Constitutional Treaty, directly defying the consensus of the entire mainstream political establishment (both left and right). This was a powerful assertion of popular sovereignty against the state's agenda. **(Strengthened society's veto power over the political elite).**\n*   **2005 Riots in the *Banlieues*:** Following the deaths of two youths, widespread rioting erupted across France's suburbs. The state's response—declaring a state of emergency for the first time in metropolitan France since the Algerian War—was a massive assertion of its coercive power, deploying police and curfews to re-establish order where its integrative functions had failed. **(Strengthened the state's coercive power).**",
    "2009-2018": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in France from 2009-2018 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Persistent Economic Stagnation and High Unemployment:** Following the 2008 financial crisis, France experienced a decade of sluggish growth and stubbornly high unemployment, particularly among the youth. This slow-moving trend eroded public trust in the state's ability to deliver prosperity and security, feeding a broad societal discontent that would later fuel protest movements.\n    *   **Effect:** Weakened the state's legitimacy; created fertile ground for strengthening societal mobilization against the political establishment.\n\n*   **The Collapse of Traditional Political Parties:** The two main parties that structured French political life for decades, the Socialist Party and the center-right (UMP/Les Républicains), experienced a steady decline in support, culminating in their near-complete collapse in the 2017 election. This deinstitutionalization fragmented the channels through which society traditionally engaged with and constrained the state.\n    *   **Effect:** Weakened traditional societal organizations (parties); created a vacuum that allowed for both a more centralized state (under Macron) and new, more volatile forms of societal expression.\n\n*   **Rise of Social Media as a Tool for Political Mobilization:** The increasing penetration of platforms like Facebook and Twitter changed how political dissent was organized. It allowed for the rapid formation of leaderless, decentralized movements outside the control of traditional intermediaries like unions or political parties.\n    *   **Effect:** Strengthened society's ability to organize and challenge the state spontaneously, bypassing established structures.\n\n### Events:\n\n*   **Major Islamist Terrorist Attacks (2015-2016):** The *Charlie Hebdo* (Jan 2015), Bataclan (Nov 2015), and Nice (July 2016) attacks were discrete, traumatic events. The state's response was a massive expansion of its power: a two-year state of emergency, the domestic deployment of the military (*Opération Sentinelle*), and the passage of new surveillance laws that were later made permanent.\n    *   **Effect:** Massively strengthened the state's security and surveillance powers (its \"Leviathan\" capacity).\n\n*   **Passage of the *Loi El Khomri* (2016):** This contested labor market reform, championed by the Hollande government, triggered months of large-scale protests and strikes led by unions and a new youth movement (*Nuit Debout*). The government ultimately used a constitutional provision (Article 49.3) to force the bill through parliament without a final vote.\n    *   **Effect:** Demonstrated both the enduring power of societal mobilization (strengthening society) and the state's ultimate ability to impose its will through constitutional force (strengthening the state).\n\n*   **Emmanuel Macron's Election (2017):** This singular event shattered the old political order. Macron ran on a platform of transcending the left-right divide and enacted reforms with a top-down, \"Jupiterian\" approach, explicitly aiming to create a more powerful and effective executive to overcome societal \"blockages.\"\n    *   **Effect:** Strengthened the power and autonomy of the state executive, intentionally weakening societal intermediaries like unions and political parties.\n\n*   **The Emergence of the *Gilets Jaunes* (Yellow Vests) (November 2018):** Sparked by a fuel tax increase, this was a spontaneous, social-media-driven revolt from outside all traditional political and union structures. It represented a powerful eruption of societal anger from \"*la France périphérique*\" (peripheral France) directly against the Macronist state.\n    *   **Effect:** A dramatic demonstration of society's power to contest the state directly and disrupt the country, revealing the limits of the newly centralized state's control.",
    "2019-2028": "Based on the framework of Acemoğlu and Robinson, here are major trends and events in France from 2019-2028 affecting the balance of power between the state and society.\n\n### Trends:\n\n*   **Deepening Political Fragmentation:** The steady collapse of traditional center-right (Les Républicains) and center-left (Parti Socialiste) parties has entrenched a three-bloc system (Macron's centrists, Le Pen's far-right, Mélenchon's far-left). This slow-moving trend weakens the state's ability to build broad consensus and govern effectively, while reflecting a highly mobilized but deeply divided society. **(Weakens state's governing capacity; strengthens societal factions).**\n*   **Expansion of State Security and Surveillance Apparatus:** In response to terrorism, urban riots, and large-scale protests, the state has continuously augmented its legal and technological tools for surveillance, crowd control, and data monitoring (e.g., use of drones, facial recognition experiments for the Olympics). This institutional trend steadily increases the state's coercive capacity. **(Strengthens state).**\n*   **Erosion of Trust in Institutions:** A long-term decline in public trust in the government, parliament, and media accelerated during this period, fueled by perceptions of elite disconnect. This weakens the state's legitimacy and \"soft power,\" making society less compliant and more prone to extra-parliamentary mobilization like protests and riots. **(Weakens state legitimacy; strengthens society's oppositional power).**\n\n### Events:\n\n*   **The *Gilets Jaunes* (Yellow Vests) Protests (peaking in 2019):** A leaderless, grassroots social movement mobilized large parts of the country against economic policy, forcing a major policy reversal from the government. This event demonstrated the power of a decentralized society to challenge and discipline the state outside of traditional channels like unions. **(Strengthens society).**\n*   **COVID-19 Pandemic State Management (2020-2022):** The pandemic triggered an unprecedented expansion of state power over individual liberty, including lockdowns, curfews, and the implementation of a \"health pass\" (*passe sanitaire*) restricting access to public life. This event showcased the state's immense administrative and coercive capabilities in a crisis. **(Massively strengthens state).**\n*   **2023 Pension Reform and Use of Article 49.3:** The government's decision to raise the retirement age sparked massive, union-led protests. The state ultimately forced the law through parliament without a final vote using the constitutional mechanism of Article 49.3, overriding both societal opposition and legislative resistance. **(Strengthens state's executive power; showcases society's mobilization capacity but ultimate failure to stop the state).**\n*   **June 2024 Snap Legislative Elections:** Called in response to the far-right's surge in European elections, this event drastically reconfigured the political landscape. The resulting hung parliament severely constrains the President's power, forcing a \"cohabitation\" or political paralysis. This event translated societal discontent directly into a formal weakening of the central state's executive authority. **(Weakens the state's executive; strengthens society's influence via the legislature).**"
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nFrance during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where France stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\nBased on Acemoğlu and Robinson's framework, the 1799-1808 period in France was overwhelmingly characterized by the construction of a powerful, centralized state (a \"Leviathan\") at the direct expense of civil society's power. This moved France out of the chaotic \"Absent Leviathan\" character of the late Directory and deep into the \"Despotic\" side of the corridor.\n\n### Trends:\n\n*   **Intensifying State Centralization:** The ongoing administration by prefects—centrally appointed agents of Napoleon in each department—systematically replaced local self-governance and revolutionary-era elected councils. This continuous process extended the state's administrative reach into every corner of France. **(Strengthened the state, weakened society)**\n*   **Systematic Censorship and Surveillance:** Napoleon's regime maintained a steady policy of shutting down newspapers (from over 70 in Paris to just four), vetting publications, and using a secret police force under Joseph Fouché to monitor and suppress dissent. This institutionalized practice crippled society's ability to organize and express opposition. **(Strengthened the state, weakened society)**\n*   **Rationalization of State Finances and Taxation:** Following the creation of the Bank of France, the regime consistently implemented more efficient and uniform tax collection methods. This provided the state with a stable and predictable revenue stream, greatly enhancing its capacity to fund its bureaucracy and army. **(Strengthened the state)**\n*   **Expansion of Mass Military Conscription:** The Jourdan Law (1798) was systematically and ruthlessly applied by Napoleon, creating a continuous flow of manpower into the Grande Armée. This trend institutionalized the state's claim on its citizens' lives, providing it with immense coercive power. **(Strengthened the state, weakened society's control over its members)**\n\n### Events:\n\n*   **The Coup of 18 Brumaire (November 9, 1799):** Napoleon overthrew the Directory and established the Consulate, concentrating executive power in his own hands as First Consul. This event decisively ended the legislative and participatory politics of the Revolution. **(Strengthened the state's executive, weakened society's political power)**\n*   **Creation of the Bank of France (January 18, 1800):** This act created a central bank, giving the state a powerful tool to stabilize the currency (the *franc germinal*) and manage national debt, thereby increasing its fiscal capacity and economic control. **(Strengthened the state)**\n*   **The Concordat of 1801:** This agreement with the Pope ended the schism between the French state and the Catholic Church. By making clergy state-paid employees and having the state nominate bishops, it co-opted the church, turning a powerful and independent societal institution into an instrument of state control and legitimacy. **(Strengthened the state, weakened society)**\n*   **Promulgation of the Napoleonic Code (March 21, 1804):** This single event replaced a patchwork of regional feudal laws and revolutionary statutes with a uniform legal system. It cemented the abolition of feudalism and privilege, but also imposed a single, state-sanctioned legal framework across the nation, overriding local customs and traditions. **(Strengthened the state)**\n*   **Coronation of Napoleon as Emperor (December 2, 1804):** This ceremony formalized the end of the Republic and created a hereditary monarchy. It extinguished the last vestiges of republicanism and popular sovereignty, concentrating all state power in one person and his dynasty. **(Strengthened the state, weakened society)**\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where France stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\nBased on Acemoğlu and Robinson's framework, here are the major historical events and trends in France from 1809-1818 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Entrenchment of the Napoleonic Centralized State:** The bureaucratic and legal apparatus of the First Empire (prefects, Gendarmerie, the Civil Code, centralized taxation) became the default mode of governance, surviving Napoleon's fall. This slow institutional consolidation created a permanent, powerful state infrastructure independent of the specific regime.\n    *   **Effect:** Massively strengthened the state's administrative capacity; weakened society's local autonomy.\n\n*   **War-Weariness and Demographic Drain:** Over a decade of relentless, large-scale conscription created profound exhaustion and demographic losses across French society, particularly in rural areas. This long-term trend fostered quiet but deep-seated opposition to the demands of the imperial war machine.\n    *   **Effect:** Weakened society through human cost; eventually weakened the state by eroding its base of popular support and manpower.\n\n*   **Solidification of a Land-Owning Bourgeoisie and Peasantry:** The legal guarantee of property rights, including for lands confiscated during the Revolution (*biens nationaux*), became an unshakeable social and economic reality. This created a large, influential class with a vested interest in the rule of law and stability, distinct from the old aristocracy.\n    *   **Effect:** Strengthened a crucial segment of society by giving it a secure economic foundation and a powerful incentive to engage with and constrain the state.\n\n### Events:\n\n*   **The Russian Campaign (1812) and the War of the Sixth Coalition (1813-14):** The catastrophic destruction of the *Grande Armée* and the subsequent invasion of France constituted a discrete, devastating military failure. This shattered the state's primary coercive tool and its myth of invincibility.\n    *   **Effect:** Dramatically weakened the state's military power, leading to its collapse.\n\n*   **The First Restoration and the Constitutional Charter (1814):** The return of the Bourbons was accompanied by the *Charte*, a royal constitution that, while granted from above, established a bicameral legislature, guaranteed individual liberties, and confirmed property rights. It created a new institutional arena for political contestation.\n    *   **Effect:** Weakened the state's potential for absolute despotism; strengthened elite society by granting it formal representative power.\n\n*   **The Hundred Days and the Battle of Waterloo (1815):** Napoleon's brief return and final defeat triggered a political crisis. His ability to rally support demonstrated deep divisions within society, but his ultimate failure led to a harsher peace and a more reactionary domestic settlement.\n    *   **Effect:** Its failure resulted in a purge of Bonapartists and a foreign occupation, which severely weakened oppositional elements in society while strengthening the restored state's resolve to use coercive power.\n\n*   **The \"White Terror\" (1815):** Following the Hundred Days, a wave of violent, often extra-legal, reprisals was carried out by ultra-royalists against perceived Bonapartists and revolutionaries. This was a specific period of political persecution.\n    *   **Effect:** Strengthened the restored state's (and its allies') coercive grip by violently suppressing dissent; weakened society by atomizing and terrorizing opposition.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where France stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\nBased on the framework in *The Narrow Corridor*, here are the major trends and events in France from 1819-1828 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Slow Industrialization and Urban Growth:** The gradual expansion of industry created a more powerful and politically conscious bourgeoisie and a new urban working class. This long-term economic and demographic shift diversified and strengthened civil society by creating new sources of wealth and new forms of social organization outside the control of the traditional landed aristocracy.\n*   **Growth of the Liberal Press and Associational Life:** Despite censorship, the number of newspapers, journals, and political pamphlets grew, spreading liberal and constitutional ideas. Political societies (like the *Charbonnerie* in the early 1820s and later the electoral society *Aide-toi, le ciel t'aidera*) formed to organize opposition. This trend strengthened civil society's ability to mobilize, debate, and hold the state accountable.\n*   **Consolidation of Centralized State Administration:** The Bourbon Restoration government maintained and utilized the highly centralized bureaucratic and administrative structure inherited from Napoleon (e.g., the system of prefects). This institutional trend strengthened the state's capacity to enforce laws, collect taxes, and project power uniformly across the entire country, independent of local societal power.\n\n### Events:\n\n*   **Assassination of the Duc de Berry (February 1820):** This event triggered a sharp political backlash. The Ultra-royalists used it to force a crackdown, leading directly to stricter press censorship laws and the Law of the Double Vote. This event materially strengthened the state's coercive power over expression and weakened society's broader representative power in parliament.\n*   **The Law of the Double Vote (June 1820):** This electoral law granted the wealthiest quarter of voters two votes. It was a specific legislative act designed to over-represent the landed aristocracy, the key allies of the reactionary monarchy. This event weakened civil society by making the legislature less representative of the nation and strengthening the state's ability to secure a compliant parliament.\n*   **French Military Intervention in Spain (1823):** The successful invasion to restore the absolute monarch Ferdinand VII was a major demonstration of the restored French state's military capability and ideological commitment to reaction. This event strengthened the state by bolstering its coercive power, international prestige (among conservative monarchies), and the confidence of the ruling elite.\n*   **Accession of Charles X and Passage of Reactionary Laws (1824-1825):** The death of the more moderate Louis XVIII brought the arch-conservative Charles X to the throne. His government passed the Anti-Sacrilege Act and the law indemnifying émigrés (\"le milliard des émigrés\"). These events strengthened the state's alignment with the Catholic Church and the old aristocracy, using state power to reward a narrow segment of society and enforce religious dogma, thereby weakening the secular and liberal elements of civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where France stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\nBased on the framework in *The Narrow Corridor*, here are the major trends and events in France from 1829-1838 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Early Industrialization and Urbanization:** The slow but steady growth of industry, particularly in textiles and metallurgy, concentrated a new, volatile working class (the proletariat) in cities like Paris and Lyon.\n    *   **Effect:** **Strengthened society** by creating new, dense social networks capable of rapid mobilization (e.g., worker societies), but also **strengthened the state** by providing a growing tax base and necessitating new forms of state control (policing, public works).\n*   **The Rise of the Bourgeoisie as the Dominant Political Class:** The July Monarchy (post-1830) cemented the political power of the *haute bourgeoisie* (bankers, industrialists, wealthy merchants) over the old landed aristocracy. The franchise, though still very limited, was tied to property taxes, empowering this class.\n    *   **Effect:** **Strengthened a specific segment of society**, which in turn captured and used state power for its own ends. This created a state \"shackled\" by bourgeois interests, not by society as a whole.\n*   **Persistence of Republican and Radical Opposition:** Despite the 1830 revolution, republican, Bonapartist, and early socialist secret societies and clubs continued to operate, publish, and agitate, viewing the July Monarchy as a betrayal.\n    *   **Effect:** **Strengthened society's** capacity for dissent and opposition from below, forcing the state to continually expend resources on surveillance and repression to maintain its authority.\n\n### Events:\n\n*   **The July Revolution (26–29 July 1830):** In response to King Charles X’s absolutist July Ordinances (which dissolved parliament and abolished press freedom), a coalition of Parisian journalists, students, and workers revolted and overthrew the Bourbon monarchy.\n    *   **Effect:** A dramatic and powerful demonstration of **society's strength**, successfully dismantling the existing state apparatus and replacing it with a constitutional monarchy (the July Monarchy) intended to be more accountable.\n*   **The Canut Revolts in Lyon (1831 and 1834):** Major, organized uprisings by silk workers (Canuts) demanding fixed wages and better conditions were brutally suppressed by the French army.\n    *   **Effect:** Showcased society's growing organizational power in the industrial sphere but ultimately **strengthened the state** by reasserting its monopoly on violence and its willingness to defend the interests of capital over labor.\n*   **The Guizot Law on Primary Education (1833):** This landmark law required every commune in France to establish a public primary school for boys.\n    *   **Effect:** Massively **strengthened the state** by extending its administrative and ideological reach into every town and village, creating a mechanism for national standardization and civic indoctrination.\n*   **The September Laws (1835):** Following an assassination attempt on King Louis-Philippe, the government passed a series of repressive laws that severely censored the press, restricted the rights of assembly, and streamlined trials for political dissidents.\n    *   **Effect:** Decisively **strengthened the state** at the direct expense of **weakening society**, curtailing the very tools of free expression and association that had been crucial in the 1830 revolution.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where France stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in France from 1839-1848 that affected the balance of power between the state and civil society.\n\n**Trends:**\n\n*   **Industrialization and Urbanization:** The steady growth of factories, railways, and cities created a new, concentrated urban working class (proletariat) and a more assertive middle class. This long-term demographic and economic shift fostered new forms of social organization (worker's societies, political clubs) outside of traditional structures.\n    *   *Effect:* Strengthened civil society by creating new social groups with shared grievances and the capacity to organize.\n*   **Political Immobilism of the Guizot Government:** From 1840, François Guizot's government systematically resisted any expansion of the electoral franchise, famously telling the disenfranchised to *\"enrichissez-vous\"* (get rich) to qualify. This institutional rigidity alienated growing segments of the middle and working classes from the political process.\n    *   *Effect:* Weakened the state's popular legitimacy and encouraged civil society to organize outside of formal state channels.\n*   **Proliferation of Republican and Socialist Ideas:** The 1840s saw a flourishing of radical political thought from figures like Louis Blanc and Pierre-Joseph Proudhon. These ideas spread through pamphlets, newspapers, and clubs, providing an ideological framework for opposition to the Orléanist monarchy.\n    *   *Effect:* Strengthened civil society by arming it with powerful critiques of the state and coherent alternative visions for the future.\n\n**Events:**\n\n*   **The Railway Law of 1842:** This discrete legislative act established a national railway network through a partnership between the state (providing infrastructure and land) and private companies (providing tracks and trains). It was a massive expansion of the state's administrative and infrastructural capacity.\n    *   *Effect:* Strengthened the state by enhancing its ability to move troops, collect information, and integrate the national economy under central control.\n*   **The Economic Crisis of 1846-1847:** A severe agricultural crisis (poor harvests, potato blight) followed by a financial panic led to widespread unemployment, high food prices, and business failures. The government was widely seen as inept and indifferent to the popular suffering.\n    *   *Effect:* Materially weakened the state by eroding its perceived competence and popular support, while galvanizing a desperate and angry civil society.\n*   **The \"Banquet Campaign\" of 1847-1848:** Since the state banned political rallies, the opposition organized a series of large \"banquets\" across France to demand electoral reform. This was a specific, coordinated campaign of political mobilization.\n    *   *Effect:* Strengthened civil society by demonstrating its ability to organize on a national scale, unify diverse opposition factions, and directly challenge the authority of the state, ultimately triggering the February 1848 Revolution.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where France stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in France from 1849-1858 that affected the balance of power between the state and civil society. This period saw a decisive shift out of the \"narrow corridor\" as the state's power grew immensely at society's expense.\n\n### Trends:\n\n*   **State-led economic development and infrastructure expansion:** Throughout the 1850s, the state, under Louis-Napoléon (later Napoleon III), directed a massive program of industrialization, including the rapid construction of a national railway network and the Haussmannization of Paris (beginning 1853).\n    *   **Effect:** Massively **strengthened the state** by giving it powerful tools for economic control, patronage, and military/police mobilization (railways). It also weakened society's traditional forms of resistance (e.g., Haussmann's wide boulevards were designed to prevent barricades).\n*   **Systematic political repression and censorship:** Following the 1851 coup, the Second Empire established a long-term trend of suppressing dissent. The regime censored the press, banned political meetings, used a vast network of police informants, and exiled or imprisoned thousands of political opponents (especially republicans and socialists).\n    *   **Effect:** Severely **weakened civil society** by dismantling its ability to organize, communicate, and mount collective action against the state.\n*   **Intensified administrative centralization:** Napoleon III perfected the prefectoral system, wherein centrally appointed prefects in each department held immense power over local administration, police, and public life, ensuring that the will of Paris was implemented throughout the country.\n    *   **Effect:** **Strengthened the state** by eroding local autonomy and bypassing or co-opting local societal power structures.\n\n### Events:\n\n*   **The *Loi Falloux* (March 1850):** This law greatly increased the role of the Catholic Church in the French education system, giving clergy seats on education councils and making it easier for religious orders to open schools.\n    *   **Effect:** **Strengthened a powerful, conservative element of society (the Church)**, which in turn allied with and legitimized the increasingly authoritarian state, while simultaneously weakening secular, republican elements of society.\n*   **Restriction of universal male suffrage (May 1850):** The conservative Legislative Assembly passed a law requiring a three-year residency for voting, a measure specifically designed to disenfranchise an estimated three million itinerant or recently-migrated urban workers, who were perceived as politically radical.\n    *   **Effect:** **Weakened society's** ability to challenge the elite through the ballot box, while **strengthening the state** (at this point, the conservative Assembly's control) against popular pressure.\n*   **Louis-Napoléon Bonaparte's coup d'état (December 2, 1851):** Citing deadlock with the Legislative Assembly, President Louis-Napoléon dissolved parliament, arrested his opponents, and violently crushed popular resistance. This was followed by a plebiscite confirming his authority and the proclamation of the Second Empire a year later.\n    *   **Effect:** A decisive and massive **strengthening of the state's executive power** and a corresponding **crushing of society's representative institutions** and its capacity for physical resistance. This event effectively knocked France out of the \"narrow corridor\" and into a form of \"Despotic Leviathan.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where France stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in France from 1859-1868 that affected the balance of power between the state and civil society.\n\n### Trends:\n*   **Rapid Industrialization and Railway Expansion:** This long-term economic process, heavily promoted by the state, created a larger, more concentrated urban working class (proletariat) and a powerful industrial bourgeoisie. This trend **strengthened both the state** (through increased tax revenue and economic might) **and society** (by creating new social classes with distinct interests and the capacity for collective action).\n*   **Growth of Organized Labor:** Spurred by industrialization, workers began to form informal and then formal organizations. The French section of the First International was founded in 1865 and grew steadily. This trend **strengthened civil society** by creating a new, organized power base capable of challenging both employers and the state.\n*   **The Rise of a Coherent Liberal and Republican Opposition:** After a decade of suppression, a political opposition (ranging from liberals like Adolphe Thiers to republicans like Léon Gambetta) slowly regained its footing, winning more seats in the legislature in the 1863 elections. This trend **strengthened society's** ability to contest power through formal political channels and weakened the state’s monolithic authority.\n\n### Events:\n*   **The General Amnesty of 1859:** Following the war in Italy, Napoleon III granted a broad amnesty to thousands of political prisoners and exiles who had opposed his 1851 coup. This event **weakened the state's repressive power** and **strengthened civil society** by allowing experienced and often radical political opponents to return to France and re-enter public life.\n*   **The Cobden-Chevalier Treaty (1860):** This free-trade treaty with Great Britain was enacted by Napoleon III via executive power, bypassing the legislature. The event initially demonstrated and **strengthened the state's** \"despotic\" executive authority. However, by angering protectionist industrialists, it fractured the Emperor's base of support, forcing him to make later concessions to liberals and workers, thus indirectly leading to a strengthening of society.\n*   **The \"Ollivier Law\" Granting the Right to Strike (1864):** The government passed a law that legalized workers' coalitions and the right to strike (though with limitations). This was a landmark event that formally **strengthened civil society** by granting the labor movement its most powerful tool for leverage, while **weakening the state's** role as the automatic enforcer for factory owners.\n*   **Liberalization of Press and Assembly Laws (1868):** The government passed laws that abolished most forms of press censorship and ended the requirement for prior government authorization for public meetings. These events dramatically **strengthened civil society** by unshackling the public sphere, allowing for the free expression of opposition and facilitating political organization. They correspondingly **weakened the state's** control over information and public discourse.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where France stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major trends and events in France from 1869-1878 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Rise of Organized Republicanism:** The slow consolidation of republican ideals and networks across France, especially after 1870. This was an ideological and organizational trend within society that challenged traditional monarchist and Bonapartist conceptions of the state.\n    *   **Effect:** **Strengthened society** by providing a powerful, unifying political program and a dense network of associations (committees, newspapers, Masonic lodges) capable of mobilizing voters and checking state power.\n*   **Establishment of Parliamentary Supremacy:** A gradual institutional shift, codified in the Constitutional Laws of 1875 and cemented by the 1877 crisis, that made the legislature the dominant political force over the President.\n    *   **Effect:** **Strengthened society's** ability to control the state through its elected representatives, while also **strengthening the state's** legitimacy by grounding it in popular sovereignty. This is a key move into the \"narrow corridor.\"\n*   **The Monarchist-Republican Stalemate (1871-1876):** Following the 1871 elections, the National Assembly had a monarchist majority that was paralyzed by internal divisions (between Legitimists and Orléanists), preventing a restoration of the monarchy.\n    *   **Effect:** This elite division inadvertently **weakened the state's** potential to become a despotic monarchy and created the political space for republican societal forces to grow and eventually capture state institutions.\n\n### Events:\n\n*   **The Franco-Prussian War and Collapse of the Second Empire (1870):** The swift and total military defeat at Sedan led to the immediate disintegration of Napoleon III's imperial state.\n    *   **Effect:** Massively **weakened the state**, creating a power vacuum (an \"Absent Leviathan\" moment) that society, particularly in Paris, rushed to fill with the proclamation of the Third Republic.\n*   **The Paris Commune (March-May 1871):** A radical, revolutionary government established by Parisian society in opposition to the national government at Versailles.\n    *   **Effect:** A dramatic, temporary **strengthening of a segment of society** to the point of creating a rival state. It represented a fundamental challenge to the authority and legitimacy of the nascent national state.\n*   **The Suppression of the Commune (\"The Bloody Week,\" May 1871):** The national army's brutal reconquest of Paris, resulting in tens of thousands of deaths and arrests.\n    *   **Effect:** Decisively **strengthened the (new republican) state** by demonstrating its monopoly on violence and crushing its most radical societal opposition. It simultaneously **weakened** the power of revolutionary civil society for a generation.\n*   **The *Seize Mai* (May 16th) Crisis (1877):** President MacMahon, a monarchist, dismissed the moderately republican Prime Minister and dissolved the Chamber of Deputies, triggering a constitutional crisis and new elections.\n    *   **Effect:** The subsequent Republican election victory forced the President to submit to the will of Parliament. This event decisively **strengthened society's power** (via the legislature) and **weakened the autonomous executive power of the state**, confirming that the government answered to the elected chamber, not the president.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where France stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in France from 1879-1888 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Systematic Laïcisation and the expansion of secular education (Jules Ferry Laws, 1881-82):** A sustained, multi-year Republican project to create free, mandatory, and secular public schools. This trend simultaneously **strengthened the state** by expanding its bureaucratic reach into every village, breaking the rival power of the Catholic Church, and creating a centralized mechanism for instilling national identity. It also **strengthened society** in the long term by increasing literacy and providing citizens with the critical tools needed to organize and hold the state accountable.\n*   **Aggressive colonial expansion (e.g., Tunisia in 1881, consolidation in Indochina):** This ongoing policy required and justified a larger military and a more complex state bureaucracy (colonial office, foreign service). This trend unambiguously **strengthened the state** by expanding its administrative capacity, military power, and control over economic resources, often without a corresponding increase in societal oversight.\n*   **The \"Long Depression\" and agricultural crisis (Phylloxera):** This prolonged economic malaise, which affected French industry and devastated its vineyards, created public demand for state intervention. This trend **strengthened the state** by legitimizing protectionist trade policies and large-scale public works projects (like the Freycinet Plan), expanding the state's role in managing the national economy.\n\n### Events:\n\n*   **Passage of the Law on the Freedom of the Press (July 29, 1881):** This discrete legislative act removed most government censorship and prior authorization for publications. The event dramatically **strengthened society** by giving civil society—journalists, political parties, and citizens—a powerful tool to scrutinize government actions, mobilize public opinion, and challenge state authority, thereby limiting the state's ability to act with impunity.\n*   **Passage of the Waldeck-Rousseau Law (March 21, 1884):** This law formally legalized trade unions (syndicats). This single event significantly **strengthened society** by empowering the formation of a key civil society institution. It gave workers a legal mechanism to organize, bargain collectively, and act as a powerful check on both the state and industrial capital.\n*   **The rise of the Boulanger Affair (1886-1888):** The surge in popularity of General Georges Boulanger, who threatened a coup against the parliamentary regime, was a critical political crisis. This event exposed the potential **weakness of the state's** institutional legitimacy. Simultaneously, it **strengthened society** by mobilizing it: both *for* the populist, nationalist challenge to the Republic and, crucially, *against* it, as republican elements of society organized to defend the regime from the \"man on horseback.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where France stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\nExcellent. Here are the major trends and events in France from 1889-1898 affecting the balance of power between the state and society, analyzed through the Acemoğlu and Robinson framework.\n\n### Trends:\n\n*   **The Growth of an Organized Labor Movement:** Following the legalization of trade unions in 1884, this period saw the slow but steady consolidation of labor power. The creation of local labor exchanges (*Bourses du Travail*) and, most significantly, the founding of the national Confédération Générale du Travail (CGT) in 1895, created a durable, nationwide structure for workers to challenge both employers and the state. **Effect:** Strengthened society by creating a powerful new institutional check on both capital and state authority.\n*   **The Rise of a Mass-Circulation, Politicized Press:** Driven by higher literacy rates and new printing technology, newspapers like *Le Petit Journal* reached millions of readers daily. This press was highly partisan and capable of shaping public opinion on a national scale, acting as a potent tool for societal actors to scrutinize and attack the government, as seen in the Panama Scandal and the Dreyfus Affair. **Effect:** Strengthened society by providing it with a powerful tool for mobilization and for holding the state accountable (or, alternatively, for destabilizing it).\n*   **Continued State-led Secularization (*laïcité*):** Building on the Ferry Laws of the 1880s, the republican state continued its project of reducing the institutional power of the Catholic Church, particularly in education and public life. This was a deliberate effort to establish the state's singular authority over a key rival institution that commanded deep loyalty within society. **Effect:** Strengthened the state by weakening the power and public role of a major competing societal institution.\n\n### Events:\n\n*   **The Collapse of the Boulanger Affair (1889):** The flight and subsequent suicide of General Georges Boulanger marked the definitive failure of his populist, authoritarian political movement, which had threatened to overthrow the parliamentary republic. The Republic's survival demonstrated its resilience and consolidated its authority against anti-democratic forces. **Effect:** Strengthened the state by defeating a major challenge to its institutional structure and legitimacy.\n*   **The Panama Canal Scandal (1892-1893):** The revelation that numerous politicians and journalists had accepted bribes from the Panama Canal Company to conceal its financial troubles caused a massive political crisis. It shattered public trust in the political elite and the integrity of the republican government. **Effect:** Weakened the state (specifically, its legitimacy and moral authority); strengthened societal actors (like the opposition press) who used the scandal to challenge the ruling establishment.\n*   **The Escalation of the Dreyfus Affair (1898):** While Captain Dreyfus was convicted in 1894, the affair exploded into a national crisis in 1898 with Émile Zola's open letter, \"J'accuse…!\". This event pitted the state—specifically the army, the courts, and the government, which defended the conviction on the grounds of national security and honor—against a powerful segment of civil society (intellectuals, politicians, and early human rights groups) demanding truth and individual justice. **Effect:** Simultaneously demonstrated the state's immense coercive power and dramatically strengthened civil society by forcing a public confrontation over the fundamental principles of justice versus \"reason of state.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where France stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in France from 1899-1908 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The political consolidation of secular republicanism.** Following the Dreyfus Affair, the \"Bloc des gauches\" (Left Block) coalition dominated politics. This slow-moving trend resolved a long-standing division over the legitimacy of the Republic itself, purging the army and judiciary of its most ardent anti-republican elements. This **strengthened the state** by unifying its institutions around a coherent ideology and marginalizing powerful societal opponents (monarchists, traditionalist Catholics).\n*   **The growth of revolutionary syndicalism.** The Confédération Générale du Travail (CGT) grew in influence, embracing a strategy of direct action (strikes, sabotage) independent of political parties, as codified in the 1906 Charter of Amiens. This trend **strengthened civil society** by creating a powerful, mobilized, and class-conscious actor capable of challenging both the state and capitalist owners on a national scale.\n*   **Sustained industrialization and urbanization.** The continued shift of the population to cities and the growth of large-scale industry created new social conditions. This dual trend **strengthened civil society** by concentrating a large, organizable proletariat, but also **strengthened the state** by increasing the tax base and creating the need for a more complex administrative apparatus to manage public health, infrastructure, and policing in dense urban areas.\n\n### Events:\n\n*   **The resolution of the Dreyfus Affair (1899-1906).** The 1899 retrial and presidential pardon, and especially the final 1906 legal exoneration of Alfred Dreyfus, marked a pivotal victory for a broad coalition within civil society (intellectuals, socialists, republicans) over entrenched institutions of the state (the Army high command, the traditionalist judiciary). This event dramatically **strengthened civil society** by proving it could hold the state accountable and force reform, while ultimately **strengthening the (reformed) state** by enhancing the legitimacy of its republican, civilian-controlled form.\n*   **The 1901 Law on Associations.** This landmark legislation gave secular organizations (including political parties and unions) a firm legal status while simultaneously being used by the state to suppress thousands of Catholic schools and religious orders. The law **strengthened the state** by giving it a powerful tool to regulate and control societal groups, and it fundamentally reshaped the landscape of civil society by **weakening its clerical wing** while **strengthening its secular wing**.\n*   **The 1905 Law on the Separation of the Churches and the State.** This act unilaterally ended the 1801 Concordat with the Vatican, ceased state payment of clerical salaries, and transferred all church property to the state. This was a decisive assertion of state power that **massively strengthened the state** by establishing its supremacy and neutrality in the religious sphere. It simultaneously **weakened a powerful component of society** by stripping the Catholic Church of its privileged, state-supported status.\n*   **Georges Clemenceau's suppression of strikes (1906-1908).** As Minister of the Interior and then Prime Minister, Clemenceau (\"France's top cop\") used the army and police to violently break major strikes, most notably among miners in the Pas-de-Calais (1906) and construction workers near Paris (1908). These events **strengthened the state’s coercive power**, demonstrating its capacity and willingness to use force to crush challenges from organized labor, a powerful segment of civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where France stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major trends and events in France from 1909-1918 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Growth of Organized Labor and Syndicalism (ongoing, peaking 1909-1914):** The growing power of trade unions, particularly the CGT (Confédération Générale du Travail), led to frequent and large-scale strikes. This slow-moving trend of societal self-organization created a powerful counterweight to both industrial capital and the government.\n    *   **Effect:** **Strengthened society** by creating organized, non-state power centers capable of disrupting the economy and demanding concessions. This forced the state to develop greater capacity for both repression and negotiation.\n*   **Establishment of a Permanent National Income Tax (passed July 1914, implemented during the war):** After decades of debate, France enacted a progressive income tax on the eve of the war. Its implementation to fund the war effort represented a fundamental shift in the state's ability to extract resources directly from society.\n    *   **Effect:** **Massively strengthened the state's** fiscal capacity, creating the bureaucratic and information-gathering tools necessary to monitor and tax the wealth of its citizens.\n*   **Sustained Mass Conscription and Demographic Loss (1914-1918):** The war institutionalized the state's total claim over the lives of its male citizens for a prolonged period. The resulting death of 1.4 million Frenchmen was a slow-bleeding demographic catastrophe.\n    *   **Effect:** **Radically strengthened the state's** coercive power while simultaneously **weakening society** through immense and irreparable human loss.\n\n### Events:\n\n*   **Declaration of the *Union Sacrée* (Sacred Union) (August 4, 1914):** In response to the German invasion, socialist and syndicalist leaders agreed to a political truce, abandoning their anti-war stance and planned general strike. Political parties suspended their normal opposition to the government.\n    *   **Effect:** **Weakened society's** institutional checks on the state by voluntarily silencing dissent, allowing the state to assume vast emergency powers with broad consensus.\n*   **Imposition of a State-Directed War Economy (*dirigisme*) (1914-1916):** As the war dragged on, the French state took unprecedented control over the economy. This included nationalizing key industries like the railways, setting prices, rationing goods, and allocating labor, effectively overriding the decisions of private firms and individuals.\n    *   **Effect:** **Dramatically strengthened the state's** administrative and economic power, subordinating large parts of civil society (private enterprise, labor markets) to its direct command.\n*   **The French Army Mutinies (Spring 1917):** Following the disastrous Nivelle Offensive, tens of thousands of French soldiers refused orders to return to the front. This was not a revolutionary uprising but a mass refusal to continue suicidal attacks—a powerful expression of society (in the form of the army's rank-and-file) pushing back against the state's demands.\n    *   **Effect:** A forceful reassertion of **society's power** that successfully compelled the state to change its military strategy, improve soldiers' living conditions, and tacitly acknowledge the limits of its coercive authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where France stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in France from 1919-1928 that affected the balance of power between the state and civil society.\n\n### Trends\n\n*   **Chronic Fiscal Instability and War Debt:** The massive debt from WWI and the costs of reconstruction created a persistent fiscal crisis for the French Third Republic. This ongoing struggle to balance budgets and manage the currency **weakened the state’s capacity**, making it vulnerable to financial markets and political infighting, and limiting its ability to expand services without triggering inflation.\n*   **The Rise of Veterans' Associations (*Anciens Combattants*):** The mobilization of millions of veterans into powerful, cross-party associations created a formidable new force in civil society. These groups lobbied for pensions and national recognition, representing a significant grassroots organization that **strengthened society's** ability to make demands upon and check the state.\n*   **Persistent Industrial Conflict and Labor Organization:** The post-war period saw continued growth in union membership and waves of major strikes. This conflict **strengthened both state and society** in a \"Red Queen\" dynamic: it fortified civil society through organized labor (the CGT), while also prompting the state to develop greater capacity for mediation, regulation (e.g., the eight-hour day law of 1919), and sometimes, repression.\n*   **Demographic Stagnation and State Response:** France's low birthrate, exacerbated by war losses, was a slow-moving crisis. The state responded with pro-natalist policies and by encouraging immigration to fill labor shortages. This trend **strengthened the state** by expanding its role in managing the population and national workforce, a key aspect of a modern Leviathan's power.\n\n### Events\n\n*   **Creation of the French Communist Party (PCF) (1920):** At the Congress of Tours, the socialist party split, leading to the formation of a Moscow-aligned Communist Party. This event **strengthened a segment of society** by creating a disciplined, revolutionary organization, but it also **strengthened the state** by prompting an increase in domestic surveillance and anti-subversive police powers to counter the perceived threat.\n*   **The Occupation of the Ruhr (1923-1925):** Prime Minister Raymond Poincaré ordered the French army to occupy Germany's industrial heartland to enforce reparations payments. This was a massive, unilateral assertion of military and economic will, dramatically demonstrating and **strengthening the state's** coercive power on the international stage.\n*   **The Franc Crisis and Poincaré’s Stabilization (1924-1926):** The collapse in the value of the franc under the left-wing *Cartel des Gauches* government demonstrated a critical failure of state capacity. The crisis was resolved only when a \"National Union\" government under Poincaré was granted emergency powers to raise taxes and slash spending, culminating in the de facto stabilization of the franc. This event first revealed the state's weakness, but its resolution ultimately **re-strengthened the state** by restoring its fiscal credibility and demonstrating its ability to impose economic order.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n1909-1918: <7.0, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where France stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\nBased on the framework in *The Narrow Corridor*, here are major historical trends and events in France from 1929-1938 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The prolonged impact of the Great Depression:** Hitting France later but lasting longer than elsewhere, the economic crisis caused high unemployment and business failures. This slow-moving trend severely weakened the perceived legitimacy and capacity of the state, which seemed unable to solve the crisis, while simultaneously energizing and radicalizing civil society actors (both left and right) who demanded fundamental change.\n    *   *Effect:* Weakened the state (legitimacy); Strengthened organized elements of society (unions, political leagues).\n*   **Rise of powerful, anti-system political leagues:** Throughout the early 1930s, far-right leagues like the *Croix-de-Feu* and *Action Française* grew significantly. These were mass-membership civil society organizations operating outside of traditional parliamentary politics, directly challenging the authority of the democratic state through street mobilization and anti-republican rhetoric.\n    *   *Effect:* Strengthened an anti-democratic segment of society; Weakened the state's monopoly on political mobilization and legitimacy.\n*   **Chronic governmental instability:** The period was marked by a rapid succession of short-lived coalition governments (\"parliamentary musical chairs\"). This institutional trend demonstrated a weak and fractured state, incapable of decisive action, which created a power vacuum that emboldened societal actors to challenge it directly.\n    *   *Effect:* Weakened the state.\n\n### Events:\n\n*   **The 6 February 1934 crisis:** Following the Stavisky Affair, a massive anti-government riot led by far-right leagues erupted in Paris, attempting to storm the Chamber of Deputies. This discrete event was a direct physical assault on the state by organized civil society, bringing the Republic to the brink of collapse and forcing the government's resignation.\n    *   *Effect:* Demonstrated the power of organized society to overwhelm the state; revealed the state's fragility.\n*   **The election of the Popular Front (May 1936):** In response to the fascist threat exemplified by the 1934 crisis, a broad coalition of left-wing parties and unions mobilized. Their decisive electoral victory was a pivotal event where a powerful segment of civil society successfully used democratic means to capture state power and enact its agenda.\n    *   *Effect:* Strengthened society (demonstrated its power of collective political action); Strengthened the state by giving it a powerful new mandate for action.\n*   **The Matignon Accords (June 1936):** Triggered by a massive, spontaneous wave of factory occupations and general strikes following the Popular Front's victory (a powerful assertion by society), Prime Minister Léon Blum's new government brokered a landmark agreement between employers and unions. This pact dramatically expanded the state's role in labor relations and the economy.\n    *   *Effect:* Strengthened both. Society (unions) won the right to collective bargaining and major wage increases. The state grew significantly stronger and more capable by assuming new powers to regulate working hours (40-hour week), mandate paid vacations, and act as the central arbiter in industrial disputes.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n1909-1918: <7.0, 9.5>\n1919-1928: <8.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where France stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in France from 1939-1948 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The rise of the Resistance (1940-1944):** The growth of organized resistance movements against the Vichy regime and German occupation represented a massive mobilization of civil society. It created parallel political and military structures, demonstrating society's capacity to organize and challenge the state's authority. **Effect:** Massively strengthened civil society while weakening the collaborationist state.\n*   **Post-Liberation state-building and re-centralization (1944-1946):** Charles de Gaulle's provisional government systematically disarmed Resistance militias and subordinated them to the new French army. This re-established the state's monopoly on legitimate violence, a core tenet of a powerful state. **Effect:** Strengthened the new state by weakening the autonomous power of mobilized societal groups.\n*   **Economic *dirigisme* and nationalizations (1944-1947):** The post-war government nationalized key sectors of the economy (energy, banking, transport, major industries like Renault) and implemented centralized economic planning. This gave the state unprecedented control over the nation's economic life. **Effect:** Dramatically strengthened the state's power.\n*   **Creation of the social security system (1945-1946):** The establishment of a comprehensive welfare state (*Sécurité Sociale*) created a new, direct, and binding relationship between citizens and the state, institutionalizing social rights. **Effect:** Strengthened both. The state gained vast administrative reach and legitimacy, while society gained institutionalized power and security.\n\n### Events:\n\n*   **The Fall of France and the Armistice (June 1940):** This discrete event destroyed the Third Republic, shattering the existing French state and its legitimacy. It created a power vacuum and atomized society under the shock of defeat. **Effect:** Decisively weakened the state, leading to its collapse and replacement by the authoritarian Vichy regime.\n*   **Creation of the National Council of the Resistance (CNR) (May 1943):** The unification of all major Resistance movements, trade unions, and political parties into a single clandestine body created a coherent political alternative to Vichy. **Effect:** Greatly strengthened civil society by giving it a unified voice and a concrete program for a post-war state.\n*   **Ordinance granting women the right to vote (April 1944):** Issued by the provisional government in Algiers, this act doubled the electorate ahead of the first post-war elections. **Effect:** Strengthened society by making its political expression more inclusive and representative.\n*   **Expulsion of Communist ministers from government (May 1947):** In a key Cold War moment, Prime Minister Paul Ramadier forced the powerful French Communist Party (PCF) out of the governing coalition. **Effect:** Strengthened the state's executive authority by marginalizing the most organized and potent force in civil society, which was challenging its political and economic orientation.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n1909-1918: <7.0, 9.5>\n1919-1928: <8.0, 8.0>\n1929-1938: <8.8, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where France stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in France from 1949-1958 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Chronic Governmental Instability of the Fourth Republic:** The period was defined by a weak executive and a fragmented parliament, leading to 16 different governments in 10 years. This constant turnover was a structural feature, not a series of discrete events.\n    *   **Effect:** Fundamentally **weakened the state**, preventing it from implementing long-term policies, commanding authority, or effectively managing crises. It empowered factions within society (like political parties and powerful unions) to paralyze the government.\n*   **Post-War Economic Modernization (Les Trente Glorieuses):** France experienced rapid, state-directed economic growth, technological advancement (e.g., nuclear energy), and the expansion of the welfare state.\n    *   **Effect:** **Strengthened both the state and society** in a classic \"Red Queen\" dynamic. The state gained immense resources, legitimacy, and technocratic capacity. Simultaneously, a growing and increasingly prosperous society developed powerful unions (like the CGT) and a larger middle class with the resources to make demands on the state.\n*   **The Grinding Wars of Decolonization:** The First Indochina War (ending in 1954) and the Algerian War (beginning in 1954) were not single events but long, resource-draining conflicts that dominated the decade.\n    *   **Effect:** **Weakened the state's central civilian authority** by overstretching its finances and military. It also **fractured society** while empowering a specific segment of it—the military—which began to operate as a powerful, independent actor outside the control of the Parisian government.\n\n### Events:\n\n*   **Outbreak of the Algerian War (November 1, 1954):** The coordinated FLN attacks (the *Toussaint Rouge*) triggered a massive French military and political response that would define the rest of the decade.\n    *   **Effect:** Paradoxically, it led to the expansion of the state's coercive apparatus (conscription, police powers) while revealing its ultimate **weakness** in its inability to impose a political solution. It massively mobilized and radicalized segments of society (settlers, the army, anti-war intellectuals), creating powerful societal forces the state could not control.\n*   **Suez Crisis (October-November 1956):** France, with the UK and Israel, invaded Egypt but was forced into a humiliating withdrawal by US pressure.\n    *   **Effect:** **Weakened the state** by exposing the limits of its power on the international stage and undermining the prestige of the government, further emboldening domestic critics, particularly within the military, who saw it as another betrayal by weak civilian politicians.\n*   **The May 1958 Crisis:** A coup in Algiers by French army generals, who seized power and demanded the return of Charles de Gaulle to lead France, threatening to invade Paris if their demands were not met.\n    *   **Effect:** The ultimate demonstration of the **state's weakness**. The civilian government lost its monopoly on violence as it could not command its own army. A powerful, mobilized segment of society (the army and its political allies) effectively toppled the state structure, leading to the collapse of the Fourth Republic and the creation of a much stronger state in the Fifth.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n1909-1918: <7.0, 9.5>\n1919-1928: <8.0, 8.0>\n1929-1938: <8.8, 8.2>\n1939-1948: <8.5, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where France stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\nBased on the framework of Acemoğlu and Robinson, here are the major trends and events in France from 1959-1968 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Institutional Consolidation of the Fifth Republic:** The ongoing implementation and normalization of the 1958 constitution created a powerful, stable executive with authority over parliament, a sharp break from the instability of the Fourth Republic. This Gaullist model centralized decision-making and reduced the influence of political parties.\n    *   **Effect:** Massively strengthened the state.\n*   **Rapid Economic Growth and Modernization (*Les Trente Glorieuses*):** Sustained, state-guided economic growth (*dirigisme*) created a mass consumer society, expanded higher education, and fueled rapid urbanization. This strengthened the state's legitimacy through economic performance but also empowered new social groups (technocrats, students, skilled workers) with rising expectations and new grievances.\n    *   **Effect:** Strengthened both the state (through economic management and resources) and society (by creating new social forces).\n*   **The \"Baby Boom\" Demographic Wave:** The post-war baby boom generation came of age, entering overcrowded universities in unprecedented numbers. This cohort was less deferential to traditional authority and more receptive to new intellectual currents (e.g., anti-authoritarianism, critiques of consumerism), providing the mass base for social contestation.\n    *   **Effect:** Strengthened society (by providing a demographic basis for mass mobilization).\n\n### Events:\n\n*   **The End of the Algerian War (1962):** President Charles de Gaulle’s resolution of this deeply divisive colonial war, which included defeating a violent terrorist campaign by the OAS and a failed military putsch (1961), massively consolidated the authority and crisis-management capacity of the new French state.\n    *   **Effect:** Strengthened the state.\n*   **Introduction of Direct Presidential Elections (1962):** A constitutional referendum established the direct election of the president by universal suffrage. This bypassed traditional political intermediaries and created a direct, powerful link between the leader and the people, further enhancing the power of the executive.\n    *   **Effect:** Strengthened the state (specifically the executive).\n*   **The May 1968 Protests:** A massive, spontaneous wave of student protests and wildcat general strikes involving over 10 million workers paralyzed the country. It directly challenged the authority of the Gaullist state, traditional institutions (universities, unions), and cultural norms, forcing the government to dissolve the National Assembly and call new elections.\n    *   **Effect:** Strengthened society (by demonstrating its immense power to mobilize and disrupt the state from below).\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n1909-1918: <7.0, 9.5>\n1919-1928: <8.0, 8.0>\n1929-1938: <8.8, 8.2>\n1939-1948: <8.5, 9.0>\n1949-1958: <9.2, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where France stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are major historical trends and events in France from 1969-1978 that affected the balance of power between the state and civil society.\n\n### Trends\n\n*   **The End of the *Trente Glorieuses***: The post-war economic boom definitively ended with the 1973 oil crisis, leading to sustained inflation and rising unemployment (\"stagflation\"). This slow-moving trend eroded the state's reputation for competent economic management and fueled social discontent and labor unrest.\n    *   **Effect**: Weakened the perceived omnipotence of the state; strengthened society's oppositional elements (unions, political opposition) by giving them a powerful grievance.\n*   **The Rise of \"New Social Movements\"**: In the wake of May 1968, the 1970s saw the maturation of new, non-traditional forms of social mobilization. Feminist movements (MLF), environmentalist groups, and regionalist/autonomist movements (in Brittany and Corsica) became more organized and influential.\n    *   **Effect**: Strengthened and diversified civil society, creating new power centers and new demands that the centralized state had to confront.\n*   **Continued State Technocracy and *Dirigisme***: The Gaullist Fifth Republic's powerful, centralized, and technocratic state apparatus remained firmly in place. Major industrial and infrastructure projects (e.g., the expansion of nuclear power, the TGV high-speed train project) were planned and executed top-down by the state elite.\n    *   **Effect**: Maintained and arguably strengthened the institutional power and capacity of the state.\n\n### Events\n\n*   **De Gaulle's Resignation (1969)**: Charles de Gaulle staked his presidency on a referendum on regionalization and Senate reform and resigned immediately after losing. This event, a direct consequence of the May '68 crisis, demonstrated that the powerful executive of the Fifth Republic was ultimately accountable to the electorate.\n    *   **Effect**: Strengthened society by affirming its ultimate power to check the state via the ballot box.\n*   **Constitutional Council Decision on Freedom of Association (1971)**: The government tried to block the formation of a far-left group by requiring prior authorization. The Constitutional Council struck down the law, elevating the \"fundamental principles recognized by the laws of the Republic\" to constitutional status. This landmark decision established the Council as a powerful guardian of civil liberties.\n    *   **Effect**: Strengthened society by protecting a core right against executive overreach; strengthened the state's own internal checks and balances, pushing it further into the \"Narrow Corridor\" by shackling the executive.\n*   **The Lip Factory Occupation (1973)**: Workers at the Lip watch factory, facing layoffs, occupied the plant and began a famous experiment in worker self-management (*autogestion*). The event became a national symbol of post-'68 labor radicalism and social solidarity.\n    *   **Effect**: Strengthened society by demonstrating a potent, highly visible form of social power and organization independent of traditional union leadership.\n*   **Valéry Giscard d'Estaing's Social Reforms (1974-75)**: Responding to pressure from a changed society, Giscard's government passed a series of liberalizing laws. Key among them were lowering the voting age to 18, legalizing abortion (the *Loi Veil*), and making divorce easier.\n    *   **Effect**: A classic \"Red Queen\" dynamic. It demonstrated society's strength in forcing the state to act, while also strengthening the state's legitimacy and capacity by showing its ability to adapt and manage social change.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n1909-1918: <7.0, 9.5>\n1919-1928: <8.0, 8.0>\n1929-1938: <8.8, 8.2>\n1939-1948: <8.5, 9.0>\n1949-1958: <9.2, 4.5>\n1959-1968: <8.2, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where France stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\nBased on the framework in *The Narrow Corridor*, here are major historical trends and events in France from 1979-1988 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Deindustrialization and Enduring Unemployment:** This long-term economic shift eroded the traditional power base of major trade unions (like the CGT), which were a pillar of post-war civil society. **Effect:** Weakened a key segment of organized society, while increasing demands on the state for welfare and economic management.\n*   **Deepening European Integration:** The commitment to the European Monetary System and the lead-up to the Single European Act (1986) increasingly constrained the French state's autonomy in economic and regulatory policy. **Effect:** Weakened the state's unilateral power by binding it to supranational rules (\"shackling\" it from above).\n*   **Rise of New Social Movements:** The decline of class-based politics was accompanied by the rise of new civil society actors, most notably anti-racism movements like SOS Racisme (founded 1984). **Effect:** Diversified and reshaped the power of society, creating new forms of mobilization to challenge and influence the state.\n\n### Events:\n\n*   **The Election of François Mitterrand (May 1981):** The victory of the Socialist Party, backed by a powerful coalition of voters and unions, was a demonstration of society's ability to enact fundamental political change. The subsequent nationalization of major banks and industrial firms dramatically expanded the state's direct economic control. **Effect:** Initially strengthened society (by achieving its goal), which then immediately voted to strengthen the state.\n*   **The Defferre Acts on Decentralization (Beginning 1982):** This landmark legislation transferred significant administrative and fiscal powers from centrally-appointed prefects to locally elected officials (mayors, regional presidents). **Effect:** Weakened the central state's direct power while strengthening local government and society's ability to influence policy at a regional level.\n*   **Mass Demonstrations Against the Savary Bill (1984):** A government plan to increase state control over private (mostly Catholic) schools triggered enormous protests, forcing President Mitterrand to withdraw the bill. **Effect:** A clear and powerful victory for mobilized civil society, demonstrating its capacity to check and reverse the actions of a powerful state. Strengthened society.\n*   **The First \"Cohabitation\" (1986-1988):** After legislative elections produced a right-wing parliamentary majority, Socialist President Mitterrand was forced to appoint a conservative Prime Minister, Jacques Chirac. **Effect:** Weakened the state by creating a divided executive with internal checks and balances, forcing compromise and limiting the power of either faction to act unilaterally.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n1909-1918: <7.0, 9.5>\n1919-1928: <8.0, 8.0>\n1929-1938: <8.8, 8.2>\n1939-1948: <8.5, 9.0>\n1949-1958: <9.2, 4.5>\n1959-1968: <8.2, 8.0>\n1969-1978: <8.8, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where France stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in France from 1989-1998 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Deepening European Integration (The Maastricht Treaty):** The slow, steady process of implementing the Maastricht Treaty (ratified 1992) and preparing for the Euro involved ceding national sovereignty. This institutional trend constrained the French state's autonomy, particularly in monetary and fiscal policy, subjecting it to external rules.\n    *   **Effect:** Weakened the power and autonomy of the national state.\n*   **Persistent High Unemployment and \"La Fracture Sociale\" (The Social Fracture):** A decade-long economic trend of high unemployment eroded public trust in the state's ability to manage the economy and provide prosperity. This fueled social discontent and provided fertile ground for protest movements.\n    *   **Effect:** Weakened the state's legitimacy and strengthened societal capacity for mobilization against economic policies.\n*   **Privatization of State-Owned Enterprises:** Throughout the 1990s, governments of both the left and right (e.g., Paribas, Renault, France Télécom) sold off state-owned assets. This trend reduced the state's direct control over the national economy.\n    *   **Effect:** Weakened the state's economic power by shrinking its direct holdings and scope of action.\n*   **Rise of the Front National:** The steady electoral gains of Jean-Marie Le Pen's far-right party represented a significant mobilization of a segment of society deeply opposed to the political establishment, immigration, and European integration.\n    *   **Effect:** Strengthened a particular segment of society, challenging the state's policies and fragmenting the broader societal consensus.\n\n### Events:\n\n*   **The Mass Strikes of Winter 1995:** In response to Prime Minister Alain Juppé's plan to reform pensions and social security, a massive, paralyzing strike erupted, led by public sector unions. After weeks of protest, the government was forced to withdraw its plan.\n    *   **Effect:** Massively strengthened civil society, demonstrating its power to mobilize and veto major state reforms. This was a clear victory for society against the state.\n*   **The \"Sans-Papiers\" Movement and St-Bernard Church Occupation (1996):** Hundreds of undocumented immigrants (\"sans-papiers\") occupied a Paris church to protest their status and demand regularization. The movement garnered significant public support and media attention, forcing a state response.\n    *   **Effect:** Strengthened civil society by showing that even marginalized, non-citizen groups could organize effectively, challenge state authority on immigration, and influence public debate.\n*   **The Snap Parliamentary Election and Ensuing \"Cohabitation\" (1997):** President Jacques Chirac called an early election and unexpectedly lost, forcing him to appoint Socialist leader Lionel Jospin as Prime Minister. This period of \"cohabitation\" divided the executive branch of the state.\n    *   **Effect:** Weakened the unified power of the state's executive, creating internal checks and making decisive action more difficult.\n*   **Passage of the First \"Aubry Law\" on the 35-Hour Work Week (1998):** The Jospin government passed legislation to reduce the statutory work week from 39 to 35 hours. This was a major state intervention into the labor market, undertaken in response to long-standing demands from unions and the political left.\n    *   **Effect:** Simultaneously strengthened the state (by demonstrating its capacity to enact far-reaching social and economic regulation) and society (as the law was a direct result of successful mobilization and political pressure from unions and social movements).\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n1909-1918: <7.0, 9.5>\n1919-1928: <8.0, 8.0>\n1929-1938: <8.8, 8.2>\n1939-1948: <8.5, 9.0>\n1949-1958: <9.2, 4.5>\n1959-1968: <8.2, 8.0>\n1969-1978: <8.8, 7.8>\n1979-1988: <9.0, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where France stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in France from 1999-2008 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **European Integration and Sovereignty Transfer:** The full implementation of the Euro (2002) and adherence to EU directives (e.g., on market liberalization) represented a slow transfer of national state power. While the French state gained regulatory capacity through EU membership, it ceded unilateral control over monetary policy and other key economic levers. **(Weakened the national state's autonomy).**\n*   **Persistent Youth Unemployment and Deindustrialization:** The ongoing economic struggle, particularly in the post-industrial *banlieues*, weakened traditional pillars of civil society like trade unions. This erosion of organized labor's power created a vacuum, fueling social fragmentation and disaffection that the state struggled to manage. **(Weakened organized civil society; created conditions for later state-society conflict).**\n*   **Rise of Digital Communication:** The increasing adoption of the internet and mobile phones began to change how civil society organized. This trend lowered the cost of coordination for activists, creating new avenues for protest and information-sharing outside of state-controlled or traditional media channels. **(Strengthened society's ability to mobilize).**\n\n### Events:\n\n*   **2002 Presidential Election Shock:** The success of far-right candidate Jean-Marie Le Pen in reaching the second round triggered a massive, spontaneous mobilization of civil society. Huge \"republican front\" demonstrations across France showcased society's power to coalesce and enforce a political norm against extremism, directly influencing the final vote. **(Strengthened society's reactive power).**\n*   **2003 Pension Reform (Loi Fillon):** Despite some of the largest street protests and strikes in years, the government of Jean-Pierre Raffarin successfully passed a significant reform of the public pension system. This demonstrated the state's ability to impose its will on a major structural issue despite powerful, organized opposition from unions and society. **(Strengthened the state's capacity to enact policy against societal opposition).**\n*   **2005 Referendum on the EU Constitution:** French voters rejected the proposed European Constitutional Treaty, directly defying the consensus of the entire mainstream political establishment (both left and right). This was a powerful assertion of popular sovereignty against the state's agenda. **(Strengthened society's veto power over the political elite).**\n*   **2005 Riots in the *Banlieues*:** Following the deaths of two youths, widespread rioting erupted across France's suburbs. The state's response—declaring a state of emergency for the first time in metropolitan France since the Algerian War—was a massive assertion of its coercive power, deploying police and curfews to re-establish order where its integrative functions had failed. **(Strengthened the state's coercive power).**\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n1909-1918: <7.0, 9.5>\n1919-1928: <8.0, 8.0>\n1929-1938: <8.8, 8.2>\n1939-1948: <8.5, 9.0>\n1949-1958: <9.2, 4.5>\n1959-1968: <8.2, 8.0>\n1969-1978: <8.8, 7.8>\n1979-1988: <9.0, 7.2>\n1989-1998: <9.3, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where France stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in France from 2009-2018 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Persistent Economic Stagnation and High Unemployment:** Following the 2008 financial crisis, France experienced a decade of sluggish growth and stubbornly high unemployment, particularly among the youth. This slow-moving trend eroded public trust in the state's ability to deliver prosperity and security, feeding a broad societal discontent that would later fuel protest movements.\n    *   **Effect:** Weakened the state's legitimacy; created fertile ground for strengthening societal mobilization against the political establishment.\n\n*   **The Collapse of Traditional Political Parties:** The two main parties that structured French political life for decades, the Socialist Party and the center-right (UMP/Les Républicains), experienced a steady decline in support, culminating in their near-complete collapse in the 2017 election. This deinstitutionalization fragmented the channels through which society traditionally engaged with and constrained the state.\n    *   **Effect:** Weakened traditional societal organizations (parties); created a vacuum that allowed for both a more centralized state (under Macron) and new, more volatile forms of societal expression.\n\n*   **Rise of Social Media as a Tool for Political Mobilization:** The increasing penetration of platforms like Facebook and Twitter changed how political dissent was organized. It allowed for the rapid formation of leaderless, decentralized movements outside the control of traditional intermediaries like unions or political parties.\n    *   **Effect:** Strengthened society's ability to organize and challenge the state spontaneously, bypassing established structures.\n\n### Events:\n\n*   **Major Islamist Terrorist Attacks (2015-2016):** The *Charlie Hebdo* (Jan 2015), Bataclan (Nov 2015), and Nice (July 2016) attacks were discrete, traumatic events. The state's response was a massive expansion of its power: a two-year state of emergency, the domestic deployment of the military (*Opération Sentinelle*), and the passage of new surveillance laws that were later made permanent.\n    *   **Effect:** Massively strengthened the state's security and surveillance powers (its \"Leviathan\" capacity).\n\n*   **Passage of the *Loi El Khomri* (2016):** This contested labor market reform, championed by the Hollande government, triggered months of large-scale protests and strikes led by unions and a new youth movement (*Nuit Debout*). The government ultimately used a constitutional provision (Article 49.3) to force the bill through parliament without a final vote.\n    *   **Effect:** Demonstrated both the enduring power of societal mobilization (strengthening society) and the state's ultimate ability to impose its will through constitutional force (strengthening the state).\n\n*   **Emmanuel Macron's Election (2017):** This singular event shattered the old political order. Macron ran on a platform of transcending the left-right divide and enacted reforms with a top-down, \"Jupiterian\" approach, explicitly aiming to create a more powerful and effective executive to overcome societal \"blockages.\"\n    *   **Effect:** Strengthened the power and autonomy of the state executive, intentionally weakening societal intermediaries like unions and political parties.\n\n*   **The Emergence of the *Gilets Jaunes* (Yellow Vests) (November 2018):** Sparked by a fuel tax increase, this was a spontaneous, social-media-driven revolt from outside all traditional political and union structures. It represented a powerful eruption of societal anger from \"*la France périphérique*\" (peripheral France) directly against the Macronist state.\n    *   **Effect:** A dramatic demonstration of society's power to contest the state directly and disrupt the country, revealing the limits of the newly centralized state's control.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n1909-1918: <7.0, 9.5>\n1919-1928: <8.0, 8.0>\n1929-1938: <8.8, 8.2>\n1939-1948: <8.5, 9.0>\n1949-1958: <9.2, 4.5>\n1959-1968: <8.2, 8.0>\n1969-1978: <8.8, 7.8>\n1979-1988: <9.0, 7.2>\n1989-1998: <9.3, 6.5>\n1999-2008: <9.0, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where France stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\nBased on the framework of Acemoğlu and Robinson, here are major trends and events in France from 2019-2028 affecting the balance of power between the state and society.\n\n### Trends:\n\n*   **Deepening Political Fragmentation:** The steady collapse of traditional center-right (Les Républicains) and center-left (Parti Socialiste) parties has entrenched a three-bloc system (Macron's centrists, Le Pen's far-right, Mélenchon's far-left). This slow-moving trend weakens the state's ability to build broad consensus and govern effectively, while reflecting a highly mobilized but deeply divided society. **(Weakens state's governing capacity; strengthens societal factions).**\n*   **Expansion of State Security and Surveillance Apparatus:** In response to terrorism, urban riots, and large-scale protests, the state has continuously augmented its legal and technological tools for surveillance, crowd control, and data monitoring (e.g., use of drones, facial recognition experiments for the Olympics). This institutional trend steadily increases the state's coercive capacity. **(Strengthens state).**\n*   **Erosion of Trust in Institutions:** A long-term decline in public trust in the government, parliament, and media accelerated during this period, fueled by perceptions of elite disconnect. This weakens the state's legitimacy and \"soft power,\" making society less compliant and more prone to extra-parliamentary mobilization like protests and riots. **(Weakens state legitimacy; strengthens society's oppositional power).**\n\n### Events:\n\n*   **The *Gilets Jaunes* (Yellow Vests) Protests (peaking in 2019):** A leaderless, grassroots social movement mobilized large parts of the country against economic policy, forcing a major policy reversal from the government. This event demonstrated the power of a decentralized society to challenge and discipline the state outside of traditional channels like unions. **(Strengthens society).**\n*   **COVID-19 Pandemic State Management (2020-2022):** The pandemic triggered an unprecedented expansion of state power over individual liberty, including lockdowns, curfews, and the implementation of a \"health pass\" (*passe sanitaire*) restricting access to public life. This event showcased the state's immense administrative and coercive capabilities in a crisis. **(Massively strengthens state).**\n*   **2023 Pension Reform and Use of Article 49.3:** The government's decision to raise the retirement age sparked massive, union-led protests. The state ultimately forced the law through parliament without a final vote using the constitutional mechanism of Article 49.3, overriding both societal opposition and legislative resistance. **(Strengthens state's executive power; showcases society's mobilization capacity but ultimate failure to stop the state).**\n*   **June 2024 Snap Legislative Elections:** Called in response to the far-right's surge in European elections, this event drastically reconfigured the political landscape. The resulting hung parliament severely constrains the President's power, forcing a \"cohabitation\" or political paralysis. This event translated societal discontent directly into a formal weakening of the central state's executive authority. **(Weakens the state's executive; strengthens society's influence via the legislature).**\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.5, 4.5>\n1799-1808: <3.0, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.0, 7.0>\n1829-1838: <5.5, 7.2>\n1839-1848: <7.0, 5.8>\n1849-1858: <3.5, 8.0>\n1859-1868: <6.0, 6.8>\n1869-1878: <7.5, 7.0>\n1879-1888: <8.5, 7.8>\n1889-1898: <9.0, 7.3>\n1899-1908: <8.7, 8.2>\n1909-1918: <7.0, 9.5>\n1919-1928: <8.0, 8.0>\n1929-1938: <8.8, 8.2>\n1939-1948: <8.5, 9.0>\n1949-1958: <9.2, 4.5>\n1959-1968: <8.2, 8.0>\n1969-1978: <8.8, 7.8>\n1979-1988: <9.0, 7.2>\n1989-1998: <9.3, 6.5>\n1999-2008: <9.0, 7.2>\n2009-2018: <8.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\n  \"society_power\": 7.5,\n  \"state_power\": 4.5,\n  \"key_event\": \"The French Revolution overthrows the monarchy.\",\n  \"reasoning\": \"Society's power exploded through revolutionary mobilization, political clubs, and popular action that repeatedly dismantled state structures. The state itself fractured, and despite the brutal centralization of the Terror, its power was unstable, contested, and lacked consistent administrative control, averaging out to weak.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1799-1808": "{\n  \"society_power\": 3.0,\n  \"state_power\": 8.0,\n  \"key_event\": \"Napoleonic state-building crushed revolutionary civil society.\",\n  \"reasoning\": \"Napoleon's coup and subsequent reforms built a powerful, centralized state with pervasive administrative, fiscal, and coercive capacity. This was achieved by systematically dismantling revolutionary-era societal power through censorship, police control, and the co-optation of independent institutions like the Church.\",\n  \"society_change\": -4.5,\n  \"state_change\": 3.5\n}",
    "1809-1818": "{\n  \"society_power\": 4.5,\n  \"state_power\": 6.0,\n  \"key_event\": \"Napoleon's collapse and the Constitutional Charter of 1814.\",\n  \"reasoning\": \"The state's coercive power collapsed with military defeat, and the new Bourbon monarchy was constrained by a constitution, though the Napoleonic bureaucracy endured. Society, specifically the propertied classes, gained formal representative institutions and guaranteed rights, increasing its power despite the reactionary White Terror.\",\n  \"society_change\": 1.5,\n  \"state_change\": -2.0\n}",
    "1819-1828": "{\n  \"society_power\": 4.0,\n  \"state_power\": 7.0,\n  \"key_event\": \"Ultra-royalist reaction and crackdown under Charles X.\",\n  \"reasoning\": \"The state grew stronger under the reactionary policies of Charles X, using its inherited Napoleonic administration and new repressive laws to assert control. While liberal opposition grew, civil society's effective power to constrain the state was weakened by this successful political and electoral crackdown.\",\n  \"society_change\": -0.5,\n  \"state_change\": 1.0\n}",
    "1829-1838": "{\n  \"society_power\": 5.5,\n  \"state_power\": 7.2,\n  \"key_event\": \"The July Revolution of 1830 and subsequent state consolidation.\",\n  \"reasoning\": \"The 1830 Revolution was a powerful demonstration of society's ability to mobilize and overthrow a regime. However, the new July Monarchy quickly reasserted state authority, brutally suppressing workers' revolts and expanding its administrative reach through new laws on education and press censorship, leading to a stronger state confronting a more organized society.\",\n  \"society_change\": 1.5,\n  \"state_change\": 0.2\n}",
    "1839-1848": "{\n  \"society_power\": 7.0,\n  \"state_power\": 5.8,\n  \"key_event\": \"The 1848 Revolution overthrows the July Monarchy.\",\n  \"reasoning\": \"Civil society's power surged through coordinated national mobilization like the Banquet Campaign, culminating in the revolution. This event revealed the brittleness and declining legitimacy of the Orléanist state, whose authority collapsed despite earlier infrastructural gains like the national railway system.\",\n  \"society_change\": 1.5,\n  \"state_change\": -1.4\n}",
    "1849-1858": "{\n  \"society_power\": 3.5,\n  \"state_power\": 8.0,\n  \"key_event\": \"Louis-Napoléon's 1851 coup establishes the authoritarian Second Empire.\",\n  \"reasoning\": \"Louis-Napoléon's coup d'état and the subsequent establishment of the Second Empire massively increased the state's coercive and administrative capacity, while systematically crushing civil society through repression, censorship, and the dismantling of representative institutions.\",\n  \"society_change\": -3.5,\n  \"state_change\": 2.2\n}",
    "1859-1868": "{\n  \"society_power\": 6.0,\n  \"state_power\": 6.8,\n  \"key_event\": \"The 'Liberal Empire' reforms legalizing strikes, press, and assembly.\",\n  \"reasoning\": \"A series of deliberate reforms by Napoleon III, including legalizing strikes (1864) and liberalizing press and assembly laws (1868), dramatically increased civil society's ability to organize and mobilize. This concurrently reduced the state's autocratic power, forcing it to become more responsive to political opposition and social demands.\",\n  \"society_change\": 2.5,\n  \"state_change\": -1.2\n}",
    "1869-1878": "{\n  \"society_power\": 7.5,\n  \"state_power\": 7.0,\n  \"key_event\": \"Seize Mai crisis confirms parliamentary supremacy over the executive.\",\n  \"reasoning\": \"The state collapsed and was rebuilt on a republican foundation with effective coercive capacity, while organized republican society achieved a decisive victory in the Seize Mai crisis, institutionalizing its control over the state through a powerful legislature.\",\n  \"society_change\": 1.5,\n  \"state_change\": 0.2\n}",
    "1879-1888": "{\n  \"society_power\": 8.5,\n  \"state_power\": 7.8,\n  \"key_event\": \"Liberal laws grant press freedom and legalize trade unions.\",\n  \"reasoning\": \"Society's power surged due to foundational laws legalizing trade unions and guaranteeing press freedom, creating powerful new checks on the state. Simultaneously, the state strengthened its administrative capacity and reach through the creation of a national secular education system (Ferry Laws) and aggressive colonial expansion.\",\n  \"society_change\": 1.0,\n  \"state_change\": 0.8\n}",
    "1889-1898": "{\n  \"society_power\": 9.0,\n  \"state_power\": 7.3,\n  \"key_event\": \"The Dreyfus Affair exposes a deep state-society cleavage.\",\n  \"reasoning\": \"Society's power reached a new peak with the consolidation of organized labor (CGT), a powerful mass press, and the intense mobilization during the Dreyfus Affair. Concurrently, the state's legitimacy and authority were severely damaged by the Panama Scandal and the Dreyfus Affair, eroding public trust despite the Republic's survival of the Boulanger crisis.\",\n  \"society_change\": 0.5,\n  \"state_change\": -0.5\n}",
    "1899-1908": "{\n  \"society_power\": 8.7,\n  \"state_power\": 8.2,\n  \"key_event\": \"Separation of Church and State solidifies secular republican state.\",\n  \"reasoning\": \"The state grew significantly stronger by decisively subordinating the Church and army, establishing secular republican supremacy. While civil society won the Dreyfus Affair, the state's subsequent successful suppression of both clerical institutions and major labor strikes slightly reduced society's overall power from its previous peak.\",\n  \"society_change\": -0.3,\n  \"state_change\": 0.9\n}",
    "1909-1918": "{\n  \"society_power\": 7.0,\n  \"state_power\": 9.5,\n  \"key_event\": \"World War I creates an overwhelmingly powerful total-war state.\",\n  \"reasoning\": \"The state's power surged to an overwhelming level through total war mobilization, a national income tax, and a directed economy. Simultaneously, society's power, despite the 1917 mutinies, was significantly eroded by the political truce of the Union Sacrée and devastating demographic losses.\",\n  \"society_change\": -1.7,\n  \"state_change\": 1.3\n}",
    "1919-1928": "{\n  \"society_power\": 8.0,\n  \"state_power\": 8.0,\n  \"key_event\": \"Post-war societal remobilization vs. state fiscal crisis.\",\n  \"reasoning\": \"Society power surged with the post-war rise of mass-membership veterans' associations and renewed labor militancy. State power, while still formidable (as shown in the Ruhr occupation), declined from its wartime peak due to severe fiscal instability and the end of total mobilization.\",\n  \"society_change\": 1.0,\n  \"state_change\": -1.5\n}",
    "1929-1938": "{\n  \"society_power\": 8.8,\n  \"state_power\": 8.2,\n  \"key_event\": \"Popular Front's victory and the Matignon Accords.\",\n  \"reasoning\": \"Civil society, radicalized by the Depression, reached a peak of mobilization with both far-right leagues and massive union strikes, demonstrating its power to challenge and capture the state. The Popular Front government, in response to this pressure, then dramatically expanded the state's administrative power over the economy through the Matignon Accords, strengthening its capacity.\",\n  \"society_change\": 0.8,\n  \"state_change\": 0.2\n}",
    "1939-1948": "{\n  \"society_power\": 8.5,\n  \"state_power\": 9.0,\n  \"key_event\": \"WWII collapse and creation of a stronger, interventionist state.\",\n  \"reasoning\": \"The state collapsed but was rebuilt after 1944 with unprecedented economic control through nationalizations and administrative reach via the new social security system. While society mobilized massively in the Resistance, the post-war state disarmed militias and marginalized the powerful Communist party, reasserting its authority and slightly reducing society's relative power from its pre-war high.\",\n  \"society_change\": -0.3,\n  \"state_change\": 0.8\n}",
    "1949-1958": "{\n  \"society_power\": 9.2,\n  \"state_power\": 4.5,\n  \"key_event\": \"Collapse of Fourth Republic under pressure from Algerian War.\",\n  \"reasoning\": \"The Fourth Republic's chronic instability and inability to manage the Algerian War culminated in the 1958 crisis, where the army—acting as a powerful societal faction—forced the government's collapse, shattering state authority. Mobilized segments of society held immense power, while the state itself lost its monopoly on violence.\",\n  \"society_change\": 0.7,\n  \"state_change\": -4.5\n}",
    "1959-1968": "{\n  \"society_power\": 8.2,\n  \"state_power\": 8.0,\n  \"key_event\": \"Gaullist state established, challenged by May '68 protests.\",\n  \"reasoning\": \"The Fifth Republic's new constitution and resolution of the Algerian War created a powerful, centralized state, marking a sharp increase in its capacity. However, the massive May 1968 protests revealed a potent, mobilized civil society capable of challenging this new authority from below, placing both forces in a high-power equilibrium.\",\n  \"society_change\": -1.0,\n  \"state_change\": 3.5\n}",
    "1969-1978": "{\n  \"society_power\": 8.8,\n  \"state_power\": 7.8,\n  \"key_event\": \"Rise of new social movements and constitutional checks.\",\n  \"reasoning\": \"Society's power grew significantly with the maturation of new social movements (feminist, environmentalist) and key institutional victories like the 1971 Constitutional Council ruling on freedom of association. While the state's technocratic capacity remained high, its authority was eroded by economic crisis and checked by a newly assertive society, resulting in a slight decrease in its power.\",\n  \"society_change\": 0.6,\n  \"state_change\": -0.2\n}",
    "1979-1988": "{\n  \"society_power\": 9.0,\n  \"state_power\": 7.2,\n  \"key_event\": \"Mitterrand's election triggers state decentralization and societal backlash.\",\n  \"reasoning\": \"Mitterrand's election led to a tug-of-war; state power, expanded by nationalizations, was checked by decentralization and cohabitation. Society proved its dominance by electing the Socialists and then forcing their government to retreat on a major school reform bill.\",\n  \"society_change\": 0.2,\n  \"state_change\": -0.6\n}",
    "1989-1998": "{\n  \"society_power\": 9.3,\n  \"state_power\": 6.5,\n  \"key_event\": \"Mass strikes of 1995 defeat government pension reforms.\",\n  \"reasoning\": \"Society's power was demonstrated by the massive 1995 strikes which successfully vetoed state reforms. The state's power was simultaneously diminished by ceding sovereignty through the Maastricht Treaty, large-scale privatization, and the internal division of cohabitation.\",\n  \"society_change\": 0.3,\n  \"state_change\": -0.7\n}",
    "1999-2008": "{\n  \"society_power\": 9.0,\n  \"state_power\": 7.2,\n  \"key_event\": \"State-society clashes over pensions, social order, and the EU.\",\n  \"reasoning\": \"Society demonstrated immense power to check the state's agenda in the 2002 election and the 2005 EU referendum, but its organized elements failed to stop major pension reforms. The state proved its capacity to push through unpopular policy and assert coercive control during the 2005 riots, even as it ceded some sovereignty to the EU.\",\n  \"society_change\": -0.3,\n  \"state_change\": 0.7\n}",
    "2009-2018": "{\n  \"society_power\": 8.5,\n  \"state_power\": 8.0,\n  \"key_event\": \"Terror attacks strengthened the state, fueling societal backlash.\",\n  \"reasoning\": \"The state's power grew significantly with new surveillance laws and a centralized Macronist executive following major terror attacks. Society's traditional institutions (parties, unions) weakened, but its capacity for disruptive mobilization was proven by the spontaneous rise of the Gilets Jaunes, leading to a slight net decline in its overall power.\",\n  \"society_change\": -0.5,\n  \"state_change\": 0.8\n}",
    "2019-2028": "{\n  \"society_power\": 8.7,\n  \"state_power\": 7.8,\n  \"key_event\": \"Societal pushback and elections create political paralysis.\",\n  \"reasoning\": \"The state demonstrated immense coercive capacity via COVID management and security expansion, but its governing effectiveness was crippled by political fragmentation and electoral defeats. Society proved its high mobilization power in massive protests and successfully constrained the executive through the ballot box, increasing its overall influence.\",\n  \"society_change\": 0.2,\n  \"state_change\": -0.2\n}"
  }
}

==> experiments/results/france__openai-gpt-5.5.json <==
{
  "country": "France",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 7.0,
    "1799-1808": 5.0,
    "1809-1818": 5.8,
    "1819-1828": 6.2,
    "1829-1838": 6.6,
    "1839-1848": 7.4,
    "1849-1858": 5.3,
    "1859-1868": 6.5,
    "1869-1878": 7.5,
    "1879-1888": 8.1,
    "1889-1898": 8.4,
    "1899-1908": 8.6,
    "1909-1918": 7.6,
    "1919-1928": 8.2,
    "1929-1938": 8.5,
    "1939-1948": 8.6,
    "1949-1958": 8.4,
    "1959-1968": 8.8,
    "1969-1978": 9.1,
    "1979-1988": 9.0,
    "1989-1998": 8.9,
    "1999-2008": 8.8,
    "2009-2018": 8.5,
    "2019-2028": 8.7
  },
  "state_power": {
    "1789-1798": 7.0,
    "1799-1808": 8.5,
    "1809-1818": 7.2,
    "1819-1828": 7.5,
    "1829-1838": 7.8,
    "1839-1848": 7.5,
    "1849-1858": 8.6,
    "1859-1868": 8.4,
    "1869-1878": 8.1,
    "1879-1888": 8.3,
    "1889-1898": 8.5,
    "1899-1908": 8.8,
    "1909-1918": 9.4,
    "1919-1928": 8.9,
    "1929-1938": 8.6,
    "1939-1948": 8.7,
    "1949-1958": 8.9,
    "1959-1968": 9.1,
    "1969-1978": 9.0,
    "1979-1988": 8.7,
    "1989-1998": 8.5,
    "1999-2008": 8.6,
    "2009-2018": 8.8,
    "2019-2028": 8.6
  },
  "key_event": {
    "1789-1798": "French Revolution and Terror",
    "1799-1808": "Napoleonic centralization and imperial rule",
    "1809-1818": "Napoleonic collapse and Bourbon Charter",
    "1819-1828": "Conservative backlash and liberal parliamentary resurgence",
    "1829-1838": "July Revolution and repressive July Monarchy consolidation",
    "1839-1848": "February Revolution and universal male suffrage",
    "1849-1858": "Louis-Napoléon’s coup and authoritarian Second Empire",
    "1859-1868": "Liberal Empire reforms",
    "1869-1878": "Third Republic defeats executive in 1877 crisis",
    "1879-1888": "Republican consolidation and liberal civic reforms",
    "1889-1898": "Republican consolidation amid Dreyfus-era mass mobilization",
    "1899-1908": "1901 associations law and secular republican consolidation",
    "1909-1918": "Total war mobilization and Union sacrée",
    "1919-1928": "Postwar stabilization after fiscal and social mobilization",
    "1929-1938": "Popular Front mobilization and Depression-era executive decree-laws",
    "1939-1948": "Liberation and postwar republican reconstruction",
    "1949-1958": "Algerian crisis and birth of the Fifth Republic",
    "1959-1968": "May 1968 revolt and Gaullist reassertion",
    "1969-1978": "Constitutional checks and post-1968 civic mobilization",
    "1979-1988": "Decentralization and European constraints temper Jacobin state",
    "1989-1998": "Maastricht integration and 1995 strike veto",
    "1999-2008": "Civic vetoes amid presidentialized security state",
    "2009-2018": "Security expansion and Yellow Vest backlash",
    "2019-2028": "Hung Assembly and protest-driven emergency governance"
  },
  "reasoning": {
    "1789-1798": "Civil society became extraordinarily mobilized through clubs, sections, newspapers, popular protest, and electoral politics, but remained fragmented and repeatedly suppressed, especially under the Terror and Directory. State power was high but unstable: revolutionary governments built mass conscription, surveillance, administrative centralization, and coercive capacity, yet civil war, fiscal crisis, and regime turnover limited consistent authority.",
    "1799-1808": "The Consulate and Empire greatly expanded administrative, fiscal, legal, police, and military capacity through prefects, codification, censorship, conscription, and centralized finance. Civil society lost much of its revolutionary political autonomy through suppressed clubs, weakened legislatures, censorship, and plebiscitary personal rule, though property-owning and commercial society gained some security from legal codification and stabilization.",
    "1809-1818": "By 1818 France retained a strong centralized administrative, legal, and fiscal apparatus, but military defeat, regime change, constitutional budgeting, and foreign occupation had reduced state power from the Napoleonic peak. Civil society recovered somewhat through notables, censitary elections, parliamentary opposition, and protected property rights, though participation remained elite and coercion/violence still constrained broader mobilization.",
    "1819-1828": "The Napoleonic administrative apparatus, police powers, censorship episodes, and 1823 Spanish expedition kept the Bourbon state strong, though the 1827–1828 reversals showed real political limits. Civil society ended somewhat stronger than in 1818 because press networks, elections, petitions, bourgeois notables, and parliamentary opposition deepened despite repression of radicals and clerical-ultra pressure.",
    "1829-1838": "Civil society gained from the 1830 revolution, a stronger bourgeois parliament, municipal reforms, and expanding press/worker mobilization, but censitary exclusion and repression after 1832-35 kept it only moderately strong. The centralized Napoleonic administrative state survived the regime change, suppressed major revolts, restricted the press through the September Laws, and expanded coercive capacity in Algeria, leaving state power slightly stronger than before.",
    "1839-1848": "Civil society power rose substantially because revolution, banquet networks, newspapers, and universal male suffrage transformed mobilization and formal participation, though the June Days repression limited working-class organization. State power remained strong through centralized administration, policing, infrastructure, and June coercion, but the February collapse of the July Monarchy and regime instability left it somewhat below the prior period.",
    "1849-1858": "The 1851 coup, centralized imperial constitution, prefectural control, censorship, official candidates, policing, and Haussmann-era urban redesign pushed state capacity and coercive reach from already strong to very strong. Civil society fell sharply as republican-socialist clubs, press, worker networks, and electoral opposition were repressed, though managed male suffrage, Catholic associations, economic modernization, and a small republican opposition kept it from being atomized.",
    "1859-1868": "Civil society recovered markedly as amnesty, parliamentary debate, opposition electoral gains, strike legalization, the International, and looser press/public-meeting laws rebuilt organized opposition from the repressive 1850s. State capacity remained very strong through bureaucracy, railways, policing, Haussmannization, and territorial consolidation, but its unchecked dominance and prestige declined with liberal concessions and foreign-policy failures.",
    "1869-1878": "Civil society rose strongly as mass male suffrage, freer press, republican parties, parliamentary institutions, and repeated elections enabled voters and organized opinion to constrain the executive, despite repression of the Commune. State power remained strong because the centralized administration survived regime collapse and was rebuilt through fiscal extraction and army reform, but defeat in 1870 and new parliamentary constraints reduced it somewhat from the late imperial peak.",
    "1879-1888": "Republican control of national and local institutions, secular schools, and colonial/military expansion modestly raised an already strong state capacity, though Boulangism exposed political instability. Press freedom, union legalization, municipal elections, amnesty, and expanding labor/radical politics significantly strengthened organized civil society and its ability to contest authority.",
    "1889-1898": "The Republic’s schools, conscription, prefectural administration, policing powers, and colonial-military apparatus deepened state capacity, though Panama, anarchist violence, Fashoda, and Dreyfus damaged legitimacy. Civil society also grew stronger through the popular press, labor organization, socialism, leagues, strikes, and Dreyfusard/anti-Dreyfusard campaigns, despite the repressive anti-anarchist laws.",
    "1899-1908": "Civil society remained very strong and broadened through legal associations, mass press, socialism, unions, and protest networks, though Catholic institutions and revolutionary syndicalists faced state pressure. The republican state gained legitimacy, secular administrative authority, oversight of associations, and demonstrated coercive capacity, despite temporary legitimacy shocks from surveillance scandals, strikes, and the Midi revolt.",
    "1909-1918": "Republican administration was already strong, but conscription, emergency rule, censorship, and wartime dirigisme pushed France into near-overwhelming state penetration of economy and society. Civil society retained unions, socialist organization, strikes, mutinies, and parliamentary traditions, yet mass casualties, occupation, censorship, and wartime unity materially narrowed its autonomy by 1918.",
    "1919-1928": "Civil society recovered from wartime constraint through parties, unions, veterans’ associations, elections, and social-rights claims, though labor splits, strike defeat, and demographic losses kept it below its prewar peak. The state remained very strong through reconstruction, taxation, colonial coercion, monetary stabilization, and expanded welfare regulation, but it fell back from wartime near-total command because of debt, franc instability, cabinet instability, and manpower losses.",
    "1929-1938": "Civil society remained very strong and became more intensely organized through unions, parties, leagues, strikes, and anti-fascist mobilization, though polarization and the 1938 strike repression limited the net gain. The state retained a strong administrative and coercive apparatus and expanded regulation, finance, and defense controls, but Depression-era fiscal weakness, cabinet instability, and legitimacy crises pulled it below the late-1920s level.",
    "1939-1948": "By 1948, French state sovereignty had been restored and expanded through planning, nationalizations, social security, rationing, and technocratic administration, though Fourth Republic fragmentation and scarcity kept it below overwhelming capacity. Civil society recovered from Vichy repression through the Resistance legacy, women’s suffrage, mass parties, unions, and strikes, but Cold War polarization limited further consolidation.",
    "1949-1958": "Civil society remained very strong through unions, parties, strikes, welfare claim-making, and mass mobilization, but emergency powers, colonial repression, and the new executive-centered constitution slightly reduced its checking power. State capacity was pulled down by Fourth Republic cabinet instability and colonial defeats, yet modernization, welfare administration, coercive expansion in Algeria, and de Gaulle’s 1958 constitutional settlement left the state somewhat stronger overall.",
    "1959-1968": "The Fifth Republic presidency, technocratic modernization, fiscal growth, and the end of the Algerian crisis pushed an already strong French state into very high capacity, though May 1968 showed limits to coercive and administrative control. Civil society also strengthened: unions, students, new movements, mass education, and the general strike demonstrated exceptional mobilizing power, even as executive-centered institutions constrained parliamentary and party intermediaries.",
    "1969-1978": "France retained an exceptionally capable centralized state through Fifth Republic executive dominance, prefectural administration, and state-led modernization, but the oil shock, media liberalization, and stronger constitutional review slightly reduced unchecked state authority. Civil society rose further as voters forced de Gaulle out, the left rebuilt into a credible opposition, rights movements expanded, and constitutional/privacy protections gave associations and parliamentary minorities stronger tools to constrain the state.",
    "1979-1988": "Civil society remained exceptionally strong, as alternance, mass school and student protests, local elected authorities, and anti-racist mobilization checked the state, though deindustrialization and union decline slightly weakened organized labor. State capacity stayed very high through welfare expansion, nationalizations, policing, and administration, but EMS/Single Market discipline, austerity, privatizations, cohabitation, abolition of capital punishment, and decentralization reduced discretionary central power.",
    "1989-1998": "European integration, privatization, cohabitation, and decentralization reduced the French national state’s discretionary command, though security powers, fiscal discipline, and labor regulation kept overall administrative capacity very strong. Civil society remained exceptionally capable of constraining policy, as shown by the Maastricht backlash and 1995 strikes, but weak membership, unemployment, and exclusion slightly offset that strength.",
    "1999-2008": "Civil society remained very strong, as the 2005 EU referendum and 2006 CPE mobilization showed real veto power, but declining unions, suburban fragmentation, and expanded security powers slightly reduced cohesion and liberties. State power edged up through presidentialization, policing/anti-terror capacity, and immigration-control agenda-setting, despite EU constraints, decentralization, and modest 2008 parliamentary/rights checks.",
    "2009-2018": "France’s state capacity rose modestly as counterterrorism laws, emergency powers, surveillance, and executive-centered reforms strengthened coercive and administrative authority despite eurozone fiscal constraints and legitimacy strains. Civil society remained very strong but slipped slightly: unions and traditional parties weakened, social cohesion frayed, and mobilization became more fragmented, even as Yellow Vests and digital protest showed continuing disruptive power.",
    "2019-2028": "France retained a very strong administrative, coercive, and fiscal state, reinforced by COVID-era controls and security legislation, but loss of stable parliamentary majorities, budget crises, and fiscal strain reduced governing decisiveness. Civil society remained highly powerful: mass pension protests, farmers’ mobilization, electoral fragmentation, and opposition leverage constrained the executive, though polarization and emergency restrictions limited the increase."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "Trends:\n- **Administrative centralization under the Consulate and Empire**: prefects, sub-prefects, mayors, and centrally appointed officials replaced much local autonomy — **strengthened the state, weakened local civil society**.\n- **Expansion of police surveillance and censorship** under Fouché and later imperial authorities: newspapers were reduced, printers licensed, political clubs suppressed — **strengthened the state, weakened civil society**.\n- **Fiscal and financial consolidation**: more regular direct taxation, better tax collection, the Banque de France, and centralized public finance — **strengthened the state**.\n- **Legal codification and uniform law**, especially the Civil Code and later commercial/procedural codes: created predictable property, contract, and family law — **strengthened the state**, while also **strengthening propertied civil society** by securing property and legal equality for male citizens.\n- **Militarization and mass conscription**: large drafts and permanent war mobilization made the state more extractive — **strengthened the state**, but **burdened and weakened society**, especially rural households.\n- **Reconciliation and control of religion** after the Concordat: Catholic worship was restored, but clergy became salaried and supervised by the state — **strengthened the state**, partly **stabilized society**, but reduced independent Church power.\n- **Creation of a new imperial elite** through the Legion of Honour, imperial offices, and later titles of nobility — **strengthened the state** by tying elites to Napoleon, while **weakening independent aristocratic and civic power**.\n\nEvents:\n- **Coup of 18 Brumaire, Year VIII / 9 November 1799**: Napoleon overthrew the Directory and established the Consulate — **greatly strengthened the executive state, weakened republican civil society and elected institutions**.\n- **Constitution of Year VIII, 1799–1800**: concentrated authority in the First Consul, with plebiscitary legitimacy and weak legislatures — **strengthened the state, weakened representative society**.\n- **Law of 28 Pluviôse Year VIII / 17 February 1800** creating prefects: imposed uniform central administration across departments — **strengthened the state, weakened local autonomy**.\n- **Founding of the Banque de France, 1800**: improved credit, monetary stability, and state-finance capacity — **strengthened the state and commercial society**.\n- **Concordat with the Papacy, signed 1801 and implemented 1802**: ended the revolutionary religious schism but subordinated the Church to state control — **strengthened the state, pacified parts of society**.\n- **Napoleon made consul for life, 1802**: entrenched personal rule through plebiscite — **strengthened the state executive, weakened political society**.\n- **Promulgation of the Civil Code, 1804**: standardized law, protected property, reinforced patriarchal family authority — **strengthened the state and property-owning society**, but **weakened women’s legal autonomy and some local customs**.\n- **Proclamation of the Empire, 1804**: transformed the republic into hereditary monarchy — **strengthened centralized state power, weakened republican civic institutions**.\n- **Continental System begun by the Berlin Decree, 1806**: state-directed economic warfare against Britain disrupted trade and smuggling networks — **strengthened state intervention**, but often **weakened merchants, ports, and consumers**.\n- **French intervention in Spain and the Peninsular crisis, 1808**: expanded imperial commitments and conscription pressures — **increased state militarization**, while **straining French society and finances**.",
    "1809-1818": "Trends:\n- **Napoleonic administrative centralization and police control continued until 1814**: prefects, centralized courts, censorship, surveillance, and the Imperial University strengthened the **state** and weakened autonomous **civil society**.\n- **Mass conscription and war mobilization intensified, 1809-1814**: expanded the state’s coercive reach, but mounting draft evasion, casualties, and local fatigue weakened both **society’s resilience** and eventually the **imperial state’s legitimacy**.\n- **Continental System and wartime economic disruption, especially 1810-1812**: trade restrictions, shortages, and recession hurt merchants, ports, workers, and consumers, weakening **civil society** and the state’s fiscal/social base.\n- **Consolidation of the post-Revolution property order**: the Civil Code and protection of biens nationaux/new property holders strengthened propertied **civil society**, while giving the state a stable elite constituency.\n- **Restoration constitutional politics, 1814-1818**: the Charter, censitary elections, parliamentary budgeting, and a legal opposition strengthened elite **civil society** as a check on the monarchy, while preserving a centralized **state**.\n\nEvents:\n- **1809: War of the Fifth Coalition and victory at Wagram**: reinforced Napoleon’s military prestige and strengthened the **state**, but required heavier mobilization from **society**.\n- **1810: Penal Code promulgated**: strengthened the **state** through uniform criminal law, policing, and punishment.\n- **1812: Russian campaign disaster**: destroyed much of the Grande Armée, weakening the **state’s** military capacity and devastating families and communities in **society**.\n- **1813: Leipzig and emergency levies**: major defeat plus expanded conscription weakened the imperial **state** and deepened social resistance.\n- **1814: Allied invasion, fall of Paris, Napoleon’s abdication**: collapsed the Napoleonic **state**; empowered notables, the Senate, and royalist/liberal elites in **society**.\n- **1814: Louis XVIII’s Charter**: limited arbitrary monarchy through rights, legislature, and budgetary consent, strengthening propertied **civil society**, while retaining a strong centralized **state**.\n- **1815: Hundred Days and Waterloo**: briefly revived Napoleonic state power, then decisively weakened the **state** through military defeat and political instability.\n- **1815: Second Treaty of Paris, indemnity, and Allied occupation**: weakened French **state** sovereignty and burdened **society** through payments and occupation costs.\n- **1815-1816: White Terror and “Chambre introuvable”**: royalist violence and ultra pressure weakened rule-of-law **state** authority while strengthening reactionary forces in **society**.\n- **1818: Congress of Aix-la-Chapelle and Allied withdrawal**: restored French **state** sovereignty; reduced occupation burdens on **society**.",
    "1819-1828": "Trends:\n- **Centralized Napoleonic administrative state persisted**: prefects, gendarmerie, courts, tax administration, and centralized education remained intact under the Bourbons; **strengthened the state** and limited local autonomy.\n- **Property-based constitutional politics deepened**: the Charter regime, Chambers, elections, petitions, and parliamentary opposition gave wealthy notables a regular political arena; **strengthened elite civil society as a check on ministers**, while also legitimating the state.\n- **Growth of the press and political public sphere**: newspapers, pamphlets, reading rooms, and liberal journals expanded despite intermittent censorship; **strengthened civil society** and made repression more politically costly.\n- **Ultraroyalist and Catholic revival**: missions, clerical influence in education, aristocratic claims, and sacral monarchy became more assertive, especially after 1824; **strengthened church-aligned social forces and the royal state**, while weakening liberal/secular civil society.\n- **Economic recovery, early industrialization, and bourgeois growth**: expanding commerce, finance, coal/iron/textiles, roads and canals, plus urban growth, enlarged taxable resources and a politically conscious bourgeoisie; **strengthened both state capacity and bourgeois civil society**.\n\nEvents:\n- **1819 Serre press laws** liberalized publication rules and shifted many press offenses to jury trials; **strengthened civil society** and weakened executive control over opinion.\n- **1820 assassination of the duc de Berry** triggered a conservative backlash: restored censorship, emergency detention powers, and the “double vote” electoral law favoring the richest voters; **strengthened the crown/ultras and weakened liberal civil society**.\n- **1821–1822 Charbonnerie conspiracies and repression**, including the La Rochelle sergeants’ executions, exposed and crushed radical liberal networks; **strengthened police/state coercive power and weakened oppositional society**.\n- **1822 press laws** tightened controls over newspapers, including prosecution for a paper’s “tendency” and suspension powers; **strengthened the state and weakened the public sphere**.\n- **1823 French expedition to Spain** restored Ferdinand VII and gave the Bourbon regime military prestige; **strengthened the state, army, and royalist legitimacy**.\n- **1824 ultra-royalist electoral victory, Septennial Act, and accession of Charles X** reduced electoral pressure and empowered the ultraroyalist program; **strengthened the royal executive/ultras and weakened liberal parliamentary society**.\n- **1825 émigré indemnity, Sacrilege Law, and Charles X’s Reims coronation** symbolized aristocratic-clerical restoration; **strengthened church/royalist forces**, but alienated liberal and bourgeois society.\n- **1827 crisis: National Guard disbanded, harsh press bill defeated, liberal gains in elections** showed open resistance by urban notables and voters; **weakened the ministry/state politically and strengthened civil society/parliamentary opposition**.\n- **1828 Martignac ministry reforms**, including a more liberal press law and restrictions on Jesuit influence in education; **partly strengthened civil society and weakened clerical-ultra control of the state**.",
    "1829-1838": "Trends:\n- Persistence of a highly centralized Napoleonic administrative apparatus — prefects, police, courts, taxation, conscription traditions — strengthened the state across both the Bourbon Restoration and July Monarchy.\n- Growth of a liberal bourgeois public sphere — newspapers, lawyers, bankers, deputies, salons, clubs, and pamphleteering — strengthened civil society, especially among property-owning elites.\n- Censitary constitutionalism under the July Monarchy — political rights tied to property and tax payments — strengthened elite civil society and parliament, but left workers and peasants largely excluded.\n- Early industrialization and urbanization, especially in Lyon textiles, northern mining/textiles, and Paris workshops, strengthened new worker collective action but also gave the state new social-order problems to police.\n- Expansion of French rule in Algeria after 1830 strengthened the military/executive state and enlarged coercive colonial capacity.\n- Recurrent repression of republican, worker, and press activism in the 1830s shifted the balance back toward the state, limiting the broader civil society unleashed in 1830.\n\nEvents:\n- 1829 appointment of Jules de Polignac’s ultra-royalist ministry: strengthened royal executive ambition but provoked liberal civil society and parliamentary opposition.\n- March–July 1830 crisis, including the Address of the 221 and Charles X’s July Ordinances censoring the press and altering elections: attempted to strengthen the monarchy/state and weaken civil society.\n- July Revolution, 27–29 July 1830: Parisian crowds, journalists, deputies, and the National Guard overthrew Charles X; strongly strengthened civil society against the old royal state.\n- Charter of 1830 and accession of Louis-Philippe: weakened divine-right monarchy, strengthened parliament and propertied liberal society, while preserving a centralized state.\n- 1831 electoral and municipal reforms: lowered the tax threshold for voting and expanded elected local councils; strengthened bourgeois civil society and gave the regime broader legitimacy.\n- 1831 and 1834 Canut revolts in Lyon: strengthened working-class collective action, but their military suppression strengthened state coercive authority.\n- June 1832 Paris republican uprising after General Lamarque’s funeral: civil-society challenge to the regime; its defeat strengthened the state.\n- April 1834 republican/worker insurrections and repression, including the Transnonain massacre: weakened radical civil society and strengthened police-military power.\n- 1835 Fieschi assassination attempt and the September Laws: strengthened the state by restricting the press, political speech, and republican agitation; weakened civil society.\n- 1837 opening of the Paris–Saint-Germain railway: modestly strengthened state-backed economic modernization and the organized capitalist economy.",
    "1839-1848": "Trends:\n- **Narrow censitary politics under the July Monarchy**: the electorate remained tiny and property-based, excluding most men; this **strengthened the elite-controlled state** but **weakened formal civil-society leverage**, while increasing regime illegitimacy.\n- **Centralized administration, policing, and restrictions on association/press** under Molé/Thiers/Guizot: prefects, police surveillance, and limits on political meetings **strengthened state control** and **constrained organized society**.\n- **Industrialization, railways, and urban growth**—especially Paris, Lyon, the Nord, and railway expansion after the 1842 railway law: **strengthened state capacity** through integration and infrastructure, but also **strengthened society** by concentrating workers and expanding bourgeois/working-class networks.\n- **Growth of republican, socialist, mutual-aid, and oppositional networks**: secret societies, workers’ associations, opposition newspapers, and later banquet committees **strengthened civil society’s capacity to mobilize** against the regime.\n- **Economic and social distress, 1845-1847**: bad harvests, high bread prices, unemployment, and financial crisis **weakened state legitimacy** and **increased popular mobilization**, though hardship also strained civil society.\n\nEvents:\n- **May 1839 Blanqui-Barbès “Society of the Seasons” uprising in Paris**: quickly suppressed; **strengthened the coercive state** in the short run and **weakened revolutionary civil society** through arrests.\n- **1841 child-labor law**: France’s first national labor-protection law; modestly **strengthened the state’s regulatory role**, though weak enforcement limited its effect.\n- **1847 “banquet campaign” for electoral reform**: opposition used political banquets to evade meeting restrictions; **strengthened civil society mobilization** and exposed state weakness.\n- **February 1848 ban on the Paris banquet and ensuing revolution, 22-24 February**: barricades, National Guard unreliability, Louis-Philippe’s abdication; **destroyed the July Monarchy state** and **empowered mobilized society**.\n- **March-April 1848 universal male suffrage and Constituent Assembly elections**: expanded voters from roughly 250,000 to about 9 million; **massively strengthened formal civil-society participation** while giving the new republic broader legitimacy.\n- **June Days, 23-26 June 1848**: closure of the National Workshops triggered worker revolt, crushed by Cavaignac; **strengthened the coercive state and conservative “party of order”**, while **weakening organized working-class civil society**.\n- **November-December 1848 constitution and election of Louis-Napoléon Bonaparte**: created a strong presidency elected by universal male suffrage; **strengthened executive state power**, while also showing the mobilizing force of mass electoral society.",
    "1849-1858": "Trends:\n- **Bonapartist authoritarian centralization (1849-1858):** growing reliance on prefects, police, censorship, “official candidates,” and plebiscites; **strengthened the state**, **weakened autonomous civil society**.\n- **Retreat of republican-socialist associational life:** clubs, radical newspapers, worker organizations, and left electoral networks were repeatedly restricted after 1849; **weakened society**, especially urban popular society.\n- **Catholic-conservative expansion in education and local influence:** especially after the 1850 Falloux Law; **strengthened Church-linked civil society**, but also **strengthened the conservative state coalition** and weakened secular/republican society.\n- **Railway, banking, and industrial expansion under the early Second Empire:** Crédit Mobilier, rail concessions, public works, and industrial growth increased administrative/fiscal capacity; **strengthened the state** and state-dependent business elites, while slowly enlarging the urban working class.\n- **Haussmann-era transformation of Paris beginning in 1853:** new boulevards, demolitions, and policing-friendly urban design; **strengthened state control**, **weakened older neighborhood bases of insurrectionary society**.\n- **Persistence of mass male suffrage under managed elections:** plebiscites and elections gave society a formal voice, but were tightly controlled; **strengthened the state’s legitimacy**, while leaving only limited space for civil society.\n\nEvents:\n- **May 1849 legislative elections:** the conservative Party of Order won control of the Assembly; **strengthened conservative state power**, **weakened radical republican/socialist society**.\n- **June 13, 1849 repression of the Montagnard protest against the Rome expedition:** arrests, exile, and closures of opposition organs; **strengthened coercive state power**, **weakened left civil society**.\n- **March 1850 Falloux Law:** expanded Catholic control over education; **strengthened Church-based society** and the conservative order, **weakened secular republican forces**.\n- **May 31, 1850 electoral law:** imposed a three-year residence requirement, disenfranchising roughly three million poorer/mobile male voters; **weakened popular society**, **strengthened conservative elites and the state**.\n- **December 2, 1851 coup d’état by Louis-Napoléon Bonaparte:** dissolved the Assembly, arrested opponents, used the army and police; **dramatically strengthened the executive state**, **crushed autonomous political society**.\n- **1852 Constitution, press controls, and official-candidate elections:** created a highly centralized presidential/imperial regime; **strengthened the state**, **weakened parliament, parties, and press society**.\n- **December 1852 proclamation of the Second Empire:** converted Bonaparte’s rule into Napoleon III’s hereditary empire; **strengthened personal and bureaucratic state power**, **reduced society’s institutional checks**.\n- **1857 legislative elections:** despite official pressure, a small republican opposition won seats, especially in Paris; **modestly strengthened civil society**, though the state remained dominant.\n- **January 1858 Orsini assassination attempt and February 1858 General Security Law:** enabled detention/deportation of suspected republicans and ex-1848 militants; **strengthened police-state powers**, **weakened opposition society**.",
    "1859-1868": "Trends:\n- **“Liberal Empire” shift, 1860s:** Napoleon III gradually relaxed the highly authoritarian Second Empire—more legislative debate, more tolerated opposition, less preventive censorship. **Strengthened civil society and representative institutions; weakened the executive’s unchecked dominance, while preserving state capacity.**\n- **Industrialization, railway expansion, banking, and market integration:** France’s rail network, heavy industry, joint-stock finance, and national markets expanded rapidly. **Strengthened the state’s fiscal/administrative reach and also strengthened bourgeois civil society and organized economic interests.**\n- **Haussmannization and urban transformation, especially Paris:** broad boulevards, annexation of surrounding communes into Paris in 1860, new sewers, policing and circulation infrastructure. **Strengthened state surveillance and control; disrupted some working-class neighborhoods, but also created a larger urban public sphere.**\n- **Growth of literacy, newspapers, and political readership:** expanding education and cheaper print widened the audience for opposition politics. **Strengthened civil society and public opinion against imperial control.**\n- **Rising labor organization and strike activity:** mutual-aid societies, cooperatives, worker delegations, and later the International Workingmen’s Association gained ground. **Strengthened working-class civil society; reduced the state’s ability to atomize labor.**\n- **Declining regime legitimacy from costly foreign ventures:** especially Mexico and complications in Italy/Rome. **Weakened the state’s prestige and gave opposition groups more room to mobilize.**\n\nEvents:\n- **1859 Franco-Austrian War in Italy; victories at Magenta and Solferino:** boosted Napoleon III’s nationalist prestige. **Strengthened the state**, though support for Italian unification later alienated French Catholics concerned about the Papal States.\n- **1859 general amnesty for political exiles and opponents:** allowed many republicans and liberals to re-enter public life. **Strengthened civil society/opposition; modestly weakened authoritarian control.**\n- **1860 Treaty of Turin and annexation of Nice and Savoy, confirmed by plebiscites:** expanded French territory. **Strengthened the state territorially and symbolically.**\n- **1860 Cobden-Chevalier free-trade treaty with Britain:** lowered tariffs and exposed French producers to competition. **Strengthened commercial society and liberal economic interests; weakened protectionist state intervention and some protected industrial groups.**\n- **1860–1861 constitutional concessions:** the legislature gained an address in reply to the imperial speech, publication of debates, and more budgetary discussion. **Strengthened parliamentary/civil society influence; weakened executive monopoly.**\n- **1863 legislative elections:** opposition candidates made major gains despite official-candidate machinery. **Strengthened civil society and electoral opposition; weakened the regime’s aura of unanimity.**\n- **1864 Ollivier Law on coalitions:** decriminalized strikes under certain conditions. **Strengthened labor organization and civil society; weakened direct state repression of workers.**\n- **1864 founding/entry of French workers into the International Workingmen’s Association:** connected French labor activists to transnational organization. **Strengthened organized civil society.**\n- **1867 failure of the Mexican expedition and execution of Maximilian:** a public foreign-policy humiliation. **Weakened state prestige and emboldened critics.**\n- **1868 press law and public-meetings law:** loosened prior controls on newspapers and allowed more public meetings, though still regulated. **Strengthened civil society, opposition journalism, and political mobilization; weakened censorship-based state control.**",
    "1869-1878": "Trends:\n- **Liberalization and politicization of the late Second Empire (1869–70):** freer press, more competitive elections, and parliamentary concessions strengthened **civil society** and weakened the emperor’s unchecked **state** power.\n- **Expansion of mass republican electoral politics under universal male suffrage:** repeated national elections in 1869, 1871, 1876, and 1877 built parties, newspapers, committees, and voter mobilization; strengthened **society’s** ability to discipline rulers.\n- **Survival and reconstruction of France’s centralized administrative state:** prefects, ministries, courts, police, tax collection, and local administration continued through regime change; strengthened **state capacity** despite political instability.\n- **Post-1871 military and fiscal rebuilding:** army reform, conscription policy, new taxes, and huge public loans to pay the indemnity increased the **state’s** extractive and coercive capacity, while also binding citizens more tightly to the state.\n- **Urbanization, railways, print culture, and working-class organization:** strengthened **civil society** through newspapers, clubs, and labor activism, though repression after the Commune weakened radical working-class society.\n- **Secular republicanism versus Catholic/monarchist social power:** schools, parishes, newspapers, and associations became sites of conflict; strengthened organized **society** on both republican and conservative sides while constraining state autonomy.\n\nEvents:\n- **1869 legislative elections:** opposition republicans and liberals made major gains; strengthened **society** against the imperial **state**.\n- **May 1870 plebiscite and liberal imperial reforms:** gave Napoleon III renewed legitimacy but also moved toward parliamentary government; strengthened **state legitimacy** while conceding power to **society/legislature**.\n- **Franco-Prussian War and defeat at Sedan, September 1870:** destroyed the Second Empire and exposed military weakness; sharply weakened the **state**.\n- **Proclamation of the Third Republic, 4 September 1870, and Government of National Defense:** reconstituted central authority and mobilized citizens; strengthened both **state** and republican **society**.\n- **Siege of Paris and wartime mobilization, 1870–71:** expanded popular armed participation, especially through the National Guard; strengthened **society**, but also strained **state** authority.\n- **Armistice, February 1871 elections, and Treaty of Frankfurt, May 1871:** loss of Alsace-Lorraine, occupation, and indemnity weakened sovereignty, but the elected Assembly and indemnity financing rebuilt **state** capacity.\n- **Paris Commune, March–May 1871, and “Bloody Week”:** the Commune was a major assertion of radical urban **society** against the central **state**; its suppression strengthened the **state** and weakened revolutionary civil society.\n- **Army Law of 1872:** reorganized military service after defeat; strengthened the coercive and organizational power of the **state**.\n- **Fall of Thiers and MacMahon’s “Moral Order” presidency, 1873:** conservative-monarchist forces captured executive power; strengthened the conservative **state** but provoked republican **society**.\n- **Constitutional Laws of 1875:** institutionalized the Third Republic, bicameral parliament, and a responsible ministry; strengthened the **state** by stabilizing the regime while strengthening **society** through parliamentary control.\n- **Republican electoral victories of 1876 and the 16 May 1877 crisis:** voters rejected MacMahon’s attempt to govern against the republican majority; strengthened **civil society/parliament** and weakened executive discretion.\n- **1878 Exposition Universelle in Paris:** symbolized recovery after war and Commune; strengthened **state** prestige and confidence in republican civic/economic **society**.",
    "1879-1888": "Trends:\n- Republican consolidation of the Third Republic (1879-1888): republicans gained control of presidency, Senate, Chamber, ministries, prefects, and schools; strengthened the state and weakened monarchist/clerical challengers.\n- Secularization of public authority and education: Ferry/Goblet reforms shifted schooling and civic identity from Church to republic; strengthened state capacity, weakened Catholic institutional power, and modestly strengthened citizen society through literacy.\n- Expansion of civil liberties and associational life: freer press, meetings, unions, and municipal self-government enlarged public participation; strengthened civil society, while constraining arbitrary state power.\n- Growth of organized labor, socialism, and radical republican politics: legal unions and urban worker mobilization became more visible; strengthened civil society but increased pressure on the state.\n- Colonial and military expansion/modernization: Tunisia, Indochina, and army reforms extended coercive/administrative capacity; strengthened the state, though colonial crises weakened governments politically.\n\nEvents:\n- 1879: Marshal MacMahon resigned; Jules Grévy became president, and republican control of the regime became secure; strengthened the republican state.\n- 1880: amnesty for Paris Commune exiles/prisoners; reintegrated radical and worker activists; strengthened civil society.\n- 1880: decrees against unauthorized religious congregations, especially Jesuits; strengthened state authority over education/religion, weakened clerical society.\n- 1881: Law on Freedom of the Press; greatly strengthened civil society and public opposition capacity.\n- 1881-1882: Jules Ferry school laws made primary education free, compulsory, and secular; strengthened state nation-building and weakened Church influence.\n- 1884: Waldeck-Rousseau Law legalized trade unions; strengthened civil society, especially labor.\n- 1884: Municipal Law expanded elected local government and elected mayors except in Paris; strengthened local civil society and decentralized political participation.\n- 1885-1888: Boulangist movement rose after the Tonkin crisis and Boulanger’s popularity as war minister; strengthened mass nationalist civil society but weakened state stability and parliamentary authority.",
    "1889-1898": "Trends:\n- **Consolidation of the Third Republic after the Boulangist crisis**: parliamentary republican institutions, universal male suffrage, prefectural administration, and republican schools became more secure; **strengthened the state** and its legitimacy.\n- **Growth of mass civil society and the popular press**: cheap newspapers, political clubs, leagues, and public campaigns expanded citizens’ ability to mobilize; **strengthened society**, while also making the state more vulnerable to scandals and opinion.\n- **Rise of organized labor and socialism**: Bourses du Travail expanded, strikes became more visible, and the **CGT was founded in 1895**; **strengthened working-class civil society** and increased pressure on the state.\n- **Expansion of state coercive and integrative capacity**: conscription, policing, secular schooling, and administrative centralization deepened citizens’ ties to the Republic; **strengthened the state**, though sometimes at civil-liberty costs.\n- **Imperial and military expansion**: colonial campaigns and the Franco-Russian military alignment reinforced the army and foreign-policy apparatus; **strengthened the state**, especially its coercive/military wing.\n\nEvents:\n- **1889 defeat and collapse of Boulangism**: General Boulanger’s flight and republican electoral victory ended a serious authoritarian-populist threat; **strengthened the republican state**.\n- **1889 Exposition Universelle in Paris**: showcased republican modernity and national prestige; **strengthened state legitimacy**.\n- **1889 nationality and military laws**: broadened French nationality and reduced military exemptions; **strengthened state integration and conscription capacity**.\n- **1891 Fourmies massacre**: troops fired on May Day demonstrators, killing workers; **strengthened state coercive authority short term**, but **energized labor and socialist civil society**.\n- **1892 Carmaux miners’ strike**: major labor conflict associated with Jean Jaurès’s rise; **strengthened socialist and labor mobilization**.\n- **1892 Panama Canal scandal**: exposed corruption among politicians and financiers; **weakened state legitimacy** and fueled anti-parliamentary movements.\n- **1892 Catholic “Ralliement” to the Republic**: Pope Leo XIII encouraged French Catholics to accept the Republic; **strengthened the state** by reducing monarchist-Catholic opposition.\n- **1893–1894 anarchist bombings and assassination of President Sadi Carnot**: prompted panic and repression; **weakened public security but strengthened state police powers**.\n- **1893–1894 “lois scélérates” anti-anarchist laws**: restricted press and association in the name of security; **strengthened the state**, **weakened civil liberties**.\n- **1894–1898 Dreyfus Affair**: Dreyfus’s conviction, Picquart’s discoveries, Zola’s “J’accuse…!” in 1898, and the founding of the League of the Rights of Man; **weakened trust in the army and judiciary**, but **strengthened mobilized civil society**.\n- **1895 conquest of Madagascar / 1896 annexation**: expanded the French empire; **strengthened the colonial state and military apparatus**.\n- **1898 Fashoda crisis with Britain**: exposed limits of French imperial power but intensified nationalist politics; **strained the state**, while **mobilizing nationalist civil society**.",
    "1899-1908": "Trends:\n- **Republican consolidation after the Dreyfus Affair:** the Third Republic beat back monarchist, Bonapartist, nationalist, and clerical challenges; **strengthened the republican state** and its legitimacy.\n- **Laïcization and anti-clerical secularization:** education, public symbols, and administrative authority shifted away from the Catholic Church toward republican institutions; **strengthened the state**, **weakened Catholic institutional civil society**.\n- **Rapid growth of associational politics after 1901:** leagues, parties, unions, mutual-aid societies, and secular associations expanded under the new legal regime; **strengthened civil society**, while also giving the state clearer tools to monitor associations.\n- **Rise of organized labor and socialism:** the CGT, bourses du travail, strike networks, and the unified socialist party became more important; **strengthened working-class civil society**, but also provoked stronger state policing.\n- **Expansion of mass politics and mass press:** newspapers, electoral mobilization, petitions, demonstrations, and political leagues became more effective; **strengthened civil society’s capacity to mobilize** and pressure governments.\n\nEvents:\n- **1899: Waldeck-Rousseau’s “Republican Defense” government formed** after the Dreyfus crisis and nationalist agitation; **strengthened the republican state** against anti-parliamentary forces.\n- **1899–1900: Dreyfus retrial, presidential pardon, and amnesty:** exposed military/judicial abuses but helped close the crisis; **weakened state legitimacy short-term**, then **strengthened civilian republican authority**.\n- **1901: Law on Associations:** legalized most voluntary associations but required authorization for religious congregations; **strengthened civil society generally**, **strengthened state oversight**, **weakened clerical orders**.\n- **1902–1904: Combes government closes congregational schools and expels/refuses authorization to many religious orders:** **strengthened the secular state**, **weakened Catholic institutional power**, polarized society.\n- **1904: rupture of diplomatic relations with the Vatican and the “Affaire des Fiches”:** the state asserted control over Church-state relations and the officer corps, but surveillance scandals **weakened trust in the state**.\n- **1905: creation of the SFIO:** unified French socialism into a national party; **strengthened organized political civil society** and labor representation.\n- **1905–1906: Law Separating Churches and State, followed by inventory conflicts:** ended the Concordat and state funding of religion; **strengthened the secular state**, **weakened the Church as a quasi-public power**, while mobilizing Catholic resistance.\n- **1906: Courrières mine disaster and major strike wave, including May Day agitation:** **strengthened labor mobilization**, while state troop deployments and arrests showed **strong coercive state capacity**.\n- **1907: Midi winegrowers’ revolt and 17th Infantry mutiny:** mass demonstrations and tax resistance **temporarily weakened state authority** and showed powerful local civil society; repression and anti-fraud legislation later **restored state control**.\n- **1908: Draveil–Villeneuve-Saint-Georges strikes and repression of the CGT:** violent clashes and arrests **weakened revolutionary syndicalist civil society** and **strengthened the coercive state**.",
    "1909-1918": "Trends:\n- **Republican administrative consolidation before 1914**: prefects, secular schools, courts, tax administration, and police remained deeply embedded across France; **strengthened the state** and republican civic identity.\n- **Growth of organized labor and socialism**: the CGT, SFIO, strikes, antimilitarism, and worker associations expanded before 1914 and revived in 1917-18; **strengthened civil society**, though often in conflict with the state.\n- **Demographic stagnation and manpower anxiety**: France’s low birth rate relative to Germany made military manpower a central political issue; **weakened society’s demographic base** and pushed the state toward heavier conscription.\n- **Prewar militarization and nationalist-security politics**: Balkan/Agadir crises and fear of Germany increased acceptance of army expansion; **strengthened the coercive/mobilizational state**.\n- **Wartime “dirigisme,” 1914-18**: controls over labor, prices, railways, industry, shipping, food supply, censorship, and munitions production greatly expanded; **strengthened the state**, while narrowing autonomous civil society.\n- **Social and economic dislocation from total war**: mass casualties, refugees, inflation, women’s industrial labor, and destruction/occupation in the northeast transformed communities; **weakened civil society materially**, but also generated new collective demands on the state.\n\nEvents:\n- **1909 postal strikes and repression**: major strikes by postal workers were broken by the government; **strengthened state authority** over public employees, but exposed growing civil-service associational power.\n- **1910 workers’ and peasants’ pensions law**: expanded national social provision; **strengthened state capacity** in welfare and registration, while giving labor a new institutional claim on the state.\n- **1913 Three-Year Law**: extended compulsory military service from two to three years; **strengthened the state’s military reach** over citizens and weakened individual/social autonomy.\n- **July-August 1914 assassination of Jaurès, mobilization, and Union sacrée**: socialist antimilitarist opposition collapsed into wartime unity; **strengthened the state** and temporarily subdued contentious civil society.\n- **German invasion and occupation of northern/eastern France, 1914**: millions were displaced and key industrial regions occupied; **weakened civil society and the economy**, while justifying emergency state powers.\n- **State of siege, censorship, and wartime emergency rule from 1914**: press, movement, politics, and dissent were restricted; **strengthened the coercive state** and weakened civil liberties.\n- **Verdun and the Somme, 1916**: huge casualties intensified state mobilization and social strain; **strengthened military-state demands** but **weakened society** through loss and exhaustion.\n- **1917 Nivelle Offensive, army mutinies, and strike wave**: soldiers and workers challenged wartime authority; **strengthened civil-society resistance**, briefly weakened state/military legitimacy, then led to repression and concessions.\n- **Clemenceau’s return to power, November 1917**: tougher prosecution of “defeatism,” tighter war leadership, and restored morale; **strengthened executive state power**.\n- **Armistice, November 1918**: victory restored state legitimacy and national unity, but after immense casualties and devastation; **strengthened the state symbolically**, while leaving civil society badly damaged.",
    "1919-1928": "Trends:\n- **Postwar fiscal-administrative expansion:** reconstruction of devastated northern/eastern regions, war pensions, debt service, and tax expansion enlarged the administrative state, but heavy debt and dependence on reparations constrained it.\n- **Demographic damage from World War I:** deaths, disability, widows, low birth rates, and labor shortages weakened both society’s productive capacity and the state’s manpower/tax base.\n- **Immigration to fill labor shortages:** large inflows of Poles, Italians, Spaniards, Belgians, etc. strengthened the economy and state tax/military potential, while reshaping civil society.\n- **Inflation and franc instability, especially 1924-1926:** weakened state credibility and hurt savers/rentiers; stabilization after 1926 restored state financial capacity.\n- **Labor and left-wing organization, followed by fragmentation:** unions and socialist/communist parties mobilized workers, strengthening civil society, but splits between SFIO/PCF and CGT/CGTU weakened labor’s collective power.\n- **Veterans’ associations as mass civic actors:** groups such as the Union nationale des combattants became influential pressure groups, strengthening civil society and shaping state policy on pensions, security, and nationalism.\n- **Third Republic cabinet instability:** frequent changes of government weakened coherent state action, while parliament, parties, and interest groups retained strong leverage over the executive.\n\nEvents:\n- **1919 Treaty of Versailles:** returned Alsace-Lorraine and promised reparations, strengthening the French state territorially and fiscally in principle, though future nonpayment undermined finances.\n- **1919 eight-hour-day law:** expanded state regulation of labor and strengthened organized workers’ claims within civil society.\n- **November 1919 “Bloc National” election:** brought a conservative, veteran-heavy majority to power, strengthening parliamentary legitimacy and a pro-order state agenda.\n- **1919-1920 strike wave, especially the May 1920 railway strike:** showed labor’s mobilizing power; the state’s defeat of the strike weakened militant unions and strengthened state/employer authority.\n- **December 1920 Tours Congress and 1921 union split:** created the French Communist Party and split the labor movement, strengthening radical organization but weakening unified civil-society pressure.\n- **1923 occupation of the Ruhr:** displayed French coercive state power in pursuit of reparations, but diplomatic backlash and costs weakened financial and political stability.\n- **May 1924 Cartel des Gauches victory:** strengthened left-republican civil society and parliamentary politics, but its inability to solve the fiscal/franc crisis weakened confidence in the state.\n- **1925-1926 colonial wars in Morocco/Rif and Syria:** expanded use of French military-state coercion, while provoking antiwar mobilization from communists and parts of civil society.\n- **July 1926 Poincaré national-unity government:** restored fiscal confidence through austerity, taxes, and monetary stabilization, strengthening the state.\n- **1927 nationality law:** eased naturalization, helping integrate immigrants and strengthening both the state’s demographic base and civil society membership.\n- **1928 franc stabilization and social-insurance laws:** monetary stabilization strengthened state credibility; social insurance expanded state welfare capacity and workers’ social rights.",
    "1929-1938": "Trends:\n- **Delayed but severe Great Depression in France (especially 1931-1935):** falling prices, exports, farm incomes, investment, and tax receipts weakened **state fiscal capacity and legitimacy**; unemployment and hardship strengthened some **civil-society mobilization** but also deepened fragmentation.\n- **Chronic Third Republic cabinet instability and parliamentary fragmentation:** frequent government turnover weakened the **political state’s decisiveness**, while growing reliance on **decree-laws** modestly strengthened executive/administrative power at parliament’s expense.\n- **Polarization and mass mobilization of civil society:** growth of Communist, Socialist, trade-union, veterans’, Catholic, employer, and far-right league activity strengthened **organized society**, but also made society more confrontational and less governable.\n- **Expansion of state economic and social intervention:** labor regulation, public works, exchange-rate management, Bank of France reform, armaments nationalization, and rearmament strengthened **state regulatory/economic capacity** and also institutionalized parts of **organized labor**.\n- **Demographic and security pressures:** low birth rates, aging, fear of Germany, and memories of World War I weakened confidence in the **state’s military manpower**, while encouraging fortifications and rearmament that strengthened the **coercive/defense state**.\n\nEvents:\n- **1929 Wall Street crash / global slump begins:** initially delayed in France, but it set up the crisis that later weakened **state finances** and destabilized **society**.\n- **1930 Maginot Line legislation and construction:** strengthened the **state’s military apparatus**, though it reinforced a defensive strategic posture.\n- **1931-1932 Depression reaches France in force:** budget deficits, unemployment, and deflation weakened **state legitimacy** and increased pressure from unions, employers, farmers, and extremist movements in **civil society**.\n- **Stavisky affair and 6 February 1934 riots in Paris:** gravely weakened confidence in the republican **state**; strengthened anti-parliamentary leagues and prompted left-wing counter-mobilization in **civil society**.\n- **1935 Laval decree-laws and austerity:** strengthened executive **state** power through emergency fiscal decrees, but weakened public-sector workers and intensified opposition in **civil society**.\n- **July 1935 Popular Front alliance formed:** strengthened left-wing parties, unions, and anti-fascist associations in **civil society**.\n- **May-June 1936 Popular Front electoral victory and mass sit-down strikes:** dramatically strengthened organized labor and left civil society; forced the **state** to mediate between workers and employers.\n- **June 1936 Matignon Accords and Popular Front social laws:** collective bargaining, wage increases, paid vacations, and the 40-hour week strengthened **labor/civil society** and expanded the **state’s regulatory role**.\n- **1936 Bank of France reform and armaments nationalization:** strengthened the **state’s control over finance and defense production**.\n- **1938 Daladier-Reynaud decree-laws, relaxation of the 40-hour week, and repression of the November general strike:** strengthened executive **state** authority and employers; weakened organized labor and Popular Front **civil society**.",
    "1939-1948": "Trends:\n- Wartime coercion and administrative penetration (1939-45): mobilization, rationing, requisitions, censorship, policing, identity controls. Strengthened the coercive/administrative reach of the state, though under occupation French sovereignty was sharply weakened.\n- Suppression and fragmentation of civil society under Vichy and German occupation (1940-44): parties, unions, press, and associations were banned or controlled; Jews, Freemasons, communists, and résistants were persecuted. Weakened autonomous civil society; strengthened authoritarian state power locally.\n- Growth of the Resistance and underground civil society (1941-44): networks, maquis, clandestine press, unions, and the Conseil National de la Résistance. Strengthened society’s capacity to organize and later helped legitimate the post-Liberation state.\n- Postwar dirigisme and welfare-state construction (1944-48): national planning, nationalizations, social security, stronger ministries, ENA-trained technocracy. Strengthened state capacity; also empowered organized labor through social-insurance administration and collective bargaining.\n- Rebirth of mass electoral politics and unions (1944-48): PCF, SFIO, MRP, CGT, CFTC, veterans’ and Resistance groups became powerful. Strengthened civil society and societal checks on the state, but also made the Fourth Republic politically fragmented.\n- Economic scarcity and reconstruction pressures (1944-48): housing shortages, rationing until 1949, inflation, black markets, war damage. Weakened state legitimacy in the short run, while justifying stronger state economic management.\n\nEvents:\n- September 1939: France declares war on Germany and mobilizes. Strengthened state command over society through conscription and emergency powers; constrained civil liberties.\n- May-June 1940: German invasion, military collapse, mass civilian exodus, fall of Paris. Severely weakened the French state and disorganized civil society.\n- June-July 1940: Armistice with Germany and creation of Vichy after the National Assembly grants full powers to Pétain. Weakened republican state sovereignty; strengthened an authoritarian, collaborationist state; weakened democratic civil society.\n- 1940-42: Vichy’s antisemitic laws, repression of parties/unions, and collaboration with German policing. Strengthened coercive state power; gravely weakened pluralist civil society and rights.\n- November 1942: Germany occupies the southern “free zone.” Further weakened French state autonomy; increased repression but also pushed more people toward Resistance.\n- February 1943: Service du Travail Obligatoire sends French labor to Germany. Strengthened coercive state extraction; weakened state legitimacy; strengthened Resistance recruitment and social opposition.\n- May 1943: Conseil National de la Résistance formed. Strengthened organized civil society and created a programmatic bridge to a renewed republican state.\n- June-August 1944: Allied landings, Liberation of Paris, and establishment of de Gaulle’s Provisional Government. Restored French state sovereignty; strengthened Resistance-linked civil society.\n- April 1944/October 1945: women receive the vote and vote nationally for the first time. Strengthened civil society and democratic participation.\n- 1945-46: nationalizations, creation of Sécurité Sociale, and Monnet Planning Commission. Strengthened state economic and welfare capacity; gave unions and social partners institutional influence.\n- October 1946: Constitution of the Fourth Republic adopted. Rebuilt republican legality and parliamentary democracy; strengthened civil society representation but created a relatively weak executive.\n- 1947-48: major strikes, Communist ministers expelled, CGT split/FO formed, Cold War polarization. Strengthened organized labor’s visibility but fragmented civil society; pressured and destabilized the state.",
    "1949-1958": "Trends:\n- **Fourth Republic cabinet instability and party fragmentation (1949-58):** weakened the central executive/state capacity; strengthened parliamentary parties and organized interest-group vetoes.\n- **State-led reconstruction and modernization—the Monnet Plans, nationalized sectors, infrastructure investment:** strengthened administrative and economic state capacity; also empowered unions/employers through corporatist bargaining.\n- **Rapid growth, urbanization, baby boom, and rising wage employment:** strengthened society by enlarging unions, parties, associations, and mass politics; also broadened the state’s tax and administrative reach.\n- **Expansion of welfare, education, and public services:** strengthened the state’s presence in everyday life and its legitimacy; strengthened society by creating social rights and organized claim-making.\n- **Cold War polarization—strong PCF/CGT outside government, anti-communist alignment:** strengthened mobilized civil society but also justified greater state surveillance and policing.\n- **Colonial war and decolonization pressures, especially Indochina then Algeria:** strengthened the army/security apparatus, but weakened civilian state legitimacy and divided French society.\n- **European and Atlantic integration—NATO, ECSC, EEC:** strengthened France’s external-security and technocratic capacities, while constraining autonomous national state power.\n\nEvents:\n- **1949: France joins NATO:** strengthened the state’s military-security position; tied it more closely to U.S.-led alliance structures.\n- **1951-52: Treaty of Paris/ECSC enters into force:** strengthened supranational/technocratic governance; reduced unilateral state control over coal and steel.\n- **August 1953: major public-sector strikes against pension and austerity measures:** showed strong labor/civil-society power; forced the state to retreat.\n- **May-July 1954: Dien Bien Phu and Geneva Accords end the Indochina War:** weakened the prestige of the French state and army; accelerated decolonization.\n- **1 November 1954: FLN “Toussaint Rouge” begins the Algerian War:** strengthened coercive state and military powers; radicalized both Algerian and metropolitan civil society.\n- **1955-56: emergency powers in Algeria, including the 1955 state of emergency law and 1956 “special powers”:** strengthened executive, army, and police authority; weakened civil liberties and civilian oversight.\n- **March 1956: independence of Morocco and Tunisia:** weakened the French imperial state; reduced some colonial burdens but intensified focus on Algeria.\n- **January-October 1957: Battle of Algiers:** strengthened army/police power and counterinsurgency capacity; weakened rule-of-law norms and polarized society over torture and repression.\n- **March 1957 / January 1958: Treaties of Rome signed and EEC begins:** strengthened European institutional constraints and market integration; shifted some economic authority away from the national state.\n- **May-October 1958: Algiers crisis, de Gaulle’s return, referendum and creation of the Fifth Republic:** decisively strengthened the executive state; weakened the Fourth Republic’s parliamentary-party system.",
    "1959-1968": "Trends:\n- **Consolidation of the Fifth Republic presidency (1959 onward):** de Gaulle’s executive-centered constitution, use of referendums, and weaker parliament/parties **strengthened the state** relative to organized society.\n- **Dirigiste economic modernization and technocracy:** planning, state-led industrial policy, nationalized firms, grands corps/ENA administration, and infrastructure programs **strengthened state capacity**.\n- **The Trente Glorieuses boom:** rapid growth, rising wages, consumer society, and expanding welfare provision **strengthened both**—the state gained fiscal capacity; society gained resources and expectations.\n- **Urbanization, suburbanization, and internal migration:** large new working- and middle-class populations in cities and banlieues increased demand for housing, schools, transport, and services, **strengthening society’s claims** while expanding state administrative reach.\n- **Youth bulge and mass higher education:** universities expanded rapidly without matching institutional reform; students became a more autonomous political force, **strengthening civil society** and weakening deference to state authority.\n- **Growth and radicalization of unions and new social movements:** CGT, CFDT, student groups, antiwar/anti-authoritarian networks gained mobilizing capacity, **strengthening civil society** by the late 1960s.\n- **End of the Algerian imperial crisis:** decolonization reduced the army/settler challenge to Paris and normalized civilian control, **strengthening the central state**.\n\nEvents:\n- **1959 de Gaulle’s move toward Algerian self-determination:** reoriented state policy and asserted presidential control over the colonial question, **strengthening the state** but provoking settler/military opposition.\n- **January 1960 “Week of the Barricades” in Algiers:** pied-noir insurgents challenged Paris; their defeat **strengthened the state** against colonial civil-society rebellion.\n- **April 1961 Generals’ Putsch and Article 16 emergency powers:** military revolt weakened state authority briefly; its failure and de Gaulle’s emergency rule **strengthened civilian state supremacy**.\n- **October 1961 Paris repression of FLN demonstrations:** showed high coercive capacity of the police state and **weakened Algerian civil society** in metropolitan France.\n- **March–July 1962 Evian Accords and Algerian independence:** ended the war, removed a major destabilizing conflict, and **strengthened the French state** domestically.\n- **October 1962 constitutional referendum on direct presidential election:** shifted legitimacy from parliament to the president; **strengthened the executive state** and weakened party/parliamentary intermediaries.\n- **December 1965 first direct presidential election:** Mitterrand forcing de Gaulle into a runoff showed opposition parties and voters could discipline the presidency, **strengthening democratic civil society**.\n- **May–June 1968 student revolt and general strike:** universities, unions, and workers brought the country near paralysis; **massively strengthened civil society’s visible power** and temporarily weakened the state.\n- **Grenelle Accords and June 1968 legislative election:** wage concessions acknowledged social pressure, **strengthening labor society**, but the Gaullist electoral landslide reasserted order and **strengthened the state politically**.",
    "1969-1978": "Trends:\n- **Executive-centered Fifth Republic consolidation (1969-1978):** stable presidential/parliamentary majorities, technocratic ministries, prefectural administration and “grands corps” governance kept decision-making centralized; **strengthened the state** relative to parties/parliament.\n- **State-led modernization and industrial policy:** aerospace, high-speed rail planning, telecommunications, and especially the post-1974 nuclear buildout expanded administrative/economic capacity; **strengthened the state**.\n- **End of the Trente Glorieuses after 1973:** oil shock, inflation, slower growth and rising unemployment undermined the state’s capacity to deliver prosperity and manage class compromise; **weakened state legitimacy/capacity** and fueled social contestation.\n- **Expansion of educated urban middle classes, youth politics, feminism, environmentalism and regional activism:** post-1968 associations, protests and rights movements became more organized; **strengthened civil society**.\n- **Reconstruction of the left and organized opposition:** the Socialist Party’s revival, alliance with the Communists, stronger municipal networks and active unions made alternation in power plausible; **strengthened society/parliamentary opposition** against executive dominance.\n- **Juridification of public life and rights claims:** growing use of constitutional review, administrative litigation, privacy and civil-liberties arguments constrained arbitrary administration; **weakened unchecked state power, strengthened society**.\n\nEvents:\n- **1969 referendum defeat and de Gaulle’s resignation:** voters rejected Senate/regional reform and forced out the founder-president; **strengthened society’s electoral check on the state**, weakened personal Gaullist authority.\n- **1971 Constitutional Council “Freedom of Association” decision:** gave constitutional force to civil liberties via the 1946 preamble/1789 Declaration; **strengthened civil society and judicial checks**, constrained the state.\n- **1971 Épinay Congress and 1972 Common Program of the Left:** rebuilt the Socialist Party and united PS-PCF around a governing program; **strengthened organized political society/opposition**.\n- **1973 oil shock:** produced recessionary pressures, inflation and unemployment; **weakened state economic steering capacity** and intensified labor/social demands.\n- **1974 election of Valéry Giscard d’Estaing:** brought a liberalizing reform agenda after Pompidou’s death; **partly weakened paternalistic state controls and strengthened individual/social freedoms**.\n- **1974 constitutional amendment allowing 60 deputies or senators to refer laws to the Constitutional Council:** gave the opposition a powerful review tool; **strengthened society/parliamentary minorities**, weakened executive-legislative dominance.\n- **1974-1975 breakup of the ORTF:** ended the single state broadcasting monopoly, though public control remained; **weakened direct state control over media**, modestly strengthened pluralism.\n- **1975 Veil Law on abortion, divorce reform, and related social-liberal reforms:** expanded women’s and family autonomy; **strengthened civil society/individual liberty**, weakened moral-regulatory state authority.\n- **1974 suspension of labor immigration and 1976 family-reunification rules:** asserted state control over migration while entrenching immigrant family communities; **strengthened border/labor-market state power**, but also **strengthened immigrant civil society**.\n- **1978 Data Protection Act creating CNIL:** response to fears of computerized state files; **constrained administrative surveillance**, strengthened privacy rights and civil society oversight.",
    "1979-1988": "Trends:\n- **Persistent unemployment and deindustrialization** (early–late 1980s): weakened organized labor and working-class civil society; increased demand for state welfare/intervention.\n- **Decline of trade-union density and strike capacity**: weakened civil society’s organized counterweight to employers and the state.\n- **Growth of welfare-state expectations amid economic crisis**: strengthened the state’s role as social insurer, though fiscal constraints limited state autonomy.\n- **European monetary and market integration** — EMS discipline after 1979, “franc fort,” Single European Act signed 1986: constrained French state discretion over economic policy; strengthened technocratic and supranational constraints.\n- **Decentralization after the Defferre reforms**: weakened the centralized Jacobin state; strengthened local elected authorities and territorial civil society.\n- **Immigration, suburbanization, and politicization of identity issues**: strengthened new forms of civil-society mobilization, but also fueled the rise of the National Front and demands for stronger policing/border control.\n\nEvents:\n- **1979: France participates in the European Monetary System**: limited national monetary autonomy; weakened discretionary state power in macroeconomic policy.\n- **1981: Mitterrand elected; first left alternance under the Fifth Republic**: strengthened democratic civil society and regime legitimacy; showed the state could change hands peacefully.\n- **1981: abolition of the death penalty**: weakened the coercive power of the state; strengthened individual rights.\n- **1982: nationalization of major banks and industrial firms**: strengthened state control over the economy.\n- **1982: Auroux labor laws**: strengthened workplace representation and unions; increased civil-society power inside firms.\n- **1982–83: Defferre decentralization laws**: transferred powers from prefects/central ministries to elected local governments; weakened centralized state, strengthened local society.\n- **1983: “tournant de la rigueur” austerity turn**: reduced the state’s room for socialist economic experimentation; strengthened market and European constraints.\n- **1984: mass Catholic/private-school protests defeat the Savary school bill**: civil society successfully checked state centralization in education.\n- **1984: March for Equality and Against Racism / SOS Racisme era**: strengthened anti-racist civil society and immigrant-origin political mobilization.\n- **1986: legislative election and first cohabitation, Mitterrand–Chirac**: constrained executive state power; strengthened parliamentary and constitutional checks.\n- **1986–87: Chirac privatizations**: weakened state ownership in the economy; strengthened private capital and market actors.\n- **1986: Pasqua security/immigration laws and anti-terror measures after bombing wave**: strengthened police, border, and surveillance powers of the state.\n- **1986: student protests force withdrawal of the Devaquet university reform**: strengthened civil society’s capacity to block state policy.\n- **1988: Ouvéa cave crisis and Matignon Accords in New Caledonia**: showed coercive state power, then shifted toward negotiated autonomy; modestly strengthened local civil society.\n- **1988: creation of the RMI minimum-income scheme**: strengthened the welfare state while expanding social rights for vulnerable citizens.",
    "1989-1998": "Trends:\n- **Deepening European integration (Single Market, Maastricht/EMU, Schengen implementation):** weakened the autonomy of the French national state, while strengthening supranational legal/monetary constraints and cross-border rights.\n- **Technocratic fiscal and monetary discipline for EMU entry:** the “franc fort,” deficit reduction, and 1993 Banque de France independence strengthened rule-bound state capacity but weakened elected governments’ discretionary power.\n- **Privatization and liberalization under Balladur/Juppé and later reforms:** reduced the state’s direct command over banks, industry, telecoms, and transport; strengthened private capital and market actors, often weakening public-sector unions.\n- **Persistent high unemployment, deindustrialization, and banlieue exclusion:** weakened workers’ bargaining power and parts of civil society; increased welfare-state burdens and policing pressures on the state.\n- **Weak formal union/party membership but strong protest capacity:** organized civil society looked institutionally weaker, yet retained major street-level veto power, especially through public-sector strikes.\n- **Ongoing decentralization/territorial bargaining:** modestly weakened centralized Parisian control and strengthened regional/local authorities and local civil society, especially in Corsica and New Caledonia.\n\nEvents:\n- **1989 Creil headscarf affair:** strengthened state assertion of republican/laïcité authority in schools; also mobilized Muslim, anti-racist, and secular civil-society groups.\n- **1992 Maastricht Treaty referendum:** narrowly approved transfer of monetary and legal powers to the EU; weakened national state sovereignty and revealed a powerful popular sovereignty backlash.\n- **1993 right-wing landslide and second cohabitation:** weakened presidential dominance, strengthened the parliamentary government, and enabled major privatization and immigration-control measures.\n- **1993 Pasqua immigration laws:** strengthened state control over borders, nationality, and identity checks; weakened undocumented migrants and immigrant-rights groups.\n- **1995 GIA bombings and Vigipirate security measures:** strengthened police/security capacity and surveillance powers; weakened civil liberties and public openness.\n- **November–December 1995 strikes against the Juppé Plan:** strongly demonstrated civil society/union power; forced the state to retreat on parts of welfare and pension reform.\n- **1996 Saint-Bernard sans-papiers occupation and police eviction:** exposed migrant civil-society mobilization but also showed the coercive capacity of the state.\n- **1997 Chirac dissolution and Socialist-led “plural left” victory:** weakened the presidency through cohabitation; strengthened parliament/prime minister and opened space for labor-oriented reforms.\n- **1998 Aubry 35-hour workweek law:** strengthened state regulation of the labor market and gave unions/employees new bargaining leverage.\n- **1998 Nouméa Accord:** weakened direct central control over New Caledonia and strengthened local autonomy and indigenous Kanak political society.",
    "1999-2008": "Trends:\n- **European integration and the euro (1999–2002 onward):** weakened the French national state’s monetary sovereignty, while strengthening EU-level constraints on fiscal/economic policy.\n- **Presidentialization of the Fifth Republic after the 2000 quinquennat:** strengthened the executive state by aligning presidential and legislative cycles after 2002 and reducing cohabitation.\n- **Expansion of policing, surveillance, and anti-terror/security powers after 9/11:** strengthened the coercive capacity of the state; weakened some civil-liberty protections.\n- **Deindustrialization, persistent unemployment, and suburban segregation:** weakened social cohesion and parts of civil society, while increasing pressure on the welfare and policing arms of the state.\n- **Decentralization reforms, especially the 2003 constitutional revision:** shifted powers to regions/departments/communes, weakening central state monopoly while strengthening local state institutions.\n- **Declining union density but continued protest capacity:** formal labor civil society weakened structurally, yet street mobilization remained powerful enough to block reforms.\n\nEvents:\n- **1999 PACS law:** strengthened civil society and individual rights by legally recognizing same-sex and other civil partnerships.\n- **2000 referendum creating the five-year presidential term:** strengthened the presidency and central executive coherence.\n- **2002 presidential election, with Jean-Marie Le Pen reaching the runoff:** exposed social fragmentation but also triggered mass “Republican front” mobilization, strengthening civil-society resistance to the far right.\n- **2003 pension reform and nationwide strikes:** strengthened the state’s reform capacity somewhat, but demonstrated continued civil-society/labor power.\n- **2004 law banning conspicuous religious symbols in public schools:** strengthened the state’s republican/laïcité authority; weakened religious expression in public institutions.\n- **2005 referendum rejecting the EU Constitutional Treaty:** strengthened civil society/electoral veto power against elites; weakened the state’s preferred European-integration agenda.\n- **2005 banlieue riots and state of emergency:** challenged state legitimacy in marginalized suburbs but ultimately strengthened coercive state authority through emergency powers.\n- **2006 CPE student and union protests forcing withdrawal of labor reform:** strengthened civil society’s veto power; weakened the state’s ability to liberalize labor law.\n- **2007 Sarkozy election and creation of the Immigration, Integration, National Identity ministry:** strengthened executive agenda-setting and state control over immigration/national-identity policy.\n- **2008 constitutional reform:** modestly strengthened Parliament and rights review mechanisms, slightly checking presidential/state dominance.",
    "2009-2018": "Trends:\n- **Eurozone-era fiscal constraint and slow growth after the 2008 crisis**: high unemployment, deficit rules, and pressure for pension/labor-market reform constrained French governments; **weakened state autonomy**, while economic insecurity also **weakened social trust**.\n- **Expansion of security-state capacity amid jihadist threat**: more surveillance, intelligence coordination, military patrols, and normalization of emergency tools; **strengthened the state**, especially coercive/administrative power.\n- **Decline of traditional parties and unions**: weakening of the Socialist Party, Republicans, and organized labor as mass intermediaries; **weakened organized civil society**, while allowing stronger presidential/executive action.\n- **Rise of populist, digital, and extra-institutional mobilization**: National Rally support, online organizing, Nuit Debout, and later Yellow Vests; **strengthened society’s disruptive capacity**, but often outside stable institutions.\n- **Territorial and class polarization**: widening divide between prosperous metropolitan France and peripheral/rural/small-town France; **weakened social cohesion** and legitimacy of central state policy.\n- **Executive-centered reformism under Hollande/Macron**: repeated use of decrees, Article 49.3, and top-down reform of labor, pensions, rail, taxation; **strengthened state/executive power** relative to unions and parties.\n\nEvents:\n- **2010 pension reform under Sarkozy**: retirement age raised despite large strikes; **strengthened the state** and **weakened unions’ veto power**.\n- **2013 “Mariage pour tous” law and mass protests**: legalization of same-sex marriage showed state capacity to enact social reform, while La Manif pour Tous showed large conservative mobilization; **strengthened both state and civil society mobilization**.\n- **January and November 2015 terrorist attacks**: Charlie Hebdo/Hyper Cacher and Bataclan/Paris attacks led to emergency measures and military deployment; **strengthened the state**, while briefly creating civic solidarity but also fear and polarization.\n- **2015 Intelligence Act and 2015-2017 state of emergency**: expanded surveillance, searches, house arrests, and policing powers; **strengthened the coercive state** and **weakened civil-liberty protections**.\n- **2016 El Khomri labor law protests and Nuit Debout**: large demonstrations and occupations challenged labor reform, but the government used Article 49.3; **strengthened state/executive authority**, while showing new civil-society mobilization.\n- **2017 Macron election and collapse of old party system**: En Marche won presidency and parliamentary majority; **strengthened the executive state** and **weakened traditional parties as social intermediaries**.\n- **2017 counterterrorism law replacing emergency rule**: made some exceptional security powers ordinary law; **strengthened the state** and **reduced civil-liberty checks**.\n- **2018 SNCF/rail reform and strikes**: Macron government ended key rail-worker privileges despite union resistance; **strengthened state reform capacity** and **weakened organized labor**.\n- **2018 Yellow Vest movement**: fuel-tax protests became a broad anti-elite revolt, forcing tax cancellations and concessions; **strengthened grassroots civil society’s agenda-setting power** but **weakened trust in the state**.",
    "2019-2028": "Trends:\n- **Executive centralization and “emergency governance”** — repeated reliance on health-emergency powers, security legislation, and Article 49.3 strengthened the **state’s formal capacity**, but often weakened perceived democratic legitimacy.\n- **Fragmentation of the party system and parliamentary deadlock** — the decline of the old PS/LR duopoly, rise of RN/LFI blocs, and loss of stable presidential majorities weakened the **state’s ability to legislate and govern smoothly**, while increasing the leverage of opposition parties and voters.\n- **Persistent protest politics and distrust of institutions** — Yellow Vest aftershocks, pension protests, climate activism, anti-police-violence mobilization, and farmer protests strengthened **civil society’s capacity to contest**, but also reflected polarization and declining trust.\n- **Fiscal pressure, inflation, and welfare-state strain** — high public debt, post-COVID spending, energy-price shocks, and pension/health-care pressures constrained **state capacity** and fueled social mobilization.\n- **Security, immigration, and laïcité pressures** — laws on “separatism,” surveillance, policing, and immigration modestly strengthened **state oversight and coercive capacity**, while narrowing space for some associations and minority organizations.\n- **Demographic aging and labor-market reform pressure** — strengthened the state’s incentive to impose reforms, especially pensions, but also empowered unions and social movements resisting those reforms.\n\nEvents:\n- **2019 Yellow Vest continuation and Macron’s “Grand Débat National”** — civil society pressure forced state consultation and concessions; **society strengthened**, state legitimacy partly repaired but authority challenged.\n- **2020 COVID-19 lockdowns and health emergency** — curfews, movement restrictions, vaccine/health passes, and administrative controls greatly strengthened the **state**, while constraining society temporarily.\n- **2021 “Separatism” law and security-law debates** — expanded state supervision of associations, religious groups, and public-order issues; **state strengthened**, some civil-society autonomy weakened.\n- **2022 presidential and legislative elections** — Macron’s reelection preserved executive continuity, but loss of an absolute Assembly majority weakened **state governing capacity** and strengthened Parliament/opposition.\n- **2023 pension reform imposed using Article 49.3** — the state ultimately prevailed institutionally, but mass strikes and protests showed strong **civil-society resistance** and weakened executive legitimacy.\n- **2023 Nahel Merzouk police shooting and urban riots** — exposed limits of state authority in some suburbs; subsequent policing strengthened coercive state presence, while trust between society and state weakened.\n- **2024 farmers’ protests** — organized sectoral pressure won policy concessions on regulation, fuel, and agriculture; **civil society/interest-group power strengthened**, regulatory state weakened.\n- **2024 European elections, Assembly dissolution, and snap legislative elections** — RN gains and a hung National Assembly sharply weakened presidential control and **state decisiveness**, while electoral society and Parliament gained leverage.\n- **2024–2025 budget/government crises after the hung Assembly** — no-confidence threats and unstable governments weakened **state capacity**, though constitutional budget tools preserved basic state functioning.\n- **2027–2028 scheduled presidential, legislative/municipal cycles** — not yet historical as of mid-2026; their effect on state or society depends on outcomes."
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nFrance during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where France stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\nTrends:\n- **Administrative centralization under the Consulate and Empire**: prefects, sub-prefects, mayors, and centrally appointed officials replaced much local autonomy — **strengthened the state, weakened local civil society**.\n- **Expansion of police surveillance and censorship** under Fouché and later imperial authorities: newspapers were reduced, printers licensed, political clubs suppressed — **strengthened the state, weakened civil society**.\n- **Fiscal and financial consolidation**: more regular direct taxation, better tax collection, the Banque de France, and centralized public finance — **strengthened the state**.\n- **Legal codification and uniform law**, especially the Civil Code and later commercial/procedural codes: created predictable property, contract, and family law — **strengthened the state**, while also **strengthening propertied civil society** by securing property and legal equality for male citizens.\n- **Militarization and mass conscription**: large drafts and permanent war mobilization made the state more extractive — **strengthened the state**, but **burdened and weakened society**, especially rural households.\n- **Reconciliation and control of religion** after the Concordat: Catholic worship was restored, but clergy became salaried and supervised by the state — **strengthened the state**, partly **stabilized society**, but reduced independent Church power.\n- **Creation of a new imperial elite** through the Legion of Honour, imperial offices, and later titles of nobility — **strengthened the state** by tying elites to Napoleon, while **weakening independent aristocratic and civic power**.\n\nEvents:\n- **Coup of 18 Brumaire, Year VIII / 9 November 1799**: Napoleon overthrew the Directory and established the Consulate — **greatly strengthened the executive state, weakened republican civil society and elected institutions**.\n- **Constitution of Year VIII, 1799–1800**: concentrated authority in the First Consul, with plebiscitary legitimacy and weak legislatures — **strengthened the state, weakened representative society**.\n- **Law of 28 Pluviôse Year VIII / 17 February 1800** creating prefects: imposed uniform central administration across departments — **strengthened the state, weakened local autonomy**.\n- **Founding of the Banque de France, 1800**: improved credit, monetary stability, and state-finance capacity — **strengthened the state and commercial society**.\n- **Concordat with the Papacy, signed 1801 and implemented 1802**: ended the revolutionary religious schism but subordinated the Church to state control — **strengthened the state, pacified parts of society**.\n- **Napoleon made consul for life, 1802**: entrenched personal rule through plebiscite — **strengthened the state executive, weakened political society**.\n- **Promulgation of the Civil Code, 1804**: standardized law, protected property, reinforced patriarchal family authority — **strengthened the state and property-owning society**, but **weakened women’s legal autonomy and some local customs**.\n- **Proclamation of the Empire, 1804**: transformed the republic into hereditary monarchy — **strengthened centralized state power, weakened republican civic institutions**.\n- **Continental System begun by the Berlin Decree, 1806**: state-directed economic warfare against Britain disrupted trade and smuggling networks — **strengthened state intervention**, but often **weakened merchants, ports, and consumers**.\n- **French intervention in Spain and the Peninsular crisis, 1808**: expanded imperial commitments and conscription pressures — **increased state militarization**, while **straining French society and finances**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where France stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\nTrends:\n- **Napoleonic administrative centralization and police control continued until 1814**: prefects, centralized courts, censorship, surveillance, and the Imperial University strengthened the **state** and weakened autonomous **civil society**.\n- **Mass conscription and war mobilization intensified, 1809-1814**: expanded the state’s coercive reach, but mounting draft evasion, casualties, and local fatigue weakened both **society’s resilience** and eventually the **imperial state’s legitimacy**.\n- **Continental System and wartime economic disruption, especially 1810-1812**: trade restrictions, shortages, and recession hurt merchants, ports, workers, and consumers, weakening **civil society** and the state’s fiscal/social base.\n- **Consolidation of the post-Revolution property order**: the Civil Code and protection of biens nationaux/new property holders strengthened propertied **civil society**, while giving the state a stable elite constituency.\n- **Restoration constitutional politics, 1814-1818**: the Charter, censitary elections, parliamentary budgeting, and a legal opposition strengthened elite **civil society** as a check on the monarchy, while preserving a centralized **state**.\n\nEvents:\n- **1809: War of the Fifth Coalition and victory at Wagram**: reinforced Napoleon’s military prestige and strengthened the **state**, but required heavier mobilization from **society**.\n- **1810: Penal Code promulgated**: strengthened the **state** through uniform criminal law, policing, and punishment.\n- **1812: Russian campaign disaster**: destroyed much of the Grande Armée, weakening the **state’s** military capacity and devastating families and communities in **society**.\n- **1813: Leipzig and emergency levies**: major defeat plus expanded conscription weakened the imperial **state** and deepened social resistance.\n- **1814: Allied invasion, fall of Paris, Napoleon’s abdication**: collapsed the Napoleonic **state**; empowered notables, the Senate, and royalist/liberal elites in **society**.\n- **1814: Louis XVIII’s Charter**: limited arbitrary monarchy through rights, legislature, and budgetary consent, strengthening propertied **civil society**, while retaining a strong centralized **state**.\n- **1815: Hundred Days and Waterloo**: briefly revived Napoleonic state power, then decisively weakened the **state** through military defeat and political instability.\n- **1815: Second Treaty of Paris, indemnity, and Allied occupation**: weakened French **state** sovereignty and burdened **society** through payments and occupation costs.\n- **1815-1816: White Terror and “Chambre introuvable”**: royalist violence and ultra pressure weakened rule-of-law **state** authority while strengthening reactionary forces in **society**.\n- **1818: Congress of Aix-la-Chapelle and Allied withdrawal**: restored French **state** sovereignty; reduced occupation burdens on **society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where France stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\nTrends:\n- **Centralized Napoleonic administrative state persisted**: prefects, gendarmerie, courts, tax administration, and centralized education remained intact under the Bourbons; **strengthened the state** and limited local autonomy.\n- **Property-based constitutional politics deepened**: the Charter regime, Chambers, elections, petitions, and parliamentary opposition gave wealthy notables a regular political arena; **strengthened elite civil society as a check on ministers**, while also legitimating the state.\n- **Growth of the press and political public sphere**: newspapers, pamphlets, reading rooms, and liberal journals expanded despite intermittent censorship; **strengthened civil society** and made repression more politically costly.\n- **Ultraroyalist and Catholic revival**: missions, clerical influence in education, aristocratic claims, and sacral monarchy became more assertive, especially after 1824; **strengthened church-aligned social forces and the royal state**, while weakening liberal/secular civil society.\n- **Economic recovery, early industrialization, and bourgeois growth**: expanding commerce, finance, coal/iron/textiles, roads and canals, plus urban growth, enlarged taxable resources and a politically conscious bourgeoisie; **strengthened both state capacity and bourgeois civil society**.\n\nEvents:\n- **1819 Serre press laws** liberalized publication rules and shifted many press offenses to jury trials; **strengthened civil society** and weakened executive control over opinion.\n- **1820 assassination of the duc de Berry** triggered a conservative backlash: restored censorship, emergency detention powers, and the “double vote” electoral law favoring the richest voters; **strengthened the crown/ultras and weakened liberal civil society**.\n- **1821–1822 Charbonnerie conspiracies and repression**, including the La Rochelle sergeants’ executions, exposed and crushed radical liberal networks; **strengthened police/state coercive power and weakened oppositional society**.\n- **1822 press laws** tightened controls over newspapers, including prosecution for a paper’s “tendency” and suspension powers; **strengthened the state and weakened the public sphere**.\n- **1823 French expedition to Spain** restored Ferdinand VII and gave the Bourbon regime military prestige; **strengthened the state, army, and royalist legitimacy**.\n- **1824 ultra-royalist electoral victory, Septennial Act, and accession of Charles X** reduced electoral pressure and empowered the ultraroyalist program; **strengthened the royal executive/ultras and weakened liberal parliamentary society**.\n- **1825 émigré indemnity, Sacrilege Law, and Charles X’s Reims coronation** symbolized aristocratic-clerical restoration; **strengthened church/royalist forces**, but alienated liberal and bourgeois society.\n- **1827 crisis: National Guard disbanded, harsh press bill defeated, liberal gains in elections** showed open resistance by urban notables and voters; **weakened the ministry/state politically and strengthened civil society/parliamentary opposition**.\n- **1828 Martignac ministry reforms**, including a more liberal press law and restrictions on Jesuit influence in education; **partly strengthened civil society and weakened clerical-ultra control of the state**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where France stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\nTrends:\n- Persistence of a highly centralized Napoleonic administrative apparatus — prefects, police, courts, taxation, conscription traditions — strengthened the state across both the Bourbon Restoration and July Monarchy.\n- Growth of a liberal bourgeois public sphere — newspapers, lawyers, bankers, deputies, salons, clubs, and pamphleteering — strengthened civil society, especially among property-owning elites.\n- Censitary constitutionalism under the July Monarchy — political rights tied to property and tax payments — strengthened elite civil society and parliament, but left workers and peasants largely excluded.\n- Early industrialization and urbanization, especially in Lyon textiles, northern mining/textiles, and Paris workshops, strengthened new worker collective action but also gave the state new social-order problems to police.\n- Expansion of French rule in Algeria after 1830 strengthened the military/executive state and enlarged coercive colonial capacity.\n- Recurrent repression of republican, worker, and press activism in the 1830s shifted the balance back toward the state, limiting the broader civil society unleashed in 1830.\n\nEvents:\n- 1829 appointment of Jules de Polignac’s ultra-royalist ministry: strengthened royal executive ambition but provoked liberal civil society and parliamentary opposition.\n- March–July 1830 crisis, including the Address of the 221 and Charles X’s July Ordinances censoring the press and altering elections: attempted to strengthen the monarchy/state and weaken civil society.\n- July Revolution, 27–29 July 1830: Parisian crowds, journalists, deputies, and the National Guard overthrew Charles X; strongly strengthened civil society against the old royal state.\n- Charter of 1830 and accession of Louis-Philippe: weakened divine-right monarchy, strengthened parliament and propertied liberal society, while preserving a centralized state.\n- 1831 electoral and municipal reforms: lowered the tax threshold for voting and expanded elected local councils; strengthened bourgeois civil society and gave the regime broader legitimacy.\n- 1831 and 1834 Canut revolts in Lyon: strengthened working-class collective action, but their military suppression strengthened state coercive authority.\n- June 1832 Paris republican uprising after General Lamarque’s funeral: civil-society challenge to the regime; its defeat strengthened the state.\n- April 1834 republican/worker insurrections and repression, including the Transnonain massacre: weakened radical civil society and strengthened police-military power.\n- 1835 Fieschi assassination attempt and the September Laws: strengthened the state by restricting the press, political speech, and republican agitation; weakened civil society.\n- 1837 opening of the Paris–Saint-Germain railway: modestly strengthened state-backed economic modernization and the organized capitalist economy.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where France stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\nTrends:\n- **Narrow censitary politics under the July Monarchy**: the electorate remained tiny and property-based, excluding most men; this **strengthened the elite-controlled state** but **weakened formal civil-society leverage**, while increasing regime illegitimacy.\n- **Centralized administration, policing, and restrictions on association/press** under Molé/Thiers/Guizot: prefects, police surveillance, and limits on political meetings **strengthened state control** and **constrained organized society**.\n- **Industrialization, railways, and urban growth**—especially Paris, Lyon, the Nord, and railway expansion after the 1842 railway law: **strengthened state capacity** through integration and infrastructure, but also **strengthened society** by concentrating workers and expanding bourgeois/working-class networks.\n- **Growth of republican, socialist, mutual-aid, and oppositional networks**: secret societies, workers’ associations, opposition newspapers, and later banquet committees **strengthened civil society’s capacity to mobilize** against the regime.\n- **Economic and social distress, 1845-1847**: bad harvests, high bread prices, unemployment, and financial crisis **weakened state legitimacy** and **increased popular mobilization**, though hardship also strained civil society.\n\nEvents:\n- **May 1839 Blanqui-Barbès “Society of the Seasons” uprising in Paris**: quickly suppressed; **strengthened the coercive state** in the short run and **weakened revolutionary civil society** through arrests.\n- **1841 child-labor law**: France’s first national labor-protection law; modestly **strengthened the state’s regulatory role**, though weak enforcement limited its effect.\n- **1847 “banquet campaign” for electoral reform**: opposition used political banquets to evade meeting restrictions; **strengthened civil society mobilization** and exposed state weakness.\n- **February 1848 ban on the Paris banquet and ensuing revolution, 22-24 February**: barricades, National Guard unreliability, Louis-Philippe’s abdication; **destroyed the July Monarchy state** and **empowered mobilized society**.\n- **March-April 1848 universal male suffrage and Constituent Assembly elections**: expanded voters from roughly 250,000 to about 9 million; **massively strengthened formal civil-society participation** while giving the new republic broader legitimacy.\n- **June Days, 23-26 June 1848**: closure of the National Workshops triggered worker revolt, crushed by Cavaignac; **strengthened the coercive state and conservative “party of order”**, while **weakening organized working-class civil society**.\n- **November-December 1848 constitution and election of Louis-Napoléon Bonaparte**: created a strong presidency elected by universal male suffrage; **strengthened executive state power**, while also showing the mobilizing force of mass electoral society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where France stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\nTrends:\n- **Bonapartist authoritarian centralization (1849-1858):** growing reliance on prefects, police, censorship, “official candidates,” and plebiscites; **strengthened the state**, **weakened autonomous civil society**.\n- **Retreat of republican-socialist associational life:** clubs, radical newspapers, worker organizations, and left electoral networks were repeatedly restricted after 1849; **weakened society**, especially urban popular society.\n- **Catholic-conservative expansion in education and local influence:** especially after the 1850 Falloux Law; **strengthened Church-linked civil society**, but also **strengthened the conservative state coalition** and weakened secular/republican society.\n- **Railway, banking, and industrial expansion under the early Second Empire:** Crédit Mobilier, rail concessions, public works, and industrial growth increased administrative/fiscal capacity; **strengthened the state** and state-dependent business elites, while slowly enlarging the urban working class.\n- **Haussmann-era transformation of Paris beginning in 1853:** new boulevards, demolitions, and policing-friendly urban design; **strengthened state control**, **weakened older neighborhood bases of insurrectionary society**.\n- **Persistence of mass male suffrage under managed elections:** plebiscites and elections gave society a formal voice, but were tightly controlled; **strengthened the state’s legitimacy**, while leaving only limited space for civil society.\n\nEvents:\n- **May 1849 legislative elections:** the conservative Party of Order won control of the Assembly; **strengthened conservative state power**, **weakened radical republican/socialist society**.\n- **June 13, 1849 repression of the Montagnard protest against the Rome expedition:** arrests, exile, and closures of opposition organs; **strengthened coercive state power**, **weakened left civil society**.\n- **March 1850 Falloux Law:** expanded Catholic control over education; **strengthened Church-based society** and the conservative order, **weakened secular republican forces**.\n- **May 31, 1850 electoral law:** imposed a three-year residence requirement, disenfranchising roughly three million poorer/mobile male voters; **weakened popular society**, **strengthened conservative elites and the state**.\n- **December 2, 1851 coup d’état by Louis-Napoléon Bonaparte:** dissolved the Assembly, arrested opponents, used the army and police; **dramatically strengthened the executive state**, **crushed autonomous political society**.\n- **1852 Constitution, press controls, and official-candidate elections:** created a highly centralized presidential/imperial regime; **strengthened the state**, **weakened parliament, parties, and press society**.\n- **December 1852 proclamation of the Second Empire:** converted Bonaparte’s rule into Napoleon III’s hereditary empire; **strengthened personal and bureaucratic state power**, **reduced society’s institutional checks**.\n- **1857 legislative elections:** despite official pressure, a small republican opposition won seats, especially in Paris; **modestly strengthened civil society**, though the state remained dominant.\n- **January 1858 Orsini assassination attempt and February 1858 General Security Law:** enabled detention/deportation of suspected republicans and ex-1848 militants; **strengthened police-state powers**, **weakened opposition society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where France stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\nTrends:\n- **“Liberal Empire” shift, 1860s:** Napoleon III gradually relaxed the highly authoritarian Second Empire—more legislative debate, more tolerated opposition, less preventive censorship. **Strengthened civil society and representative institutions; weakened the executive’s unchecked dominance, while preserving state capacity.**\n- **Industrialization, railway expansion, banking, and market integration:** France’s rail network, heavy industry, joint-stock finance, and national markets expanded rapidly. **Strengthened the state’s fiscal/administrative reach and also strengthened bourgeois civil society and organized economic interests.**\n- **Haussmannization and urban transformation, especially Paris:** broad boulevards, annexation of surrounding communes into Paris in 1860, new sewers, policing and circulation infrastructure. **Strengthened state surveillance and control; disrupted some working-class neighborhoods, but also created a larger urban public sphere.**\n- **Growth of literacy, newspapers, and political readership:** expanding education and cheaper print widened the audience for opposition politics. **Strengthened civil society and public opinion against imperial control.**\n- **Rising labor organization and strike activity:** mutual-aid societies, cooperatives, worker delegations, and later the International Workingmen’s Association gained ground. **Strengthened working-class civil society; reduced the state’s ability to atomize labor.**\n- **Declining regime legitimacy from costly foreign ventures:** especially Mexico and complications in Italy/Rome. **Weakened the state’s prestige and gave opposition groups more room to mobilize.**\n\nEvents:\n- **1859 Franco-Austrian War in Italy; victories at Magenta and Solferino:** boosted Napoleon III’s nationalist prestige. **Strengthened the state**, though support for Italian unification later alienated French Catholics concerned about the Papal States.\n- **1859 general amnesty for political exiles and opponents:** allowed many republicans and liberals to re-enter public life. **Strengthened civil society/opposition; modestly weakened authoritarian control.**\n- **1860 Treaty of Turin and annexation of Nice and Savoy, confirmed by plebiscites:** expanded French territory. **Strengthened the state territorially and symbolically.**\n- **1860 Cobden-Chevalier free-trade treaty with Britain:** lowered tariffs and exposed French producers to competition. **Strengthened commercial society and liberal economic interests; weakened protectionist state intervention and some protected industrial groups.**\n- **1860–1861 constitutional concessions:** the legislature gained an address in reply to the imperial speech, publication of debates, and more budgetary discussion. **Strengthened parliamentary/civil society influence; weakened executive monopoly.**\n- **1863 legislative elections:** opposition candidates made major gains despite official-candidate machinery. **Strengthened civil society and electoral opposition; weakened the regime’s aura of unanimity.**\n- **1864 Ollivier Law on coalitions:** decriminalized strikes under certain conditions. **Strengthened labor organization and civil society; weakened direct state repression of workers.**\n- **1864 founding/entry of French workers into the International Workingmen’s Association:** connected French labor activists to transnational organization. **Strengthened organized civil society.**\n- **1867 failure of the Mexican expedition and execution of Maximilian:** a public foreign-policy humiliation. **Weakened state prestige and emboldened critics.**\n- **1868 press law and public-meetings law:** loosened prior controls on newspapers and allowed more public meetings, though still regulated. **Strengthened civil society, opposition journalism, and political mobilization; weakened censorship-based state control.**\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where France stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\nTrends:\n- **Liberalization and politicization of the late Second Empire (1869–70):** freer press, more competitive elections, and parliamentary concessions strengthened **civil society** and weakened the emperor’s unchecked **state** power.\n- **Expansion of mass republican electoral politics under universal male suffrage:** repeated national elections in 1869, 1871, 1876, and 1877 built parties, newspapers, committees, and voter mobilization; strengthened **society’s** ability to discipline rulers.\n- **Survival and reconstruction of France’s centralized administrative state:** prefects, ministries, courts, police, tax collection, and local administration continued through regime change; strengthened **state capacity** despite political instability.\n- **Post-1871 military and fiscal rebuilding:** army reform, conscription policy, new taxes, and huge public loans to pay the indemnity increased the **state’s** extractive and coercive capacity, while also binding citizens more tightly to the state.\n- **Urbanization, railways, print culture, and working-class organization:** strengthened **civil society** through newspapers, clubs, and labor activism, though repression after the Commune weakened radical working-class society.\n- **Secular republicanism versus Catholic/monarchist social power:** schools, parishes, newspapers, and associations became sites of conflict; strengthened organized **society** on both republican and conservative sides while constraining state autonomy.\n\nEvents:\n- **1869 legislative elections:** opposition republicans and liberals made major gains; strengthened **society** against the imperial **state**.\n- **May 1870 plebiscite and liberal imperial reforms:** gave Napoleon III renewed legitimacy but also moved toward parliamentary government; strengthened **state legitimacy** while conceding power to **society/legislature**.\n- **Franco-Prussian War and defeat at Sedan, September 1870:** destroyed the Second Empire and exposed military weakness; sharply weakened the **state**.\n- **Proclamation of the Third Republic, 4 September 1870, and Government of National Defense:** reconstituted central authority and mobilized citizens; strengthened both **state** and republican **society**.\n- **Siege of Paris and wartime mobilization, 1870–71:** expanded popular armed participation, especially through the National Guard; strengthened **society**, but also strained **state** authority.\n- **Armistice, February 1871 elections, and Treaty of Frankfurt, May 1871:** loss of Alsace-Lorraine, occupation, and indemnity weakened sovereignty, but the elected Assembly and indemnity financing rebuilt **state** capacity.\n- **Paris Commune, March–May 1871, and “Bloody Week”:** the Commune was a major assertion of radical urban **society** against the central **state**; its suppression strengthened the **state** and weakened revolutionary civil society.\n- **Army Law of 1872:** reorganized military service after defeat; strengthened the coercive and organizational power of the **state**.\n- **Fall of Thiers and MacMahon’s “Moral Order” presidency, 1873:** conservative-monarchist forces captured executive power; strengthened the conservative **state** but provoked republican **society**.\n- **Constitutional Laws of 1875:** institutionalized the Third Republic, bicameral parliament, and a responsible ministry; strengthened the **state** by stabilizing the regime while strengthening **society** through parliamentary control.\n- **Republican electoral victories of 1876 and the 16 May 1877 crisis:** voters rejected MacMahon’s attempt to govern against the republican majority; strengthened **civil society/parliament** and weakened executive discretion.\n- **1878 Exposition Universelle in Paris:** symbolized recovery after war and Commune; strengthened **state** prestige and confidence in republican civic/economic **society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where France stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\nTrends:\n- Republican consolidation of the Third Republic (1879-1888): republicans gained control of presidency, Senate, Chamber, ministries, prefects, and schools; strengthened the state and weakened monarchist/clerical challengers.\n- Secularization of public authority and education: Ferry/Goblet reforms shifted schooling and civic identity from Church to republic; strengthened state capacity, weakened Catholic institutional power, and modestly strengthened citizen society through literacy.\n- Expansion of civil liberties and associational life: freer press, meetings, unions, and municipal self-government enlarged public participation; strengthened civil society, while constraining arbitrary state power.\n- Growth of organized labor, socialism, and radical republican politics: legal unions and urban worker mobilization became more visible; strengthened civil society but increased pressure on the state.\n- Colonial and military expansion/modernization: Tunisia, Indochina, and army reforms extended coercive/administrative capacity; strengthened the state, though colonial crises weakened governments politically.\n\nEvents:\n- 1879: Marshal MacMahon resigned; Jules Grévy became president, and republican control of the regime became secure; strengthened the republican state.\n- 1880: amnesty for Paris Commune exiles/prisoners; reintegrated radical and worker activists; strengthened civil society.\n- 1880: decrees against unauthorized religious congregations, especially Jesuits; strengthened state authority over education/religion, weakened clerical society.\n- 1881: Law on Freedom of the Press; greatly strengthened civil society and public opposition capacity.\n- 1881-1882: Jules Ferry school laws made primary education free, compulsory, and secular; strengthened state nation-building and weakened Church influence.\n- 1884: Waldeck-Rousseau Law legalized trade unions; strengthened civil society, especially labor.\n- 1884: Municipal Law expanded elected local government and elected mayors except in Paris; strengthened local civil society and decentralized political participation.\n- 1885-1888: Boulangist movement rose after the Tonkin crisis and Boulanger’s popularity as war minister; strengthened mass nationalist civil society but weakened state stability and parliamentary authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where France stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\nTrends:\n- **Consolidation of the Third Republic after the Boulangist crisis**: parliamentary republican institutions, universal male suffrage, prefectural administration, and republican schools became more secure; **strengthened the state** and its legitimacy.\n- **Growth of mass civil society and the popular press**: cheap newspapers, political clubs, leagues, and public campaigns expanded citizens’ ability to mobilize; **strengthened society**, while also making the state more vulnerable to scandals and opinion.\n- **Rise of organized labor and socialism**: Bourses du Travail expanded, strikes became more visible, and the **CGT was founded in 1895**; **strengthened working-class civil society** and increased pressure on the state.\n- **Expansion of state coercive and integrative capacity**: conscription, policing, secular schooling, and administrative centralization deepened citizens’ ties to the Republic; **strengthened the state**, though sometimes at civil-liberty costs.\n- **Imperial and military expansion**: colonial campaigns and the Franco-Russian military alignment reinforced the army and foreign-policy apparatus; **strengthened the state**, especially its coercive/military wing.\n\nEvents:\n- **1889 defeat and collapse of Boulangism**: General Boulanger’s flight and republican electoral victory ended a serious authoritarian-populist threat; **strengthened the republican state**.\n- **1889 Exposition Universelle in Paris**: showcased republican modernity and national prestige; **strengthened state legitimacy**.\n- **1889 nationality and military laws**: broadened French nationality and reduced military exemptions; **strengthened state integration and conscription capacity**.\n- **1891 Fourmies massacre**: troops fired on May Day demonstrators, killing workers; **strengthened state coercive authority short term**, but **energized labor and socialist civil society**.\n- **1892 Carmaux miners’ strike**: major labor conflict associated with Jean Jaurès’s rise; **strengthened socialist and labor mobilization**.\n- **1892 Panama Canal scandal**: exposed corruption among politicians and financiers; **weakened state legitimacy** and fueled anti-parliamentary movements.\n- **1892 Catholic “Ralliement” to the Republic**: Pope Leo XIII encouraged French Catholics to accept the Republic; **strengthened the state** by reducing monarchist-Catholic opposition.\n- **1893–1894 anarchist bombings and assassination of President Sadi Carnot**: prompted panic and repression; **weakened public security but strengthened state police powers**.\n- **1893–1894 “lois scélérates” anti-anarchist laws**: restricted press and association in the name of security; **strengthened the state**, **weakened civil liberties**.\n- **1894–1898 Dreyfus Affair**: Dreyfus’s conviction, Picquart’s discoveries, Zola’s “J’accuse…!” in 1898, and the founding of the League of the Rights of Man; **weakened trust in the army and judiciary**, but **strengthened mobilized civil society**.\n- **1895 conquest of Madagascar / 1896 annexation**: expanded the French empire; **strengthened the colonial state and military apparatus**.\n- **1898 Fashoda crisis with Britain**: exposed limits of French imperial power but intensified nationalist politics; **strained the state**, while **mobilizing nationalist civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where France stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\nTrends:\n- **Republican consolidation after the Dreyfus Affair:** the Third Republic beat back monarchist, Bonapartist, nationalist, and clerical challenges; **strengthened the republican state** and its legitimacy.\n- **Laïcization and anti-clerical secularization:** education, public symbols, and administrative authority shifted away from the Catholic Church toward republican institutions; **strengthened the state**, **weakened Catholic institutional civil society**.\n- **Rapid growth of associational politics after 1901:** leagues, parties, unions, mutual-aid societies, and secular associations expanded under the new legal regime; **strengthened civil society**, while also giving the state clearer tools to monitor associations.\n- **Rise of organized labor and socialism:** the CGT, bourses du travail, strike networks, and the unified socialist party became more important; **strengthened working-class civil society**, but also provoked stronger state policing.\n- **Expansion of mass politics and mass press:** newspapers, electoral mobilization, petitions, demonstrations, and political leagues became more effective; **strengthened civil society’s capacity to mobilize** and pressure governments.\n\nEvents:\n- **1899: Waldeck-Rousseau’s “Republican Defense” government formed** after the Dreyfus crisis and nationalist agitation; **strengthened the republican state** against anti-parliamentary forces.\n- **1899–1900: Dreyfus retrial, presidential pardon, and amnesty:** exposed military/judicial abuses but helped close the crisis; **weakened state legitimacy short-term**, then **strengthened civilian republican authority**.\n- **1901: Law on Associations:** legalized most voluntary associations but required authorization for religious congregations; **strengthened civil society generally**, **strengthened state oversight**, **weakened clerical orders**.\n- **1902–1904: Combes government closes congregational schools and expels/refuses authorization to many religious orders:** **strengthened the secular state**, **weakened Catholic institutional power**, polarized society.\n- **1904: rupture of diplomatic relations with the Vatican and the “Affaire des Fiches”:** the state asserted control over Church-state relations and the officer corps, but surveillance scandals **weakened trust in the state**.\n- **1905: creation of the SFIO:** unified French socialism into a national party; **strengthened organized political civil society** and labor representation.\n- **1905–1906: Law Separating Churches and State, followed by inventory conflicts:** ended the Concordat and state funding of religion; **strengthened the secular state**, **weakened the Church as a quasi-public power**, while mobilizing Catholic resistance.\n- **1906: Courrières mine disaster and major strike wave, including May Day agitation:** **strengthened labor mobilization**, while state troop deployments and arrests showed **strong coercive state capacity**.\n- **1907: Midi winegrowers’ revolt and 17th Infantry mutiny:** mass demonstrations and tax resistance **temporarily weakened state authority** and showed powerful local civil society; repression and anti-fraud legislation later **restored state control**.\n- **1908: Draveil–Villeneuve-Saint-Georges strikes and repression of the CGT:** violent clashes and arrests **weakened revolutionary syndicalist civil society** and **strengthened the coercive state**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where France stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\nTrends:\n- **Republican administrative consolidation before 1914**: prefects, secular schools, courts, tax administration, and police remained deeply embedded across France; **strengthened the state** and republican civic identity.\n- **Growth of organized labor and socialism**: the CGT, SFIO, strikes, antimilitarism, and worker associations expanded before 1914 and revived in 1917-18; **strengthened civil society**, though often in conflict with the state.\n- **Demographic stagnation and manpower anxiety**: France’s low birth rate relative to Germany made military manpower a central political issue; **weakened society’s demographic base** and pushed the state toward heavier conscription.\n- **Prewar militarization and nationalist-security politics**: Balkan/Agadir crises and fear of Germany increased acceptance of army expansion; **strengthened the coercive/mobilizational state**.\n- **Wartime “dirigisme,” 1914-18**: controls over labor, prices, railways, industry, shipping, food supply, censorship, and munitions production greatly expanded; **strengthened the state**, while narrowing autonomous civil society.\n- **Social and economic dislocation from total war**: mass casualties, refugees, inflation, women’s industrial labor, and destruction/occupation in the northeast transformed communities; **weakened civil society materially**, but also generated new collective demands on the state.\n\nEvents:\n- **1909 postal strikes and repression**: major strikes by postal workers were broken by the government; **strengthened state authority** over public employees, but exposed growing civil-service associational power.\n- **1910 workers’ and peasants’ pensions law**: expanded national social provision; **strengthened state capacity** in welfare and registration, while giving labor a new institutional claim on the state.\n- **1913 Three-Year Law**: extended compulsory military service from two to three years; **strengthened the state’s military reach** over citizens and weakened individual/social autonomy.\n- **July-August 1914 assassination of Jaurès, mobilization, and Union sacrée**: socialist antimilitarist opposition collapsed into wartime unity; **strengthened the state** and temporarily subdued contentious civil society.\n- **German invasion and occupation of northern/eastern France, 1914**: millions were displaced and key industrial regions occupied; **weakened civil society and the economy**, while justifying emergency state powers.\n- **State of siege, censorship, and wartime emergency rule from 1914**: press, movement, politics, and dissent were restricted; **strengthened the coercive state** and weakened civil liberties.\n- **Verdun and the Somme, 1916**: huge casualties intensified state mobilization and social strain; **strengthened military-state demands** but **weakened society** through loss and exhaustion.\n- **1917 Nivelle Offensive, army mutinies, and strike wave**: soldiers and workers challenged wartime authority; **strengthened civil-society resistance**, briefly weakened state/military legitimacy, then led to repression and concessions.\n- **Clemenceau’s return to power, November 1917**: tougher prosecution of “defeatism,” tighter war leadership, and restored morale; **strengthened executive state power**.\n- **Armistice, November 1918**: victory restored state legitimacy and national unity, but after immense casualties and devastation; **strengthened the state symbolically**, while leaving civil society badly damaged.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where France stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\nTrends:\n- **Postwar fiscal-administrative expansion:** reconstruction of devastated northern/eastern regions, war pensions, debt service, and tax expansion enlarged the administrative state, but heavy debt and dependence on reparations constrained it.\n- **Demographic damage from World War I:** deaths, disability, widows, low birth rates, and labor shortages weakened both society’s productive capacity and the state’s manpower/tax base.\n- **Immigration to fill labor shortages:** large inflows of Poles, Italians, Spaniards, Belgians, etc. strengthened the economy and state tax/military potential, while reshaping civil society.\n- **Inflation and franc instability, especially 1924-1926:** weakened state credibility and hurt savers/rentiers; stabilization after 1926 restored state financial capacity.\n- **Labor and left-wing organization, followed by fragmentation:** unions and socialist/communist parties mobilized workers, strengthening civil society, but splits between SFIO/PCF and CGT/CGTU weakened labor’s collective power.\n- **Veterans’ associations as mass civic actors:** groups such as the Union nationale des combattants became influential pressure groups, strengthening civil society and shaping state policy on pensions, security, and nationalism.\n- **Third Republic cabinet instability:** frequent changes of government weakened coherent state action, while parliament, parties, and interest groups retained strong leverage over the executive.\n\nEvents:\n- **1919 Treaty of Versailles:** returned Alsace-Lorraine and promised reparations, strengthening the French state territorially and fiscally in principle, though future nonpayment undermined finances.\n- **1919 eight-hour-day law:** expanded state regulation of labor and strengthened organized workers’ claims within civil society.\n- **November 1919 “Bloc National” election:** brought a conservative, veteran-heavy majority to power, strengthening parliamentary legitimacy and a pro-order state agenda.\n- **1919-1920 strike wave, especially the May 1920 railway strike:** showed labor’s mobilizing power; the state’s defeat of the strike weakened militant unions and strengthened state/employer authority.\n- **December 1920 Tours Congress and 1921 union split:** created the French Communist Party and split the labor movement, strengthening radical organization but weakening unified civil-society pressure.\n- **1923 occupation of the Ruhr:** displayed French coercive state power in pursuit of reparations, but diplomatic backlash and costs weakened financial and political stability.\n- **May 1924 Cartel des Gauches victory:** strengthened left-republican civil society and parliamentary politics, but its inability to solve the fiscal/franc crisis weakened confidence in the state.\n- **1925-1926 colonial wars in Morocco/Rif and Syria:** expanded use of French military-state coercion, while provoking antiwar mobilization from communists and parts of civil society.\n- **July 1926 Poincaré national-unity government:** restored fiscal confidence through austerity, taxes, and monetary stabilization, strengthening the state.\n- **1927 nationality law:** eased naturalization, helping integrate immigrants and strengthening both the state’s demographic base and civil society membership.\n- **1928 franc stabilization and social-insurance laws:** monetary stabilization strengthened state credibility; social insurance expanded state welfare capacity and workers’ social rights.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n1909-1918: <7.6, 9.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where France stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\nTrends:\n- **Delayed but severe Great Depression in France (especially 1931-1935):** falling prices, exports, farm incomes, investment, and tax receipts weakened **state fiscal capacity and legitimacy**; unemployment and hardship strengthened some **civil-society mobilization** but also deepened fragmentation.\n- **Chronic Third Republic cabinet instability and parliamentary fragmentation:** frequent government turnover weakened the **political state’s decisiveness**, while growing reliance on **decree-laws** modestly strengthened executive/administrative power at parliament’s expense.\n- **Polarization and mass mobilization of civil society:** growth of Communist, Socialist, trade-union, veterans’, Catholic, employer, and far-right league activity strengthened **organized society**, but also made society more confrontational and less governable.\n- **Expansion of state economic and social intervention:** labor regulation, public works, exchange-rate management, Bank of France reform, armaments nationalization, and rearmament strengthened **state regulatory/economic capacity** and also institutionalized parts of **organized labor**.\n- **Demographic and security pressures:** low birth rates, aging, fear of Germany, and memories of World War I weakened confidence in the **state’s military manpower**, while encouraging fortifications and rearmament that strengthened the **coercive/defense state**.\n\nEvents:\n- **1929 Wall Street crash / global slump begins:** initially delayed in France, but it set up the crisis that later weakened **state finances** and destabilized **society**.\n- **1930 Maginot Line legislation and construction:** strengthened the **state’s military apparatus**, though it reinforced a defensive strategic posture.\n- **1931-1932 Depression reaches France in force:** budget deficits, unemployment, and deflation weakened **state legitimacy** and increased pressure from unions, employers, farmers, and extremist movements in **civil society**.\n- **Stavisky affair and 6 February 1934 riots in Paris:** gravely weakened confidence in the republican **state**; strengthened anti-parliamentary leagues and prompted left-wing counter-mobilization in **civil society**.\n- **1935 Laval decree-laws and austerity:** strengthened executive **state** power through emergency fiscal decrees, but weakened public-sector workers and intensified opposition in **civil society**.\n- **July 1935 Popular Front alliance formed:** strengthened left-wing parties, unions, and anti-fascist associations in **civil society**.\n- **May-June 1936 Popular Front electoral victory and mass sit-down strikes:** dramatically strengthened organized labor and left civil society; forced the **state** to mediate between workers and employers.\n- **June 1936 Matignon Accords and Popular Front social laws:** collective bargaining, wage increases, paid vacations, and the 40-hour week strengthened **labor/civil society** and expanded the **state’s regulatory role**.\n- **1936 Bank of France reform and armaments nationalization:** strengthened the **state’s control over finance and defense production**.\n- **1938 Daladier-Reynaud decree-laws, relaxation of the 40-hour week, and repression of the November general strike:** strengthened executive **state** authority and employers; weakened organized labor and Popular Front **civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n1909-1918: <7.6, 9.4>\n1919-1928: <8.2, 8.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where France stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\nTrends:\n- Wartime coercion and administrative penetration (1939-45): mobilization, rationing, requisitions, censorship, policing, identity controls. Strengthened the coercive/administrative reach of the state, though under occupation French sovereignty was sharply weakened.\n- Suppression and fragmentation of civil society under Vichy and German occupation (1940-44): parties, unions, press, and associations were banned or controlled; Jews, Freemasons, communists, and résistants were persecuted. Weakened autonomous civil society; strengthened authoritarian state power locally.\n- Growth of the Resistance and underground civil society (1941-44): networks, maquis, clandestine press, unions, and the Conseil National de la Résistance. Strengthened society’s capacity to organize and later helped legitimate the post-Liberation state.\n- Postwar dirigisme and welfare-state construction (1944-48): national planning, nationalizations, social security, stronger ministries, ENA-trained technocracy. Strengthened state capacity; also empowered organized labor through social-insurance administration and collective bargaining.\n- Rebirth of mass electoral politics and unions (1944-48): PCF, SFIO, MRP, CGT, CFTC, veterans’ and Resistance groups became powerful. Strengthened civil society and societal checks on the state, but also made the Fourth Republic politically fragmented.\n- Economic scarcity and reconstruction pressures (1944-48): housing shortages, rationing until 1949, inflation, black markets, war damage. Weakened state legitimacy in the short run, while justifying stronger state economic management.\n\nEvents:\n- September 1939: France declares war on Germany and mobilizes. Strengthened state command over society through conscription and emergency powers; constrained civil liberties.\n- May-June 1940: German invasion, military collapse, mass civilian exodus, fall of Paris. Severely weakened the French state and disorganized civil society.\n- June-July 1940: Armistice with Germany and creation of Vichy after the National Assembly grants full powers to Pétain. Weakened republican state sovereignty; strengthened an authoritarian, collaborationist state; weakened democratic civil society.\n- 1940-42: Vichy’s antisemitic laws, repression of parties/unions, and collaboration with German policing. Strengthened coercive state power; gravely weakened pluralist civil society and rights.\n- November 1942: Germany occupies the southern “free zone.” Further weakened French state autonomy; increased repression but also pushed more people toward Resistance.\n- February 1943: Service du Travail Obligatoire sends French labor to Germany. Strengthened coercive state extraction; weakened state legitimacy; strengthened Resistance recruitment and social opposition.\n- May 1943: Conseil National de la Résistance formed. Strengthened organized civil society and created a programmatic bridge to a renewed republican state.\n- June-August 1944: Allied landings, Liberation of Paris, and establishment of de Gaulle’s Provisional Government. Restored French state sovereignty; strengthened Resistance-linked civil society.\n- April 1944/October 1945: women receive the vote and vote nationally for the first time. Strengthened civil society and democratic participation.\n- 1945-46: nationalizations, creation of Sécurité Sociale, and Monnet Planning Commission. Strengthened state economic and welfare capacity; gave unions and social partners institutional influence.\n- October 1946: Constitution of the Fourth Republic adopted. Rebuilt republican legality and parliamentary democracy; strengthened civil society representation but created a relatively weak executive.\n- 1947-48: major strikes, Communist ministers expelled, CGT split/FO formed, Cold War polarization. Strengthened organized labor’s visibility but fragmented civil society; pressured and destabilized the state.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n1909-1918: <7.6, 9.4>\n1919-1928: <8.2, 8.9>\n1929-1938: <8.5, 8.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where France stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\nTrends:\n- **Fourth Republic cabinet instability and party fragmentation (1949-58):** weakened the central executive/state capacity; strengthened parliamentary parties and organized interest-group vetoes.\n- **State-led reconstruction and modernization—the Monnet Plans, nationalized sectors, infrastructure investment:** strengthened administrative and economic state capacity; also empowered unions/employers through corporatist bargaining.\n- **Rapid growth, urbanization, baby boom, and rising wage employment:** strengthened society by enlarging unions, parties, associations, and mass politics; also broadened the state’s tax and administrative reach.\n- **Expansion of welfare, education, and public services:** strengthened the state’s presence in everyday life and its legitimacy; strengthened society by creating social rights and organized claim-making.\n- **Cold War polarization—strong PCF/CGT outside government, anti-communist alignment:** strengthened mobilized civil society but also justified greater state surveillance and policing.\n- **Colonial war and decolonization pressures, especially Indochina then Algeria:** strengthened the army/security apparatus, but weakened civilian state legitimacy and divided French society.\n- **European and Atlantic integration—NATO, ECSC, EEC:** strengthened France’s external-security and technocratic capacities, while constraining autonomous national state power.\n\nEvents:\n- **1949: France joins NATO:** strengthened the state’s military-security position; tied it more closely to U.S.-led alliance structures.\n- **1951-52: Treaty of Paris/ECSC enters into force:** strengthened supranational/technocratic governance; reduced unilateral state control over coal and steel.\n- **August 1953: major public-sector strikes against pension and austerity measures:** showed strong labor/civil-society power; forced the state to retreat.\n- **May-July 1954: Dien Bien Phu and Geneva Accords end the Indochina War:** weakened the prestige of the French state and army; accelerated decolonization.\n- **1 November 1954: FLN “Toussaint Rouge” begins the Algerian War:** strengthened coercive state and military powers; radicalized both Algerian and metropolitan civil society.\n- **1955-56: emergency powers in Algeria, including the 1955 state of emergency law and 1956 “special powers”:** strengthened executive, army, and police authority; weakened civil liberties and civilian oversight.\n- **March 1956: independence of Morocco and Tunisia:** weakened the French imperial state; reduced some colonial burdens but intensified focus on Algeria.\n- **January-October 1957: Battle of Algiers:** strengthened army/police power and counterinsurgency capacity; weakened rule-of-law norms and polarized society over torture and repression.\n- **March 1957 / January 1958: Treaties of Rome signed and EEC begins:** strengthened European institutional constraints and market integration; shifted some economic authority away from the national state.\n- **May-October 1958: Algiers crisis, de Gaulle’s return, referendum and creation of the Fifth Republic:** decisively strengthened the executive state; weakened the Fourth Republic’s parliamentary-party system.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n1909-1918: <7.6, 9.4>\n1919-1928: <8.2, 8.9>\n1929-1938: <8.5, 8.6>\n1939-1948: <8.6, 8.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where France stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\nTrends:\n- **Consolidation of the Fifth Republic presidency (1959 onward):** de Gaulle’s executive-centered constitution, use of referendums, and weaker parliament/parties **strengthened the state** relative to organized society.\n- **Dirigiste economic modernization and technocracy:** planning, state-led industrial policy, nationalized firms, grands corps/ENA administration, and infrastructure programs **strengthened state capacity**.\n- **The Trente Glorieuses boom:** rapid growth, rising wages, consumer society, and expanding welfare provision **strengthened both**—the state gained fiscal capacity; society gained resources and expectations.\n- **Urbanization, suburbanization, and internal migration:** large new working- and middle-class populations in cities and banlieues increased demand for housing, schools, transport, and services, **strengthening society’s claims** while expanding state administrative reach.\n- **Youth bulge and mass higher education:** universities expanded rapidly without matching institutional reform; students became a more autonomous political force, **strengthening civil society** and weakening deference to state authority.\n- **Growth and radicalization of unions and new social movements:** CGT, CFDT, student groups, antiwar/anti-authoritarian networks gained mobilizing capacity, **strengthening civil society** by the late 1960s.\n- **End of the Algerian imperial crisis:** decolonization reduced the army/settler challenge to Paris and normalized civilian control, **strengthening the central state**.\n\nEvents:\n- **1959 de Gaulle’s move toward Algerian self-determination:** reoriented state policy and asserted presidential control over the colonial question, **strengthening the state** but provoking settler/military opposition.\n- **January 1960 “Week of the Barricades” in Algiers:** pied-noir insurgents challenged Paris; their defeat **strengthened the state** against colonial civil-society rebellion.\n- **April 1961 Generals’ Putsch and Article 16 emergency powers:** military revolt weakened state authority briefly; its failure and de Gaulle’s emergency rule **strengthened civilian state supremacy**.\n- **October 1961 Paris repression of FLN demonstrations:** showed high coercive capacity of the police state and **weakened Algerian civil society** in metropolitan France.\n- **March–July 1962 Evian Accords and Algerian independence:** ended the war, removed a major destabilizing conflict, and **strengthened the French state** domestically.\n- **October 1962 constitutional referendum on direct presidential election:** shifted legitimacy from parliament to the president; **strengthened the executive state** and weakened party/parliamentary intermediaries.\n- **December 1965 first direct presidential election:** Mitterrand forcing de Gaulle into a runoff showed opposition parties and voters could discipline the presidency, **strengthening democratic civil society**.\n- **May–June 1968 student revolt and general strike:** universities, unions, and workers brought the country near paralysis; **massively strengthened civil society’s visible power** and temporarily weakened the state.\n- **Grenelle Accords and June 1968 legislative election:** wage concessions acknowledged social pressure, **strengthening labor society**, but the Gaullist electoral landslide reasserted order and **strengthened the state politically**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n1909-1918: <7.6, 9.4>\n1919-1928: <8.2, 8.9>\n1929-1938: <8.5, 8.6>\n1939-1948: <8.6, 8.7>\n1949-1958: <8.4, 8.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where France stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\nTrends:\n- **Executive-centered Fifth Republic consolidation (1969-1978):** stable presidential/parliamentary majorities, technocratic ministries, prefectural administration and “grands corps” governance kept decision-making centralized; **strengthened the state** relative to parties/parliament.\n- **State-led modernization and industrial policy:** aerospace, high-speed rail planning, telecommunications, and especially the post-1974 nuclear buildout expanded administrative/economic capacity; **strengthened the state**.\n- **End of the Trente Glorieuses after 1973:** oil shock, inflation, slower growth and rising unemployment undermined the state’s capacity to deliver prosperity and manage class compromise; **weakened state legitimacy/capacity** and fueled social contestation.\n- **Expansion of educated urban middle classes, youth politics, feminism, environmentalism and regional activism:** post-1968 associations, protests and rights movements became more organized; **strengthened civil society**.\n- **Reconstruction of the left and organized opposition:** the Socialist Party’s revival, alliance with the Communists, stronger municipal networks and active unions made alternation in power plausible; **strengthened society/parliamentary opposition** against executive dominance.\n- **Juridification of public life and rights claims:** growing use of constitutional review, administrative litigation, privacy and civil-liberties arguments constrained arbitrary administration; **weakened unchecked state power, strengthened society**.\n\nEvents:\n- **1969 referendum defeat and de Gaulle’s resignation:** voters rejected Senate/regional reform and forced out the founder-president; **strengthened society’s electoral check on the state**, weakened personal Gaullist authority.\n- **1971 Constitutional Council “Freedom of Association” decision:** gave constitutional force to civil liberties via the 1946 preamble/1789 Declaration; **strengthened civil society and judicial checks**, constrained the state.\n- **1971 Épinay Congress and 1972 Common Program of the Left:** rebuilt the Socialist Party and united PS-PCF around a governing program; **strengthened organized political society/opposition**.\n- **1973 oil shock:** produced recessionary pressures, inflation and unemployment; **weakened state economic steering capacity** and intensified labor/social demands.\n- **1974 election of Valéry Giscard d’Estaing:** brought a liberalizing reform agenda after Pompidou’s death; **partly weakened paternalistic state controls and strengthened individual/social freedoms**.\n- **1974 constitutional amendment allowing 60 deputies or senators to refer laws to the Constitutional Council:** gave the opposition a powerful review tool; **strengthened society/parliamentary minorities**, weakened executive-legislative dominance.\n- **1974-1975 breakup of the ORTF:** ended the single state broadcasting monopoly, though public control remained; **weakened direct state control over media**, modestly strengthened pluralism.\n- **1975 Veil Law on abortion, divorce reform, and related social-liberal reforms:** expanded women’s and family autonomy; **strengthened civil society/individual liberty**, weakened moral-regulatory state authority.\n- **1974 suspension of labor immigration and 1976 family-reunification rules:** asserted state control over migration while entrenching immigrant family communities; **strengthened border/labor-market state power**, but also **strengthened immigrant civil society**.\n- **1978 Data Protection Act creating CNIL:** response to fears of computerized state files; **constrained administrative surveillance**, strengthened privacy rights and civil society oversight.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n1909-1918: <7.6, 9.4>\n1919-1928: <8.2, 8.9>\n1929-1938: <8.5, 8.6>\n1939-1948: <8.6, 8.7>\n1949-1958: <8.4, 8.9>\n1959-1968: <8.8, 9.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where France stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\nTrends:\n- **Persistent unemployment and deindustrialization** (early–late 1980s): weakened organized labor and working-class civil society; increased demand for state welfare/intervention.\n- **Decline of trade-union density and strike capacity**: weakened civil society’s organized counterweight to employers and the state.\n- **Growth of welfare-state expectations amid economic crisis**: strengthened the state’s role as social insurer, though fiscal constraints limited state autonomy.\n- **European monetary and market integration** — EMS discipline after 1979, “franc fort,” Single European Act signed 1986: constrained French state discretion over economic policy; strengthened technocratic and supranational constraints.\n- **Decentralization after the Defferre reforms**: weakened the centralized Jacobin state; strengthened local elected authorities and territorial civil society.\n- **Immigration, suburbanization, and politicization of identity issues**: strengthened new forms of civil-society mobilization, but also fueled the rise of the National Front and demands for stronger policing/border control.\n\nEvents:\n- **1979: France participates in the European Monetary System**: limited national monetary autonomy; weakened discretionary state power in macroeconomic policy.\n- **1981: Mitterrand elected; first left alternance under the Fifth Republic**: strengthened democratic civil society and regime legitimacy; showed the state could change hands peacefully.\n- **1981: abolition of the death penalty**: weakened the coercive power of the state; strengthened individual rights.\n- **1982: nationalization of major banks and industrial firms**: strengthened state control over the economy.\n- **1982: Auroux labor laws**: strengthened workplace representation and unions; increased civil-society power inside firms.\n- **1982–83: Defferre decentralization laws**: transferred powers from prefects/central ministries to elected local governments; weakened centralized state, strengthened local society.\n- **1983: “tournant de la rigueur” austerity turn**: reduced the state’s room for socialist economic experimentation; strengthened market and European constraints.\n- **1984: mass Catholic/private-school protests defeat the Savary school bill**: civil society successfully checked state centralization in education.\n- **1984: March for Equality and Against Racism / SOS Racisme era**: strengthened anti-racist civil society and immigrant-origin political mobilization.\n- **1986: legislative election and first cohabitation, Mitterrand–Chirac**: constrained executive state power; strengthened parliamentary and constitutional checks.\n- **1986–87: Chirac privatizations**: weakened state ownership in the economy; strengthened private capital and market actors.\n- **1986: Pasqua security/immigration laws and anti-terror measures after bombing wave**: strengthened police, border, and surveillance powers of the state.\n- **1986: student protests force withdrawal of the Devaquet university reform**: strengthened civil society’s capacity to block state policy.\n- **1988: Ouvéa cave crisis and Matignon Accords in New Caledonia**: showed coercive state power, then shifted toward negotiated autonomy; modestly strengthened local civil society.\n- **1988: creation of the RMI minimum-income scheme**: strengthened the welfare state while expanding social rights for vulnerable citizens.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n1909-1918: <7.6, 9.4>\n1919-1928: <8.2, 8.9>\n1929-1938: <8.5, 8.6>\n1939-1948: <8.6, 8.7>\n1949-1958: <8.4, 8.9>\n1959-1968: <8.8, 9.1>\n1969-1978: <9.1, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where France stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\nTrends:\n- **Deepening European integration (Single Market, Maastricht/EMU, Schengen implementation):** weakened the autonomy of the French national state, while strengthening supranational legal/monetary constraints and cross-border rights.\n- **Technocratic fiscal and monetary discipline for EMU entry:** the “franc fort,” deficit reduction, and 1993 Banque de France independence strengthened rule-bound state capacity but weakened elected governments’ discretionary power.\n- **Privatization and liberalization under Balladur/Juppé and later reforms:** reduced the state’s direct command over banks, industry, telecoms, and transport; strengthened private capital and market actors, often weakening public-sector unions.\n- **Persistent high unemployment, deindustrialization, and banlieue exclusion:** weakened workers’ bargaining power and parts of civil society; increased welfare-state burdens and policing pressures on the state.\n- **Weak formal union/party membership but strong protest capacity:** organized civil society looked institutionally weaker, yet retained major street-level veto power, especially through public-sector strikes.\n- **Ongoing decentralization/territorial bargaining:** modestly weakened centralized Parisian control and strengthened regional/local authorities and local civil society, especially in Corsica and New Caledonia.\n\nEvents:\n- **1989 Creil headscarf affair:** strengthened state assertion of republican/laïcité authority in schools; also mobilized Muslim, anti-racist, and secular civil-society groups.\n- **1992 Maastricht Treaty referendum:** narrowly approved transfer of monetary and legal powers to the EU; weakened national state sovereignty and revealed a powerful popular sovereignty backlash.\n- **1993 right-wing landslide and second cohabitation:** weakened presidential dominance, strengthened the parliamentary government, and enabled major privatization and immigration-control measures.\n- **1993 Pasqua immigration laws:** strengthened state control over borders, nationality, and identity checks; weakened undocumented migrants and immigrant-rights groups.\n- **1995 GIA bombings and Vigipirate security measures:** strengthened police/security capacity and surveillance powers; weakened civil liberties and public openness.\n- **November–December 1995 strikes against the Juppé Plan:** strongly demonstrated civil society/union power; forced the state to retreat on parts of welfare and pension reform.\n- **1996 Saint-Bernard sans-papiers occupation and police eviction:** exposed migrant civil-society mobilization but also showed the coercive capacity of the state.\n- **1997 Chirac dissolution and Socialist-led “plural left” victory:** weakened the presidency through cohabitation; strengthened parliament/prime minister and opened space for labor-oriented reforms.\n- **1998 Aubry 35-hour workweek law:** strengthened state regulation of the labor market and gave unions/employees new bargaining leverage.\n- **1998 Nouméa Accord:** weakened direct central control over New Caledonia and strengthened local autonomy and indigenous Kanak political society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n1909-1918: <7.6, 9.4>\n1919-1928: <8.2, 8.9>\n1929-1938: <8.5, 8.6>\n1939-1948: <8.6, 8.7>\n1949-1958: <8.4, 8.9>\n1959-1968: <8.8, 9.1>\n1969-1978: <9.1, 9.0>\n1979-1988: <9.0, 8.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where France stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\nTrends:\n- **European integration and the euro (1999–2002 onward):** weakened the French national state’s monetary sovereignty, while strengthening EU-level constraints on fiscal/economic policy.\n- **Presidentialization of the Fifth Republic after the 2000 quinquennat:** strengthened the executive state by aligning presidential and legislative cycles after 2002 and reducing cohabitation.\n- **Expansion of policing, surveillance, and anti-terror/security powers after 9/11:** strengthened the coercive capacity of the state; weakened some civil-liberty protections.\n- **Deindustrialization, persistent unemployment, and suburban segregation:** weakened social cohesion and parts of civil society, while increasing pressure on the welfare and policing arms of the state.\n- **Decentralization reforms, especially the 2003 constitutional revision:** shifted powers to regions/departments/communes, weakening central state monopoly while strengthening local state institutions.\n- **Declining union density but continued protest capacity:** formal labor civil society weakened structurally, yet street mobilization remained powerful enough to block reforms.\n\nEvents:\n- **1999 PACS law:** strengthened civil society and individual rights by legally recognizing same-sex and other civil partnerships.\n- **2000 referendum creating the five-year presidential term:** strengthened the presidency and central executive coherence.\n- **2002 presidential election, with Jean-Marie Le Pen reaching the runoff:** exposed social fragmentation but also triggered mass “Republican front” mobilization, strengthening civil-society resistance to the far right.\n- **2003 pension reform and nationwide strikes:** strengthened the state’s reform capacity somewhat, but demonstrated continued civil-society/labor power.\n- **2004 law banning conspicuous religious symbols in public schools:** strengthened the state’s republican/laïcité authority; weakened religious expression in public institutions.\n- **2005 referendum rejecting the EU Constitutional Treaty:** strengthened civil society/electoral veto power against elites; weakened the state’s preferred European-integration agenda.\n- **2005 banlieue riots and state of emergency:** challenged state legitimacy in marginalized suburbs but ultimately strengthened coercive state authority through emergency powers.\n- **2006 CPE student and union protests forcing withdrawal of labor reform:** strengthened civil society’s veto power; weakened the state’s ability to liberalize labor law.\n- **2007 Sarkozy election and creation of the Immigration, Integration, National Identity ministry:** strengthened executive agenda-setting and state control over immigration/national-identity policy.\n- **2008 constitutional reform:** modestly strengthened Parliament and rights review mechanisms, slightly checking presidential/state dominance.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n1909-1918: <7.6, 9.4>\n1919-1928: <8.2, 8.9>\n1929-1938: <8.5, 8.6>\n1939-1948: <8.6, 8.7>\n1949-1958: <8.4, 8.9>\n1959-1968: <8.8, 9.1>\n1969-1978: <9.1, 9.0>\n1979-1988: <9.0, 8.7>\n1989-1998: <8.9, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where France stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\nTrends:\n- **Eurozone-era fiscal constraint and slow growth after the 2008 crisis**: high unemployment, deficit rules, and pressure for pension/labor-market reform constrained French governments; **weakened state autonomy**, while economic insecurity also **weakened social trust**.\n- **Expansion of security-state capacity amid jihadist threat**: more surveillance, intelligence coordination, military patrols, and normalization of emergency tools; **strengthened the state**, especially coercive/administrative power.\n- **Decline of traditional parties and unions**: weakening of the Socialist Party, Republicans, and organized labor as mass intermediaries; **weakened organized civil society**, while allowing stronger presidential/executive action.\n- **Rise of populist, digital, and extra-institutional mobilization**: National Rally support, online organizing, Nuit Debout, and later Yellow Vests; **strengthened society’s disruptive capacity**, but often outside stable institutions.\n- **Territorial and class polarization**: widening divide between prosperous metropolitan France and peripheral/rural/small-town France; **weakened social cohesion** and legitimacy of central state policy.\n- **Executive-centered reformism under Hollande/Macron**: repeated use of decrees, Article 49.3, and top-down reform of labor, pensions, rail, taxation; **strengthened state/executive power** relative to unions and parties.\n\nEvents:\n- **2010 pension reform under Sarkozy**: retirement age raised despite large strikes; **strengthened the state** and **weakened unions’ veto power**.\n- **2013 “Mariage pour tous” law and mass protests**: legalization of same-sex marriage showed state capacity to enact social reform, while La Manif pour Tous showed large conservative mobilization; **strengthened both state and civil society mobilization**.\n- **January and November 2015 terrorist attacks**: Charlie Hebdo/Hyper Cacher and Bataclan/Paris attacks led to emergency measures and military deployment; **strengthened the state**, while briefly creating civic solidarity but also fear and polarization.\n- **2015 Intelligence Act and 2015-2017 state of emergency**: expanded surveillance, searches, house arrests, and policing powers; **strengthened the coercive state** and **weakened civil-liberty protections**.\n- **2016 El Khomri labor law protests and Nuit Debout**: large demonstrations and occupations challenged labor reform, but the government used Article 49.3; **strengthened state/executive authority**, while showing new civil-society mobilization.\n- **2017 Macron election and collapse of old party system**: En Marche won presidency and parliamentary majority; **strengthened the executive state** and **weakened traditional parties as social intermediaries**.\n- **2017 counterterrorism law replacing emergency rule**: made some exceptional security powers ordinary law; **strengthened the state** and **reduced civil-liberty checks**.\n- **2018 SNCF/rail reform and strikes**: Macron government ended key rail-worker privileges despite union resistance; **strengthened state reform capacity** and **weakened organized labor**.\n- **2018 Yellow Vest movement**: fuel-tax protests became a broad anti-elite revolt, forcing tax cancellations and concessions; **strengthened grassroots civil society’s agenda-setting power** but **weakened trust in the state**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n1909-1918: <7.6, 9.4>\n1919-1928: <8.2, 8.9>\n1929-1938: <8.5, 8.6>\n1939-1948: <8.6, 8.7>\n1949-1958: <8.4, 8.9>\n1959-1968: <8.8, 9.1>\n1969-1978: <9.1, 9.0>\n1979-1988: <9.0, 8.7>\n1989-1998: <8.9, 8.5>\n1999-2008: <8.8, 8.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where France stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\nTrends:\n- **Executive centralization and “emergency governance”** — repeated reliance on health-emergency powers, security legislation, and Article 49.3 strengthened the **state’s formal capacity**, but often weakened perceived democratic legitimacy.\n- **Fragmentation of the party system and parliamentary deadlock** — the decline of the old PS/LR duopoly, rise of RN/LFI blocs, and loss of stable presidential majorities weakened the **state’s ability to legislate and govern smoothly**, while increasing the leverage of opposition parties and voters.\n- **Persistent protest politics and distrust of institutions** — Yellow Vest aftershocks, pension protests, climate activism, anti-police-violence mobilization, and farmer protests strengthened **civil society’s capacity to contest**, but also reflected polarization and declining trust.\n- **Fiscal pressure, inflation, and welfare-state strain** — high public debt, post-COVID spending, energy-price shocks, and pension/health-care pressures constrained **state capacity** and fueled social mobilization.\n- **Security, immigration, and laïcité pressures** — laws on “separatism,” surveillance, policing, and immigration modestly strengthened **state oversight and coercive capacity**, while narrowing space for some associations and minority organizations.\n- **Demographic aging and labor-market reform pressure** — strengthened the state’s incentive to impose reforms, especially pensions, but also empowered unions and social movements resisting those reforms.\n\nEvents:\n- **2019 Yellow Vest continuation and Macron’s “Grand Débat National”** — civil society pressure forced state consultation and concessions; **society strengthened**, state legitimacy partly repaired but authority challenged.\n- **2020 COVID-19 lockdowns and health emergency** — curfews, movement restrictions, vaccine/health passes, and administrative controls greatly strengthened the **state**, while constraining society temporarily.\n- **2021 “Separatism” law and security-law debates** — expanded state supervision of associations, religious groups, and public-order issues; **state strengthened**, some civil-society autonomy weakened.\n- **2022 presidential and legislative elections** — Macron’s reelection preserved executive continuity, but loss of an absolute Assembly majority weakened **state governing capacity** and strengthened Parliament/opposition.\n- **2023 pension reform imposed using Article 49.3** — the state ultimately prevailed institutionally, but mass strikes and protests showed strong **civil-society resistance** and weakened executive legitimacy.\n- **2023 Nahel Merzouk police shooting and urban riots** — exposed limits of state authority in some suburbs; subsequent policing strengthened coercive state presence, while trust between society and state weakened.\n- **2024 farmers’ protests** — organized sectoral pressure won policy concessions on regulation, fuel, and agriculture; **civil society/interest-group power strengthened**, regulatory state weakened.\n- **2024 European elections, Assembly dissolution, and snap legislative elections** — RN gains and a hung National Assembly sharply weakened presidential control and **state decisiveness**, while electoral society and Parliament gained leverage.\n- **2024–2025 budget/government crises after the hung Assembly** — no-confidence threats and unstable governments weakened **state capacity**, though constitutional budget tools preserved basic state functioning.\n- **2027–2028 scheduled presidential, legislative/municipal cycles** — not yet historical as of mid-2026; their effect on state or society depends on outcomes.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.8, 7.2>\n1819-1828: <6.2, 7.5>\n1829-1838: <6.6, 7.8>\n1839-1848: <7.4, 7.5>\n1849-1858: <5.3, 8.6>\n1859-1868: <6.5, 8.4>\n1869-1878: <7.5, 8.1>\n1879-1888: <8.1, 8.3>\n1889-1898: <8.4, 8.5>\n1899-1908: <8.6, 8.8>\n1909-1918: <7.6, 9.4>\n1919-1928: <8.2, 8.9>\n1929-1938: <8.5, 8.6>\n1939-1948: <8.6, 8.7>\n1949-1958: <8.4, 8.9>\n1959-1968: <8.8, 9.1>\n1969-1978: <9.1, 9.0>\n1979-1988: <9.0, 8.7>\n1989-1998: <8.9, 8.5>\n1999-2008: <8.8, 8.6>\n2009-2018: <8.5, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\"key_event\":\"French Revolution and Terror\",\"reasoning\":\"Civil society became extraordinarily mobilized through clubs, sections, newspapers, popular protest, and electoral politics, but remained fragmented and repeatedly suppressed, especially under the Terror and Directory. State power was high but unstable: revolutionary governments built mass conscription, surveillance, administrative centralization, and coercive capacity, yet civil war, fiscal crisis, and regime turnover limited consistent authority.\",\"society_change\":0.0,\"society_power\":7.0,\"state_change\":0.0,\"state_power\":7.0}",
    "1799-1808": "{\"key_event\":\"Napoleonic centralization and imperial rule\",\"reasoning\":\"The Consulate and Empire greatly expanded administrative, fiscal, legal, police, and military capacity through prefects, codification, censorship, conscription, and centralized finance. Civil society lost much of its revolutionary political autonomy through suppressed clubs, weakened legislatures, censorship, and plebiscitary personal rule, though property-owning and commercial society gained some security from legal codification and stabilization.\",\"society_change\":-2.0,\"society_power\":5.0,\"state_change\":1.5,\"state_power\":8.5}",
    "1809-1818": "{\"key_event\":\"Napoleonic collapse and Bourbon Charter\",\"reasoning\":\"By 1818 France retained a strong centralized administrative, legal, and fiscal apparatus, but military defeat, regime change, constitutional budgeting, and foreign occupation had reduced state power from the Napoleonic peak. Civil society recovered somewhat through notables, censitary elections, parliamentary opposition, and protected property rights, though participation remained elite and coercion/violence still constrained broader mobilization.\",\"society_change\":0.8,\"society_power\":5.8,\"state_change\":-1.3,\"state_power\":7.2}",
    "1819-1828": "{\"key_event\":\"Conservative backlash and liberal parliamentary resurgence\",\"reasoning\":\"The Napoleonic administrative apparatus, police powers, censorship episodes, and 1823 Spanish expedition kept the Bourbon state strong, though the 1827–1828 reversals showed real political limits. Civil society ended somewhat stronger than in 1818 because press networks, elections, petitions, bourgeois notables, and parliamentary opposition deepened despite repression of radicals and clerical-ultra pressure.\",\"society_change\":0.4,\"society_power\":6.2,\"state_change\":0.3,\"state_power\":7.5}",
    "1829-1838": "{\"key_event\":\"July Revolution and repressive July Monarchy consolidation\",\"reasoning\":\"Civil society gained from the 1830 revolution, a stronger bourgeois parliament, municipal reforms, and expanding press/worker mobilization, but censitary exclusion and repression after 1832-35 kept it only moderately strong. The centralized Napoleonic administrative state survived the regime change, suppressed major revolts, restricted the press through the September Laws, and expanded coercive capacity in Algeria, leaving state power slightly stronger than before.\",\"society_change\":0.4,\"society_power\":6.6,\"state_change\":0.3,\"state_power\":7.8}",
    "1839-1848": "{\"key_event\":\"February Revolution and universal male suffrage\",\"reasoning\":\"Civil society power rose substantially because revolution, banquet networks, newspapers, and universal male suffrage transformed mobilization and formal participation, though the June Days repression limited working-class organization. State power remained strong through centralized administration, policing, infrastructure, and June coercion, but the February collapse of the July Monarchy and regime instability left it somewhat below the prior period.\",\"society_change\":0.8,\"society_power\":7.4,\"state_change\":-0.3,\"state_power\":7.5}",
    "1849-1858": "{\"key_event\":\"Louis-Napoléon’s coup and authoritarian Second Empire\",\"reasoning\":\"The 1851 coup, centralized imperial constitution, prefectural control, censorship, official candidates, policing, and Haussmann-era urban redesign pushed state capacity and coercive reach from already strong to very strong. Civil society fell sharply as republican-socialist clubs, press, worker networks, and electoral opposition were repressed, though managed male suffrage, Catholic associations, economic modernization, and a small republican opposition kept it from being atomized.\",\"society_change\":-2.1,\"society_power\":5.3,\"state_change\":1.1,\"state_power\":8.6}",
    "1859-1868": "{\"key_event\":\"Liberal Empire reforms\",\"reasoning\":\"Civil society recovered markedly as amnesty, parliamentary debate, opposition electoral gains, strike legalization, the International, and looser press/public-meeting laws rebuilt organized opposition from the repressive 1850s. State capacity remained very strong through bureaucracy, railways, policing, Haussmannization, and territorial consolidation, but its unchecked dominance and prestige declined with liberal concessions and foreign-policy failures.\",\"society_change\":1.2,\"society_power\":6.5,\"state_change\":-0.2,\"state_power\":8.4}",
    "1869-1878": "{\"key_event\":\"Third Republic defeats executive in 1877 crisis\",\"reasoning\":\"Civil society rose strongly as mass male suffrage, freer press, republican parties, parliamentary institutions, and repeated elections enabled voters and organized opinion to constrain the executive, despite repression of the Commune. State power remained strong because the centralized administration survived regime collapse and was rebuilt through fiscal extraction and army reform, but defeat in 1870 and new parliamentary constraints reduced it somewhat from the late imperial peak.\",\"society_change\":1.0,\"society_power\":7.5,\"state_change\":-0.3,\"state_power\":8.1}",
    "1879-1888": "{\"key_event\":\"Republican consolidation and liberal civic reforms\",\"reasoning\":\"Republican control of national and local institutions, secular schools, and colonial/military expansion modestly raised an already strong state capacity, though Boulangism exposed political instability. Press freedom, union legalization, municipal elections, amnesty, and expanding labor/radical politics significantly strengthened organized civil society and its ability to contest authority.\",\"society_change\":0.6,\"society_power\":8.1,\"state_change\":0.2,\"state_power\":8.3}",
    "1889-1898": "{\"key_event\":\"Republican consolidation amid Dreyfus-era mass mobilization\",\"reasoning\":\"The Republic’s schools, conscription, prefectural administration, policing powers, and colonial-military apparatus deepened state capacity, though Panama, anarchist violence, Fashoda, and Dreyfus damaged legitimacy. Civil society also grew stronger through the popular press, labor organization, socialism, leagues, strikes, and Dreyfusard/anti-Dreyfusard campaigns, despite the repressive anti-anarchist laws.\",\"society_change\":0.3,\"society_power\":8.4,\"state_change\":0.2,\"state_power\":8.5}",
    "1899-1908": "{\"key_event\":\"1901 associations law and secular republican consolidation\",\"reasoning\":\"Civil society remained very strong and broadened through legal associations, mass press, socialism, unions, and protest networks, though Catholic institutions and revolutionary syndicalists faced state pressure. The republican state gained legitimacy, secular administrative authority, oversight of associations, and demonstrated coercive capacity, despite temporary legitimacy shocks from surveillance scandals, strikes, and the Midi revolt.\",\"society_change\":0.2,\"society_power\":8.6,\"state_change\":0.3,\"state_power\":8.8}",
    "1909-1918": "{\"key_event\":\"Total war mobilization and Union sacrée\",\"reasoning\":\"Republican administration was already strong, but conscription, emergency rule, censorship, and wartime dirigisme pushed France into near-overwhelming state penetration of economy and society. Civil society retained unions, socialist organization, strikes, mutinies, and parliamentary traditions, yet mass casualties, occupation, censorship, and wartime unity materially narrowed its autonomy by 1918.\",\"society_change\":-1.0,\"society_power\":7.6,\"state_change\":0.6,\"state_power\":9.4}",
    "1919-1928": "{\"key_event\":\"Postwar stabilization after fiscal and social mobilization\",\"reasoning\":\"Civil society recovered from wartime constraint through parties, unions, veterans’ associations, elections, and social-rights claims, though labor splits, strike defeat, and demographic losses kept it below its prewar peak. The state remained very strong through reconstruction, taxation, colonial coercion, monetary stabilization, and expanded welfare regulation, but it fell back from wartime near-total command because of debt, franc instability, cabinet instability, and manpower losses.\",\"society_change\":0.6,\"society_power\":8.2,\"state_change\":-0.5,\"state_power\":8.9}",
    "1929-1938": "{\"key_event\":\"Popular Front mobilization and Depression-era executive decree-laws\",\"reasoning\":\"Civil society remained very strong and became more intensely organized through unions, parties, leagues, strikes, and anti-fascist mobilization, though polarization and the 1938 strike repression limited the net gain. The state retained a strong administrative and coercive apparatus and expanded regulation, finance, and defense controls, but Depression-era fiscal weakness, cabinet instability, and legitimacy crises pulled it below the late-1920s level.\",\"society_change\":0.3,\"society_power\":8.5,\"state_change\":-0.3,\"state_power\":8.6}",
    "1939-1948": "{\"key_event\":\"Liberation and postwar republican reconstruction\",\"reasoning\":\"By 1948, French state sovereignty had been restored and expanded through planning, nationalizations, social security, rationing, and technocratic administration, though Fourth Republic fragmentation and scarcity kept it below overwhelming capacity. Civil society recovered from Vichy repression through the Resistance legacy, women’s suffrage, mass parties, unions, and strikes, but Cold War polarization limited further consolidation.\",\"society_change\":0.1,\"society_power\":8.6,\"state_change\":0.1,\"state_power\":8.7}",
    "1949-1958": "{\"key_event\":\"Algerian crisis and birth of the Fifth Republic\",\"reasoning\":\"Civil society remained very strong through unions, parties, strikes, welfare claim-making, and mass mobilization, but emergency powers, colonial repression, and the new executive-centered constitution slightly reduced its checking power. State capacity was pulled down by Fourth Republic cabinet instability and colonial defeats, yet modernization, welfare administration, coercive expansion in Algeria, and de Gaulle’s 1958 constitutional settlement left the state somewhat stronger overall.\",\"society_change\":-0.2,\"society_power\":8.4,\"state_change\":0.2,\"state_power\":8.9}",
    "1959-1968": "{\"key_event\":\"May 1968 revolt and Gaullist reassertion\",\"reasoning\":\"The Fifth Republic presidency, technocratic modernization, fiscal growth, and the end of the Algerian crisis pushed an already strong French state into very high capacity, though May 1968 showed limits to coercive and administrative control. Civil society also strengthened: unions, students, new movements, mass education, and the general strike demonstrated exceptional mobilizing power, even as executive-centered institutions constrained parliamentary and party intermediaries.\",\"society_change\":0.4,\"society_power\":8.8,\"state_change\":0.2,\"state_power\":9.1}",
    "1969-1978": "{\"key_event\":\"Constitutional checks and post-1968 civic mobilization\",\"reasoning\":\"France retained an exceptionally capable centralized state through Fifth Republic executive dominance, prefectural administration, and state-led modernization, but the oil shock, media liberalization, and stronger constitutional review slightly reduced unchecked state authority. Civil society rose further as voters forced de Gaulle out, the left rebuilt into a credible opposition, rights movements expanded, and constitutional/privacy protections gave associations and parliamentary minorities stronger tools to constrain the state.\",\"society_change\":0.3,\"society_power\":9.1,\"state_change\":-0.1,\"state_power\":9.0}",
    "1979-1988": "{\"key_event\":\"Decentralization and European constraints temper Jacobin state\",\"reasoning\":\"Civil society remained exceptionally strong, as alternance, mass school and student protests, local elected authorities, and anti-racist mobilization checked the state, though deindustrialization and union decline slightly weakened organized labor. State capacity stayed very high through welfare expansion, nationalizations, policing, and administration, but EMS/Single Market discipline, austerity, privatizations, cohabitation, abolition of capital punishment, and decentralization reduced discretionary central power.\",\"society_change\":-0.1,\"society_power\":9.0,\"state_change\":-0.3,\"state_power\":8.7}",
    "1989-1998": "{\"key_event\":\"Maastricht integration and 1995 strike veto\",\"reasoning\":\"European integration, privatization, cohabitation, and decentralization reduced the French national state’s discretionary command, though security powers, fiscal discipline, and labor regulation kept overall administrative capacity very strong. Civil society remained exceptionally capable of constraining policy, as shown by the Maastricht backlash and 1995 strikes, but weak membership, unemployment, and exclusion slightly offset that strength.\",\"society_change\":-0.1,\"society_power\":8.9,\"state_change\":-0.2,\"state_power\":8.5}",
    "1999-2008": "{\"key_event\":\"Civic vetoes amid presidentialized security state\",\"reasoning\":\"Civil society remained very strong, as the 2005 EU referendum and 2006 CPE mobilization showed real veto power, but declining unions, suburban fragmentation, and expanded security powers slightly reduced cohesion and liberties. State power edged up through presidentialization, policing/anti-terror capacity, and immigration-control agenda-setting, despite EU constraints, decentralization, and modest 2008 parliamentary/rights checks.\",\"society_change\":-0.1,\"society_power\":8.8,\"state_change\":0.1,\"state_power\":8.6}",
    "2009-2018": "{\"key_event\":\"Security expansion and Yellow Vest backlash\",\"reasoning\":\"France’s state capacity rose modestly as counterterrorism laws, emergency powers, surveillance, and executive-centered reforms strengthened coercive and administrative authority despite eurozone fiscal constraints and legitimacy strains. Civil society remained very strong but slipped slightly: unions and traditional parties weakened, social cohesion frayed, and mobilization became more fragmented, even as Yellow Vests and digital protest showed continuing disruptive power.\",\"society_change\":-0.3,\"society_power\":8.5,\"state_change\":0.2,\"state_power\":8.8}",
    "2019-2028": "{\"key_event\":\"Hung Assembly and protest-driven emergency governance\",\"reasoning\":\"France retained a very strong administrative, coercive, and fiscal state, reinforced by COVID-era controls and security legislation, but loss of stable parliamentary majorities, budget crises, and fiscal strain reduced governing decisiveness. Civil society remained highly powerful: mass pension protests, farmers’ mobilization, electoral fragmentation, and opposition leverage constrained the executive, though polarization and emergency restrictions limited the increase.\",\"society_change\":0.2,\"society_power\":8.7,\"state_change\":-0.2,\"state_power\":8.6}"
  }
}

==> experiments/results/france__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "France",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 7.0,
    "1799-1808": 5.5,
    "1809-1818": 4.5,
    "1819-1828": 5.0,
    "1829-1838": 6.0,
    "1839-1848": 7.5,
    "1849-1858": 5.5,
    "1859-1868": 6.0,
    "1869-1878": 6.5,
    "1879-1888": 7.0,
    "1889-1898": 7.5,
    "1899-1908": 8.0,
    "1909-1918": 7.0,
    "1919-1928": 6.5,
    "1929-1938": 5.8,
    "1939-1948": 7.2,
    "1949-1958": 7.5,
    "1959-1968": 7.8,
    "1969-1978": 8.0,
    "1979-1988": 7.5,
    "1989-1998": 7.7,
    "1999-2008": 7.5,
    "2009-2018": 7.8,
    "2019-2028": 8.2
  },
  "state_power": {
    "1789-1798": 7.0,
    "1799-1808": 8.5,
    "1809-1818": 7.0,
    "1819-1828": 7.5,
    "1829-1838": 7.0,
    "1839-1848": 6.0,
    "1849-1858": 8.0,
    "1859-1868": 7.5,
    "1869-1878": 6.5,
    "1879-1888": 7.0,
    "1889-1898": 7.5,
    "1899-1908": 7.7,
    "1909-1918": 8.0,
    "1919-1928": 8.3,
    "1929-1938": 7.9,
    "1939-1948": 6.8,
    "1949-1958": 6.3,
    "1959-1968": 7.0,
    "1969-1978": 6.5,
    "1979-1988": 7.0,
    "1989-1998": 6.8,
    "1999-2008": 7.2,
    "2009-2018": 7.5,
    "2019-2028": 6.8
  },
  "key_event": {
    "1789-1798": "French Revolution and Reign of Terror",
    "1799-1808": "Napoleon's consolidation and military expansion",
    "1809-1818": "Napoleon's Defeat and Bourbon Restoration",
    "1819-1828": "Conservative backlash and middle class growth",
    "1829-1838": "July Revolution of 1830 strengthened civil society",
    "1839-1848": "February Revolution and 1848 Constitution",
    "1849-1858": "Coup of 1851 and Second Empire Proclamation",
    "1859-1868": "Economic Modernization and Industrial Growth",
    "1869-1878": "Paris Commune and adoption of Third Republic Constitution",
    "1879-1888": "Economic growth, educational reform, political stabilization",
    "1889-1898": "Formation of CGT, Dreyfus Affair",
    "1899-1908": "Separation of Church and State, Dreyfus Affair",
    "1909-1918": "World War I: State Strengthens, Society Weakened",
    "1919-1928": "Economic recovery, labor movements, Treaty of Versailles",
    "1929-1938": "Economic Crisis and Political Extremism",
    "1939-1948": "Post-war social reforms and labor movements",
    "1949-1958": "Algerian War and Fourth Republic instability",
    "1959-1968": "May 1968 Protests, Algerian War Conclusion",
    "1969-1978": "Economic stagnation, labor movement, civil rights protests",
    "1979-1988": "Mitterrand's election and nationalizations",
    "1989-1998": "1995 General Strike and Maastricht Treaty",
    "1999-2008": "2005 French Constitutional Referendum and Suburban Riots",
    "2009-2018": "2018 Gilets Jaunes (Yellow Vests) Movement",
    "2019-2028": "Gilets Jaunes, COVID-19, and political polarization"
  },
  "reasoning": {
    "1789-1798": "The French Revolution saw intense civil society mobilization and a powerful, but volatile state.",
    "1799-1808": "Napoleon centralized and strengthened state power, while civil society was suppressed and weakened by military conscription and authoritarian control.",
    "1809-1818": "The defeat of Napoleon and the Bourbon Restoration weakened state power and further atomized civil society.",
    "1819-1828": "Economic recovery and middle class growth strengthened civil society, while conservative policies and repression bolstered state power.",
    "1829-1838": "The July Revolution weakened the state's absolute power and bolstered civil society through the rise of the middle class and increased political participation.",
    "1839-1848": "The February Revolution and 1848 Constitution strengthened civil society through democratization, while the state's absolute power was reduced.",
    "1849-1858": "The coup and establishment of the Second Empire significantly centralized state power and suppressed civil society, despite growing labor movements.",
    "1859-1868": "Economic growth and urbanization strengthened civil society while the failure in Mexico weakened state power.",
    "1869-1878": "The Paris Commune and the adoption of the Third Republic Constitution strengthened civil society by demonstrating the power of grassroots movements and increasing political participation, while the fall of the Second Empire and political polarization weakened the state's authority and stability.",
    "1879-1888": "Economic growth and educational reform bolstered civil society, while political stabilization and urbanization strengthened the state.",
    "1889-1898": "The formation of the CGT and the Dreyfus Affair strengthened civil society by galvanizing labor movements and public debate, while state power was bolstered by industrial growth, educational reforms, and military conscription.",
    "1899-1908": "Secular reforms and the Dreyfus Affair strengthened civil society and state legitimacy.",
    "1909-1918": "World War I significantly strengthened the state's control and mobilization, while civil society was weakened by war efforts and internal unrest.",
    "1919-1928": "Economic recovery and labor movements strengthened the state and civil society, but political polarization and the Treaty of Versailles weakened civil society.",
    "1929-1938": "The Great Depression and rise of extremism weakened both civil society and state capacity.",
    "1939-1948": "Civil society strengthened through labor unions and social reforms, while the state initially weakened due to occupation and post-war recovery.",
    "1949-1958": "The Algerian War and political instability weakened state power, while civil society remained active in opposition.",
    "1959-1968": "May 1968 strengthened civil society through activism, while the Algerian War's end allowed the state to focus on domestic issues, enhancing its capacity.",
    "1969-1978": "Economic challenges weakened state power, while labor and civil rights movements strengthened civil society.",
    "1979-1988": "Mitterrand's election strengthened civil society through social reforms and increased state control over the economy, leading to moderate gains in both axes.",
    "1989-1998": "The 1995 General Strike demonstrated strong civil society resistance, while the Maastricht Treaty transferred powers to the EU, weakening state sovereignty.",
    "1999-2008": "Civil society strengthened through mobilization and direct democracy, while state power increased but faced challenges in social cohesion and economic integration.",
    "2009-2018": "The Gilets Jaunes movement significantly strengthened civil society's mobilization, while the state faced challenges in policy implementation and maintaining authority.",
    "2019-2028": "Social unrest and political polarization have strengthened civil society while weakening state authority."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in France during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "### Trends:\n- **Consolidation of the Napoleonic State**: Over 1799-1808, Napoleon Bonaparte centralized and consolidated state power, building a bureaucratic and administrative apparatus that centralized authority. This trend strengthened the state.\n- **Economic Recovery and Modernization**: Post-revolutionary economic policies, including the establishment of the Banque de France in 1800, helped stabilize the economy and promote modernization. This trend strengthened both the state and civil society by improving economic conditions.\n- **Legal and Administrative Reforms**: The implementation of the Napoleonic Code in 1804 standardized laws and legal procedures, enhancing the state's ability to govern effectively. This trend strengthened the state.\n- **Military Expansion and Conscription**: The expansion of the French military and the implementation of conscription (levée en masse) increased the state's power and control over the population. This trend strengthened the state but weakened civil society by reducing individual freedoms.\n\n### Events:\n- **Coup of 18 Brumaire (9 November 1799)**: Napoleon Bonaparte overthrew the Directory and established the Consulate, concentrating power in his own hands. This event significantly strengthened the state.\n- ** Concordat of 1801**: Napoleon signed a concordat with the Catholic Church, re-establishing the Church's role in French society while maintaining state control over religious affairs. This event strengthened both the state and civil society by providing a degree of religious stability.\n- **Battle of Austerlitz (2 December 1805)**: Napoleon's decisive victory over the Third Coalition further solidified his power and the state's military dominance. This event strengthened the state.\n- **Establishment of the First French Empire (18 May 1804)**: Napoleon crowned himself Emperor, transforming the Consulate into an empire. This event centralized power and strengthened the state.\n- **Treaty of Tilsit (7 July 1807)**: Napoleon signed a treaty with Russia, further expanding French influence in Europe. This event strengthened the state by enhancing its international power and control.",
    "1809-1818": "### Trends:\n- **Economic Strain and War Expenditure (1809-1814)**: The Napoleonic Wars continued to place a significant economic burden on France, leading to increased taxation and inflation. This trend weakened the state's economic resilience and social stability.\n- **Population Shifts and Demographic Changes**: The Napoleonic Wars led to significant population shifts, with many young men conscripted into the army. This demographic pressure weakened civil society by reducing the labor force and social cohesion.\n- **Bureaucratic Expansion and Centralization**: The Napoleonic state continued to expand its bureaucracy and centralize power, which strengthened the state's control over society but also increased resentment among the populace.\n\n### Events:\n- **Napoleon's Defeat in Russia (1812)**: The disastrous Russian campaign led to significant military losses and a turning point in Napoleon's power. This event weakened the state's military and political influence.\n- **Allied Invasions and the Fall of Paris (1814)**: The coalition forces defeated Napoleon and occupied Paris, leading to his abdication. This event significantly weakened the state and opened the door for the Bourbon Restoration, which temporarily strengthened the power of the monarchy but also led to social unrest.\n- **Hundred Days (1815)**: Napoleon's brief return to power and the subsequent Battle of Waterloo marked a final attempt to reassert state power. The defeat and the subsequent exile of Napoleon to St. Helena further weakened the state and led to the re-consolidation of power under the restored Bourbon monarchy.\n- **Congress of Vienna (1814-1815)**: The international conference reshaped European borders and political alliances, leading to the restoration of the Bourbon monarchy in France. This event weakened the revolutionary and Napoleonic state and strengthened the traditional power structures of the Restoration.",
    "1819-1828": "### Trends:\n- **Economic Recovery and Industrial Growth**: The early 1820s saw a gradual economic recovery and the expansion of industrial activities, particularly in textiles. This trend strengthened the state's tax base and economic influence but also empowered the emerging industrial bourgeoisie, thereby strengthening civil society.\n- **Political Reaction and Conservatism**: The post-Napoleonic period was marked by a conservative backlash, with the Bourbon Restoration aiming to re-establish pre-revolutionary institutions and values. This trend strengthened the state's control over society but often at the expense of liberal and democratic forces.\n- **Growth of the Middle Class**: The expanding middle class, including merchants, industrialists, and professionals, began to demand more political rights and participation. This trend gradually strengthened civil society's power and its ability to challenge the state.\n\n### Events:\n- **Assassination of the Duke of Berry (1820)**: The assassination of the Duke of Berry, a key figure in the Bourbon monarchy, led to a wave of repression and the passage of the Anti-Sacrilege Act, which strengthened the state's control over public life and weakened civil society.\n- **July Ordinances (1827)**: The July Ordinances, issued by King Charles X, attempted to restrict the press and limit the powers of the Chamber of Deputies. This discrete event initially strengthened the state but ultimately led to increased resistance and the eventual overthrow of the Bourbon monarchy in the July Revolution of 1830.\n- **Catholic Revival and Clerical Influence**: The period saw a strong Catholic revival, with increased influence of the Church in social and political life. This event strengthened the state's alliance with conservative religious forces but also created tensions with secular and liberal elements of society.",
    "1829-1838": "### Trends:\n- **Economic Growth and Industrialization**: During the 1820s and 1830s, France experienced steady economic growth and industrialization, which strengthened the state by increasing tax revenue and enhancing its ability to govern and provide public services. However, it also strengthened civil society by creating a more diverse and influential middle class.\n- **Rise of the Middle Class**: The growing middle class, primarily consisting of merchants, industrialists, and professionals, became more politically active and demanded greater representation and participation in governance, thus strengthening civil society.\n- **Educational Expansion**: The expansion of public education, particularly during the reign of Charles X and the July Monarchy, increased literacy rates and fostered a more informed and engaged citizenry, which strengthened civil society.\n\n### Events:\n- **July Revolution of 1830**: The July Revolution, which overthrew the Bourbon monarchy and established the July Monarchy under Louis-Philippe, significantly weakened the state's absolute power and strengthened civil society by bringing a more liberal and representative government to power.\n- **Abolition of Censorship (1828)**: The abolition of press censorship in 1828 by the liberal opposition, though it was re-imposed in 1830, briefly strengthened civil society by allowing for greater freedom of expression and the spread of liberal ideas.\n- **Trial of the Twenty-Two (1831)**: The trial of liberal opposition leaders in 1831, which ended in acquittals, strengthened civil society by demonstrating the resilience of the liberal movement and the limitations of the state's repressive powers.",
    "1839-1848": "### Trends:\n- **Industrialization and Economic Growth**: The period saw continued industrial growth, which transformed the economic landscape and led to the rise of a more organized working class. This trend strengthened civil society as workers began to organize and demand better conditions, but it also increased the state's regulatory and administrative functions to manage the new economic order.\n- **Urbanization**: Rapid urbanization, particularly in Paris and other major cities, led to significant social changes. The concentration of people in urban areas facilitated the organization of political movements and the spread of new ideas, thereby strengthening civil society. However, it also placed new pressures on the state to provide infrastructure and services.\n- **Educational Reforms**: The expansion of public education, particularly under the influence of liberal thinkers, helped to create a more educated and politically aware population. This trend strengthened civil society by promoting literacy and critical thinking, which in turn supported political engagement and reform movements.\n\n### Events:\n- **June Days Uprising (1848)**: This was a significant workers' revolt in Paris that erupted in June 1848. The uprising was a result of economic hardship and political frustrations. While it was ultimately suppressed, it demonstrated the power of organized civil society and the state's need to address underlying social and economic issues. The event weakened the state's control in the short term but led to long-term reforms.\n- **February Revolution (1848)**: The February Revolution led to the overthrow of the July Monarchy and the establishment of the Second French Republic. This event significantly weakened the state's absolute power and strengthened civil society by opening the door to more democratic and participatory governance.\n- **Passage of the 1848 Constitution**: The adoption of the 1848 Constitution established universal male suffrage and further democratized the political system. This event strengthened civil society by giving more people a voice in government but also increased the complexity of state governance, requiring more robust institutional frameworks.",
    "1849-1858": "### Trends:\n- **Economic Growth and Industrialization**: During 1849-1858, France experienced significant economic growth and industrialization, particularly in sectors like manufacturing and railroads. This trend generally strengthened the state by increasing its revenue and resources, but also created new social classes and labor movements that could challenge state authority.\n- **Urbanization**: The population shift from rural areas to cities continued, leading to the growth of urban centers. This trend strengthened the state by centralizing economic and political activities, but also posed challenges by increasing the need for urban governance and social services.\n- **Educational Reform**: The expansion of public education, initiated in the 1830s but continuing into the 1840s and 1850s, gradually strengthened civil society by creating a more literate and informed citizenry, which could better organize and advocate for their rights.\n\n### Events:\n- **Coup of 1851**: On December 2, 1851, Louis-Napoleon Bonaparte (Napoleon III) staged a coup d'état, dissolving the National Assembly and suspending the Constitution of 1848. This event significantly strengthened the state by consolidating executive power and weakening civil society and democratic institutions.\n- **Second Empire Proclamation (1852)**: On December 2, 1852, Louis-Napoleon Bonaparte was proclaimed Emperor Napoleon III, marking the formal establishment of the Second French Empire. This event further centralized state power and suppressed political opposition, weakening civil society.\n- **Franco-Prussian War of 1856-1857**: While the war itself did not directly affect the period from 1849-1858, the tensions and military preparations leading up to it contributed to the state's strengthened position. The state increased its military spending and centralized control over defense, which temporarily bolstered state power but also sowed seeds of future conflict.\n- **Labor Protests and Strikes (1851-1858)**: Despite the repressive measures, there were frequent labor protests and strikes during this period, particularly in urban centers like Paris and Lyon. These events demonstrated the growing power of civil society, particularly among the working class, and posed a challenge to state authority.",
    "1859-1868": "### Trends:\n- **Economic Modernization and Industrial Growth**: France experienced significant industrial growth during the 1850s and 1860s, driven by the expansion of railroads, factories, and mines. This trend strengthened the state by providing a more robust economic base and increasing tax revenues. It also strengthened civil society by creating a growing middle class and labor movements.\n- **Urbanization**: The population of Paris and other major cities grew rapidly as people moved from rural areas to urban centers for work. This trend weakened the traditional rural power structures and strengthened the state's control over urban populations, while also fostering the development of urban civil society organizations.\n- **Educational Reforms**: The educational system saw reforms aimed at improving literacy and technical skills. This trend strengthened both the state and civil society by creating a more educated populace, which could better participate in political and social activities.\n\n### Events:\n- **The Franco-Austrian War (1859)**: France's victory over Austria in the Second Italian War of Independence under Napoleon III's leadership strengthened the state by enhancing its military prestige and territorial influence in Europe.\n- **The Paris Exposition (1867)**: This international exhibition showcased France's technological and cultural achievements, reinforcing the state's image as a leader in modernization and innovation. It also strengthened civil society by fostering international connections and cultural exchange.\n- **The Failure of the Mexican Adventure (1861-1867)**: Napoleon III's attempt to establish a monarchy in Mexico under Maximilian I ended in failure, weakening the state's reputation and draining resources. This event weakened the state's international standing and domestic support.",
    "1869-1878": "### Trends:\n- **Economic Recovery and Industrial Growth**: The period saw a continuation of economic recovery following the 1850s and 1860s, with significant industrial growth, particularly in railroads, mining, and manufacturing. This trend **strengthened the state** by providing a stronger tax base and more resources for governance and infrastructure.\n- **Urbanization and Demographic Shifts**: There was a significant increase in urbanization as people moved from rural areas to cities in search of industrial jobs. This trend **strengthened civil society** by fostering the growth of urban social movements and organizations.\n- **Political Polarization**: The political landscape was increasingly polarized between conservative royalists and republican factions. This trend **weakened the state** by creating internal divisions and making it difficult to form stable governments.\n\n### Events:\n- **Fall of the Second Empire (1870)**: The defeat of Napoleon III in the Franco-Prussian War led to the collapse of the Second Empire and the establishment of the Third Republic. This event **weakened the state** by destabilizing the political order and leading to a period of uncertainty and transition.\n- **Paris Commune (1871)**: The Paris Commune, a radical socialist uprising, lasted from March to May 1871. It was eventually suppressed by the national government. This event **strengthened civil society** by demonstrating the potential for grassroots political movements, but it also **weakened the state** by highlighting its inability to manage internal conflicts.\n- **Adoption of the Constitution of the Third Republic (1875)**: The adoption of a new constitution established a parliamentary system with a separation of powers. This event **strengthened the state** by providing a legal framework for stable governance, but it also **strengthened civil society** by increasing political participation and representation.\n- **Railway Strike of 1870-1871**: A significant railway strike during the Franco-Prussian War highlighted the growing influence of labor movements. This event **strengthened civil society** by demonstrating the power of organized labor, but it also **weakened the state** by challenging its authority and control over key industries.",
    "1879-1888": "### Trends:\n- **Economic Growth and Industrialization**: The period saw continued industrialization and economic growth, which strengthened both the state and civil society. Economic growth provided the state with more resources to fund public services and infrastructure, while a growing industrial workforce led to the formation and strengthening of labor unions and other civil society organizations.\n- **Educational Reform**: The Jules Ferry laws of 1881 and 1882, which established free, compulsory, and secular primary education, strengthened civil society by fostering a more educated and informed populace. This also indirectly strengthened the state by improving the overall human capital available to it.\n- **Demographic Changes**: Urbanization continued, with more people moving to cities. This trend weakened some traditional rural power structures but strengthened urban civil society and the state's ability to manage and provide services in urban areas.\n- **Political Stabilization**: The consolidation of the Third Republic after the initial instability of the 1870s led to a more stable political environment, which strengthened the state's legitimacy and its ability to govern effectively.\n\n### Events:\n- **Panama Scandal (1889, but with roots in the 1880s)**: While the scandal itself erupted in 1889, the groundwork was laid in the 1880s. The scandal involved widespread corruption in the financing of the Panama Canal project and weakened the state by eroding public trust in political institutions.\n- **Boulanger Affair (1886-1889)**: General Georges Boulanger gained significant popularity and support, posing a challenge to the government. This event temporarily weakened the state's authority and strengthened certain elements of civil society, particularly those opposed to the existing political order.\n- **Assassination of Jules Grévy (1887)**: The political crisis surrounding President Jules Grévy's resignation over a scandal involving his son-in-law weakened the state by creating a political vacuum and increasing political instability.\n- **Formation of the Radical Party (1879)**: The formalization of the Radical Party strengthened civil society by providing a more organized and influential political opposition. This also indirectly strengthened the state by promoting a more balanced and competitive political landscape.",
    "1889-1898": "### Trends:\n- **Industrialization and Urbanization**: During 1889-1898, France continued to experience significant industrialization and urbanization. This trend strengthened the state by increasing its tax base and economic resources but also empowered civil society through the growth of labor unions and worker movements.\n- **Educational Reforms**: The establishment of a more secular and comprehensive education system, influenced by the Third Republic's policies, strengthened civil society by fostering a more educated and politically engaged populace. This trend also indirectly strengthened the state by creating a more literate and skilled workforce.\n- **Military Conscription**: The implementation of universal military conscription (already in place but increasingly enforced) strengthened the state by ensuring a steady supply of trained military personnel, reinforcing national unity and state authority.\n- **Political Stability of the Third Republic**: The Third Republic, established in 1870, continued to consolidate its power during this period. This trend strengthened the state by providing a stable political framework but also empowered civil society by allowing for more democratic participation and the growth of political parties.\n\n### Events:\n- **Exposition Universelle (1889)**: The World's Fair in Paris, held in 1889, showcased France's technological and cultural achievements, boosting national pride and state prestige. This event strengthened the state by demonstrating its capabilities to the world.\n- **The Panama Scandal (1892-1893)**: The financial scandal involving the Panama Canal project weakened the state by exposing corruption and eroding public trust in political institutions. This event also weakened civil society by dampening political participation and fostering cynicism.\n- **Dreyfus Affair (1894-1899)**: The Dreyfus Affair, which began in 1894, was a major political and social scandal that pitted the military and conservative elements against intellectuals and the left. This event initially weakened the state by revealing deep divisions within French society but ultimately strengthened civil society by galvanizing public debate and activism.\n- **Formation of the General Confederation of Labor (CGT) (1895)**: The founding of the CGT in 1895 marked a significant strengthening of labor unions and the workers' movement, enhancing civil society's capacity to advocate for workers' rights and social reforms. This event weakened the state's ability to control labor relations unilaterally.",
    "1899-1908": "### Trends:\n- **Rise of Secularism and Anti-Clericalism**: The influence of the Catholic Church on French society diminished as secular values became more prevalent. This trend strengthened the power of the state by reducing the Church's influence over public policy and education.\n- **Economic Growth and Industrialization**: France experienced continued industrial growth, leading to urbanization and an expanding middle class. This trend strengthened civil society by fostering new social movements and organizations, but also enhanced state power through increased tax revenues and regulatory capacity.\n- **Educational Reforms**: The expansion of public education, particularly the emphasis on secular schooling, contributed to a more educated and civically engaged populace. This trend strengthened civil society by empowering individuals with knowledge and critical thinking skills, but also reinforced the state’s role in shaping societal values.\n\n### Events:\n- **Dreyfus Affair (1899-1906)**: The public and political controversy surrounding the wrongful conviction of Alfred Dreyfus, a Jewish military officer, exposed deep divisions within French society. While initially weakening the state's legitimacy, the eventual exoneration of Dreyfus strengthened the state's commitment to justice and equality, and bolstered civil society through the mobilization of intellectuals and reformists.\n- **Separation of Church and State (1905)**: The passage of the 1905 law formally separated religion from the state, reinforcing secular governance. This event significantly strengthened the state by reducing the Church's influence over state affairs and institutions, while also empowering civil society by fostering a more pluralistic and tolerant public sphere.\n- **Mistreatment of Moroccan Nationalists (1905)**: France's colonial policies in Morocco, including the harsh treatment of nationalist movements, highlighted the tensions between the state's imperial ambitions and the growing anti-imperialist sentiments within civil society. This event weakened the state's moral and political standing both domestically and internationally, while galvanizing civil society opposition to colonialism.",
    "1909-1918": "### Trends:\n- **Economic Industrialization and Urbanization (Strengthened State and Society):** The period saw continued industrial growth and urbanization, leading to a more robust economy and a more organized civil society, including labor unions and political movements.\n- **Growing Suffrage and Political Participation (Strengthened Society):** Gradual expansion of voting rights, particularly the movement toward universal male suffrage, empowered civil society and increased political participation.\n- **Military Preparations and Conscription (Strengthened State):** The buildup of military capabilities and the implementation of conscription laws strengthened the state's control and mobilization capacity.\n- **Economic Inequality and Social Tensions (Weakened Society):** Growing economic disparities and social tensions, particularly between the working class and the bourgeoisie, weakened the cohesion of civil society and led to unrest and strikes.\n\n### Events:\n- **The Agadir Crisis (1911) (Strengthened State):** This international crisis, involving a German challenge to French influence in Morocco, led to a strengthening of the French state's military and diplomatic apparatus.\n- **Assassination of Jean Jaurès (1914) (Weakened Society):** The assassination of Jean Jaurès, a prominent socialist and peace advocate, undermined the left-wing and pacifist movements, weakening civil society's ability to resist the onset of war.\n- **Outbreak of World War I (1914) (Strengthened State, Weakened Society):** The start of World War I led to a significant strengthening of the state through increased centralization and control, while civil society was weakened by the demands of war and the suspension of many civil liberties.\n- **General Strike of 1917 (Weakened State and Society):** A major strike by workers in 1917, particularly in the munitions industry, highlighted the discontent and disorganization within civil society and temporarily weakened the state's ability to maintain control.\n- **Mutinies in the French Army (1917) (Weakened State and Society):** Soldier mutinies in 1917, sparked by poor conditions and dissatisfaction with the war, weakened both the state's military authority and the morale and cohesion of civil society.",
    "1919-1928": "### Trends:\n- **Economic Recovery and Industrial Growth**: Post-World War I, France experienced a period of economic recovery and industrial expansion. This trend strengthened the state by providing a more stable economic foundation and increased tax revenues, which funded state institutions and social programs. (Strengthened State)\n- **Demographic Changes**: The war led to a significant loss of young male population, which had long-term demographic impacts. This trend weakened civil society by reducing the number of potential leaders and active participants in social movements. (Weakened Society)\n- **Political Polarization**: The period saw increasing political polarization, with the rise of both communist and right-wing movements. This trend weakened civil society by creating divisions and reducing the effectiveness of cooperative social action. (Weakened Society)\n- **Education Reforms**: Efforts to expand access to education and improve literacy rates continued. These reforms strengthened civil society by empowering individuals and fostering a more informed and active citizenry. (Strengthened Society)\n- **Labor Movements and Unionization**: The labor movement gained strength, leading to increased unionization and workers' rights. This trend strengthened civil society by giving workers a collective voice and the ability to negotiate with employers and the state. (Strengthened Society)\n\n### Events:\n- **Treaty of Versailles (1919)**: The treaty imposed harsh penalties on Germany, including reparations and territorial losses. This event strengthened the state by affirming France's position as a victorious power but created economic and political tensions that strained civil society. (Strengthened State, Weakened Society)\n- **Occupation of the Ruhr (1923)**: France's military occupation of the Ruhr region in Germany to enforce reparations payments strengthened the state by demonstrating its military and economic power, but it also led to international criticism and internal dissent. (Strengthened State, Weakened Society)\n- **Cartel des Gauches Victory (1924)**: The election of the leftist coalition, the Cartel des Gauches, marked a shift in political power. This event strengthened civil society by giving a voice to progressive and reformist elements but weakened the state by challenging existing power structures. (Strengthened Society, Weakened State)\n- **Briand-Bauer Government (1926-1928)**: The formation of a government led by Raymond Poincaré and later Édouard Herriot brought stability and economic reforms. This event strengthened the state by restoring fiscal discipline and economic growth, but it also faced opposition from socialist and communist groups. (Strengthened State, Weakened Society)\n- **Great Depression Precursors (1928)**: Early signs of economic instability, which would later lead to the Great Depression, began to emerge. This event weakened both the state and civil society by undermining economic confidence and stability. (Weakened State and Society)",
    "1929-1938": "### Trends:\n- **Economic Crisis and Stagnation (1929-1938)**: The Great Depression had a significant impact on France, leading to economic stagnation, high unemployment, and decreased industrial output. This weakened both the state and civil society, as the government struggled to implement effective policies and civil society organizations faced financial constraints.\n- **Rise of Political Extremism (1930s)**: The economic crisis and social unrest contributed to the rise of both far-right and far-left political movements. This trend weakened the state's ability to maintain political stability and cohesion, while also polarizing civil society.\n- **Declining Birth Rates and Demographic Shifts (1929-1938)**: France experienced a decline in birth rates, which had long-term implications for the labor market and social welfare. This trend weakened the state's capacity to fund social programs and civil society's ability to mobilize large numbers of people.\n\n### Events:\n- **_stock market crash of 1929 and its aftermath (1929-1931)**: The global economic crisis triggered by the stock market crash led to a severe economic downturn in France, weakening both the state's fiscal health and civil society's economic resources.\n- **Formation of the Popular Front Government (1936)**: The election of the Popular Front, a coalition of left-wing parties, led to significant social reforms, including the 40-hour workweek and paid leave. This event initially strengthened civil society by improving workers' rights but also led to increased political polarization and economic instability, which weakened the state.\n- **Spanish Civil War and French Non-Intervention (1936-1939)**: France's policy of non-intervention in the Spanish Civil War strained relations with both the right and left, weakening the state's ability to maintain political unity and civil society's ability to influence foreign policy.\n- **Anti-Semitic and Fascist Demonstrations (1934-1938)**: A series of demonstrations and riots by far-right and fascist groups, such as the Action Française, challenged the state's ability to maintain public order and civil society's cohesiveness, weakening both.",
    "1939-1948": "### Trends:\n- **Economic Decline and Post-War Recovery**: The economic devastation caused by World War II led to a period of significant economic decline in France. This trend gradually shifted to a recovery phase, initially through the implementation of the Marshall Plan in 1948. **(Initial weakening of the state, later strengthening)**\n- **Political Fragmentation and Coalition Governments**: The post-war period saw the rise of multiple political parties and frequent coalition governments, leading to political instability. **(Weakening of the state)**\n- **Demographic Changes and Labor Movements**: Post-war population growth and the return of soldiers led to increased labor demands and the strengthening of labor unions. **(Strengthening of civil society)**\n- **Socialist and Communist Influence**: The influence of socialist and communist ideologies grew, particularly within labor unions and political parties, leading to more radical demands for social reforms. **(Strengthening of civil society, weakening of the state)**\n\n### Events:\n- **Occupation and Liberation (1940-1944)**: The German occupation of France from 1940 to 1944 severely weakened the French state and its institutions, leading to the formation of the Vichy regime. The liberation of France in 1944 by Allied forces marked the end of the occupation but left the state in a weakened position. **(Weakening of the state)**\n- **Establishment of the Provisional Government of the French Republic (1944-1946)**: The establishment of the Provisional Government, led by Charles de Gaulle, helped to stabilize the country and begin the process of rebuilding state institutions. **(Strengthening of the state)**\n- **Experimental Social Reforms (1945-1946)**: De Gaulle's government implemented various social reforms, including the nationalization of key industries and the creation of a national health insurance system, which strengthened civil society but also centralized state power. **(Strengthening of both the state and civil society)**\n- **Marshall Plan Implementation (1948)**: The implementation of the Marshall Plan provided significant economic aid, which helped to stabilize the French economy and rebuild infrastructure. **(Strengthening of the state)**",
    "1949-1958": "### Trends:\n- **Economic Recovery and Modernization (1949-1958)**: Post-war reconstruction efforts and the implementation of the Marshall Plan led to significant economic growth and modernization. This trend strengthened the state by increasing its fiscal capabilities and legitimacy.\n- **Population Growth and Urbanization**: The post-war baby boom and migration to urban areas increased the population and changed the social structure. This trend strengthened civil society by creating new social dynamics and demands for public services.\n- **Decolonization and Nationalism**: Growing nationalist movements in French colonies, particularly in Algeria, weakened the state's control over its empire and strained domestic resources and political stability.\n\n### Events:\n- **Fourth Republic's Political Instability (1949-1958)**: Frequent changes in government and political crises, such as the resignation of several prime ministers, weakened the state's ability to implement consistent policies.\n- **Algerian War of Independence (1954-1962)**: The outbreak of the Algerian War in 1954 significantly weakened the state by diverting resources and causing political divisions. It also led to increased activism and opposition within French civil society.\n- **Treaty of Rome (1957)**: The signing of the Treaty of Rome, which established the European Economic Community (EEC), strengthened the state by integrating France into a broader economic and political framework, though it also posed new challenges and constraints.\n- **Suez Crisis (1956)**: The Suez Crisis weakened the state's international standing and exposed the limits of French military and diplomatic power, leading to increased domestic criticism and weakening of the government's authority.",
    "1959-1968": "### Trends:\n- **Economic Growth and Modernization**: During the 1950s and 1960s, France experienced significant economic growth and modernization, part of the broader post-war economic boom. This trend strengthened the state by increasing its resources and capacity to fund social programs and infrastructure, but also bolstered civil society through improved living standards and education.\n- **Educational Expansion**: The expansion of the education system, including the creation of new universities and the increase in enrollment, contributed to a more educated and informed populace. This trend strengthened civil society by fostering critical thinking and civic engagement, but also enhanced the state's ability to manage a more complex and skilled workforce.\n- **Urbanization**: The migration of people from rural areas to cities continued, leading to the growth of urban centers. This trend weakened traditional rural power structures and strengthened urban civil society organizations, while also increasing the state's administrative and social responsibilities in urban areas.\n- **Demographic Shifts**: The post-war baby boom and increasing life expectancy led to a younger and larger population. This trend put pressure on the state to provide more services and opportunities, but also strengthened civil society through the emergence of youth movements and increased political participation.\n\n### Events:\n- **Algerian War of Independence (1954-1962)**: The conclusion of the Algerian War in 1962 with the Evian Accords was a significant event. The war weakened the state's authority and international standing, but the negotiated independence of Algeria allowed the state to focus more on domestic issues and civil society to engage in debates about France's colonial past and future.\n- **General De Gaulle's Return to Power (1958)**: Charles de Gaulle's return to power in 1958 and the establishment of the Fifth Republic marked a significant shift in French politics. This event strengthened the state by centralizing power and modernizing the political system, but also led to tensions with civil society, particularly with those who opposed de Gaulle's authoritarian tendencies.\n- **May 1968 Protests**: The student and worker uprisings of May 1968 were a watershed moment in French history. These protests weakened the state's authority by challenging the status quo and highlighting social and economic inequalities, while strengthening civil society by fostering a culture of activism and political engagement.\n- **Establishment of the Fifth Republic (1958)**: The creation of the Fifth Republic with a stronger executive branch and a more centralized government was a major event that strengthened the state by providing it with more authority and stability, but also limited the power of other political actors and civil society organizations.",
    "1969-1978": "### Trends:\n- **Economic Stagnation and Inflation**: The period saw a slowdown in economic growth, partly due to the oil crisis of 1973. This trend weakened the state's ability to fund social programs and maintain economic stability while also leading to social dissatisfaction, thus somewhat weakening civil society's trust in the state.\n- **Demographic Shifts**: The baby boom generation began to enter the workforce, leading to increased demands for job opportunities and better working conditions. This trend put pressure on the state to provide more economic opportunities and social welfare, strengthening civil society's role in demanding accountability.\n- **Rise of the Labor Movement**: The labor movement gained momentum, with increased unionization and strikes. This trend strengthened civil society's power to negotiate with the state and employers, though it also sometimes led to social unrest.\n- **Educational Reforms**: The implementation of educational reforms aimed at modernizing the education system. These reforms, while initially strengthening the state's role in education, also led to increased demands for better and more equitable educational opportunities, thereby strengthening civil society's voice.\n\n### Events:\n- **1969 Presidential Election**: The election of Georges Pompidou as President after Charles de Gaulle's resignation. This event marked a shift in leadership and policy direction, initially strengthening the state's continuity and stability.\n- **1973 Oil Crisis**: The oil crisis led to economic disruption, inflation, and a recession. This event weakened the state's economic power and led to widespread dissatisfaction among the populace, potentially weakening civil society's confidence in the state's competence.\n- **1974 Presidential Election**: The election of Valéry Giscard d'Estaing as President. This event marked a change in political direction and an emphasis on economic liberalization, which initially strengthened the state's economic policies but also faced criticism and resistance from civil society.\n- **1975 March of the Beurs**: A significant civil rights demonstration led by North African immigrants, demanding equal rights and better living conditions. This event strengthened civil society's power to advocate for minority rights and social justice, putting pressure on the state to address these issues.",
    "1979-1988": "### Trends:\n- **Economic Liberalization**: The late 1970s and early 1980s saw a gradual shift towards economic liberalization in France, including deregulation and privatization. This trend strengthened the state's economic policy-making power but also reduced its direct control over certain economic sectors.\n- **Rise of the Welfare State**: Continued expansion of social welfare programs during this period, particularly under the Socialist government of François Mitterrand, which took office in 1981. This trend strengthened the state's role in providing social services and support to citizens, thereby increasing its influence over civil society.\n- **Demographic Changes**: Aging population and changing family structures, including a decline in birth rates. These demographic trends placed increasing pressure on the state to provide healthcare and social security, potentially weakening its financial stability but strengthening its role in social services.\n\n### Events:\n- **Electoral Victory of François Mitterrand (1981)**: Mitterrand's election as President marked a significant shift in political power, with the first socialist government in French history. This event strengthened the state's ability to implement progressive policies and social reforms, while also empowering civil society through increased social spending and public participation.\n- **Nationalizations (1982)**: The Mitterrand government nationalized several key industries, including banks and major industrial companies. This event significantly strengthened the state's control over the economy but also led to economic inefficiencies and backlash, ultimately weakening its economic management.\n- **Social Unrest and Strikes (1983-1986)**: A series of strikes and protests, particularly in the education and transportation sectors, highlighted the growing tensions between the state and civil society. These events weakened the state's ability to implement policies without resistance but also demonstrated the power of civil society to mobilize and influence state actions.\n- **Educational Reforms (1983)**: The educational reforms introduced by the Mitterrand government aimed to improve access and quality of education. While these reforms strengthened the state's role in education, they also faced significant opposition from various segments of civil society, including teachers and students, which weakened the state's legitimacy in some areas.",
    "1989-1998": "**Trends:**\n- **Economic Liberalization**: The 1990s saw a gradual shift towards economic liberalization in France, including deregulation and privatization of state-owned enterprises. This trend generally weakened the state's direct control over the economy while strengthening the private sector.\n- **European Integration**: France's deepening involvement in the European Union and the adoption of the Maastricht Treaty in 1992 led to the transfer of some sovereign powers to the EU. This trend weakened the state's autonomy in certain areas while strengthening the role of supranational institutions.\n- **Demographic Changes**: The aging population and declining birth rates during this period put pressure on the welfare state, leading to discussions and minor reforms. This trend put a strain on the state's financial resources and social services, potentially weakening its ability to provide comprehensive support.\n\n**Events:**\n- **Maastricht Treaty (1992)**: The ratification of the Maastricht Treaty, which established the European Union and set the stage for the Euro, was a significant event that transferred several powers from national governments to the EU. This event weakened the state's sovereignty in areas such as monetary policy and immigration.\n- **1995 General Strike**: The massive general strike in December 1995, which was a response to proposed welfare reforms by the government, showcased the power of civil society and labor unions. This event temporarily weakened the state's ability to implement reforms and highlighted the strength of civil society in resisting changes.\n- **Fall of the Berlin Wall (1989)**: While primarily an event in Germany, the fall of the Berlin Wall had significant implications for France, including the end of the Cold War and the shift in geopolitical dynamics. This event indirectly affected France's foreign policy and defense strategies, potentially weakening the state's role in a bipolar world and strengthening civil society's push for peace and international cooperation.",
    "1999-2008": "### Trends:\n- **Economic Globalization and Integration (EU Expansion):** The deepening of European Union integration, including the adoption of the Euro in 2002, led to increased economic interdependence. This trend generally **strengthened the state** by aligning France more closely with EU policies and norms, but also **weakened civil society** by shifting some decision-making powers to supranational bodies.\n- **Demographic Shifts:** Aging population and increasing immigration, particularly from North Africa and other former colonies, influenced social and political dynamics. These shifts **strengthened civil society** by fostering a more diverse and active citizenry but also **strained state resources** due to increased social service demands.\n- **Rise of Technological Innovation:** The expansion of the internet and digital technologies during this period transformed communication and information access. This trend **strengthened civil society** by empowering citizens with more tools for organization and communication, but also **posed challenges for the state** in terms of regulation and control.\n- **Neoliberal Economic Policies:** The implementation of market-friendly reforms, such as labor market deregulation and privatization, continued throughout the period. These policies generally **strengthened the state** by fostering economic growth and efficiency but **weakened civil society** by reducing the role of the state in providing social welfare.\n\n### Events:\n- **Adoption of the Euro (2002):** The transition to the Euro currency marked a significant shift in economic policy. This event **strengthened the state** by integrating France more deeply into the European economic framework but **limited state autonomy** in monetary policy.\n- **Paris Transport Strike (1999):** A major strike by transport workers highlighted the power of labor unions and civil society. This event **strengthened civil society** by demonstrating the ability of workers to influence policy but **challenged the state** in terms of maintaining public services.\n- **Jospin Government's Pension Reforms (1999-2002):** Efforts to reform the pension system faced strong opposition from trade unions and public sector workers. This event **weakened the state** in the short term due to the political backlash but **strengthened civil society** by mobilizing widespread public engagement.\n- **2005 French Constitutional Referendum:** The rejection of the proposed European Constitution by French voters in a referendum was a significant political event. This event **strengthened civil society** by demonstrating the power of direct democracy but **weakened the state** by undermining its ability to push through European integration.\n- **2005 Riots in French Suburbs:** Widespread civil unrest in predominantly immigrant neighborhoods highlighted deep social tensions. This event **weakened the state** by exposing its inability to address social inequality and integration issues but **strengthened civil society** by bringing these issues to the forefront of public and political discourse.",
    "2009-2018": "### Trends:\n- **Economic Stagnation and Inequality**: France experienced slow economic growth and rising inequality during this period, which strained public finances and fueled social discontent. This trend weakened civil society by eroding trust in institutions and increasing social unrest.\n- **Demographic Shifts**: An aging population and increasing immigration put pressure on social welfare systems and labor markets. This trend strained the state’s ability to provide services and manage social integration, potentially weakening both the state and civil society.\n- **Technological Advancements and Digital Transformation**: The rise of digital technology and the internet transformed communication and social mobilization, empowering civil society but also presenting challenges for state regulation. This trend generally strengthened civil society but posed regulatory challenges for the state.\n- **European Integration and EU Policies**: France's participation in the EU and adherence to EU policies, particularly in areas like fiscal discipline and immigration, affected domestic policies. This trend often strengthened the state's international standing but sometimes weakened its domestic autonomy and civil society's influence.\n\n### Events:\n- **2010 Pension Reform Protests**: The government's attempt to raise the retirement age led to widespread protests and strikes, demonstrating the power of civil society to resist state reforms. This event strengthened civil society but temporarily weakened the state's capacity to implement policy changes.\n- **2011-2013 Arab Spring and Its Aftermath**: The Arab Spring and subsequent refugee crisis impacted France through increased immigration and security concerns. This event strained the state’s resources and policies, while also energizing civil society groups advocating for human rights and social justice.\n- **2015 Paris Terror Attacks**: The attacks on Charlie Hebdo and the Bataclan theater led to increased security measures and debates about civil liberties. This event strengthened the state's security apparatus but also raised tensions within civil society regarding the balance between security and freedom.\n- **2018 Gilets Jaunes (Yellow Vests) Movement**: The protest movement began as a response to a fuel tax increase but grew into a broader movement against economic inequality and political elitism. This event significantly strengthened civil society’s ability to mobilize and voice grievances, while posing a challenge to the state's authority and policy-making.",
    "2019-2028": "### Trends:\n\n- **Economic Inequality and Social Unrest**: The persistent issue of economic inequality, particularly between urban and rural areas, and between different social classes, has been a slow-moving trend. This has fueled social unrest and protests, such as the Gilets Jaunes (Yellow Vests) movement. This trend has **weakened** the state's legitimacy and **strengthened** civil society's role in challenging state policies.\n- **Demographic Shifts**: France's aging population and the influx of younger migrants have put pressure on public services and social welfare systems. This demographic shift has **weakened** the state's capacity to provide comprehensive support and **strengthened** civil society's role in advocacy and community support.\n- **Political Polarization**: The rise of far-right and far-left political movements has led to increased political polarization. This trend has **weakened** the state's ability to govern effectively and **strengthened** civil society's role in mobilizing and voicing dissent.\n- **Technological Advancements**: The rise of digital media and social platforms has altered the landscape of political engagement and information dissemination. This trend has **weakened** the state's control over information and **strengthened** civil society's ability to organize and mobilize.\n\n### Events:\n\n- **Gilets Jaunes Protest Movement (2019)**: This prolonged protest movement against economic inequality and high living costs significantly **weakened** the state's authority and **strengthened** civil society's ability to challenge government policies.\n- **COVID-19 Pandemic (2020-2022)**: The pandemic and the government's handling of it, including lockdowns and vaccine mandates, led to widespread public dissatisfaction and protests. This event **weakened** the state's public trust and **strengthened** civil society's role in health advocacy and public health debates.\n- **Paris Climate Accord Pledges and Environmental Protests (2019-2028)**: France's commitment to the Paris Climate Accord and the subsequent environmental protests, such as those by Extinction Rebellion, have **weakened** the state's ability to balance economic and environmental policies and **strengthened** civil society's role in environmental activism.\n- **Presidential Elections of 2022**: The election of Emmanuel Macron and the strong showing of Marine Le Pen highlighted the political polarization in France. This event **weakened** the state's centrist coalition and **strengthened** civil society's role in political mobilization and activism."
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nFrance during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where France stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\n### Trends:\n- **Consolidation of the Napoleonic State**: Over 1799-1808, Napoleon Bonaparte centralized and consolidated state power, building a bureaucratic and administrative apparatus that centralized authority. This trend strengthened the state.\n- **Economic Recovery and Modernization**: Post-revolutionary economic policies, including the establishment of the Banque de France in 1800, helped stabilize the economy and promote modernization. This trend strengthened both the state and civil society by improving economic conditions.\n- **Legal and Administrative Reforms**: The implementation of the Napoleonic Code in 1804 standardized laws and legal procedures, enhancing the state's ability to govern effectively. This trend strengthened the state.\n- **Military Expansion and Conscription**: The expansion of the French military and the implementation of conscription (levée en masse) increased the state's power and control over the population. This trend strengthened the state but weakened civil society by reducing individual freedoms.\n\n### Events:\n- **Coup of 18 Brumaire (9 November 1799)**: Napoleon Bonaparte overthrew the Directory and established the Consulate, concentrating power in his own hands. This event significantly strengthened the state.\n- ** Concordat of 1801**: Napoleon signed a concordat with the Catholic Church, re-establishing the Church's role in French society while maintaining state control over religious affairs. This event strengthened both the state and civil society by providing a degree of religious stability.\n- **Battle of Austerlitz (2 December 1805)**: Napoleon's decisive victory over the Third Coalition further solidified his power and the state's military dominance. This event strengthened the state.\n- **Establishment of the First French Empire (18 May 1804)**: Napoleon crowned himself Emperor, transforming the Consulate into an empire. This event centralized power and strengthened the state.\n- **Treaty of Tilsit (7 July 1807)**: Napoleon signed a treaty with Russia, further expanding French influence in Europe. This event strengthened the state by enhancing its international power and control.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where France stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\n### Trends:\n- **Economic Strain and War Expenditure (1809-1814)**: The Napoleonic Wars continued to place a significant economic burden on France, leading to increased taxation and inflation. This trend weakened the state's economic resilience and social stability.\n- **Population Shifts and Demographic Changes**: The Napoleonic Wars led to significant population shifts, with many young men conscripted into the army. This demographic pressure weakened civil society by reducing the labor force and social cohesion.\n- **Bureaucratic Expansion and Centralization**: The Napoleonic state continued to expand its bureaucracy and centralize power, which strengthened the state's control over society but also increased resentment among the populace.\n\n### Events:\n- **Napoleon's Defeat in Russia (1812)**: The disastrous Russian campaign led to significant military losses and a turning point in Napoleon's power. This event weakened the state's military and political influence.\n- **Allied Invasions and the Fall of Paris (1814)**: The coalition forces defeated Napoleon and occupied Paris, leading to his abdication. This event significantly weakened the state and opened the door for the Bourbon Restoration, which temporarily strengthened the power of the monarchy but also led to social unrest.\n- **Hundred Days (1815)**: Napoleon's brief return to power and the subsequent Battle of Waterloo marked a final attempt to reassert state power. The defeat and the subsequent exile of Napoleon to St. Helena further weakened the state and led to the re-consolidation of power under the restored Bourbon monarchy.\n- **Congress of Vienna (1814-1815)**: The international conference reshaped European borders and political alliances, leading to the restoration of the Bourbon monarchy in France. This event weakened the revolutionary and Napoleonic state and strengthened the traditional power structures of the Restoration.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where France stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\n### Trends:\n- **Economic Recovery and Industrial Growth**: The early 1820s saw a gradual economic recovery and the expansion of industrial activities, particularly in textiles. This trend strengthened the state's tax base and economic influence but also empowered the emerging industrial bourgeoisie, thereby strengthening civil society.\n- **Political Reaction and Conservatism**: The post-Napoleonic period was marked by a conservative backlash, with the Bourbon Restoration aiming to re-establish pre-revolutionary institutions and values. This trend strengthened the state's control over society but often at the expense of liberal and democratic forces.\n- **Growth of the Middle Class**: The expanding middle class, including merchants, industrialists, and professionals, began to demand more political rights and participation. This trend gradually strengthened civil society's power and its ability to challenge the state.\n\n### Events:\n- **Assassination of the Duke of Berry (1820)**: The assassination of the Duke of Berry, a key figure in the Bourbon monarchy, led to a wave of repression and the passage of the Anti-Sacrilege Act, which strengthened the state's control over public life and weakened civil society.\n- **July Ordinances (1827)**: The July Ordinances, issued by King Charles X, attempted to restrict the press and limit the powers of the Chamber of Deputies. This discrete event initially strengthened the state but ultimately led to increased resistance and the eventual overthrow of the Bourbon monarchy in the July Revolution of 1830.\n- **Catholic Revival and Clerical Influence**: The period saw a strong Catholic revival, with increased influence of the Church in social and political life. This event strengthened the state's alliance with conservative religious forces but also created tensions with secular and liberal elements of society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where France stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\n### Trends:\n- **Economic Growth and Industrialization**: During the 1820s and 1830s, France experienced steady economic growth and industrialization, which strengthened the state by increasing tax revenue and enhancing its ability to govern and provide public services. However, it also strengthened civil society by creating a more diverse and influential middle class.\n- **Rise of the Middle Class**: The growing middle class, primarily consisting of merchants, industrialists, and professionals, became more politically active and demanded greater representation and participation in governance, thus strengthening civil society.\n- **Educational Expansion**: The expansion of public education, particularly during the reign of Charles X and the July Monarchy, increased literacy rates and fostered a more informed and engaged citizenry, which strengthened civil society.\n\n### Events:\n- **July Revolution of 1830**: The July Revolution, which overthrew the Bourbon monarchy and established the July Monarchy under Louis-Philippe, significantly weakened the state's absolute power and strengthened civil society by bringing a more liberal and representative government to power.\n- **Abolition of Censorship (1828)**: The abolition of press censorship in 1828 by the liberal opposition, though it was re-imposed in 1830, briefly strengthened civil society by allowing for greater freedom of expression and the spread of liberal ideas.\n- **Trial of the Twenty-Two (1831)**: The trial of liberal opposition leaders in 1831, which ended in acquittals, strengthened civil society by demonstrating the resilience of the liberal movement and the limitations of the state's repressive powers.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where France stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\n### Trends:\n- **Industrialization and Economic Growth**: The period saw continued industrial growth, which transformed the economic landscape and led to the rise of a more organized working class. This trend strengthened civil society as workers began to organize and demand better conditions, but it also increased the state's regulatory and administrative functions to manage the new economic order.\n- **Urbanization**: Rapid urbanization, particularly in Paris and other major cities, led to significant social changes. The concentration of people in urban areas facilitated the organization of political movements and the spread of new ideas, thereby strengthening civil society. However, it also placed new pressures on the state to provide infrastructure and services.\n- **Educational Reforms**: The expansion of public education, particularly under the influence of liberal thinkers, helped to create a more educated and politically aware population. This trend strengthened civil society by promoting literacy and critical thinking, which in turn supported political engagement and reform movements.\n\n### Events:\n- **June Days Uprising (1848)**: This was a significant workers' revolt in Paris that erupted in June 1848. The uprising was a result of economic hardship and political frustrations. While it was ultimately suppressed, it demonstrated the power of organized civil society and the state's need to address underlying social and economic issues. The event weakened the state's control in the short term but led to long-term reforms.\n- **February Revolution (1848)**: The February Revolution led to the overthrow of the July Monarchy and the establishment of the Second French Republic. This event significantly weakened the state's absolute power and strengthened civil society by opening the door to more democratic and participatory governance.\n- **Passage of the 1848 Constitution**: The adoption of the 1848 Constitution established universal male suffrage and further democratized the political system. This event strengthened civil society by giving more people a voice in government but also increased the complexity of state governance, requiring more robust institutional frameworks.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where France stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\n### Trends:\n- **Economic Growth and Industrialization**: During 1849-1858, France experienced significant economic growth and industrialization, particularly in sectors like manufacturing and railroads. This trend generally strengthened the state by increasing its revenue and resources, but also created new social classes and labor movements that could challenge state authority.\n- **Urbanization**: The population shift from rural areas to cities continued, leading to the growth of urban centers. This trend strengthened the state by centralizing economic and political activities, but also posed challenges by increasing the need for urban governance and social services.\n- **Educational Reform**: The expansion of public education, initiated in the 1830s but continuing into the 1840s and 1850s, gradually strengthened civil society by creating a more literate and informed citizenry, which could better organize and advocate for their rights.\n\n### Events:\n- **Coup of 1851**: On December 2, 1851, Louis-Napoleon Bonaparte (Napoleon III) staged a coup d'état, dissolving the National Assembly and suspending the Constitution of 1848. This event significantly strengthened the state by consolidating executive power and weakening civil society and democratic institutions.\n- **Second Empire Proclamation (1852)**: On December 2, 1852, Louis-Napoleon Bonaparte was proclaimed Emperor Napoleon III, marking the formal establishment of the Second French Empire. This event further centralized state power and suppressed political opposition, weakening civil society.\n- **Franco-Prussian War of 1856-1857**: While the war itself did not directly affect the period from 1849-1858, the tensions and military preparations leading up to it contributed to the state's strengthened position. The state increased its military spending and centralized control over defense, which temporarily bolstered state power but also sowed seeds of future conflict.\n- **Labor Protests and Strikes (1851-1858)**: Despite the repressive measures, there were frequent labor protests and strikes during this period, particularly in urban centers like Paris and Lyon. These events demonstrated the growing power of civil society, particularly among the working class, and posed a challenge to state authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where France stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\n### Trends:\n- **Economic Modernization and Industrial Growth**: France experienced significant industrial growth during the 1850s and 1860s, driven by the expansion of railroads, factories, and mines. This trend strengthened the state by providing a more robust economic base and increasing tax revenues. It also strengthened civil society by creating a growing middle class and labor movements.\n- **Urbanization**: The population of Paris and other major cities grew rapidly as people moved from rural areas to urban centers for work. This trend weakened the traditional rural power structures and strengthened the state's control over urban populations, while also fostering the development of urban civil society organizations.\n- **Educational Reforms**: The educational system saw reforms aimed at improving literacy and technical skills. This trend strengthened both the state and civil society by creating a more educated populace, which could better participate in political and social activities.\n\n### Events:\n- **The Franco-Austrian War (1859)**: France's victory over Austria in the Second Italian War of Independence under Napoleon III's leadership strengthened the state by enhancing its military prestige and territorial influence in Europe.\n- **The Paris Exposition (1867)**: This international exhibition showcased France's technological and cultural achievements, reinforcing the state's image as a leader in modernization and innovation. It also strengthened civil society by fostering international connections and cultural exchange.\n- **The Failure of the Mexican Adventure (1861-1867)**: Napoleon III's attempt to establish a monarchy in Mexico under Maximilian I ended in failure, weakening the state's reputation and draining resources. This event weakened the state's international standing and domestic support.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where France stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\n### Trends:\n- **Economic Recovery and Industrial Growth**: The period saw a continuation of economic recovery following the 1850s and 1860s, with significant industrial growth, particularly in railroads, mining, and manufacturing. This trend **strengthened the state** by providing a stronger tax base and more resources for governance and infrastructure.\n- **Urbanization and Demographic Shifts**: There was a significant increase in urbanization as people moved from rural areas to cities in search of industrial jobs. This trend **strengthened civil society** by fostering the growth of urban social movements and organizations.\n- **Political Polarization**: The political landscape was increasingly polarized between conservative royalists and republican factions. This trend **weakened the state** by creating internal divisions and making it difficult to form stable governments.\n\n### Events:\n- **Fall of the Second Empire (1870)**: The defeat of Napoleon III in the Franco-Prussian War led to the collapse of the Second Empire and the establishment of the Third Republic. This event **weakened the state** by destabilizing the political order and leading to a period of uncertainty and transition.\n- **Paris Commune (1871)**: The Paris Commune, a radical socialist uprising, lasted from March to May 1871. It was eventually suppressed by the national government. This event **strengthened civil society** by demonstrating the potential for grassroots political movements, but it also **weakened the state** by highlighting its inability to manage internal conflicts.\n- **Adoption of the Constitution of the Third Republic (1875)**: The adoption of a new constitution established a parliamentary system with a separation of powers. This event **strengthened the state** by providing a legal framework for stable governance, but it also **strengthened civil society** by increasing political participation and representation.\n- **Railway Strike of 1870-1871**: A significant railway strike during the Franco-Prussian War highlighted the growing influence of labor movements. This event **strengthened civil society** by demonstrating the power of organized labor, but it also **weakened the state** by challenging its authority and control over key industries.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where France stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\n### Trends:\n- **Economic Growth and Industrialization**: The period saw continued industrialization and economic growth, which strengthened both the state and civil society. Economic growth provided the state with more resources to fund public services and infrastructure, while a growing industrial workforce led to the formation and strengthening of labor unions and other civil society organizations.\n- **Educational Reform**: The Jules Ferry laws of 1881 and 1882, which established free, compulsory, and secular primary education, strengthened civil society by fostering a more educated and informed populace. This also indirectly strengthened the state by improving the overall human capital available to it.\n- **Demographic Changes**: Urbanization continued, with more people moving to cities. This trend weakened some traditional rural power structures but strengthened urban civil society and the state's ability to manage and provide services in urban areas.\n- **Political Stabilization**: The consolidation of the Third Republic after the initial instability of the 1870s led to a more stable political environment, which strengthened the state's legitimacy and its ability to govern effectively.\n\n### Events:\n- **Panama Scandal (1889, but with roots in the 1880s)**: While the scandal itself erupted in 1889, the groundwork was laid in the 1880s. The scandal involved widespread corruption in the financing of the Panama Canal project and weakened the state by eroding public trust in political institutions.\n- **Boulanger Affair (1886-1889)**: General Georges Boulanger gained significant popularity and support, posing a challenge to the government. This event temporarily weakened the state's authority and strengthened certain elements of civil society, particularly those opposed to the existing political order.\n- **Assassination of Jules Grévy (1887)**: The political crisis surrounding President Jules Grévy's resignation over a scandal involving his son-in-law weakened the state by creating a political vacuum and increasing political instability.\n- **Formation of the Radical Party (1879)**: The formalization of the Radical Party strengthened civil society by providing a more organized and influential political opposition. This also indirectly strengthened the state by promoting a more balanced and competitive political landscape.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where France stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\n### Trends:\n- **Industrialization and Urbanization**: During 1889-1898, France continued to experience significant industrialization and urbanization. This trend strengthened the state by increasing its tax base and economic resources but also empowered civil society through the growth of labor unions and worker movements.\n- **Educational Reforms**: The establishment of a more secular and comprehensive education system, influenced by the Third Republic's policies, strengthened civil society by fostering a more educated and politically engaged populace. This trend also indirectly strengthened the state by creating a more literate and skilled workforce.\n- **Military Conscription**: The implementation of universal military conscription (already in place but increasingly enforced) strengthened the state by ensuring a steady supply of trained military personnel, reinforcing national unity and state authority.\n- **Political Stability of the Third Republic**: The Third Republic, established in 1870, continued to consolidate its power during this period. This trend strengthened the state by providing a stable political framework but also empowered civil society by allowing for more democratic participation and the growth of political parties.\n\n### Events:\n- **Exposition Universelle (1889)**: The World's Fair in Paris, held in 1889, showcased France's technological and cultural achievements, boosting national pride and state prestige. This event strengthened the state by demonstrating its capabilities to the world.\n- **The Panama Scandal (1892-1893)**: The financial scandal involving the Panama Canal project weakened the state by exposing corruption and eroding public trust in political institutions. This event also weakened civil society by dampening political participation and fostering cynicism.\n- **Dreyfus Affair (1894-1899)**: The Dreyfus Affair, which began in 1894, was a major political and social scandal that pitted the military and conservative elements against intellectuals and the left. This event initially weakened the state by revealing deep divisions within French society but ultimately strengthened civil society by galvanizing public debate and activism.\n- **Formation of the General Confederation of Labor (CGT) (1895)**: The founding of the CGT in 1895 marked a significant strengthening of labor unions and the workers' movement, enhancing civil society's capacity to advocate for workers' rights and social reforms. This event weakened the state's ability to control labor relations unilaterally.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where France stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\n### Trends:\n- **Rise of Secularism and Anti-Clericalism**: The influence of the Catholic Church on French society diminished as secular values became more prevalent. This trend strengthened the power of the state by reducing the Church's influence over public policy and education.\n- **Economic Growth and Industrialization**: France experienced continued industrial growth, leading to urbanization and an expanding middle class. This trend strengthened civil society by fostering new social movements and organizations, but also enhanced state power through increased tax revenues and regulatory capacity.\n- **Educational Reforms**: The expansion of public education, particularly the emphasis on secular schooling, contributed to a more educated and civically engaged populace. This trend strengthened civil society by empowering individuals with knowledge and critical thinking skills, but also reinforced the state’s role in shaping societal values.\n\n### Events:\n- **Dreyfus Affair (1899-1906)**: The public and political controversy surrounding the wrongful conviction of Alfred Dreyfus, a Jewish military officer, exposed deep divisions within French society. While initially weakening the state's legitimacy, the eventual exoneration of Dreyfus strengthened the state's commitment to justice and equality, and bolstered civil society through the mobilization of intellectuals and reformists.\n- **Separation of Church and State (1905)**: The passage of the 1905 law formally separated religion from the state, reinforcing secular governance. This event significantly strengthened the state by reducing the Church's influence over state affairs and institutions, while also empowering civil society by fostering a more pluralistic and tolerant public sphere.\n- **Mistreatment of Moroccan Nationalists (1905)**: France's colonial policies in Morocco, including the harsh treatment of nationalist movements, highlighted the tensions between the state's imperial ambitions and the growing anti-imperialist sentiments within civil society. This event weakened the state's moral and political standing both domestically and internationally, while galvanizing civil society opposition to colonialism.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where France stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\n### Trends:\n- **Economic Industrialization and Urbanization (Strengthened State and Society):** The period saw continued industrial growth and urbanization, leading to a more robust economy and a more organized civil society, including labor unions and political movements.\n- **Growing Suffrage and Political Participation (Strengthened Society):** Gradual expansion of voting rights, particularly the movement toward universal male suffrage, empowered civil society and increased political participation.\n- **Military Preparations and Conscription (Strengthened State):** The buildup of military capabilities and the implementation of conscription laws strengthened the state's control and mobilization capacity.\n- **Economic Inequality and Social Tensions (Weakened Society):** Growing economic disparities and social tensions, particularly between the working class and the bourgeoisie, weakened the cohesion of civil society and led to unrest and strikes.\n\n### Events:\n- **The Agadir Crisis (1911) (Strengthened State):** This international crisis, involving a German challenge to French influence in Morocco, led to a strengthening of the French state's military and diplomatic apparatus.\n- **Assassination of Jean Jaurès (1914) (Weakened Society):** The assassination of Jean Jaurès, a prominent socialist and peace advocate, undermined the left-wing and pacifist movements, weakening civil society's ability to resist the onset of war.\n- **Outbreak of World War I (1914) (Strengthened State, Weakened Society):** The start of World War I led to a significant strengthening of the state through increased centralization and control, while civil society was weakened by the demands of war and the suspension of many civil liberties.\n- **General Strike of 1917 (Weakened State and Society):** A major strike by workers in 1917, particularly in the munitions industry, highlighted the discontent and disorganization within civil society and temporarily weakened the state's ability to maintain control.\n- **Mutinies in the French Army (1917) (Weakened State and Society):** Soldier mutinies in 1917, sparked by poor conditions and dissatisfaction with the war, weakened both the state's military authority and the morale and cohesion of civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where France stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\n### Trends:\n- **Economic Recovery and Industrial Growth**: Post-World War I, France experienced a period of economic recovery and industrial expansion. This trend strengthened the state by providing a more stable economic foundation and increased tax revenues, which funded state institutions and social programs. (Strengthened State)\n- **Demographic Changes**: The war led to a significant loss of young male population, which had long-term demographic impacts. This trend weakened civil society by reducing the number of potential leaders and active participants in social movements. (Weakened Society)\n- **Political Polarization**: The period saw increasing political polarization, with the rise of both communist and right-wing movements. This trend weakened civil society by creating divisions and reducing the effectiveness of cooperative social action. (Weakened Society)\n- **Education Reforms**: Efforts to expand access to education and improve literacy rates continued. These reforms strengthened civil society by empowering individuals and fostering a more informed and active citizenry. (Strengthened Society)\n- **Labor Movements and Unionization**: The labor movement gained strength, leading to increased unionization and workers' rights. This trend strengthened civil society by giving workers a collective voice and the ability to negotiate with employers and the state. (Strengthened Society)\n\n### Events:\n- **Treaty of Versailles (1919)**: The treaty imposed harsh penalties on Germany, including reparations and territorial losses. This event strengthened the state by affirming France's position as a victorious power but created economic and political tensions that strained civil society. (Strengthened State, Weakened Society)\n- **Occupation of the Ruhr (1923)**: France's military occupation of the Ruhr region in Germany to enforce reparations payments strengthened the state by demonstrating its military and economic power, but it also led to international criticism and internal dissent. (Strengthened State, Weakened Society)\n- **Cartel des Gauches Victory (1924)**: The election of the leftist coalition, the Cartel des Gauches, marked a shift in political power. This event strengthened civil society by giving a voice to progressive and reformist elements but weakened the state by challenging existing power structures. (Strengthened Society, Weakened State)\n- **Briand-Bauer Government (1926-1928)**: The formation of a government led by Raymond Poincaré and later Édouard Herriot brought stability and economic reforms. This event strengthened the state by restoring fiscal discipline and economic growth, but it also faced opposition from socialist and communist groups. (Strengthened State, Weakened Society)\n- **Great Depression Precursors (1928)**: Early signs of economic instability, which would later lead to the Great Depression, began to emerge. This event weakened both the state and civil society by undermining economic confidence and stability. (Weakened State and Society)\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n1909-1918: <7.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where France stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\n### Trends:\n- **Economic Crisis and Stagnation (1929-1938)**: The Great Depression had a significant impact on France, leading to economic stagnation, high unemployment, and decreased industrial output. This weakened both the state and civil society, as the government struggled to implement effective policies and civil society organizations faced financial constraints.\n- **Rise of Political Extremism (1930s)**: The economic crisis and social unrest contributed to the rise of both far-right and far-left political movements. This trend weakened the state's ability to maintain political stability and cohesion, while also polarizing civil society.\n- **Declining Birth Rates and Demographic Shifts (1929-1938)**: France experienced a decline in birth rates, which had long-term implications for the labor market and social welfare. This trend weakened the state's capacity to fund social programs and civil society's ability to mobilize large numbers of people.\n\n### Events:\n- **_stock market crash of 1929 and its aftermath (1929-1931)**: The global economic crisis triggered by the stock market crash led to a severe economic downturn in France, weakening both the state's fiscal health and civil society's economic resources.\n- **Formation of the Popular Front Government (1936)**: The election of the Popular Front, a coalition of left-wing parties, led to significant social reforms, including the 40-hour workweek and paid leave. This event initially strengthened civil society by improving workers' rights but also led to increased political polarization and economic instability, which weakened the state.\n- **Spanish Civil War and French Non-Intervention (1936-1939)**: France's policy of non-intervention in the Spanish Civil War strained relations with both the right and left, weakening the state's ability to maintain political unity and civil society's ability to influence foreign policy.\n- **Anti-Semitic and Fascist Demonstrations (1934-1938)**: A series of demonstrations and riots by far-right and fascist groups, such as the Action Française, challenged the state's ability to maintain public order and civil society's cohesiveness, weakening both.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n1909-1918: <7.0, 8.0>\n1919-1928: <6.5, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where France stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\n### Trends:\n- **Economic Decline and Post-War Recovery**: The economic devastation caused by World War II led to a period of significant economic decline in France. This trend gradually shifted to a recovery phase, initially through the implementation of the Marshall Plan in 1948. **(Initial weakening of the state, later strengthening)**\n- **Political Fragmentation and Coalition Governments**: The post-war period saw the rise of multiple political parties and frequent coalition governments, leading to political instability. **(Weakening of the state)**\n- **Demographic Changes and Labor Movements**: Post-war population growth and the return of soldiers led to increased labor demands and the strengthening of labor unions. **(Strengthening of civil society)**\n- **Socialist and Communist Influence**: The influence of socialist and communist ideologies grew, particularly within labor unions and political parties, leading to more radical demands for social reforms. **(Strengthening of civil society, weakening of the state)**\n\n### Events:\n- **Occupation and Liberation (1940-1944)**: The German occupation of France from 1940 to 1944 severely weakened the French state and its institutions, leading to the formation of the Vichy regime. The liberation of France in 1944 by Allied forces marked the end of the occupation but left the state in a weakened position. **(Weakening of the state)**\n- **Establishment of the Provisional Government of the French Republic (1944-1946)**: The establishment of the Provisional Government, led by Charles de Gaulle, helped to stabilize the country and begin the process of rebuilding state institutions. **(Strengthening of the state)**\n- **Experimental Social Reforms (1945-1946)**: De Gaulle's government implemented various social reforms, including the nationalization of key industries and the creation of a national health insurance system, which strengthened civil society but also centralized state power. **(Strengthening of both the state and civil society)**\n- **Marshall Plan Implementation (1948)**: The implementation of the Marshall Plan provided significant economic aid, which helped to stabilize the French economy and rebuild infrastructure. **(Strengthening of the state)**\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n1909-1918: <7.0, 8.0>\n1919-1928: <6.5, 8.3>\n1929-1938: <5.8, 7.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where France stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\n### Trends:\n- **Economic Recovery and Modernization (1949-1958)**: Post-war reconstruction efforts and the implementation of the Marshall Plan led to significant economic growth and modernization. This trend strengthened the state by increasing its fiscal capabilities and legitimacy.\n- **Population Growth and Urbanization**: The post-war baby boom and migration to urban areas increased the population and changed the social structure. This trend strengthened civil society by creating new social dynamics and demands for public services.\n- **Decolonization and Nationalism**: Growing nationalist movements in French colonies, particularly in Algeria, weakened the state's control over its empire and strained domestic resources and political stability.\n\n### Events:\n- **Fourth Republic's Political Instability (1949-1958)**: Frequent changes in government and political crises, such as the resignation of several prime ministers, weakened the state's ability to implement consistent policies.\n- **Algerian War of Independence (1954-1962)**: The outbreak of the Algerian War in 1954 significantly weakened the state by diverting resources and causing political divisions. It also led to increased activism and opposition within French civil society.\n- **Treaty of Rome (1957)**: The signing of the Treaty of Rome, which established the European Economic Community (EEC), strengthened the state by integrating France into a broader economic and political framework, though it also posed new challenges and constraints.\n- **Suez Crisis (1956)**: The Suez Crisis weakened the state's international standing and exposed the limits of French military and diplomatic power, leading to increased domestic criticism and weakening of the government's authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n1909-1918: <7.0, 8.0>\n1919-1928: <6.5, 8.3>\n1929-1938: <5.8, 7.9>\n1939-1948: <7.2, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where France stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\n### Trends:\n- **Economic Growth and Modernization**: During the 1950s and 1960s, France experienced significant economic growth and modernization, part of the broader post-war economic boom. This trend strengthened the state by increasing its resources and capacity to fund social programs and infrastructure, but also bolstered civil society through improved living standards and education.\n- **Educational Expansion**: The expansion of the education system, including the creation of new universities and the increase in enrollment, contributed to a more educated and informed populace. This trend strengthened civil society by fostering critical thinking and civic engagement, but also enhanced the state's ability to manage a more complex and skilled workforce.\n- **Urbanization**: The migration of people from rural areas to cities continued, leading to the growth of urban centers. This trend weakened traditional rural power structures and strengthened urban civil society organizations, while also increasing the state's administrative and social responsibilities in urban areas.\n- **Demographic Shifts**: The post-war baby boom and increasing life expectancy led to a younger and larger population. This trend put pressure on the state to provide more services and opportunities, but also strengthened civil society through the emergence of youth movements and increased political participation.\n\n### Events:\n- **Algerian War of Independence (1954-1962)**: The conclusion of the Algerian War in 1962 with the Evian Accords was a significant event. The war weakened the state's authority and international standing, but the negotiated independence of Algeria allowed the state to focus more on domestic issues and civil society to engage in debates about France's colonial past and future.\n- **General De Gaulle's Return to Power (1958)**: Charles de Gaulle's return to power in 1958 and the establishment of the Fifth Republic marked a significant shift in French politics. This event strengthened the state by centralizing power and modernizing the political system, but also led to tensions with civil society, particularly with those who opposed de Gaulle's authoritarian tendencies.\n- **May 1968 Protests**: The student and worker uprisings of May 1968 were a watershed moment in French history. These protests weakened the state's authority by challenging the status quo and highlighting social and economic inequalities, while strengthening civil society by fostering a culture of activism and political engagement.\n- **Establishment of the Fifth Republic (1958)**: The creation of the Fifth Republic with a stronger executive branch and a more centralized government was a major event that strengthened the state by providing it with more authority and stability, but also limited the power of other political actors and civil society organizations.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n1909-1918: <7.0, 8.0>\n1919-1928: <6.5, 8.3>\n1929-1938: <5.8, 7.9>\n1939-1948: <7.2, 6.8>\n1949-1958: <7.5, 6.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where France stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\n### Trends:\n- **Economic Stagnation and Inflation**: The period saw a slowdown in economic growth, partly due to the oil crisis of 1973. This trend weakened the state's ability to fund social programs and maintain economic stability while also leading to social dissatisfaction, thus somewhat weakening civil society's trust in the state.\n- **Demographic Shifts**: The baby boom generation began to enter the workforce, leading to increased demands for job opportunities and better working conditions. This trend put pressure on the state to provide more economic opportunities and social welfare, strengthening civil society's role in demanding accountability.\n- **Rise of the Labor Movement**: The labor movement gained momentum, with increased unionization and strikes. This trend strengthened civil society's power to negotiate with the state and employers, though it also sometimes led to social unrest.\n- **Educational Reforms**: The implementation of educational reforms aimed at modernizing the education system. These reforms, while initially strengthening the state's role in education, also led to increased demands for better and more equitable educational opportunities, thereby strengthening civil society's voice.\n\n### Events:\n- **1969 Presidential Election**: The election of Georges Pompidou as President after Charles de Gaulle's resignation. This event marked a shift in leadership and policy direction, initially strengthening the state's continuity and stability.\n- **1973 Oil Crisis**: The oil crisis led to economic disruption, inflation, and a recession. This event weakened the state's economic power and led to widespread dissatisfaction among the populace, potentially weakening civil society's confidence in the state's competence.\n- **1974 Presidential Election**: The election of Valéry Giscard d'Estaing as President. This event marked a change in political direction and an emphasis on economic liberalization, which initially strengthened the state's economic policies but also faced criticism and resistance from civil society.\n- **1975 March of the Beurs**: A significant civil rights demonstration led by North African immigrants, demanding equal rights and better living conditions. This event strengthened civil society's power to advocate for minority rights and social justice, putting pressure on the state to address these issues.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n1909-1918: <7.0, 8.0>\n1919-1928: <6.5, 8.3>\n1929-1938: <5.8, 7.9>\n1939-1948: <7.2, 6.8>\n1949-1958: <7.5, 6.3>\n1959-1968: <7.8, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where France stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\n### Trends:\n- **Economic Liberalization**: The late 1970s and early 1980s saw a gradual shift towards economic liberalization in France, including deregulation and privatization. This trend strengthened the state's economic policy-making power but also reduced its direct control over certain economic sectors.\n- **Rise of the Welfare State**: Continued expansion of social welfare programs during this period, particularly under the Socialist government of François Mitterrand, which took office in 1981. This trend strengthened the state's role in providing social services and support to citizens, thereby increasing its influence over civil society.\n- **Demographic Changes**: Aging population and changing family structures, including a decline in birth rates. These demographic trends placed increasing pressure on the state to provide healthcare and social security, potentially weakening its financial stability but strengthening its role in social services.\n\n### Events:\n- **Electoral Victory of François Mitterrand (1981)**: Mitterrand's election as President marked a significant shift in political power, with the first socialist government in French history. This event strengthened the state's ability to implement progressive policies and social reforms, while also empowering civil society through increased social spending and public participation.\n- **Nationalizations (1982)**: The Mitterrand government nationalized several key industries, including banks and major industrial companies. This event significantly strengthened the state's control over the economy but also led to economic inefficiencies and backlash, ultimately weakening its economic management.\n- **Social Unrest and Strikes (1983-1986)**: A series of strikes and protests, particularly in the education and transportation sectors, highlighted the growing tensions between the state and civil society. These events weakened the state's ability to implement policies without resistance but also demonstrated the power of civil society to mobilize and influence state actions.\n- **Educational Reforms (1983)**: The educational reforms introduced by the Mitterrand government aimed to improve access and quality of education. While these reforms strengthened the state's role in education, they also faced significant opposition from various segments of civil society, including teachers and students, which weakened the state's legitimacy in some areas.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n1909-1918: <7.0, 8.0>\n1919-1928: <6.5, 8.3>\n1929-1938: <5.8, 7.9>\n1939-1948: <7.2, 6.8>\n1949-1958: <7.5, 6.3>\n1959-1968: <7.8, 7.0>\n1969-1978: <8.0, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where France stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\n**Trends:**\n- **Economic Liberalization**: The 1990s saw a gradual shift towards economic liberalization in France, including deregulation and privatization of state-owned enterprises. This trend generally weakened the state's direct control over the economy while strengthening the private sector.\n- **European Integration**: France's deepening involvement in the European Union and the adoption of the Maastricht Treaty in 1992 led to the transfer of some sovereign powers to the EU. This trend weakened the state's autonomy in certain areas while strengthening the role of supranational institutions.\n- **Demographic Changes**: The aging population and declining birth rates during this period put pressure on the welfare state, leading to discussions and minor reforms. This trend put a strain on the state's financial resources and social services, potentially weakening its ability to provide comprehensive support.\n\n**Events:**\n- **Maastricht Treaty (1992)**: The ratification of the Maastricht Treaty, which established the European Union and set the stage for the Euro, was a significant event that transferred several powers from national governments to the EU. This event weakened the state's sovereignty in areas such as monetary policy and immigration.\n- **1995 General Strike**: The massive general strike in December 1995, which was a response to proposed welfare reforms by the government, showcased the power of civil society and labor unions. This event temporarily weakened the state's ability to implement reforms and highlighted the strength of civil society in resisting changes.\n- **Fall of the Berlin Wall (1989)**: While primarily an event in Germany, the fall of the Berlin Wall had significant implications for France, including the end of the Cold War and the shift in geopolitical dynamics. This event indirectly affected France's foreign policy and defense strategies, potentially weakening the state's role in a bipolar world and strengthening civil society's push for peace and international cooperation.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n1909-1918: <7.0, 8.0>\n1919-1928: <6.5, 8.3>\n1929-1938: <5.8, 7.9>\n1939-1948: <7.2, 6.8>\n1949-1958: <7.5, 6.3>\n1959-1968: <7.8, 7.0>\n1969-1978: <8.0, 6.5>\n1979-1988: <7.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where France stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\n### Trends:\n- **Economic Globalization and Integration (EU Expansion):** The deepening of European Union integration, including the adoption of the Euro in 2002, led to increased economic interdependence. This trend generally **strengthened the state** by aligning France more closely with EU policies and norms, but also **weakened civil society** by shifting some decision-making powers to supranational bodies.\n- **Demographic Shifts:** Aging population and increasing immigration, particularly from North Africa and other former colonies, influenced social and political dynamics. These shifts **strengthened civil society** by fostering a more diverse and active citizenry but also **strained state resources** due to increased social service demands.\n- **Rise of Technological Innovation:** The expansion of the internet and digital technologies during this period transformed communication and information access. This trend **strengthened civil society** by empowering citizens with more tools for organization and communication, but also **posed challenges for the state** in terms of regulation and control.\n- **Neoliberal Economic Policies:** The implementation of market-friendly reforms, such as labor market deregulation and privatization, continued throughout the period. These policies generally **strengthened the state** by fostering economic growth and efficiency but **weakened civil society** by reducing the role of the state in providing social welfare.\n\n### Events:\n- **Adoption of the Euro (2002):** The transition to the Euro currency marked a significant shift in economic policy. This event **strengthened the state** by integrating France more deeply into the European economic framework but **limited state autonomy** in monetary policy.\n- **Paris Transport Strike (1999):** A major strike by transport workers highlighted the power of labor unions and civil society. This event **strengthened civil society** by demonstrating the ability of workers to influence policy but **challenged the state** in terms of maintaining public services.\n- **Jospin Government's Pension Reforms (1999-2002):** Efforts to reform the pension system faced strong opposition from trade unions and public sector workers. This event **weakened the state** in the short term due to the political backlash but **strengthened civil society** by mobilizing widespread public engagement.\n- **2005 French Constitutional Referendum:** The rejection of the proposed European Constitution by French voters in a referendum was a significant political event. This event **strengthened civil society** by demonstrating the power of direct democracy but **weakened the state** by undermining its ability to push through European integration.\n- **2005 Riots in French Suburbs:** Widespread civil unrest in predominantly immigrant neighborhoods highlighted deep social tensions. This event **weakened the state** by exposing its inability to address social inequality and integration issues but **strengthened civil society** by bringing these issues to the forefront of public and political discourse.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n1909-1918: <7.0, 8.0>\n1919-1928: <6.5, 8.3>\n1929-1938: <5.8, 7.9>\n1939-1948: <7.2, 6.8>\n1949-1958: <7.5, 6.3>\n1959-1968: <7.8, 7.0>\n1969-1978: <8.0, 6.5>\n1979-1988: <7.5, 7.0>\n1989-1998: <7.7, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where France stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\n### Trends:\n- **Economic Stagnation and Inequality**: France experienced slow economic growth and rising inequality during this period, which strained public finances and fueled social discontent. This trend weakened civil society by eroding trust in institutions and increasing social unrest.\n- **Demographic Shifts**: An aging population and increasing immigration put pressure on social welfare systems and labor markets. This trend strained the state’s ability to provide services and manage social integration, potentially weakening both the state and civil society.\n- **Technological Advancements and Digital Transformation**: The rise of digital technology and the internet transformed communication and social mobilization, empowering civil society but also presenting challenges for state regulation. This trend generally strengthened civil society but posed regulatory challenges for the state.\n- **European Integration and EU Policies**: France's participation in the EU and adherence to EU policies, particularly in areas like fiscal discipline and immigration, affected domestic policies. This trend often strengthened the state's international standing but sometimes weakened its domestic autonomy and civil society's influence.\n\n### Events:\n- **2010 Pension Reform Protests**: The government's attempt to raise the retirement age led to widespread protests and strikes, demonstrating the power of civil society to resist state reforms. This event strengthened civil society but temporarily weakened the state's capacity to implement policy changes.\n- **2011-2013 Arab Spring and Its Aftermath**: The Arab Spring and subsequent refugee crisis impacted France through increased immigration and security concerns. This event strained the state’s resources and policies, while also energizing civil society groups advocating for human rights and social justice.\n- **2015 Paris Terror Attacks**: The attacks on Charlie Hebdo and the Bataclan theater led to increased security measures and debates about civil liberties. This event strengthened the state's security apparatus but also raised tensions within civil society regarding the balance between security and freedom.\n- **2018 Gilets Jaunes (Yellow Vests) Movement**: The protest movement began as a response to a fuel tax increase but grew into a broader movement against economic inequality and political elitism. This event significantly strengthened civil society’s ability to mobilize and voice grievances, while posing a challenge to the state's authority and policy-making.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n1909-1918: <7.0, 8.0>\n1919-1928: <6.5, 8.3>\n1929-1938: <5.8, 7.9>\n1939-1948: <7.2, 6.8>\n1949-1958: <7.5, 6.3>\n1959-1968: <7.8, 7.0>\n1969-1978: <8.0, 6.5>\n1979-1988: <7.5, 7.0>\n1989-1998: <7.7, 6.8>\n1999-2008: <7.5, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of France in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where France stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\n### Trends:\n\n- **Economic Inequality and Social Unrest**: The persistent issue of economic inequality, particularly between urban and rural areas, and between different social classes, has been a slow-moving trend. This has fueled social unrest and protests, such as the Gilets Jaunes (Yellow Vests) movement. This trend has **weakened** the state's legitimacy and **strengthened** civil society's role in challenging state policies.\n- **Demographic Shifts**: France's aging population and the influx of younger migrants have put pressure on public services and social welfare systems. This demographic shift has **weakened** the state's capacity to provide comprehensive support and **strengthened** civil society's role in advocacy and community support.\n- **Political Polarization**: The rise of far-right and far-left political movements has led to increased political polarization. This trend has **weakened** the state's ability to govern effectively and **strengthened** civil society's role in mobilizing and voicing dissent.\n- **Technological Advancements**: The rise of digital media and social platforms has altered the landscape of political engagement and information dissemination. This trend has **weakened** the state's control over information and **strengthened** civil society's ability to organize and mobilize.\n\n### Events:\n\n- **Gilets Jaunes Protest Movement (2019)**: This prolonged protest movement against economic inequality and high living costs significantly **weakened** the state's authority and **strengthened** civil society's ability to challenge government policies.\n- **COVID-19 Pandemic (2020-2022)**: The pandemic and the government's handling of it, including lockdowns and vaccine mandates, led to widespread public dissatisfaction and protests. This event **weakened** the state's public trust and **strengthened** civil society's role in health advocacy and public health debates.\n- **Paris Climate Accord Pledges and Environmental Protests (2019-2028)**: France's commitment to the Paris Climate Accord and the subsequent environmental protests, such as those by Extinction Rebellion, have **weakened** the state's ability to balance economic and environmental policies and **strengthened** civil society's role in environmental activism.\n- **Presidential Elections of 2022**: The election of Emmanuel Macron and the strong showing of Marine Le Pen highlighted the political polarization in France. This event **weakened** the state's centrist coalition and **strengthened** civil society's role in political mobilization and activism.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <7.0, 7.0>\n1799-1808: <5.5, 8.5>\n1809-1818: <4.5, 7.0>\n1819-1828: <5.0, 7.5>\n1829-1838: <6.0, 7.0>\n1839-1848: <7.5, 6.0>\n1849-1858: <5.5, 8.0>\n1859-1868: <6.0, 7.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.0, 7.0>\n1889-1898: <7.5, 7.5>\n1899-1908: <8.0, 7.7>\n1909-1918: <7.0, 8.0>\n1919-1928: <6.5, 8.3>\n1929-1938: <5.8, 7.9>\n1939-1948: <7.2, 6.8>\n1949-1958: <7.5, 6.3>\n1959-1968: <7.8, 7.0>\n1969-1978: <8.0, 6.5>\n1979-1988: <7.5, 7.0>\n1989-1998: <7.7, 6.8>\n1999-2008: <7.5, 7.2>\n2009-2018: <7.8, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\n  \"society_power\": 7.0,\n  \"state_power\": 7.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"French Revolution and Reign of Terror\",\n  \"reasoning\": \"The French Revolution saw intense civil society mobilization and a powerful, but volatile state.\"\n}",
    "1799-1808": "{\n  \"society_power\": 5.5,\n  \"state_power\": 8.5,\n  \"society_change\": -1.5,\n  \"state_change\": 1.5,\n  \"key_event\": \"Napoleon's consolidation and military expansion\",\n  \"reasoning\": \"Napoleon centralized and strengthened state power, while civil society was suppressed and weakened by military conscription and authoritarian control.\"\n}",
    "1809-1818": "{\n  \"society_power\": 4.5,\n  \"state_power\": 7.0,\n  \"society_change\": -1.0,\n  \"state_change\": -1.5,\n  \"key_event\": \"Napoleon's Defeat and Bourbon Restoration\",\n  \"reasoning\": \"The defeat of Napoleon and the Bourbon Restoration weakened state power and further atomized civil society.\"\n}",
    "1819-1828": "{\n  \"society_power\": 5.0,\n  \"state_power\": 7.5,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"Conservative backlash and middle class growth\",\n  \"reasoning\": \"Economic recovery and middle class growth strengthened civil society, while conservative policies and repression bolstered state power.\"\n}",
    "1829-1838": "{\n  \"society_power\": 6.0,\n  \"state_power\": 7.0,\n  \"society_change\": 1.0,\n  \"state_change\": -1.0,\n  \"key_event\": \"July Revolution of 1830 strengthened civil society\",\n  \"reasoning\": \"The July Revolution weakened the state's absolute power and bolstered civil society through the rise of the middle class and increased political participation.\"\n}",
    "1839-1848": "{\n  \"society_power\": 7.5,\n  \"state_power\": 6.0,\n  \"society_change\": 1.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"February Revolution and 1848 Constitution\",\n  \"reasoning\": \"The February Revolution and 1848 Constitution strengthened civil society through democratization, while the state's absolute power was reduced.\"\n}",
    "1849-1858": "{\n  \"society_power\": 5.5,\n  \"state_power\": 8.0,\n  \"society_change\": -2.0,\n  \"state_change\": 2.0,\n  \"key_event\": \"Coup of 1851 and Second Empire Proclamation\",\n  \"reasoning\": \"The coup and establishment of the Second Empire significantly centralized state power and suppressed civil society, despite growing labor movements.\"\n}",
    "1859-1868": "{\n  \"society_power\": 6.0,\n  \"state_power\": 7.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"Economic Modernization and Industrial Growth\",\n  \"reasoning\": \"Economic growth and urbanization strengthened civil society while the failure in Mexico weakened state power.\"\n}",
    "1869-1878": "{\n  \"society_power\": 6.5,\n  \"state_power\": 6.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"Paris Commune and adoption of Third Republic Constitution\",\n  \"reasoning\": \"The Paris Commune and the adoption of the Third Republic Constitution strengthened civil society by demonstrating the power of grassroots movements and increasing political participation, while the fall of the Second Empire and political polarization weakened the state's authority and stability.\"\n}",
    "1879-1888": "{\n  \"society_power\": 7.0,\n  \"state_power\": 7.0,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"Economic growth, educational reform, political stabilization\",\n  \"reasoning\": \"Economic growth and educational reform bolstered civil society, while political stabilization and urbanization strengthened the state.\"\n}",
    "1889-1898": "{\n  \"society_power\": 7.5,\n  \"state_power\": 7.5,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"Formation of CGT, Dreyfus Affair\",\n  \"reasoning\": \"The formation of the CGT and the Dreyfus Affair strengthened civil society by galvanizing labor movements and public debate, while state power was bolstered by industrial growth, educational reforms, and military conscription.\"\n}",
    "1899-1908": "{\n  \"society_power\": 8.0,\n  \"state_power\": 7.7,\n  \"society_change\": 0.5,\n  \"state_change\": 0.2,\n  \"key_event\": \"Separation of Church and State, Dreyfus Affair\",\n  \"reasoning\": \"Secular reforms and the Dreyfus Affair strengthened civil society and state legitimacy.\"\n}",
    "1909-1918": "{\n  \"society_power\": 7.0,\n  \"state_power\": 8.0,\n  \"society_change\": -1.0,\n  \"state_change\": 0.3,\n  \"key_event\": \"World War I: State Strengthens, Society Weakened\",\n  \"reasoning\": \"World War I significantly strengthened the state's control and mobilization, while civil society was weakened by war efforts and internal unrest.\"\n}",
    "1919-1928": "{\n  \"society_power\": 6.5,\n  \"state_power\": 8.3,\n  \"society_change\": -1.0,\n  \"state_change\": 0.3,\n  \"key_event\": \"Economic recovery, labor movements, Treaty of Versailles\",\n  \"reasoning\": \"Economic recovery and labor movements strengthened the state and civil society, but political polarization and the Treaty of Versailles weakened civil society.\"\n}",
    "1929-1938": "{\n  \"society_power\": 5.8,\n  \"state_power\": 7.9,\n  \"society_change\": -1.0,\n  \"state_change\": -1.4,\n  \"key_event\": \"Economic Crisis and Political Extremism\",\n  \"reasoning\": \"The Great Depression and rise of extremism weakened both civil society and state capacity.\"\n}",
    "1939-1948": "{\n  \"society_power\": 7.2,\n  \"state_power\": 6.8,\n  \"society_change\": 1.4,\n  \"state_change\": -1.1,\n  \"key_event\": \"Post-war social reforms and labor movements\",\n  \"reasoning\": \"Civil society strengthened through labor unions and social reforms, while the state initially weakened due to occupation and post-war recovery.\"\n}",
    "1949-1958": "{\n  \"society_power\": 7.5,\n  \"state_power\": 6.3,\n  \"society_change\": 0.3,\n  \"state_change\": -1.5,\n  \"key_event\": \"Algerian War and Fourth Republic instability\",\n  \"reasoning\": \"The Algerian War and political instability weakened state power, while civil society remained active in opposition.\"\n}",
    "1959-1968": "{\n  \"society_power\": 7.8,\n  \"state_power\": 7.0,\n  \"society_change\": 0.3,\n  \"state_change\": 0.7,\n  \"key_event\": \"May 1968 Protests, Algerian War Conclusion\",\n  \"reasoning\": \"May 1968 strengthened civil society through activism, while the Algerian War's end allowed the state to focus on domestic issues, enhancing its capacity.\"\n}",
    "1969-1978": "{\n  \"society_power\": 8.0,\n  \"state_power\": 6.5,\n  \"society_change\": 0.2,\n  \"state_change\": -1.5,\n  \"key_event\": \"Economic stagnation, labor movement, civil rights protests\",\n  \"reasoning\": \"Economic challenges weakened state power, while labor and civil rights movements strengthened civil society.\"\n}",
    "1979-1988": "{\n  \"society_power\": 7.5,\n  \"state_power\": 7.0,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"Mitterrand's election and nationalizations\",\n  \"reasoning\": \"Mitterrand's election strengthened civil society through social reforms and increased state control over the economy, leading to moderate gains in both axes.\"\n}",
    "1989-1998": "{\n  \"society_power\": 7.7,\n  \"state_power\": 6.8,\n  \"society_change\": 0.2,\n  \"state_change\": -1.0,\n  \"key_event\": \"1995 General Strike and Maastricht Treaty\",\n  \"reasoning\": \"The 1995 General Strike demonstrated strong civil society resistance, while the Maastricht Treaty transferred powers to the EU, weakening state sovereignty.\"\n}",
    "1999-2008": "{\n  \"society_power\": 7.5,\n  \"state_power\": 7.2,\n  \"society_change\": 0.8,\n  \"state_change\": 0.4,\n  \"key_event\": \"2005 French Constitutional Referendum and Suburban Riots\",\n  \"reasoning\": \"Civil society strengthened through mobilization and direct democracy, while state power increased but faced challenges in social cohesion and economic integration.\"\n}",
    "2009-2018": "{\n  \"society_power\": 7.8,\n  \"state_power\": 7.5,\n  \"society_change\": 0.3,\n  \"state_change\": 0.3,\n  \"key_event\": \"2018 Gilets Jaunes (Yellow Vests) Movement\",\n  \"reasoning\": \"The Gilets Jaunes movement significantly strengthened civil society's mobilization, while the state faced challenges in policy implementation and maintaining authority.\"\n}",
    "2019-2028": "{\n  \"society_power\": 8.2,\n  \"state_power\": 6.8,\n  \"society_change\": 0.4,\n  \"state_change\": -1.7,\n  \"key_event\": \"Gilets Jaunes, COVID-19, and political polarization\",\n  \"reasoning\": \"Social unrest and political polarization have strengthened civil society while weakening state authority.\"\n}"
  }
}

==> experiments/results/france__vdem.json <==
{
  "country": "France",
  "model": "V-Dem",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 2.3,
    "1799-1808": 1.91,
    "1809-1818": 1.91,
    "1819-1828": 3.33,
    "1829-1838": 5.06,
    "1839-1848": 5.06,
    "1849-1858": 4.77,
    "1859-1868": 4.77,
    "1869-1878": 5.62,
    "1879-1888": 6.71,
    "1889-1898": 6.71,
    "1899-1908": 8.52,
    "1909-1918": 8.52,
    "1919-1928": 8.64,
    "1929-1938": 8.64,
    "1939-1948": 0.85,
    "1949-1958": 9.23,
    "1959-1968": 9.23,
    "1969-1978": 9.41,
    "1979-1988": 9.41,
    "1989-1998": 9.41,
    "1999-2008": 9.41,
    "2009-2018": 9.41,
    "2019-2028": 8.82
  },
  "state_power": {
    "1789-1798": 6.5,
    "1799-1808": 9.0,
    "1809-1818": 9.0,
    "1819-1828": 9.5,
    "1829-1838": 9.5,
    "1839-1848": 9.5,
    "1849-1858": 9.5,
    "1859-1868": 9.5,
    "1869-1878": 9.65,
    "1879-1888": 9.65,
    "1889-1898": 9.65,
    "1899-1908": 9.65,
    "1909-1918": 9.65,
    "1919-1928": 9.65,
    "1929-1938": 9.65,
    "1939-1948": 7.5,
    "1949-1958": 8.98,
    "1959-1968": 9.55,
    "1969-1978": 9.55,
    "1979-1988": 9.55,
    "1989-1998": 9.55,
    "1999-2008": 9.55,
    "2009-2018": 9.55,
    "2019-2028": 9.833
  },
  "key_event": {
    "1789-1798": "",
    "1799-1808": "",
    "1809-1818": "",
    "1819-1828": "",
    "1829-1838": "",
    "1839-1848": "",
    "1849-1858": "",
    "1859-1868": "",
    "1869-1878": "",
    "1879-1888": "",
    "1889-1898": "",
    "1899-1908": "",
    "1909-1918": "",
    "1919-1928": "",
    "1929-1938": "",
    "1939-1948": "",
    "1949-1958": "",
    "1959-1968": "",
    "1969-1978": "",
    "1979-1988": "",
    "1989-1998": "",
    "1999-2008": "",
    "2009-2018": "",
    "2019-2028": ""
  },
  "reasoning": {
    "1789-1798": "V-Dem",
    "1799-1808": "V-Dem",
    "1809-1818": "V-Dem",
    "1819-1828": "V-Dem",
    "1829-1838": "V-Dem",
    "1839-1848": "V-Dem",
    "1849-1858": "V-Dem",
    "1859-1868": "V-Dem",
    "1869-1878": "V-Dem",
    "1879-1888": "V-Dem",
    "1889-1898": "V-Dem",
    "1899-1908": "V-Dem",
    "1909-1918": "V-Dem",
    "1919-1928": "V-Dem",
    "1929-1938": "V-Dem",
    "1939-1948": "V-Dem",
    "1949-1958": "V-Dem",
    "1959-1968": "V-Dem",
    "1969-1978": "V-Dem",
    "1979-1988": "V-Dem",
    "1989-1998": "V-Dem",
    "1999-2008": "V-Dem",
    "2009-2018": "V-Dem",
    "2019-2028": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/india__anthropic-claude-opus-4-8.json <==
{
  "country": "India",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1885,
      1894
    ],
    [
      1895,
      1904
    ],
    [
      1905,
      1914
    ],
    [
      1915,
      1924
    ],
    [
      1925,
      1934
    ],
    [
      1935,
      1944
    ],
    [
      1945,
      1954
    ],
    [
      1955,
      1964
    ],
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1885-1894": 3.5,
    "1895-1904": 3.7,
    "1905-1914": 4.5,
    "1915-1924": 6.0,
    "1925-1934": 6.7,
    "1935-1944": 6.4,
    "1945-1954": 7.0,
    "1955-1964": 7.0,
    "1965-1974": 7.0,
    "1975-1984": 7.1,
    "1985-1994": 7.4,
    "1995-2004": 7.7,
    "2005-2014": 8.2,
    "2015-2024": 7.7
  },
  "state_power": {
    "1885-1894": 7.0,
    "1895-1904": 7.5,
    "1905-1914": 7.7,
    "1915-1924": 7.5,
    "1925-1934": 7.3,
    "1935-1944": 8.0,
    "1945-1954": 7.5,
    "1955-1964": 7.8,
    "1965-1974": 7.9,
    "1975-1984": 7.7,
    "1985-1994": 7.2,
    "1995-2004": 7.3,
    "2005-2014": 7.4,
    "2015-2024": 8.2
  },
  "key_event": {
    "1885-1894": "British Raj consolidated; Indian National Congress founded (1885)",
    "1895-1904": "Curzon centralization and coercive famine/plague management",
    "1905-1914": "Swadeshi movement and Bengal partition backlash",
    "1915-1924": "Gandhi's mass Non-Cooperation Movement transforms Congress into mass politics",
    "1925-1934": "Salt March / Civil Disobedience and Purna Swaraj declaration",
    "1935-1944": "Wartime state expansion, Quit India repression, Bengal Famine",
    "1945-1954": "Independence, Constitution, and first universal-franchise elections",
    "1955-1964": "Nehruvian state-led industrialization and permit-license Raj expansion",
    "1965-1974": "Indira Gandhi's personalization of power amid rising mobilization",
    "1975-1984": "Emergency then 1977 electoral ouster; Punjab insurgency",
    "1985-1994": "Babri Masjid demolition; Mandal mobilization; 1991 liberalization",
    "1995-2004": "Liberalization, IT boom, PIL/RTI, and coalition-era societal mobilization",
    "2005-2014": "RTI, rights-based laws, and anti-corruption mass mobilization",
    "2015-2024": "BJP centralization and digital state vs. periodic societal pushback"
  },
  "reasoning": {
    "1885-1894": "The colonial state was a strong, well-administered bureaucratic and military apparatus with pervasive revenue and coercive reach across the subcontinent, though it still relied partly on princely states and local intermediaries. Civil society was emerging—the Congress (1885), a vernacular press, and reform associations existed—but was elite, limited in mass reach, and easily constrained by an unaccountable colonial regime.",
    "1895-1904": "Curzonian administrative consolidation, railways/telegraph expansion, and coercive plague and press measures deepened the Raj's despotic reach, raising state power to strong. Society gained ideological arsenal (drain theory, Dutt) and an \"extremist\" nationalist strand, but famine and plague mortality sapped mass capacity, so its rise was modest and it remained weak.",
    "1905-1914": "Mass boycott mobilization, a maturing press/middle class, and the state's forced annulment of the Bengal partition mark a real leap in societal capacity beyond elite petitioning, though the Surat Split and communal fragmentation cap the gain; the state's administrative reach grew modestly but was checked by having to reverse course under pressure.",
    "1915-1924": "Society leapt from elite petitioning to all-India mass mobilization (satyagraha, Non-Cooperation, Khilafat, expanding press and a nationalist bourgeoisie), reaching moderate-to-strong associational capacity. The state remained formidably strong administratively and militarily, but Jallianwala Bagh and mass defiance dented its legitimacy and it made real (if controlled) concessions via the 1919 reforms, so its effective coercive dominance slipped slightly.",
    "1925-1934": "Mass civil disobedience, Congress institutionalization, and the state's forced negotiation (Gandhi-Irwin Pact) surged society's mobilizing power, though communal and caste fractures capped the gain. The colonial state retained strong coercive capacity but saw legitimacy corroded and had to concede bargaining status, yielding a slight net decline.",
    "1935-1944": "Wartime economic controls, army growth, and repression of Quit India sharply expanded the despotic colonial state's reach and coercive capacity, while communal fragmentation (Lahore Resolution), the resignation of Congress ministries, and the devastating Bengal Famine eroded society's unified capacity to constrain it—despite Congress's continued mass organization.",
    "1945-1954": "Universal suffrage, the 1951-52 elections, an independent press/judiciary, and mass mobilization (e.g., Andhra agitation) strengthened society's structural leverage, while the new republic consolidated a unified bureaucracy, army, and integrated the princely states—yet the shock of Partition, loss of the colonial coercive apparatus, low fiscal reach, and mass poverty left the state strong but somewhat less penetrating than the wartime colonial peak.",
    "1955-1964": "State capacity grew markedly through planned industrialization, nationalizations (SBI, LIC), the Hindu Code Bills, and administrative/coercive reach (President's Rule in Kerala), though the 1962 Sino-Indian defeat capped the gain. Society held steady: democratic contestation and successful linguistic mobilization (States Reorganisation) empowered it, but Congress one-party co-optation, caste \"cages of norms,\" and elite-captured land reform offset those gains.",
    "1965-1974": "The state's despotic reach grew (bank nationalization, License Raj, 1971 war victory, nuclear test, personalized Congress dominance), but this was partly offset by economic crises, food-aid dependence, and institutional erosion, leaving state power roughly stable-to-slightly-up. Society power holds steady as new checks (Kesavananda, end of one-party dominance, JP Movement, labor mobilization) balanced the weakening of intermediary institutions and centralized executive dominance.",
    "1975-1984": "Society dipped hard during the 1975-77 Emergency but rebounded decisively by ousting Gandhi in 1977 and reasserting press/judicial independence and rising caste/regional mobilization, netting a slight gain. State capacity was contradictory: centralization under a personalized executive coexisted with hollowed intermediary institutions and open challenges to authority (Khalistan, Blue Star, 1984 pogroms), yielding a modest net decline.",
    "1985-1994": "Society power rose modestly as OBC/Dalit mobilization, Hindutva mass movements, and the 73rd/74th Amendments expanded participation—though much of this was sectarian and majoritarian rather than pluralistic. State power fell as Congress dominance fragmented, the License Raj was dismantled, fiscal crisis exposed weakness, and the Babri demolition and communal riots showed the state losing its monopoly on force, only partly offset by coercive victories in Punjab.",
    "1995-2004": "Deepening economic reforms, a booming IT/services middle class, judicial activism (PIL), grassroots transparency movements, and panchayati raj devolution meaningfully strengthened society, while the 2004 electoral turnover showed real accountability. The state saw offsetting forces—Pokhran-II, Kargil, and stable NDA coalition boosted coercive and executive capacity, but reduced dirigiste economic control and the 2002 Gujarat failure of protection left central state power roughly flat.",
    "2005-2014": "Society surged via RTI/MGNREGA-style entitlements, a vibrant 24-hour media, mobile/internet coordination, and mass anti-corruption and anti-rape movements that institutionalized into new parties. The state's fiscal/coercive capacity grew modestly (nuclear deal standing, NIA, 2014 majority) but was offset by corruption scandals, service-delivery gaps, and Maoist contestation, yielding a classic Red Queen balance with only slight net state gain.",
    "2015-2024": "State power rose markedly via executive centralization, digital legibility (Aadhaar/UPI), and coercive assertions (Article 370, demonetization, Pegasus), pushing it into the strong 8 range. Society weakened modestly through press/NGO constraints and majoritarian fragmentation, yet retained real countervailing force (farm-law repeal, 2024 coalition verdict), leaving it strong but eroded."
  },
  "events_trends_prompt": {
    "1885-1894": "",
    "1895-1904": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1895-1904 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1895-1904. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1905-1914": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1905-1914 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1905-1914. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1915-1924": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1915-1924 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1915-1924. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1925-1934": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1925-1934 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1925-1934. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1935-1944": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1935-1944 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1935-1944. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1945-1954": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1945-1954 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1945-1954. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1955-1964": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1955-1964 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1955-1964. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1965-1974": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1965-1974 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1965-1974. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1975-1984": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1975-1984 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1975-1984. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1985-1994": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1985-1994 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1985-1994. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1995-2004": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1995-2004 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1995-2004. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2005-2014": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 2005-2014 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2005-2014. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2015-2024": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 2015-2024 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2015-2024. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1885-1894": "",
    "1895-1904": "# India 1895–1904: State and Society through the *Narrow Corridor* Lens\n\nA note on the framework: Acemoğlu and Robinson describe liberty as emerging when a \"Shackled Leviathan\" balances a strong state against a mobilized society. In colonial India, the \"state\" was the British Raj (a despotic, extractive Leviathan), so \"strengthening the state\" often meant strengthening an *unaccountable* power over Indians, while \"strengthening society\" meant nascent Indian civil/political mobilization.\n\n## Trends\n\n- **Consolidation of colonial administrative capacity** (institutional): Continued professionalization of the ICS, expansion of railways, telegraph, and irrigation works. Strengthened the state's despotic reach and fiscal/logistical penetration; weakened autonomous local society by displacing indigenous authority.\n\n- **Growth of Indian nationalist political consciousness** (institutional/social): The Indian National Congress (founded 1885) continued meeting annually, and a more assertive \"extremist\" strand (Tilak) gained ground against \"moderates.\" Slowly strengthened society's organizational capacity.\n\n- **Expansion of English-language education and vernacular press** (institutional/social): A growing educated professional class and proliferating newspapers created networks for mobilization. Strengthened society; the state responded with attempts at press control.\n\n- **Commercialization and export-orientation of agriculture** (economic): Increasing cash-crop dependence and revenue demands left cultivators vulnerable to price and monsoon shocks. Weakened rural society's resilience; entrenched extractive state revenue structures.\n\n- **Demographic vulnerability and recurrent subsistence crises** (demographic): Population under chronic strain from famine and plague mortality in this decade. Weakened society's capacity; strained (and partly discredited) state legitimacy.\n\n## Events\n\n- **Great Famine of 1896–1897 and 1899–1900 (the \"late Victorian holocaust\")** (event): Massive mortality across central and western India. Exposed the extractive, unaccountable character of the Leviathan; galvanized nationalist critique (e.g., Naoroji's \"drain theory,\" Dutt's economic history). Weakened state legitimacy; catalyzed societal grievance.\n\n- **Bubonic plague epidemic (from 1896, esp. Bombay)** (event): Coercive public-health measures—forced segregation, house searches, hospitalization—provoked resentment. Strengthened state despotic intervention while inflaming society.\n\n- **Assassination of Plague Commissioner W.C. Rand at Poona (1897)** by the Chapekar brothers (event): Early act of anti-colonial violence responding to plague coercion. Reflected society's radicalization; state responded with repression.\n\n- **Sedition trial of Bal Gangadhar Tilak (1897)** (event): Prosecution for writings tied to unrest. State asserted coercive control over the press; simultaneously created a nationalist martyr-figure, mobilizing society.\n\n- **Passage of famine relief reforms / Famine Commission (1898, 1901)** (event): Codification of relief obligations. Modestly expanded the state's welfare responsibilities (a step toward accountability), though limited in practice.\n\n- **Lord Curzon's viceroyalty (1899–1905) and his centralizing reforms** (event/trend-in-formation): Administrative \"efficiency,\" the Indian Universities Act (1904), and the Ancient Monuments Act. Strengthened state capacity and control over education; alienated Indian elites—seeding the mobilization that would explode with the 1905 Bengal partition (just outside the window).\n\n- **Founding of colonial economic/famine infrastructure debates** (event): Publication of R.C. Dutt's *Economic History of India* (1901–1904). Provided society with an intellectual/ideological arsenal against extraction.\n\n---\n\n**Caveat:** This period predates the great mobilizations (1905 Swadeshi movement, later Gandhian mass politics). The dominant dynamic in 1895–1904 is a *strengthening despotic Leviathan* (Curzonian centralization + coercive crisis management) meeting an *awakening but not-yet-mass* society—India remaining well *outside* the corridor, but with the events of this decade (famine, plague coercion, sedition trials) supplying grievances that pushed society toward the mobilization to come.",
    "1905-1914": "# India 1905–1914 through *The Narrow Corridor* Framework\n\n## Trends\n\n- **Growth of the professional/educated middle class** — Expanding English-educated lawyers, journalists, and civil servants created the human capital for organized political mobilization. *Strengthened society.*\n\n- **Maturation of the vernacular and English-language press** — Newspapers (e.g., *Kesari*, *Amrita Bazar Patrika*, *The Bengalee*) deepened political consciousness and coordination capacity across regions. *Strengthened society.*\n\n- **Consolidation of colonial administrative/fiscal capacity** — Continued expansion of railways, telegraph, census, and revenue bureaucracy extended the reach of the Raj's coercive and extractive apparatus. *Strengthened state.*\n\n- **Rise of economic nationalism (Swadeshi economics)** — Growth of indigenous industry, banks, and enterprise as a deliberate reaction to colonial economic dependence built autonomous societal resources. *Strengthened society.*\n\n- **Deepening Hindu–Muslim communal cleavage** — Institutionalized separate communal identities that fragmented society and gave the state a \"divide and rule\" lever. *Weakened society (as a unified force); strengthened state's leverage.*\n\n## Events\n\n- **Partition of Bengal (1905)** — Curzon's administrative division triggered mass protest; the state asserted authority but provoked a countervailing surge in mobilization. *Strengthened state's assertiveness initially; strengthened society via backlash.*\n\n- **Swadeshi and Boycott Movement (1905–08)** — Boycott of British goods and promotion of indigenous production marked a leap in mass, coordinated societal action beyond elite petitioning. *Strengthened society.*\n\n- **Founding of the All-India Muslim League (1906)** — Created a separate organized political vehicle, formalizing communal political competition. *Strengthened one segment of society; fragmented society overall.*\n\n- **Surat Split of the Congress (1907)** — Rupture between Moderates and Extremists (Tilak) fractured the leading nationalist organization. *Weakened society (organized nationalism).*\n\n- **Morley–Minto Reforms / Indian Councils Act (1909)** — Introduced limited elected representation but entrenched separate communal electorates. *Strengthened society modestly (participation); strengthened state (co-optation and institutionalized division).*\n\n- **Repressive legislation and the revolutionary movement** — Acts curbing seditious meetings, press, and explosives, met by revolutionary/terrorist activity (e.g., Bengal, the 1912 Delhi bomb attempt on Hardinge). *Strengthened state's coercive posture; showed radicalized but narrow societal mobilization.*\n\n- **Annulment of the Partition of Bengal & transfer of capital to Delhi (1911)** — Reversal signaled the state's responsiveness to sustained societal pressure. *Strengthened society (demonstrated efficacy of mobilization).*\n\n- **Outbreak of WWI (1914)** — Redirected Indian resources and manpower to the imperial war effort, temporarily muting agitation while raising later expectations of reciprocal reform. *Strengthened state short-term; set up latent societal claims.*",
    "1915-1924": "# India 1915–1924: The Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, this decade is largely a story of a mobilizing **society** (Indian nationalism, mass politics) pushing against a formidable but externally-controlled colonial **Leviathan** (the Raj), which alternately conceded and repressed.\n\n## Trends\n\n- **Rise of mass-based nationalism (society strengthening).** The Indian National Congress transformed from an elite petitioning body into a mass organization, especially after Gandhi's ascendancy (1919–1920). Society's capacity for coordinated collective action grew dramatically.\n\n- **Institutionalization of \"dyarchy\" and gradual constitutional devolution (both, ambiguous).** The trajectory toward provincial power-sharing culminating in the 1919 reforms slowly created new arenas of political participation—partly co-opting society, partly building indigenous administrative capacity.\n\n- **Wartime economic strain and inflation (weakened state legitimacy, mobilized society).** WWI-driven price rises, rising taxation, and grain shortages eroded acquiescence to colonial rule and fed grievances that nationalist leaders channeled.\n\n- **Growth of Indian industrial/commercial bourgeoisie (society strengthening).** War-stimulated import substitution (textiles, steel—e.g., Tata) enlarged a moneyed class with interests distinct from the colonial state, later financing nationalist politics.\n\n- **Deepening Hindu–Muslim organizational articulation (society, double-edged).** Parallel mobilization (Congress and Muslim League, plus the pan-Islamic current) briefly converged but embedded communal cleavage as a lasting feature—strengthening mobilization while fragmenting the \"cage of norms.\"\n\n- **Expansion of vernacular press and political communication (society strengthening).** Wider circulation of newspapers and pamphlets amplified society's coordination capacity.\n\n## Events\n\n- **Return of Gandhi to India (1915) and his rise to Congress leadership (weakened relative state autonomy; strengthened society).** Introduced *satyagraha* as a scalable technique of mass mobilization; Champaran (1917) and Kheda/Ahmedabad (1918) campaigns demonstrated its efficacy.\n\n- **Lucknow Pact (1916) (society strengthening).** Congress–Muslim League cooperation created a unified nationalist demand for self-government—a rare moment of coordinated societal pressure.\n\n- **Home Rule Leagues (1916, Tilak and Besant) (society strengthening).** Organized explicit demands for self-rule, broadening participation.\n\n- **Montagu Declaration (1917) and Montagu–Chelmsford Reforms / Government of India Act 1919 (both).** Promised \"responsible government\"; introduced dyarchy in provinces—a conditional concession that expanded society's formal voice while preserving central state control.\n\n- **Rowlatt Act (1919) (state coercion strengthened; provoked society).** Extended wartime emergency detention powers into peacetime, galvanizing nationwide protest.\n\n- **Jallianwala Bagh (Amritsar) Massacre, April 1919 (state despotism exposed; society radicalized).** General Dyer's killing of unarmed civilians shattered residual legitimacy and pushed moderates toward confrontation—a decisive delegitimization of the Leviathan.\n\n- **Non-Cooperation Movement (1920–1922) (society strengthening; state challenged).** First all-India mass campaign—boycotts of schools, courts, titles, foreign cloth—demonstrating unprecedented societal mobilization capacity.\n\n- **Khilafat Movement (1919–1924) (society mobilization, communal alignment).** Fused Muslim pan-Islamic grievance with Non-Cooperation; its collapse (Turkey's abolition of the Caliphate, 1924) unraveled Hindu–Muslim unity.\n\n- **Chauri Chaura incident and Gandhi's suspension of Non-Cooperation (Feb 1922) (society weakened temporarily).** Mob violence prompted Gandhi to call off the movement, revealing the difficulty of controlling mass mobilization—and briefly restoring state initiative.\n\n- **Gandhi's arrest and imprisonment (1922) (state coercion asserted).** Decapitated the movement's leadership.\n\n- **Formation of the Swaraj Party (1923) (society adapting).** Council-entry strategy to obstruct government from within the 1919 reformed legislatures—channeling societal pressure into institutional channels.",
    "1925-1934": "# India 1925–1934: State and Society through the *Narrow Corridor* Lens\n\nA note on framework: Acemoğlu and Robinson see liberty emerging when state and society power grow in tandem. In colonial India the \"state\" is the British Raj (a largely despotic, extractive state), while \"society\" splits into the nationalist mass-mobilization capacity (Congress, communal organizations, peasant and labor movements) and the older webs of caste and local norms (the \"cage of norms\").\n\n## Trends\n\n- **Institutionalization of Congress as a mass organization (slow, ongoing):** Under Gandhi's influence Congress transformed from an elite debating society into a disciplined, dues-collecting, village-penetrating apparatus. *Strengthened society* by building durable mobilizing capacity independent of the state.\n\n- **Growth of an Indian industrial-capitalist class (economic):** Bombay/Ahmedabad textile capital (Birla, Tata) expanded and increasingly financed nationalist politics. *Strengthened society*; ambivalent for the state, which lost some fiscal/political leverage.\n\n- **Deepening agrarian distress and the global Depression (economic, from ~1929–30):** Collapsing agricultural prices and rigid land-revenue demands squeezed peasants. *Weakened the state's* legitimacy and fiscal base while *strengthening society's* grievance-driven mobilization (no-revenue/no-rent campaigns).\n\n- **Constitutional \"dyarchy\" and slow devolution (institutional, Montagu–Chelmsford aftermath):** Limited provincial self-government created Indian administrative experience and appetite for more. *Ambiguous*—co-opted elites (state) while training a governing class (society).\n\n- **Communal organizational hardening (demographic/institutional):** Growing separateness of Hindu Mahasabha, Muslim political organization, and the founding of the RSS (1925). *Strengthened certain segments of society* but *fragmented* it—arguably reinforcing the \"cage of norms\" and giving the state divide-and-rule tools.\n\n- **Caste-assertion and anti-untouchability currents:** Rising Dalit political consciousness (Ambedkar's emergence) contesting both the Raj and upper-caste Hindu leadership. *Strengthened society's* pluralism while exposing its internal domination.\n\n## Events\n\n- **Founding of the RSS (1925):** Discrete organizational birth. *Strengthened a mobilized but communalized society.*\n\n- **Simon Commission and its all-white composition (1927–28) and Indian boycott:** Provoked unified \"Simon Go Back\" protests. *Strengthened society's* cohesion; *weakened the state's* legitimacy.\n\n- **Nehru Report (1928):** Indian-drafted constitutional blueprint, an assertion of self-determination. *Strengthened society's* claim to institution-building.\n\n- **Lahore Congress and *Purna Swaraj* declaration (Dec 1929/Jan 1930):** Formal demand for complete independence. *Strengthened society;* directly challenged state authority.\n\n- **Salt March / Civil Disobedience Movement (1930):** Mass law-breaking, salt satyagraha, tax refusal. *Strongly strengthened society's* mobilizing power; *weakened the state's* coercive legitimacy while forcing massive (revealing) repression.\n\n- **State repression and mass arrests (1930–32):** Tens of thousands jailed, including Gandhi. *Displayed and temporarily strengthened state coercion*, but corroded legitimacy.\n\n- **Gandhi–Irwin Pact (1931):** Negotiated truce; state treats Congress as a bargaining equal. *Strengthened society's* status; *conceded* on state authority.\n\n- **Round Table Conferences (1930–32):** Constitutional bargaining in London. *Ambiguous*—engaged society but revealed communal fractures.\n\n- **Communal Award and Poona Pact (1932):** British allotment of separate electorates; Ambedkar–Gandhi compromise on Dalit representation. *State used institutional design to shape/divide society;* *Poona Pact* partly reconsolidated society while institutionalizing caste categories.\n\n- **Suspension/decline of Civil Disobedience (1933–34):** Movement withdrawn; Congress shifts toward constitutional strategy. *Temporarily relieved pressure on the state.*\n\n- **Government of India Act drafting momentum (culminating 1935, but negotiated 1932–34):** Trend toward provincial autonomy. *Modest concession expanding society's* institutional foothold.\n\n**Synthesis:** The period shows society's power surging (mass mobilization, organization-building) against a state that alternated between repression and negotiated concession—consistent with A&R's \"Red Queen\" contest, though complicated because the state was *colonial* (not accountable) and society was *internally fractured* along communal and caste lines, limiting movement toward the corridor.",
    "1935-1944": "# India 1935–1944 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Gradual institutionalization of the colonial state under the Government of India Act 1935's provincial autonomy** — expanded the administrative and elected apparatus at provincial level; strengthened *both* state capacity (bureaucratic reach, budgets) and society (electoral participation, party organization), though within colonial limits.\n\n- **Growth and organizational maturation of the Indian National Congress into a mass party** — deepening membership, local committees, and mobilizational capacity; strengthened *society* (the \"Red Queen\" pressure on the state).\n\n- **Rising Muslim separatist mobilization and the consolidation of the Muslim League as a mass organization** — the hardening of communal political identity; strengthened one segment of *society* while fragmenting collective civil-society capacity to constrain the state jointly.\n\n- **Wartime expansion of the economic-administrative state (rationing, price controls, procurement, industrial licensing)** — dramatically strengthened *state* capacity and its penetration of daily economic life.\n\n- **Demographic and agrarian strain (population pressure, rural indebtedness, dependence on cereal imports)** — a slow-moving vulnerability that weakened *society's* resilience and set the stage for famine.\n\n- **Militarization of Indian society via the growth of the Indian Army** (one of the largest volunteer forces raised) — strengthened *state* coercive capacity while also creating a large armed, organized population.\n\n**Events:**\n\n- **Provincial elections of 1937 and formation of Congress ministries** — a discrete empowerment of *society* through elected self-government in most provinces.\n\n- **Resignation of Congress ministries (1939) after India was declared a belligerent without consultation** — weakened elected *society*'s foothold and shifted power back toward the colonial *state*.\n\n- **Lahore Resolution (1940)** — discrete crystallization of the Pakistan demand; reconfigured *society* along communal lines.\n\n- **The Cripps Mission (1942) and its failure** — a failed bargain that weakened prospects for negotiated power-sharing, hardening both state and oppositional society.\n\n- **The Quit India Movement (August 1942) and its repression** — a mass *society* mobilization met by mass arrests and coercion; short-term it strengthened the *state's* despotic reach while demonstrating (and then decapitating) society's capacity.\n\n- **The Bengal Famine of 1943** — catastrophic failure of state provisioning killing millions; exposed the *state's* extractive/despotic character and devastated *society*, while delegitimizing colonial authority.\n\n---\n\n**Caveat:** In Acemoğlu–Robinson's terms, the colonial state was a *despotic* apparatus imposed from outside, so \"state strengthening\" here largely means an unaccountable Leviathan—not the balanced state-society growth that defines their \"corridor.\"",
    "1945-1954": "# India 1945–1954 Through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty emerges when a strong state and a strong (\"mobilized\") society balance each other. India is their case of a \"Shackled Leviathan\" constrained (perhaps over-constrained) by a dense, caste-and-community-fractured society.\n\n## Trends\n\n- **Consolidation of a professional, unified administrative apparatus** (retention/Indianization of the ICS, later the IAS): strengthened the **state** by giving the new republic a functioning steel-frame bureaucracy across a vast territory.\n\n- **Building of a centralized fiscal-military capacity**: creation of a national army, police, and revenue system out of colonial and princely fragments—strengthened the **state**.\n\n- **Deepening of the mass Congress organization and associated mobilization** (trade unions, peasant *kisan* movements, socialist and communist activism): strengthened **society's** capacity to organize and press claims.\n\n- **Persistence of the caste system and communal/religious cleavages** as a \"cage of norms\": these fragmented **society**, constraining collective action across groups and limiting effective checks even as they entrenched local hierarchies.\n\n- **Economic stagnation and mass poverty with low state fiscal reach**: a weak economic base limited **state** capacity while leaving much of rural society outside effective governance.\n\n- **Spread of electoral and franchise expectations culminating in universal adult suffrage**: a slow institutional shift strengthening **society's** structural leverage over the state.\n\n- **Growth of an independent press, judiciary, and legal profession**: strengthened **society's** ability to monitor and contest the state.\n\n## Events\n\n- **Indian independence and Partition, 1947**: created the state (strengthened) but the accompanying mass violence and refugee crisis (10–15 million displaced) both burdened and, through the demand for order, expanded **state** coercive capacity while traumatizing/polarizing **society**.\n\n- **Integration of the ~565 princely states, 1947–49** (Sardar Patel/V.P. Menon; accession, \"police action\" in Hyderabad 1948): dramatically strengthened the **state** by eliminating rival sovereign power centers.\n\n- **Assassination of Gandhi, January 1948**, and subsequent banning of the RSS: strengthened the **state's** authority and legitimacy against communal-paramilitary elements in **society**.\n\n- **Adoption of the Constitution (1949) and its coming into force, January 1950**: institutionalized both a strong central **state** and rights/federal checks empowering **society**—the classic corridor balance.\n\n- **First war over Kashmir, 1947–48**: reinforced **state** militarization and national security centralization.\n\n- **Abolition of the *zamindari* landlord system (state laws from ~1950)**: weakened an entrenched intermediary elite in rural **society** while extending **state** reach into the countryside.\n\n- **Death of Sardar Patel, 1950**, and consolidation of Nehru's dominance: centralized executive **state** power.\n\n- **First general elections, 1951–52** (universal adult franchise, ~173 million voters): powerfully strengthened **society's** structural check on the state and legitimized the state simultaneously.\n\n- **Launch of the First Five-Year Plan, 1951**: expanded the **state's** developmental/economic role.\n\n- **States Reorganization agitation—Potti Sriramulu's death, 1952**, forcing creation of Andhra (1953): a decisive demonstration of **society's** mobilizational power compelling the state to redraw its own structure along linguistic lines.\n\n---\n\n*Note:* The state/society labels are approximate; several items (Partition, the Constitution, the elections) simultaneously strengthened both, which is precisely why India illustrates a polity struggling to stay within—rather than fall outside—the corridor.",
    "1955-1964": "# India 1955–1964 Through the *Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty emerges when state and society grow in tandem (the \"Shackled Leviathan\"). Nehru-era India is a case of a state deliberately expanding capacity while operating atop a mobilized but fragmented society.\n\n## Trends\n\n- **State-led planned industrialization (Second Five-Year Plan, 1956, Mahalanobis model):** Massive expansion of public-sector heavy industry, licensing, and the bureaucratic \"permit-license Raj\" — significantly *strengthened state* capacity and reach into the economy.\n\n- **Growth of the centralized bureaucracy (IAS/ICS legacy) and public enterprises:** Expanded administrative penetration and revenue extraction — *strengthened state*.\n\n- **Congress \"one-party dominance\" system consolidating:** Congress as an umbrella patronage machine absorbed and channeled societal demands, arguably *strengthening state* while somewhat *co-opting/weakening autonomous society*.\n\n- **Continued dominance of caste hierarchies and local landed elites (\"cages of norms\"):** Entrenched social stratification limited genuine bottom-up mobilization — a persistent constraint on *society's* despotic-free power.\n\n- **Demographic growth and slow agrarian change:** Population pressure with land-reform implementation captured by local elites — mixed, but generally left rural *society* weak against local powerholders.\n\n- **Spread of electoral democracy and expanding franchise participation:** Repeated elections normalized mass political engagement — gradually *strengthened society's* capacity to contest the state.\n\n- **Linguistic/regional identity mobilization:** Rising assertion of vernacular and regional identities built subnational societal power — *strengthened (regional) society*, complicating central control.\n\n## Events\n\n- **States Reorganisation Act, 1956:** Redrew state boundaries on linguistic lines after the Andhra agitation (Potti Sriramulu's 1952 death as catalyst) — a concession that *strengthened society* (organized linguistic groups won demands) while restructuring the *state* along more governable lines.\n\n- **Hindu Code Bills enacted (Hindu Marriage Act 1955, Hindu Succession Act 1956, etc.):** State intervention reforming personal law, marriage, and inheritance — *strengthened state* reach into the social/family sphere and modestly empowered women (*society*), while provoking conservative backlash.\n\n- **General Elections of 1957 and 1962:** Reaffirmed Congress dominance but institutionalized democratic contestation — *strengthened society's* legitimate voice within the corridor.\n\n- **Formation of Kerala's elected Communist government (1957) and its dismissal via President's Rule (1959):** Demonstrated both electoral pluralism (*society*) and central override power (Article 356) — a case where the *state* asserted dominance over a societal electoral outcome.\n\n- **Nationalization of the Imperial Bank into State Bank of India (1955) and life insurance (LIC, 1956):** Extended state control over finance — *strengthened state*.\n\n- **Sino-Indian War, October–November 1962:** Military defeat exposed state weakness, damaged Nehru's authority, and triggered defense buildup — mixed: humiliated the *state* short-term but spurred expansion of military/security capacity thereafter.\n\n- **Death of Nehru (May 1964):** Removed the charismatic figure holding the Congress coalition together — a shock that later tested whether *state* institutions could persist without personalized leadership.\n\n---\n\n**Caveat:** Acemoğlu and Robinson don't analyze this exact decade in detail, so this applies their concepts (state capacity, societal mobilization, the \"cage of norms,\" the corridor) to standard historiography of Nehruvian India rather than citing their specific treatment.",
    "1965-1974": "# India 1965–1974: State and Society Power (Acemoğlu-Robinson Framework)\n\n**Trends:**\n\n- **Centralization of the Congress Party and personalization of power under Indira Gandhi (post-1966)** — the erosion of the old regional Congress \"Syndicate\" bosses and shift toward a leader-centric party weakened intermediary institutions and the federated character of the state, concentrating authority (strengthens central state capacity in the short run but weakens institutionalized/durable state structures and society's channels of influence).\n\n- **Demographic growth and rising population pressure** — continued rapid population increase intensified strain on food supply, employment, and land, raising the stakes of state economic management (pressures both, generally straining state capacity relative to demands).\n\n- **Deepening statist economic control (License Raj expansion)** — progressive nationalization and regulatory expansion (banks 1969, coal, insurance moves, industrial licensing) expanded the state's economic reach and patronage power (strengthens the despotic reach of the state; weakens autonomous economic society/private actors).\n\n- **Green Revolution diffusion (from mid-1960s)** — spread of high-yield seed varieties, irrigation, and fertilizer, concentrated in Punjab, Haryana, western UP, gradually improving food self-sufficiency but widening regional and class inequalities (strengthens state legitimacy/capacity over time; unevenly empowers a rural landholding society while marginalizing others).\n\n- **Growing judicial-executive tension over property and constitutional limits** — accumulating conflict between courts asserting fundamental rights and Parliament asserting amending power foreshadowed the *Kesavananda* moment (a slow institutional contest over checks on the state; ultimately a societal/institutional check on state overreach).\n\n- **Rising political mobilization and fragmentation** — growth of regional parties, communist movements, and organized labor/student politics expanded contentious participation (strengthens society's mobilizational capacity, though also destabilizing).\n\n**Events:**\n\n- **1965 Indo-Pakistani War** — mobilized the state and boosted national cohesion; the Tashkent aftermath and Shastri's death created a succession moment (short-term strengthening of state authority/legitimacy).\n\n- **1966 devaluation of the rupee and severe droughts/food crisis (1965–67)** — humiliating dependence on U.S. PL-480 food aid exposed state economic weakness and fueled political backlash (weakens state legitimacy and autonomy).\n\n- **1967 general elections** — Congress's sharply reduced majority and loss of several states to coalitions signaled the end of one-party dominance (strengthens electoral society/opposition; weakens the ruling state's grip).\n\n- **1969 Congress split and bank nationalization** — Indira Gandhi broke with the Syndicate and nationalized 14 major banks, consolidating personal control and populist legitimacy (strengthens central/personalized state power).\n\n- **1971 Indo-Pakistani War and creation of Bangladesh** — decisive military victory dramatically boosted state prestige and Indira Gandhi's authority (strong short-term strengthening of the state).\n\n- **1971 \"Garibi Hatao\" landslide election** — a commanding parliamentary majority further concentrated executive power (strengthens the state, particularly its unchecked/despotic dimension).\n\n- **1973 *Kesavananda Bharati* judgment** — the Supreme Court established the \"basic structure\" doctrine, limiting Parliament's power to amend the Constitution (a landmark institutional check that strengthens society's constraints on the state).\n\n- **1973–74 oil shock and inflation crisis** — spiking prices and economic distress eroded the post-war popularity and fueled unrest (weakens state legitimacy).\n\n- **1974 Railway strike and the JP Movement (Bihar/Gujarat agitations)** — massive labor action (crushed by the state) and Jayaprakash Narayan's mass \"Total Revolution\" campaign marked rising societal mobilization against the government (strengthens mobilized society while provoking a repressive state response that presaged the 1975 Emergency).\n\n- **1974 \"Smiling Buddha\" nuclear test** — demonstrated technological-military state capacity and national assertion (strengthens the state).",
    "1975-1984": "# India 1975–1984: State and Society Power (Narrow Corridor Framework)\n\n## Trends\n\n- **Institutional erosion of federalism and party organization**: The progressive centralization of the Congress Party under Indira Gandhi—dismantling internal democracy and installing loyalists as Chief Ministers—hollowed out intermediary institutions. Strengthened central state capacity in the short term but *weakened* the durable, distributed institutions that keep the state \"shackled.\"\n\n- **Rise of caste-based and regional political mobilization**: The gradual assertion of backward castes and regional identities (building toward Mandal-era politics) reflected a slowly *strengthening civil society* organizing outside elite Congress channels.\n\n- **Green Revolution consolidation**: Continued agricultural productivity gains, especially in Punjab and Haryana, produced a wealthier, more assertive landowning peasantry (e.g., the emergent Jat/kulak farmer lobbies). *Strengthened society's* economic base and its capacity for collective mobilization.\n\n- **Demographic growth and urbanization**: Rapid population growth strained state administrative capacity while enlarging an educated urban middle class—ambiguous, but tending to *strengthen society's* demands for accountability.\n\n- **Growth of a critical press and judiciary self-assertion**: Following the Emergency's abuses, courts and press gradually reasserted independence (e.g., post-Emergency judicial revisionism). *Strengthened society* and its checks on state.\n\n## Events\n\n- **The Emergency (June 1975–March 1977)**: Suspension of civil liberties, mass arrests of opposition leaders, press censorship, and forced sterilization/slum-clearance campaigns. A dramatic, discrete *strengthening of the Despotic State* and *suppression of civil society*.\n\n- **1977 General Election and Janata Party victory**: Indira Gandhi's electoral defeat and the peaceful ouster of an authoritarian government. A *decisive reassertion of society's power* and evidence that electoral institutions retained legitimacy.\n\n- **1980 Congress return to power**: Indira Gandhi's re-election after Janata's collapse *re-strengthened the central state* under a personalized executive.\n\n- **Rise of the Khalistan movement and Bhindranwale (late 1970s–1984)**: Escalating Sikh separatist militancy in Punjab—a *challenge to state authority* and a sign of fragmenting center-periphery relations.\n\n- **Operation Blue Star (June 1984)**: The military assault on the Golden Temple to remove armed militants. A stark exercise of *coercive state power* that inflamed communal grievances.\n\n- **Assassination of Indira Gandhi (October 1984) and anti-Sikh pogroms**: Her killing by Sikh bodyguards, followed by organized mass violence against Sikhs in Delhi. Revealed both the *state's failure/complicity* (weakened legitimacy) and society's vulnerability to mob violence—a collapse toward the \"absent Leviathan\" locally even amid a centralizing state.\n\n---\n\n**Framework note**: This decade illustrates Acemoğlu and Robinson's core tension—India oscillating within/near the corridor. The Emergency represented a lurch toward the Despotic Leviathan; the 1977 election a reassertion of the Shackled state; and Punjab/1984 events exposed zones where neither balanced state nor cohesive society prevailed.",
    "1985-1994": "# India 1985–1994 Through the Narrow Corridor Framework\n\n**Trends:**\n\n- **Rise of Hindu nationalism (Hindutva) as a mass mobilization** — The BJP's growth and the VHP's Ram Janmabhoomi campaign built organized, majoritarian civil society mobilization; strengthened a *particular* (sectarian) society while threatening the pluralistic \"shackled\" balance and weakening the state's secular authority.\n\n- **Erosion of Congress single-party dominance** — Gradual fragmentation of the \"Congress system\" into coalition/regional politics diffused central state power while empowering regional and caste-based societal actors.\n\n- **Mandal-era assertion of lower castes (OBCs)** — Deepening political mobilization of backward and Dalit constituencies expanded participation and societal voice, reshaping the caste hierarchy that had long constrained genuine liberty.\n\n- **Fiscal deterioration and statist economic stagnation** — The License Raj's accumulated inefficiencies and rising deficits weakened state capacity and legitimacy, setting up the 1991 rupture.\n\n- **Growth of regional/linked separatist pressures (Punjab, Kashmir, Assam)** — Slow militarization of the state's coercive apparatus in peripheries strengthened the \"Despotic\" arm while alienating local societies.\n\n**Events:**\n\n- **1991 balance-of-payments crisis and liberalization (Manmohan Singh reforms)** — Acute crisis forced dismantling of the License Raj; simultaneously *reduced* the state's despotic economic control and *expanded* space for private/civil economic actors—a shift toward capacity without arbitrary command.\n\n- **Rajiv Gandhi's assassination (May 1991)** — Discrete shock to political leadership; weakened Congress and accelerated the state's realignment (elections that empowered the reform government).\n\n- **Shah Bano case and 1986 Muslim Women's Act** — State capitulation to conservative religious mobilization revealed the state bending to sectarian society, corroding uniform citizenship.\n\n- **Opening of the Babri Masjid site (1986) and Rajiv's Ayodhya concessions** — State actions inflamed communal mobilization, empowering militant Hindu society at secular authority's expense.\n\n- **Demolition of the Babri Masjid (December 1992) and ensuing riots** — A dramatic breakdown: an organized mob overpowered state authority, triggering communal violence (and the 1993 Bombay bombings)—a stark demonstration of the state losing its monopoly on legitimate force and of \"society\" turning despotic/sectarian.\n\n- **Punjab insurgency's suppression (culminating early 1990s)** — Coercive state victory strengthened the Despotic Leviathan's reach in the region.\n\n- **73rd and 74th Constitutional Amendments (1992–93)** — Mandated panchayat and municipal local self-government; institutionally *strengthened grassroots society* and decentralized state power—a corridor-friendly reform.\n\n- **1989 general election / V.P. Singh government and Mandal Commission implementation (1990)** — Formalized OBC reservations, an abrupt policy shock that mobilized both pro- and anti-reservation society (student self-immolations), reshaping the state-society bargain.",
    "1995-2004": "# India 1995–2004 Through the Narrow Corridor Lens\n\nIn Acemoğlu and Robinson's framework, liberty emerges when state and society are balanced and both grow together (\"Red Queen\" dynamic). Here's how 1995–2004 developments map onto state and society capacity.\n\n## Trends\n\n- **Post-1991 liberalization maturing**: The deepening of economic reforms (deregulation, reduced License Raj) *weakened* the state's discretionary/dirigiste control over the economy while *strengthening* private economic actors and an emerging middle class—shifting power toward society.\n\n- **Coalition politics and regional party fragmentation**: The steady decline of Congress single-party dominance and rise of regional/caste-based parties (post-Mandal mobilization) *strengthened* diverse societal groups' representation but *weakened* central state coherence and decisiveness.\n\n- **IT/services boom (Bangalore, Hyderabad)**: Growth of an export-oriented tech sector created autonomous wealth centers and a globally connected professional class, *strengthening* society relative to the state.\n\n- **Judicial activism / PIL expansion**: The steady growth of Public Interest Litigation gave civil society tools to check executive power—*strengthening* society (and arguably state accountability institutions).\n\n- **Hindu nationalist (Hindutva) mobilization**: The organizational rise of the BJP/RSS network represented a form of societal mobilization that was majoritarian—ambiguous for the framework, potentially *strengthening* a \"Despotic\" or exclusionary trajectory rather than shackled-Leviathan liberty.\n\n- **Growth of NGO/associational sector and a liberalizing media**: Post-liberalization private/satellite television and expanding civil associations *strengthened* society's voice and monitoring capacity.\n\n- **Demographic pressure and persistent caste/rural cleavages**: Enduring inequality and the \"cage of norms\" (caste hierarchy) constrained genuine liberty even as formal state and market capacity grew.\n\n## Events\n\n- **BJP-led governments / NDA coalition (1998, stable 1999–2004)**: Consolidated a durable governing coalition—*strengthened* the state's executive capacity after years of instability.\n\n- **Pokhran-II nuclear tests (May 1998)**: A dramatic assertion of state power and sovereignty, *strengthening* the (despotic/security) dimension of the Leviathan and national-security bureaucracy.\n\n- **Kargil War (1999)**: Military conflict with Pakistan *strengthened* the state's coercive/military apparatus and nationalist legitimacy.\n\n- **73rd/74th Amendment implementation (panchayati raj deepening, mid-1990s)**: Devolution to local bodies (with reserved seats for women, SC/ST) *strengthened* grassroots societal participation—a genuine capacity-building for society.\n\n- **2002 Gujarat riots**: A catastrophic failure of state protection amid communal violence—revealed a state either unwilling or captured by majoritarian forces, *weakening* the inclusive/shackled quality of the Leviathan and endangering minority society.\n\n- **Right to Information momentum (grassroots MKSS campaign, late 1990s–2000s)**: Civil-society-driven transparency movement (culminating later in the 2005 RTI Act) *strengthened* society's ability to check the state.\n\n- **2004 general election (\"India Shining\" defeat)**: Electoral turnover returning Congress-led UPA demonstrated *societal* power to unseat incumbents—reinforcing the Red Queen accountability mechanism.\n\n---\n\n**Caveat**: The neat state-vs-society ledger is somewhat artificial for India. Acemoğlu and Robinson themselves treat India as a case where the \"cage of norms\" (caste) complicates the corridor—so several items above (Hindutva, the 2002 riots, caste mobilization) reflect societal *power without liberty*, which their framework distinguishes sharply from the balanced growth that sustains freedom.",
    "2005-2014": "# India 2005–2014 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires balance: a capable state matched by a mobilized society. Here's how India's institutions and mobilizations shifted during this decade.\n\n## Trends\n\n- **Sustained high GDP growth (~8–9% pre-2008, recovering after)** — expanded state fiscal capacity and administrative reach, but also enriched a business elite with growing political leverage; strengthened *state* capacity while creating conditions for crony capitalism that could distort it.\n\n- **Rights-based legislative expansion** (RTI 2005, MGNREGA 2005, Forest Rights Act 2006, Right to Education 2009, Food Security Act 2013) — a slow institutional shift toward entitlements enforceable by citizens; strengthened *society's* ability to monitor and claim against the state, and arguably strengthened state legitimacy/reach into rural life simultaneously — a genuine \"Red Queen\" dynamic.\n\n- **Rapid growth of mobile telephony and early internet penetration** — lowered coordination costs for civil society mobilization and information-sharing; strengthened *society*.\n\n- **Expansion of a vernacular and 24-hour news media / TV ecosystem** — increased scrutiny of officials and amplified scandals; strengthened *society's* watchdog capacity.\n\n- **Deepening Naxalite/Maoist insurgency across the \"Red Corridor\"** — persistent contestation of the state's monopoly on violence in tribal/forest belts; weakened *state* authority in those regions.\n\n- **Demographic and urbanization pressures / growth of an assertive urban middle class** — created a constituency demanding accountability and services; ambiguous — pressured *state* to perform while energizing *society*.\n\n- **Persistent state weakness in service delivery and judicial backlog** — chronic under-capacity limited the \"Shackled Leviathan\" from fully materializing; weakened *state* effectiveness even as ambitions grew.\n\n## Events\n\n- **Right to Information Act comes into force (2005)** — discrete institutional watershed empowering citizens to compel disclosure; strengthened *society*.\n\n- **India–US Civil Nuclear Deal / 2008 confidence vote (2005–2008)** — reshaped foreign policy autonomy and tested coalition governance; modestly strengthened *state* international standing.\n\n- **Mumbai terror attacks (26/11, November 2008)** — exposed security failures, prompted creation of the National Investigation Agency (2008) and coastal security reforms; expanded *state* coercive/security apparatus.\n\n- **Sequence of major corruption scandals (2G spectrum 2010, Commonwealth Games 2010, Coalgate 2012)** — discrete exposures that delegitimized the incumbent state and fueled mobilization; weakened *state* legitimacy, strengthened *society's* oppositional energy.\n\n- **India Against Corruption / Anna Hazare movement and Jan Lokpal agitation (2011)** — mass anti-corruption mobilization; a clear surge in *society's* assertiveness against the state.\n\n- **Delhi gang-rape case and nationwide protests (December 2012)** — spurred the Justice Verma Committee and Criminal Law (Amendment) Act 2013; strengthened *society* mobilization and produced responsive *state* legal reform.\n\n- **Emergence of the Aam Aadmi Party and its Delhi performance (2012–2013)** — institutionalization of the anti-corruption movement into electoral politics; channeled *society* energy into the *state* arena.\n\n- **2014 general election and BJP majority under Modi** — a decisive electoral realignment ending coalition-era fragmentation; strengthened the *state's* executive coherence and centralization (with later implications A&R would flag for the society–state balance).\n\n---\n\n**Caveat:** A&R would stress that several of these items cut both ways — the rights-based laws and anti-corruption mobilizations are precisely the \"Red Queen\" contest that keeps a state *inside* the corridor, whereas centralization and expanded security powers raise the risk of tilting toward a \"Despotic Leviathan.\" The 2005–2014 decade is arguably one of vigorous societal mobilization; the *durability* of that balance is contested in their and others' later assessments.",
    "2015-2024": "# India 2015–2024 Through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty survives when a strong **state** and a mobilized **society** balance each other. Below, items are tagged for their effect on the \"Shackled Leviathan\" balance.\n\n## Trends\n\n- **Centralization of executive power under BJP dominance (2015–2024):** Consolidation of authority in the PMO, weakening of federal bargaining and independent institutions (ECI, judiciary, RBI autonomy debates). **Strengthens state, weakens societal check.**\n\n- **Digital state infrastructure (Aadhaar-linked welfare, UPI, Digital India):** Massive expansion of state legibility and direct-benefit-transfer capacity. **Strengthens state capacity** (classic Leviathan enhancement); ambiguous for society—empowers citizens transactionally but enables surveillance.\n\n- **Erosion of press independence and civil-society space:** Declining press-freedom rankings, FCRA amendments choking NGO foreign funding, pressure on academia. **Weakens society's mobilizational and monitoring capacity.**\n\n- **Hindu-nationalist majoritarianism as ideological project:** Gradual reframing of citizenship around religious identity. **Strengthens state's ideological reach** while fragmenting society along communal lines (weakens the *cohesive, cross-cutting* society the corridor requires).\n\n- **Economic formalization and growth with jobless-growth strains:** GST integration, rising GDP alongside unemployment and inequality. Ambiguous—**strengthens state fiscal capacity**, but persistent grievance sustains latent societal pressure.\n\n- **Judicial and institutional deference:** Slow accretion of executive-aligned appointments and delayed rulings on rights cases. **Weakens the institutionalized checks** that keep the corridor open.\n\n## Events\n\n- **Demonetization (Nov 2016):** Sudden, unilateral exercise of state power over the economy; demonstrated executive reach with minimal societal veto. **Strengthened state assertiveness, exposed weak societal check.**\n\n- **Abrogation of Article 370 / Jammu & Kashmir reorganization (Aug 2019):** Downgrading of statehood, communications lockdown, detentions. **Sharp expansion of state coercive power; suppression of regional society.**\n\n- **CAA passage and anti-CAA/NRC protests (Dec 2019–early 2020):** Citizenship Amendment Act triggered nationwide mobilization (Shaheen Bagh). **State legislative assertion + a rare, vigorous societal counter-mobilization**—a corridor-defining contest.\n\n- **COVID-19 lockdown (March 2020):** Abrupt nationwide lockdown; migrant-worker crisis revealed both state reach and its limited care capacity. **Strengthened emergency state power, strained societal trust.**\n\n- **Farmers' protests and repeal of farm laws (2020–2021):** Sustained, organized agrarian mobilization forced the government to withdraw the laws (Nov 2021). **Major demonstration of effective societal power**—the clearest \"Red Queen\" pushback of the period.\n\n- **Pegasus surveillance revelations (2021):** Allegations of spyware targeting journalists, activists, opposition. **Signaled expanded/covert state coercive-informational power against society.**\n\n- **2024 General Election result:** BJP lost outright majority, forced into coalition dependence (NDA allies). **Rebalancing toward society/pluralism**—electoral reassertion of societal constraint on centralized power.\n\n---\n\n**Net reading:** The 2015–2024 arc shows a **rising Leviathan** (capacity + coercion + ideological reach) against a society that was often suppressed but periodically demonstrated real countervailing force (farm-law repeal, 2024 verdict)—precisely the contested, unstable dynamic Acemoğlu and Robinson associate with a country *near* rather than securely inside the corridor."
  },
  "score_prompt": {
    "1885-1894": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1885-1894. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nIndia during 1885-1894 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1895-1904": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1895-1904, building on the established trajectory. Start\nfrom where India stood at the end of 1885-1894, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1895-1904:\n# India 1895–1904: State and Society through the *Narrow Corridor* Lens\n\nA note on the framework: Acemoğlu and Robinson describe liberty as emerging when a \"Shackled Leviathan\" balances a strong state against a mobilized society. In colonial India, the \"state\" was the British Raj (a despotic, extractive Leviathan), so \"strengthening the state\" often meant strengthening an *unaccountable* power over Indians, while \"strengthening society\" meant nascent Indian civil/political mobilization.\n\n## Trends\n\n- **Consolidation of colonial administrative capacity** (institutional): Continued professionalization of the ICS, expansion of railways, telegraph, and irrigation works. Strengthened the state's despotic reach and fiscal/logistical penetration; weakened autonomous local society by displacing indigenous authority.\n\n- **Growth of Indian nationalist political consciousness** (institutional/social): The Indian National Congress (founded 1885) continued meeting annually, and a more assertive \"extremist\" strand (Tilak) gained ground against \"moderates.\" Slowly strengthened society's organizational capacity.\n\n- **Expansion of English-language education and vernacular press** (institutional/social): A growing educated professional class and proliferating newspapers created networks for mobilization. Strengthened society; the state responded with attempts at press control.\n\n- **Commercialization and export-orientation of agriculture** (economic): Increasing cash-crop dependence and revenue demands left cultivators vulnerable to price and monsoon shocks. Weakened rural society's resilience; entrenched extractive state revenue structures.\n\n- **Demographic vulnerability and recurrent subsistence crises** (demographic): Population under chronic strain from famine and plague mortality in this decade. Weakened society's capacity; strained (and partly discredited) state legitimacy.\n\n## Events\n\n- **Great Famine of 1896–1897 and 1899–1900 (the \"late Victorian holocaust\")** (event): Massive mortality across central and western India. Exposed the extractive, unaccountable character of the Leviathan; galvanized nationalist critique (e.g., Naoroji's \"drain theory,\" Dutt's economic history). Weakened state legitimacy; catalyzed societal grievance.\n\n- **Bubonic plague epidemic (from 1896, esp. Bombay)** (event): Coercive public-health measures—forced segregation, house searches, hospitalization—provoked resentment. Strengthened state despotic intervention while inflaming society.\n\n- **Assassination of Plague Commissioner W.C. Rand at Poona (1897)** by the Chapekar brothers (event): Early act of anti-colonial violence responding to plague coercion. Reflected society's radicalization; state responded with repression.\n\n- **Sedition trial of Bal Gangadhar Tilak (1897)** (event): Prosecution for writings tied to unrest. State asserted coercive control over the press; simultaneously created a nationalist martyr-figure, mobilizing society.\n\n- **Passage of famine relief reforms / Famine Commission (1898, 1901)** (event): Codification of relief obligations. Modestly expanded the state's welfare responsibilities (a step toward accountability), though limited in practice.\n\n- **Lord Curzon's viceroyalty (1899–1905) and his centralizing reforms** (event/trend-in-formation): Administrative \"efficiency,\" the Indian Universities Act (1904), and the Ancient Monuments Act. Strengthened state capacity and control over education; alienated Indian elites—seeding the mobilization that would explode with the 1905 Bengal partition (just outside the window).\n\n- **Founding of colonial economic/famine infrastructure debates** (event): Publication of R.C. Dutt's *Economic History of India* (1901–1904). Provided society with an intellectual/ideological arsenal against extraction.\n\n---\n\n**Caveat:** This period predates the great mobilizations (1905 Swadeshi movement, later Gandhian mass politics). The dominant dynamic in 1895–1904 is a *strengthening despotic Leviathan* (Curzonian centralization + coercive crisis management) meeting an *awakening but not-yet-mass* society—India remaining well *outside* the corridor, but with the events of this decade (famine, plague coercion, sedition trials) supplying grievances that pushed society toward the mobilization to come.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1895-1904\n- state_power (float, 0-10): absolute state power at the end of 1895-1904\n- society_change (float): society_power change vs. 1885-1894\n- state_change (float): state_power change vs. 1885-1894\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1905-1914": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1905-1914, building on the established trajectory. Start\nfrom where India stood at the end of 1895-1904, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1905-1914:\n# India 1905–1914 through *The Narrow Corridor* Framework\n\n## Trends\n\n- **Growth of the professional/educated middle class** — Expanding English-educated lawyers, journalists, and civil servants created the human capital for organized political mobilization. *Strengthened society.*\n\n- **Maturation of the vernacular and English-language press** — Newspapers (e.g., *Kesari*, *Amrita Bazar Patrika*, *The Bengalee*) deepened political consciousness and coordination capacity across regions. *Strengthened society.*\n\n- **Consolidation of colonial administrative/fiscal capacity** — Continued expansion of railways, telegraph, census, and revenue bureaucracy extended the reach of the Raj's coercive and extractive apparatus. *Strengthened state.*\n\n- **Rise of economic nationalism (Swadeshi economics)** — Growth of indigenous industry, banks, and enterprise as a deliberate reaction to colonial economic dependence built autonomous societal resources. *Strengthened society.*\n\n- **Deepening Hindu–Muslim communal cleavage** — Institutionalized separate communal identities that fragmented society and gave the state a \"divide and rule\" lever. *Weakened society (as a unified force); strengthened state's leverage.*\n\n## Events\n\n- **Partition of Bengal (1905)** — Curzon's administrative division triggered mass protest; the state asserted authority but provoked a countervailing surge in mobilization. *Strengthened state's assertiveness initially; strengthened society via backlash.*\n\n- **Swadeshi and Boycott Movement (1905–08)** — Boycott of British goods and promotion of indigenous production marked a leap in mass, coordinated societal action beyond elite petitioning. *Strengthened society.*\n\n- **Founding of the All-India Muslim League (1906)** — Created a separate organized political vehicle, formalizing communal political competition. *Strengthened one segment of society; fragmented society overall.*\n\n- **Surat Split of the Congress (1907)** — Rupture between Moderates and Extremists (Tilak) fractured the leading nationalist organization. *Weakened society (organized nationalism).*\n\n- **Morley–Minto Reforms / Indian Councils Act (1909)** — Introduced limited elected representation but entrenched separate communal electorates. *Strengthened society modestly (participation); strengthened state (co-optation and institutionalized division).*\n\n- **Repressive legislation and the revolutionary movement** — Acts curbing seditious meetings, press, and explosives, met by revolutionary/terrorist activity (e.g., Bengal, the 1912 Delhi bomb attempt on Hardinge). *Strengthened state's coercive posture; showed radicalized but narrow societal mobilization.*\n\n- **Annulment of the Partition of Bengal & transfer of capital to Delhi (1911)** — Reversal signaled the state's responsiveness to sustained societal pressure. *Strengthened society (demonstrated efficacy of mobilization).*\n\n- **Outbreak of WWI (1914)** — Redirected Indian resources and manpower to the imperial war effort, temporarily muting agitation while raising later expectations of reciprocal reform. *Strengthened state short-term; set up latent societal claims.*\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1905-1914\n- state_power (float, 0-10): absolute state power at the end of 1905-1914\n- society_change (float): society_power change vs. 1895-1904\n- state_change (float): state_power change vs. 1895-1904\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1915-1924": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1915-1924, building on the established trajectory. Start\nfrom where India stood at the end of 1905-1914, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1915-1924:\n# India 1915–1924: The Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, this decade is largely a story of a mobilizing **society** (Indian nationalism, mass politics) pushing against a formidable but externally-controlled colonial **Leviathan** (the Raj), which alternately conceded and repressed.\n\n## Trends\n\n- **Rise of mass-based nationalism (society strengthening).** The Indian National Congress transformed from an elite petitioning body into a mass organization, especially after Gandhi's ascendancy (1919–1920). Society's capacity for coordinated collective action grew dramatically.\n\n- **Institutionalization of \"dyarchy\" and gradual constitutional devolution (both, ambiguous).** The trajectory toward provincial power-sharing culminating in the 1919 reforms slowly created new arenas of political participation—partly co-opting society, partly building indigenous administrative capacity.\n\n- **Wartime economic strain and inflation (weakened state legitimacy, mobilized society).** WWI-driven price rises, rising taxation, and grain shortages eroded acquiescence to colonial rule and fed grievances that nationalist leaders channeled.\n\n- **Growth of Indian industrial/commercial bourgeoisie (society strengthening).** War-stimulated import substitution (textiles, steel—e.g., Tata) enlarged a moneyed class with interests distinct from the colonial state, later financing nationalist politics.\n\n- **Deepening Hindu–Muslim organizational articulation (society, double-edged).** Parallel mobilization (Congress and Muslim League, plus the pan-Islamic current) briefly converged but embedded communal cleavage as a lasting feature—strengthening mobilization while fragmenting the \"cage of norms.\"\n\n- **Expansion of vernacular press and political communication (society strengthening).** Wider circulation of newspapers and pamphlets amplified society's coordination capacity.\n\n## Events\n\n- **Return of Gandhi to India (1915) and his rise to Congress leadership (weakened relative state autonomy; strengthened society).** Introduced *satyagraha* as a scalable technique of mass mobilization; Champaran (1917) and Kheda/Ahmedabad (1918) campaigns demonstrated its efficacy.\n\n- **Lucknow Pact (1916) (society strengthening).** Congress–Muslim League cooperation created a unified nationalist demand for self-government—a rare moment of coordinated societal pressure.\n\n- **Home Rule Leagues (1916, Tilak and Besant) (society strengthening).** Organized explicit demands for self-rule, broadening participation.\n\n- **Montagu Declaration (1917) and Montagu–Chelmsford Reforms / Government of India Act 1919 (both).** Promised \"responsible government\"; introduced dyarchy in provinces—a conditional concession that expanded society's formal voice while preserving central state control.\n\n- **Rowlatt Act (1919) (state coercion strengthened; provoked society).** Extended wartime emergency detention powers into peacetime, galvanizing nationwide protest.\n\n- **Jallianwala Bagh (Amritsar) Massacre, April 1919 (state despotism exposed; society radicalized).** General Dyer's killing of unarmed civilians shattered residual legitimacy and pushed moderates toward confrontation—a decisive delegitimization of the Leviathan.\n\n- **Non-Cooperation Movement (1920–1922) (society strengthening; state challenged).** First all-India mass campaign—boycotts of schools, courts, titles, foreign cloth—demonstrating unprecedented societal mobilization capacity.\n\n- **Khilafat Movement (1919–1924) (society mobilization, communal alignment).** Fused Muslim pan-Islamic grievance with Non-Cooperation; its collapse (Turkey's abolition of the Caliphate, 1924) unraveled Hindu–Muslim unity.\n\n- **Chauri Chaura incident and Gandhi's suspension of Non-Cooperation (Feb 1922) (society weakened temporarily).** Mob violence prompted Gandhi to call off the movement, revealing the difficulty of controlling mass mobilization—and briefly restoring state initiative.\n\n- **Gandhi's arrest and imprisonment (1922) (state coercion asserted).** Decapitated the movement's leadership.\n\n- **Formation of the Swaraj Party (1923) (society adapting).** Council-entry strategy to obstruct government from within the 1919 reformed legislatures—channeling societal pressure into institutional channels.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n1905-1914: <4.5, 7.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1915-1924\n- state_power (float, 0-10): absolute state power at the end of 1915-1924\n- society_change (float): society_power change vs. 1905-1914\n- state_change (float): state_power change vs. 1905-1914\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1925-1934": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1925-1934, building on the established trajectory. Start\nfrom where India stood at the end of 1915-1924, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1925-1934:\n# India 1925–1934: State and Society through the *Narrow Corridor* Lens\n\nA note on framework: Acemoğlu and Robinson see liberty emerging when state and society power grow in tandem. In colonial India the \"state\" is the British Raj (a largely despotic, extractive state), while \"society\" splits into the nationalist mass-mobilization capacity (Congress, communal organizations, peasant and labor movements) and the older webs of caste and local norms (the \"cage of norms\").\n\n## Trends\n\n- **Institutionalization of Congress as a mass organization (slow, ongoing):** Under Gandhi's influence Congress transformed from an elite debating society into a disciplined, dues-collecting, village-penetrating apparatus. *Strengthened society* by building durable mobilizing capacity independent of the state.\n\n- **Growth of an Indian industrial-capitalist class (economic):** Bombay/Ahmedabad textile capital (Birla, Tata) expanded and increasingly financed nationalist politics. *Strengthened society*; ambivalent for the state, which lost some fiscal/political leverage.\n\n- **Deepening agrarian distress and the global Depression (economic, from ~1929–30):** Collapsing agricultural prices and rigid land-revenue demands squeezed peasants. *Weakened the state's* legitimacy and fiscal base while *strengthening society's* grievance-driven mobilization (no-revenue/no-rent campaigns).\n\n- **Constitutional \"dyarchy\" and slow devolution (institutional, Montagu–Chelmsford aftermath):** Limited provincial self-government created Indian administrative experience and appetite for more. *Ambiguous*—co-opted elites (state) while training a governing class (society).\n\n- **Communal organizational hardening (demographic/institutional):** Growing separateness of Hindu Mahasabha, Muslim political organization, and the founding of the RSS (1925). *Strengthened certain segments of society* but *fragmented* it—arguably reinforcing the \"cage of norms\" and giving the state divide-and-rule tools.\n\n- **Caste-assertion and anti-untouchability currents:** Rising Dalit political consciousness (Ambedkar's emergence) contesting both the Raj and upper-caste Hindu leadership. *Strengthened society's* pluralism while exposing its internal domination.\n\n## Events\n\n- **Founding of the RSS (1925):** Discrete organizational birth. *Strengthened a mobilized but communalized society.*\n\n- **Simon Commission and its all-white composition (1927–28) and Indian boycott:** Provoked unified \"Simon Go Back\" protests. *Strengthened society's* cohesion; *weakened the state's* legitimacy.\n\n- **Nehru Report (1928):** Indian-drafted constitutional blueprint, an assertion of self-determination. *Strengthened society's* claim to institution-building.\n\n- **Lahore Congress and *Purna Swaraj* declaration (Dec 1929/Jan 1930):** Formal demand for complete independence. *Strengthened society;* directly challenged state authority.\n\n- **Salt March / Civil Disobedience Movement (1930):** Mass law-breaking, salt satyagraha, tax refusal. *Strongly strengthened society's* mobilizing power; *weakened the state's* coercive legitimacy while forcing massive (revealing) repression.\n\n- **State repression and mass arrests (1930–32):** Tens of thousands jailed, including Gandhi. *Displayed and temporarily strengthened state coercion*, but corroded legitimacy.\n\n- **Gandhi–Irwin Pact (1931):** Negotiated truce; state treats Congress as a bargaining equal. *Strengthened society's* status; *conceded* on state authority.\n\n- **Round Table Conferences (1930–32):** Constitutional bargaining in London. *Ambiguous*—engaged society but revealed communal fractures.\n\n- **Communal Award and Poona Pact (1932):** British allotment of separate electorates; Ambedkar–Gandhi compromise on Dalit representation. *State used institutional design to shape/divide society;* *Poona Pact* partly reconsolidated society while institutionalizing caste categories.\n\n- **Suspension/decline of Civil Disobedience (1933–34):** Movement withdrawn; Congress shifts toward constitutional strategy. *Temporarily relieved pressure on the state.*\n\n- **Government of India Act drafting momentum (culminating 1935, but negotiated 1932–34):** Trend toward provincial autonomy. *Modest concession expanding society's* institutional foothold.\n\n**Synthesis:** The period shows society's power surging (mass mobilization, organization-building) against a state that alternated between repression and negotiated concession—consistent with A&R's \"Red Queen\" contest, though complicated because the state was *colonial* (not accountable) and society was *internally fractured* along communal and caste lines, limiting movement toward the corridor.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n1905-1914: <4.5, 7.7>\n1915-1924: <6.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1925-1934\n- state_power (float, 0-10): absolute state power at the end of 1925-1934\n- society_change (float): society_power change vs. 1915-1924\n- state_change (float): state_power change vs. 1915-1924\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1935-1944": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1935-1944, building on the established trajectory. Start\nfrom where India stood at the end of 1925-1934, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1935-1944:\n# India 1935–1944 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Gradual institutionalization of the colonial state under the Government of India Act 1935's provincial autonomy** — expanded the administrative and elected apparatus at provincial level; strengthened *both* state capacity (bureaucratic reach, budgets) and society (electoral participation, party organization), though within colonial limits.\n\n- **Growth and organizational maturation of the Indian National Congress into a mass party** — deepening membership, local committees, and mobilizational capacity; strengthened *society* (the \"Red Queen\" pressure on the state).\n\n- **Rising Muslim separatist mobilization and the consolidation of the Muslim League as a mass organization** — the hardening of communal political identity; strengthened one segment of *society* while fragmenting collective civil-society capacity to constrain the state jointly.\n\n- **Wartime expansion of the economic-administrative state (rationing, price controls, procurement, industrial licensing)** — dramatically strengthened *state* capacity and its penetration of daily economic life.\n\n- **Demographic and agrarian strain (population pressure, rural indebtedness, dependence on cereal imports)** — a slow-moving vulnerability that weakened *society's* resilience and set the stage for famine.\n\n- **Militarization of Indian society via the growth of the Indian Army** (one of the largest volunteer forces raised) — strengthened *state* coercive capacity while also creating a large armed, organized population.\n\n**Events:**\n\n- **Provincial elections of 1937 and formation of Congress ministries** — a discrete empowerment of *society* through elected self-government in most provinces.\n\n- **Resignation of Congress ministries (1939) after India was declared a belligerent without consultation** — weakened elected *society*'s foothold and shifted power back toward the colonial *state*.\n\n- **Lahore Resolution (1940)** — discrete crystallization of the Pakistan demand; reconfigured *society* along communal lines.\n\n- **The Cripps Mission (1942) and its failure** — a failed bargain that weakened prospects for negotiated power-sharing, hardening both state and oppositional society.\n\n- **The Quit India Movement (August 1942) and its repression** — a mass *society* mobilization met by mass arrests and coercion; short-term it strengthened the *state's* despotic reach while demonstrating (and then decapitating) society's capacity.\n\n- **The Bengal Famine of 1943** — catastrophic failure of state provisioning killing millions; exposed the *state's* extractive/despotic character and devastated *society*, while delegitimizing colonial authority.\n\n---\n\n**Caveat:** In Acemoğlu–Robinson's terms, the colonial state was a *despotic* apparatus imposed from outside, so \"state strengthening\" here largely means an unaccountable Leviathan—not the balanced state-society growth that defines their \"corridor.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n1905-1914: <4.5, 7.7>\n1915-1924: <6.0, 7.5>\n1925-1934: <6.7, 7.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1935-1944\n- state_power (float, 0-10): absolute state power at the end of 1935-1944\n- society_change (float): society_power change vs. 1925-1934\n- state_change (float): state_power change vs. 1925-1934\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1945-1954": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1945-1954, building on the established trajectory. Start\nfrom where India stood at the end of 1935-1944, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1945-1954:\n# India 1945–1954 Through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty emerges when a strong state and a strong (\"mobilized\") society balance each other. India is their case of a \"Shackled Leviathan\" constrained (perhaps over-constrained) by a dense, caste-and-community-fractured society.\n\n## Trends\n\n- **Consolidation of a professional, unified administrative apparatus** (retention/Indianization of the ICS, later the IAS): strengthened the **state** by giving the new republic a functioning steel-frame bureaucracy across a vast territory.\n\n- **Building of a centralized fiscal-military capacity**: creation of a national army, police, and revenue system out of colonial and princely fragments—strengthened the **state**.\n\n- **Deepening of the mass Congress organization and associated mobilization** (trade unions, peasant *kisan* movements, socialist and communist activism): strengthened **society's** capacity to organize and press claims.\n\n- **Persistence of the caste system and communal/religious cleavages** as a \"cage of norms\": these fragmented **society**, constraining collective action across groups and limiting effective checks even as they entrenched local hierarchies.\n\n- **Economic stagnation and mass poverty with low state fiscal reach**: a weak economic base limited **state** capacity while leaving much of rural society outside effective governance.\n\n- **Spread of electoral and franchise expectations culminating in universal adult suffrage**: a slow institutional shift strengthening **society's** structural leverage over the state.\n\n- **Growth of an independent press, judiciary, and legal profession**: strengthened **society's** ability to monitor and contest the state.\n\n## Events\n\n- **Indian independence and Partition, 1947**: created the state (strengthened) but the accompanying mass violence and refugee crisis (10–15 million displaced) both burdened and, through the demand for order, expanded **state** coercive capacity while traumatizing/polarizing **society**.\n\n- **Integration of the ~565 princely states, 1947–49** (Sardar Patel/V.P. Menon; accession, \"police action\" in Hyderabad 1948): dramatically strengthened the **state** by eliminating rival sovereign power centers.\n\n- **Assassination of Gandhi, January 1948**, and subsequent banning of the RSS: strengthened the **state's** authority and legitimacy against communal-paramilitary elements in **society**.\n\n- **Adoption of the Constitution (1949) and its coming into force, January 1950**: institutionalized both a strong central **state** and rights/federal checks empowering **society**—the classic corridor balance.\n\n- **First war over Kashmir, 1947–48**: reinforced **state** militarization and national security centralization.\n\n- **Abolition of the *zamindari* landlord system (state laws from ~1950)**: weakened an entrenched intermediary elite in rural **society** while extending **state** reach into the countryside.\n\n- **Death of Sardar Patel, 1950**, and consolidation of Nehru's dominance: centralized executive **state** power.\n\n- **First general elections, 1951–52** (universal adult franchise, ~173 million voters): powerfully strengthened **society's** structural check on the state and legitimized the state simultaneously.\n\n- **Launch of the First Five-Year Plan, 1951**: expanded the **state's** developmental/economic role.\n\n- **States Reorganization agitation—Potti Sriramulu's death, 1952**, forcing creation of Andhra (1953): a decisive demonstration of **society's** mobilizational power compelling the state to redraw its own structure along linguistic lines.\n\n---\n\n*Note:* The state/society labels are approximate; several items (Partition, the Constitution, the elections) simultaneously strengthened both, which is precisely why India illustrates a polity struggling to stay within—rather than fall outside—the corridor.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n1905-1914: <4.5, 7.7>\n1915-1924: <6.0, 7.5>\n1925-1934: <6.7, 7.3>\n1935-1944: <6.4, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1945-1954\n- state_power (float, 0-10): absolute state power at the end of 1945-1954\n- society_change (float): society_power change vs. 1935-1944\n- state_change (float): state_power change vs. 1935-1944\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1955-1964": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1955-1964, building on the established trajectory. Start\nfrom where India stood at the end of 1945-1954, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1955-1964:\n# India 1955–1964 Through the *Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty emerges when state and society grow in tandem (the \"Shackled Leviathan\"). Nehru-era India is a case of a state deliberately expanding capacity while operating atop a mobilized but fragmented society.\n\n## Trends\n\n- **State-led planned industrialization (Second Five-Year Plan, 1956, Mahalanobis model):** Massive expansion of public-sector heavy industry, licensing, and the bureaucratic \"permit-license Raj\" — significantly *strengthened state* capacity and reach into the economy.\n\n- **Growth of the centralized bureaucracy (IAS/ICS legacy) and public enterprises:** Expanded administrative penetration and revenue extraction — *strengthened state*.\n\n- **Congress \"one-party dominance\" system consolidating:** Congress as an umbrella patronage machine absorbed and channeled societal demands, arguably *strengthening state* while somewhat *co-opting/weakening autonomous society*.\n\n- **Continued dominance of caste hierarchies and local landed elites (\"cages of norms\"):** Entrenched social stratification limited genuine bottom-up mobilization — a persistent constraint on *society's* despotic-free power.\n\n- **Demographic growth and slow agrarian change:** Population pressure with land-reform implementation captured by local elites — mixed, but generally left rural *society* weak against local powerholders.\n\n- **Spread of electoral democracy and expanding franchise participation:** Repeated elections normalized mass political engagement — gradually *strengthened society's* capacity to contest the state.\n\n- **Linguistic/regional identity mobilization:** Rising assertion of vernacular and regional identities built subnational societal power — *strengthened (regional) society*, complicating central control.\n\n## Events\n\n- **States Reorganisation Act, 1956:** Redrew state boundaries on linguistic lines after the Andhra agitation (Potti Sriramulu's 1952 death as catalyst) — a concession that *strengthened society* (organized linguistic groups won demands) while restructuring the *state* along more governable lines.\n\n- **Hindu Code Bills enacted (Hindu Marriage Act 1955, Hindu Succession Act 1956, etc.):** State intervention reforming personal law, marriage, and inheritance — *strengthened state* reach into the social/family sphere and modestly empowered women (*society*), while provoking conservative backlash.\n\n- **General Elections of 1957 and 1962:** Reaffirmed Congress dominance but institutionalized democratic contestation — *strengthened society's* legitimate voice within the corridor.\n\n- **Formation of Kerala's elected Communist government (1957) and its dismissal via President's Rule (1959):** Demonstrated both electoral pluralism (*society*) and central override power (Article 356) — a case where the *state* asserted dominance over a societal electoral outcome.\n\n- **Nationalization of the Imperial Bank into State Bank of India (1955) and life insurance (LIC, 1956):** Extended state control over finance — *strengthened state*.\n\n- **Sino-Indian War, October–November 1962:** Military defeat exposed state weakness, damaged Nehru's authority, and triggered defense buildup — mixed: humiliated the *state* short-term but spurred expansion of military/security capacity thereafter.\n\n- **Death of Nehru (May 1964):** Removed the charismatic figure holding the Congress coalition together — a shock that later tested whether *state* institutions could persist without personalized leadership.\n\n---\n\n**Caveat:** Acemoğlu and Robinson don't analyze this exact decade in detail, so this applies their concepts (state capacity, societal mobilization, the \"cage of norms,\" the corridor) to standard historiography of Nehruvian India rather than citing their specific treatment.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n1905-1914: <4.5, 7.7>\n1915-1924: <6.0, 7.5>\n1925-1934: <6.7, 7.3>\n1935-1944: <6.4, 8.0>\n1945-1954: <7.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1955-1964\n- state_power (float, 0-10): absolute state power at the end of 1955-1964\n- society_change (float): society_power change vs. 1945-1954\n- state_change (float): state_power change vs. 1945-1954\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1965-1974": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1965-1974, building on the established trajectory. Start\nfrom where India stood at the end of 1955-1964, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1965-1974:\n# India 1965–1974: State and Society Power (Acemoğlu-Robinson Framework)\n\n**Trends:**\n\n- **Centralization of the Congress Party and personalization of power under Indira Gandhi (post-1966)** — the erosion of the old regional Congress \"Syndicate\" bosses and shift toward a leader-centric party weakened intermediary institutions and the federated character of the state, concentrating authority (strengthens central state capacity in the short run but weakens institutionalized/durable state structures and society's channels of influence).\n\n- **Demographic growth and rising population pressure** — continued rapid population increase intensified strain on food supply, employment, and land, raising the stakes of state economic management (pressures both, generally straining state capacity relative to demands).\n\n- **Deepening statist economic control (License Raj expansion)** — progressive nationalization and regulatory expansion (banks 1969, coal, insurance moves, industrial licensing) expanded the state's economic reach and patronage power (strengthens the despotic reach of the state; weakens autonomous economic society/private actors).\n\n- **Green Revolution diffusion (from mid-1960s)** — spread of high-yield seed varieties, irrigation, and fertilizer, concentrated in Punjab, Haryana, western UP, gradually improving food self-sufficiency but widening regional and class inequalities (strengthens state legitimacy/capacity over time; unevenly empowers a rural landholding society while marginalizing others).\n\n- **Growing judicial-executive tension over property and constitutional limits** — accumulating conflict between courts asserting fundamental rights and Parliament asserting amending power foreshadowed the *Kesavananda* moment (a slow institutional contest over checks on the state; ultimately a societal/institutional check on state overreach).\n\n- **Rising political mobilization and fragmentation** — growth of regional parties, communist movements, and organized labor/student politics expanded contentious participation (strengthens society's mobilizational capacity, though also destabilizing).\n\n**Events:**\n\n- **1965 Indo-Pakistani War** — mobilized the state and boosted national cohesion; the Tashkent aftermath and Shastri's death created a succession moment (short-term strengthening of state authority/legitimacy).\n\n- **1966 devaluation of the rupee and severe droughts/food crisis (1965–67)** — humiliating dependence on U.S. PL-480 food aid exposed state economic weakness and fueled political backlash (weakens state legitimacy and autonomy).\n\n- **1967 general elections** — Congress's sharply reduced majority and loss of several states to coalitions signaled the end of one-party dominance (strengthens electoral society/opposition; weakens the ruling state's grip).\n\n- **1969 Congress split and bank nationalization** — Indira Gandhi broke with the Syndicate and nationalized 14 major banks, consolidating personal control and populist legitimacy (strengthens central/personalized state power).\n\n- **1971 Indo-Pakistani War and creation of Bangladesh** — decisive military victory dramatically boosted state prestige and Indira Gandhi's authority (strong short-term strengthening of the state).\n\n- **1971 \"Garibi Hatao\" landslide election** — a commanding parliamentary majority further concentrated executive power (strengthens the state, particularly its unchecked/despotic dimension).\n\n- **1973 *Kesavananda Bharati* judgment** — the Supreme Court established the \"basic structure\" doctrine, limiting Parliament's power to amend the Constitution (a landmark institutional check that strengthens society's constraints on the state).\n\n- **1973–74 oil shock and inflation crisis** — spiking prices and economic distress eroded the post-war popularity and fueled unrest (weakens state legitimacy).\n\n- **1974 Railway strike and the JP Movement (Bihar/Gujarat agitations)** — massive labor action (crushed by the state) and Jayaprakash Narayan's mass \"Total Revolution\" campaign marked rising societal mobilization against the government (strengthens mobilized society while provoking a repressive state response that presaged the 1975 Emergency).\n\n- **1974 \"Smiling Buddha\" nuclear test** — demonstrated technological-military state capacity and national assertion (strengthens the state).\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n1905-1914: <4.5, 7.7>\n1915-1924: <6.0, 7.5>\n1925-1934: <6.7, 7.3>\n1935-1944: <6.4, 8.0>\n1945-1954: <7.0, 7.5>\n1955-1964: <7.0, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1965-1974\n- state_power (float, 0-10): absolute state power at the end of 1965-1974\n- society_change (float): society_power change vs. 1955-1964\n- state_change (float): state_power change vs. 1955-1964\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1975-1984": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1975-1984, building on the established trajectory. Start\nfrom where India stood at the end of 1965-1974, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1975-1984:\n# India 1975–1984: State and Society Power (Narrow Corridor Framework)\n\n## Trends\n\n- **Institutional erosion of federalism and party organization**: The progressive centralization of the Congress Party under Indira Gandhi—dismantling internal democracy and installing loyalists as Chief Ministers—hollowed out intermediary institutions. Strengthened central state capacity in the short term but *weakened* the durable, distributed institutions that keep the state \"shackled.\"\n\n- **Rise of caste-based and regional political mobilization**: The gradual assertion of backward castes and regional identities (building toward Mandal-era politics) reflected a slowly *strengthening civil society* organizing outside elite Congress channels.\n\n- **Green Revolution consolidation**: Continued agricultural productivity gains, especially in Punjab and Haryana, produced a wealthier, more assertive landowning peasantry (e.g., the emergent Jat/kulak farmer lobbies). *Strengthened society's* economic base and its capacity for collective mobilization.\n\n- **Demographic growth and urbanization**: Rapid population growth strained state administrative capacity while enlarging an educated urban middle class—ambiguous, but tending to *strengthen society's* demands for accountability.\n\n- **Growth of a critical press and judiciary self-assertion**: Following the Emergency's abuses, courts and press gradually reasserted independence (e.g., post-Emergency judicial revisionism). *Strengthened society* and its checks on state.\n\n## Events\n\n- **The Emergency (June 1975–March 1977)**: Suspension of civil liberties, mass arrests of opposition leaders, press censorship, and forced sterilization/slum-clearance campaigns. A dramatic, discrete *strengthening of the Despotic State* and *suppression of civil society*.\n\n- **1977 General Election and Janata Party victory**: Indira Gandhi's electoral defeat and the peaceful ouster of an authoritarian government. A *decisive reassertion of society's power* and evidence that electoral institutions retained legitimacy.\n\n- **1980 Congress return to power**: Indira Gandhi's re-election after Janata's collapse *re-strengthened the central state* under a personalized executive.\n\n- **Rise of the Khalistan movement and Bhindranwale (late 1970s–1984)**: Escalating Sikh separatist militancy in Punjab—a *challenge to state authority* and a sign of fragmenting center-periphery relations.\n\n- **Operation Blue Star (June 1984)**: The military assault on the Golden Temple to remove armed militants. A stark exercise of *coercive state power* that inflamed communal grievances.\n\n- **Assassination of Indira Gandhi (October 1984) and anti-Sikh pogroms**: Her killing by Sikh bodyguards, followed by organized mass violence against Sikhs in Delhi. Revealed both the *state's failure/complicity* (weakened legitimacy) and society's vulnerability to mob violence—a collapse toward the \"absent Leviathan\" locally even amid a centralizing state.\n\n---\n\n**Framework note**: This decade illustrates Acemoğlu and Robinson's core tension—India oscillating within/near the corridor. The Emergency represented a lurch toward the Despotic Leviathan; the 1977 election a reassertion of the Shackled state; and Punjab/1984 events exposed zones where neither balanced state nor cohesive society prevailed.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n1905-1914: <4.5, 7.7>\n1915-1924: <6.0, 7.5>\n1925-1934: <6.7, 7.3>\n1935-1944: <6.4, 8.0>\n1945-1954: <7.0, 7.5>\n1955-1964: <7.0, 7.8>\n1965-1974: <7.0, 7.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1975-1984\n- state_power (float, 0-10): absolute state power at the end of 1975-1984\n- society_change (float): society_power change vs. 1965-1974\n- state_change (float): state_power change vs. 1965-1974\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1985-1994": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1985-1994, building on the established trajectory. Start\nfrom where India stood at the end of 1975-1984, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1985-1994:\n# India 1985–1994 Through the Narrow Corridor Framework\n\n**Trends:**\n\n- **Rise of Hindu nationalism (Hindutva) as a mass mobilization** — The BJP's growth and the VHP's Ram Janmabhoomi campaign built organized, majoritarian civil society mobilization; strengthened a *particular* (sectarian) society while threatening the pluralistic \"shackled\" balance and weakening the state's secular authority.\n\n- **Erosion of Congress single-party dominance** — Gradual fragmentation of the \"Congress system\" into coalition/regional politics diffused central state power while empowering regional and caste-based societal actors.\n\n- **Mandal-era assertion of lower castes (OBCs)** — Deepening political mobilization of backward and Dalit constituencies expanded participation and societal voice, reshaping the caste hierarchy that had long constrained genuine liberty.\n\n- **Fiscal deterioration and statist economic stagnation** — The License Raj's accumulated inefficiencies and rising deficits weakened state capacity and legitimacy, setting up the 1991 rupture.\n\n- **Growth of regional/linked separatist pressures (Punjab, Kashmir, Assam)** — Slow militarization of the state's coercive apparatus in peripheries strengthened the \"Despotic\" arm while alienating local societies.\n\n**Events:**\n\n- **1991 balance-of-payments crisis and liberalization (Manmohan Singh reforms)** — Acute crisis forced dismantling of the License Raj; simultaneously *reduced* the state's despotic economic control and *expanded* space for private/civil economic actors—a shift toward capacity without arbitrary command.\n\n- **Rajiv Gandhi's assassination (May 1991)** — Discrete shock to political leadership; weakened Congress and accelerated the state's realignment (elections that empowered the reform government).\n\n- **Shah Bano case and 1986 Muslim Women's Act** — State capitulation to conservative religious mobilization revealed the state bending to sectarian society, corroding uniform citizenship.\n\n- **Opening of the Babri Masjid site (1986) and Rajiv's Ayodhya concessions** — State actions inflamed communal mobilization, empowering militant Hindu society at secular authority's expense.\n\n- **Demolition of the Babri Masjid (December 1992) and ensuing riots** — A dramatic breakdown: an organized mob overpowered state authority, triggering communal violence (and the 1993 Bombay bombings)—a stark demonstration of the state losing its monopoly on legitimate force and of \"society\" turning despotic/sectarian.\n\n- **Punjab insurgency's suppression (culminating early 1990s)** — Coercive state victory strengthened the Despotic Leviathan's reach in the region.\n\n- **73rd and 74th Constitutional Amendments (1992–93)** — Mandated panchayat and municipal local self-government; institutionally *strengthened grassroots society* and decentralized state power—a corridor-friendly reform.\n\n- **1989 general election / V.P. Singh government and Mandal Commission implementation (1990)** — Formalized OBC reservations, an abrupt policy shock that mobilized both pro- and anti-reservation society (student self-immolations), reshaping the state-society bargain.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n1905-1914: <4.5, 7.7>\n1915-1924: <6.0, 7.5>\n1925-1934: <6.7, 7.3>\n1935-1944: <6.4, 8.0>\n1945-1954: <7.0, 7.5>\n1955-1964: <7.0, 7.8>\n1965-1974: <7.0, 7.9>\n1975-1984: <7.1, 7.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1985-1994\n- state_power (float, 0-10): absolute state power at the end of 1985-1994\n- society_change (float): society_power change vs. 1975-1984\n- state_change (float): state_power change vs. 1975-1984\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1995-2004": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1995-2004, building on the established trajectory. Start\nfrom where India stood at the end of 1985-1994, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1995-2004:\n# India 1995–2004 Through the Narrow Corridor Lens\n\nIn Acemoğlu and Robinson's framework, liberty emerges when state and society are balanced and both grow together (\"Red Queen\" dynamic). Here's how 1995–2004 developments map onto state and society capacity.\n\n## Trends\n\n- **Post-1991 liberalization maturing**: The deepening of economic reforms (deregulation, reduced License Raj) *weakened* the state's discretionary/dirigiste control over the economy while *strengthening* private economic actors and an emerging middle class—shifting power toward society.\n\n- **Coalition politics and regional party fragmentation**: The steady decline of Congress single-party dominance and rise of regional/caste-based parties (post-Mandal mobilization) *strengthened* diverse societal groups' representation but *weakened* central state coherence and decisiveness.\n\n- **IT/services boom (Bangalore, Hyderabad)**: Growth of an export-oriented tech sector created autonomous wealth centers and a globally connected professional class, *strengthening* society relative to the state.\n\n- **Judicial activism / PIL expansion**: The steady growth of Public Interest Litigation gave civil society tools to check executive power—*strengthening* society (and arguably state accountability institutions).\n\n- **Hindu nationalist (Hindutva) mobilization**: The organizational rise of the BJP/RSS network represented a form of societal mobilization that was majoritarian—ambiguous for the framework, potentially *strengthening* a \"Despotic\" or exclusionary trajectory rather than shackled-Leviathan liberty.\n\n- **Growth of NGO/associational sector and a liberalizing media**: Post-liberalization private/satellite television and expanding civil associations *strengthened* society's voice and monitoring capacity.\n\n- **Demographic pressure and persistent caste/rural cleavages**: Enduring inequality and the \"cage of norms\" (caste hierarchy) constrained genuine liberty even as formal state and market capacity grew.\n\n## Events\n\n- **BJP-led governments / NDA coalition (1998, stable 1999–2004)**: Consolidated a durable governing coalition—*strengthened* the state's executive capacity after years of instability.\n\n- **Pokhran-II nuclear tests (May 1998)**: A dramatic assertion of state power and sovereignty, *strengthening* the (despotic/security) dimension of the Leviathan and national-security bureaucracy.\n\n- **Kargil War (1999)**: Military conflict with Pakistan *strengthened* the state's coercive/military apparatus and nationalist legitimacy.\n\n- **73rd/74th Amendment implementation (panchayati raj deepening, mid-1990s)**: Devolution to local bodies (with reserved seats for women, SC/ST) *strengthened* grassroots societal participation—a genuine capacity-building for society.\n\n- **2002 Gujarat riots**: A catastrophic failure of state protection amid communal violence—revealed a state either unwilling or captured by majoritarian forces, *weakening* the inclusive/shackled quality of the Leviathan and endangering minority society.\n\n- **Right to Information momentum (grassroots MKSS campaign, late 1990s–2000s)**: Civil-society-driven transparency movement (culminating later in the 2005 RTI Act) *strengthened* society's ability to check the state.\n\n- **2004 general election (\"India Shining\" defeat)**: Electoral turnover returning Congress-led UPA demonstrated *societal* power to unseat incumbents—reinforcing the Red Queen accountability mechanism.\n\n---\n\n**Caveat**: The neat state-vs-society ledger is somewhat artificial for India. Acemoğlu and Robinson themselves treat India as a case where the \"cage of norms\" (caste) complicates the corridor—so several items above (Hindutva, the 2002 riots, caste mobilization) reflect societal *power without liberty*, which their framework distinguishes sharply from the balanced growth that sustains freedom.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n1905-1914: <4.5, 7.7>\n1915-1924: <6.0, 7.5>\n1925-1934: <6.7, 7.3>\n1935-1944: <6.4, 8.0>\n1945-1954: <7.0, 7.5>\n1955-1964: <7.0, 7.8>\n1965-1974: <7.0, 7.9>\n1975-1984: <7.1, 7.7>\n1985-1994: <7.4, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1995-2004\n- state_power (float, 0-10): absolute state power at the end of 1995-2004\n- society_change (float): society_power change vs. 1985-1994\n- state_change (float): state_power change vs. 1985-1994\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2005-2014": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2005-2014, building on the established trajectory. Start\nfrom where India stood at the end of 1995-2004, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2005-2014:\n# India 2005–2014 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires balance: a capable state matched by a mobilized society. Here's how India's institutions and mobilizations shifted during this decade.\n\n## Trends\n\n- **Sustained high GDP growth (~8–9% pre-2008, recovering after)** — expanded state fiscal capacity and administrative reach, but also enriched a business elite with growing political leverage; strengthened *state* capacity while creating conditions for crony capitalism that could distort it.\n\n- **Rights-based legislative expansion** (RTI 2005, MGNREGA 2005, Forest Rights Act 2006, Right to Education 2009, Food Security Act 2013) — a slow institutional shift toward entitlements enforceable by citizens; strengthened *society's* ability to monitor and claim against the state, and arguably strengthened state legitimacy/reach into rural life simultaneously — a genuine \"Red Queen\" dynamic.\n\n- **Rapid growth of mobile telephony and early internet penetration** — lowered coordination costs for civil society mobilization and information-sharing; strengthened *society*.\n\n- **Expansion of a vernacular and 24-hour news media / TV ecosystem** — increased scrutiny of officials and amplified scandals; strengthened *society's* watchdog capacity.\n\n- **Deepening Naxalite/Maoist insurgency across the \"Red Corridor\"** — persistent contestation of the state's monopoly on violence in tribal/forest belts; weakened *state* authority in those regions.\n\n- **Demographic and urbanization pressures / growth of an assertive urban middle class** — created a constituency demanding accountability and services; ambiguous — pressured *state* to perform while energizing *society*.\n\n- **Persistent state weakness in service delivery and judicial backlog** — chronic under-capacity limited the \"Shackled Leviathan\" from fully materializing; weakened *state* effectiveness even as ambitions grew.\n\n## Events\n\n- **Right to Information Act comes into force (2005)** — discrete institutional watershed empowering citizens to compel disclosure; strengthened *society*.\n\n- **India–US Civil Nuclear Deal / 2008 confidence vote (2005–2008)** — reshaped foreign policy autonomy and tested coalition governance; modestly strengthened *state* international standing.\n\n- **Mumbai terror attacks (26/11, November 2008)** — exposed security failures, prompted creation of the National Investigation Agency (2008) and coastal security reforms; expanded *state* coercive/security apparatus.\n\n- **Sequence of major corruption scandals (2G spectrum 2010, Commonwealth Games 2010, Coalgate 2012)** — discrete exposures that delegitimized the incumbent state and fueled mobilization; weakened *state* legitimacy, strengthened *society's* oppositional energy.\n\n- **India Against Corruption / Anna Hazare movement and Jan Lokpal agitation (2011)** — mass anti-corruption mobilization; a clear surge in *society's* assertiveness against the state.\n\n- **Delhi gang-rape case and nationwide protests (December 2012)** — spurred the Justice Verma Committee and Criminal Law (Amendment) Act 2013; strengthened *society* mobilization and produced responsive *state* legal reform.\n\n- **Emergence of the Aam Aadmi Party and its Delhi performance (2012–2013)** — institutionalization of the anti-corruption movement into electoral politics; channeled *society* energy into the *state* arena.\n\n- **2014 general election and BJP majority under Modi** — a decisive electoral realignment ending coalition-era fragmentation; strengthened the *state's* executive coherence and centralization (with later implications A&R would flag for the society–state balance).\n\n---\n\n**Caveat:** A&R would stress that several of these items cut both ways — the rights-based laws and anti-corruption mobilizations are precisely the \"Red Queen\" contest that keeps a state *inside* the corridor, whereas centralization and expanded security powers raise the risk of tilting toward a \"Despotic Leviathan.\" The 2005–2014 decade is arguably one of vigorous societal mobilization; the *durability* of that balance is contested in their and others' later assessments.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n1905-1914: <4.5, 7.7>\n1915-1924: <6.0, 7.5>\n1925-1934: <6.7, 7.3>\n1935-1944: <6.4, 8.0>\n1945-1954: <7.0, 7.5>\n1955-1964: <7.0, 7.8>\n1965-1974: <7.0, 7.9>\n1975-1984: <7.1, 7.7>\n1985-1994: <7.4, 7.2>\n1995-2004: <7.7, 7.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2005-2014\n- state_power (float, 0-10): absolute state power at the end of 2005-2014\n- society_change (float): society_power change vs. 1995-2004\n- state_change (float): state_power change vs. 1995-2004\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2015-2024": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2015-2024, building on the established trajectory. Start\nfrom where India stood at the end of 2005-2014, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2015-2024:\n# India 2015–2024 Through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty survives when a strong **state** and a mobilized **society** balance each other. Below, items are tagged for their effect on the \"Shackled Leviathan\" balance.\n\n## Trends\n\n- **Centralization of executive power under BJP dominance (2015–2024):** Consolidation of authority in the PMO, weakening of federal bargaining and independent institutions (ECI, judiciary, RBI autonomy debates). **Strengthens state, weakens societal check.**\n\n- **Digital state infrastructure (Aadhaar-linked welfare, UPI, Digital India):** Massive expansion of state legibility and direct-benefit-transfer capacity. **Strengthens state capacity** (classic Leviathan enhancement); ambiguous for society—empowers citizens transactionally but enables surveillance.\n\n- **Erosion of press independence and civil-society space:** Declining press-freedom rankings, FCRA amendments choking NGO foreign funding, pressure on academia. **Weakens society's mobilizational and monitoring capacity.**\n\n- **Hindu-nationalist majoritarianism as ideological project:** Gradual reframing of citizenship around religious identity. **Strengthens state's ideological reach** while fragmenting society along communal lines (weakens the *cohesive, cross-cutting* society the corridor requires).\n\n- **Economic formalization and growth with jobless-growth strains:** GST integration, rising GDP alongside unemployment and inequality. Ambiguous—**strengthens state fiscal capacity**, but persistent grievance sustains latent societal pressure.\n\n- **Judicial and institutional deference:** Slow accretion of executive-aligned appointments and delayed rulings on rights cases. **Weakens the institutionalized checks** that keep the corridor open.\n\n## Events\n\n- **Demonetization (Nov 2016):** Sudden, unilateral exercise of state power over the economy; demonstrated executive reach with minimal societal veto. **Strengthened state assertiveness, exposed weak societal check.**\n\n- **Abrogation of Article 370 / Jammu & Kashmir reorganization (Aug 2019):** Downgrading of statehood, communications lockdown, detentions. **Sharp expansion of state coercive power; suppression of regional society.**\n\n- **CAA passage and anti-CAA/NRC protests (Dec 2019–early 2020):** Citizenship Amendment Act triggered nationwide mobilization (Shaheen Bagh). **State legislative assertion + a rare, vigorous societal counter-mobilization**—a corridor-defining contest.\n\n- **COVID-19 lockdown (March 2020):** Abrupt nationwide lockdown; migrant-worker crisis revealed both state reach and its limited care capacity. **Strengthened emergency state power, strained societal trust.**\n\n- **Farmers' protests and repeal of farm laws (2020–2021):** Sustained, organized agrarian mobilization forced the government to withdraw the laws (Nov 2021). **Major demonstration of effective societal power**—the clearest \"Red Queen\" pushback of the period.\n\n- **Pegasus surveillance revelations (2021):** Allegations of spyware targeting journalists, activists, opposition. **Signaled expanded/covert state coercive-informational power against society.**\n\n- **2024 General Election result:** BJP lost outright majority, forced into coalition dependence (NDA allies). **Rebalancing toward society/pluralism**—electoral reassertion of societal constraint on centralized power.\n\n---\n\n**Net reading:** The 2015–2024 arc shows a **rising Leviathan** (capacity + coercion + ideological reach) against a society that was often suppressed but periodically demonstrated real countervailing force (farm-law repeal, 2024 verdict)—precisely the contested, unstable dynamic Acemoğlu and Robinson associate with a country *near* rather than securely inside the corridor.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <3.7, 7.5>\n1905-1914: <4.5, 7.7>\n1915-1924: <6.0, 7.5>\n1925-1934: <6.7, 7.3>\n1935-1944: <6.4, 8.0>\n1945-1954: <7.0, 7.5>\n1955-1964: <7.0, 7.8>\n1965-1974: <7.0, 7.9>\n1975-1984: <7.1, 7.7>\n1985-1994: <7.4, 7.2>\n1995-2004: <7.7, 7.3>\n2005-2014: <8.2, 7.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2015-2024\n- state_power (float, 0-10): absolute state power at the end of 2015-2024\n- society_change (float): society_power change vs. 2005-2014\n- state_change (float): state_power change vs. 2005-2014\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1885-1894": "{\"society_power\": 3.5, \"state_power\": 7.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"British Raj consolidated; Indian National Congress founded (1885)\", \"reasoning\": \"The colonial state was a strong, well-administered bureaucratic and military apparatus with pervasive revenue and coercive reach across the subcontinent, though it still relied partly on princely states and local intermediaries. Civil society was emerging\\u2014the Congress (1885), a vernacular press, and reform associations existed\\u2014but was elite, limited in mass reach, and easily constrained by an unaccountable colonial regime.\"}",
    "1895-1904": "{\"society_power\": 3.7, \"state_power\": 7.5, \"society_change\": 0.2, \"state_change\": 0.5, \"key_event\": \"Curzon centralization and coercive famine/plague management\", \"reasoning\": \"Curzonian administrative consolidation, railways/telegraph expansion, and coercive plague and press measures deepened the Raj's despotic reach, raising state power to strong. Society gained ideological arsenal (drain theory, Dutt) and an \\\"extremist\\\" nationalist strand, but famine and plague mortality sapped mass capacity, so its rise was modest and it remained weak.\"}",
    "1905-1914": "{\"society_power\": 4.5, \"state_power\": 7.7, \"society_change\": 0.8, \"state_change\": 0.2, \"key_event\": \"Swadeshi movement and Bengal partition backlash\", \"reasoning\": \"Mass boycott mobilization, a maturing press/middle class, and the state's forced annulment of the Bengal partition mark a real leap in societal capacity beyond elite petitioning, though the Surat Split and communal fragmentation cap the gain; the state's administrative reach grew modestly but was checked by having to reverse course under pressure.\"}",
    "1915-1924": "{\"society_power\": 6.0, \"state_power\": 7.5, \"society_change\": 1.5, \"state_change\": -0.2, \"key_event\": \"Gandhi's mass Non-Cooperation Movement transforms Congress into mass politics\", \"reasoning\": \"Society leapt from elite petitioning to all-India mass mobilization (satyagraha, Non-Cooperation, Khilafat, expanding press and a nationalist bourgeoisie), reaching moderate-to-strong associational capacity. The state remained formidably strong administratively and militarily, but Jallianwala Bagh and mass defiance dented its legitimacy and it made real (if controlled) concessions via the 1919 reforms, so its effective coercive dominance slipped slightly.\"}",
    "1925-1934": "{\"society_power\": 6.7, \"state_power\": 7.3, \"society_change\": 0.7, \"state_change\": -0.2, \"key_event\": \"Salt March / Civil Disobedience and Purna Swaraj declaration\", \"reasoning\": \"Mass civil disobedience, Congress institutionalization, and the state's forced negotiation (Gandhi-Irwin Pact) surged society's mobilizing power, though communal and caste fractures capped the gain. The colonial state retained strong coercive capacity but saw legitimacy corroded and had to concede bargaining status, yielding a slight net decline.\"}",
    "1935-1944": "{\"society_power\": 6.4, \"state_power\": 8.0, \"society_change\": -0.3, \"state_change\": 0.7, \"key_event\": \"Wartime state expansion, Quit India repression, Bengal Famine\", \"reasoning\": \"Wartime economic controls, army growth, and repression of Quit India sharply expanded the despotic colonial state's reach and coercive capacity, while communal fragmentation (Lahore Resolution), the resignation of Congress ministries, and the devastating Bengal Famine eroded society's unified capacity to constrain it\\u2014despite Congress's continued mass organization.\"}",
    "1945-1954": "{\"society_power\": 7.0, \"state_power\": 7.5, \"society_change\": 0.6, \"state_change\": -0.5, \"key_event\": \"Independence, Constitution, and first universal-franchise elections\", \"reasoning\": \"Universal suffrage, the 1951-52 elections, an independent press/judiciary, and mass mobilization (e.g., Andhra agitation) strengthened society's structural leverage, while the new republic consolidated a unified bureaucracy, army, and integrated the princely states\\u2014yet the shock of Partition, loss of the colonial coercive apparatus, low fiscal reach, and mass poverty left the state strong but somewhat less penetrating than the wartime colonial peak.\"}",
    "1955-1964": "{\"society_power\": 7.0, \"state_power\": 7.8, \"society_change\": 0.0, \"state_change\": 0.3, \"key_event\": \"Nehruvian state-led industrialization and permit-license Raj expansion\", \"reasoning\": \"State capacity grew markedly through planned industrialization, nationalizations (SBI, LIC), the Hindu Code Bills, and administrative/coercive reach (President's Rule in Kerala), though the 1962 Sino-Indian defeat capped the gain. Society held steady: democratic contestation and successful linguistic mobilization (States Reorganisation) empowered it, but Congress one-party co-optation, caste \\\"cages of norms,\\\" and elite-captured land reform offset those gains.\"}",
    "1965-1974": "{\"society_power\": 7.0, \"state_power\": 7.9, \"society_change\": 0.0, \"state_change\": 0.1, \"key_event\": \"Indira Gandhi's personalization of power amid rising mobilization\", \"reasoning\": \"The state's despotic reach grew (bank nationalization, License Raj, 1971 war victory, nuclear test, personalized Congress dominance), but this was partly offset by economic crises, food-aid dependence, and institutional erosion, leaving state power roughly stable-to-slightly-up. Society power holds steady as new checks (Kesavananda, end of one-party dominance, JP Movement, labor mobilization) balanced the weakening of intermediary institutions and centralized executive dominance.\"}",
    "1975-1984": "{\"society_power\": 7.1, \"state_power\": 7.7, \"society_change\": 0.1, \"state_change\": -0.2, \"key_event\": \"Emergency then 1977 electoral ouster; Punjab insurgency\", \"reasoning\": \"Society dipped hard during the 1975-77 Emergency but rebounded decisively by ousting Gandhi in 1977 and reasserting press/judicial independence and rising caste/regional mobilization, netting a slight gain. State capacity was contradictory: centralization under a personalized executive coexisted with hollowed intermediary institutions and open challenges to authority (Khalistan, Blue Star, 1984 pogroms), yielding a modest net decline.\"}",
    "1985-1994": "{\"society_power\": 7.4, \"state_power\": 7.2, \"society_change\": 0.3, \"state_change\": -0.5, \"key_event\": \"Babri Masjid demolition; Mandal mobilization; 1991 liberalization\", \"reasoning\": \"Society power rose modestly as OBC/Dalit mobilization, Hindutva mass movements, and the 73rd/74th Amendments expanded participation\\u2014though much of this was sectarian and majoritarian rather than pluralistic. State power fell as Congress dominance fragmented, the License Raj was dismantled, fiscal crisis exposed weakness, and the Babri demolition and communal riots showed the state losing its monopoly on force, only partly offset by coercive victories in Punjab.\"}",
    "1995-2004": "{\"society_power\": 7.7, \"state_power\": 7.3, \"society_change\": 0.3, \"state_change\": 0.1, \"key_event\": \"Liberalization, IT boom, PIL/RTI, and coalition-era societal mobilization\", \"reasoning\": \"Deepening economic reforms, a booming IT/services middle class, judicial activism (PIL), grassroots transparency movements, and panchayati raj devolution meaningfully strengthened society, while the 2004 electoral turnover showed real accountability. The state saw offsetting forces\\u2014Pokhran-II, Kargil, and stable NDA coalition boosted coercive and executive capacity, but reduced dirigiste economic control and the 2002 Gujarat failure of protection left central state power roughly flat.\"}",
    "2005-2014": "{\"society_power\": 8.2, \"state_power\": 7.4, \"society_change\": 0.5, \"state_change\": 0.1, \"key_event\": \"RTI, rights-based laws, and anti-corruption mass mobilization\", \"reasoning\": \"Society surged via RTI/MGNREGA-style entitlements, a vibrant 24-hour media, mobile/internet coordination, and mass anti-corruption and anti-rape movements that institutionalized into new parties. The state's fiscal/coercive capacity grew modestly (nuclear deal standing, NIA, 2014 majority) but was offset by corruption scandals, service-delivery gaps, and Maoist contestation, yielding a classic Red Queen balance with only slight net state gain.\"}",
    "2015-2024": "{\"society_power\": 7.7, \"state_power\": 8.2, \"society_change\": -0.5, \"state_change\": 0.8, \"key_event\": \"BJP centralization and digital state vs. periodic societal pushback\", \"reasoning\": \"State power rose markedly via executive centralization, digital legibility (Aadhaar/UPI), and coercive assertions (Article 370, demonetization, Pegasus), pushing it into the strong 8 range. Society weakened modestly through press/NGO constraints and majoritarian fragmentation, yet retained real countervailing force (farm-law repeal, 2024 coalition verdict), leaving it strong but eroded.\"}"
  }
}

==> experiments/results/india__ensemble-mean.json <==
{
  "country": "India",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1885,
      1894
    ],
    [
      1895,
      1904
    ],
    [
      1905,
      1914
    ],
    [
      1915,
      1924
    ],
    [
      1925,
      1934
    ],
    [
      1935,
      1944
    ],
    [
      1945,
      1954
    ],
    [
      1955,
      1964
    ],
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1885-1894": 3.5,
    "1895-1904": 4.1,
    "1905-1914": 5.25,
    "1915-1924": 6.75,
    "1925-1934": 7.55,
    "1935-1944": 7.375,
    "1945-1954": 7.15,
    "1955-1964": 7.4,
    "1965-1974": 7.2,
    "1975-1984": 7.325,
    "1985-1994": 7.85,
    "1995-2004": 8.2,
    "2005-2014": 8.725,
    "2015-2024": 8.025
  },
  "state_power": {
    "1885-1894": 6.375,
    "1895-1904": 6.575,
    "1905-1914": 6.925,
    "1915-1924": 6.7,
    "1925-1934": 6.375,
    "1935-1944": 6.7,
    "1945-1954": 7.9,
    "1955-1964": 8.2,
    "1965-1974": 8.5,
    "1975-1984": 7.9,
    "1985-1994": 7.2,
    "1995-2004": 7.5,
    "2005-2014": 7.775,
    "2015-2024": 8.5
  },
  "key_event": {
    "1885-1894": "British Raj consolidated; Indian National Congress founded (1885)",
    "1895-1904": "Curzon centralization and coercive famine/plague management",
    "1905-1914": "Swadeshi movement and Bengal partition backlash",
    "1915-1924": "Gandhi's mass Non-Cooperation Movement transforms Congress into mass politics",
    "1925-1934": "Salt March / Civil Disobedience and Purna Swaraj declaration",
    "1935-1944": "Wartime state expansion, Quit India repression, Bengal Famine",
    "1945-1954": "Independence, Constitution, and first universal-franchise elections",
    "1955-1964": "Nehruvian state-led industrialization and permit-license Raj expansion",
    "1965-1974": "Indira Gandhi's personalization of power amid rising mobilization",
    "1975-1984": "Emergency then 1977 electoral ouster; Punjab insurgency",
    "1985-1994": "Babri Masjid demolition; Mandal mobilization; 1991 liberalization",
    "1995-2004": "Liberalization, IT boom, PIL/RTI, and coalition-era societal mobilization",
    "2005-2014": "RTI, rights-based laws, and anti-corruption mass mobilization",
    "2015-2024": "BJP centralization and digital state vs. periodic societal pushback"
  },
  "reasoning": {
    "1885-1894": "mean of 4 models",
    "1895-1904": "mean of 4 models",
    "1905-1914": "mean of 4 models",
    "1915-1924": "mean of 4 models",
    "1925-1934": "mean of 4 models",
    "1935-1944": "mean of 4 models",
    "1945-1954": "mean of 4 models",
    "1955-1964": "mean of 4 models",
    "1965-1974": "mean of 4 models",
    "1975-1984": "mean of 4 models",
    "1985-1994": "mean of 4 models",
    "1995-2004": "mean of 4 models",
    "2005-2014": "mean of 4 models",
    "2015-2024": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/india__gemini-gemini-2.5-pro.json <==
{
  "country": "India",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1885,
      1894
    ],
    [
      1895,
      1904
    ],
    [
      1905,
      1914
    ],
    [
      1915,
      1924
    ],
    [
      1925,
      1934
    ],
    [
      1935,
      1944
    ],
    [
      1945,
      1954
    ],
    [
      1955,
      1964
    ],
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1885-1894": 3.5,
    "1895-1904": 4.0,
    "1905-1914": 5.5,
    "1915-1924": 7.0,
    "1925-1934": 8.2,
    "1935-1944": 7.8,
    "1945-1954": 8.0,
    "1955-1964": 8.4,
    "1965-1974": 8.2,
    "1975-1984": 8.4,
    "1985-1994": 9.2,
    "1995-2004": 9.4,
    "2005-2014": 9.7,
    "2015-2024": 8.8
  },
  "state_power": {
    "1885-1894": 7.0,
    "1895-1904": 7.3,
    "1905-1914": 7.1,
    "1915-1924": 6.8,
    "1925-1934": 6.2,
    "1935-1944": 7.5,
    "1945-1954": 8.2,
    "1955-1964": 8.4,
    "1965-1974": 8.8,
    "1975-1984": 7.2,
    "1985-1994": 6.0,
    "1995-2004": 6.8,
    "2005-2014": 7.2,
    "2015-2024": 8.5
  },
  "key_event": {
    "1885-1894": "Founding of the Indian National Congress in 1885.",
    "1895-1904": "State overreach during famine and plague sparks societal backlash.",
    "1905-1914": "Annulment of Bengal Partition proves society can check state power.",
    "1915-1924": "Gandhi's rise and the mass Non-Cooperation Movement.",
    "1925-1934": "The Salt March and mass Civil Disobedience Movement.",
    "1935-1944": "WWII empowers state; Quit India Movement challenges it.",
    "1945-1954": "Independence, Partition, and consolidation of the new state.",
    "1955-1964": "Linguistic reorganization of states in response to societal pressure.",
    "1965-1974": "Indira Gandhi's consolidation of executive power and centralization.",
    "1975-1984": "The Emergency and its popular electoral rejection (1975-77).",
    "1985-1994": "Mass mobilization (Mandal/Mandir) overwhelms a fragmenting state.",
    "1995-2004": "Civil society gains (RTI) meet resurgent state nationalism.",
    "2005-2014": "Anti-corruption protests and RTI Act empower a mobilized society.",
    "2015-2024": "State centralization and Hindutva meet large-scale societal resistance."
  },
  "reasoning": {
    "1885-1894": "The British Raj possessed a strong state apparatus, with an efficient bureaucracy and army, though its reach was incomplete due to indirect rule in princely states. Civil society was nascent; the founding of the Indian National Congress created an elite-led national forum, but mobilization remained weak and easily suppressed.",
    "1895-1904": "Viceroy Curzon's drive for efficiency and the state's coercive plague response increased its power, but these actions and disastrous famine relief efforts galvanized nationalist opposition, strengthening civil society's capacity to mobilize.",
    "1905-1914": "The mass-based Swadeshi movement, culminating in the state's reversal of the Bengal Partition, represented a quantum leap in society's ability to organize and constrain the colonial state. While the state remained strong and used reforms to manage dissent, it was forced to retreat on a major policy, demonstrating a slight reduction in its absolute authority and a significant increase in societal power.",
    "1915-1924": "Society's power surged as Gandhi transformed the INC into a mass movement capable of nationwide mobilization, directly challenging the state's legitimacy. While the colonial state retained strong coercive capacity, its effective control was weakened by the loss of consent and legitimacy following events like the Jallianwala Bagh massacre.",
    "1925-1934": "Society's power surged dramatically as the Indian National Congress organized mass civil disobedience, forcing the colonial state to negotiate with nationalist leaders as equals. The state's authority was severely eroded as it could not enforce its will against unified popular opposition, despite retaining its coercive apparatus.",
    "1935-1944": "The state's power grew immensely due to wartime mobilization and its successful suppression of the Quit India movement. Society demonstrated massive mobilization capacity but was checked by state repression and increasingly fractured by communal divisions.",
    "1945-1954": "The state was briefly overwhelmed by Partition but massively consolidated its power by integrating princely states and building a national administrative framework. Society was fractured by Partition but was simultaneously empowered by the new Constitution, universal franchise, and successful mass movements for linguistic states, giving it robust new tools for accountability.",
    "1955-1964": "State power grew through centralized economic planning and asserting authority over regional governments, but its prestige was checked by the 1962 war. Society's power also grew, proven by its ability to force the linguistic reorganization of states, showcasing a robust check on state authority.",
    "1965-1974": "Indira Gandhi's consolidation of power, through the Congress party split and bolstered by the 1971 war victory, significantly enhanced the state's authority. While society gained new avenues of mobilization through regional parties and landmark judicial checks, the overall balance shifted towards the increasingly centralized and powerful executive.",
    "1975-1984": "Society's power was proven by its ability to vote out an authoritarian government in 1977 after two years of repression. The state, despite shows of coercive force like Operation Blue Star, was severely weakened by its catastrophic failure to provide security during the 1984 anti-Sikh riots.",
    "1985-1994": "The state was significantly weakened by the end of single-party rule, a fiscal crisis forcing liberalization, and its catastrophic failure to prevent the Babri Masjid demolition. Simultaneously, mass mobilization around caste and religion demonstrated an overwhelmingly powerful and organized society capable of defying and dominating the state's will.",
    "1995-2004": "Society consolidated its power through economic independence and the successful Right to Information movement, while the state's capacity grew through nationalist assertions like the Kargil War and nuclear tests, leading to mutual strengthening.",
    "2005-2014": "Society's power surged with the Right to Information Act and mass anti-corruption protests, while the state's administrative capacity grew via the Aadhaar ID system, even as its legitimacy was severely damaged by major scandals.",
    "2015-2024": "The state's power grew immensely through centralization, technological penetration, and ideological assertion, demonstrated by events like the Article 370 revocation. While regulations squeezed NGOs, civil society proved its enduring power through massive, successful mobilizations like the farmers' protests, which forced a major policy reversal."
  },
  "events_trends_prompt": {
    "1885-1894": "",
    "1895-1904": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1895-1904 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1895-1904. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1905-1914": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1905-1914 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1905-1914. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1915-1924": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1915-1924 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1915-1924. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1925-1934": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1925-1934 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1925-1934. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1935-1944": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1935-1944 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1935-1944. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1945-1954": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1945-1954 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1945-1954. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1955-1964": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1955-1964 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1955-1964. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1965-1974": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1965-1974 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1965-1974. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1975-1984": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1975-1984 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1975-1984. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1985-1994": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1985-1994 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1985-1994. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1995-2004": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1995-2004 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1995-2004. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2005-2014": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 2005-2014 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2005-2014. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2015-2024": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 2015-2024 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2015-2024. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1885-1894": "",
    "1895-1904": "Based on the framework of Acemoğlu and Robinson, here are major historical trends and events in India from 1895-1904 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Systematic Expansion of Railway and Telegraph Networks:** The continued build-out of this infrastructure was a slow-moving, deliberate policy.\n    *   **Effect:** Primarily **strengthened the state** by increasing its capacity to move troops, project administrative power, and extract resources. It also inadvertently **strengthened society** by connecting disparate regions, facilitating the spread of nationalist ideas, and creating a more integrated Indian public.\n*   **Growth of a Vernacular and English-Language Press:** The number of newspapers and their readership steadily increased, creating a nascent public sphere.\n    *   **Effect:** **Strengthened society** by providing a platform for Indians to articulate grievances, debate policy, and organize opposition to the colonial government, thereby increasing their ability to monitor and challenge the state.\n*   **Rise of an Educated Professional Class:** The expansion of universities and legal training produced a growing cohort of Indian lawyers, journalists, and administrators.\n    *   **Effect:** **Strengthened society** by creating a leadership cadre (e.g., the early \"Moderates\" of the Indian National Congress) equipped with the language of constitutionalism and rights to challenge the legitimacy and actions of the colonial state.\n*   **Curzon's Push for Administrative Centralization and \"Efficiency\":** From 1899, Viceroy Curzon pursued a consistent policy of reforming and tightening the \"steel frame\" of the British bureaucracy.\n    *   **Effect:** **Strengthened the state** by enhancing its bureaucratic capacity, information-gathering (through commissions and surveys), and direct control over various aspects of Indian life, often at the expense of local autonomy.\n\n### Events:\n\n*   **The Indian Famines of 1896-97 and 1899-1900:** These were two of the most severe famines of the 19th century, killing millions.\n    *   **Effect:** The state's response, while exercising its administrative capacity (Famine Codes), was widely seen as inadequate and callous. This failure significantly **weakened the state’s legitimacy** while simultaneously **strengthening society’s mobilization**, as Indian nationalists like R.C. Dutt and Dadabhai Naoroji used the famines to build a powerful economic critique of British rule.\n*   **The Bubonic Plague Epidemic (starting 1896) and the State’s Response:** The plague hit Bombay and spread rapidly. The British response involved highly intrusive and coercive public health measures, including forced entry into homes, segregation, and destruction of property.\n    *   **Effect:** This was a massive assertion of the **state’s coercive power**. It provoked a fierce and immediate societal backlash, including riots and the assassination of a British official in Pune (1897), dramatically **strengthening society's capacity for violent and non-violent resistance** to state overreach.\n*   **The Calcutta Corporation Act (1899):** This law, passed by Lord Curzon, reduced the number of elected Indian representatives on the Calcutta municipal corporation, giving British officials a guaranteed majority.\n    *   **Effect:** Directly **strengthened the state’s** control over India’s most important commercial city while **weakening society's** power by dismantling a key institution of urban self-government.\n*   **The Indian Universities Act (1904):** This act increased government control over university senates, curriculum, and affiliations, ostensibly to improve academic standards.\n    *   **Effect:** **Strengthened the state** by giving it direct power to regulate higher education, which was seen by nationalists as a clear attempt to curb the political activism and critical thinking that flourished in universities, thus aiming to **weaken a vital part of civil society**.",
    "1905-1914": "Based on Acemoglu and Robinson's framework, here are the major trends and events in India from 1905-1914 that affected the balance of power between the state and society.\n\n**Trends:**\n\n*   **Growth of the Vernacular and English Press:** The increasing circulation of newspapers and pamphlets created a shared political vocabulary and consciousness across India, enabling faster mobilization. This was a slow-moving development that built on late 19th-century foundations.\n    *   *Effect:* **Strengthened society** by creating an infrastructure for nationalist communication independent of the state.\n*   **Expansion of Indian-owned Capital and Industry:** Spurred by the *Swadeshi* movement's call for self-reliance, Indian entrepreneurs founded banks, insurance companies, textile mills, and consumer goods factories. This created an economic base for nationalism.\n    *   *Effect:* **Strengthened society** by increasing its economic power and reducing its dependence on the colonial state and British goods.\n*   **Solidification of Communal Political Identities:** While tensions existed earlier, this period saw the institutionalization of politics along religious lines, particularly through the formation of separate political organizations and the state's validation of this through policy.\n    *   *Effect:* **Weakened broad societal unity** against the state, even while it **strengthened specific segments of society** (e.g., politically organized Muslim groups). This division ultimately strengthened the state's ability to govern.\n*   **Broadening of Political Participation:** The nationalist movement began to move beyond a small, urban, elite base to include students, women, and the urban middle class in protests, boycotts, and public action in an unprecedented way.\n    *   *Effect:* **Strengthened society** by increasing the number and diversity of people actively engaged in challenging the state.\n\n**Events:**\n\n*   **The Partition of Bengal (1905):** A unilateral administrative decision by the colonial state to divide the Bengal Presidency, ostensibly for efficiency but widely seen as a move to weaken the hub of Indian nationalism.\n    *   *Effect:* An act of **strengthening the state's** administrative control that paradoxically provoked a massive backlash that **dramatically strengthened and mobilized society**.\n*   **The *Swadeshi* Movement (launched 1905):** A direct societal reaction to the Partition, involving a widespread boycott of British goods, the promotion of Indian products, and the establishment of \"national\" schools and colleges.\n    *   *Effect:* **Massively strengthened society** by demonstrating its capacity for large-scale, coordinated economic and political action against the state's will.\n*   **Formation of the All-India Muslim League (1906):** A group of Muslim elites formed a political party to secure their community's interests, partly in response to the Hindu-majority character of the Indian National Congress and with the encouragement of the British.\n    *   *Effect:* **Strengthened a key segment of society** by giving it an organized political voice, but also **strengthened the state** by creating a counterweight to the Congress and deepening the political divisions it could exploit (\"divide and rule\").\n*   **The Morley-Minto Reforms (Indian Councils Act, 1909):** The state's political concession to rising nationalist demands, expanding Indian participation in legislative councils but also introducing separate electorates for Muslims.\n    *   *Effect:* A dual impact. It **strengthened the state** by co-opting moderate Indian leaders into the colonial system. It also **weakened societal unity** by constitutionally embedding religious division into the political structure.\n*   **The Annulment of the Partition of Bengal (1911):** Facing years of unrelenting protest, terrorism, and boycotts, the British state reversed its 1905 decision.\n    *   *Effect:* A landmark victory that **massively strengthened society**, proving that organized, popular pressure could force the powerful colonial Leviathan to retreat. It significantly boosted the credibility and power of the nationalist movement.",
    "1915-1924": "Based on the framework of Acemoğlu and Robinson, here are the major historical trends and events in India from 1915-1924 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Growth of Pan-Indian Mass Nationalism:** The transformation of the Indian National Congress from an elite, deliberative body into a mass movement under Mahatma Gandhi. This was a slow-moving process involving recruitment in rural areas, the creation of a new organizational structure, and the fostering of a shared national identity.\n    *   **Effect:** Massively **strengthened society** by creating a coherent, organized force capable of challenging the state on a national scale.\n*   **Implementation of Constitutional Reforms (Dyarchy):** The process surrounding the Montagu-Chelmsford Reforms, culminating in the Government of India Act of 1919. This created provincial legislatures with limited powers transferred to Indian ministers, drawing a section of the Indian political class into the formal structure of the state.\n    *   **Effect:** **Strengthened both.** It expanded the state's institutional complexity and co-opted some elites (strengthening the state's administrative reach), but it also created new platforms for nationalist leaders to gain experience, legitimacy, and a voice (strengthening a component of society).\n*   **Post-WWI Economic Dislocation:** The war-induced inflation, high taxes, and disruptions to trade, followed by the devastating 1918-19 influenza pandemic, created widespread economic distress and social unrest among peasants, workers, and the urban middle class.\n    *   **Effect:** **Weakened the state's** ability to ensure stability and provided fertile ground for mobilization, thereby **strengthening society's** capacity for collective action and protest.\n\n### Events:\n\n*   **Gandhi's Return to India (1915):** The arrival of a leader with a new, tested political ideology (Satyagraha) and a unique ability to connect with the Indian masses.\n    *   **Effect:** Fundamentally **strengthened society** by providing it with a powerful new leader and a novel methodology for non-violent resistance that directly challenged the state's monopoly on force.\n*   **The Rowlatt Act (1919):** An act passed by the Imperial Legislative Council to indefinitely extend the emergency powers of the WWI-era Defence of India Act, allowing for detention without trial.\n    *   **Effect:** An attempt to **strengthen the state's** coercive power. However, the immense popular backlash it provoked (the Rowlatt Satyagraha) galvanized and united a wide cross-section of Indians, massively **strengthening society's** political consciousness and will to resist.\n*   **Jallianwala Bagh Massacre (1919):** The killing of hundreds of unarmed civilians in Amritsar by British-led troops.\n    *   **Effect:** A brutal demonstration of the state's coercive capacity. However, it shattered the moral legitimacy of British rule for many Indians, serving as a powerful catalyst that dramatically **strengthened society's** resolve for self-rule and weakened the state's \"soft power.\"\n*   **Launch of the Non-Cooperation Movement (1920):** A nationwide campaign of non-violent resistance that called for boycotting British courts, schools, elections, and goods, launched in response to the Rowlatt Act, the Jallianwala Bagh massacre, and in conjunction with the Khilafat Movement.\n    *   **Effect:** A direct assault on the operational capacity and legitimacy of the colonial state, representing the peak of **society's strengthened power** in this period. It aimed to weaken the state by withdrawing the consent and cooperation of the governed.\n*   **Chauri Chaura Incident and Suspension of the Movement (1922):** An incident where a protest turned violent, resulting in the deaths of 22 policemen. In response, Gandhi called off the entire Non-Cooperation Movement.\n    *   **Effect:** Revealed the limits of society's ability to maintain non-violent discipline on a mass scale. The suspension of the movement fractured nationalist unity and allowed the British to reassert authority, temporarily **weakening society's** unified challenge and **strengthening the state's** control.",
    "1925-1934": "Based on the framework in *The Narrow Corridor*, here are major trends and events in India from 1925-1934 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Deepening of Mass Political Mobilization:** The Indian National Congress evolved from an elite forum into a disciplined, mass-based organization with a parallel structure reaching into villages. This was a slow-moving process of building networks, fundraising, and developing a national following throughout the late 1920s and early 1930s.\n    *   **Effect:** Massively **strengthened society** by creating a powerful, organized counterweight to the colonial state's authority.\n\n*   **Economic Distress from the Great Depression (post-1929):** The global economic collapse caused a catastrophic fall in agricultural prices in India, plunging the peasantry into debt and fueling widespread rural unrest. This was not a single event but a persistent condition shaping the political environment for several years.\n    *   **Effect:** **Weakened the state's** legitimacy by exposing its inability to protect Indian economic interests, while simultaneously **strengthening society** by providing a potent grievance that nationalist movements could mobilize around.\n\n*   **Rise of Organized Lower-Caste Political Assertion:** Led by figures like Dr. B. R. Ambedkar, there was a growing trend of political organization and consciousness among Dalits (formerly \"untouchables\") who began to articulate their interests as distinct from both the colonial state and the upper-caste-led nationalist movement.\n    *   **Effect:** **Strengthened society** by making it more pluralistic and representative, bringing a vast, previously marginalized population into organized politics.\n\n*   **Intensification of Communal Politics:** Throughout this period, political mobilization by organizations like the Muslim League and the Hindu Mahasabha became more pronounced. This trend deepened fissures within Indian society based on religious identity.\n    *   **Effect:** **Strengthened specific segments of society** (communal organizations) but fragmented the broader anti-colonial civil society, which the state could exploit, thus indirectly **strengthening the state's** \"divide and rule\" strategy.\n\n### Events:\n\n*   **The Boycott of the Simon Commission (1928):** The British government appointed an all-white commission to review India's constitutional future. In response, nearly all Indian political factions organized a massive, nationwide boycott.\n    *   **Effect:** A powerful demonstration that **strengthened society** by showing its capacity for unified, cross-party action and its ability to successfully reject the legitimacy of a major state initiative.\n\n*   **The Civil Disobedience Movement, initiated by the Salt March (1930):** Mahatma Gandhi's march to the sea to illegally make salt was a discrete event that launched a nationwide campaign of non-violent law-breaking, including boycotts and tax refusal, which lasted for years.\n    *   **Effect:** Radically **strengthened society** by proving its ability to directly and non-violently challenge the state's monopoly on law and economic activity. It simultaneously **weakened the state** by undermining its moral authority and straining its administrative and coercive capacities.\n\n*   **The Gandhi-Irwin Pact (1931):** The Viceroy of India (Lord Irwin) negotiated a formal truce directly with Gandhi to end the Civil Disobedience Movement.\n    *   **Effect:** Dramatically **strengthened society** by forcing the state to negotiate with the leader of a protest movement as an equal political power, legitimizing the Indian National Congress as the voice of the Indian people.\n\n*   **The Communal Award and subsequent Poona Pact (1932):** The British government (the state) announced separate electorates for Dalits. In protest, Gandhi began a fast unto death. This forced Ambedkar to negotiate directly with Gandhi, resulting in the Poona Pact, an agreement created entirely within Indian civil society that the British were compelled to accept.\n    *   **Effect:** Showcased a powerful dynamic. While the initial award was an assertion of **state power**, the final resolution was a triumph that **strengthened society** by demonstrating its ability to resolve its own complex internal conflicts and impose the outcome upon the state.",
    "1935-1944": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in India from 1935-1944 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Implementation of Provincial Autonomy (post-1935 Act):** The Government of India Act 1935 introduced elected Indian ministries at the provincial level. This slow-moving institutional change simultaneously **strengthened both the state and society**. It expanded the administrative capacity of the state at a provincial level while also strengthening organized civil society (primarily the Indian National Congress) by giving it legitimate governing experience and a platform for mass mobilization, pulling the state and society into a contest within the \"Narrow Corridor.\"\n*   **Expansion of the State's Coercive and Economic Apparatus for War:** Following the outbreak of WWII in 1939, the colonial state vastly expanded its powers through the Defence of India Act. This trend involved mass military recruitment, industrial mobilization for war production, and new powers of censorship and detention. This dramatically **strengthened the state's** \"Leviathan\" capacity, making it more centralized and despotic in its ability to extract resources and suppress dissent.\n*   **Growth of Mass-Based Political Mobilization and Polarization:** Throughout this period, political parties like the Indian National Congress and the Muslim League significantly expanded their membership and ability to mobilize large segments of the population. This trend **strengthened society's** organizational power to challenge the state. However, the increasing communal polarization also fractured civil society, weakening its ability to present a single, united front against the state.\n\n### Events:\n\n*   **Provincial Elections of 1937:** This discrete event put the trend of provincial autonomy into practice. The sweeping victory for the Congress party gave a powerful segment of organized society direct control over provincial state machinery for the first time. This **strengthened society's political wing** by giving it tangible power and legitimacy, while also making the provincial state apparatus more responsive to societal demands.\n*   **The Quit India Movement (1942):** This was a direct, mass-based challenge to state authority, representing a peak of society's organized power to disrupt governance. In the immediate term, the state's overwhelming and brutal suppression of the movement (mass arrests, use of force) was a powerful demonstration of its coercive capacity. Therefore, the event **strengthened society's** demonstrated ability to mobilize, but also triggered a massive and successful exercise of the **state's repressive power**.\n*   **The Bengal Famine (1943):** This catastrophic event was a result of wartime state policies (resource diversion, price shocks, incompetent administration) and market failures. The state's failure to prevent mass death delegitimized it and exposed its profound weakness in performing basic functions of welfare and protection. The famine simultaneously **weakened the state's** legitimacy and competence, while also devastating and **weakening society** itself through death and social collapse.",
    "1945-1954": "Based on Acemoglu and Robinson's framework, here are the major trends and events in India from 1945-1954 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The framing of the Constitution (1946-1949):** A slow-moving, deliberative process that created a powerful framework for liberty. By establishing universal adult franchise, fundamental rights, and an independent judiciary, it simultaneously provided the state with a legitimate foundation while formally empowering and \"shackling\" it with societal checks. **Effect: Strengthened both state (legitimacy) and society (rights and accountability).**\n*   **Consolidation of a centralized administrative and economic apparatus:** The new Indian government inherited and expanded upon the British Raj's \"steel frame\" of bureaucracy and military. The creation of the Planning Commission (1950) and the launch of the First Five-Year Plan (1951) institutionalized a top-down, state-led development model. **Effect: Strengthened the state's capacity to govern and intervene in the economy.**\n*   **The rise of linguistic nationalism:** Across India, civil society began to organize and agitate for the creation of states based on linguistic identity, challenging the initial vision of a more centralized union. This was a sustained, popular movement from below. **Effect: Strengthened society by demonstrating its ability to organize and make effective demands on the state.**\n*   **Implementation of Zamindari Abolition acts:** Starting in the late 1940s, various states passed laws to dismantle the colonial-era landlord system. This was a deliberate effort by the state to restructure rural power relations, though its implementation was slow and uneven. **Effect: Strengthened the state by increasing its authority in rural areas and weakening traditional, non-state power holders.**\n\n### Events:\n\n*   **Partition and Independence (1947):** The transfer of power was accompanied by catastrophic violence and the largest mass migration in human history. The nascent Indian state was initially overwhelmed and unable to protect its citizens, showing a profound lack of capacity at its moment of birth. **Effect: Weakened the state by revealing its incapacity and weakened society by fracturing it violently along religious lines.**\n*   **Integration of the Princely States (1947-1949):** The new state, led by Sardar Vallabhbhai Patel, used diplomacy and, decisively, military force (e.g., the \"police action\" in Hyderabad in 1948) to absorb over 500 semi-sovereign principalities into the Indian Union. **Effect: Massively strengthened the state by consolidating its territory and demonstrating its monopoly on violence.**\n*   **The First General Election (1951-52):** A colossal exercise in which millions of citizens, most of them illiterate, participated in a largely free and fair election. This single event conferred immense legitimacy on the new state and institutionalized the primary mechanism for society to hold it accountable. **Effect: Strengthened both state (through popular mandate) and society (by operationalizing democratic power).**\n*   **The Creation of Andhra State (1953):** Following widespread agitation and the death of activist Potti Sriramulu during a hunger strike, the central government conceded to the demand for a separate Telugu-speaking state. **Effect: Strengthened society by proving that organized, non-violent protest could successfully compel the state to restructure itself.**",
    "1955-1964": "Based on Acemoğlu and Robinson's framework, here are major trends and events in India from 1955-1964 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **State-led Industrialization via Five-Year Plans:** The Second (1956-61) and Third (1961-66) Plans emphasized heavy industry and created a large Public Sector Undertaking (PSU) sphere. This slow, institutional trend vastly expanded the state's direct control over the \"commanding heights\" of the economy.\n    *   **Effect:** **Strengthened the state** by making it the primary driver of capital accumulation and industrial development.\n*   **Implementation of Land Reforms:** Throughout this period, states continued the slow process of implementing land ceiling and tenancy reform laws. The effort represented a major attempt by the state to restructure rural society and break the power of traditional landed elites. However, its often-weak implementation also revealed the limits of state capacity against entrenched local societal power.\n    *   **Effect:** A mixed outcome that demonstrated both the **state's growing ambition (strengthening)** and the **resilience of traditional society (strengthening)** in resisting it.\n*   **Democratic Decentralization (Panchayati Raj):** Following the 1957 Balwant Rai Mehta Committee report, states began a gradual process of establishing a three-tier system of local self-governance. This was a long-term project to build institutional capacity at the grassroots level.\n    *   **Effect:** **Strengthened society** by creating formal, state-sanctioned institutions for local political participation, potentially enhancing its ability to make claims on the state.\n*   **Consolidation of Opposition Parties:** While the Congress Party remained dominant, this period saw the emergence and consolidation of a more robust opposition, including the Communist Party of India (winning power in Kerala) and the free-market Swatantra Party (founded 1959).\n    *   **Effect:** **Strengthened society** by increasing political pluralism and providing institutionalized channels to contest the power of the ruling party and the central state.\n\n### Events:\n\n*   **States Reorganisation Act (1956):** A single, monumental event where the internal map of India was redrawn along linguistic lines. This was a direct response to massive, sustained pressure and mobilization from linguistic groups within society.\n    *   **Effect:** **Strengthened both.** It strengthened society by affirming the power of popular movements to shape state structure. It also strengthened the state by creating more cohesive administrative units and enhancing its legitimacy by accommodating societal demands, thus preventing secessionist movements.\n*   **Dismissal of the Communist Government in Kerala (1959):** The central government, invoking Article 356, dismissed the first-ever democratically elected communist government in the world. This was a discrete event triggered by societal protests but executed with the full power of the central state.\n    *   **Effect:** **Strengthened the state** (specifically, the central government) by demonstrating its ultimate constitutional power over elected regional bodies, thereby weakening federalism and organized political society that deviates from the center's preferences.\n*   **Sino-Indian War (1962):** A short, sharp military conflict resulting in a decisive Indian defeat. The shock of the event exposed the state's weakness in national security and foreign policy assessment.\n    *   **Effect:** Initially **weakened the state** by shattering its prestige and revealing its incapacity. However, it ultimately led to a massive **strengthening of the state’s** military and intelligence apparatus as a direct response.\n*   **Official Languages Act (1963):** This act was a specific legislative event that sought to make Hindi the official language while allowing English to continue. It triggered widespread and violent protests in non-Hindi speaking states, especially Tamil Nadu.\n    *   **Effect:** Showcased the state's attempt to forge a national identity (a **strengthening** impulse) but was powerfully checked by a mobilized civil society, forcing the state to later amend the act and guarantee the use of English indefinitely (**strengthening society**).",
    "1965-1974": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in India from 1965-1974 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Green Revolution:** A slow-moving technological and economic trend that began in the mid-1960s. It increased agricultural output, making India self-sufficient in food grains. This **strengthened the state** by reducing its dependence on foreign aid (like US PL-480 food shipments) and enhancing its autonomy. Simultaneously, it **strengthened a segment of society** by creating a new, wealthy, and politically influential class of capitalist farmers who would become a powerful lobbying force.\n*   **Centralization of Economic Power:** This period saw an intensification of state-led economic planning, the \"license-permit raj,\" and nationalizations. This trend concentrated immense discretionary economic power in the hands of the central government's bureaucracy and political executive. This systematically **strengthened the state** by making it the primary arbiter of industrial and economic activity, at the expense of private capital and market forces.\n*   **Rise of Regional and Caste-Based Political Mobilization:** A growing trend, evidenced clearly by the 1967 general election results where the Congress party's dominance was significantly reduced. The rise of regional parties (like the DMK in Tamil Nadu) and the increasing assertiveness of lower-caste groups represented a diversification and deepening of civil society's political power. This **strengthened society** by creating multiple, non-centralized points of political power that challenged the central state's hegemony.\n\n### Events:\n\n*   **The Congress Party Split (1969):** A discrete political event where Prime Minister Indira Gandhi outmaneuvered the party's old guard (the \"Syndicate\") and split the Indian National Congress. This event fundamentally **strengthened the executive power of the state** by centralizing authority within a new, loyalist party structure personally dominated by the Prime Minister, weakening the independent, federated character of the old party (a key societal institution).\n*   **The Bangladesh Liberation War (1971):** India's decisive military victory over Pakistan resulted in an enormous surge of nationalist pride and personal popularity for Indira Gandhi. This event massively **strengthened the state**, particularly the executive, by granting it immense popular legitimacy and a mandate that temporarily overshadowed all domestic opposition.\n*   **The *Kesavananda Bharati* Supreme Court Ruling (1973):** In this landmark case, the Supreme Court ruled that Parliament could amend the constitution but not alter its \"basic structure.\" This was a crucial event where one arm of the state (the judiciary) acted to limit the power of another (the legislature/executive). It **strengthened society's ability to constrain the state** by establishing fundamental, inviolable constitutional limits on state power, thereby protecting civil liberties.\n*   **The All-India Railway Strike (1974):** This 20-day strike involving 1.7 million workers was the largest recorded industrial action in the world at the time. It represented a massive, organized mobilization of a key segment of civil society (organized labor) that directly challenged the authority of the state, which was the nation's largest employer. While ultimately suppressed, the strike demonstrated the formidable power of organized **society** to disrupt and confront the state.",
    "1975-1984": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in India from 1975-1984 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Centralization of Political Power:** A slow-moving trend under Prime Minister Indira Gandhi, peaking during the Emergency but continuing after her return in 1980. This involved concentrating power within the Prime Minister's Office, weakening cabinet government, and undermining the federal autonomy of states. **(Strengthened the central state, weakened society and other state institutions).**\n*   **Rise of Regional and Identity-Based Movements:** The post-Emergency period saw an acceleration of social and political mobilization around regional (e.g., Punjab, Assam) and caste identities. This fractured the monolithic national political landscape and created new loci of social power that directly challenged the central government's authority. **(Strengthened societal power, challenged the state).**\n*   **Post-Emergency Judicial Activism:** After its submission during the Emergency, the Indian Supreme Court began to reassert its independence. The development of Public Interest Litigation (PIL) in the late 1970s and early 1980s was an institutional trend that empowered citizens and civil society groups to hold the state accountable on issues of human rights and governance. **(Strengthened societal power by providing it a tool to check the state).**\n\n### Events:\n\n*   **The Imposition of the Emergency (1975-1977):** A discrete political event where the government suspended fundamental rights, censored the press, and jailed thousands of political opponents. This was a decisive shift towards a despotic state, crushing organized opposition. **(Massively strengthened the state's coercive power, severely weakened society).**\n*   **The 1977 General Election:** Indira Gandhi's surprise decision to call elections and her subsequent landslide defeat by the Janata Party coalition was a pivotal event. It demonstrated that despite two years of authoritarian rule, societal power, expressed through the ballot box, could effectively discipline and replace the state's leadership. **(Massively strengthened society, weakened the incumbent state).**\n*   **Operation Blue Star (June 1984):** The Indian Army's storming of the Golden Temple to remove Sikh militants was a demonstration of the state's ultimate coercive power. The state used overwhelming military force to eliminate a direct, armed challenge to its sovereignty from a segment of society. **(Strengthened the state's monopoly on violence, crushed a specific societal challenge).**\n*   **Assassination of Indira Gandhi and Anti-Sikh Riots (October-November 1984):** The assassination revealed the state's vulnerability. The subsequent state-abetted pogrom against Sikhs in Delhi and elsewhere represented a catastrophic failure of the state's most basic function: to provide security to its citizens. It showed the state could be absent or complicit in the face of mob violence. **(Severely weakened the state's capacity and legitimacy).**",
    "1985-1994": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in India from 1985-1994 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Rise of Coalition Politics:** The 1989 general election ended the era of single-party dominance by the Indian National Congress. This trend toward multi-party coalition governments, which characterized the entire subsequent period, made the central state more fragmented and subject to the pulls and pressures of diverse regional and caste-based parties.\n    *   **Effect:** Weakened the central state's autonomy and ability to act decisively; strengthened societal power by giving various mobilized groups (represented by smaller parties) direct leverage over governance.\n*   **Growth of Identity-Based Social Mobilization:** This period saw an intensification of political mobilization around caste and religious identities. The Ram Janmabhoomi movement (Hindutva) and the politics around the Mandal Commission (caste) became dominant social forces, operating largely outside of traditional party structures.\n    *   **Effect:** Massively strengthened the power of organized segments of society to contest the state's narrative and policies, while also challenging the state's capacity to act as a neutral arbiter and maintain social peace.\n*   **Accumulating Fiscal Crisis and Loss of Economic Autonomy:** Throughout the late 1980s, India’s state-led economy was hampered by a growing fiscal deficit and a balance of payments crisis. This slow-moving economic decline culminated in the near-default of 1991.\n    *   **Effect:** Weakened the state's capacity and its credibility as an economic manager, ultimately forcing it to cede power and seek aid from international institutions, thereby constraining its policy independence.\n\n### Events:\n\n*   **The Shah Bano case and subsequent 1986 Act:** After the Supreme Court granted alimony to a Muslim woman, Shah Bano (1985), massive protests from conservative Muslim groups led the Rajiv Gandhi government to pass the Muslim Women (Protection of Rights on Divorce) Act (1986), which overturned the court's secular judgment.\n    *   **Effect:** Weakened the state's legal and secular authority by demonstrating it could be swayed by pressure from a mobilized religious segment of society, which was thereby strengthened.\n*   **Implementation of the Mandal Commission Report (1990):** The V.P. Singh government's decision to implement reservations in government jobs for Other Backward Classes (OBCs) triggered widespread, violent protests and counter-protests, fundamentally altering India's political landscape.\n    *   **Effect:** Strengthened the state's role in social engineering but also massively strengthened societal power by galvanizing caste-based political identity and mobilization, creating a \"Red Queen\" effect where both state and society became more powerful in their contest.\n*   **The 1991 Economic Liberalization:** In response to the severe economic crisis, the government of P.V. Narasimha Rao initiated a radical shift away from the \"License Raj,\" dismantling state controls on industry and trade.\n    *   **Effect:** Weakened the state's direct, despotic power over the economy. Simultaneously, it strengthened society by empowering a new class of entrepreneurs, private enterprises, and consumers, creating new centers of power outside the state.\n*   **Demolition of the Babri Masjid (1992):** A large mob of Hindu nationalist activists, mobilized by political and religious organizations, destroyed the 16th-century mosque in Ayodhya, overwhelming state and central security forces.\n    *   **Effect:** A catastrophic failure and weakening of the state, demonstrating its inability to enforce the rule of law against a powerful, determined segment of society. It dramatically strengthened that segment of society, proving it could successfully defy the state's authority.",
    "1995-2004": "Based on Acemoğlu and Robinson's framework, here are major trends and events in India from 1995-2004 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Deepening of Economic Liberalization and the IT Boom:** The continuation of post-1991 reforms and the rise of a globally-integrated IT sector created new, wealthy classes and a professional middle class less dependent on state patronage. This **strengthened society** by creating independent economic power centers, while also **strengthening the state's** fiscal capacity through a broader tax base (a classic \"Red Queen\" effect where both grew more capable).\n*   **The Era of Coalition Governments:** The entire period was governed by multi-party coalitions (United Front, then the NDA). This continuous need for consensus politics checked the power of the central executive. This **weakened the central state's** ability to act unilaterally and **strengthened society** by empowering diverse regional and caste-based groups whose parties were essential to the coalition.\n*   **Rise of Civil Society Advocacy and the Right to Information (RTI) Movement:** This period saw the maturation of grassroots movements, most notably the Mazdoor Kisan Shakti Sangathan (MKSS), demanding state accountability. This decade-long, slow-moving campaign was a direct attempt by society to make the state transparent. This unequivocally **strengthened society** by building the institutional and popular power to demand oversight of the state.\n*   **Implementation of the 73rd and 74th Constitutional Amendments (Panchayati Raj):** Though passed in 1992, their implementation throughout this period began to formally devolve political and fiscal powers to local village and city governments. This **strengthened local society** by giving it a formal institutional voice, while simultaneously **weakening the centralized state** by creating a new layer of governance it did not fully control.\n\n### Events:\n\n*   **Pokhran-II Nuclear Tests (1998):** India's declaration as a nuclear weapons state was a dramatic assertion of national power. The event generated a surge of nationalist support for the government, significantly **strengthening the state** by enhancing its coercive capacity and its legitimacy as the ultimate protector of national sovereignty.\n*   **The Kargil War (1999):** The conflict with Pakistan galvanized the nation and centered immense authority and popular support in the central government and military. This \"rally 'round the flag\" effect massively **strengthened the state** and its core security apparatus, temporarily sidelining most societal critiques.\n*   **The Gujarat Riots (2002):** The large-scale communal violence and the state government's controversial response represented a failure—or refusal—of the state to protect all citizens equally. This event deeply fractured and thus **weakened society** along religious lines, while demonstrating the terrifying power of a partisan state apparatus, a hallmark of a state moving away from the \"corridor\" toward despotism.\n*   **Passage of the Freedom of Information Act (2002):** Culminating the long trend of the RTI movement, the Vajpayee government passed this precursor to the RTI Act of 2005. This was a discrete legislative victory for civil society, legally compelling the state to be more transparent. The event marked a major success in society's struggle to cage the Leviathan, thus **strengthening society** and placing a formal check on the **state**.",
    "2005-2014": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in India from 2005-2014 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Sustained Economic Growth & Middle-Class Expansion:** High GDP growth for much of this period expanded the urban middle class. This created a larger, more connected citizenry with greater access to resources and rising expectations for governance and public services.\n    *   **Effect:** **Strengthened society** by increasing its capacity and willingness to demand accountability.\n*   **Rollout of the Aadhaar Biometric ID System (UIDAI established 2009):** The gradual but massive project to assign a unique identity to every resident represented a profound expansion of the Indian state's administrative and technical capacity to see, track, and manage its population.\n    *   **Effect:** **Dramatically strengthened the state** by enhancing its bureaucratic power and reach.\n*   **Rapid Proliferation of Mobile Phones and Internet Access:** The explosion in telecommunications and social media usage fundamentally altered the information landscape, allowing for faster dissemination of news and dramatically lowering the costs of social and political coordination.\n    *   **Effect:** **Dramatically strengthened society** by equipping it with powerful tools for mobilization and public discourse outside state-controlled channels.\n*   **Institutionalization of Rights-Based Entitlements:** The implementation of landmark laws like the Mahatma Gandhi National Rural Employment Guarantee Act (MGNREGA, 2005) created a new framework where citizens, especially the rural poor, could legally demand entitlements from the state, shifting from a relationship of patronage to one of rights.\n    *   **Effect:** **Strengthened both.** It expanded the state's role as a service provider while simultaneously empowering society with legal tools to hold it accountable, fitting the \"Shackled Leviathan\" concept.\n\n### Events:\n\n*   **Passage and Use of the Right to Information (RTI) Act (2005):** This single piece of legislation gave citizens a powerful legal tool to demand transparency and scrutinize government functions. It was immediately and widely used by activists and ordinary people to uncover corruption and malfeasance.\n    *   **Effect:** **Massively strengthened society** by piercing the veil of state secrecy.\n*   **Major Corruption Scandals Revealed (2G, Commonwealth Games, Coalgate; 2008-2012):** A series of high-profile scandals exposed systemic corruption at the highest levels of government, severely damaging public trust in state institutions.\n    *   **Effect:** **Weakened the state's** legitimacy and galvanized societal opposition.\n*   **The India Against Corruption (IAC) Movement (2011-2012):** Sparked by the corruption scandals, this nationwide, urban middle-class-led protest movement mobilized millions. It challenged the state's authority directly and demanded the creation of a new, powerful anti-corruption institution (the Lokpal).\n    *   **Effect:** A landmark event that **dramatically strengthened society's** demonstrated power to mobilize and contest the state.\n*   **2012 Delhi Gang Rape (Nirbhaya) Protests:** The horrific crime triggered spontaneous and widespread protests across India, forcing a national conversation on women's safety and gender violence. The scale of the public outrage compelled the state to enact stricter anti-rape laws (Criminal Law Amendment Act, 2013).\n    *   **Effect:** **Strengthened society** by showing its ability to force state action on social issues, while also leading to an **expansion of the state's** coercive legal power in response to societal demands.",
    "2015-2024": "Based on Acemoğlu and Robinson's framework, here are major trends and events in India from 2015-2024 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Centralization of Fiscal and Political Power:** The implementation of the Goods and Services Tax (GST) in 2017 and a general trend towards \"cooperative federalism\" tilted fiscal power significantly towards the central government. This, combined with a strong executive, concentrated decision-making in New Delhi.\n    *   **Impact:** Strengthened the central state at the expense of regional state power and, by extension, society's ability to influence policy at a local level.\n\n*   **Systematic Use of Technology for Governance and Surveillance:** The mandatory linking of the Aadhaar biometric ID to numerous services, the expansion of the UPI digital payments stack, and the use of facial recognition technology created a vast architecture for state monitoring and service delivery.\n    *   **Impact:** Dramatically strengthened the state's capacity (its ability to \"see\" and reach citizens), while also creating new tools for surveillance that could weaken societal privacy and autonomy.\n\n*   **Regulatory Squeezing of Civil Society:** The government systematically used the Foreign Contribution (Regulation) Act (FCRA) to cancel or suspend the licenses of thousands of non-governmental organizations (NGOs), severely restricting their access to international funding and their ability to operate.\n    *   **Impact:** Weakened civil society by curtailing the power and reach of a key pillar of organized social action and dissent.\n\n*   **Dominance of Hindu Nationalism (Hindutva) in State and Society:** The ruling BJP's ideology became increasingly influential in state policy, educational curricula, and public discourse, creating a powerful majoritarian narrative.\n    *   **Impact:** Strengthened the state by providing it with a powerful ideological mandate, while simultaneously weakening pluralistic civil society by marginalizing minority voices and dissenters who did not align with this narrative.\n\n### Events:\n\n*   **Demonetisation (November 2016):** The sudden, executive-led decision to invalidate 86% of India's currency was an unprecedented assertion of state power over the economy and the daily lives of citizens.\n    *   **Impact:** Massively strengthened the coercive power of the state, demonstrating its capacity to enact disruptive, top-down policies with little to no societal consultation.\n\n*   **Revocation of Article 370 in Jammu & Kashmir (August 2019):** The central government unilaterally revoked the special autonomous status of J&K, bifurcated the state into two union territories, and imposed a months-long communications blackout and security lockdown.\n    *   **Impact:** A profound strengthening of the central state's power over regional autonomy and society, effectively silencing and immobilizing civil society in the region.\n\n*   **Citizenship Amendment Act (CAA) and Subsequent Protests (December 2019 - March 2020):** The passage of a law that introduced religious criteria for citizenship was a major assertion of the state's power to define national identity. It was met by one of the largest, most sustained protest movements in recent Indian history.\n    *   **Impact:** The Act itself strengthened the state's power; the nationwide protests that followed demonstrated and strengthened society's power to mobilize and contest state actions.\n\n*   **The Farmers' Protests and Repeal of Farm Laws (September 2020 - November 2021):** After the state passed three contentious farm laws, a year-long protest, led by farmers' unions, blockaded key highways into the capital. The government ultimately capitulated and repealed the laws.\n    *   **Impact:** A landmark event that strengthened civil society, proving its capacity to organize, endure, and force a powerful, majoritarian state to reverse a key policy decision."
  },
  "score_prompt": {
    "1885-1894": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1885-1894. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nIndia during 1885-1894 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1895-1904": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1895-1904, building on the established trajectory. Start\nfrom where India stood at the end of 1885-1894, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1895-1904:\nBased on the framework of Acemoğlu and Robinson, here are major historical trends and events in India from 1895-1904 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Systematic Expansion of Railway and Telegraph Networks:** The continued build-out of this infrastructure was a slow-moving, deliberate policy.\n    *   **Effect:** Primarily **strengthened the state** by increasing its capacity to move troops, project administrative power, and extract resources. It also inadvertently **strengthened society** by connecting disparate regions, facilitating the spread of nationalist ideas, and creating a more integrated Indian public.\n*   **Growth of a Vernacular and English-Language Press:** The number of newspapers and their readership steadily increased, creating a nascent public sphere.\n    *   **Effect:** **Strengthened society** by providing a platform for Indians to articulate grievances, debate policy, and organize opposition to the colonial government, thereby increasing their ability to monitor and challenge the state.\n*   **Rise of an Educated Professional Class:** The expansion of universities and legal training produced a growing cohort of Indian lawyers, journalists, and administrators.\n    *   **Effect:** **Strengthened society** by creating a leadership cadre (e.g., the early \"Moderates\" of the Indian National Congress) equipped with the language of constitutionalism and rights to challenge the legitimacy and actions of the colonial state.\n*   **Curzon's Push for Administrative Centralization and \"Efficiency\":** From 1899, Viceroy Curzon pursued a consistent policy of reforming and tightening the \"steel frame\" of the British bureaucracy.\n    *   **Effect:** **Strengthened the state** by enhancing its bureaucratic capacity, information-gathering (through commissions and surveys), and direct control over various aspects of Indian life, often at the expense of local autonomy.\n\n### Events:\n\n*   **The Indian Famines of 1896-97 and 1899-1900:** These were two of the most severe famines of the 19th century, killing millions.\n    *   **Effect:** The state's response, while exercising its administrative capacity (Famine Codes), was widely seen as inadequate and callous. This failure significantly **weakened the state’s legitimacy** while simultaneously **strengthening society’s mobilization**, as Indian nationalists like R.C. Dutt and Dadabhai Naoroji used the famines to build a powerful economic critique of British rule.\n*   **The Bubonic Plague Epidemic (starting 1896) and the State’s Response:** The plague hit Bombay and spread rapidly. The British response involved highly intrusive and coercive public health measures, including forced entry into homes, segregation, and destruction of property.\n    *   **Effect:** This was a massive assertion of the **state’s coercive power**. It provoked a fierce and immediate societal backlash, including riots and the assassination of a British official in Pune (1897), dramatically **strengthening society's capacity for violent and non-violent resistance** to state overreach.\n*   **The Calcutta Corporation Act (1899):** This law, passed by Lord Curzon, reduced the number of elected Indian representatives on the Calcutta municipal corporation, giving British officials a guaranteed majority.\n    *   **Effect:** Directly **strengthened the state’s** control over India’s most important commercial city while **weakening society's** power by dismantling a key institution of urban self-government.\n*   **The Indian Universities Act (1904):** This act increased government control over university senates, curriculum, and affiliations, ostensibly to improve academic standards.\n    *   **Effect:** **Strengthened the state** by giving it direct power to regulate higher education, which was seen by nationalists as a clear attempt to curb the political activism and critical thinking that flourished in universities, thus aiming to **weaken a vital part of civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1895-1904\n- state_power (float, 0-10): absolute state power at the end of 1895-1904\n- society_change (float): society_power change vs. 1885-1894\n- state_change (float): state_power change vs. 1885-1894\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1905-1914": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1905-1914, building on the established trajectory. Start\nfrom where India stood at the end of 1895-1904, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1905-1914:\nBased on Acemoglu and Robinson's framework, here are the major trends and events in India from 1905-1914 that affected the balance of power between the state and society.\n\n**Trends:**\n\n*   **Growth of the Vernacular and English Press:** The increasing circulation of newspapers and pamphlets created a shared political vocabulary and consciousness across India, enabling faster mobilization. This was a slow-moving development that built on late 19th-century foundations.\n    *   *Effect:* **Strengthened society** by creating an infrastructure for nationalist communication independent of the state.\n*   **Expansion of Indian-owned Capital and Industry:** Spurred by the *Swadeshi* movement's call for self-reliance, Indian entrepreneurs founded banks, insurance companies, textile mills, and consumer goods factories. This created an economic base for nationalism.\n    *   *Effect:* **Strengthened society** by increasing its economic power and reducing its dependence on the colonial state and British goods.\n*   **Solidification of Communal Political Identities:** While tensions existed earlier, this period saw the institutionalization of politics along religious lines, particularly through the formation of separate political organizations and the state's validation of this through policy.\n    *   *Effect:* **Weakened broad societal unity** against the state, even while it **strengthened specific segments of society** (e.g., politically organized Muslim groups). This division ultimately strengthened the state's ability to govern.\n*   **Broadening of Political Participation:** The nationalist movement began to move beyond a small, urban, elite base to include students, women, and the urban middle class in protests, boycotts, and public action in an unprecedented way.\n    *   *Effect:* **Strengthened society** by increasing the number and diversity of people actively engaged in challenging the state.\n\n**Events:**\n\n*   **The Partition of Bengal (1905):** A unilateral administrative decision by the colonial state to divide the Bengal Presidency, ostensibly for efficiency but widely seen as a move to weaken the hub of Indian nationalism.\n    *   *Effect:* An act of **strengthening the state's** administrative control that paradoxically provoked a massive backlash that **dramatically strengthened and mobilized society**.\n*   **The *Swadeshi* Movement (launched 1905):** A direct societal reaction to the Partition, involving a widespread boycott of British goods, the promotion of Indian products, and the establishment of \"national\" schools and colleges.\n    *   *Effect:* **Massively strengthened society** by demonstrating its capacity for large-scale, coordinated economic and political action against the state's will.\n*   **Formation of the All-India Muslim League (1906):** A group of Muslim elites formed a political party to secure their community's interests, partly in response to the Hindu-majority character of the Indian National Congress and with the encouragement of the British.\n    *   *Effect:* **Strengthened a key segment of society** by giving it an organized political voice, but also **strengthened the state** by creating a counterweight to the Congress and deepening the political divisions it could exploit (\"divide and rule\").\n*   **The Morley-Minto Reforms (Indian Councils Act, 1909):** The state's political concession to rising nationalist demands, expanding Indian participation in legislative councils but also introducing separate electorates for Muslims.\n    *   *Effect:* A dual impact. It **strengthened the state** by co-opting moderate Indian leaders into the colonial system. It also **weakened societal unity** by constitutionally embedding religious division into the political structure.\n*   **The Annulment of the Partition of Bengal (1911):** Facing years of unrelenting protest, terrorism, and boycotts, the British state reversed its 1905 decision.\n    *   *Effect:* A landmark victory that **massively strengthened society**, proving that organized, popular pressure could force the powerful colonial Leviathan to retreat. It significantly boosted the credibility and power of the nationalist movement.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1905-1914\n- state_power (float, 0-10): absolute state power at the end of 1905-1914\n- society_change (float): society_power change vs. 1895-1904\n- state_change (float): state_power change vs. 1895-1904\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1915-1924": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1915-1924, building on the established trajectory. Start\nfrom where India stood at the end of 1905-1914, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1915-1924:\nBased on the framework of Acemoğlu and Robinson, here are the major historical trends and events in India from 1915-1924 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Growth of Pan-Indian Mass Nationalism:** The transformation of the Indian National Congress from an elite, deliberative body into a mass movement under Mahatma Gandhi. This was a slow-moving process involving recruitment in rural areas, the creation of a new organizational structure, and the fostering of a shared national identity.\n    *   **Effect:** Massively **strengthened society** by creating a coherent, organized force capable of challenging the state on a national scale.\n*   **Implementation of Constitutional Reforms (Dyarchy):** The process surrounding the Montagu-Chelmsford Reforms, culminating in the Government of India Act of 1919. This created provincial legislatures with limited powers transferred to Indian ministers, drawing a section of the Indian political class into the formal structure of the state.\n    *   **Effect:** **Strengthened both.** It expanded the state's institutional complexity and co-opted some elites (strengthening the state's administrative reach), but it also created new platforms for nationalist leaders to gain experience, legitimacy, and a voice (strengthening a component of society).\n*   **Post-WWI Economic Dislocation:** The war-induced inflation, high taxes, and disruptions to trade, followed by the devastating 1918-19 influenza pandemic, created widespread economic distress and social unrest among peasants, workers, and the urban middle class.\n    *   **Effect:** **Weakened the state's** ability to ensure stability and provided fertile ground for mobilization, thereby **strengthening society's** capacity for collective action and protest.\n\n### Events:\n\n*   **Gandhi's Return to India (1915):** The arrival of a leader with a new, tested political ideology (Satyagraha) and a unique ability to connect with the Indian masses.\n    *   **Effect:** Fundamentally **strengthened society** by providing it with a powerful new leader and a novel methodology for non-violent resistance that directly challenged the state's monopoly on force.\n*   **The Rowlatt Act (1919):** An act passed by the Imperial Legislative Council to indefinitely extend the emergency powers of the WWI-era Defence of India Act, allowing for detention without trial.\n    *   **Effect:** An attempt to **strengthen the state's** coercive power. However, the immense popular backlash it provoked (the Rowlatt Satyagraha) galvanized and united a wide cross-section of Indians, massively **strengthening society's** political consciousness and will to resist.\n*   **Jallianwala Bagh Massacre (1919):** The killing of hundreds of unarmed civilians in Amritsar by British-led troops.\n    *   **Effect:** A brutal demonstration of the state's coercive capacity. However, it shattered the moral legitimacy of British rule for many Indians, serving as a powerful catalyst that dramatically **strengthened society's** resolve for self-rule and weakened the state's \"soft power.\"\n*   **Launch of the Non-Cooperation Movement (1920):** A nationwide campaign of non-violent resistance that called for boycotting British courts, schools, elections, and goods, launched in response to the Rowlatt Act, the Jallianwala Bagh massacre, and in conjunction with the Khilafat Movement.\n    *   **Effect:** A direct assault on the operational capacity and legitimacy of the colonial state, representing the peak of **society's strengthened power** in this period. It aimed to weaken the state by withdrawing the consent and cooperation of the governed.\n*   **Chauri Chaura Incident and Suspension of the Movement (1922):** An incident where a protest turned violent, resulting in the deaths of 22 policemen. In response, Gandhi called off the entire Non-Cooperation Movement.\n    *   **Effect:** Revealed the limits of society's ability to maintain non-violent discipline on a mass scale. The suspension of the movement fractured nationalist unity and allowed the British to reassert authority, temporarily **weakening society's** unified challenge and **strengthening the state's** control.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n1905-1914: <5.5, 7.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1915-1924\n- state_power (float, 0-10): absolute state power at the end of 1915-1924\n- society_change (float): society_power change vs. 1905-1914\n- state_change (float): state_power change vs. 1905-1914\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1925-1934": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1925-1934, building on the established trajectory. Start\nfrom where India stood at the end of 1915-1924, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1925-1934:\nBased on the framework in *The Narrow Corridor*, here are major trends and events in India from 1925-1934 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Deepening of Mass Political Mobilization:** The Indian National Congress evolved from an elite forum into a disciplined, mass-based organization with a parallel structure reaching into villages. This was a slow-moving process of building networks, fundraising, and developing a national following throughout the late 1920s and early 1930s.\n    *   **Effect:** Massively **strengthened society** by creating a powerful, organized counterweight to the colonial state's authority.\n\n*   **Economic Distress from the Great Depression (post-1929):** The global economic collapse caused a catastrophic fall in agricultural prices in India, plunging the peasantry into debt and fueling widespread rural unrest. This was not a single event but a persistent condition shaping the political environment for several years.\n    *   **Effect:** **Weakened the state's** legitimacy by exposing its inability to protect Indian economic interests, while simultaneously **strengthening society** by providing a potent grievance that nationalist movements could mobilize around.\n\n*   **Rise of Organized Lower-Caste Political Assertion:** Led by figures like Dr. B. R. Ambedkar, there was a growing trend of political organization and consciousness among Dalits (formerly \"untouchables\") who began to articulate their interests as distinct from both the colonial state and the upper-caste-led nationalist movement.\n    *   **Effect:** **Strengthened society** by making it more pluralistic and representative, bringing a vast, previously marginalized population into organized politics.\n\n*   **Intensification of Communal Politics:** Throughout this period, political mobilization by organizations like the Muslim League and the Hindu Mahasabha became more pronounced. This trend deepened fissures within Indian society based on religious identity.\n    *   **Effect:** **Strengthened specific segments of society** (communal organizations) but fragmented the broader anti-colonial civil society, which the state could exploit, thus indirectly **strengthening the state's** \"divide and rule\" strategy.\n\n### Events:\n\n*   **The Boycott of the Simon Commission (1928):** The British government appointed an all-white commission to review India's constitutional future. In response, nearly all Indian political factions organized a massive, nationwide boycott.\n    *   **Effect:** A powerful demonstration that **strengthened society** by showing its capacity for unified, cross-party action and its ability to successfully reject the legitimacy of a major state initiative.\n\n*   **The Civil Disobedience Movement, initiated by the Salt March (1930):** Mahatma Gandhi's march to the sea to illegally make salt was a discrete event that launched a nationwide campaign of non-violent law-breaking, including boycotts and tax refusal, which lasted for years.\n    *   **Effect:** Radically **strengthened society** by proving its ability to directly and non-violently challenge the state's monopoly on law and economic activity. It simultaneously **weakened the state** by undermining its moral authority and straining its administrative and coercive capacities.\n\n*   **The Gandhi-Irwin Pact (1931):** The Viceroy of India (Lord Irwin) negotiated a formal truce directly with Gandhi to end the Civil Disobedience Movement.\n    *   **Effect:** Dramatically **strengthened society** by forcing the state to negotiate with the leader of a protest movement as an equal political power, legitimizing the Indian National Congress as the voice of the Indian people.\n\n*   **The Communal Award and subsequent Poona Pact (1932):** The British government (the state) announced separate electorates for Dalits. In protest, Gandhi began a fast unto death. This forced Ambedkar to negotiate directly with Gandhi, resulting in the Poona Pact, an agreement created entirely within Indian civil society that the British were compelled to accept.\n    *   **Effect:** Showcased a powerful dynamic. While the initial award was an assertion of **state power**, the final resolution was a triumph that **strengthened society** by demonstrating its ability to resolve its own complex internal conflicts and impose the outcome upon the state.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n1905-1914: <5.5, 7.1>\n1915-1924: <7.0, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1925-1934\n- state_power (float, 0-10): absolute state power at the end of 1925-1934\n- society_change (float): society_power change vs. 1915-1924\n- state_change (float): state_power change vs. 1915-1924\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1935-1944": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1935-1944, building on the established trajectory. Start\nfrom where India stood at the end of 1925-1934, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1935-1944:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in India from 1935-1944 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Implementation of Provincial Autonomy (post-1935 Act):** The Government of India Act 1935 introduced elected Indian ministries at the provincial level. This slow-moving institutional change simultaneously **strengthened both the state and society**. It expanded the administrative capacity of the state at a provincial level while also strengthening organized civil society (primarily the Indian National Congress) by giving it legitimate governing experience and a platform for mass mobilization, pulling the state and society into a contest within the \"Narrow Corridor.\"\n*   **Expansion of the State's Coercive and Economic Apparatus for War:** Following the outbreak of WWII in 1939, the colonial state vastly expanded its powers through the Defence of India Act. This trend involved mass military recruitment, industrial mobilization for war production, and new powers of censorship and detention. This dramatically **strengthened the state's** \"Leviathan\" capacity, making it more centralized and despotic in its ability to extract resources and suppress dissent.\n*   **Growth of Mass-Based Political Mobilization and Polarization:** Throughout this period, political parties like the Indian National Congress and the Muslim League significantly expanded their membership and ability to mobilize large segments of the population. This trend **strengthened society's** organizational power to challenge the state. However, the increasing communal polarization also fractured civil society, weakening its ability to present a single, united front against the state.\n\n### Events:\n\n*   **Provincial Elections of 1937:** This discrete event put the trend of provincial autonomy into practice. The sweeping victory for the Congress party gave a powerful segment of organized society direct control over provincial state machinery for the first time. This **strengthened society's political wing** by giving it tangible power and legitimacy, while also making the provincial state apparatus more responsive to societal demands.\n*   **The Quit India Movement (1942):** This was a direct, mass-based challenge to state authority, representing a peak of society's organized power to disrupt governance. In the immediate term, the state's overwhelming and brutal suppression of the movement (mass arrests, use of force) was a powerful demonstration of its coercive capacity. Therefore, the event **strengthened society's** demonstrated ability to mobilize, but also triggered a massive and successful exercise of the **state's repressive power**.\n*   **The Bengal Famine (1943):** This catastrophic event was a result of wartime state policies (resource diversion, price shocks, incompetent administration) and market failures. The state's failure to prevent mass death delegitimized it and exposed its profound weakness in performing basic functions of welfare and protection. The famine simultaneously **weakened the state's** legitimacy and competence, while also devastating and **weakening society** itself through death and social collapse.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n1905-1914: <5.5, 7.1>\n1915-1924: <7.0, 6.8>\n1925-1934: <8.2, 6.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1935-1944\n- state_power (float, 0-10): absolute state power at the end of 1935-1944\n- society_change (float): society_power change vs. 1925-1934\n- state_change (float): state_power change vs. 1925-1934\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1945-1954": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1945-1954, building on the established trajectory. Start\nfrom where India stood at the end of 1935-1944, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1945-1954:\nBased on Acemoglu and Robinson's framework, here are the major trends and events in India from 1945-1954 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The framing of the Constitution (1946-1949):** A slow-moving, deliberative process that created a powerful framework for liberty. By establishing universal adult franchise, fundamental rights, and an independent judiciary, it simultaneously provided the state with a legitimate foundation while formally empowering and \"shackling\" it with societal checks. **Effect: Strengthened both state (legitimacy) and society (rights and accountability).**\n*   **Consolidation of a centralized administrative and economic apparatus:** The new Indian government inherited and expanded upon the British Raj's \"steel frame\" of bureaucracy and military. The creation of the Planning Commission (1950) and the launch of the First Five-Year Plan (1951) institutionalized a top-down, state-led development model. **Effect: Strengthened the state's capacity to govern and intervene in the economy.**\n*   **The rise of linguistic nationalism:** Across India, civil society began to organize and agitate for the creation of states based on linguistic identity, challenging the initial vision of a more centralized union. This was a sustained, popular movement from below. **Effect: Strengthened society by demonstrating its ability to organize and make effective demands on the state.**\n*   **Implementation of Zamindari Abolition acts:** Starting in the late 1940s, various states passed laws to dismantle the colonial-era landlord system. This was a deliberate effort by the state to restructure rural power relations, though its implementation was slow and uneven. **Effect: Strengthened the state by increasing its authority in rural areas and weakening traditional, non-state power holders.**\n\n### Events:\n\n*   **Partition and Independence (1947):** The transfer of power was accompanied by catastrophic violence and the largest mass migration in human history. The nascent Indian state was initially overwhelmed and unable to protect its citizens, showing a profound lack of capacity at its moment of birth. **Effect: Weakened the state by revealing its incapacity and weakened society by fracturing it violently along religious lines.**\n*   **Integration of the Princely States (1947-1949):** The new state, led by Sardar Vallabhbhai Patel, used diplomacy and, decisively, military force (e.g., the \"police action\" in Hyderabad in 1948) to absorb over 500 semi-sovereign principalities into the Indian Union. **Effect: Massively strengthened the state by consolidating its territory and demonstrating its monopoly on violence.**\n*   **The First General Election (1951-52):** A colossal exercise in which millions of citizens, most of them illiterate, participated in a largely free and fair election. This single event conferred immense legitimacy on the new state and institutionalized the primary mechanism for society to hold it accountable. **Effect: Strengthened both state (through popular mandate) and society (by operationalizing democratic power).**\n*   **The Creation of Andhra State (1953):** Following widespread agitation and the death of activist Potti Sriramulu during a hunger strike, the central government conceded to the demand for a separate Telugu-speaking state. **Effect: Strengthened society by proving that organized, non-violent protest could successfully compel the state to restructure itself.**\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n1905-1914: <5.5, 7.1>\n1915-1924: <7.0, 6.8>\n1925-1934: <8.2, 6.2>\n1935-1944: <7.8, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1945-1954\n- state_power (float, 0-10): absolute state power at the end of 1945-1954\n- society_change (float): society_power change vs. 1935-1944\n- state_change (float): state_power change vs. 1935-1944\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1955-1964": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1955-1964, building on the established trajectory. Start\nfrom where India stood at the end of 1945-1954, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1955-1964:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in India from 1955-1964 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **State-led Industrialization via Five-Year Plans:** The Second (1956-61) and Third (1961-66) Plans emphasized heavy industry and created a large Public Sector Undertaking (PSU) sphere. This slow, institutional trend vastly expanded the state's direct control over the \"commanding heights\" of the economy.\n    *   **Effect:** **Strengthened the state** by making it the primary driver of capital accumulation and industrial development.\n*   **Implementation of Land Reforms:** Throughout this period, states continued the slow process of implementing land ceiling and tenancy reform laws. The effort represented a major attempt by the state to restructure rural society and break the power of traditional landed elites. However, its often-weak implementation also revealed the limits of state capacity against entrenched local societal power.\n    *   **Effect:** A mixed outcome that demonstrated both the **state's growing ambition (strengthening)** and the **resilience of traditional society (strengthening)** in resisting it.\n*   **Democratic Decentralization (Panchayati Raj):** Following the 1957 Balwant Rai Mehta Committee report, states began a gradual process of establishing a three-tier system of local self-governance. This was a long-term project to build institutional capacity at the grassroots level.\n    *   **Effect:** **Strengthened society** by creating formal, state-sanctioned institutions for local political participation, potentially enhancing its ability to make claims on the state.\n*   **Consolidation of Opposition Parties:** While the Congress Party remained dominant, this period saw the emergence and consolidation of a more robust opposition, including the Communist Party of India (winning power in Kerala) and the free-market Swatantra Party (founded 1959).\n    *   **Effect:** **Strengthened society** by increasing political pluralism and providing institutionalized channels to contest the power of the ruling party and the central state.\n\n### Events:\n\n*   **States Reorganisation Act (1956):** A single, monumental event where the internal map of India was redrawn along linguistic lines. This was a direct response to massive, sustained pressure and mobilization from linguistic groups within society.\n    *   **Effect:** **Strengthened both.** It strengthened society by affirming the power of popular movements to shape state structure. It also strengthened the state by creating more cohesive administrative units and enhancing its legitimacy by accommodating societal demands, thus preventing secessionist movements.\n*   **Dismissal of the Communist Government in Kerala (1959):** The central government, invoking Article 356, dismissed the first-ever democratically elected communist government in the world. This was a discrete event triggered by societal protests but executed with the full power of the central state.\n    *   **Effect:** **Strengthened the state** (specifically, the central government) by demonstrating its ultimate constitutional power over elected regional bodies, thereby weakening federalism and organized political society that deviates from the center's preferences.\n*   **Sino-Indian War (1962):** A short, sharp military conflict resulting in a decisive Indian defeat. The shock of the event exposed the state's weakness in national security and foreign policy assessment.\n    *   **Effect:** Initially **weakened the state** by shattering its prestige and revealing its incapacity. However, it ultimately led to a massive **strengthening of the state’s** military and intelligence apparatus as a direct response.\n*   **Official Languages Act (1963):** This act was a specific legislative event that sought to make Hindi the official language while allowing English to continue. It triggered widespread and violent protests in non-Hindi speaking states, especially Tamil Nadu.\n    *   **Effect:** Showcased the state's attempt to forge a national identity (a **strengthening** impulse) but was powerfully checked by a mobilized civil society, forcing the state to later amend the act and guarantee the use of English indefinitely (**strengthening society**).\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n1905-1914: <5.5, 7.1>\n1915-1924: <7.0, 6.8>\n1925-1934: <8.2, 6.2>\n1935-1944: <7.8, 7.5>\n1945-1954: <8.0, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1955-1964\n- state_power (float, 0-10): absolute state power at the end of 1955-1964\n- society_change (float): society_power change vs. 1945-1954\n- state_change (float): state_power change vs. 1945-1954\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1965-1974": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1965-1974, building on the established trajectory. Start\nfrom where India stood at the end of 1955-1964, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1965-1974:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in India from 1965-1974 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Green Revolution:** A slow-moving technological and economic trend that began in the mid-1960s. It increased agricultural output, making India self-sufficient in food grains. This **strengthened the state** by reducing its dependence on foreign aid (like US PL-480 food shipments) and enhancing its autonomy. Simultaneously, it **strengthened a segment of society** by creating a new, wealthy, and politically influential class of capitalist farmers who would become a powerful lobbying force.\n*   **Centralization of Economic Power:** This period saw an intensification of state-led economic planning, the \"license-permit raj,\" and nationalizations. This trend concentrated immense discretionary economic power in the hands of the central government's bureaucracy and political executive. This systematically **strengthened the state** by making it the primary arbiter of industrial and economic activity, at the expense of private capital and market forces.\n*   **Rise of Regional and Caste-Based Political Mobilization:** A growing trend, evidenced clearly by the 1967 general election results where the Congress party's dominance was significantly reduced. The rise of regional parties (like the DMK in Tamil Nadu) and the increasing assertiveness of lower-caste groups represented a diversification and deepening of civil society's political power. This **strengthened society** by creating multiple, non-centralized points of political power that challenged the central state's hegemony.\n\n### Events:\n\n*   **The Congress Party Split (1969):** A discrete political event where Prime Minister Indira Gandhi outmaneuvered the party's old guard (the \"Syndicate\") and split the Indian National Congress. This event fundamentally **strengthened the executive power of the state** by centralizing authority within a new, loyalist party structure personally dominated by the Prime Minister, weakening the independent, federated character of the old party (a key societal institution).\n*   **The Bangladesh Liberation War (1971):** India's decisive military victory over Pakistan resulted in an enormous surge of nationalist pride and personal popularity for Indira Gandhi. This event massively **strengthened the state**, particularly the executive, by granting it immense popular legitimacy and a mandate that temporarily overshadowed all domestic opposition.\n*   **The *Kesavananda Bharati* Supreme Court Ruling (1973):** In this landmark case, the Supreme Court ruled that Parliament could amend the constitution but not alter its \"basic structure.\" This was a crucial event where one arm of the state (the judiciary) acted to limit the power of another (the legislature/executive). It **strengthened society's ability to constrain the state** by establishing fundamental, inviolable constitutional limits on state power, thereby protecting civil liberties.\n*   **The All-India Railway Strike (1974):** This 20-day strike involving 1.7 million workers was the largest recorded industrial action in the world at the time. It represented a massive, organized mobilization of a key segment of civil society (organized labor) that directly challenged the authority of the state, which was the nation's largest employer. While ultimately suppressed, the strike demonstrated the formidable power of organized **society** to disrupt and confront the state.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n1905-1914: <5.5, 7.1>\n1915-1924: <7.0, 6.8>\n1925-1934: <8.2, 6.2>\n1935-1944: <7.8, 7.5>\n1945-1954: <8.0, 8.2>\n1955-1964: <8.4, 8.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1965-1974\n- state_power (float, 0-10): absolute state power at the end of 1965-1974\n- society_change (float): society_power change vs. 1955-1964\n- state_change (float): state_power change vs. 1955-1964\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1975-1984": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1975-1984, building on the established trajectory. Start\nfrom where India stood at the end of 1965-1974, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1975-1984:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in India from 1975-1984 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Centralization of Political Power:** A slow-moving trend under Prime Minister Indira Gandhi, peaking during the Emergency but continuing after her return in 1980. This involved concentrating power within the Prime Minister's Office, weakening cabinet government, and undermining the federal autonomy of states. **(Strengthened the central state, weakened society and other state institutions).**\n*   **Rise of Regional and Identity-Based Movements:** The post-Emergency period saw an acceleration of social and political mobilization around regional (e.g., Punjab, Assam) and caste identities. This fractured the monolithic national political landscape and created new loci of social power that directly challenged the central government's authority. **(Strengthened societal power, challenged the state).**\n*   **Post-Emergency Judicial Activism:** After its submission during the Emergency, the Indian Supreme Court began to reassert its independence. The development of Public Interest Litigation (PIL) in the late 1970s and early 1980s was an institutional trend that empowered citizens and civil society groups to hold the state accountable on issues of human rights and governance. **(Strengthened societal power by providing it a tool to check the state).**\n\n### Events:\n\n*   **The Imposition of the Emergency (1975-1977):** A discrete political event where the government suspended fundamental rights, censored the press, and jailed thousands of political opponents. This was a decisive shift towards a despotic state, crushing organized opposition. **(Massively strengthened the state's coercive power, severely weakened society).**\n*   **The 1977 General Election:** Indira Gandhi's surprise decision to call elections and her subsequent landslide defeat by the Janata Party coalition was a pivotal event. It demonstrated that despite two years of authoritarian rule, societal power, expressed through the ballot box, could effectively discipline and replace the state's leadership. **(Massively strengthened society, weakened the incumbent state).**\n*   **Operation Blue Star (June 1984):** The Indian Army's storming of the Golden Temple to remove Sikh militants was a demonstration of the state's ultimate coercive power. The state used overwhelming military force to eliminate a direct, armed challenge to its sovereignty from a segment of society. **(Strengthened the state's monopoly on violence, crushed a specific societal challenge).**\n*   **Assassination of Indira Gandhi and Anti-Sikh Riots (October-November 1984):** The assassination revealed the state's vulnerability. The subsequent state-abetted pogrom against Sikhs in Delhi and elsewhere represented a catastrophic failure of the state's most basic function: to provide security to its citizens. It showed the state could be absent or complicit in the face of mob violence. **(Severely weakened the state's capacity and legitimacy).**\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n1905-1914: <5.5, 7.1>\n1915-1924: <7.0, 6.8>\n1925-1934: <8.2, 6.2>\n1935-1944: <7.8, 7.5>\n1945-1954: <8.0, 8.2>\n1955-1964: <8.4, 8.4>\n1965-1974: <8.2, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1975-1984\n- state_power (float, 0-10): absolute state power at the end of 1975-1984\n- society_change (float): society_power change vs. 1965-1974\n- state_change (float): state_power change vs. 1965-1974\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1985-1994": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1985-1994, building on the established trajectory. Start\nfrom where India stood at the end of 1975-1984, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1985-1994:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in India from 1985-1994 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Rise of Coalition Politics:** The 1989 general election ended the era of single-party dominance by the Indian National Congress. This trend toward multi-party coalition governments, which characterized the entire subsequent period, made the central state more fragmented and subject to the pulls and pressures of diverse regional and caste-based parties.\n    *   **Effect:** Weakened the central state's autonomy and ability to act decisively; strengthened societal power by giving various mobilized groups (represented by smaller parties) direct leverage over governance.\n*   **Growth of Identity-Based Social Mobilization:** This period saw an intensification of political mobilization around caste and religious identities. The Ram Janmabhoomi movement (Hindutva) and the politics around the Mandal Commission (caste) became dominant social forces, operating largely outside of traditional party structures.\n    *   **Effect:** Massively strengthened the power of organized segments of society to contest the state's narrative and policies, while also challenging the state's capacity to act as a neutral arbiter and maintain social peace.\n*   **Accumulating Fiscal Crisis and Loss of Economic Autonomy:** Throughout the late 1980s, India’s state-led economy was hampered by a growing fiscal deficit and a balance of payments crisis. This slow-moving economic decline culminated in the near-default of 1991.\n    *   **Effect:** Weakened the state's capacity and its credibility as an economic manager, ultimately forcing it to cede power and seek aid from international institutions, thereby constraining its policy independence.\n\n### Events:\n\n*   **The Shah Bano case and subsequent 1986 Act:** After the Supreme Court granted alimony to a Muslim woman, Shah Bano (1985), massive protests from conservative Muslim groups led the Rajiv Gandhi government to pass the Muslim Women (Protection of Rights on Divorce) Act (1986), which overturned the court's secular judgment.\n    *   **Effect:** Weakened the state's legal and secular authority by demonstrating it could be swayed by pressure from a mobilized religious segment of society, which was thereby strengthened.\n*   **Implementation of the Mandal Commission Report (1990):** The V.P. Singh government's decision to implement reservations in government jobs for Other Backward Classes (OBCs) triggered widespread, violent protests and counter-protests, fundamentally altering India's political landscape.\n    *   **Effect:** Strengthened the state's role in social engineering but also massively strengthened societal power by galvanizing caste-based political identity and mobilization, creating a \"Red Queen\" effect where both state and society became more powerful in their contest.\n*   **The 1991 Economic Liberalization:** In response to the severe economic crisis, the government of P.V. Narasimha Rao initiated a radical shift away from the \"License Raj,\" dismantling state controls on industry and trade.\n    *   **Effect:** Weakened the state's direct, despotic power over the economy. Simultaneously, it strengthened society by empowering a new class of entrepreneurs, private enterprises, and consumers, creating new centers of power outside the state.\n*   **Demolition of the Babri Masjid (1992):** A large mob of Hindu nationalist activists, mobilized by political and religious organizations, destroyed the 16th-century mosque in Ayodhya, overwhelming state and central security forces.\n    *   **Effect:** A catastrophic failure and weakening of the state, demonstrating its inability to enforce the rule of law against a powerful, determined segment of society. It dramatically strengthened that segment of society, proving it could successfully defy the state's authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n1905-1914: <5.5, 7.1>\n1915-1924: <7.0, 6.8>\n1925-1934: <8.2, 6.2>\n1935-1944: <7.8, 7.5>\n1945-1954: <8.0, 8.2>\n1955-1964: <8.4, 8.4>\n1965-1974: <8.2, 8.8>\n1975-1984: <8.4, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1985-1994\n- state_power (float, 0-10): absolute state power at the end of 1985-1994\n- society_change (float): society_power change vs. 1975-1984\n- state_change (float): state_power change vs. 1975-1984\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1995-2004": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1995-2004, building on the established trajectory. Start\nfrom where India stood at the end of 1985-1994, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1995-2004:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in India from 1995-2004 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Deepening of Economic Liberalization and the IT Boom:** The continuation of post-1991 reforms and the rise of a globally-integrated IT sector created new, wealthy classes and a professional middle class less dependent on state patronage. This **strengthened society** by creating independent economic power centers, while also **strengthening the state's** fiscal capacity through a broader tax base (a classic \"Red Queen\" effect where both grew more capable).\n*   **The Era of Coalition Governments:** The entire period was governed by multi-party coalitions (United Front, then the NDA). This continuous need for consensus politics checked the power of the central executive. This **weakened the central state's** ability to act unilaterally and **strengthened society** by empowering diverse regional and caste-based groups whose parties were essential to the coalition.\n*   **Rise of Civil Society Advocacy and the Right to Information (RTI) Movement:** This period saw the maturation of grassroots movements, most notably the Mazdoor Kisan Shakti Sangathan (MKSS), demanding state accountability. This decade-long, slow-moving campaign was a direct attempt by society to make the state transparent. This unequivocally **strengthened society** by building the institutional and popular power to demand oversight of the state.\n*   **Implementation of the 73rd and 74th Constitutional Amendments (Panchayati Raj):** Though passed in 1992, their implementation throughout this period began to formally devolve political and fiscal powers to local village and city governments. This **strengthened local society** by giving it a formal institutional voice, while simultaneously **weakening the centralized state** by creating a new layer of governance it did not fully control.\n\n### Events:\n\n*   **Pokhran-II Nuclear Tests (1998):** India's declaration as a nuclear weapons state was a dramatic assertion of national power. The event generated a surge of nationalist support for the government, significantly **strengthening the state** by enhancing its coercive capacity and its legitimacy as the ultimate protector of national sovereignty.\n*   **The Kargil War (1999):** The conflict with Pakistan galvanized the nation and centered immense authority and popular support in the central government and military. This \"rally 'round the flag\" effect massively **strengthened the state** and its core security apparatus, temporarily sidelining most societal critiques.\n*   **The Gujarat Riots (2002):** The large-scale communal violence and the state government's controversial response represented a failure—or refusal—of the state to protect all citizens equally. This event deeply fractured and thus **weakened society** along religious lines, while demonstrating the terrifying power of a partisan state apparatus, a hallmark of a state moving away from the \"corridor\" toward despotism.\n*   **Passage of the Freedom of Information Act (2002):** Culminating the long trend of the RTI movement, the Vajpayee government passed this precursor to the RTI Act of 2005. This was a discrete legislative victory for civil society, legally compelling the state to be more transparent. The event marked a major success in society's struggle to cage the Leviathan, thus **strengthening society** and placing a formal check on the **state**.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n1905-1914: <5.5, 7.1>\n1915-1924: <7.0, 6.8>\n1925-1934: <8.2, 6.2>\n1935-1944: <7.8, 7.5>\n1945-1954: <8.0, 8.2>\n1955-1964: <8.4, 8.4>\n1965-1974: <8.2, 8.8>\n1975-1984: <8.4, 7.2>\n1985-1994: <9.2, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1995-2004\n- state_power (float, 0-10): absolute state power at the end of 1995-2004\n- society_change (float): society_power change vs. 1985-1994\n- state_change (float): state_power change vs. 1985-1994\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2005-2014": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2005-2014, building on the established trajectory. Start\nfrom where India stood at the end of 1995-2004, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2005-2014:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in India from 2005-2014 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Sustained Economic Growth & Middle-Class Expansion:** High GDP growth for much of this period expanded the urban middle class. This created a larger, more connected citizenry with greater access to resources and rising expectations for governance and public services.\n    *   **Effect:** **Strengthened society** by increasing its capacity and willingness to demand accountability.\n*   **Rollout of the Aadhaar Biometric ID System (UIDAI established 2009):** The gradual but massive project to assign a unique identity to every resident represented a profound expansion of the Indian state's administrative and technical capacity to see, track, and manage its population.\n    *   **Effect:** **Dramatically strengthened the state** by enhancing its bureaucratic power and reach.\n*   **Rapid Proliferation of Mobile Phones and Internet Access:** The explosion in telecommunications and social media usage fundamentally altered the information landscape, allowing for faster dissemination of news and dramatically lowering the costs of social and political coordination.\n    *   **Effect:** **Dramatically strengthened society** by equipping it with powerful tools for mobilization and public discourse outside state-controlled channels.\n*   **Institutionalization of Rights-Based Entitlements:** The implementation of landmark laws like the Mahatma Gandhi National Rural Employment Guarantee Act (MGNREGA, 2005) created a new framework where citizens, especially the rural poor, could legally demand entitlements from the state, shifting from a relationship of patronage to one of rights.\n    *   **Effect:** **Strengthened both.** It expanded the state's role as a service provider while simultaneously empowering society with legal tools to hold it accountable, fitting the \"Shackled Leviathan\" concept.\n\n### Events:\n\n*   **Passage and Use of the Right to Information (RTI) Act (2005):** This single piece of legislation gave citizens a powerful legal tool to demand transparency and scrutinize government functions. It was immediately and widely used by activists and ordinary people to uncover corruption and malfeasance.\n    *   **Effect:** **Massively strengthened society** by piercing the veil of state secrecy.\n*   **Major Corruption Scandals Revealed (2G, Commonwealth Games, Coalgate; 2008-2012):** A series of high-profile scandals exposed systemic corruption at the highest levels of government, severely damaging public trust in state institutions.\n    *   **Effect:** **Weakened the state's** legitimacy and galvanized societal opposition.\n*   **The India Against Corruption (IAC) Movement (2011-2012):** Sparked by the corruption scandals, this nationwide, urban middle-class-led protest movement mobilized millions. It challenged the state's authority directly and demanded the creation of a new, powerful anti-corruption institution (the Lokpal).\n    *   **Effect:** A landmark event that **dramatically strengthened society's** demonstrated power to mobilize and contest the state.\n*   **2012 Delhi Gang Rape (Nirbhaya) Protests:** The horrific crime triggered spontaneous and widespread protests across India, forcing a national conversation on women's safety and gender violence. The scale of the public outrage compelled the state to enact stricter anti-rape laws (Criminal Law Amendment Act, 2013).\n    *   **Effect:** **Strengthened society** by showing its ability to force state action on social issues, while also leading to an **expansion of the state's** coercive legal power in response to societal demands.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n1905-1914: <5.5, 7.1>\n1915-1924: <7.0, 6.8>\n1925-1934: <8.2, 6.2>\n1935-1944: <7.8, 7.5>\n1945-1954: <8.0, 8.2>\n1955-1964: <8.4, 8.4>\n1965-1974: <8.2, 8.8>\n1975-1984: <8.4, 7.2>\n1985-1994: <9.2, 6.0>\n1995-2004: <9.4, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2005-2014\n- state_power (float, 0-10): absolute state power at the end of 2005-2014\n- society_change (float): society_power change vs. 1995-2004\n- state_change (float): state_power change vs. 1995-2004\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2015-2024": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2015-2024, building on the established trajectory. Start\nfrom where India stood at the end of 2005-2014, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2015-2024:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in India from 2015-2024 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Centralization of Fiscal and Political Power:** The implementation of the Goods and Services Tax (GST) in 2017 and a general trend towards \"cooperative federalism\" tilted fiscal power significantly towards the central government. This, combined with a strong executive, concentrated decision-making in New Delhi.\n    *   **Impact:** Strengthened the central state at the expense of regional state power and, by extension, society's ability to influence policy at a local level.\n\n*   **Systematic Use of Technology for Governance and Surveillance:** The mandatory linking of the Aadhaar biometric ID to numerous services, the expansion of the UPI digital payments stack, and the use of facial recognition technology created a vast architecture for state monitoring and service delivery.\n    *   **Impact:** Dramatically strengthened the state's capacity (its ability to \"see\" and reach citizens), while also creating new tools for surveillance that could weaken societal privacy and autonomy.\n\n*   **Regulatory Squeezing of Civil Society:** The government systematically used the Foreign Contribution (Regulation) Act (FCRA) to cancel or suspend the licenses of thousands of non-governmental organizations (NGOs), severely restricting their access to international funding and their ability to operate.\n    *   **Impact:** Weakened civil society by curtailing the power and reach of a key pillar of organized social action and dissent.\n\n*   **Dominance of Hindu Nationalism (Hindutva) in State and Society:** The ruling BJP's ideology became increasingly influential in state policy, educational curricula, and public discourse, creating a powerful majoritarian narrative.\n    *   **Impact:** Strengthened the state by providing it with a powerful ideological mandate, while simultaneously weakening pluralistic civil society by marginalizing minority voices and dissenters who did not align with this narrative.\n\n### Events:\n\n*   **Demonetisation (November 2016):** The sudden, executive-led decision to invalidate 86% of India's currency was an unprecedented assertion of state power over the economy and the daily lives of citizens.\n    *   **Impact:** Massively strengthened the coercive power of the state, demonstrating its capacity to enact disruptive, top-down policies with little to no societal consultation.\n\n*   **Revocation of Article 370 in Jammu & Kashmir (August 2019):** The central government unilaterally revoked the special autonomous status of J&K, bifurcated the state into two union territories, and imposed a months-long communications blackout and security lockdown.\n    *   **Impact:** A profound strengthening of the central state's power over regional autonomy and society, effectively silencing and immobilizing civil society in the region.\n\n*   **Citizenship Amendment Act (CAA) and Subsequent Protests (December 2019 - March 2020):** The passage of a law that introduced religious criteria for citizenship was a major assertion of the state's power to define national identity. It was met by one of the largest, most sustained protest movements in recent Indian history.\n    *   **Impact:** The Act itself strengthened the state's power; the nationwide protests that followed demonstrated and strengthened society's power to mobilize and contest state actions.\n\n*   **The Farmers' Protests and Repeal of Farm Laws (September 2020 - November 2021):** After the state passed three contentious farm laws, a year-long protest, led by farmers' unions, blockaded key highways into the capital. The government ultimately capitulated and repealed the laws.\n    *   **Impact:** A landmark event that strengthened civil society, proving its capacity to organize, endure, and force a powerful, majoritarian state to reverse a key policy decision.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.5, 7.0>\n1895-1904: <4.0, 7.3>\n1905-1914: <5.5, 7.1>\n1915-1924: <7.0, 6.8>\n1925-1934: <8.2, 6.2>\n1935-1944: <7.8, 7.5>\n1945-1954: <8.0, 8.2>\n1955-1964: <8.4, 8.4>\n1965-1974: <8.2, 8.8>\n1975-1984: <8.4, 7.2>\n1985-1994: <9.2, 6.0>\n1995-2004: <9.4, 6.8>\n2005-2014: <9.7, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2015-2024\n- state_power (float, 0-10): absolute state power at the end of 2015-2024\n- society_change (float): society_power change vs. 2005-2014\n- state_change (float): state_power change vs. 2005-2014\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1885-1894": "{\n  \"society_power\": 3.5,\n  \"state_power\": 7.0,\n  \"key_event\": \"Founding of the Indian National Congress in 1885.\",\n  \"reasoning\": \"The British Raj possessed a strong state apparatus, with an efficient bureaucracy and army, though its reach was incomplete due to indirect rule in princely states. Civil society was nascent; the founding of the Indian National Congress created an elite-led national forum, but mobilization remained weak and easily suppressed.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1895-1904": "{\n  \"society_power\": 4.0,\n  \"state_power\": 7.3,\n  \"key_event\": \"State overreach during famine and plague sparks societal backlash.\",\n  \"reasoning\": \"Viceroy Curzon's drive for efficiency and the state's coercive plague response increased its power, but these actions and disastrous famine relief efforts galvanized nationalist opposition, strengthening civil society's capacity to mobilize.\",\n  \"society_change\": 0.5,\n  \"state_change\": 0.3\n}",
    "1905-1914": "{\n  \"society_power\": 5.5,\n  \"state_power\": 7.1,\n  \"key_event\": \"Annulment of Bengal Partition proves society can check state power.\",\n  \"reasoning\": \"The mass-based Swadeshi movement, culminating in the state's reversal of the Bengal Partition, represented a quantum leap in society's ability to organize and constrain the colonial state. While the state remained strong and used reforms to manage dissent, it was forced to retreat on a major policy, demonstrating a slight reduction in its absolute authority and a significant increase in societal power.\",\n  \"society_change\": 1.5,\n  \"state_change\": -0.2\n}",
    "1915-1924": "{\n  \"society_power\": 7.0,\n  \"state_power\": 6.8,\n  \"key_event\": \"Gandhi's rise and the mass Non-Cooperation Movement.\",\n  \"reasoning\": \"Society's power surged as Gandhi transformed the INC into a mass movement capable of nationwide mobilization, directly challenging the state's legitimacy. While the colonial state retained strong coercive capacity, its effective control was weakened by the loss of consent and legitimacy following events like the Jallianwala Bagh massacre.\",\n  \"society_change\": 1.5,\n  \"state_change\": -0.3\n}",
    "1925-1934": "{\n  \"society_power\": 8.2,\n  \"state_power\": 6.2,\n  \"key_event\": \"The Salt March and mass Civil Disobedience Movement.\",\n  \"reasoning\": \"Society's power surged dramatically as the Indian National Congress organized mass civil disobedience, forcing the colonial state to negotiate with nationalist leaders as equals. The state's authority was severely eroded as it could not enforce its will against unified popular opposition, despite retaining its coercive apparatus.\",\n  \"society_change\": 1.2,\n  \"state_change\": -0.6\n}",
    "1935-1944": "{\n  \"society_power\": 7.8,\n  \"state_power\": 7.5,\n  \"key_event\": \"WWII empowers state; Quit India Movement challenges it.\",\n  \"reasoning\": \"The state's power grew immensely due to wartime mobilization and its successful suppression of the Quit India movement. Society demonstrated massive mobilization capacity but was checked by state repression and increasingly fractured by communal divisions.\",\n  \"society_change\": -0.4,\n  \"state_change\": 1.3\n}",
    "1945-1954": "{\n  \"society_power\": 8.0,\n  \"state_power\": 8.2,\n  \"key_event\": \"Independence, Partition, and consolidation of the new state.\",\n  \"reasoning\": \"The state was briefly overwhelmed by Partition but massively consolidated its power by integrating princely states and building a national administrative framework. Society was fractured by Partition but was simultaneously empowered by the new Constitution, universal franchise, and successful mass movements for linguistic states, giving it robust new tools for accountability.\",\n  \"society_change\": 0.2,\n  \"state_change\": 0.7\n}",
    "1955-1964": "{\n  \"society_power\": 8.4,\n  \"state_power\": 8.4,\n  \"key_event\": \"Linguistic reorganization of states in response to societal pressure.\",\n  \"reasoning\": \"State power grew through centralized economic planning and asserting authority over regional governments, but its prestige was checked by the 1962 war. Society's power also grew, proven by its ability to force the linguistic reorganization of states, showcasing a robust check on state authority.\",\n  \"society_change\": 0.4,\n  \"state_change\": 0.2\n}",
    "1965-1974": "{\n  \"society_power\": 8.2,\n  \"state_power\": 8.8,\n  \"key_event\": \"Indira Gandhi's consolidation of executive power and centralization.\",\n  \"reasoning\": \"Indira Gandhi's consolidation of power, through the Congress party split and bolstered by the 1971 war victory, significantly enhanced the state's authority. While society gained new avenues of mobilization through regional parties and landmark judicial checks, the overall balance shifted towards the increasingly centralized and powerful executive.\",\n  \"society_change\": -0.2,\n  \"state_change\": 0.4\n}",
    "1975-1984": "{\n  \"society_power\": 8.4,\n  \"state_power\": 7.2,\n  \"key_event\": \"The Emergency and its popular electoral rejection (1975-77).\",\n  \"reasoning\": \"Society's power was proven by its ability to vote out an authoritarian government in 1977 after two years of repression. The state, despite shows of coercive force like Operation Blue Star, was severely weakened by its catastrophic failure to provide security during the 1984 anti-Sikh riots.\",\n  \"society_change\": 0.2,\n  \"state_change\": -1.6\n}",
    "1985-1994": "{\n  \"society_power\": 9.2,\n  \"state_power\": 6.0,\n  \"key_event\": \"Mass mobilization (Mandal/Mandir) overwhelms a fragmenting state.\",\n  \"reasoning\": \"The state was significantly weakened by the end of single-party rule, a fiscal crisis forcing liberalization, and its catastrophic failure to prevent the Babri Masjid demolition. Simultaneously, mass mobilization around caste and religion demonstrated an overwhelmingly powerful and organized society capable of defying and dominating the state's will.\",\n  \"society_change\": 0.8,\n  \"state_change\": -1.2\n}",
    "1995-2004": "{\n  \"society_power\": 9.4,\n  \"state_power\": 6.8,\n  \"key_event\": \"Civil society gains (RTI) meet resurgent state nationalism.\",\n  \"reasoning\": \"Society consolidated its power through economic independence and the successful Right to Information movement, while the state's capacity grew through nationalist assertions like the Kargil War and nuclear tests, leading to mutual strengthening.\",\n  \"society_change\": 0.2,\n  \"state_change\": 0.8\n}",
    "2005-2014": "{\n  \"society_power\": 9.7,\n  \"state_power\": 7.2,\n  \"key_event\": \"Anti-corruption protests and RTI Act empower a mobilized society.\",\n  \"reasoning\": \"Society's power surged with the Right to Information Act and mass anti-corruption protests, while the state's administrative capacity grew via the Aadhaar ID system, even as its legitimacy was severely damaged by major scandals.\",\n  \"society_change\": 0.3,\n  \"state_change\": 0.4\n}",
    "2015-2024": "{\n  \"society_power\": 8.8,\n  \"state_power\": 8.5,\n  \"key_event\": \"State centralization and Hindutva meet large-scale societal resistance.\",\n  \"reasoning\": \"The state's power grew immensely through centralization, technological penetration, and ideological assertion, demonstrated by events like the Article 370 revocation. While regulations squeezed NGOs, civil society proved its enduring power through massive, successful mobilizations like the farmers' protests, which forced a major policy reversal.\",\n  \"society_change\": -0.9,\n  \"state_change\": 1.3\n}"
  }
}

==> experiments/results/india__openai-gpt-5.5.json <==
{
  "country": "India",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1885,
      1894
    ],
    [
      1895,
      1904
    ],
    [
      1905,
      1914
    ],
    [
      1915,
      1924
    ],
    [
      1925,
      1934
    ],
    [
      1935,
      1944
    ],
    [
      1945,
      1954
    ],
    [
      1955,
      1964
    ],
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1885-1894": 4.0,
    "1895-1904": 4.2,
    "1905-1914": 5.0,
    "1915-1924": 6.5,
    "1925-1934": 7.3,
    "1935-1944": 6.8,
    "1945-1954": 7.6,
    "1955-1964": 7.7,
    "1965-1974": 8.1,
    "1975-1984": 7.8,
    "1985-1994": 8.3,
    "1995-2004": 8.7,
    "2005-2014": 9.0,
    "2015-2024": 8.4
  },
  "state_power": {
    "1885-1894": 7.5,
    "1895-1904": 8.0,
    "1905-1914": 8.4,
    "1915-1924": 8.5,
    "1925-1934": 8.5,
    "1935-1944": 8.8,
    "1945-1954": 8.9,
    "1955-1964": 9.1,
    "1965-1974": 9.3,
    "1975-1984": 9.2,
    "1985-1994": 8.6,
    "1995-2004": 8.4,
    "2005-2014": 8.5,
    "2015-2024": 8.8
  },
  "key_event": {
    "1885-1894": "Founding of Indian National Congress",
    "1895-1904": "Curzon centralization and coercive plague-famine governance",
    "1905-1914": "Swadeshi mobilization and colonial repression",
    "1915-1924": "Non-Cooperation transforms nationalism into mass mobilization",
    "1925-1934": "Salt March and Civil Disobedience",
    "1935-1944": "Wartime centralization and Quit India repression",
    "1945-1954": "Independence, Partition, and constitutional consolidation",
    "1955-1964": "Planning expansion and post-1962 security-state buildup",
    "1965-1974": "Indira centralization amid mass protest politics",
    "1975-1984": "Emergency and democratic backlash",
    "1985-1994": "Coalition politics, Mandal, and liberalization reshape power",
    "1995-2004": "Coalition federalization and expanding civic mobilization",
    "2005-2014": "RTI and anti-corruption protest wave",
    "2015-2024": "Centralized digital state and constrained civil society"
  },
  "reasoning": {
    "1885-1894": "The British Raj had a strong colonial bureaucracy, army, courts, railways, and revenue apparatus, though its reach still depended partly on princes, landlords, and local intermediaries. Civil society was emerging through the press, reform associations, and the early Indian National Congress, but mobilization was largely elite, urban, and petitionary rather than mass-based.",
    "1895-1904": "The colonial state was already strong and became somewhat more intrusive through Curzonite centralization, plague powers, sedition law, frontier consolidation, census legibility, and tighter control of municipalities, universities, and information. Civil society gained modestly from press, associations, Congress networks, and transport links, but these gains were offset by famine, plague repression, rural distress, and reduced civic self-government, leaving it only slightly above the prior weak level.",
    "1905-1914": "Civil society grew from elite petitioning toward broader nationalist mobilization through Swadeshi boycotts, vernacular press, associations, and indigenous institutions, though the Congress split and communal separate electorates limited unified pressure. The colonial state remained very strong and gained administrative, surveillance, coercive, and wartime capacities, even while concessions such as Bengal’s annulment showed it was not unchecked.",
    "1915-1924": "The colonial state remained very strong: wartime emergency powers, Rowlatt repression, fiscal extraction, and post-1922 restoration of control preserved a pervasive coercive-administrative apparatus despite legitimacy losses. Civil society rose substantially as Gandhi-era satyagraha, Khilafat/Non-Cooperation, labor strikes, peasant mobilization, and new representative arenas expanded collective action, though fragmentation and the suspension of Non-Cooperation kept it below routinely constraining the state.",
    "1925-1934": "Civil society grew from already high nationalist mobilization into broader, more organized mass action through Congress networks, labor and peasant unions, women and students, and successful satyagraha, though communal/caste fragmentation and repression limited cohesion. The colonial state retained very strong administrative, coercive, fiscal, and constitutional capacity—using ordinances, arrests, bans, intelligence, and new financial institutions—but its legitimacy and revenue authority were visibly challenged by Depression-era protest and civil disobedience.",
    "1935-1944": "Civil society remained highly mobilized and organizationally broad—Congress, the Muslim League, unions, peasants, students, and INA symbolism all mattered—but emergency repression, censorship, mass arrests, famine disruption, and communal polarization reduced its unified capacity to constrain the Raj. The colonial state’s coercive and administrative reach expanded through wartime controls, intelligence, army growth, and economic intervention, though famine misgovernance and loss of legitimacy keep it below overwhelming effectiveness.",
    "1945-1954": "Civil society rebounded strongly through universal franchise, elections, linguistic movements, labor/peasant mobilization, and constitutional rights, though Partition violence, Congress dominance, and preventive detention kept it below a fully constraining level. The state retained the colonial administrative, police, military, and revenue apparatus while gaining sovereignty, integrating princely states, expanding planning, and managing refugees and security crises, producing a very strong but not totalizing state.",
    "1955-1964": "Civil society became slightly stronger through repeated competitive elections, linguistic reorganization, opposition victories, Panchayati Raj, and caste/peasant/labor mobilization, though Congress dominance, Article 356 in Kerala, AFSPA, emergency rule, and licensing constraints limited autonomy. State power rose modestly from an already high level as planning, public-sector control, finance nationalization, welfare administration, territorial integration, and post-1962 militarization expanded central capacity, partly offset by food dependence, population pressure, and exposed military-administrative weaknesses.",
    "1965-1974": "The state gained coercive, fiscal, and developmental reach through war successes, bank nationalization, Green Revolution procurement, nuclear capability, and prime-ministerial centralization, but economic crisis and mounting unrest kept it from rising much beyond the already very high inherited level. Civil society strengthened through opposition victories after 1967, regional/caste mobilization, labor and student movements, judicial resistance, and the JP/Nav Nirman agitations, even as some autonomy was squeezed by economic controls and coercive suppression.",
    "1975-1984": "The Emergency demonstrated near-overwhelming coercive and administrative reach, but the 1977 electoral reversal, 44th Amendment, regional agitations, and 1984 breakdowns showed real limits to state authority and legitimacy. Civil society was badly damaged by censorship, arrests, sterilization drives, and later communal violence, yet post-Emergency elections, press assertiveness, rights activism, agrarian/regional mobilization, and opposition politics kept it strongly able to constrain the state.",
    "1985-1994": "Civil society strengthened through regional-party competition, Mandal-era lower-caste mobilization, a freer press, economic liberalization, and new local-government institutions, though communal violence and insurgency limited civic freedom in parts of India. State power remained very strong through bureaucracy, courts, elections, and security forces, but Congress decline, federal constraints, reduced economic control, and failures such as Babri lowered central state dominance.",
    "1995-2004": "Coalition politics, regional parties, Panchayati Raj, media expansion, PIL/RTI activism, and identity-based mobilization made organized society more capable of constraining and redirecting the state, though communal violence and anti-terror laws limited civil-liberties gains. State capacity remained strong through nuclearization, Kargil, coercive security laws, regulators, and local institutions, but central executive autonomy, neutrality, and monopoly of violence were weakened by coalition dependence, riots, and insurgencies.",
    "2005-2014": "Rights-based welfare, RTI, courts, media exposés, and mass mobilizations gave citizens and watchdogs unusually strong tools to monitor and pressure the state, though security laws and inequalities limited this from becoming fully dominant. State capacity rose slightly through welfare delivery, internal-security institutions, and the 2014 executive consolidation, but coalition constraints, corruption scandals, judicial scrutiny, and federal/regional checks kept the net increase modest.",
    "2015-2024": "Digital welfare, GST/UPI/Aadhaar infrastructure, emergency powers, Article 370, and tighter NGO/media/dissent regulation increased Union executive reach, though uneven order in Manipur and the 2024 coalition kept the state below overwhelming capacity. Civil society remained strong through mass anti-CAA and farmers’ protests, courts, digital publics, regional parties, and the 2024 electoral check, but institutional watchdog erosion, funding restrictions, polarization, and coercive legal pressure reduced its autonomy from the 2005-2014 peak."
  },
  "events_trends_prompt": {
    "1885-1894": "",
    "1895-1904": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1895-1904 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1895-1904. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1905-1914": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1905-1914 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1905-1914. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1915-1924": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1915-1924 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1915-1924. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1925-1934": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1925-1934 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1925-1934. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1935-1944": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1935-1944 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1935-1944. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1945-1954": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1945-1954 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1945-1954. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1955-1964": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1955-1964 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1955-1964. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1965-1974": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1965-1974 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1965-1974. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1975-1984": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1975-1984 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1975-1984. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1985-1994": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1985-1994 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1985-1994. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1995-2004": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1995-2004 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1995-2004. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2005-2014": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 2005-2014 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2005-2014. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2015-2024": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 2015-2024 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2015-2024. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1885-1894": "",
    "1895-1904": "Trends:\n- **Colonial administrative centralization, especially under Curzon after 1899:** strengthened the **state** by concentrating authority in the viceroy, provinces, police, universities, and municipalities; weakened representative/local civil society.\n- **Expansion of railways, telegraph, postal networks, census-taking, and bureaucratic record-keeping:** strengthened **state capacity** and surveillance; also modestly strengthened **society** by helping newspapers, associations, and Congress networks connect across India.\n- **Growth of an English-educated Indian middle class, vernacular press, public associations, and the Indian National Congress:** strengthened **civil society**, though still urban and elite; generated more systematic criticism of “drain,” famine policy, and racial authoritarianism.\n- **Recurrent famine, plague, agrarian debt, and rural distress in the late 1890s:** weakened **society**, especially peasants and laborers; increased dependence on and resentment of the colonial **state**.\n- **Commercialization of agriculture and integration into imperial markets:** strengthened the fiscal/extractive **state** and some commercial groups; often weakened rural society through price shocks, indebtedness, and land alienation.\n- **Census and official classification of caste, religion, “tribes,” and communities, especially around the 1901 Census:** strengthened the **state’s** legibility over society; also encouraged caste/communal organization, strengthening but fragmenting **civil society**.\n\nEvents:\n- **1896–97 bubonic plague in Bombay Presidency and the Epidemic Diseases Act of 1897:** greatly strengthened coercive **state** powers—searches, segregation, forced sanitation—while weakening civil liberties and provoking popular resistance.\n- **1897 assassination of plague commissioner W. C. Rand in Pune and subsequent repression, including Tilak’s sedition prosecution:** strengthened the **state’s** coercive/legal hand; radicalized parts of **civil society**.\n- **Famines of 1896–97 and 1899–1900:** devastated rural **society**; expanded state relief administration and famine-code intervention, but damaged the Raj’s legitimacy.\n- **1898 strengthening/use of sedition law under IPC §124A:** strengthened the **state** against the press and nationalist speech; weakened civil society’s freedom of organization and criticism.\n- **Calcutta Municipal Act, 1899:** reduced elected Indian influence in Calcutta’s corporation; strengthened colonial **state** control and weakened urban civic self-government.\n- **Punjab Land Alienation Act, 1900:** strengthened the paternal regulatory **state** over land markets; mixed effect on **society**—protected some peasant landholders while curbing moneylenders and non-agriculturist buyers.\n- **Creation of the North-West Frontier Province, 1901, and frontier administrative consolidation:** strengthened the military-police **state** on the frontier; gave local society less representative control.\n- **Indian Universities Act, 1904, and Indian Official Secrets Act, 1904:** strengthened **state** control over education and information; weakened student, press, and nationalist civil society.",
    "1905-1914": "Trends:\n- Expansion of railways, telegraph, postal networks, census/surveying, and district bureaucracy: strengthened the colonial state’s reach, information capacity, and ability to move troops/police.\n- Growth of vernacular and English-language newspapers, pamphlets, public meetings, and political associations: strengthened civil society by widening political mobilization and anti-colonial debate.\n- Rise of educated urban middle classes, lawyers, students, and professionals in Calcutta, Bombay, Madras, Allahabad, Lahore, etc.: strengthened civil society, especially nationalist and reform organizations.\n- Swadeshi-era economic nationalism—boycotts of British goods, promotion of indigenous textiles, banks, insurance firms, and schools: strengthened society’s autonomous economic and associational capacity; weakened state legitimacy.\n- Increasing communal and separate-electorate politics, especially Hindu-Muslim institutional separation after 1906-09: strengthened some organized social groups but weakened unified civil-society pressure against the Raj; also strengthened the state’s divide-and-rule capacity.\n- Growth of revolutionary underground networks in Bengal, Maharashtra, Punjab, and among expatriates: strengthened militant society in coercive terms, but also gave the state justification to expand surveillance and repression.\n\nEvents:\n- 1905 Partition of Bengal by Lord Curzon: strengthened state administrative control in the short run, but provoked mass opposition and greatly strengthened nationalist civil society.\n- 1905-08 Swadeshi and boycott movement: strengthened civil society through mass meetings, picketing, national education, indigenous enterprise, and political mobilization; weakened state legitimacy.\n- 1906 founding of the All-India Muslim League at Dacca: strengthened organized Muslim political society; also indirectly strengthened the state by creating a separate interlocutor from the Congress.\n- 1907 Surat split in the Indian National Congress between moderates and extremists: weakened unified civil society and temporarily strengthened the colonial state’s position.\n- 1907-10 repressive legislation and prosecutions, including the Seditious Meetings Act, Newspapers Act, Criminal Law Amendment Act, and Indian Press Act: strengthened coercive state power; weakened press and associational freedoms.\n- 1908 Alipore Bomb Case and wider crackdown on Anushilan/Jugantar revolutionaries: strengthened state surveillance and policing; weakened militant nationalist networks, though it also radicalized parts of society.\n- 1909 Morley-Minto Reforms / Indian Councils Act: modestly strengthened elite civil-society participation in councils, but strengthened the colonial state overall by co-opting elites and introducing separate electorates.\n- 1911 annulment of Bengal partition and transfer of capital from Calcutta to Delhi: partly conceded to civil-society pressure, strengthening nationalist confidence; the capital move strengthened imperial state symbolism and security.\n- 1913 founding of the Ghadar Party among Indian expatriates: strengthened transnational anti-colonial civil society and revolutionary organization.\n- 1914 outbreak of World War I and Indian mobilization for the empire: strengthened the colonial state’s fiscal, military, and emergency powers; also created new pressures and expectations within Indian society.",
    "1915-1924": "Trends:\n- **Wartime fiscal-military expansion (1915-1918):** recruitment, taxation, borrowing, price controls, censorship, and policing expanded the colonial state’s coercive/extractive capacity; **strengthened the state**, but also bred social resentment.\n- **Growth of mass nationalist civil society:** Congress moved from elite petitioning toward mass mobilization under Gandhi; local sabhas, volunteer corps, hartals, and boycott networks spread; **strengthened society** against the colonial state.\n- **Constitutional devolution after 1919:** diarchy in provinces, enlarged legislatures, and limited Indian electorates under the Government of India Act created new arenas for politics; **modestly strengthened society**, while preserving core state power.\n- **Postwar economic stress:** inflation, shortages, unemployment among demobilized soldiers, and agrarian distress fueled strikes and peasant protest; **weakened state legitimacy** and **strengthened contentious society**.\n- **Rise of organized labor and peasant politics:** major textile, railway, plantation, and mill-worker strikes, plus kisan mobilization in regions such as Awadh and Gujarat; **strengthened society’s collective capacity**.\n- **Communal and religious political mobilization:** especially Khilafat activism and Hindu-Muslim unity during 1919-1922, followed by strains after 1922-1924; initially **strengthened society**, later **fragmented society**.\n\nEvents:\n- **Defence of India Act, 1915:** emergency wartime powers, preventive detention, special tribunals, censorship; **strengthened the colonial state**.\n- **Gandhi’s return to India, 1915, and early satyagrahas—Champaran 1917, Ahmedabad and Kheda 1918:** created new repertoires of disciplined mass protest; **strengthened civil society**.\n- **Lucknow Pact and Home Rule Leagues, 1916:** Congress-League cooperation and wider constitutional agitation; **strengthened society** and pressured the state.\n- **Montagu Declaration, 1917, and Government of India Act, 1919:** promised “responsible government” but retained imperial control; **partly strengthened society**, while **preserving state dominance**.\n- **Rowlatt Acts, 1919:** extended wartime detention powers into peacetime; **strengthened state coercion** but sharply **weakened legitimacy**.\n- **Jallianwala Bagh massacre, April 1919:** exposed extreme colonial violence; immediately **strengthened state coercive terror**, but politically **strengthened anti-state civil society**.\n- **All-India Khilafat and Non-Cooperation movements, 1920-1922:** boycotts of schools, courts, titles, cloth, and councils; **massively strengthened society** and challenged state authority.\n- **Moplah rebellion in Malabar, 1921:** agrarian-religious uprising and harsh repression; **weakened local state control temporarily**, then **strengthened coercive state response** and **fractured society**.\n- **Chauri Chaura, February 1922, and Gandhi’s suspension of Non-Cooperation:** violence led to retreat from mass agitation; **weakened civil society momentum** and **helped restore state control**.\n- **Gandhi’s imprisonment, 1922, and release, 1924:** removal of the central mobilizing figure **strengthened the state short-term** and **weakened nationalist coordination**.",
    "1925-1934": "Trends:\n- **Limited constitutional politics under dyarchy (1925-34):** provincial councils, elections, and Swarajist participation gave Indian elites more institutional practice; **strengthened civil society’s political capacity**, while also **helping the colonial state manage dissent**.\n- **Expansion of Congress mass organization:** khadi work, village committees, volunteers, students, women’s participation, and local satyagraha networks deepened nationalist reach; **strengthened civil society** and **weakened Raj legitimacy**.\n- **Growth of labor and peasant organization:** trade unions, Bombay textile militancy, kisan activism, revenue-resistance politics; **strengthened organized society**, especially workers and peasants, and **challenged state/landlord authority**.\n- **Great Depression after 1929:** falling crop prices, debt, unemployment, and pressure to pay land revenue fueled protest; **weakened state legitimacy and revenue authority**, while **strengthening grievance-based mobilization**.\n- **Communal, caste, and ideological organization:** Hindu Mahasabha/RSS growth, Muslim political consolidation, Ambedkarite Depressed Classes politics, left-wing groups; **strengthened sectional civil society**, but often **weakened unified anti-colonial society** and gave the state divide-and-rule leverage.\n- **Expansion of colonial policing, intelligence, and emergency powers:** surveillance of communists, revolutionaries, and Congress volunteers; **strengthened coercive state capacity** and **weakened civil liberties/associational freedom**.\n\nEvents:\n- **1925: founding of the RSS and open communist organizing at Kanpur:** broadened organized civil society on ideological lines; **strengthened society**, but also **fragmented it**.\n- **1926: Indian Trade Unions Act:** legally recognized registered unions; **strengthened labor civil society**, while giving the **state regulatory oversight**.\n- **1927-28: Simon Commission appointment and nationwide boycott/protests:** no Indian members made it a nationalist flashpoint; **weakened colonial legitimacy** and **strengthened anti-Raj mobilization**.\n- **1928: Bardoli Satyagraha:** successful resistance to land-revenue increases in Gujarat; **strengthened peasant/Congress society** and **weakened local state authority**.\n- **1928-29: Nehru Report and Jinnah’s Fourteen Points:** showed Indian capacity for constitutional bargaining; **strengthened political society**, but communal disagreement **weakened cohesion**.\n- **1929: Meerut Conspiracy Case arrests:** targeted communist and trade-union leaders; **strengthened the coercive state** and **weakened labor-left organization short term**.\n- **1929-30: Lahore Congress “Purna Swaraj” resolution and Independence Day pledge:** converted Congress demand to full independence; **strengthened mass civil society** and directly **challenged state sovereignty**.\n- **1930-31: Salt March and Civil Disobedience Movement:** mass breach of salt, forest, revenue, and boycott laws; **greatly strengthened civil society mobilization**, while **weakening state legitimacy** despite repression.\n- **1931-32: Round Table Conferences and Gandhi-Irwin Pact:** Congress was treated as a negotiating actor; **strengthened civil society’s bargaining status**, though the **state retained constitutional initiative**.\n- **1932: Communal Award and Poona Pact:** expanded/reshaped minority and Depressed Classes representation; **strengthened state power as constitutional arbiter**, **fragmented civil society**, and increased Dalit political visibility.\n- **1932-34: renewed Civil Disobedience, bans on Congress, mass arrests, ordinances:** **strengthened coercive state power** and **weakened organized nationalist society temporarily**.\n- **1934: Reserve Bank of India Act:** created the framework for a central bank; **strengthened colonial state financial/monetary capacity**.",
    "1935-1944": "Trends:\n- **Provincial constitutionalization after the Government of India Act, 1935:** gradual shift toward elected provincial government and party competition; **strengthened civil society** and Indian political elites, while modestly broadening the colonial state’s local legitimacy.\n- **Wartime centralization, 1939-44:** emergency rule, censorship, detention powers, economic controls, and expanded police/intelligence under the Defence of India framework; **strengthened the colonial state** and **weakened civil liberties/civil society**.\n- **Rapid expansion of the Indian Army and war bureaucracy:** mass recruitment, military spending, and logistical administration during WWII; **strengthened state coercive capacity**, though it also created trained Indian manpower later useful to nationalist politics.\n- **Growth and polarization of mass politics:** Congress, Muslim League, Hindu Mahasabha, communists, unions, peasant organizations, and student groups expanded; **strengthened civil society**, but communal polarization **weakened unified societal pressure** on the state.\n- **War economy, inflation, shortages, and food-market disruption:** price rises, procurement, rationing, black markets, and unequal wartime gains for industry; **strengthened state intervention in the economy**, but **weakened popular society**, especially peasants, workers, and urban poor.\n- **Rising Muslim League organizational strength after 1937, especially 1939-44:** the League became a mass political force and credible claimant to Muslim representation; **strengthened a segment of civil society**, while fragmenting all-India nationalist unity.\n\nEvents:\n- **1935 — Government of India Act passed:** created provincial autonomy and a larger electoral framework; **strengthened institutionalized politics/civil society**, while preserving strong imperial state controls.\n- **1937 — Provincial elections and Congress ministries formed in most provinces:** brought nationalist politicians into government; **strengthened civil society’s access to the state** and somewhat **strengthened provincial state capacity/legitimacy**.\n- **1939 — Britain declared India at war without Indian consent; Congress ministries resigned:** reasserted imperial authority; **strengthened the colonial state**, **weakened representative provincial government**, and radicalized civil society.\n- **1940 — Lahore Resolution by the Muslim League:** advanced the demand for separate Muslim-majority states; **strengthened League-led civil society**, but **weakened unified anti-colonial society**.\n- **1940-41 — Individual Satyagraha and wartime repression:** Congress protest against war without consent met arrests and censorship; **strengthened state coercion**, **weakened open civil mobilization**.\n- **1942 — Cripps Mission failed:** collapse of constitutional compromise; **weakened state legitimacy** and pushed civil society toward confrontation.\n- **1942 — Quit India Movement and mass arrests of Congress leadership:** huge popular mobilization followed by severe repression; initially **strengthened civil society mobilization**, but repression **strengthened the coercive state** and temporarily **crippled organized Congress activity**.\n- **1943 — Bengal famine:** millions died amid wartime procurement, market failure, and administrative failure; **devastated society** and **weakened colonial state legitimacy**.\n- **1943-44 — Subhas Chandra Bose, the INA, and the Provisional Government of Azad Hind:** militarized anti-colonial challenge from outside British India; **strengthened nationalist civil-society symbolism**, but provoked stronger imperial military-security responses.\n- **1944 — Battles of Imphal and Kohima:** British Indian forces defeated Japanese/INA advance; **strengthened the colonial state’s military position** and **weakened INA’s immediate threat**.",
    "1945-1954": "Trends:\n- **Transfer and consolidation of the colonial administrative apparatus (1945-54):** ICS-to-IAS continuity, police, courts, army, revenue machinery. **Strengthened the state** by preserving coercive and bureaucratic capacity.\n- **Congress’s shift from mass movement to dominant ruling party:** Congress networks linked villages, elites, unions, and governments. **Strengthened both state and society**, but weakened organized opposition.\n- **Expansion of democratic participation:** universal adult franchise, party competition, mass campaigning, Election Commission capacity. **Strengthened civil society** and also the state’s legitimacy.\n- **State-led economic planning and development:** Planning Commission (1950), First Five-Year Plan (1951), community development programs. **Strengthened the state’s economic role** and penetration into rural society.\n- **Land reform and abolition of zamindari:** state laws from 1950 onward reduced intermediaries’ power. **Strengthened the state and some peasant groups; weakened landed elites.**\n- **Partition-driven refugee rehabilitation and communal management:** resettlement, evacuee property administration, relief camps. **Strengthened state capacity**, while communal violence and displacement **weakened social cohesion**.\n- **Linguistic and regional mobilization:** especially Telugu, Marathi, Punjabi, Tamil pressures. **Strengthened civil society’s bargaining power** and pushed the state toward federal accommodation.\n- **Left, peasant, and labor mobilization after WWII:** Telangana, Tebhaga, strikes, communist organizing. **Strengthened contentious civil society**, but state repression often **strengthened coercive state power**.\n\nEvents:\n- **INA trials and Royal Indian Navy mutiny, 1945-46:** mass protests and military unrest undermined British authority. **Strengthened nationalist society; weakened colonial state power.**\n- **1945-46 elections, Cabinet Mission, and Constituent Assembly formation:** created representative transition institutions. **Strengthened organized society and the emerging Indian state.**\n- **Direct Action Day and communal violence, 1946-47:** Bengal, Punjab, Bihar violence. **Weakened civil society** and exposed limits of state control.\n- **Independence and Partition, August 1947:** created sovereign India but caused mass displacement and violence. **Strengthened the new state; badly weakened social cohesion.**\n- **Accession and integration of princely states, 1947-49:** including Junagadh, Hyderabad “police action” in 1948, and Kashmir’s accession. **Greatly strengthened territorial state power; reduced local dynastic autonomy.**\n- **First Indo-Pakistan War over Kashmir, 1947-49:** militarized the new state and entrenched security institutions. **Strengthened coercive state capacity.**\n- **Assassination of Gandhi and ban on RSS, 1948:** state crackdown on communal organizations. **Strengthened state authority; constrained parts of civil society.**\n- **Constitution comes into force, 26 January 1950:** republic, fundamental rights, federalism, courts, universal franchise. **Strengthened both state legitimacy and civil society protections.**\n- **Preventive Detention Act, 1950, and First Constitutional Amendment, 1951:** expanded detention powers and limited some speech/property protections. **Strengthened the state; weakened civil liberties.**\n- **First general elections, 1951-52:** massive democratic mobilization. **Strengthened civil society voice and the state’s democratic legitimacy.**\n- **Creation of Andhra State, 1953, after Potti Sriramulu’s fast and death:** showed linguistic movements could reshape institutions. **Strengthened civil society pressure; forced state adaptation.**\n- **States Reorganisation Commission, 1953-54:** institutional response to linguistic federalism. **Strengthened the state’s capacity to absorb social demands.**",
    "1955-1964": "Trends:\n- **Deepening electoral democracy and mass party politics (1957, 1962 elections):** strengthened **civil society** through participation, opposition parties, unions and regional parties; also strengthened the **state** by legitimizing parliamentary rule.\n- **Congress dominance and centralization under Nehru:** strengthened the **central state** and executive coordination, but weakened **civil society/opposition** by limiting effective political competition.\n- **Expansion of the planned economy and “license-permit” regulation:** strengthened the **state** through public-sector growth, industrial licensing, planning, and controls; weakened autonomous **business society** by making firms dependent on state permissions.\n- **Growth of welfare/development administration:** community development, cooperatives, irrigation, education, public health, IITs and scientific institutions expanded the **state’s developmental capacity** and created a larger educated **middle-class civil society**.\n- **Rise of linguistic, regional, caste, peasant and labor mobilization:** strengthened **civil society** by showing capacity for organized pressure; sometimes forced the **state** to accommodate demands through federal reorganization.\n- **Post-1962 militarization and security-state expansion:** strengthened the **state’s coercive and fiscal capacity** through defense spending, emergency powers, and intelligence/security institutions; weakened **civil liberties**.\n- **Rapid population growth, food pressures and dependence on PL-480 grain imports:** weakened the **state** by straining administrative and fiscal capacity; increased social pressure from rural and urban society.\n\nEvents:\n- **1955 Avadi Congress resolution for a “socialistic pattern of society”:** strengthened the **state’s ideological mandate** for planning, public ownership and redistribution.\n- **1955–56 Hindu Code reforms, especially Hindu Marriage Act and Hindu Succession Act:** strengthened the **state** against traditional social authority; strengthened parts of **civil society**, especially women’s legal rights.\n- **1956 Industrial Policy Resolution and Second Five-Year Plan:** strengthened the **state** through heavy-industry planning, public-sector expansion and industrial licensing.\n- **1956 Life Insurance Corporation nationalization and State Bank of India consolidation:** strengthened the **state** over finance and savings mobilization; weakened private financial actors.\n- **1956 States Reorganisation Act:** strengthened **civil society** by validating linguistic mobilization; strengthened the **state** by reducing secessionary pressure through federal accommodation.\n- **1957 Kerala election of the first communist state government:** strengthened **civil society** and electoral pluralism; showed that opposition could win power constitutionally.\n- **1958 Armed Forces Special Powers Act in parts of the Northeast:** strengthened the **coercive state**; weakened **civil liberties** and local society in insurgency-affected areas.\n- **1959 dismissal of Kerala’s communist government under Article 356:** strengthened the **central state**; weakened elected state-level opposition and civil-society autonomy.\n- **1959 launch of Panchayati Raj in Rajasthan and Andhra Pradesh:** modestly strengthened **local society** and local state capacity through decentralized institutions.\n- **1960 creation of Maharashtra and Gujarat after mass linguistic movements:** strengthened **civil society** mobilization; strengthened the **state** by accommodating regional demands.\n- **1961 Operation Vijay and incorporation of Goa:** strengthened the **state’s territorial authority** and nationalist legitimacy.\n- **1962 Sino-Indian War and declaration of national emergency:** sharply strengthened the **central/security state**; weakened **civil liberties** and exposed weaknesses in state capacity.\n- **1963 Official Languages Act:** strengthened **civil society**, especially non-Hindi speakers, by preserving English use; helped the **state** manage linguistic conflict.\n- **1963 Sixteenth Constitutional Amendment:** strengthened the **state** against secessionist politics; weakened **civil society** by permitting tighter limits on speech, association and candidacy.\n- **1964 death of Nehru and peaceful succession by Lal Bahadur Shastri:** strengthened both **state** and **society** by demonstrating institutional continuity beyond a dominant founding leader.",
    "1965-1974": "Trends:\n- **Green Revolution expansion (mid-1960s onward, especially Punjab/Haryana/western UP):** strengthened the state by reducing food-import dependence and increasing procurement capacity; also strengthened richer peasant groups in civil society.\n- **Centralization under Indira Gandhi, 1966-1974:** weakened intermediary institutions inside Congress, state governments, and federal bargaining; strengthened the prime ministerial/central state.\n- **Expansion of state control over the economy:** bank nationalization, tighter industrial regulation, public-sector growth, anti-poverty populism; strengthened state penetration of credit, industry, and development policy, while weakening private economic autonomy.\n- **Rise of competitive opposition and regional politics after 1967:** weakened Congress/state dominance; strengthened civil society, regional parties, caste-based and linguistic mobilization.\n- **Growing labor, student, peasant, and anti-corruption mobilization, 1967-1974:** strengthened civil society’s capacity to organize outside formal party channels; increasingly challenged state authority.\n- **Economic stress—drought legacy, inflation, unemployment, 1973 oil shock:** weakened state legitimacy and administrative capacity; strengthened protest politics and social unrest.\n- **Judiciary–executive conflict over constitutional limits, 1967-1973:** strengthened legal constraints and civil-society expectations of rights, though later amendments strengthened Parliament/executive power.\n\nEvents:\n- **1965 Indo-Pakistan War:** strengthened the coercive and military state; also boosted nationalist cohesion in society.\n- **1965-1967 droughts and food crisis:** weakened state legitimacy due to dependence on PL-480 grain imports; pushed the state toward agricultural modernization.\n- **1966 devaluation of the rupee and economic crisis:** weakened public confidence in the state; intensified political opposition.\n- **1967 general elections:** Congress lost many states for the first time; weakened one-party dominance and strengthened opposition parties, federalism, and civil society.\n- **1967 Naxalbari uprising and spread of Naxalite movements:** strengthened radical peasant/militant civil society in some regions; prompted stronger police and internal-security responses by the state.\n- **1969 Congress split:** weakened party institutional checks; strengthened Indira Gandhi’s personal control over the central state.\n- **1969 bank nationalization:** strengthened state power over finance and credit allocation; weakened private banking autonomy.\n- **1971 general election and “Garibi Hatao” mandate:** strengthened Indira Gandhi’s central authority and populist state legitimacy.\n- **1971 Bangladesh War:** greatly strengthened the Indian state’s military prestige and regional power; reinforced nationalist support in society.\n- **1971-1973 constitutional confrontation, culminating in Kesavananda Bharati:** preserved judicial review/basic-structure limits, strengthening constitutional society against unlimited state power.\n- **1973 oil shock and inflation surge:** weakened state legitimacy; fueled strikes, student movements, and anti-government mobilization.\n- **1974 Pokhran nuclear test:** strengthened state prestige, strategic capacity, and nationalist support.\n- **1974 all-India railway strike:** showed major civil-society/labor capacity, but its suppression strengthened coercive state authority.\n- **1974 Gujarat Nav Nirman movement and Bihar/JP movement:** strengthened anti-corruption civil society and mass protest politics; seriously weakened the legitimacy of the central and state governments.",
    "1975-1984": "Trends:\n- **Centralization and personalization of rule under Indira Gandhi/Congress**: strengthened the central executive and PMO, but weakened federal checks, party organization, and mediating civil-society institutions.\n- **License Raj / state-led economy with expanding bureaucracy and public sector**: increased formal state control over firms, banks, prices, and investment, but often weakened effective state capacity through corruption, discretion, and low growth.\n- **Green Revolution consolidation and rise of rich-peasant / backward-caste politics**: strengthened rural society and regional political actors; made the state more dependent on procurement, subsidies, and agrarian coalitions.\n- **Rapid population growth, urbanization, youth unemployment, and slum expansion**: enlarged mobilizable society and protest potential, while straining state capacity in cities and welfare delivery.\n- **Growth of rights groups, civil-liberties activism, and post-Emergency press assertiveness**: strengthened civil society’s ability to monitor and challenge the state, especially after 1977.\n- **Rising regional, ethnic, and religious mobilization in Punjab, Assam, and the Northeast**: strengthened organized society against the centre, but also triggered greater coercive state responses and exposed limits of state authority.\n\nEvents:\n- **1975 Allahabad High Court ruling invalidating Indira Gandhi’s election**: strengthened judicial constraints and opposition society; weakened the incumbent executive.\n- **The Emergency, 1975-77: arrests under MISA, press censorship, suspension of liberties**: greatly strengthened coercive state power; severely weakened civil society, opposition parties, media, and courts.\n- **42nd Constitutional Amendment, 1976**: strengthened Parliament/central executive and curtailed judicial and federal checks; weakened society’s constitutional protections.\n- **Forced sterilization and slum-clearance drives, 1976-77**: showed increased state coercive reach, especially over the poor; weakened social trust and state legitimacy.\n- **1977 general election and Janata victory**: strengthened society and electoral democracy by peacefully removing an authoritarian government; weakened unchecked state power.\n- **44th Constitutional Amendment, 1978**: reduced future Emergency powers and restored rights safeguards; strengthened society and institutional checks.\n- **Indira Gandhi’s return in 1980 and dismissal of opposition state governments**: strengthened the central state over federal units; weakened regional democratic constraints.\n- **Bombay textile strike, 1982-83, and its defeat**: weakened organized labor as a force in civil society; strengthened employers and the state’s ability to contain unions.\n- **Assam agitation, 1979-85, including the 1983 election violence and Nellie massacre**: showed powerful mass mobilization against the state, but also weakened state authority and civil peace.\n- **Operation Blue Star, Indira Gandhi’s assassination, and anti-Sikh pogroms, 1984**: strengthened coercive state action in Punjab but exposed state breakdown/complicity; gravely weakened minority security and civil society.",
    "1985-1994": "Trends:\n- **Erosion of Congress dominance and rise of coalition/regional politics (1985-1994):** weakened the centralized national state; strengthened electoral society, regional parties, and federal bargaining.\n- **Liberalization of the economy, first tentative under Rajiv Gandhi and then systemic after 1991:** weakened the state’s direct control over production, licensing, imports, and capital; strengthened private business, markets, and urban middle-class society.\n- **Caste-based political mobilization, especially OBC assertion around Mandal:** strengthened lower-caste civil society and electoral participation; forced the state to become more socially representative.\n- **Growth of Hindutva organizations and communal mass mobilization:** strengthened organized religious civil society, especially the RSS-VHP-BJP network; weakened the secular authority and neutrality of the state in several flashpoints.\n- **Insurgency and counterinsurgency in Punjab, Kashmir, and parts of the Northeast:** strengthened the coercive/security arm of the state; weakened civil liberties and ordinary associational life in conflict zones.\n- **Expansion of television, print media, and later satellite media:** strengthened society’s ability to mobilize, scrutinize scandals, and build national movements; reduced the state’s informational monopoly.\n- **Decentralization pressures culminating in Panchayati Raj reforms:** strengthened local state institutions and grassroots participation, especially through reservations for women and disadvantaged groups.\n\nEvents:\n- **1985 Assam Accord:** state conceded to a mass regional movement over migration; strengthened organized regional civil society while restoring some state legitimacy.\n- **1985 Anti-Defection Law, 52nd Amendment:** strengthened party leadership and government stability; weakened individual legislators’ autonomy.\n- **1985 Shah Bano judgment and 1986 Muslim Women Act:** the state retreated under religious-political pressure; strengthened conservative communal organizations and weakened liberal legal authority.\n- **1986 unlocking of the Babri Masjid/Ram Janmabhoomi site:** empowered Hindu nationalist mobilization; weakened the state’s appearance of secular neutrality.\n- **1987 Bofors scandal:** weakened central state legitimacy and Congress dominance; strengthened press scrutiny and opposition mobilization.\n- **1989 general election defeat of Congress:** marked the start of the coalition era; weakened centralized executive dominance and strengthened voters, regional parties, and opposition society.\n- **1990 implementation of Mandal Commission reservations:** strengthened OBC political society and representation; triggered anti-Mandal protests that exposed limits of state authority.\n- **1990 L.K. Advani’s Rath Yatra:** greatly strengthened Hindu nationalist civil mobilization; intensified communal polarization and challenged state order.\n- **1991 balance-of-payments crisis and July 1991 reforms:** weakened the license-permit state; strengthened markets, private capital, and technocratic policymaking.\n- **6 December 1992 demolition of Babri Masjid and ensuing riots:** showed severe weakness of state enforcement; strengthened militant communal actors while weakening civic peace and rule of law.\n- **1992-1993 passage and implementation of the 73rd and 74th Amendments:** strengthened local government and participatory society through elected panchayats and municipalities.\n- **1993 Mumbai bombings and expanded anti-terror policing:** strengthened the coercive/security state; weakened civil liberties, especially under TADA.\n- **1993 Protection of Human Rights Act creating the NHRC:** modestly strengthened civil society oversight and legal constraints on state abuse.\n- **1994 S.R. Bommai Supreme Court judgment:** limited arbitrary central dismissal of state governments; weakened central executive power and strengthened federalism, courts, and regional democratic society.",
    "1995-2004": "Trends:\n- **Coalition and federalized politics (1996-2004):** regional parties became pivotal in Delhi; this **weakened central-state autonomy** but **strengthened organized society/subnational political forces**.\n- **Continuation of economic liberalization, telecom/IT growth, and regulatory reform:** reduced the old “license-permit” state, **strengthened private capital and urban middle-class society**, while building a more technocratic regulatory state in some sectors.\n- **Implementation of Panchayati Raj and urban local-body reforms after the 73rd/74th Amendments:** expanded elected local government, reservations for women/SC/STs; **strengthened grassroots society** and modestly **extended state reach locally**.\n- **Rise of Hindutva and identity-based mass mobilization:** RSS/VHP/BJP networks and counter-mobilizations grew; **strengthened organized civil society**, but often **weakened state neutrality and minority protection**.\n- **Expansion of television news, mobile telephony, and early internet use:** increased public scrutiny and rapid mobilization; **strengthened civil society’s informational power**.\n- **Judicialization, PIL activism, transparency campaigns, and state-level RTI laws:** courts, NGOs, and rights groups increasingly checked officials; **strengthened society and judiciary**, **constrained executive discretion**.\n- **Persistent insurgency and internal-security pressures in Kashmir, the Northeast, and Naxalite areas:** **weakened state monopoly of violence** in affected regions, while prompting expansion of coercive/security capacities.\n\nEvents:\n- **1996 general election and United Front governments:** produced unstable coalition rule; **weakened central executive dominance**, **strengthened regional parties and parliamentary bargaining**.\n- **1998 Pokhran-II nuclear tests:** expanded India’s strategic-security posture; **strengthened the national-security state** and nationalist public legitimacy.\n- **1999 Kargil War:** boosted military prestige and central security authority; **strengthened the state**, especially the armed forces and intelligence focus.\n- **2000 creation of Jharkhand, Chhattisgarh, and Uttarakhand:** responded to regional movements; **strengthened regional society’s influence** and created new state institutions closer to those regions.\n- **2001 Parliament attack and 2002 Prevention of Terrorism Act (POTA):** expanded police and anti-terror powers; **strengthened coercive state power**, **weakened civil-liberties protections**.\n- **2002 Gujarat riots:** exposed or reflected state failure/complicity in protecting citizens; **weakened state legitimacy and neutrality**, while **strengthening majoritarian mobilization** and later rights-based civil-society litigation.\n- **2004 general election and peaceful transfer to the UPA:** showed electoral accountability and coalition alternation; **strengthened democratic society**, while keeping the central state constrained by coalition politics.",
    "2005-2014": "Trends:\n- **Rights-based welfare expansion (2005-2014)** — MGNREGA, Forest Rights Act, Right to Education, National Food Security Act: **strengthened the state** by expanding its distributive reach, but also **strengthened society** by creating legally enforceable claims on the state.\n- **Rise of transparency/accountability institutions and activism** — RTI use, CAG audits, PILs, media exposés: **strengthened civil society** and watchdog institutions; **weakened state autonomy** by making bureaucratic and political action more contestable.\n- **Rapid growth of mobile phones, private TV news, and early social media** — enabled faster protest coordination and scandal amplification: **strengthened society**, especially urban middle-class mobilization.\n- **High-growth but corruption-prone political economy** — telecom, coal, infrastructure, land deals: **strengthened state-business networks**, but **weakened state legitimacy** through perceptions of cronyism.\n- **Expansion of internal-security capacity** after terrorism and Maoist violence — UAPA amendments, NIA, counterinsurgency operations: **strengthened the coercive state**, sometimes **weakening civil liberties**.\n- **Coalition politics and stronger regional parties under UPA I/II** — allies and states constrained New Delhi: **weakened central state decisiveness**, while **strengthening federal/regional society and parties**.\n- **Demographic urbanization and youth politicization** — a larger young, urban, educated electorate became more protest-oriented: **strengthened civil society** and anti-incumbent electoral pressure.\n\nEvents:\n- **Right to Information Act, 2005** — a major discrete institutional change that **strengthened civil society** by giving citizens tools to monitor the state.\n- **MGNREGA enacted, 2005** — **strengthened the state’s welfare role** while giving rural workers a rights-based claim, thus also **strengthening society**.\n- **Forest Rights Act, 2006** — **strengthened tribal and forest-dwelling communities’ claims** against the bureaucratic forest state.\n- **Mumbai terrorist attacks, 2008** — led to NIA creation and tougher security laws; **strengthened the coercive/security state**.\n- **2G, Commonwealth Games, and coal-allocation scandals, 2010-2012** — **weakened state legitimacy** but **strengthened watchdog bodies, courts, media, and protest politics**.\n- **Anna Hazare / India Against Corruption movement, 2011** — a major civil-society mobilization that **strengthened society** and pressured the state toward the Lokpal Act.\n- **Delhi gang-rape protests, 2012, and Criminal Law Amendment, 2013** — mass protests **strengthened civil society’s agenda-setting power**; the state responded with legal reform.\n- **Land Acquisition, Rehabilitation and Resettlement Act, 2013** — after conflicts such as Singur and Nandigram, it **strengthened affected communities’ bargaining power** and **constrained the developmental state**.\n- **BJP majority victory and Modi’s rise, 2014** — **strengthened the central executive state** by ending coalition dependence and concentrating national political authority.",
    "2015-2024": "Trends:\n- **Union-executive centralization, 2015-2024:** more power in the PMO/Union government, use of governors and central agencies, weaker parliamentary scrutiny. **Strengthened state; weakened federal/opposition counterweights in society.**\n- **Expansion of digital state capacity:** Aadhaar seeding, Jan Dhan, UPI, DBT, GSTN, CoWIN, digital IDs. **Strengthened state reach; partly strengthened citizens’ access to welfare, but weakened privacy/autonomy.**\n- **Tighter regulation of NGOs, media, universities, and dissent:** FCRA cancellations/amendments, UAPA/sedition cases, IT Rules, tax/ED/CBI actions. **Strengthened coercive/regulatory state; weakened civil society.**\n- **Hindu-nationalist mobilization and communal polarization:** cow-protection vigilantism, anti-conversion politics, “bulldozer” governance, Ram temple politics. **Strengthened state–majority alignment; weakened pluralist/minority civil society.**\n- **Economic formalization and datafication:** GST compliance, e-invoicing, digital payments, platform/gig work. **Strengthened fiscal/regulatory state; mixed for society, often weakening small informal actors and labor.**\n- **Welfare-beneficiary politics:** free grain, PM-Kisan, housing, LPG, toilets, health insurance. **Strengthened state legitimacy and administrative presence; strengthened poor households but increased direct dependence on state delivery.**\n- **Cheap mobile internet and social-media politics:** WhatsApp, YouTube, X/Twitter, regional-language digital publics. **Strengthened society’s mobilizing capacity, but also strengthened party/state propaganda and surveillance capacity.**\n- **Erosion of independent watchdogs:** pressure on election, information, investigative, and parliamentary institutions, with courts only intermittently checking power. **Strengthened executive state; weakened society’s institutional checks.**\n\nEvents:\n- **2016 demonetization:** sudden withdrawal of ₹500/₹1,000 notes. **Strengthened state command over money; weakened informal society/economy, while accelerating digital payments.**\n- **2017 GST launch:** creation of a unified indirect-tax regime and GST Council. **Strengthened fiscal state and tax visibility; weakened some state-government autonomy and burdened small firms.**\n- **2017 Puttaswamy privacy judgment / 2018 Aadhaar judgment:** constitutionalized privacy but allowed Aadhaar for welfare/tax uses. **Strengthened society’s rights claims; also preserved digital state capacity.**\n- **2018 rollout of electoral bonds, struck down in 2024:** anonymous corporate/political funding until Supreme Court invalidation. **Initially weakened electoral transparency/civil society; 2024 ruling strengthened voter accountability.**\n- **2019 abrogation of Article 370 and Jammu & Kashmir lockdown:** ended special status, downgraded statehood, mass detentions/communications shutdown. **Strengthened central state; weakened federalism, local society, and civil liberties.**\n- **2019 Citizenship Amendment Act and 2019-20 anti-CAA protests:** nationwide protests, Shaheen Bagh, police action, Delhi violence. **State advanced citizenship agenda; civil society mobilized strongly but faced repression.**\n- **2020 COVID-19 national lockdown:** imposed with little notice under disaster powers. **Strengthened emergency state authority; weakened migrant/informal workers, while civil society relief networks also grew.**\n- **2020 FCRA Amendment and NGO account restrictions:** tighter foreign-funding controls; Amnesty India halted operations. **Strengthened state control over associational life; weakened NGOs.**\n- **2020 farm laws and 2020-21 farmers’ protest/repeal:** farmers occupied Delhi borders until laws were withdrawn. **Initially strengthened state reform power; final repeal showed strong society counterpower.**\n- **2023 Manipur ethnic violence:** prolonged breakdown of order and displacement. **Weakened state’s monopoly on order; severely weakened intercommunal civil society.**\n- **2024 general election result:** BJP lost its single-party Lok Sabha majority and formed a coalition government. **Strengthened electoral society, regional parties, and federal bargaining; constrained central executive power.**"
  },
  "score_prompt": {
    "1885-1894": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1885-1894. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nIndia during 1885-1894 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1895-1904": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1895-1904, building on the established trajectory. Start\nfrom where India stood at the end of 1885-1894, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1895-1904:\nTrends:\n- **Colonial administrative centralization, especially under Curzon after 1899:** strengthened the **state** by concentrating authority in the viceroy, provinces, police, universities, and municipalities; weakened representative/local civil society.\n- **Expansion of railways, telegraph, postal networks, census-taking, and bureaucratic record-keeping:** strengthened **state capacity** and surveillance; also modestly strengthened **society** by helping newspapers, associations, and Congress networks connect across India.\n- **Growth of an English-educated Indian middle class, vernacular press, public associations, and the Indian National Congress:** strengthened **civil society**, though still urban and elite; generated more systematic criticism of “drain,” famine policy, and racial authoritarianism.\n- **Recurrent famine, plague, agrarian debt, and rural distress in the late 1890s:** weakened **society**, especially peasants and laborers; increased dependence on and resentment of the colonial **state**.\n- **Commercialization of agriculture and integration into imperial markets:** strengthened the fiscal/extractive **state** and some commercial groups; often weakened rural society through price shocks, indebtedness, and land alienation.\n- **Census and official classification of caste, religion, “tribes,” and communities, especially around the 1901 Census:** strengthened the **state’s** legibility over society; also encouraged caste/communal organization, strengthening but fragmenting **civil society**.\n\nEvents:\n- **1896–97 bubonic plague in Bombay Presidency and the Epidemic Diseases Act of 1897:** greatly strengthened coercive **state** powers—searches, segregation, forced sanitation—while weakening civil liberties and provoking popular resistance.\n- **1897 assassination of plague commissioner W. C. Rand in Pune and subsequent repression, including Tilak’s sedition prosecution:** strengthened the **state’s** coercive/legal hand; radicalized parts of **civil society**.\n- **Famines of 1896–97 and 1899–1900:** devastated rural **society**; expanded state relief administration and famine-code intervention, but damaged the Raj’s legitimacy.\n- **1898 strengthening/use of sedition law under IPC §124A:** strengthened the **state** against the press and nationalist speech; weakened civil society’s freedom of organization and criticism.\n- **Calcutta Municipal Act, 1899:** reduced elected Indian influence in Calcutta’s corporation; strengthened colonial **state** control and weakened urban civic self-government.\n- **Punjab Land Alienation Act, 1900:** strengthened the paternal regulatory **state** over land markets; mixed effect on **society**—protected some peasant landholders while curbing moneylenders and non-agriculturist buyers.\n- **Creation of the North-West Frontier Province, 1901, and frontier administrative consolidation:** strengthened the military-police **state** on the frontier; gave local society less representative control.\n- **Indian Universities Act, 1904, and Indian Official Secrets Act, 1904:** strengthened **state** control over education and information; weakened student, press, and nationalist civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1895-1904\n- state_power (float, 0-10): absolute state power at the end of 1895-1904\n- society_change (float): society_power change vs. 1885-1894\n- state_change (float): state_power change vs. 1885-1894\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1905-1914": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1905-1914, building on the established trajectory. Start\nfrom where India stood at the end of 1895-1904, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1905-1914:\nTrends:\n- Expansion of railways, telegraph, postal networks, census/surveying, and district bureaucracy: strengthened the colonial state’s reach, information capacity, and ability to move troops/police.\n- Growth of vernacular and English-language newspapers, pamphlets, public meetings, and political associations: strengthened civil society by widening political mobilization and anti-colonial debate.\n- Rise of educated urban middle classes, lawyers, students, and professionals in Calcutta, Bombay, Madras, Allahabad, Lahore, etc.: strengthened civil society, especially nationalist and reform organizations.\n- Swadeshi-era economic nationalism—boycotts of British goods, promotion of indigenous textiles, banks, insurance firms, and schools: strengthened society’s autonomous economic and associational capacity; weakened state legitimacy.\n- Increasing communal and separate-electorate politics, especially Hindu-Muslim institutional separation after 1906-09: strengthened some organized social groups but weakened unified civil-society pressure against the Raj; also strengthened the state’s divide-and-rule capacity.\n- Growth of revolutionary underground networks in Bengal, Maharashtra, Punjab, and among expatriates: strengthened militant society in coercive terms, but also gave the state justification to expand surveillance and repression.\n\nEvents:\n- 1905 Partition of Bengal by Lord Curzon: strengthened state administrative control in the short run, but provoked mass opposition and greatly strengthened nationalist civil society.\n- 1905-08 Swadeshi and boycott movement: strengthened civil society through mass meetings, picketing, national education, indigenous enterprise, and political mobilization; weakened state legitimacy.\n- 1906 founding of the All-India Muslim League at Dacca: strengthened organized Muslim political society; also indirectly strengthened the state by creating a separate interlocutor from the Congress.\n- 1907 Surat split in the Indian National Congress between moderates and extremists: weakened unified civil society and temporarily strengthened the colonial state’s position.\n- 1907-10 repressive legislation and prosecutions, including the Seditious Meetings Act, Newspapers Act, Criminal Law Amendment Act, and Indian Press Act: strengthened coercive state power; weakened press and associational freedoms.\n- 1908 Alipore Bomb Case and wider crackdown on Anushilan/Jugantar revolutionaries: strengthened state surveillance and policing; weakened militant nationalist networks, though it also radicalized parts of society.\n- 1909 Morley-Minto Reforms / Indian Councils Act: modestly strengthened elite civil-society participation in councils, but strengthened the colonial state overall by co-opting elites and introducing separate electorates.\n- 1911 annulment of Bengal partition and transfer of capital from Calcutta to Delhi: partly conceded to civil-society pressure, strengthening nationalist confidence; the capital move strengthened imperial state symbolism and security.\n- 1913 founding of the Ghadar Party among Indian expatriates: strengthened transnational anti-colonial civil society and revolutionary organization.\n- 1914 outbreak of World War I and Indian mobilization for the empire: strengthened the colonial state’s fiscal, military, and emergency powers; also created new pressures and expectations within Indian society.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1905-1914\n- state_power (float, 0-10): absolute state power at the end of 1905-1914\n- society_change (float): society_power change vs. 1895-1904\n- state_change (float): state_power change vs. 1895-1904\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1915-1924": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1915-1924, building on the established trajectory. Start\nfrom where India stood at the end of 1905-1914, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1915-1924:\nTrends:\n- **Wartime fiscal-military expansion (1915-1918):** recruitment, taxation, borrowing, price controls, censorship, and policing expanded the colonial state’s coercive/extractive capacity; **strengthened the state**, but also bred social resentment.\n- **Growth of mass nationalist civil society:** Congress moved from elite petitioning toward mass mobilization under Gandhi; local sabhas, volunteer corps, hartals, and boycott networks spread; **strengthened society** against the colonial state.\n- **Constitutional devolution after 1919:** diarchy in provinces, enlarged legislatures, and limited Indian electorates under the Government of India Act created new arenas for politics; **modestly strengthened society**, while preserving core state power.\n- **Postwar economic stress:** inflation, shortages, unemployment among demobilized soldiers, and agrarian distress fueled strikes and peasant protest; **weakened state legitimacy** and **strengthened contentious society**.\n- **Rise of organized labor and peasant politics:** major textile, railway, plantation, and mill-worker strikes, plus kisan mobilization in regions such as Awadh and Gujarat; **strengthened society’s collective capacity**.\n- **Communal and religious political mobilization:** especially Khilafat activism and Hindu-Muslim unity during 1919-1922, followed by strains after 1922-1924; initially **strengthened society**, later **fragmented society**.\n\nEvents:\n- **Defence of India Act, 1915:** emergency wartime powers, preventive detention, special tribunals, censorship; **strengthened the colonial state**.\n- **Gandhi’s return to India, 1915, and early satyagrahas—Champaran 1917, Ahmedabad and Kheda 1918:** created new repertoires of disciplined mass protest; **strengthened civil society**.\n- **Lucknow Pact and Home Rule Leagues, 1916:** Congress-League cooperation and wider constitutional agitation; **strengthened society** and pressured the state.\n- **Montagu Declaration, 1917, and Government of India Act, 1919:** promised “responsible government” but retained imperial control; **partly strengthened society**, while **preserving state dominance**.\n- **Rowlatt Acts, 1919:** extended wartime detention powers into peacetime; **strengthened state coercion** but sharply **weakened legitimacy**.\n- **Jallianwala Bagh massacre, April 1919:** exposed extreme colonial violence; immediately **strengthened state coercive terror**, but politically **strengthened anti-state civil society**.\n- **All-India Khilafat and Non-Cooperation movements, 1920-1922:** boycotts of schools, courts, titles, cloth, and councils; **massively strengthened society** and challenged state authority.\n- **Moplah rebellion in Malabar, 1921:** agrarian-religious uprising and harsh repression; **weakened local state control temporarily**, then **strengthened coercive state response** and **fractured society**.\n- **Chauri Chaura, February 1922, and Gandhi’s suspension of Non-Cooperation:** violence led to retreat from mass agitation; **weakened civil society momentum** and **helped restore state control**.\n- **Gandhi’s imprisonment, 1922, and release, 1924:** removal of the central mobilizing figure **strengthened the state short-term** and **weakened nationalist coordination**.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n1905-1914: <5.0, 8.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1915-1924\n- state_power (float, 0-10): absolute state power at the end of 1915-1924\n- society_change (float): society_power change vs. 1905-1914\n- state_change (float): state_power change vs. 1905-1914\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1925-1934": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1925-1934, building on the established trajectory. Start\nfrom where India stood at the end of 1915-1924, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1925-1934:\nTrends:\n- **Limited constitutional politics under dyarchy (1925-34):** provincial councils, elections, and Swarajist participation gave Indian elites more institutional practice; **strengthened civil society’s political capacity**, while also **helping the colonial state manage dissent**.\n- **Expansion of Congress mass organization:** khadi work, village committees, volunteers, students, women’s participation, and local satyagraha networks deepened nationalist reach; **strengthened civil society** and **weakened Raj legitimacy**.\n- **Growth of labor and peasant organization:** trade unions, Bombay textile militancy, kisan activism, revenue-resistance politics; **strengthened organized society**, especially workers and peasants, and **challenged state/landlord authority**.\n- **Great Depression after 1929:** falling crop prices, debt, unemployment, and pressure to pay land revenue fueled protest; **weakened state legitimacy and revenue authority**, while **strengthening grievance-based mobilization**.\n- **Communal, caste, and ideological organization:** Hindu Mahasabha/RSS growth, Muslim political consolidation, Ambedkarite Depressed Classes politics, left-wing groups; **strengthened sectional civil society**, but often **weakened unified anti-colonial society** and gave the state divide-and-rule leverage.\n- **Expansion of colonial policing, intelligence, and emergency powers:** surveillance of communists, revolutionaries, and Congress volunteers; **strengthened coercive state capacity** and **weakened civil liberties/associational freedom**.\n\nEvents:\n- **1925: founding of the RSS and open communist organizing at Kanpur:** broadened organized civil society on ideological lines; **strengthened society**, but also **fragmented it**.\n- **1926: Indian Trade Unions Act:** legally recognized registered unions; **strengthened labor civil society**, while giving the **state regulatory oversight**.\n- **1927-28: Simon Commission appointment and nationwide boycott/protests:** no Indian members made it a nationalist flashpoint; **weakened colonial legitimacy** and **strengthened anti-Raj mobilization**.\n- **1928: Bardoli Satyagraha:** successful resistance to land-revenue increases in Gujarat; **strengthened peasant/Congress society** and **weakened local state authority**.\n- **1928-29: Nehru Report and Jinnah’s Fourteen Points:** showed Indian capacity for constitutional bargaining; **strengthened political society**, but communal disagreement **weakened cohesion**.\n- **1929: Meerut Conspiracy Case arrests:** targeted communist and trade-union leaders; **strengthened the coercive state** and **weakened labor-left organization short term**.\n- **1929-30: Lahore Congress “Purna Swaraj” resolution and Independence Day pledge:** converted Congress demand to full independence; **strengthened mass civil society** and directly **challenged state sovereignty**.\n- **1930-31: Salt March and Civil Disobedience Movement:** mass breach of salt, forest, revenue, and boycott laws; **greatly strengthened civil society mobilization**, while **weakening state legitimacy** despite repression.\n- **1931-32: Round Table Conferences and Gandhi-Irwin Pact:** Congress was treated as a negotiating actor; **strengthened civil society’s bargaining status**, though the **state retained constitutional initiative**.\n- **1932: Communal Award and Poona Pact:** expanded/reshaped minority and Depressed Classes representation; **strengthened state power as constitutional arbiter**, **fragmented civil society**, and increased Dalit political visibility.\n- **1932-34: renewed Civil Disobedience, bans on Congress, mass arrests, ordinances:** **strengthened coercive state power** and **weakened organized nationalist society temporarily**.\n- **1934: Reserve Bank of India Act:** created the framework for a central bank; **strengthened colonial state financial/monetary capacity**.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n1905-1914: <5.0, 8.4>\n1915-1924: <6.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1925-1934\n- state_power (float, 0-10): absolute state power at the end of 1925-1934\n- society_change (float): society_power change vs. 1915-1924\n- state_change (float): state_power change vs. 1915-1924\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1935-1944": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1935-1944, building on the established trajectory. Start\nfrom where India stood at the end of 1925-1934, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1935-1944:\nTrends:\n- **Provincial constitutionalization after the Government of India Act, 1935:** gradual shift toward elected provincial government and party competition; **strengthened civil society** and Indian political elites, while modestly broadening the colonial state’s local legitimacy.\n- **Wartime centralization, 1939-44:** emergency rule, censorship, detention powers, economic controls, and expanded police/intelligence under the Defence of India framework; **strengthened the colonial state** and **weakened civil liberties/civil society**.\n- **Rapid expansion of the Indian Army and war bureaucracy:** mass recruitment, military spending, and logistical administration during WWII; **strengthened state coercive capacity**, though it also created trained Indian manpower later useful to nationalist politics.\n- **Growth and polarization of mass politics:** Congress, Muslim League, Hindu Mahasabha, communists, unions, peasant organizations, and student groups expanded; **strengthened civil society**, but communal polarization **weakened unified societal pressure** on the state.\n- **War economy, inflation, shortages, and food-market disruption:** price rises, procurement, rationing, black markets, and unequal wartime gains for industry; **strengthened state intervention in the economy**, but **weakened popular society**, especially peasants, workers, and urban poor.\n- **Rising Muslim League organizational strength after 1937, especially 1939-44:** the League became a mass political force and credible claimant to Muslim representation; **strengthened a segment of civil society**, while fragmenting all-India nationalist unity.\n\nEvents:\n- **1935 — Government of India Act passed:** created provincial autonomy and a larger electoral framework; **strengthened institutionalized politics/civil society**, while preserving strong imperial state controls.\n- **1937 — Provincial elections and Congress ministries formed in most provinces:** brought nationalist politicians into government; **strengthened civil society’s access to the state** and somewhat **strengthened provincial state capacity/legitimacy**.\n- **1939 — Britain declared India at war without Indian consent; Congress ministries resigned:** reasserted imperial authority; **strengthened the colonial state**, **weakened representative provincial government**, and radicalized civil society.\n- **1940 — Lahore Resolution by the Muslim League:** advanced the demand for separate Muslim-majority states; **strengthened League-led civil society**, but **weakened unified anti-colonial society**.\n- **1940-41 — Individual Satyagraha and wartime repression:** Congress protest against war without consent met arrests and censorship; **strengthened state coercion**, **weakened open civil mobilization**.\n- **1942 — Cripps Mission failed:** collapse of constitutional compromise; **weakened state legitimacy** and pushed civil society toward confrontation.\n- **1942 — Quit India Movement and mass arrests of Congress leadership:** huge popular mobilization followed by severe repression; initially **strengthened civil society mobilization**, but repression **strengthened the coercive state** and temporarily **crippled organized Congress activity**.\n- **1943 — Bengal famine:** millions died amid wartime procurement, market failure, and administrative failure; **devastated society** and **weakened colonial state legitimacy**.\n- **1943-44 — Subhas Chandra Bose, the INA, and the Provisional Government of Azad Hind:** militarized anti-colonial challenge from outside British India; **strengthened nationalist civil-society symbolism**, but provoked stronger imperial military-security responses.\n- **1944 — Battles of Imphal and Kohima:** British Indian forces defeated Japanese/INA advance; **strengthened the colonial state’s military position** and **weakened INA’s immediate threat**.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n1905-1914: <5.0, 8.4>\n1915-1924: <6.5, 8.5>\n1925-1934: <7.3, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1935-1944\n- state_power (float, 0-10): absolute state power at the end of 1935-1944\n- society_change (float): society_power change vs. 1925-1934\n- state_change (float): state_power change vs. 1925-1934\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1945-1954": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1945-1954, building on the established trajectory. Start\nfrom where India stood at the end of 1935-1944, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1945-1954:\nTrends:\n- **Transfer and consolidation of the colonial administrative apparatus (1945-54):** ICS-to-IAS continuity, police, courts, army, revenue machinery. **Strengthened the state** by preserving coercive and bureaucratic capacity.\n- **Congress’s shift from mass movement to dominant ruling party:** Congress networks linked villages, elites, unions, and governments. **Strengthened both state and society**, but weakened organized opposition.\n- **Expansion of democratic participation:** universal adult franchise, party competition, mass campaigning, Election Commission capacity. **Strengthened civil society** and also the state’s legitimacy.\n- **State-led economic planning and development:** Planning Commission (1950), First Five-Year Plan (1951), community development programs. **Strengthened the state’s economic role** and penetration into rural society.\n- **Land reform and abolition of zamindari:** state laws from 1950 onward reduced intermediaries’ power. **Strengthened the state and some peasant groups; weakened landed elites.**\n- **Partition-driven refugee rehabilitation and communal management:** resettlement, evacuee property administration, relief camps. **Strengthened state capacity**, while communal violence and displacement **weakened social cohesion**.\n- **Linguistic and regional mobilization:** especially Telugu, Marathi, Punjabi, Tamil pressures. **Strengthened civil society’s bargaining power** and pushed the state toward federal accommodation.\n- **Left, peasant, and labor mobilization after WWII:** Telangana, Tebhaga, strikes, communist organizing. **Strengthened contentious civil society**, but state repression often **strengthened coercive state power**.\n\nEvents:\n- **INA trials and Royal Indian Navy mutiny, 1945-46:** mass protests and military unrest undermined British authority. **Strengthened nationalist society; weakened colonial state power.**\n- **1945-46 elections, Cabinet Mission, and Constituent Assembly formation:** created representative transition institutions. **Strengthened organized society and the emerging Indian state.**\n- **Direct Action Day and communal violence, 1946-47:** Bengal, Punjab, Bihar violence. **Weakened civil society** and exposed limits of state control.\n- **Independence and Partition, August 1947:** created sovereign India but caused mass displacement and violence. **Strengthened the new state; badly weakened social cohesion.**\n- **Accession and integration of princely states, 1947-49:** including Junagadh, Hyderabad “police action” in 1948, and Kashmir’s accession. **Greatly strengthened territorial state power; reduced local dynastic autonomy.**\n- **First Indo-Pakistan War over Kashmir, 1947-49:** militarized the new state and entrenched security institutions. **Strengthened coercive state capacity.**\n- **Assassination of Gandhi and ban on RSS, 1948:** state crackdown on communal organizations. **Strengthened state authority; constrained parts of civil society.**\n- **Constitution comes into force, 26 January 1950:** republic, fundamental rights, federalism, courts, universal franchise. **Strengthened both state legitimacy and civil society protections.**\n- **Preventive Detention Act, 1950, and First Constitutional Amendment, 1951:** expanded detention powers and limited some speech/property protections. **Strengthened the state; weakened civil liberties.**\n- **First general elections, 1951-52:** massive democratic mobilization. **Strengthened civil society voice and the state’s democratic legitimacy.**\n- **Creation of Andhra State, 1953, after Potti Sriramulu’s fast and death:** showed linguistic movements could reshape institutions. **Strengthened civil society pressure; forced state adaptation.**\n- **States Reorganisation Commission, 1953-54:** institutional response to linguistic federalism. **Strengthened the state’s capacity to absorb social demands.**\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n1905-1914: <5.0, 8.4>\n1915-1924: <6.5, 8.5>\n1925-1934: <7.3, 8.5>\n1935-1944: <6.8, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1945-1954\n- state_power (float, 0-10): absolute state power at the end of 1945-1954\n- society_change (float): society_power change vs. 1935-1944\n- state_change (float): state_power change vs. 1935-1944\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1955-1964": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1955-1964, building on the established trajectory. Start\nfrom where India stood at the end of 1945-1954, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1955-1964:\nTrends:\n- **Deepening electoral democracy and mass party politics (1957, 1962 elections):** strengthened **civil society** through participation, opposition parties, unions and regional parties; also strengthened the **state** by legitimizing parliamentary rule.\n- **Congress dominance and centralization under Nehru:** strengthened the **central state** and executive coordination, but weakened **civil society/opposition** by limiting effective political competition.\n- **Expansion of the planned economy and “license-permit” regulation:** strengthened the **state** through public-sector growth, industrial licensing, planning, and controls; weakened autonomous **business society** by making firms dependent on state permissions.\n- **Growth of welfare/development administration:** community development, cooperatives, irrigation, education, public health, IITs and scientific institutions expanded the **state’s developmental capacity** and created a larger educated **middle-class civil society**.\n- **Rise of linguistic, regional, caste, peasant and labor mobilization:** strengthened **civil society** by showing capacity for organized pressure; sometimes forced the **state** to accommodate demands through federal reorganization.\n- **Post-1962 militarization and security-state expansion:** strengthened the **state’s coercive and fiscal capacity** through defense spending, emergency powers, and intelligence/security institutions; weakened **civil liberties**.\n- **Rapid population growth, food pressures and dependence on PL-480 grain imports:** weakened the **state** by straining administrative and fiscal capacity; increased social pressure from rural and urban society.\n\nEvents:\n- **1955 Avadi Congress resolution for a “socialistic pattern of society”:** strengthened the **state’s ideological mandate** for planning, public ownership and redistribution.\n- **1955–56 Hindu Code reforms, especially Hindu Marriage Act and Hindu Succession Act:** strengthened the **state** against traditional social authority; strengthened parts of **civil society**, especially women’s legal rights.\n- **1956 Industrial Policy Resolution and Second Five-Year Plan:** strengthened the **state** through heavy-industry planning, public-sector expansion and industrial licensing.\n- **1956 Life Insurance Corporation nationalization and State Bank of India consolidation:** strengthened the **state** over finance and savings mobilization; weakened private financial actors.\n- **1956 States Reorganisation Act:** strengthened **civil society** by validating linguistic mobilization; strengthened the **state** by reducing secessionary pressure through federal accommodation.\n- **1957 Kerala election of the first communist state government:** strengthened **civil society** and electoral pluralism; showed that opposition could win power constitutionally.\n- **1958 Armed Forces Special Powers Act in parts of the Northeast:** strengthened the **coercive state**; weakened **civil liberties** and local society in insurgency-affected areas.\n- **1959 dismissal of Kerala’s communist government under Article 356:** strengthened the **central state**; weakened elected state-level opposition and civil-society autonomy.\n- **1959 launch of Panchayati Raj in Rajasthan and Andhra Pradesh:** modestly strengthened **local society** and local state capacity through decentralized institutions.\n- **1960 creation of Maharashtra and Gujarat after mass linguistic movements:** strengthened **civil society** mobilization; strengthened the **state** by accommodating regional demands.\n- **1961 Operation Vijay and incorporation of Goa:** strengthened the **state’s territorial authority** and nationalist legitimacy.\n- **1962 Sino-Indian War and declaration of national emergency:** sharply strengthened the **central/security state**; weakened **civil liberties** and exposed weaknesses in state capacity.\n- **1963 Official Languages Act:** strengthened **civil society**, especially non-Hindi speakers, by preserving English use; helped the **state** manage linguistic conflict.\n- **1963 Sixteenth Constitutional Amendment:** strengthened the **state** against secessionist politics; weakened **civil society** by permitting tighter limits on speech, association and candidacy.\n- **1964 death of Nehru and peaceful succession by Lal Bahadur Shastri:** strengthened both **state** and **society** by demonstrating institutional continuity beyond a dominant founding leader.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n1905-1914: <5.0, 8.4>\n1915-1924: <6.5, 8.5>\n1925-1934: <7.3, 8.5>\n1935-1944: <6.8, 8.8>\n1945-1954: <7.6, 8.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1955-1964\n- state_power (float, 0-10): absolute state power at the end of 1955-1964\n- society_change (float): society_power change vs. 1945-1954\n- state_change (float): state_power change vs. 1945-1954\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1965-1974": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1965-1974, building on the established trajectory. Start\nfrom where India stood at the end of 1955-1964, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1965-1974:\nTrends:\n- **Green Revolution expansion (mid-1960s onward, especially Punjab/Haryana/western UP):** strengthened the state by reducing food-import dependence and increasing procurement capacity; also strengthened richer peasant groups in civil society.\n- **Centralization under Indira Gandhi, 1966-1974:** weakened intermediary institutions inside Congress, state governments, and federal bargaining; strengthened the prime ministerial/central state.\n- **Expansion of state control over the economy:** bank nationalization, tighter industrial regulation, public-sector growth, anti-poverty populism; strengthened state penetration of credit, industry, and development policy, while weakening private economic autonomy.\n- **Rise of competitive opposition and regional politics after 1967:** weakened Congress/state dominance; strengthened civil society, regional parties, caste-based and linguistic mobilization.\n- **Growing labor, student, peasant, and anti-corruption mobilization, 1967-1974:** strengthened civil society’s capacity to organize outside formal party channels; increasingly challenged state authority.\n- **Economic stress—drought legacy, inflation, unemployment, 1973 oil shock:** weakened state legitimacy and administrative capacity; strengthened protest politics and social unrest.\n- **Judiciary–executive conflict over constitutional limits, 1967-1973:** strengthened legal constraints and civil-society expectations of rights, though later amendments strengthened Parliament/executive power.\n\nEvents:\n- **1965 Indo-Pakistan War:** strengthened the coercive and military state; also boosted nationalist cohesion in society.\n- **1965-1967 droughts and food crisis:** weakened state legitimacy due to dependence on PL-480 grain imports; pushed the state toward agricultural modernization.\n- **1966 devaluation of the rupee and economic crisis:** weakened public confidence in the state; intensified political opposition.\n- **1967 general elections:** Congress lost many states for the first time; weakened one-party dominance and strengthened opposition parties, federalism, and civil society.\n- **1967 Naxalbari uprising and spread of Naxalite movements:** strengthened radical peasant/militant civil society in some regions; prompted stronger police and internal-security responses by the state.\n- **1969 Congress split:** weakened party institutional checks; strengthened Indira Gandhi’s personal control over the central state.\n- **1969 bank nationalization:** strengthened state power over finance and credit allocation; weakened private banking autonomy.\n- **1971 general election and “Garibi Hatao” mandate:** strengthened Indira Gandhi’s central authority and populist state legitimacy.\n- **1971 Bangladesh War:** greatly strengthened the Indian state’s military prestige and regional power; reinforced nationalist support in society.\n- **1971-1973 constitutional confrontation, culminating in Kesavananda Bharati:** preserved judicial review/basic-structure limits, strengthening constitutional society against unlimited state power.\n- **1973 oil shock and inflation surge:** weakened state legitimacy; fueled strikes, student movements, and anti-government mobilization.\n- **1974 Pokhran nuclear test:** strengthened state prestige, strategic capacity, and nationalist support.\n- **1974 all-India railway strike:** showed major civil-society/labor capacity, but its suppression strengthened coercive state authority.\n- **1974 Gujarat Nav Nirman movement and Bihar/JP movement:** strengthened anti-corruption civil society and mass protest politics; seriously weakened the legitimacy of the central and state governments.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n1905-1914: <5.0, 8.4>\n1915-1924: <6.5, 8.5>\n1925-1934: <7.3, 8.5>\n1935-1944: <6.8, 8.8>\n1945-1954: <7.6, 8.9>\n1955-1964: <7.7, 9.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1965-1974\n- state_power (float, 0-10): absolute state power at the end of 1965-1974\n- society_change (float): society_power change vs. 1955-1964\n- state_change (float): state_power change vs. 1955-1964\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1975-1984": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1975-1984, building on the established trajectory. Start\nfrom where India stood at the end of 1965-1974, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1975-1984:\nTrends:\n- **Centralization and personalization of rule under Indira Gandhi/Congress**: strengthened the central executive and PMO, but weakened federal checks, party organization, and mediating civil-society institutions.\n- **License Raj / state-led economy with expanding bureaucracy and public sector**: increased formal state control over firms, banks, prices, and investment, but often weakened effective state capacity through corruption, discretion, and low growth.\n- **Green Revolution consolidation and rise of rich-peasant / backward-caste politics**: strengthened rural society and regional political actors; made the state more dependent on procurement, subsidies, and agrarian coalitions.\n- **Rapid population growth, urbanization, youth unemployment, and slum expansion**: enlarged mobilizable society and protest potential, while straining state capacity in cities and welfare delivery.\n- **Growth of rights groups, civil-liberties activism, and post-Emergency press assertiveness**: strengthened civil society’s ability to monitor and challenge the state, especially after 1977.\n- **Rising regional, ethnic, and religious mobilization in Punjab, Assam, and the Northeast**: strengthened organized society against the centre, but also triggered greater coercive state responses and exposed limits of state authority.\n\nEvents:\n- **1975 Allahabad High Court ruling invalidating Indira Gandhi’s election**: strengthened judicial constraints and opposition society; weakened the incumbent executive.\n- **The Emergency, 1975-77: arrests under MISA, press censorship, suspension of liberties**: greatly strengthened coercive state power; severely weakened civil society, opposition parties, media, and courts.\n- **42nd Constitutional Amendment, 1976**: strengthened Parliament/central executive and curtailed judicial and federal checks; weakened society’s constitutional protections.\n- **Forced sterilization and slum-clearance drives, 1976-77**: showed increased state coercive reach, especially over the poor; weakened social trust and state legitimacy.\n- **1977 general election and Janata victory**: strengthened society and electoral democracy by peacefully removing an authoritarian government; weakened unchecked state power.\n- **44th Constitutional Amendment, 1978**: reduced future Emergency powers and restored rights safeguards; strengthened society and institutional checks.\n- **Indira Gandhi’s return in 1980 and dismissal of opposition state governments**: strengthened the central state over federal units; weakened regional democratic constraints.\n- **Bombay textile strike, 1982-83, and its defeat**: weakened organized labor as a force in civil society; strengthened employers and the state’s ability to contain unions.\n- **Assam agitation, 1979-85, including the 1983 election violence and Nellie massacre**: showed powerful mass mobilization against the state, but also weakened state authority and civil peace.\n- **Operation Blue Star, Indira Gandhi’s assassination, and anti-Sikh pogroms, 1984**: strengthened coercive state action in Punjab but exposed state breakdown/complicity; gravely weakened minority security and civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n1905-1914: <5.0, 8.4>\n1915-1924: <6.5, 8.5>\n1925-1934: <7.3, 8.5>\n1935-1944: <6.8, 8.8>\n1945-1954: <7.6, 8.9>\n1955-1964: <7.7, 9.1>\n1965-1974: <8.1, 9.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1975-1984\n- state_power (float, 0-10): absolute state power at the end of 1975-1984\n- society_change (float): society_power change vs. 1965-1974\n- state_change (float): state_power change vs. 1965-1974\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1985-1994": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1985-1994, building on the established trajectory. Start\nfrom where India stood at the end of 1975-1984, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1985-1994:\nTrends:\n- **Erosion of Congress dominance and rise of coalition/regional politics (1985-1994):** weakened the centralized national state; strengthened electoral society, regional parties, and federal bargaining.\n- **Liberalization of the economy, first tentative under Rajiv Gandhi and then systemic after 1991:** weakened the state’s direct control over production, licensing, imports, and capital; strengthened private business, markets, and urban middle-class society.\n- **Caste-based political mobilization, especially OBC assertion around Mandal:** strengthened lower-caste civil society and electoral participation; forced the state to become more socially representative.\n- **Growth of Hindutva organizations and communal mass mobilization:** strengthened organized religious civil society, especially the RSS-VHP-BJP network; weakened the secular authority and neutrality of the state in several flashpoints.\n- **Insurgency and counterinsurgency in Punjab, Kashmir, and parts of the Northeast:** strengthened the coercive/security arm of the state; weakened civil liberties and ordinary associational life in conflict zones.\n- **Expansion of television, print media, and later satellite media:** strengthened society’s ability to mobilize, scrutinize scandals, and build national movements; reduced the state’s informational monopoly.\n- **Decentralization pressures culminating in Panchayati Raj reforms:** strengthened local state institutions and grassroots participation, especially through reservations for women and disadvantaged groups.\n\nEvents:\n- **1985 Assam Accord:** state conceded to a mass regional movement over migration; strengthened organized regional civil society while restoring some state legitimacy.\n- **1985 Anti-Defection Law, 52nd Amendment:** strengthened party leadership and government stability; weakened individual legislators’ autonomy.\n- **1985 Shah Bano judgment and 1986 Muslim Women Act:** the state retreated under religious-political pressure; strengthened conservative communal organizations and weakened liberal legal authority.\n- **1986 unlocking of the Babri Masjid/Ram Janmabhoomi site:** empowered Hindu nationalist mobilization; weakened the state’s appearance of secular neutrality.\n- **1987 Bofors scandal:** weakened central state legitimacy and Congress dominance; strengthened press scrutiny and opposition mobilization.\n- **1989 general election defeat of Congress:** marked the start of the coalition era; weakened centralized executive dominance and strengthened voters, regional parties, and opposition society.\n- **1990 implementation of Mandal Commission reservations:** strengthened OBC political society and representation; triggered anti-Mandal protests that exposed limits of state authority.\n- **1990 L.K. Advani’s Rath Yatra:** greatly strengthened Hindu nationalist civil mobilization; intensified communal polarization and challenged state order.\n- **1991 balance-of-payments crisis and July 1991 reforms:** weakened the license-permit state; strengthened markets, private capital, and technocratic policymaking.\n- **6 December 1992 demolition of Babri Masjid and ensuing riots:** showed severe weakness of state enforcement; strengthened militant communal actors while weakening civic peace and rule of law.\n- **1992-1993 passage and implementation of the 73rd and 74th Amendments:** strengthened local government and participatory society through elected panchayats and municipalities.\n- **1993 Mumbai bombings and expanded anti-terror policing:** strengthened the coercive/security state; weakened civil liberties, especially under TADA.\n- **1993 Protection of Human Rights Act creating the NHRC:** modestly strengthened civil society oversight and legal constraints on state abuse.\n- **1994 S.R. Bommai Supreme Court judgment:** limited arbitrary central dismissal of state governments; weakened central executive power and strengthened federalism, courts, and regional democratic society.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n1905-1914: <5.0, 8.4>\n1915-1924: <6.5, 8.5>\n1925-1934: <7.3, 8.5>\n1935-1944: <6.8, 8.8>\n1945-1954: <7.6, 8.9>\n1955-1964: <7.7, 9.1>\n1965-1974: <8.1, 9.3>\n1975-1984: <7.8, 9.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1985-1994\n- state_power (float, 0-10): absolute state power at the end of 1985-1994\n- society_change (float): society_power change vs. 1975-1984\n- state_change (float): state_power change vs. 1975-1984\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1995-2004": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1995-2004, building on the established trajectory. Start\nfrom where India stood at the end of 1985-1994, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1995-2004:\nTrends:\n- **Coalition and federalized politics (1996-2004):** regional parties became pivotal in Delhi; this **weakened central-state autonomy** but **strengthened organized society/subnational political forces**.\n- **Continuation of economic liberalization, telecom/IT growth, and regulatory reform:** reduced the old “license-permit” state, **strengthened private capital and urban middle-class society**, while building a more technocratic regulatory state in some sectors.\n- **Implementation of Panchayati Raj and urban local-body reforms after the 73rd/74th Amendments:** expanded elected local government, reservations for women/SC/STs; **strengthened grassroots society** and modestly **extended state reach locally**.\n- **Rise of Hindutva and identity-based mass mobilization:** RSS/VHP/BJP networks and counter-mobilizations grew; **strengthened organized civil society**, but often **weakened state neutrality and minority protection**.\n- **Expansion of television news, mobile telephony, and early internet use:** increased public scrutiny and rapid mobilization; **strengthened civil society’s informational power**.\n- **Judicialization, PIL activism, transparency campaigns, and state-level RTI laws:** courts, NGOs, and rights groups increasingly checked officials; **strengthened society and judiciary**, **constrained executive discretion**.\n- **Persistent insurgency and internal-security pressures in Kashmir, the Northeast, and Naxalite areas:** **weakened state monopoly of violence** in affected regions, while prompting expansion of coercive/security capacities.\n\nEvents:\n- **1996 general election and United Front governments:** produced unstable coalition rule; **weakened central executive dominance**, **strengthened regional parties and parliamentary bargaining**.\n- **1998 Pokhran-II nuclear tests:** expanded India’s strategic-security posture; **strengthened the national-security state** and nationalist public legitimacy.\n- **1999 Kargil War:** boosted military prestige and central security authority; **strengthened the state**, especially the armed forces and intelligence focus.\n- **2000 creation of Jharkhand, Chhattisgarh, and Uttarakhand:** responded to regional movements; **strengthened regional society’s influence** and created new state institutions closer to those regions.\n- **2001 Parliament attack and 2002 Prevention of Terrorism Act (POTA):** expanded police and anti-terror powers; **strengthened coercive state power**, **weakened civil-liberties protections**.\n- **2002 Gujarat riots:** exposed or reflected state failure/complicity in protecting citizens; **weakened state legitimacy and neutrality**, while **strengthening majoritarian mobilization** and later rights-based civil-society litigation.\n- **2004 general election and peaceful transfer to the UPA:** showed electoral accountability and coalition alternation; **strengthened democratic society**, while keeping the central state constrained by coalition politics.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n1905-1914: <5.0, 8.4>\n1915-1924: <6.5, 8.5>\n1925-1934: <7.3, 8.5>\n1935-1944: <6.8, 8.8>\n1945-1954: <7.6, 8.9>\n1955-1964: <7.7, 9.1>\n1965-1974: <8.1, 9.3>\n1975-1984: <7.8, 9.2>\n1985-1994: <8.3, 8.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1995-2004\n- state_power (float, 0-10): absolute state power at the end of 1995-2004\n- society_change (float): society_power change vs. 1985-1994\n- state_change (float): state_power change vs. 1985-1994\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2005-2014": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2005-2014, building on the established trajectory. Start\nfrom where India stood at the end of 1995-2004, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2005-2014:\nTrends:\n- **Rights-based welfare expansion (2005-2014)** — MGNREGA, Forest Rights Act, Right to Education, National Food Security Act: **strengthened the state** by expanding its distributive reach, but also **strengthened society** by creating legally enforceable claims on the state.\n- **Rise of transparency/accountability institutions and activism** — RTI use, CAG audits, PILs, media exposés: **strengthened civil society** and watchdog institutions; **weakened state autonomy** by making bureaucratic and political action more contestable.\n- **Rapid growth of mobile phones, private TV news, and early social media** — enabled faster protest coordination and scandal amplification: **strengthened society**, especially urban middle-class mobilization.\n- **High-growth but corruption-prone political economy** — telecom, coal, infrastructure, land deals: **strengthened state-business networks**, but **weakened state legitimacy** through perceptions of cronyism.\n- **Expansion of internal-security capacity** after terrorism and Maoist violence — UAPA amendments, NIA, counterinsurgency operations: **strengthened the coercive state**, sometimes **weakening civil liberties**.\n- **Coalition politics and stronger regional parties under UPA I/II** — allies and states constrained New Delhi: **weakened central state decisiveness**, while **strengthening federal/regional society and parties**.\n- **Demographic urbanization and youth politicization** — a larger young, urban, educated electorate became more protest-oriented: **strengthened civil society** and anti-incumbent electoral pressure.\n\nEvents:\n- **Right to Information Act, 2005** — a major discrete institutional change that **strengthened civil society** by giving citizens tools to monitor the state.\n- **MGNREGA enacted, 2005** — **strengthened the state’s welfare role** while giving rural workers a rights-based claim, thus also **strengthening society**.\n- **Forest Rights Act, 2006** — **strengthened tribal and forest-dwelling communities’ claims** against the bureaucratic forest state.\n- **Mumbai terrorist attacks, 2008** — led to NIA creation and tougher security laws; **strengthened the coercive/security state**.\n- **2G, Commonwealth Games, and coal-allocation scandals, 2010-2012** — **weakened state legitimacy** but **strengthened watchdog bodies, courts, media, and protest politics**.\n- **Anna Hazare / India Against Corruption movement, 2011** — a major civil-society mobilization that **strengthened society** and pressured the state toward the Lokpal Act.\n- **Delhi gang-rape protests, 2012, and Criminal Law Amendment, 2013** — mass protests **strengthened civil society’s agenda-setting power**; the state responded with legal reform.\n- **Land Acquisition, Rehabilitation and Resettlement Act, 2013** — after conflicts such as Singur and Nandigram, it **strengthened affected communities’ bargaining power** and **constrained the developmental state**.\n- **BJP majority victory and Modi’s rise, 2014** — **strengthened the central executive state** by ending coalition dependence and concentrating national political authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n1905-1914: <5.0, 8.4>\n1915-1924: <6.5, 8.5>\n1925-1934: <7.3, 8.5>\n1935-1944: <6.8, 8.8>\n1945-1954: <7.6, 8.9>\n1955-1964: <7.7, 9.1>\n1965-1974: <8.1, 9.3>\n1975-1984: <7.8, 9.2>\n1985-1994: <8.3, 8.6>\n1995-2004: <8.7, 8.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2005-2014\n- state_power (float, 0-10): absolute state power at the end of 2005-2014\n- society_change (float): society_power change vs. 1995-2004\n- state_change (float): state_power change vs. 1995-2004\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2015-2024": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2015-2024, building on the established trajectory. Start\nfrom where India stood at the end of 2005-2014, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2015-2024:\nTrends:\n- **Union-executive centralization, 2015-2024:** more power in the PMO/Union government, use of governors and central agencies, weaker parliamentary scrutiny. **Strengthened state; weakened federal/opposition counterweights in society.**\n- **Expansion of digital state capacity:** Aadhaar seeding, Jan Dhan, UPI, DBT, GSTN, CoWIN, digital IDs. **Strengthened state reach; partly strengthened citizens’ access to welfare, but weakened privacy/autonomy.**\n- **Tighter regulation of NGOs, media, universities, and dissent:** FCRA cancellations/amendments, UAPA/sedition cases, IT Rules, tax/ED/CBI actions. **Strengthened coercive/regulatory state; weakened civil society.**\n- **Hindu-nationalist mobilization and communal polarization:** cow-protection vigilantism, anti-conversion politics, “bulldozer” governance, Ram temple politics. **Strengthened state–majority alignment; weakened pluralist/minority civil society.**\n- **Economic formalization and datafication:** GST compliance, e-invoicing, digital payments, platform/gig work. **Strengthened fiscal/regulatory state; mixed for society, often weakening small informal actors and labor.**\n- **Welfare-beneficiary politics:** free grain, PM-Kisan, housing, LPG, toilets, health insurance. **Strengthened state legitimacy and administrative presence; strengthened poor households but increased direct dependence on state delivery.**\n- **Cheap mobile internet and social-media politics:** WhatsApp, YouTube, X/Twitter, regional-language digital publics. **Strengthened society’s mobilizing capacity, but also strengthened party/state propaganda and surveillance capacity.**\n- **Erosion of independent watchdogs:** pressure on election, information, investigative, and parliamentary institutions, with courts only intermittently checking power. **Strengthened executive state; weakened society’s institutional checks.**\n\nEvents:\n- **2016 demonetization:** sudden withdrawal of ₹500/₹1,000 notes. **Strengthened state command over money; weakened informal society/economy, while accelerating digital payments.**\n- **2017 GST launch:** creation of a unified indirect-tax regime and GST Council. **Strengthened fiscal state and tax visibility; weakened some state-government autonomy and burdened small firms.**\n- **2017 Puttaswamy privacy judgment / 2018 Aadhaar judgment:** constitutionalized privacy but allowed Aadhaar for welfare/tax uses. **Strengthened society’s rights claims; also preserved digital state capacity.**\n- **2018 rollout of electoral bonds, struck down in 2024:** anonymous corporate/political funding until Supreme Court invalidation. **Initially weakened electoral transparency/civil society; 2024 ruling strengthened voter accountability.**\n- **2019 abrogation of Article 370 and Jammu & Kashmir lockdown:** ended special status, downgraded statehood, mass detentions/communications shutdown. **Strengthened central state; weakened federalism, local society, and civil liberties.**\n- **2019 Citizenship Amendment Act and 2019-20 anti-CAA protests:** nationwide protests, Shaheen Bagh, police action, Delhi violence. **State advanced citizenship agenda; civil society mobilized strongly but faced repression.**\n- **2020 COVID-19 national lockdown:** imposed with little notice under disaster powers. **Strengthened emergency state authority; weakened migrant/informal workers, while civil society relief networks also grew.**\n- **2020 FCRA Amendment and NGO account restrictions:** tighter foreign-funding controls; Amnesty India halted operations. **Strengthened state control over associational life; weakened NGOs.**\n- **2020 farm laws and 2020-21 farmers’ protest/repeal:** farmers occupied Delhi borders until laws were withdrawn. **Initially strengthened state reform power; final repeal showed strong society counterpower.**\n- **2023 Manipur ethnic violence:** prolonged breakdown of order and displacement. **Weakened state’s monopoly on order; severely weakened intercommunal civil society.**\n- **2024 general election result:** BJP lost its single-party Lok Sabha majority and formed a coalition government. **Strengthened electoral society, regional parties, and federal bargaining; constrained central executive power.**\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <4.0, 7.5>\n1895-1904: <4.2, 8.0>\n1905-1914: <5.0, 8.4>\n1915-1924: <6.5, 8.5>\n1925-1934: <7.3, 8.5>\n1935-1944: <6.8, 8.8>\n1945-1954: <7.6, 8.9>\n1955-1964: <7.7, 9.1>\n1965-1974: <8.1, 9.3>\n1975-1984: <7.8, 9.2>\n1985-1994: <8.3, 8.6>\n1995-2004: <8.7, 8.4>\n2005-2014: <9.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2015-2024\n- state_power (float, 0-10): absolute state power at the end of 2015-2024\n- society_change (float): society_power change vs. 2005-2014\n- state_change (float): state_power change vs. 2005-2014\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1885-1894": "{\"key_event\":\"Founding of Indian National Congress\",\"reasoning\":\"The British Raj had a strong colonial bureaucracy, army, courts, railways, and revenue apparatus, though its reach still depended partly on princes, landlords, and local intermediaries. Civil society was emerging through the press, reform associations, and the early Indian National Congress, but mobilization was largely elite, urban, and petitionary rather than mass-based.\",\"society_change\":0.0,\"society_power\":4.0,\"state_change\":0.0,\"state_power\":7.5}",
    "1895-1904": "{\"key_event\":\"Curzon centralization and coercive plague-famine governance\",\"reasoning\":\"The colonial state was already strong and became somewhat more intrusive through Curzonite centralization, plague powers, sedition law, frontier consolidation, census legibility, and tighter control of municipalities, universities, and information. Civil society gained modestly from press, associations, Congress networks, and transport links, but these gains were offset by famine, plague repression, rural distress, and reduced civic self-government, leaving it only slightly above the prior weak level.\",\"society_change\":0.2,\"society_power\":4.2,\"state_change\":0.5,\"state_power\":8.0}",
    "1905-1914": "{\"key_event\":\"Swadeshi mobilization and colonial repression\",\"reasoning\":\"Civil society grew from elite petitioning toward broader nationalist mobilization through Swadeshi boycotts, vernacular press, associations, and indigenous institutions, though the Congress split and communal separate electorates limited unified pressure. The colonial state remained very strong and gained administrative, surveillance, coercive, and wartime capacities, even while concessions such as Bengal’s annulment showed it was not unchecked.\",\"society_change\":0.8,\"society_power\":5.0,\"state_change\":0.4,\"state_power\":8.4}",
    "1915-1924": "{\"key_event\":\"Non-Cooperation transforms nationalism into mass mobilization\",\"reasoning\":\"The colonial state remained very strong: wartime emergency powers, Rowlatt repression, fiscal extraction, and post-1922 restoration of control preserved a pervasive coercive-administrative apparatus despite legitimacy losses. Civil society rose substantially as Gandhi-era satyagraha, Khilafat/Non-Cooperation, labor strikes, peasant mobilization, and new representative arenas expanded collective action, though fragmentation and the suspension of Non-Cooperation kept it below routinely constraining the state.\",\"society_change\":1.5,\"society_power\":6.5,\"state_change\":0.1,\"state_power\":8.5}",
    "1925-1934": "{\"key_event\":\"Salt March and Civil Disobedience\",\"reasoning\":\"Civil society grew from already high nationalist mobilization into broader, more organized mass action through Congress networks, labor and peasant unions, women and students, and successful satyagraha, though communal/caste fragmentation and repression limited cohesion. The colonial state retained very strong administrative, coercive, fiscal, and constitutional capacity—using ordinances, arrests, bans, intelligence, and new financial institutions—but its legitimacy and revenue authority were visibly challenged by Depression-era protest and civil disobedience.\",\"society_change\":0.8,\"society_power\":7.3,\"state_change\":0.0,\"state_power\":8.5}",
    "1935-1944": "{\"key_event\":\"Wartime centralization and Quit India repression\",\"reasoning\":\"Civil society remained highly mobilized and organizationally broad—Congress, the Muslim League, unions, peasants, students, and INA symbolism all mattered—but emergency repression, censorship, mass arrests, famine disruption, and communal polarization reduced its unified capacity to constrain the Raj. The colonial state’s coercive and administrative reach expanded through wartime controls, intelligence, army growth, and economic intervention, though famine misgovernance and loss of legitimacy keep it below overwhelming effectiveness.\",\"society_change\":-0.5,\"society_power\":6.8,\"state_change\":0.3,\"state_power\":8.8}",
    "1945-1954": "{\"key_event\":\"Independence, Partition, and constitutional consolidation\",\"reasoning\":\"Civil society rebounded strongly through universal franchise, elections, linguistic movements, labor/peasant mobilization, and constitutional rights, though Partition violence, Congress dominance, and preventive detention kept it below a fully constraining level. The state retained the colonial administrative, police, military, and revenue apparatus while gaining sovereignty, integrating princely states, expanding planning, and managing refugees and security crises, producing a very strong but not totalizing state.\",\"society_change\":0.8,\"society_power\":7.6,\"state_change\":0.1,\"state_power\":8.9}",
    "1955-1964": "{\"key_event\":\"Planning expansion and post-1962 security-state buildup\",\"reasoning\":\"Civil society became slightly stronger through repeated competitive elections, linguistic reorganization, opposition victories, Panchayati Raj, and caste/peasant/labor mobilization, though Congress dominance, Article 356 in Kerala, AFSPA, emergency rule, and licensing constraints limited autonomy. State power rose modestly from an already high level as planning, public-sector control, finance nationalization, welfare administration, territorial integration, and post-1962 militarization expanded central capacity, partly offset by food dependence, population pressure, and exposed military-administrative weaknesses.\",\"society_change\":0.1,\"society_power\":7.7,\"state_change\":0.2,\"state_power\":9.1}",
    "1965-1974": "{\"key_event\":\"Indira centralization amid mass protest politics\",\"reasoning\":\"The state gained coercive, fiscal, and developmental reach through war successes, bank nationalization, Green Revolution procurement, nuclear capability, and prime-ministerial centralization, but economic crisis and mounting unrest kept it from rising much beyond the already very high inherited level. Civil society strengthened through opposition victories after 1967, regional/caste mobilization, labor and student movements, judicial resistance, and the JP/Nav Nirman agitations, even as some autonomy was squeezed by economic controls and coercive suppression.\",\"society_change\":0.4,\"society_power\":8.1,\"state_change\":0.2,\"state_power\":9.3}",
    "1975-1984": "{\"key_event\":\"Emergency and democratic backlash\",\"reasoning\":\"The Emergency demonstrated near-overwhelming coercive and administrative reach, but the 1977 electoral reversal, 44th Amendment, regional agitations, and 1984 breakdowns showed real limits to state authority and legitimacy. Civil society was badly damaged by censorship, arrests, sterilization drives, and later communal violence, yet post-Emergency elections, press assertiveness, rights activism, agrarian/regional mobilization, and opposition politics kept it strongly able to constrain the state.\",\"society_change\":-0.3,\"society_power\":7.8,\"state_change\":-0.1,\"state_power\":9.2}",
    "1985-1994": "{\"key_event\":\"Coalition politics, Mandal, and liberalization reshape power\",\"reasoning\":\"Civil society strengthened through regional-party competition, Mandal-era lower-caste mobilization, a freer press, economic liberalization, and new local-government institutions, though communal violence and insurgency limited civic freedom in parts of India. State power remained very strong through bureaucracy, courts, elections, and security forces, but Congress decline, federal constraints, reduced economic control, and failures such as Babri lowered central state dominance.\",\"society_change\":0.5,\"society_power\":8.3,\"state_change\":-0.6,\"state_power\":8.6}",
    "1995-2004": "{\"key_event\":\"Coalition federalization and expanding civic mobilization\",\"reasoning\":\"Coalition politics, regional parties, Panchayati Raj, media expansion, PIL/RTI activism, and identity-based mobilization made organized society more capable of constraining and redirecting the state, though communal violence and anti-terror laws limited civil-liberties gains. State capacity remained strong through nuclearization, Kargil, coercive security laws, regulators, and local institutions, but central executive autonomy, neutrality, and monopoly of violence were weakened by coalition dependence, riots, and insurgencies.\",\"society_change\":0.4,\"society_power\":8.7,\"state_change\":-0.2,\"state_power\":8.4}",
    "2005-2014": "{\"key_event\":\"RTI and anti-corruption protest wave\",\"reasoning\":\"Rights-based welfare, RTI, courts, media exposés, and mass mobilizations gave citizens and watchdogs unusually strong tools to monitor and pressure the state, though security laws and inequalities limited this from becoming fully dominant. State capacity rose slightly through welfare delivery, internal-security institutions, and the 2014 executive consolidation, but coalition constraints, corruption scandals, judicial scrutiny, and federal/regional checks kept the net increase modest.\",\"society_change\":0.3,\"society_power\":9.0,\"state_change\":0.1,\"state_power\":8.5}",
    "2015-2024": "{\"key_event\":\"Centralized digital state and constrained civil society\",\"reasoning\":\"Digital welfare, GST/UPI/Aadhaar infrastructure, emergency powers, Article 370, and tighter NGO/media/dissent regulation increased Union executive reach, though uneven order in Manipur and the 2024 coalition kept the state below overwhelming capacity. Civil society remained strong through mass anti-CAA and farmers’ protests, courts, digital publics, regional parties, and the 2024 electoral check, but institutional watchdog erosion, funding restrictions, polarization, and coercive legal pressure reduced its autonomy from the 2005-2014 peak.\",\"society_change\":-0.6,\"society_power\":8.4,\"state_change\":0.3,\"state_power\":8.8}"
  }
}

==> experiments/results/india__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "India",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1885,
      1894
    ],
    [
      1895,
      1904
    ],
    [
      1905,
      1914
    ],
    [
      1915,
      1924
    ],
    [
      1925,
      1934
    ],
    [
      1935,
      1944
    ],
    [
      1945,
      1954
    ],
    [
      1955,
      1964
    ],
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1885-1894": 3.0,
    "1895-1904": 4.5,
    "1905-1914": 6.0,
    "1915-1924": 7.5,
    "1925-1934": 8.0,
    "1935-1944": 8.5,
    "1945-1954": 6.0,
    "1955-1964": 6.5,
    "1965-1974": 5.5,
    "1975-1984": 6.0,
    "1985-1994": 6.5,
    "1995-2004": 7.0,
    "2005-2014": 8.0,
    "2015-2024": 7.2
  },
  "state_power": {
    "1885-1894": 4.0,
    "1895-1904": 3.5,
    "1905-1914": 4.5,
    "1915-1924": 4.0,
    "1925-1934": 3.5,
    "1935-1944": 2.5,
    "1945-1954": 7.0,
    "1955-1964": 7.5,
    "1965-1974": 8.0,
    "1975-1984": 7.5,
    "1985-1994": 7.0,
    "1995-2004": 7.5,
    "2005-2014": 8.0,
    "2015-2024": 8.5
  },
  "key_event": {
    "1885-1894": "Formation of Indian National Congress",
    "1895-1904": "Swadeshi Movement and Partition of Bengal",
    "1905-1914": "Partition of Bengal and Swadeshi Movement",
    "1915-1924": "Jallianwala Bagh Massacre and Rowlatt Act",
    "1925-1934": "Salt March and economic depression",
    "1935-1944": "Quit India Movement and Government of India Act 1935",
    "1945-1954": "Partition, independence, and state consolidation",
    "1955-1964": "Economic Nationalization, Green Revolution, Language Riots",
    "1965-1974": "Political centralization under Indira Gandhi",
    "1975-1984": "Emergency Rule and Janata Party Formation",
    "1985-1994": "Economic liberalization and middle class expansion",
    "1995-2004": "Economic liberalization and rise of regional politics",
    "2005-2014": "RTI Act and Anti-Corruption Movement",
    "2015-2024": "Political polarization and Farmers' Protests"
  },
  "reasoning": {
    "1885-1894": "Civil society is weak but emerging, with the INC providing a platform for mobilization. The British colonial state has limited reach and depends on local powerbrokers.",
    "1895-1904": "Nationalist movements and Swadeshi increased civil society strength, while state inefficiencies and protests weakened state power.",
    "1905-1914": "The partition of Bengal and subsequent Swadeshi movement significantly strengthened civil society, while state power increased modestly due to the Morley-Minto Reforms and initial World War I mobilization.",
    "1915-1924": "The Jallianwala Bagh Massacre and Rowlatt Act significantly weakened state legitimacy and strengthened civil society's resolve and organizational capacity.",
    "1925-1934": "The Salt March bolstered civil society, while the economic depression weakened state capacity.",
    "1935-1944": "The Quit India Movement and the Government of India Act 1935 significantly strengthened civil society while weakening the colonial state, as they increased political participation and resistance against British rule.",
    "1945-1954": "Partition weakened civil society due to displacement, while state power was significantly strengthened through independence, integration of princely states, and economic policies.",
    "1955-1964": "Economic nationalization and the Green Revolution strengthened the state, while language riots and the Bihar famine strengthened civil society.",
    "1965-1974": "Political centralization and reduced intra-party democracy weakened civil society, while the state's power was bolstered by nationalistic sentiment and military actions.",
    "1975-1984": "The Emergency strengthened the state but was followed by a backlash, leading to the formation of the Janata Party and a modest boost to civil society.",
    "1985-1994": "Economic reforms and a growing middle class strengthened civil society, while state power was somewhat reduced by economic liberalization and regional party rise.",
    "1995-2004": "Economic reforms bolstered both state revenues and civil society's middle class, while regional parties empowered local voices.",
    "2005-2014": "The RTI Act and anti-corruption movement significantly bolstered civil society, while economic growth and NREGA enhanced state power.",
    "2015-2024": "Political polarization strengthened the state while weakening civil society, but significant protests like the farmers' movement provided a counterbalance."
  },
  "events_trends_prompt": {
    "1885-1894": "",
    "1895-1904": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1895-1904 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1895-1904. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1905-1914": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1905-1914 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1905-1914. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1915-1924": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1915-1924 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1915-1924. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1925-1934": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1925-1934 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1925-1934. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1935-1944": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1935-1944 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1935-1944. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1945-1954": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1945-1954 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1945-1954. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1955-1964": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1955-1964 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1955-1964. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1965-1974": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1965-1974 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1965-1974. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1975-1984": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1975-1984 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1975-1984. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1985-1994": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1985-1994 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1985-1994. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1995-2004": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 1995-2004 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1995-2004. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2005-2014": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 2005-2014 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2005-2014. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2015-2024": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in India during 2015-2024 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2015-2024. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1885-1894": "",
    "1895-1904": "### Trends:\n- **Economic Stagnation and Poverty**: The British colonial economy was heavily extractive, leading to stagnant industrial development and widespread poverty. This trend **weakened civil society** by reducing the economic power and agency of the local population.\n- **Educational Reforms**: The expansion of Western education, particularly through the Indian Universities Act of 1904, aimed to create a class of Indians who could serve the British administration. This trend **strengthened the state** by increasing the number of educated individuals loyal to British rule but also **strengthened civil society** by fostering a more educated and politically aware populace.\n- **Emergence of Nationalist Movements**: The growth of nationalist sentiment and the formation of the Indian National Congress (founded in 1885) continued to gain momentum. This trend **strengthened civil society** by mobilizing a wider segment of the population against British rule.\n- **Rural-Urban Migration**: Increasing migration from rural areas to cities due to economic distress and famine. This trend **weakened the state** by exacerbating urban congestion and social tensions but also **strengthened civil society** by facilitating the spread of nationalist ideas and organization.\n\n### Events:\n- **1896-1897 Plague Epidemic**: The outbreak of the bubonic plague in Mumbai and other parts of India led to widespread panic and social disruption. This event **weakened the state** by exposing the inefficiencies and shortcomings of the colonial administration and **strengthened civil society** through the formation of local relief committees and protests against British mishandling.\n- **Partition of Bengal (1905)**: Although officially announced in 1905, the proposal was widely discussed and protested in 1904. This event **strengthened civil society** by unifying various political and social groups against the partition and leading to mass demonstrations and the Swadeshi movement, while **weakening the state** by undermining British authority and control.\n- **Swadeshi Movement**: Initiated as a response to the partition of Bengal, this movement encouraged the boycott of British goods and the promotion of indigenous industries. This event **strengthened civil society** by fostering economic self-sufficiency and national pride, while **weakening the state** by reducing economic dependence on British goods.\n- **Death of Queen Victoria (1901)**: The death of Queen Victoria, who had been Empress of India since 1876, led to a period of mourning and reflection on the nature of British rule. This event **weakened the state** symbolically by highlighting the impermanence of British imperial authority and **strengthened civil society** by galvanizing nationalist sentiments and discussions about the future of India.",
    "1905-1914": "### Trends:\n- **Economic Nationalism**: Growing economic nationalism among Indian elites and intelligentsia, advocating for swadeshi (self-reliance) and boycott of British goods. This trend strengthened civil society by fostering a sense of national identity and resistance.\n- **Education and Literacy**: Increasing literacy rates and the expansion of higher education, particularly through institutions like the Indian National Congress and private universities. This trend strengthened civil society by empowering a more educated and politically aware populace.\n- **Urbanization**: Rapid urbanization, especially in major cities like Calcutta, Bombay, and Madras, leading to the growth of a middle class and urban elite. This trend had mixed effects, strengthening civil society through the rise of new social movements but also creating new social tensions.\n\n### Events:\n- **Partition of Bengal (1905)**: The British partition of Bengal into two provinces, aimed at weakening Bengali political influence. This event significantly strengthened civil society by galvanizing widespread resistance and the Swadeshi movement.\n- **Indian National Congress Sessions (1905-1914)**: Annual sessions of the Indian National Congress, which became more assertive in demanding self-governance and opposing British policies. These events strengthened civil society by consolidating political opposition and organizing nationalist movements.\n- **Morley-Minto Reforms (1909)**: The introduction of the Indian Councils Act, which increased Indian representation in legislative councils but also introduced separate electorates for Muslims. This event had a mixed impact, somewhat strengthening the state by incorporating more Indians into the governance system but also deepening communal divides.\n- **Lahore Conspiracy Case (1907)**: The trial of several Indian nationalists, including Lala Lajpat Rai, for their involvement in revolutionary activities. This event weakened civil society by suppressing political dissent and leading to the arrest of key leaders.\n- **First World War (1914)**: The outbreak of World War I, which initially strengthened the state as the British government in India mobilized resources and manpower. However, the war eventually contributed to increased discontent and furthered the calls for independence.",
    "1915-1924": "### Trends:\n- **Economic Distress and Agricultural Stress (1915-1924):** The period saw significant economic hardship and agricultural distress, exacerbated by the demands of World War I. This trend weakened the state's ability to provide for its citizens and fostered societal discontent.\n- **Rise of Nationalist Sentiment:** There was a gradual increase in nationalist and anti-colonial sentiment, driven by the spread of education and the influence of leaders like Gandhi. This trend strengthened civil society by mobilizing people against British rule.\n- **Educational Expansion:** The expansion of educational institutions and the spread of literacy increased the number of educated Indians who became more politically aware and active. This trend strengthened civil society by fostering a more informed and engaged populace.\n\n### Events:\n- **Rowlatt Act (1919):** The passage of the Rowlatt Act, which allowed the government to imprison suspects without trial, led to widespread protests and the Amritsar Massacre. This event significantly weakened the state's legitimacy and strengthened civil society's resistance to British rule.\n- **Jallianwala Bagh Massacre (1919):** The brutal massacre of unarmed civilians in Amritsar by British troops heightened anti-British sentiments and catalyzed the non-cooperation movement. This event weakened the state's moral authority and strengthened civil society’s resolve.\n- **Montagu-Chelmsford Reforms (1919):** The introduction of these reforms, which aimed to increase Indian participation in government, marked a significant shift in British colonial policy. While initially seen as a concession, the limited nature of these reforms ultimately strengthened civil society's demand for more substantial changes.",
    "1925-1934": "### Trends:\n- **Growth of the Indian National Congress (INC)**: The INC became increasingly influential and organized during this period, strengthening civil society’s capacity to mobilize and challenge British rule. (Strengthened Civil Society)\n- **Economic Depression (1929-1934)**: The Great Depression had a significant impact on India, leading to widespread economic distress and agrarian unrest. This weakened the state's ability to provide economic stability. (Weakened State)\n- **Rise of Communal Tensions**: The period saw a rise in communal tensions and the emergence of separate political organizations for different religious groups, which fragmented civil society and made it harder for the state to maintain order. (Weakened Both)\n- **Urbanization and Industrialization**: Continued urbanization and industrialization, though slow, led to the growth of a more politically aware and economically influential urban middle class. (Strengthened Civil Society)\n\n### Events:\n- **Simon Commission (1927-1928)**: The all-British Simon Commission's visit to India to review constitutional reforms led to widespread protests and boycotts, strengthening civil society's resolve against British rule. (Strengthened Civil Society)\n- **Salt March (1930)**: Gandhi's Salt March to Dandi was a pivotal civil disobedience movement that galvanized national sentiment and further weakened British authority. (Weakened State, Strengthened Civil Society)\n- **First Round Table Conference (1930)**: The conference, aimed at discussing India's constitutional future, highlighted the deep divisions within Indian society and the limited influence of British concessions. (Weakened Both)\n- **Gandhi-Irwin Pact (1931)**: The pact between Gandhi and the Viceroy Lord Irwin temporarily eased tensions but did not resolve the fundamental issues of Indian self-governance. (Mixed Impact, Slightly Strengthened State, Slightly Strengthened Civil Society)",
    "1935-1944": "### Trends:\n- **Economic Strain and Inequality**: The ongoing economic strain due to the Great Depression and the Second World War led to increased inequality and poverty. This trend weakened civil society by reducing the capacity of people to engage in collective action and weakened the state by increasing social unrest.\n- **Rise of Nationalist Sentiment**: The growing nationalist sentiment and the strengthening of the Indian National Congress (INC) as a political force gradually shifted power away from the British colonial state to civil society. This trend strengthened civil society and weakened the state.\n- **Educational and Institutional Reform**: The expansion of education and the gradual reform of local governance structures, such as panchayats, helped in building a more informed and participatory civil society. This trend strengthened civil society.\n\n### Events:\n- **Government of India Act 1935**: This act introduced provincial autonomy and a federal structure, which was a significant step towards self-governance. It weakened the British colonial state by devolving power to Indian provincial governments and strengthened civil society by increasing political participation.\n- **Communist Party of India Formation (1935)**: The formation of the Communist Party of India (CPI) in 1935 added a new political force that challenged both colonial rule and the status quo. This event strengthened civil society by providing a platform for radical change.\n- **Quit India Movement (1942)**: The Quit India Movement, launched by the Indian National Congress, was a major civil disobedience movement that sought to end British rule. This event significantly weakened the state by increasing resistance and strengthened civil society by uniting various factions against colonial rule.\n- **Cabinet Mission (1942-1943)**: The Cabinet Mission was sent to negotiate the transfer of power and the creation of a post-independence constitution. While it ultimately failed, it brought the issue of Indian independence to the forefront of international and domestic politics. This event weakened the state by accelerating the process of decolonization and strengthened civil society by fostering political engagement and dialogue.\n- **Famine in Bengal (1943)**: The Bengal Famine, which resulted in the deaths of millions, exposed the failures of the colonial state and weakened its legitimacy. This event weakened both the state and civil society, as it led to widespread suffering and reduced the capacity for organized resistance or governance.",
    "1945-1954": "### Trends:\n- **Partition of India (1947)**: The partition led to significant demographic and institutional changes. The displacement of millions of people weakened civil society in the short term but also created new opportunities for state intervention and reorganization.\n  - **Impact**: Weakened civil society; Strengthened state initially due to emergency powers and relief efforts.\n- **Economic Nationalization and Planning (1950s)**: The Indian government, under the leadership of Jawaharlal Nehru, began to implement policies of economic planning and nationalization, setting the stage for a strong state-led development model.\n  - **Impact**: Strengthened the state; Reduced the influence of private enterprise and some aspects of civil society.\n- **Constitutional Framework (1950)**: The adoption of the Indian Constitution in 1950 established a strong legal and institutional framework that defined the powers of the state and the rights of citizens.\n  - **Impact**: Strengthened the state; Strengthened civil society through the enshrinement of fundamental rights and democratic processes.\n- **Land Reforms (1950s)**: Efforts to redistribute land and reform agricultural practices aimed to reduce feudalism and create a more equitable society. However, the implementation was often uneven and faced significant resistance.\n  - **Impact**: Mixed; Strengthened the state in some regions; Weakened traditional power structures but had limited impact on civil society in others.\n\n### Events:\n- **Independence and Partition (1947)**: India gained independence from British rule, but the partition of the subcontinent into India and Pakistan led to one of the largest mass migrations in history, with significant loss of life and property.\n  - **Impact**: Weakened civil society due to displacement and violence; Strengthened the state's role in managing the crisis and establishing new governance structures.\n- **Integration of Princely States (1947-1950)**: The integration of over 500 princely states into the Indian Union under the leadership of Sardar Vallabhbhai Patel was a critical event that consolidated the state's control and territorial integrity.\n  - **Impact**: Strengthened the state; Reduced the power of traditional rulers but had little immediate impact on civil society.\n- **First General Elections (1951-1952)**: The first general elections, held under the new Constitution, marked a significant step towards democratic governance and the empowerment of civil society.\n  - **Impact**: Strengthened civil society through political participation; Strengthened the state by legitimizing its authority.\n- **Assassination of Mahatma Gandhi (1948)**: The assassination of Gandhi had a profound emotional and political impact, leading to a consolidation of power around the Congress Party and reinforcing the role of the state in maintaining national unity.\n  - **Impact**: Strengthened the state; Temporarily weakened civil society due to the loss of a key leader.",
    "1955-1964": "### Trends:\n- **Economic Nationalization and State Control (1955-1964):** The Indian government, under Prime Minister Jawaharlal Nehru, implemented a series of economic policies aimed at increasing state control over the economy. This included the Industrial Policy Resolution of 1956, which emphasized the establishment of public sector enterprises and state intervention in key industries. **Effect:** Strengthened the state.\n- **Demographic Growth and Urbanization:** India experienced rapid population growth and urbanization during this period. This trend put pressure on existing infrastructure and services, influencing the state's capacity to manage urban areas and provide basic amenities. **Effect:** Mixed, with some aspects strengthening the state’s role in urban planning and others weakening its ability to meet growing demands.\n- **Educational Reforms and Expansion:** There was a significant push to expand educational institutions and improve literacy rates. The establishment of new universities and the emphasis on technical education aimed to create a more skilled workforce. **Effect:** Strengthened civil society by empowering individuals and fostering intellectual discourse.\n\n### Events:\n- **Bihar Famine (1966-1967):** While technically slightly outside the 1955-1964 period, the Bihar famine of 1966-1967 had roots in the preceding years. The famine exposed the inadequacies of the state's response to natural disasters and economic crises, leading to public discontent and strengthening civil society's role in advocacy and relief efforts. **Effect:** Weakened the state, strengthened civil society.\n- **Green Revolution (Late 1960s):** The introduction of high-yielding varieties of seeds and improved agricultural techniques, primarily in the late 1960s, began to take root in the latter part of this period. This event was a critical turning point in India’s agricultural productivity, reducing dependency on food imports and enhancing the state’s control over agricultural policies. **Effect:** Strengthened the state.\n- **Formation of the Indian National Congress (INC) as a Dominant Political Force:** Throughout the 1955-1964 period, the INC maintained its dominance in national politics, often overshadowing other political parties. This consolidation of power by a single party reduced the pluralism of political discourse and the strength of opposition forces. **Effect:** Strengthened the state, weakened civil society.\n- **Language Riots (1963-1965):** The anti-Hindi agitations in the late 1950s and early 1960s, particularly in Tamil Nadu, highlighted the tensions between the central government's language policies and regional identities. These protests led to the dilution of the government's language policy and increased the power of regional parties. **Effect:** Weakened the state, strengthened civil society.",
    "1965-1974": "### Trends:\n- **Economic Stagnation and Inflation**: Slow economic growth and rising inflation during this period weakened both the state and civil society, as it eroded public confidence in the government's ability to manage the economy.\n- **Population Growth**: Rapid population growth put pressure on resources and services, weakening the state's capacity to provide for its citizens and potentially leading to increased social tensions.\n- **Political Centralization**: The consolidation of power by the Congress party under Indira Gandhi, including the centralization of decision-making processes, strengthened the state but weakened civil society by reducing the space for democratic participation.\n- **Agrarian Distress**: Persistent poverty and landlessness in rural areas, exacerbated by the Green Revolution's uneven benefits, weakened civil society by increasing rural unrest and migration to cities.\n- **Educational Expansion**: The expansion of educational institutions and literacy rates, particularly in urban areas, gradually strengthened civil society by fostering a more informed and politically active populace.\n\n### Events:\n- **1965 Indo-Pakistan War**: The war strengthened the state by mobilizing nationalistic sentiment and consolidating political power, but it also strained economic resources and diverted attention from domestic reforms.\n- **Indira Gandhi's Emergence as Strong Leader**: Her decisive role in the 1967 state elections and the split of the Congress party in 1969 strengthened the state by centralizing power, but it weakened civil society by reducing intra-party democracy.\n- **1971 Bangladesh Liberation War**: India's intervention in the Bangladesh Liberation War further strengthened the state by enhancing its military and diplomatic clout, but it also led to increased government control and surveillance.\n- **Formation of the Naxalite Movement**: The Naxalite uprising in West Bengal, starting in 1967, weakened the state by challenging its authority and control over certain regions, while simultaneously strengthening segments of civil society that opposed the status quo.\n- **1971 General Elections**: Indira Gandhi's victory with a significant majority, on the platform of \"Garibi Hatao\" (Remove Poverty), initially strengthened the state by providing a clear mandate for her policies, but it also set the stage for increased centralized control.",
    "1975-1984": "### Trends:\n- **Economic Stagnation and Inflation (1975-1984)**: India experienced a period of economic stagnation and high inflation, which weakened the state's ability to effectively manage the economy and provide public services. This trend eroded public trust in the government, thereby indirectly strengthening civil society as people turned to community organizations for support.\n- **Rise of Regional and Caste-based Politics**: The increasing influence of regional and caste-based political parties during this period gradually eroded the dominance of the national parties, particularly the Indian National Congress. This trend weakened the state's centralized control and strengthened civil society by fostering a more diverse and decentralized political landscape.\n- **Urbanization and Demographic Shifts**: The rapid urbanization and demographic shifts, particularly the growth of the middle class in urban centers, created new demands for public services and political responsiveness. This trend put pressure on the state to reform and cater to a more diverse and vocal citizenry, thereby strengthening civil society.\n\n### Events:\n- **Emergency Rule (1975-1977)**: Declared by Prime Minister Indira Gandhi, the Emergency was a period of suspending civil liberties and imposing authoritarian control. This event significantly strengthened the state at the expense of civil society, leading to widespread human rights abuses and political repression.\n- **Assassination of Indira Gandhi (1984)**: The assassination of Prime Minister Indira Gandhi by her Sikh bodyguards in the wake of the controversial Operation Blue Star weakened the state's stability and authority. This event led to a power vacuum and a period of political uncertainty, which temporarily weakened state control and created space for civil society to assert its influence.\n- **Formation of the Janata Party Government (1977)**: The first non-Congress government in India's history was formed after the Emergency. This event marked a significant shift in political power and strengthened civil society by demonstrating the possibility of peaceful political change through democratic means.",
    "1985-1994": "### Trends:\n- **Economic Liberalization (1991 onwards)**: The gradual opening up of the Indian economy to international trade and investment, starting with the 1991 economic reforms. This trend weakened the state's control over the economy but strengthened civil society and private enterprise.\n- **Growing Middle Class**: The expansion of the middle class due to economic growth and urbanization, which increased demand for better governance and social services. This trend strengthened civil society by fostering a more engaged and informed populace.\n- **Rise of Regional Parties**: The increasing influence of regional political parties, which challenged the dominance of national parties like the Congress. This trend weakened the central state's authority but strengthened regional civil societies and local governance.\n- **Demographic Shifts**: The continued growth of the population, particularly in urban areas, leading to increased pressure on public services and infrastructure. This trend put strain on the state but also created new opportunities for civil society organizations to address local needs.\n- **Educational Expansion**: The expansion of educational institutions and increased literacy rates, which empowered citizens and fostered a more informed and active civil society. This trend strengthened civil society by enhancing the capabilities of the populace.\n\n### Events:\n- **1987 Kashmir Insurgency**: The onset of violent separatist movements in Jammu and Kashmir, which significantly increased the state's security apparatus and military presence in the region. This event strengthened the state's coercive power but weakened civil society and local governance.\n- **1992 Babri Masjid Demolition**: The destruction of the Babri Masjid in Ayodhya by Hindu nationalists, which led to widespread communal riots and political polarization. This event weakened the state's ability to maintain law and order and weakened civil society by fostering deep divisions along religious lines.\n- **1991 Economic Reforms**: The implementation of economic liberalization policies by the Narasimha Rao government, which reduced state control over the economy and opened up markets to foreign investment. This event weakened the state's economic power but strengthened civil society and private enterprise.\n- **1993 Mumbai Bomb Blasts**: A series of coordinated terrorist attacks in Mumbai, which led to increased security measures and a crackdown on suspected terror groups. This event strengthened the state's security apparatus but weakened civil society by increasing fear and suspicion.\n- **1985 Shah Bano Case**: The Supreme Court's decision in the Shah Bano case, which granted maintenance to a Muslim woman post-divorce, leading to widespread debate and the subsequent passage of the Muslim Women (Protection of Rights on Divorce) Act, 1986. This event initially strengthened civil society but ultimately weakened it by polarizing religious communities and leading to the politicization of personal laws.",
    "1995-2004": "### Trends:\n- **Economic Liberalization and Growth**: \n  - **Description**: The continuation of economic reforms initiated in 1991 led to increased foreign investment, deregulation, and the growth of the private sector.\n  - **Impact**: Strengthened the state by increasing government revenues and economic stability, but also empowered civil society through the rise of a middle class and increased civic engagement.\n- **Rise of Regional Political Parties**: \n  - **Description**: The gradual decline of the Congress Party and the rise of regional parties like the DMK, AIADMK, and various others.\n  - **Impact**: Weakened the central state's authority but strengthened civil society by giving a voice to regional interests and identities.\n- **Demographic Transition**: \n  - **Description**: India's population continued to grow, with a significant youth bulge and increasing urbanization.\n  - **Impact**: Strengthened civil society by fostering a more educated and activist youth, but also created challenges for the state in terms of providing basic services and infrastructure.\n- **Technological Advancements and IT Boom**: \n  - **Description**: The growth of the IT and software industry, particularly in cities like Bangalore and Hyderabad.\n  - **Impact**: Strengthened both the state and civil society by creating new economic opportunities and increasing the technological capabilities of the government and private citizens.\n\n### Events:\n- **1998 Nuclear Tests**: \n  - **Description**: India conducted a series of nuclear tests, which led to international sanctions and a temporary economic downturn.\n  - **Impact**: Strengthened the state's national security and international standing but weakened it economically in the short term.\n- **2002 Gujarat Riots**: \n  - **Description**: Communal violence in Gujarat led to the deaths of over 1,000 people, mostly Muslims.\n  - **Impact**: Weakened civil society by creating deep communal divisions and undermining social cohesion, while the state's response was criticized for its ineffectiveness.\n- **1999 Kargil War**: \n  - **Description**: A military conflict between India and Pakistan in the Kargil district of Jammu and Kashmir.\n  - **Impact**: Strengthened the state's military and national unity but also had significant economic and social costs.\n- **2004 Mumbai Train Bombings**: \n  - **Description**: A series of bomb explosions on commuter trains in Mumbai, killing over 200 people.\n  - **Impact**: Weakened civil society by fostering fear and distrust, while the state had to strengthen its security apparatus and response mechanisms.",
    "2005-2014": "### Trends:\n- **Economic Liberalization and Growth**: Continued economic reforms and growth post-1991 liberalization led to increased economic activity and wealth. This trend strengthened the state by providing more resources for governance and welfare programs but also strengthened civil society by empowering a growing middle class.\n- **Rise of Civil Society Organizations**: A proliferation of non-governmental organizations (NGOs) and civil society groups, particularly in areas like health, education, and social justice. This trend strengthened civil society’s ability to advocate for and influence policy.\n- **Demographic Transition**: India’s young and growing population provided a demographic dividend, contributing to economic growth but also putting pressure on the state to provide adequate education and employment opportunities.\n- **Digitalization and Internet Penetration**: The spread of the internet and mobile technology increased access to information and communication, strengthening civil society by facilitating activism and social movements.\n- **Urbanization**: Rapid urbanization led to increased demands for better infrastructure, services, and governance, putting pressure on the state to respond to urban challenges.\n\n### Events:\n- **Introduction of the Right to Information (RTI) Act (2005)**: Strengthened civil society by empowering citizens to demand transparency and accountability from the government.\n- **Passage of the National Rural Employment Guarantee Act (NREGA) (2005)**: Strengthened the state’s role in providing social welfare and employment guarantees, enhancing its legitimacy and reach into rural areas.\n- **2011 Anti-Corruption Movement (Anna Hazare Protests)**: Strengthened civil society by mobilizing public opinion against corruption and leading to the introduction of the Lokpal Bill.\n- **Pope's Visit and Resignation of Indian Bishops (2011)**: While primarily a religious event, it had a broader impact on civil society by highlighting issues of accountability and governance within religious institutions.\n- **Nirbhaya Case and Subsequent Protests (2012-2013)**: Strengthened civil society by galvanizing public demand for stricter laws and better governance in issues related to women’s safety and rights, leading to the formation of the Verma Committee and subsequent legal reforms.\n- **Lokpal and Lokayukta Act (2013)**: Strengthened both the state and civil society by establishing a mechanism to combat corruption and enhance accountability.",
    "2015-2024": "### Trends:\n- **Economic Liberalization and Growth**: India continued its path of economic liberalization, with a focus on digital transformation and ease of doing business. This trend strengthened the state's ability to regulate and control economic activities while also empowering certain segments of civil society, particularly the tech and corporate sectors.\n  - **Effect**: Strengthened the state and certain parts of civil society.\n- **Demographic Transition**: India's young and growing population continued to put pressure on the state to provide education, healthcare, and employment opportunities. This trend has implications for both state capacity and civil societal engagement, particularly in terms of political and social movements.\n  - **Effect**: Neutral to slightly strengthening civil society, with mixed effects on the state.\n- **Rise of Digital Technology**: The expansion of digital infrastructure (e.g., Aadhaar, digital payments) has significantly enhanced the state's capacity for surveillance and governance, while also providing new tools for civil society to organize and mobilize.\n  - **Effect**: Strengthened the state and parts of civil society.\n- **Urbanization**: Rapid urbanization has led to the growth of urban centers, which can both empower civil society through increased connectivity and resources, and challenge the state with issues of governance and service delivery.\n  - **Effect**: Strengthened civil society, with neutral to slightly weakening effects on the state.\n- **Political Polarization**: The rise of political polarization, particularly with the BJP's dominance, has led to a concentration of power and a reduction in the space for dissent. This trend has generally favored the state at the expense of civil society.\n  - **Effect**: Strengthened the state, weakened civil society.\n\n### Events:\n- ** demonetization (2016)**: The sudden withdrawal of high-denomination currency notes had a significant impact on the economy and society. It was intended to curb black money and corruption, but it also disrupted economic activities and strained the banking system.\n  - **Effect**: Initially weakened the state and civil society, but later strengthened the state's regulatory power.\n- **Citizenship Amendment Act (CAA) and National Register of Citizens (NRC) (2019-2020)**: These policies led to widespread protests and civil unrest, particularly among minority communities. The state's push for these policies has been seen as an attempt to marginalize certain groups and centralize power.\n  - **Effect**: Strengthened the state, weakened civil society.\n- **Farmers' Protests (2020-2021)**: Mass protests against new agricultural laws brought farmers and other rural communities together, challenging the state's policies and demonstrating the power of civil society.\n  - **Effect**: Strengthened civil society, weakened the state's control over rural areas.\n- **Kashmir Revocation of Article 370 (2019)**: The revocation of Kashmir's special status and the imposition of stricter controls in the region have centralized power and limited the autonomy of the region, affecting both civil society and the state's legitimacy.\n  - **Effect**: Strengthened the state, weakened civil society in Kashmir.\n- **Covid-19 Pandemic (2020-2021)**: The pandemic and subsequent lockdowns had profound impacts on both the state and civil society. The state had to implement strict measures to control the virus, while civil society organizations played a crucial role in providing relief and support.\n  - **Effect**: Initially weakened both, but later strengthened the state's regulatory and response capabilities, while civil society's role in providing essential services was highlighted."
  },
  "score_prompt": {
    "1885-1894": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1885-1894. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nIndia during 1885-1894 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1895-1904": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1895-1904, building on the established trajectory. Start\nfrom where India stood at the end of 1885-1894, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1895-1904:\n### Trends:\n- **Economic Stagnation and Poverty**: The British colonial economy was heavily extractive, leading to stagnant industrial development and widespread poverty. This trend **weakened civil society** by reducing the economic power and agency of the local population.\n- **Educational Reforms**: The expansion of Western education, particularly through the Indian Universities Act of 1904, aimed to create a class of Indians who could serve the British administration. This trend **strengthened the state** by increasing the number of educated individuals loyal to British rule but also **strengthened civil society** by fostering a more educated and politically aware populace.\n- **Emergence of Nationalist Movements**: The growth of nationalist sentiment and the formation of the Indian National Congress (founded in 1885) continued to gain momentum. This trend **strengthened civil society** by mobilizing a wider segment of the population against British rule.\n- **Rural-Urban Migration**: Increasing migration from rural areas to cities due to economic distress and famine. This trend **weakened the state** by exacerbating urban congestion and social tensions but also **strengthened civil society** by facilitating the spread of nationalist ideas and organization.\n\n### Events:\n- **1896-1897 Plague Epidemic**: The outbreak of the bubonic plague in Mumbai and other parts of India led to widespread panic and social disruption. This event **weakened the state** by exposing the inefficiencies and shortcomings of the colonial administration and **strengthened civil society** through the formation of local relief committees and protests against British mishandling.\n- **Partition of Bengal (1905)**: Although officially announced in 1905, the proposal was widely discussed and protested in 1904. This event **strengthened civil society** by unifying various political and social groups against the partition and leading to mass demonstrations and the Swadeshi movement, while **weakening the state** by undermining British authority and control.\n- **Swadeshi Movement**: Initiated as a response to the partition of Bengal, this movement encouraged the boycott of British goods and the promotion of indigenous industries. This event **strengthened civil society** by fostering economic self-sufficiency and national pride, while **weakening the state** by reducing economic dependence on British goods.\n- **Death of Queen Victoria (1901)**: The death of Queen Victoria, who had been Empress of India since 1876, led to a period of mourning and reflection on the nature of British rule. This event **weakened the state** symbolically by highlighting the impermanence of British imperial authority and **strengthened civil society** by galvanizing nationalist sentiments and discussions about the future of India.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1895-1904\n- state_power (float, 0-10): absolute state power at the end of 1895-1904\n- society_change (float): society_power change vs. 1885-1894\n- state_change (float): state_power change vs. 1885-1894\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1905-1914": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1905-1914, building on the established trajectory. Start\nfrom where India stood at the end of 1895-1904, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1905-1914:\n### Trends:\n- **Economic Nationalism**: Growing economic nationalism among Indian elites and intelligentsia, advocating for swadeshi (self-reliance) and boycott of British goods. This trend strengthened civil society by fostering a sense of national identity and resistance.\n- **Education and Literacy**: Increasing literacy rates and the expansion of higher education, particularly through institutions like the Indian National Congress and private universities. This trend strengthened civil society by empowering a more educated and politically aware populace.\n- **Urbanization**: Rapid urbanization, especially in major cities like Calcutta, Bombay, and Madras, leading to the growth of a middle class and urban elite. This trend had mixed effects, strengthening civil society through the rise of new social movements but also creating new social tensions.\n\n### Events:\n- **Partition of Bengal (1905)**: The British partition of Bengal into two provinces, aimed at weakening Bengali political influence. This event significantly strengthened civil society by galvanizing widespread resistance and the Swadeshi movement.\n- **Indian National Congress Sessions (1905-1914)**: Annual sessions of the Indian National Congress, which became more assertive in demanding self-governance and opposing British policies. These events strengthened civil society by consolidating political opposition and organizing nationalist movements.\n- **Morley-Minto Reforms (1909)**: The introduction of the Indian Councils Act, which increased Indian representation in legislative councils but also introduced separate electorates for Muslims. This event had a mixed impact, somewhat strengthening the state by incorporating more Indians into the governance system but also deepening communal divides.\n- **Lahore Conspiracy Case (1907)**: The trial of several Indian nationalists, including Lala Lajpat Rai, for their involvement in revolutionary activities. This event weakened civil society by suppressing political dissent and leading to the arrest of key leaders.\n- **First World War (1914)**: The outbreak of World War I, which initially strengthened the state as the British government in India mobilized resources and manpower. However, the war eventually contributed to increased discontent and furthered the calls for independence.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1905-1914\n- state_power (float, 0-10): absolute state power at the end of 1905-1914\n- society_change (float): society_power change vs. 1895-1904\n- state_change (float): state_power change vs. 1895-1904\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1915-1924": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1915-1924, building on the established trajectory. Start\nfrom where India stood at the end of 1905-1914, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1915-1924:\n### Trends:\n- **Economic Distress and Agricultural Stress (1915-1924):** The period saw significant economic hardship and agricultural distress, exacerbated by the demands of World War I. This trend weakened the state's ability to provide for its citizens and fostered societal discontent.\n- **Rise of Nationalist Sentiment:** There was a gradual increase in nationalist and anti-colonial sentiment, driven by the spread of education and the influence of leaders like Gandhi. This trend strengthened civil society by mobilizing people against British rule.\n- **Educational Expansion:** The expansion of educational institutions and the spread of literacy increased the number of educated Indians who became more politically aware and active. This trend strengthened civil society by fostering a more informed and engaged populace.\n\n### Events:\n- **Rowlatt Act (1919):** The passage of the Rowlatt Act, which allowed the government to imprison suspects without trial, led to widespread protests and the Amritsar Massacre. This event significantly weakened the state's legitimacy and strengthened civil society's resistance to British rule.\n- **Jallianwala Bagh Massacre (1919):** The brutal massacre of unarmed civilians in Amritsar by British troops heightened anti-British sentiments and catalyzed the non-cooperation movement. This event weakened the state's moral authority and strengthened civil society’s resolve.\n- **Montagu-Chelmsford Reforms (1919):** The introduction of these reforms, which aimed to increase Indian participation in government, marked a significant shift in British colonial policy. While initially seen as a concession, the limited nature of these reforms ultimately strengthened civil society's demand for more substantial changes.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n1905-1914: <6.0, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1915-1924\n- state_power (float, 0-10): absolute state power at the end of 1915-1924\n- society_change (float): society_power change vs. 1905-1914\n- state_change (float): state_power change vs. 1905-1914\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1925-1934": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1925-1934, building on the established trajectory. Start\nfrom where India stood at the end of 1915-1924, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1925-1934:\n### Trends:\n- **Growth of the Indian National Congress (INC)**: The INC became increasingly influential and organized during this period, strengthening civil society’s capacity to mobilize and challenge British rule. (Strengthened Civil Society)\n- **Economic Depression (1929-1934)**: The Great Depression had a significant impact on India, leading to widespread economic distress and agrarian unrest. This weakened the state's ability to provide economic stability. (Weakened State)\n- **Rise of Communal Tensions**: The period saw a rise in communal tensions and the emergence of separate political organizations for different religious groups, which fragmented civil society and made it harder for the state to maintain order. (Weakened Both)\n- **Urbanization and Industrialization**: Continued urbanization and industrialization, though slow, led to the growth of a more politically aware and economically influential urban middle class. (Strengthened Civil Society)\n\n### Events:\n- **Simon Commission (1927-1928)**: The all-British Simon Commission's visit to India to review constitutional reforms led to widespread protests and boycotts, strengthening civil society's resolve against British rule. (Strengthened Civil Society)\n- **Salt March (1930)**: Gandhi's Salt March to Dandi was a pivotal civil disobedience movement that galvanized national sentiment and further weakened British authority. (Weakened State, Strengthened Civil Society)\n- **First Round Table Conference (1930)**: The conference, aimed at discussing India's constitutional future, highlighted the deep divisions within Indian society and the limited influence of British concessions. (Weakened Both)\n- **Gandhi-Irwin Pact (1931)**: The pact between Gandhi and the Viceroy Lord Irwin temporarily eased tensions but did not resolve the fundamental issues of Indian self-governance. (Mixed Impact, Slightly Strengthened State, Slightly Strengthened Civil Society)\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n1905-1914: <6.0, 4.5>\n1915-1924: <7.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1925-1934\n- state_power (float, 0-10): absolute state power at the end of 1925-1934\n- society_change (float): society_power change vs. 1915-1924\n- state_change (float): state_power change vs. 1915-1924\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1935-1944": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1935-1944, building on the established trajectory. Start\nfrom where India stood at the end of 1925-1934, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1935-1944:\n### Trends:\n- **Economic Strain and Inequality**: The ongoing economic strain due to the Great Depression and the Second World War led to increased inequality and poverty. This trend weakened civil society by reducing the capacity of people to engage in collective action and weakened the state by increasing social unrest.\n- **Rise of Nationalist Sentiment**: The growing nationalist sentiment and the strengthening of the Indian National Congress (INC) as a political force gradually shifted power away from the British colonial state to civil society. This trend strengthened civil society and weakened the state.\n- **Educational and Institutional Reform**: The expansion of education and the gradual reform of local governance structures, such as panchayats, helped in building a more informed and participatory civil society. This trend strengthened civil society.\n\n### Events:\n- **Government of India Act 1935**: This act introduced provincial autonomy and a federal structure, which was a significant step towards self-governance. It weakened the British colonial state by devolving power to Indian provincial governments and strengthened civil society by increasing political participation.\n- **Communist Party of India Formation (1935)**: The formation of the Communist Party of India (CPI) in 1935 added a new political force that challenged both colonial rule and the status quo. This event strengthened civil society by providing a platform for radical change.\n- **Quit India Movement (1942)**: The Quit India Movement, launched by the Indian National Congress, was a major civil disobedience movement that sought to end British rule. This event significantly weakened the state by increasing resistance and strengthened civil society by uniting various factions against colonial rule.\n- **Cabinet Mission (1942-1943)**: The Cabinet Mission was sent to negotiate the transfer of power and the creation of a post-independence constitution. While it ultimately failed, it brought the issue of Indian independence to the forefront of international and domestic politics. This event weakened the state by accelerating the process of decolonization and strengthened civil society by fostering political engagement and dialogue.\n- **Famine in Bengal (1943)**: The Bengal Famine, which resulted in the deaths of millions, exposed the failures of the colonial state and weakened its legitimacy. This event weakened both the state and civil society, as it led to widespread suffering and reduced the capacity for organized resistance or governance.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n1905-1914: <6.0, 4.5>\n1915-1924: <7.5, 4.0>\n1925-1934: <8.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1935-1944\n- state_power (float, 0-10): absolute state power at the end of 1935-1944\n- society_change (float): society_power change vs. 1925-1934\n- state_change (float): state_power change vs. 1925-1934\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1945-1954": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1945-1954, building on the established trajectory. Start\nfrom where India stood at the end of 1935-1944, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1945-1954:\n### Trends:\n- **Partition of India (1947)**: The partition led to significant demographic and institutional changes. The displacement of millions of people weakened civil society in the short term but also created new opportunities for state intervention and reorganization.\n  - **Impact**: Weakened civil society; Strengthened state initially due to emergency powers and relief efforts.\n- **Economic Nationalization and Planning (1950s)**: The Indian government, under the leadership of Jawaharlal Nehru, began to implement policies of economic planning and nationalization, setting the stage for a strong state-led development model.\n  - **Impact**: Strengthened the state; Reduced the influence of private enterprise and some aspects of civil society.\n- **Constitutional Framework (1950)**: The adoption of the Indian Constitution in 1950 established a strong legal and institutional framework that defined the powers of the state and the rights of citizens.\n  - **Impact**: Strengthened the state; Strengthened civil society through the enshrinement of fundamental rights and democratic processes.\n- **Land Reforms (1950s)**: Efforts to redistribute land and reform agricultural practices aimed to reduce feudalism and create a more equitable society. However, the implementation was often uneven and faced significant resistance.\n  - **Impact**: Mixed; Strengthened the state in some regions; Weakened traditional power structures but had limited impact on civil society in others.\n\n### Events:\n- **Independence and Partition (1947)**: India gained independence from British rule, but the partition of the subcontinent into India and Pakistan led to one of the largest mass migrations in history, with significant loss of life and property.\n  - **Impact**: Weakened civil society due to displacement and violence; Strengthened the state's role in managing the crisis and establishing new governance structures.\n- **Integration of Princely States (1947-1950)**: The integration of over 500 princely states into the Indian Union under the leadership of Sardar Vallabhbhai Patel was a critical event that consolidated the state's control and territorial integrity.\n  - **Impact**: Strengthened the state; Reduced the power of traditional rulers but had little immediate impact on civil society.\n- **First General Elections (1951-1952)**: The first general elections, held under the new Constitution, marked a significant step towards democratic governance and the empowerment of civil society.\n  - **Impact**: Strengthened civil society through political participation; Strengthened the state by legitimizing its authority.\n- **Assassination of Mahatma Gandhi (1948)**: The assassination of Gandhi had a profound emotional and political impact, leading to a consolidation of power around the Congress Party and reinforcing the role of the state in maintaining national unity.\n  - **Impact**: Strengthened the state; Temporarily weakened civil society due to the loss of a key leader.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n1905-1914: <6.0, 4.5>\n1915-1924: <7.5, 4.0>\n1925-1934: <8.0, 3.5>\n1935-1944: <8.5, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1945-1954\n- state_power (float, 0-10): absolute state power at the end of 1945-1954\n- society_change (float): society_power change vs. 1935-1944\n- state_change (float): state_power change vs. 1935-1944\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1955-1964": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1955-1964, building on the established trajectory. Start\nfrom where India stood at the end of 1945-1954, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1955-1964:\n### Trends:\n- **Economic Nationalization and State Control (1955-1964):** The Indian government, under Prime Minister Jawaharlal Nehru, implemented a series of economic policies aimed at increasing state control over the economy. This included the Industrial Policy Resolution of 1956, which emphasized the establishment of public sector enterprises and state intervention in key industries. **Effect:** Strengthened the state.\n- **Demographic Growth and Urbanization:** India experienced rapid population growth and urbanization during this period. This trend put pressure on existing infrastructure and services, influencing the state's capacity to manage urban areas and provide basic amenities. **Effect:** Mixed, with some aspects strengthening the state’s role in urban planning and others weakening its ability to meet growing demands.\n- **Educational Reforms and Expansion:** There was a significant push to expand educational institutions and improve literacy rates. The establishment of new universities and the emphasis on technical education aimed to create a more skilled workforce. **Effect:** Strengthened civil society by empowering individuals and fostering intellectual discourse.\n\n### Events:\n- **Bihar Famine (1966-1967):** While technically slightly outside the 1955-1964 period, the Bihar famine of 1966-1967 had roots in the preceding years. The famine exposed the inadequacies of the state's response to natural disasters and economic crises, leading to public discontent and strengthening civil society's role in advocacy and relief efforts. **Effect:** Weakened the state, strengthened civil society.\n- **Green Revolution (Late 1960s):** The introduction of high-yielding varieties of seeds and improved agricultural techniques, primarily in the late 1960s, began to take root in the latter part of this period. This event was a critical turning point in India’s agricultural productivity, reducing dependency on food imports and enhancing the state’s control over agricultural policies. **Effect:** Strengthened the state.\n- **Formation of the Indian National Congress (INC) as a Dominant Political Force:** Throughout the 1955-1964 period, the INC maintained its dominance in national politics, often overshadowing other political parties. This consolidation of power by a single party reduced the pluralism of political discourse and the strength of opposition forces. **Effect:** Strengthened the state, weakened civil society.\n- **Language Riots (1963-1965):** The anti-Hindi agitations in the late 1950s and early 1960s, particularly in Tamil Nadu, highlighted the tensions between the central government's language policies and regional identities. These protests led to the dilution of the government's language policy and increased the power of regional parties. **Effect:** Weakened the state, strengthened civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n1905-1914: <6.0, 4.5>\n1915-1924: <7.5, 4.0>\n1925-1934: <8.0, 3.5>\n1935-1944: <8.5, 2.5>\n1945-1954: <6.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1955-1964\n- state_power (float, 0-10): absolute state power at the end of 1955-1964\n- society_change (float): society_power change vs. 1945-1954\n- state_change (float): state_power change vs. 1945-1954\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1965-1974": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1965-1974, building on the established trajectory. Start\nfrom where India stood at the end of 1955-1964, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1965-1974:\n### Trends:\n- **Economic Stagnation and Inflation**: Slow economic growth and rising inflation during this period weakened both the state and civil society, as it eroded public confidence in the government's ability to manage the economy.\n- **Population Growth**: Rapid population growth put pressure on resources and services, weakening the state's capacity to provide for its citizens and potentially leading to increased social tensions.\n- **Political Centralization**: The consolidation of power by the Congress party under Indira Gandhi, including the centralization of decision-making processes, strengthened the state but weakened civil society by reducing the space for democratic participation.\n- **Agrarian Distress**: Persistent poverty and landlessness in rural areas, exacerbated by the Green Revolution's uneven benefits, weakened civil society by increasing rural unrest and migration to cities.\n- **Educational Expansion**: The expansion of educational institutions and literacy rates, particularly in urban areas, gradually strengthened civil society by fostering a more informed and politically active populace.\n\n### Events:\n- **1965 Indo-Pakistan War**: The war strengthened the state by mobilizing nationalistic sentiment and consolidating political power, but it also strained economic resources and diverted attention from domestic reforms.\n- **Indira Gandhi's Emergence as Strong Leader**: Her decisive role in the 1967 state elections and the split of the Congress party in 1969 strengthened the state by centralizing power, but it weakened civil society by reducing intra-party democracy.\n- **1971 Bangladesh Liberation War**: India's intervention in the Bangladesh Liberation War further strengthened the state by enhancing its military and diplomatic clout, but it also led to increased government control and surveillance.\n- **Formation of the Naxalite Movement**: The Naxalite uprising in West Bengal, starting in 1967, weakened the state by challenging its authority and control over certain regions, while simultaneously strengthening segments of civil society that opposed the status quo.\n- **1971 General Elections**: Indira Gandhi's victory with a significant majority, on the platform of \"Garibi Hatao\" (Remove Poverty), initially strengthened the state by providing a clear mandate for her policies, but it also set the stage for increased centralized control.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n1905-1914: <6.0, 4.5>\n1915-1924: <7.5, 4.0>\n1925-1934: <8.0, 3.5>\n1935-1944: <8.5, 2.5>\n1945-1954: <6.0, 7.0>\n1955-1964: <6.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1965-1974\n- state_power (float, 0-10): absolute state power at the end of 1965-1974\n- society_change (float): society_power change vs. 1955-1964\n- state_change (float): state_power change vs. 1955-1964\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1975-1984": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1975-1984, building on the established trajectory. Start\nfrom where India stood at the end of 1965-1974, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1975-1984:\n### Trends:\n- **Economic Stagnation and Inflation (1975-1984)**: India experienced a period of economic stagnation and high inflation, which weakened the state's ability to effectively manage the economy and provide public services. This trend eroded public trust in the government, thereby indirectly strengthening civil society as people turned to community organizations for support.\n- **Rise of Regional and Caste-based Politics**: The increasing influence of regional and caste-based political parties during this period gradually eroded the dominance of the national parties, particularly the Indian National Congress. This trend weakened the state's centralized control and strengthened civil society by fostering a more diverse and decentralized political landscape.\n- **Urbanization and Demographic Shifts**: The rapid urbanization and demographic shifts, particularly the growth of the middle class in urban centers, created new demands for public services and political responsiveness. This trend put pressure on the state to reform and cater to a more diverse and vocal citizenry, thereby strengthening civil society.\n\n### Events:\n- **Emergency Rule (1975-1977)**: Declared by Prime Minister Indira Gandhi, the Emergency was a period of suspending civil liberties and imposing authoritarian control. This event significantly strengthened the state at the expense of civil society, leading to widespread human rights abuses and political repression.\n- **Assassination of Indira Gandhi (1984)**: The assassination of Prime Minister Indira Gandhi by her Sikh bodyguards in the wake of the controversial Operation Blue Star weakened the state's stability and authority. This event led to a power vacuum and a period of political uncertainty, which temporarily weakened state control and created space for civil society to assert its influence.\n- **Formation of the Janata Party Government (1977)**: The first non-Congress government in India's history was formed after the Emergency. This event marked a significant shift in political power and strengthened civil society by demonstrating the possibility of peaceful political change through democratic means.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n1905-1914: <6.0, 4.5>\n1915-1924: <7.5, 4.0>\n1925-1934: <8.0, 3.5>\n1935-1944: <8.5, 2.5>\n1945-1954: <6.0, 7.0>\n1955-1964: <6.5, 7.5>\n1965-1974: <5.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1975-1984\n- state_power (float, 0-10): absolute state power at the end of 1975-1984\n- society_change (float): society_power change vs. 1965-1974\n- state_change (float): state_power change vs. 1965-1974\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1985-1994": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1985-1994, building on the established trajectory. Start\nfrom where India stood at the end of 1975-1984, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1985-1994:\n### Trends:\n- **Economic Liberalization (1991 onwards)**: The gradual opening up of the Indian economy to international trade and investment, starting with the 1991 economic reforms. This trend weakened the state's control over the economy but strengthened civil society and private enterprise.\n- **Growing Middle Class**: The expansion of the middle class due to economic growth and urbanization, which increased demand for better governance and social services. This trend strengthened civil society by fostering a more engaged and informed populace.\n- **Rise of Regional Parties**: The increasing influence of regional political parties, which challenged the dominance of national parties like the Congress. This trend weakened the central state's authority but strengthened regional civil societies and local governance.\n- **Demographic Shifts**: The continued growth of the population, particularly in urban areas, leading to increased pressure on public services and infrastructure. This trend put strain on the state but also created new opportunities for civil society organizations to address local needs.\n- **Educational Expansion**: The expansion of educational institutions and increased literacy rates, which empowered citizens and fostered a more informed and active civil society. This trend strengthened civil society by enhancing the capabilities of the populace.\n\n### Events:\n- **1987 Kashmir Insurgency**: The onset of violent separatist movements in Jammu and Kashmir, which significantly increased the state's security apparatus and military presence in the region. This event strengthened the state's coercive power but weakened civil society and local governance.\n- **1992 Babri Masjid Demolition**: The destruction of the Babri Masjid in Ayodhya by Hindu nationalists, which led to widespread communal riots and political polarization. This event weakened the state's ability to maintain law and order and weakened civil society by fostering deep divisions along religious lines.\n- **1991 Economic Reforms**: The implementation of economic liberalization policies by the Narasimha Rao government, which reduced state control over the economy and opened up markets to foreign investment. This event weakened the state's economic power but strengthened civil society and private enterprise.\n- **1993 Mumbai Bomb Blasts**: A series of coordinated terrorist attacks in Mumbai, which led to increased security measures and a crackdown on suspected terror groups. This event strengthened the state's security apparatus but weakened civil society by increasing fear and suspicion.\n- **1985 Shah Bano Case**: The Supreme Court's decision in the Shah Bano case, which granted maintenance to a Muslim woman post-divorce, leading to widespread debate and the subsequent passage of the Muslim Women (Protection of Rights on Divorce) Act, 1986. This event initially strengthened civil society but ultimately weakened it by polarizing religious communities and leading to the politicization of personal laws.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n1905-1914: <6.0, 4.5>\n1915-1924: <7.5, 4.0>\n1925-1934: <8.0, 3.5>\n1935-1944: <8.5, 2.5>\n1945-1954: <6.0, 7.0>\n1955-1964: <6.5, 7.5>\n1965-1974: <5.5, 8.0>\n1975-1984: <6.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1985-1994\n- state_power (float, 0-10): absolute state power at the end of 1985-1994\n- society_change (float): society_power change vs. 1975-1984\n- state_change (float): state_power change vs. 1975-1984\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1995-2004": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1995-2004, building on the established trajectory. Start\nfrom where India stood at the end of 1985-1994, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1995-2004:\n### Trends:\n- **Economic Liberalization and Growth**: \n  - **Description**: The continuation of economic reforms initiated in 1991 led to increased foreign investment, deregulation, and the growth of the private sector.\n  - **Impact**: Strengthened the state by increasing government revenues and economic stability, but also empowered civil society through the rise of a middle class and increased civic engagement.\n- **Rise of Regional Political Parties**: \n  - **Description**: The gradual decline of the Congress Party and the rise of regional parties like the DMK, AIADMK, and various others.\n  - **Impact**: Weakened the central state's authority but strengthened civil society by giving a voice to regional interests and identities.\n- **Demographic Transition**: \n  - **Description**: India's population continued to grow, with a significant youth bulge and increasing urbanization.\n  - **Impact**: Strengthened civil society by fostering a more educated and activist youth, but also created challenges for the state in terms of providing basic services and infrastructure.\n- **Technological Advancements and IT Boom**: \n  - **Description**: The growth of the IT and software industry, particularly in cities like Bangalore and Hyderabad.\n  - **Impact**: Strengthened both the state and civil society by creating new economic opportunities and increasing the technological capabilities of the government and private citizens.\n\n### Events:\n- **1998 Nuclear Tests**: \n  - **Description**: India conducted a series of nuclear tests, which led to international sanctions and a temporary economic downturn.\n  - **Impact**: Strengthened the state's national security and international standing but weakened it economically in the short term.\n- **2002 Gujarat Riots**: \n  - **Description**: Communal violence in Gujarat led to the deaths of over 1,000 people, mostly Muslims.\n  - **Impact**: Weakened civil society by creating deep communal divisions and undermining social cohesion, while the state's response was criticized for its ineffectiveness.\n- **1999 Kargil War**: \n  - **Description**: A military conflict between India and Pakistan in the Kargil district of Jammu and Kashmir.\n  - **Impact**: Strengthened the state's military and national unity but also had significant economic and social costs.\n- **2004 Mumbai Train Bombings**: \n  - **Description**: A series of bomb explosions on commuter trains in Mumbai, killing over 200 people.\n  - **Impact**: Weakened civil society by fostering fear and distrust, while the state had to strengthen its security apparatus and response mechanisms.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n1905-1914: <6.0, 4.5>\n1915-1924: <7.5, 4.0>\n1925-1934: <8.0, 3.5>\n1935-1944: <8.5, 2.5>\n1945-1954: <6.0, 7.0>\n1955-1964: <6.5, 7.5>\n1965-1974: <5.5, 8.0>\n1975-1984: <6.0, 7.5>\n1985-1994: <6.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1995-2004\n- state_power (float, 0-10): absolute state power at the end of 1995-2004\n- society_change (float): society_power change vs. 1985-1994\n- state_change (float): state_power change vs. 1985-1994\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2005-2014": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2005-2014, building on the established trajectory. Start\nfrom where India stood at the end of 1995-2004, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2005-2014:\n### Trends:\n- **Economic Liberalization and Growth**: Continued economic reforms and growth post-1991 liberalization led to increased economic activity and wealth. This trend strengthened the state by providing more resources for governance and welfare programs but also strengthened civil society by empowering a growing middle class.\n- **Rise of Civil Society Organizations**: A proliferation of non-governmental organizations (NGOs) and civil society groups, particularly in areas like health, education, and social justice. This trend strengthened civil society’s ability to advocate for and influence policy.\n- **Demographic Transition**: India’s young and growing population provided a demographic dividend, contributing to economic growth but also putting pressure on the state to provide adequate education and employment opportunities.\n- **Digitalization and Internet Penetration**: The spread of the internet and mobile technology increased access to information and communication, strengthening civil society by facilitating activism and social movements.\n- **Urbanization**: Rapid urbanization led to increased demands for better infrastructure, services, and governance, putting pressure on the state to respond to urban challenges.\n\n### Events:\n- **Introduction of the Right to Information (RTI) Act (2005)**: Strengthened civil society by empowering citizens to demand transparency and accountability from the government.\n- **Passage of the National Rural Employment Guarantee Act (NREGA) (2005)**: Strengthened the state’s role in providing social welfare and employment guarantees, enhancing its legitimacy and reach into rural areas.\n- **2011 Anti-Corruption Movement (Anna Hazare Protests)**: Strengthened civil society by mobilizing public opinion against corruption and leading to the introduction of the Lokpal Bill.\n- **Pope's Visit and Resignation of Indian Bishops (2011)**: While primarily a religious event, it had a broader impact on civil society by highlighting issues of accountability and governance within religious institutions.\n- **Nirbhaya Case and Subsequent Protests (2012-2013)**: Strengthened civil society by galvanizing public demand for stricter laws and better governance in issues related to women’s safety and rights, leading to the formation of the Verma Committee and subsequent legal reforms.\n- **Lokpal and Lokayukta Act (2013)**: Strengthened both the state and civil society by establishing a mechanism to combat corruption and enhance accountability.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n1905-1914: <6.0, 4.5>\n1915-1924: <7.5, 4.0>\n1925-1934: <8.0, 3.5>\n1935-1944: <8.5, 2.5>\n1945-1954: <6.0, 7.0>\n1955-1964: <6.5, 7.5>\n1965-1974: <5.5, 8.0>\n1975-1984: <6.0, 7.5>\n1985-1994: <6.5, 7.0>\n1995-2004: <7.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2005-2014\n- state_power (float, 0-10): absolute state power at the end of 2005-2014\n- society_change (float): society_power change vs. 1995-2004\n- state_change (float): state_power change vs. 1995-2004\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2015-2024": "You are placing the country of India in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1885\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2015-2024, building on the established trajectory. Start\nfrom where India stood at the end of 2005-2014, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2015-2024:\n### Trends:\n- **Economic Liberalization and Growth**: India continued its path of economic liberalization, with a focus on digital transformation and ease of doing business. This trend strengthened the state's ability to regulate and control economic activities while also empowering certain segments of civil society, particularly the tech and corporate sectors.\n  - **Effect**: Strengthened the state and certain parts of civil society.\n- **Demographic Transition**: India's young and growing population continued to put pressure on the state to provide education, healthcare, and employment opportunities. This trend has implications for both state capacity and civil societal engagement, particularly in terms of political and social movements.\n  - **Effect**: Neutral to slightly strengthening civil society, with mixed effects on the state.\n- **Rise of Digital Technology**: The expansion of digital infrastructure (e.g., Aadhaar, digital payments) has significantly enhanced the state's capacity for surveillance and governance, while also providing new tools for civil society to organize and mobilize.\n  - **Effect**: Strengthened the state and parts of civil society.\n- **Urbanization**: Rapid urbanization has led to the growth of urban centers, which can both empower civil society through increased connectivity and resources, and challenge the state with issues of governance and service delivery.\n  - **Effect**: Strengthened civil society, with neutral to slightly weakening effects on the state.\n- **Political Polarization**: The rise of political polarization, particularly with the BJP's dominance, has led to a concentration of power and a reduction in the space for dissent. This trend has generally favored the state at the expense of civil society.\n  - **Effect**: Strengthened the state, weakened civil society.\n\n### Events:\n- ** demonetization (2016)**: The sudden withdrawal of high-denomination currency notes had a significant impact on the economy and society. It was intended to curb black money and corruption, but it also disrupted economic activities and strained the banking system.\n  - **Effect**: Initially weakened the state and civil society, but later strengthened the state's regulatory power.\n- **Citizenship Amendment Act (CAA) and National Register of Citizens (NRC) (2019-2020)**: These policies led to widespread protests and civil unrest, particularly among minority communities. The state's push for these policies has been seen as an attempt to marginalize certain groups and centralize power.\n  - **Effect**: Strengthened the state, weakened civil society.\n- **Farmers' Protests (2020-2021)**: Mass protests against new agricultural laws brought farmers and other rural communities together, challenging the state's policies and demonstrating the power of civil society.\n  - **Effect**: Strengthened civil society, weakened the state's control over rural areas.\n- **Kashmir Revocation of Article 370 (2019)**: The revocation of Kashmir's special status and the imposition of stricter controls in the region have centralized power and limited the autonomy of the region, affecting both civil society and the state's legitimacy.\n  - **Effect**: Strengthened the state, weakened civil society in Kashmir.\n- **Covid-19 Pandemic (2020-2021)**: The pandemic and subsequent lockdowns had profound impacts on both the state and civil society. The state had to implement strict measures to control the virus, while civil society organizations played a crucial role in providing relief and support.\n  - **Effect**: Initially weakened both, but later strengthened the state's regulatory and response capabilities, while civil society's role in providing essential services was highlighted.\n\nTrajectory so far (period: <society_power, state_power>):\n1885-1894: <3.0, 4.0>\n1895-1904: <4.5, 3.5>\n1905-1914: <6.0, 4.5>\n1915-1924: <7.5, 4.0>\n1925-1934: <8.0, 3.5>\n1935-1944: <8.5, 2.5>\n1945-1954: <6.0, 7.0>\n1955-1964: <6.5, 7.5>\n1965-1974: <5.5, 8.0>\n1975-1984: <6.0, 7.5>\n1985-1994: <6.5, 7.0>\n1995-2004: <7.0, 7.5>\n2005-2014: <8.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2015-2024\n- state_power (float, 0-10): absolute state power at the end of 2015-2024\n- society_change (float): society_power change vs. 2005-2014\n- state_change (float): state_power change vs. 2005-2014\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1885-1894": "{\n  \"society_power\": 3.0,\n  \"state_power\": 4.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"Formation of Indian National Congress\",\n  \"reasoning\": \"Civil society is weak but emerging, with the INC providing a platform for mobilization. The British colonial state has limited reach and depends on local powerbrokers.\"\n}",
    "1895-1904": "{\n  \"society_power\": 4.5,\n  \"state_power\": 3.5,\n  \"society_change\": 1.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"Swadeshi Movement and Partition of Bengal\",\n  \"reasoning\": \"Nationalist movements and Swadeshi increased civil society strength, while state inefficiencies and protests weakened state power.\"\n}",
    "1905-1914": "{\n  \"society_power\": 6.0,\n  \"state_power\": 4.5,\n  \"society_change\": 1.5,\n  \"state_change\": 1.0,\n  \"key_event\": \"Partition of Bengal and Swadeshi Movement\",\n  \"reasoning\": \"The partition of Bengal and subsequent Swadeshi movement significantly strengthened civil society, while state power increased modestly due to the Morley-Minto Reforms and initial World War I mobilization.\"\n}",
    "1915-1924": "{\n  \"society_power\": 7.5,\n  \"state_power\": 4.0,\n  \"society_change\": 1.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"Jallianwala Bagh Massacre and Rowlatt Act\",\n  \"reasoning\": \"The Jallianwala Bagh Massacre and Rowlatt Act significantly weakened state legitimacy and strengthened civil society's resolve and organizational capacity.\"\n}",
    "1925-1934": "{\n  \"society_power\": 8.0,\n  \"state_power\": 3.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"Salt March and economic depression\",\n  \"reasoning\": \"The Salt March bolstered civil society, while the economic depression weakened state capacity.\"\n}",
    "1935-1944": "{\n  \"society_power\": 8.5,\n  \"state_power\": 2.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"Quit India Movement and Government of India Act 1935\",\n  \"reasoning\": \"The Quit India Movement and the Government of India Act 1935 significantly strengthened civil society while weakening the colonial state, as they increased political participation and resistance against British rule.\"\n}",
    "1945-1954": "{\n  \"society_power\": 6.0,\n  \"state_power\": 7.0,\n  \"society_change\": -2.5,\n  \"state_change\": 4.5,\n  \"key_event\": \"Partition, independence, and state consolidation\",\n  \"reasoning\": \"Partition weakened civil society due to displacement, while state power was significantly strengthened through independence, integration of princely states, and economic policies.\"\n}",
    "1955-1964": "{\n  \"society_power\": 6.5,\n  \"state_power\": 7.5,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"Economic Nationalization, Green Revolution, Language Riots\",\n  \"reasoning\": \"Economic nationalization and the Green Revolution strengthened the state, while language riots and the Bihar famine strengthened civil society.\"\n}",
    "1965-1974": "{\n  \"society_power\": 5.5,\n  \"state_power\": 8.0,\n  \"society_change\": -1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"Political centralization under Indira Gandhi\",\n  \"reasoning\": \"Political centralization and reduced intra-party democracy weakened civil society, while the state's power was bolstered by nationalistic sentiment and military actions.\"\n}",
    "1975-1984": "{\n  \"society_power\": 6.0,\n  \"state_power\": 7.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"Emergency Rule and Janata Party Formation\",\n  \"reasoning\": \"The Emergency strengthened the state but was followed by a backlash, leading to the formation of the Janata Party and a modest boost to civil society.\"\n}",
    "1985-1994": "{\n  \"society_power\": 6.5,\n  \"state_power\": 7.0,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"Economic liberalization and middle class expansion\",\n  \"reasoning\": \"Economic reforms and a growing middle class strengthened civil society, while state power was somewhat reduced by economic liberalization and regional party rise.\"\n}",
    "1995-2004": "{\n  \"society_power\": 7.0,\n  \"state_power\": 7.5,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"Economic liberalization and rise of regional politics\",\n  \"reasoning\": \"Economic reforms bolstered both state revenues and civil society's middle class, while regional parties empowered local voices.\"\n}",
    "2005-2014": "{\n  \"society_power\": 8.0,\n  \"state_power\": 8.0,\n  \"society_change\": 1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"RTI Act and Anti-Corruption Movement\",\n  \"reasoning\": \"The RTI Act and anti-corruption movement significantly bolstered civil society, while economic growth and NREGA enhanced state power.\"\n}",
    "2015-2024": "{\n  \"society_power\": 7.2,\n  \"state_power\": 8.5,\n  \"society_change\": -1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"Political polarization and Farmers' Protests\",\n  \"reasoning\": \"Political polarization strengthened the state while weakening civil society, but significant protests like the farmers' movement provided a counterbalance.\"\n}"
  }
}

==> experiments/results/india__vdem.json <==
{
  "country": "India",
  "model": "V-Dem",
  "periods": [
    [
      1945,
      1954
    ],
    [
      1955,
      1964
    ],
    [
      1965,
      1974
    ],
    [
      1975,
      1984
    ],
    [
      1985,
      1994
    ],
    [
      1995,
      2004
    ],
    [
      2005,
      2014
    ],
    [
      2015,
      2024
    ]
  ],
  "society_power": {
    "1945-1954": 6.82,
    "1955-1964": 6.82,
    "1965-1974": 6.83,
    "1975-1984": 8.13,
    "1985-1994": 7.96,
    "1995-2004": 8.32,
    "2005-2014": 7.6,
    "2015-2024": 4.54
  },
  "state_power": {
    "1945-1954": 9.575,
    "1955-1964": 9.575,
    "1965-1974": 9.575,
    "1975-1984": 9.575,
    "1985-1994": 9.55,
    "1995-2004": 9.05,
    "2005-2014": 8.981,
    "2015-2024": 9.25
  },
  "key_event": {
    "1945-1954": "",
    "1955-1964": "",
    "1965-1974": "",
    "1975-1984": "",
    "1985-1994": "",
    "1995-2004": "",
    "2005-2014": "",
    "2015-2024": ""
  },
  "reasoning": {
    "1945-1954": "V-Dem",
    "1955-1964": "V-Dem",
    "1965-1974": "V-Dem",
    "1975-1984": "V-Dem",
    "1985-1994": "V-Dem",
    "1995-2004": "V-Dem",
    "2005-2014": "V-Dem",
    "2015-2024": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/iran-persia__anthropic-claude-opus-4-8.json <==
{
  "country": "Iran (Persia)",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.0,
    "1890-1899": 4.5,
    "1900-1909": 6.0,
    "1910-1919": 4.0,
    "1920-1929": 2.5,
    "1930-1939": 1.5,
    "1940-1949": 4.0,
    "1950-1959": 2.0,
    "1960-1969": 1.5,
    "1970-1979": 6.5,
    "1980-1989": 2.0,
    "1990-1999": 4.0,
    "2000-2009": 4.0,
    "2010-2019": 3.5
  },
  "state_power": {
    "1880-1889": 3.0,
    "1890-1899": 2.5,
    "1900-1909": 2.0,
    "1910-1919": 1.5,
    "1920-1929": 5.0,
    "1930-1939": 7.0,
    "1940-1949": 4.5,
    "1950-1959": 7.0,
    "1960-1969": 8.0,
    "1970-1979": 2.0,
    "1980-1989": 7.5,
    "1990-1999": 7.5,
    "2000-2009": 8.0,
    "2010-2019": 8.0
  },
  "key_event": {
    "1880-1889": "Weak Qajar central rule dependent on tribes and clergy",
    "1890-1899": "Tobacco Protest (1891-92) forces concession cancellation",
    "1900-1909": "Constitutional Revolution (1906) and first Majles",
    "1910-1919": "WWI occupation, Majlis dissolution, famine collapse central authority",
    "1920-1929": "Reza Khan's 1921 coup and Pahlavi state centralization",
    "1930-1939": "Reza Shah's despotic centralization: tribes disarmed, clergy crushed",
    "1940-1949": "Reza Shah's abdication, occupation, and open pluralist politics",
    "1950-1959": "1953 coup crushes Mosaddegh, restores despotic Pahlavi state",
    "1960-1969": "White Revolution and SAVAK consolidate a Despotic Leviathan",
    "1970-1979": "1979 Islamic Revolution topples the Pahlavi state",
    "1980-1989": "Clerical consolidation, Iran-Iraq War, and purge of opposition",
    "1990-1999": "1997 Khatami landslide and reformist civil society surge",
    "2000-2009": "Reformist defeat, IRGC/oil-rent consolidation, 2009 Green Movement crushed",
    "2010-2019": "Green Movement crushed; Bloody November lethal repression"
  },
  "reasoning": {
    "1880-1889": "The Qajar state under Naser al-Din Shah had a nominal central court but limited administrative reach, weak revenue capacity, and dependence on provincial governors and tribal khans, keeping state power weak. Society was largely atomized, but Shi'a clergy (ulama), bazaar merchants, and tribal networks provided real if sporadic autonomous power outside state control.",
    "1890-1899": "The nationwide tobacco boycott demonstrated the ulama-bazaar coalition could compel the crown, sharply strengthening civil society's mobilizational capacity, while foreign debt, concession dependence, and the shah's assassination further eroded the already weak Qajar state's fiscal autonomy and reach.",
    "1900-1909": "The ulama-bazaar-reformist coalition mobilized mass basts, won a constitution and parliament, and militarily deposed the shah to restore it—a major leap in organized society power. Meanwhile fiscal insolvency, foreign loans, the Anglo-Russian partition, and delegitimized dynasty further hollowed out an already weak Qajar state, despite the brief 1908 coercive reassertion.",
    "1910-1919": "The dismissal of Shuster, dissolution of the Second Majlis, wartime foreign occupation, and the catastrophic 1917-19 famine gutted both the constitutional/associational gains of the prior decade and what little central authority remained, though nationalist backlash against the 1919 Agreement preserved a residual mobilizational core.",
    "1920-1929": "Reza Khan built a unified army, crushed provincial revolts, rationalized fiscal administration, and founded the Pahlavi dynasty, transforming a collapsed state (1.5) into a functioning centralizing autocracy with real bounded reach (5.0). Simultaneously, disarmament of tribes, marginalization of the ulama and old aristocracy, and coercive cultural decrees eroded autonomous societal power centers, dropping society toward weak/sporadic mobilization.",
    "1930-1939": "Reza Shah built a modern bureaucracy, conscript army, railway, and oil-funded autonomy, pushing state power into the strong range, while forced sedentarization of tribes, the Goharshad massacre, compulsory unveiling, and clerical subordination dismantled society's remaining autonomous power centers.",
    "1940-1949": "The Anglo-Soviet invasion, forced abdication, and occupation shattered the centralized autocratic state and unleashed separatist republics, dropping state power to weak-moderate despite the 1946 reassertion; meanwhile freer press, the Tudeh Party, unions, and nationalist oil mobilization revived civil society, though the 1949 crackdown and Tudeh ban partially reversed those gains.",
    "1950-1959": "The vibrant early-1950s mobilization (National Front, nationalization) was crushed by the 1953 coup, after which SAVAK, oil rents, and personalist royal centralization built a strong despotic Leviathan while parties, press, and unions were suppressed into a hollowed-out civil society.",
    "1960-1969": "Oil-financed centralization, top-down land reform, and an expanding SAVAK deepened the state's penetration of society, while the crushing of the 1963 uprising, Khomeini's exile, and suspension of the Majlis suppressed clerical and organized opposition. Society's power fell to a near-atomized level, even as latent urban grievances quietly accumulated.",
    "1970-1979": "The oil-fueled despotic Leviathan peaked mid-decade (state ~8-9) but a mass revolutionary coalition—bazaar, clergy, students, urban poor—mobilized through mosques and general strikes, ending the decade with society ascendant and the old state collapsed. Scoring the period's end, the monarchy has fallen and central authority is in revolutionary flux, so state power craters while mobilized society surges.",
    "1980-1989": "The revolutionary mobilization of the 1970s was crushed as the clerical regime built pervasive coercive institutions (IRGC, Basij, revolutionary courts) and used the war to eliminate rivals and demobilize society; the state consolidated into a strong Despotic Leviathan while independent associations, parties, and press were dismantled.",
    "1990-1999": "Demographic maturation, expanded education, the 1997 reform wave, and a flourishing reformist press meaningfully revived civil society mobilization, while the entrenchment of the IRGC, bonyads, and unelected velayat-e faqih bodies kept the despotic state's coercive capacity high and intact, as shown by the violent 1999 student protest suppression.",
    "2000-2009": "Oil rents, the IRGC's economic-coercive fusion, and entrenchment of unelected bodies pushed the despotic state upward, while society's latent capacity grew (youth, education, internet) but its formal channels were gutted and mass 2009 mobilization was violently suppressed—leaving net society power flat despite rising underlying potential.",
    "2010-2019": "The state retained overwhelming coercive capacity—crushing the Green Movement aftermath and killing hundreds in the 2019 fuel protests with internet blackouts—even as sanctions eroded distributive/fiscal reach, so state power holds around 8 with coercion offsetting fiscal squeeze. Society showed recurrent but leaderless, easily suppressed mobilization; digital connectivity and youth grievances raised latent capacity but organized reformist channels were crushed, netting a slight decline."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1890-1899 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1890-1899. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1900-1909": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1900-1909 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1900-1909. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "# Iran (Persia), 1890–1899 through the Acemoğlu–Robinson Lens\n\n**Trends:**\n\n- **Deepening fiscal dependence on foreign loans and concessions** — The Qajar state (under Naser al-Din Shah, then Mozaffar al-Din Shah after 1896) increasingly financed itself by selling monopoly concessions to Europeans rather than by building domestic taxation capacity. This *weakened the state's* long-run infrastructural power by mortgaging revenue and eroding sovereignty.\n\n- **Growing economic penetration by Britain and Russia** — Expanding foreign trade, telegraph lines, and the Anglo-Russian rivalry integrated Iran into world markets while subordinating it. Ambiguous effect: it *weakened the autonomous state* but strengthened certain merchant (bazaari) networks tied to trade.\n\n- **Rising cohesion and mobilizational capacity of the ulama–bazaar alliance** — The clergy's financial independence (control of religious taxes, endowments) and the merchants' commercial networks created a countervailing societal bloc. This *strengthened civil society* relative to the crown—a key ingredient in the AR sense of a mobilized society.\n\n- **Diffusion of new communication and ideas** — Telegraph, expanding print, and contact with reformist ideas (via merchants, students, and émigrés) lowered coordination costs for collective action, *strengthening society's* capacity to organize.\n\n- **Chronic administrative weakness and patrimonial governance** — Persistent lack of a centralized bureaucracy, standing army, or unified fiscal system meant the Qajar state remained a \"Paper Leviathan\"–type entity: despotic in aspiration but *institutionally weak* in reach.\n\n**Events:**\n\n- **The Tobacco Concession (1890) and the Tobacco Protest/Boycott (1891–1892)** — Naser al-Din Shah granted a British monopoly over tobacco; a nationwide boycott, backed by a fatwa (attributed to Mirza Hasan Shirazi), forced its cancellation in 1892. This *strengthened civil society* dramatically—demonstrating that a coordinated ulama–bazaar coalition could compel the crown—while *weakening the state's* autonomy and finances (it incurred a large indemnity loan to Britain).\n\n- **The 1892 indemnity loan** — Compensation to the cancelled concessionaires forced Iran's first major foreign debt, further *weakening state* fiscal independence.\n\n- **Assassination of Naser al-Din Shah (1896)** — Killed by Mirza Reza Kermani (linked to the reformist agitator Jamal al-Din al-Afghani's circle). It exposed the *fragility of the state* and signaled the reach of oppositional/reformist currents in society, though the succession of the weaker Mozaffar al-Din Shah left the state even more enfeebled.\n\n- **Accession of Mozaffar al-Din Shah (1896) and renewed borrowing** — His reign intensified reliance on Russian and British loans to fund lavish spending, accelerating the *weakening of the state* and stoking grievances that fed later mobilization.\n\n*Note:* These 1890s dynamics—an enfeebled, concession-dependent state facing an increasingly capable ulama–merchant society—set the stage for the Constitutional Revolution (1905–1911), an attempt to force Iran toward the \"corridor\" via constraints on royal despotism.",
    "1900-1909": "# Iran (Persia) 1900–1909: State and Society Power\n\n**Trends:**\n\n- **Fiscal insolvency and foreign debt dependence** — The Qajar state, chronically broke, took Russian loans (1900, 1902) secured against customs revenues, weakening state autonomy and subordinating it to foreign creditors (weakens the state's independent capacity).\n\n- **Belgian administration of customs** — Reorganization of customs under Belgian officials (Naus) rationalized revenue collection somewhat but was widely resented as foreign penetration; ambiguous effect on state capacity, corrosive to state legitimacy.\n\n- **Growth of a merchant (bazaari) and reformist intelligentsia class** — Expanding commercial networks, telegraph, printing, and returning Western-educated Iranians strengthened an organized civil society with communicative capacity (strengthens society).\n\n- **Ulama–bazaar alliance consolidation** — The long-standing coordination between clergy and merchants matured into a mobilizing coalition, deepened by shared grievances over concessions and taxation (strengthens society's mobilizational power).\n\n- **Anglo-Russian imperial encroachment** — Deepening Great Power economic and political penetration (roads, banks, tobacco/oil interests) progressively hollowed out Qajar sovereignty (weakens the state).\n\n- **Erosion of Qajar dynastic legitimacy** — Perceived royal profligacy and capitulations to foreigners cumulatively delegitimized central authority (weakens the state).\n\n**Events:**\n\n- **Tobacco Protest aftermath legacy (pre-1900 but formative)** — Its memory framed 1900s mobilization; the 1901 **D'Arcy oil concession** to Britain became a fresh symbol of state sellout (weakens state legitimacy; energizes society).\n\n- **1905 protests and the \"bast\" (sanctuary) demonstrations** — Merchants, clergy, and reformers took sanctuary (e.g., at mosques, then the British legation in 1906), forcing concessions (strengthens society; weakens state).\n\n- **Constitutional Revolution (1906)** — Muzaffar al-Din Shah granted a constitution and convened the first **Majles** (parliament), a decisive institutional check on royal power (strongly strengthens society/civil institutions; constrains the state).\n\n- **Supplementary Fundamental Laws (1907)** — Codified rights and clerical oversight, entrenching constitutional limits (strengthens society/institutionalized liberty).\n\n- **Anglo-Russian Convention (1907)** — Partitioned Iran into spheres of influence without Iranian consent (severely weakens state sovereignty).\n\n- **Muhammad Ali Shah's coup and bombardment of the Majles (June 1908)** — With Russian Cossack Brigade support, the shah shelled parliament and restored autocracy (temporarily strengthens the coercive state; suppresses society).\n\n- **Tabriz resistance and the constitutionalist civil war (1908–1909)** — Armed constitutionalist forces from Tabriz, Rasht, and Isfahan marched on Tehran, **deposing Muhammad Ali Shah (July 1909)** and restoring the constitution (reasserts society's power; reshapes/re-founds the state on constitutional terms).",
    "1910-1919": "# Iran (Persia) 1910–1919 in the Acemoğlu–Robinson Framework\n\nIn *The Narrow Corridor*, the relevant question is whether developments pushed the \"shackled Leviathan\" balance—whether they strengthened the state's coercive/administrative capacity or the society's mobilizational capacity, or weakened either.\n\n## Trends\n\n- **Chronic fiscal insolvency and dependence on foreign loans** (Anglo-Russian, later others): the central Qajar treasury was persistently bankrupt, unable to pay troops or bureaucrats. **Weakened the state** by starving it of autonomous capacity.\n\n- **Growing Anglo-Russian foreign penetration under the 1907 Convention** (northern Russian and southern British \"spheres\"): erosion of sovereign control over customs, tariffs, and resources. **Weakened the state** (undermined central authority) and arguably weakened autonomous society by subordinating domestic politics to external actors.\n\n- **Rise of provincial tribal and magnate power** (Bakhtiari khans, Qashqai, Kurdish and other tribal confederations): decentralized armed power filled the vacuum left by a weak center. **Weakened the state** while empowering a fragmented, non-liberal form of local \"society\"/warlordism—not the associational civil society the framework prizes.\n\n- **Consolidation of the Cossack Brigade / Gendarmerie as the few functioning coercive institutions**: the seeds of a future centralized military. Slow build-up that would eventually **strengthen the state** (materializing in the 1920s under Reza Khan).\n\n- **Persistence and politicization of the Shia clerical establishment (ulama) and bazaar networks**: continuing mobilizational infrastructure from the Constitutional era. A durable source of **societal power** capable of collective action.\n\n- **Emergence of a constitutionalist/nationalist intelligentsia and press**: expanded civic and ideological mobilization capacity. **Strengthened society** (though repeatedly repressed).\n\n## Events\n\n- **1911 Russian ultimatum and the dismissal of Morgan Shuster** (the American treasurer-general hired to reform Iranian finances): Russian military pressure forced his expulsion. **Weakened the state** (blocked fiscal reform/capacity-building) and weakened society (Majlis defiance was overridden).\n\n- **December 1911 closure/dissolution of the Second Majlis** under Russian pressure: gutted the parliamentary institution born of the 1906 Constitutional Revolution. **Weakened society's** formal channel of participation and constraint on the executive.\n\n- **World War I (1914–1918) and Iranian neutrality violated**: Ottoman, Russian, and British forces fought across Iranian territory despite declared neutrality. **Severely weakened the state** (loss of territorial control, collapse of central authority).\n\n- **The 1917 Russian Revolution and withdrawal of Russian forces**: removed one of the two occupying powers, shifting the balance and leaving Britain dominant. Mixed effect—reduced one external constraint but left the state exposed to British dominance.\n\n- **The 1917–1919 famine and epidemics** (compounded by wartime requisitioning and disorder), causing massive mortality: a demographic and economic catastrophe. **Weakened both state and society** by destroying population, productivity, and social order.\n\n- **The 1919 Anglo-Persian Agreement**: proposed to make Iran effectively a British protectorate (British advisers over finances and army). Provoked strong nationalist backlash and was never ratified. **Attempted to reconstruct state capacity under foreign tutelage** but galvanized **societal/nationalist mobilization** against it.\n\n*Caveat:* Acemoğlu and Robinson themselves treat Iran mainly as a case where neither a capable state nor a strong, autonomous civil society dominated—leaving it outside the corridor. The above applies their categories to the period rather than paraphrasing an extended treatment they give of 1910–1919 specifically.",
    "1920-1929": "# Iran (Persia) 1920–1929: State and Society Power (Acemoğlu–Robinson Framework)\n\n**Trends:**\n\n- **Centralization and expansion of the standing army (1921 onward):** Reza Khan built a unified national army from the disparate Cossack Brigade, gendarmerie, and provincial forces. Slow-moving military buildup markedly **strengthened the state's coercive capacity** relative to tribal and provincial powers (a \"Despotic Leviathan\" trajectory).\n\n- **Fiscal-administrative rationalization:** Introduction of new taxation, budgeting, and administrative reforms (aided initially by American advisor Arthur Millspaugh's financial mission, 1922–1927) increased state extractive and bureaucratic capacity, **strengthening the state**.\n\n- **Erosion of tribal autonomy:** Ongoing campaigns and disarmament policies against Bakhtiari, Qashqai, Lur, and Kurdish tribes progressively **weakened these autonomous societal/tribal power centers** while strengthening central authority.\n\n- **Growing oil revenue dependence:** Continued Anglo-Persian Oil Company operations meant state revenue increasingly derived from oil concessions rather than domestic taxation—**strengthening state autonomy from society** (a resource that lets the state escape bargaining with citizens).\n\n- **Weakening of clerical (ulama) and traditional elite influence:** Secularizing and centralizing measures gradually reduced the autonomous authority of the religious establishment and old aristocracy, **weakening these traditional pillars of civil society**.\n\n- **Nascent secular education and infrastructure development:** Early groundwork for modern schools, roads, and communications began knitting the country together, **strengthening state reach** while modestly expanding a modern middle stratum.\n\n**Events:**\n\n- **1921 coup d'état (February):** Reza Khan (with Sayyid Zia al-Din Tabatabai) seized power in Tehran. A discrete event that decisively **strengthened the centralizing state** and began marginalizing the fractured post-Constitutional political order.\n\n- **Suppression of provincial/separatist revolts (early 1920s):** Crushing of the Jangali movement (Mirza Kuchak Khan, Gilan/Persian Soviet Socialist Republic, defeated 1921), and revolts in Khorasan, Azerbaijan, and Kurdistan **strengthened the state** and **weakened regional/autonomous society**.\n\n- **1921 Soviet–Persian Treaty of Friendship:** Withdrawal of Soviet backing for Gilan and formal Russian relations removed an external prop for provincial rebellion, indirectly **strengthening the central state**.\n\n- **Reza Khan becomes Prime Minister (1923):** Consolidation of executive power under his personal control, further **strengthening the state**.\n\n- **Abolition of the Qajar dynasty (1925):** The Majlis deposed Ahmad Shah Qajar; a decisive rupture **weakening the old dynastic elite**.\n\n- **Founding of the Pahlavi dynasty / Reza Shah's coronation (1925–1926):** Reza Khan crowned Reza Shah Pahlavi, cementing autocratic personal rule and **strongly strengthening state despotic power**.\n\n- **1928 Civil Code and legal/judicial reforms:** Codification reduced clerical (sharia court) jurisdiction, **strengthening the state** at the expense of traditional religious societal authority.\n\n- **1928 abolition of capitulations:** Ended foreign legal privileges, **strengthening state sovereignty**.\n\n- **1928 dress and cultural decrees (e.g., uniform hat/clothing laws):** Coercive homogenization imposed on society, **strengthening state control** and **constraining societal/traditional autonomy**.",
    "1930-1939": "# Iran (Persia) 1930–1939 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Reza Shah's reign in this decade is a textbook case of a **\"Despotic Leviathan\"** growing—state capacity rising sharply while society was actively demobilized.\n\n## Trends\n\n- **State centralization and bureaucratic expansion**: The Pahlavi state steadily built a modern, professionalized administration and extended Tehran's reach into provinces previously governed by local notables. *Strengthens state; weakens society.*\n\n- **Military modernization and buildup**: A growing conscript army (universal conscription law of 1925 fully implemented through the 1930s) became the state's coercive backbone, funded by rising revenues. *Strengthens state; weakens society (esp. tribal autonomy).*\n\n- **Forced sedentarization of nomadic tribes**: Ongoing throughout the decade, the disarmament and settlement of the Qashqai, Bakhtiari, Lurs, and others dismantled autonomous armed groups—a key competing power center. *Strengthens state; sharply weakens society.*\n\n- **State-led secularization and cultural homogenization**: Erosion of clerical (ulama) authority over education, law, and endowments (waqf), plus imposed dress and cultural uniformity. *Strengthens state; weakens a traditional pillar of civil society.*\n\n- **State-directed economic development and infrastructure**: Growth of state monopolies, industrial factories, and centralized fiscal control expanded the state's economic footprint. *Strengthens state.*\n\n- **Growing dependence on oil revenue**: Persistent reliance on royalties from the Anglo-Persian/Anglo-Iranian Oil Company gave the state independent (unaccountable) income, insulating it from society. *Strengthens state autonomy; weakens societal leverage.*\n\n- **Educational expansion and a nascent modern middle class**: New secular schools and the founding of a Western-style education system created literate professionals—but oriented toward state service rather than independent civic organization. *Ambiguous: builds latent society but co-opted by state.*\n\n## Events\n\n- **Completion of the Trans-Iranian Railway (initiated 1927, major construction through the 1930s, finished 1938)**: A signature project financing the state's penetration of territory and enhancing military/administrative mobility. *Strengthens state.*\n\n- **Founding of the University of Tehran (1934)**: Created a modern intellectual institution—though intended as an instrument of state modernization. *Strengthens state; potential future locus for society.*\n\n- **Cancellation and renegotiation of the D'Arcy oil concession (1932–1933)**: Reza Shah annulled the Anglo-Persian concession, producing the 1933 agreement with modestly improved terms—an assertion of state sovereignty. *Strengthens state.*\n\n- **Kashf-e hijab / compulsory unveiling decree (1936)**: Forcible removal of the veil, backed by police, marked an aggressive state intrusion into private and religious life. *Strengthens despotic state; weakens/coerces society.*\n\n- **Goharshad Mosque uprising, Mashhad (1935)**: Protest against dress/secularization policies was crushed by troops firing on demonstrators—a decisive suppression of clerical-led popular resistance. *Strengthens state; violently weakens society.*\n\n- **Mandatory Western dress laws / Kolah-e Pahlavi and later hat decree (1928–1935)**: State dictation of male attire, culminating mid-decade, symbolized coercive homogenization. *Strengthens state; weakens society.*\n\n- **Official renaming of Persia to \"Iran\" internationally (1935)**: A nationalist assertion projecting the centralized state's identity. *Strengthens state.*\n\n- **Suppression of remaining tribal revolts (early-mid 1930s)**, including campaigns against southern tribes: eliminated organized armed alternatives to state power. *Strengthens state; weakens society.*\n\n**Overall trajectory**: The decade moved Iran further *away* from the corridor—the Leviathan grew powerful and unchecked precisely because society (tribes, clergy, notables, incipient middle class) was disarmed, co-opted, or repressed rather than empowered to balance it.",
    "1940-1949": "# Iran (Persia), 1940–1949: State and Society Power\n\n**Trends:**\n\n- **Wartime economic disruption and inflation** (esp. 1941–1945): Allied requisitioning of grain and infrastructure caused severe food shortages, inflation, and the 1942 Tehran bread riots—weakened both the state's legitimacy/capacity and society's material footing.\n\n- **Growth of organized labor and the Tudeh Party**: The communist-aligned Tudeh built unions, a press, and mass membership through the mid-1940s—strengthened certain organized segments of civil society (though narrowly, and dependent on Soviet backing).\n\n- **Rise of nationalist mobilization around oil**: Growing public and parliamentary sentiment against the Anglo-Iranian Oil Company (AIOC) concession fed a nationalist movement culminating late in the decade—strengthened civil society's capacity for collective political demand.\n\n- **Persistence of tribal and provincial autonomy**: Central authority remained weak in peripheries (Kurdish, Azeri, Qashqai areas), reflecting a chronically under-penetrated state—a structural weakness of state capacity throughout.\n\n- **Reduced central authority after Reza Shah's forced abdication**: The strong, centralizing autocratic state of the 1920s–30s gave way to a period of weaker monarchy, a more assertive Majlis, and freer press/associational life—weakened the (despotic) state, modestly opened space for society.\n\n**Events:**\n\n- **Anglo-Soviet invasion (August 1941)** and forced abdication of Reza Shah in favor of Mohammad Reza Pahlavi—sharply weakened the state (loss of sovereignty, occupation, and the strongman ruler).\n\n- **Allied occupation and the Tripartite Treaty (1942)**: Foreign military presence and control of transit (\"Persian Corridor\" supply route to USSR)—weakened state sovereignty while imposing external order.\n\n- **Tehran Conference (1943)**: Allied leaders' declaration nominally affirmed Iranian independence—modestly reinforced the state's future international standing.\n\n- **Azerbaijan and Kurdish (Mahabad) autonomous republics (1945–46)**: Soviet-backed breakaway regimes—acutely weakened the central state's territorial control.\n\n- **1946 Iran Crisis / Soviet withdrawal**: Under U.S./UN pressure, Soviet troops left and Tehran reasserted control, crushing the separatist republics—strengthened the central state's authority and reach.\n\n- **Assassination attempt on the Shah (February 1949)**: Used to ban the Tudeh Party, impose martial law, and expand the Shah's powers via a constituent assembly (creating the Senate)—strengthened the state (autocratic recentralization) at civil society's expense.\n\n**Caveat:** Acemoğlu and Robinson do not treat Iran extensively in this period; this applies their state-capacity/society-power framework rather than reporting their explicit analysis.",
    "1950-1959": "# Iran (Persia) 1950–1959: State and Society Power Dynamics\n\n**Framework note:** In Acemoğlu and Robinson's terms, the 1953 coup is the pivotal moment where the state (the \"Leviathan\") broke free from societal constraint, tilting Iran away from the corridor toward a \"Despotic Leviathan.\"\n\n## Trends\n\n- **Oil-based state revenue consolidation (post-1954):** Following the consortium agreement, growing oil royalties flowed directly to the state, funding the military and bureaucracy independent of taxation—strengthening the state while weakening its accountability to society (a classic rentier dynamic that erodes the state–society balance).\n\n- **Expansion of the security apparatus:** Culminating in SAVAK's founding (1957), the decade saw steady growth of coercive state capacity with US/Israeli assistance—strengthening the despotic state, weakening civil society's capacity to mobilize.\n\n- **Weakening of political parties and independent press:** The vibrant associational life of the early 1950s (parties, unions, newspapers) was progressively suppressed after 1953—weakening civil society.\n\n- **Urbanization and emergence of a modern middle class:** Slow demographic/economic shifts created new professional and educated groups—a latent strengthening of societal potential, though politically suppressed.\n\n- **Centralization of Pahlavi royal authority:** The Shah steadily accumulated personal power at the expense of parliament (Majlis), cabinet, and traditional elites—strengthening the state as a personalist Leviathan.\n\n## Events\n\n- **Nationalization of the Anglo-Iranian Oil Company (1951):** Driven by the National Front under Mohammad Mosaddegh—a peak assertion of civil society and elected government power against foreign and royal interests; briefly strengthened society/democratic institutions.\n\n- **Mosaddegh's premiership and Majlis mobilization (1951–1953):** Represented broad-based popular and parliamentary contestation of the Shah—strengthening society within the corridor, before its collapse.\n\n- **The 1953 coup (Operation Ajax, August):** CIA/MI6-backed overthrow of Mosaddegh—decisively strengthened the despotic state and the Shah, catastrophically weakened civil society and elected institutions. The single most important event of the decade.\n\n- **The 1954 Consortium Agreement:** Resolved the oil dispute on terms favorable to Western companies and the restored monarchy—strengthened the state's revenue base while removing oil from popular/democratic control.\n\n- **Founding of SAVAK (1957):** Institutionalized state surveillance and repression—strengthened the coercive state, entrenched the weakening of society.\n\n- **Creation of the two-party facade (1957, Melliyun and Mardom parties):** State-manufactured \"loyal opposition\"—hollowed out genuine political contestation, weakening authentic civil society.",
    "1960-1969": "# Iran (Persia), 1960–1969: State vs. Society Power\n\nIn Acemoğlu and Robinson's terms, this decade shows the Pahlavi state pulling decisively toward the \"Despotic Leviathan\" end—strengthening state capacity while systematically weakening society's countervailing power.\n\n## Trends\n\n- **White Revolution modernization drive (from 1963 onward):** A slow-moving, state-directed reform program (land reform, literacy corps, health corps, industrialization) that expanded the state's administrative reach into the countryside while pre-empting bottom-up demands—**strengthened the state**, largely weakened autonomous society.\n\n- **Oil-fueled fiscal centralization:** Rising oil revenues throughout the decade financed the bureaucracy and military independently of taxation, insulating the Shah from needing societal consent—**strengthened the state, weakened society's leverage.**\n\n- **Land reform and rural transformation:** Redistribution weakened the traditional landed aristocracy (a rival elite) but also created a dependent peasantry and disrupted clerical *waqf* endowments—**weakened old society elites and clergy, strengthened the state.**\n\n- **Expansion of the security/repressive apparatus (SAVAK):** Institutionalized surveillance and coercion deepened over the decade—**strengthened the despotic state, weakened civil society.**\n\n- **Urbanization and rural-to-urban migration:** Rapid demographic shift produced a growing, dislocated urban population and nascent working class—a **latent strengthening of society** whose grievances would surface later.\n\n- **Erosion of clerical economic and educational autonomy:** State encroachment on religious endowments, courts, and schooling steadily undercut an established pillar of civil society—**weakened society.**\n\n## Events\n\n- **1961 dissolution of the Majlis and rule by decree:** The Shah suspended parliament amid crisis, sidelining a key representative institution—**strengthened the state, weakened society.**\n\n- **1962 Amini government land reform decree / 1963 referendum on the White Revolution:** The Shah used a plebiscite to legitimize top-down reform, bypassing genuine deliberative politics—**strengthened the state.**\n\n- **June 1963 uprising (15 Khordad):** Clergy-led protests, sparked by Khomeini's denunciations, were violently suppressed—a **discrete assertion of societal opposition that was crushed**, netting a strengthened state.\n\n- **1964 Capitulation Law and Khomeini's exile:** Granting U.S. personnel legal immunity provoked Khomeini's famous protest; his subsequent exile removed a leading oppositional figure—**temporarily weakened organized society, strengthened the state** (while seeding future mobilization).\n\n- **1965 assassination of Prime Minister Hassan Ali Mansur:** A militant act signaling opposition currents, followed by intensified repression under Amir-Abbas Hoveyda—**net strengthening of the state's coercive stance.**\n\n**Overall:** The 1960s pushed Iran *out* of any narrow corridor, consolidating a Despotic Leviathan whose suppressed societal energies (clerical, urban, ideological) would resurface in 1978–79.",
    "1970-1979": "# Iran (Persia) 1970–1979 in the Acemoğlu-Robinson Framework\n\nIn *The Narrow Corridor*, the \"Despotic Leviathan\" describes a state whose power vastly outstrips a caged society. Pahlavi Iran fits this mold—and the decade's dynamics both entrenched and ultimately shattered it.\n\n## Trends (slow-moving)\n\n- **Oil rentierism deepening state autonomy from society** — Surging oil revenues (especially post-1973) let the state fund itself without taxing citizens, reducing its need to bargain with society. *Strengthened the state, weakened society's leverage.*\n\n- **Top-down modernization / the White Revolution's later phases** — Land reform, industrialization, and secularizing measures expanded state reach into rural and social life while alienating landowners, clergy, and bazaar merchants. *Strengthened the state's despotic capacity; weakened traditional autonomous social groups.*\n\n- **Rapid urbanization and migration** — Peasants moved to cities (especially Tehran), creating dislocated, unemployed, or underemployed populations concentrated in urban slums—a latent mobilizable mass. *Ultimately strengthened society's mobilizational potential.*\n\n- **Expansion of education and a growing student/professional class** — More universities and literacy produced a class with rising expectations and grievances against political repression. *Strengthened society's capacity for organized opposition.*\n\n- **Growth of the clerical network and religious institutions** — Mosques, seminaries (Qom), and religious endowments remained a parallel infrastructure outside full state control, financed partly by the bazaar. *A durable base of societal power the state never fully caged.*\n\n- **Consolidation of a repressive security apparatus (SAVAK)** — Continuous strengthening of surveillance and the secret police suppressed secular/leftist opposition. *Strengthened the state; paradoxically left the religious sphere as the surviving channel of dissent.*\n\n## Events (discrete)\n\n- **1971 Persepolis celebrations (2,500 years of monarchy)** — Lavish spending projected imperial grandeur but signaled the Shah's detachment and extravagance. *Symbolically strengthened the state's self-image; corroded legitimacy.*\n\n- **1973 oil price quadrupling (OPEC embargo)** — A revenue windfall enabling ambitious spending and military buildup. *Sharply strengthened the state fiscally and coercively.*\n\n- **1975 creation of the single-party Rastakhiz Party** — Abolition of the multiparty facade; mandatory membership. Overreach that antagonized the bazaar and clergy. *Intended to strengthen state control; actually eroded legitimacy and hardened opposition.*\n\n- **Mid-1970s inflation and anti-profiteering campaigns against the bazaar** — Price controls and punitive drives targeting merchants alienated a key societal-economic bloc. *Weakened state-society relations; pushed the bazaar toward the clerical opposition.*\n\n- **1977 liberalization gestures (partly under U.S./Carter human-rights pressure)** — Modest opening created political space that opposition rapidly exploited. *Weakened the state's repressive grip; emboldened society.*\n\n- **1978 escalation—Qom protests, Black Friday (Jnaleh Square) massacre, cyclical mourning-day demonstrations** — Repression fueled a self-reinforcing protest cycle drawing on Shi'i mourning rituals. *Massively strengthened mobilized society; delegitimized the state.*\n\n- **Late-1978 general strikes, including oil-sector strikes** — Paralyzed the economy and cut the state's fiscal lifeline. *Directly weakened the state's material base; demonstrated society's coercive capacity.*\n\n- **January 1979 departure of the Shah / February 1979 return of Khomeini and collapse of the monarchy** — The despotic Leviathan fell. *Destroyed the existing state; a revolutionary societal coalition triumphant—though (per A-R) foreshadowing a new despotism rather than movement into the \"corridor.\"*",
    "1980-1989": "# Iran (Persia) 1980–1989 Through the Acemoğlu-Robinson Lens\n\nIn *The Narrow Corridor*, liberty emerges when state and society power grow in balance. The 1980s in Iran represent a period of dramatic state consolidation, largely at the expense of autonomous civil society—a movement toward what Acemoğlu and Robinson would call a \"Despotic Leviathan.\"\n\n## Trends\n\n- **Consolidation of clerical institutions (velayat-e faqih):** The gradual entrenchment of the Guardian Council, revolutionary courts, and clerical dominance institutionalized state power while crowding out independent political actors. *Strengthened state; weakened society.*\n\n- **Growth of parallel coercive/economic institutions:** The Islamic Revolutionary Guard Corps (IRGC), Basij militia, and the *bonyads* (revolutionary foundations) expanded throughout the decade, giving the state autonomous coercive and economic reach independent of society. *Strengthened state.*\n\n- **War-driven economic centralization and rationing:** The prolonged war economy expanded state control over resources, distribution, and mobilization, deepening dependence on the state. *Strengthened state; weakened economic autonomy of society.*\n\n- **Demographic explosion:** State-encouraged high birth rates produced rapid population growth, creating a large youth cohort—a long-term demographic pressure with ambiguous effects (potential future mobilization capacity for society, but immediate absorption into state institutions/war effort). *Mixed.*\n\n- **Suppression and co-optation of independent associations:** Trade unions, secular parties, ethnic organizations, and independent press were progressively dismantled or absorbed, eroding the associational fabric of civil society. *Weakened society.*\n\n## Events\n\n- **Iran–Iraq War (1980–1988):** The defining event—the Iraqi invasion enabled the regime to frame dissent as treason, mobilize mass society under state direction, and justify emergency powers. *Strongly strengthened state; weakened autonomous society.*\n\n- **Suppression of the political opposition (1981–1982):** The violent purge of the Mojahedin-e Khalq (MEK), Tudeh Party, leftists, and liberal nationalists (following the 1981 bombings and the fall of President Bani-Sadr) eliminated organized rivals. *Strengthened state; severely weakened society.*\n\n- **1988 mass executions of political prisoners:** The extrajudicial killing of thousands demonstrated the state's unchecked coercive capacity and terrorized remaining opposition. *Strengthened despotic state; weakened society.*\n\n- **Acceptance of UN Resolution 598 / ceasefire (July 1988):** Ending the war removed the mobilizing external threat but left the wartime state apparatus intact—a transition point toward consolidation without demobilization. *Preserved state power.*\n\n- **Death of Khomeini and constitutional revision (June 1989):** Khomeini's death, the elevation of Khamenei as Supreme Leader, and the creation of a strengthened presidency (Rafsanjani) institutionalized succession and further concentrated executive authority. *Strengthened/entrenched state.*\n\n---\n\n**Interpretive note:** By decade's end Iran had moved decisively *away* from the narrow corridor, with a highly capacitated, centralized state facing a demobilized and fragmented society—the classic Despotic Leviathan trajectory rather than the balanced \"Shackled Leviathan\" that sustains liberty.",
    "1990-1999": "# Iran (Persia), 1990–1999: State and Society Power Dynamics\n\n**Framework note:** In Acemoğlu and Robinson's terms, the \"corridor\" requires a balance where state and society both grow in power and check one another. Post-Khomeini Iran is largely a case of a strong (Despotic-leaning) state, though the 1990s show meaningful civil society mobilization pushing back.\n\n## Trends\n\n- **Post-war reconstruction and Rafsanjani's economic liberalization (1989–97):** The *Sazandegi* (reconstruction) program, partial privatization, and market opening **strengthened the state's infrastructural capacity** but also empowered technocratic and merchant/bourgeois elements, modestly strengthening some autonomous societal actors.\n\n- **Demographic \"youth bulge\" maturing:** The post-1979 baby boom produced a large cohort reaching adolescence/young adulthood by the late 1990s—educated, urban, and increasingly detached from revolutionary orthodoxy. This **strengthened society's latent mobilizing capacity**.\n\n- **Expansion of higher education and rising female literacy/university enrollment:** A slow-moving trend that broadened the educated middle class and, notably, women's civic presence—**strengthening society**.\n\n- **Consolidation of the IRGC and *bonyad* (parastatal foundations) economic empire:** These entrenched actors captured large swaths of the economy, **strengthening the coercive/despotic arm of the state** while crowding out independent economic society.\n\n- **Institutionalization of the \"dual state\" (elected vs. unelected/velayat-e faqih bodies):** The tension between republican and theocratic institutions hardened, entrenching an **unaccountable core of state power** (Guardian Council, Supreme Leader).\n\n- **Post-Khomeini succession settlement (Khamenei as Supreme Leader):** The gradual concentration of authority under a cleric with weaker charismatic legitimacy but growing institutional/security backing **strengthened the despotic state apparatus** over time.\n\n## Events\n\n- **Death of Khomeini (1989) and Khamenei's elevation:** Just before the decade, but its aftershocks defined the 1990s power realignment—**strengthened the institutional state** at the expense of charismatic-revolutionary authority.\n\n- **End of the Iran–Iraq War aftermath / reconstruction budget (early 1990s):** Freed state resources and attention for domestic consolidation—**strengthened the state**.\n\n- **1992 Majlis elections and marginalization of the radical/leftist faction:** Consolidated Rafsanjani-aligned pragmatists via Guardian Council vetting—**strengthened state gatekeeping**, weakened factional pluralism.\n\n- **State assassinations of dissidents abroad (e.g., Mykonos killings, 1992; ruling 1997):** Extraterritorial repression that **displayed despotic state power** but damaged international standing.\n\n- **The \"Chain Murders\" of intellectuals and dissidents (mid–late 1990s):** Killings by rogue/security elements that ultimately, when exposed, **galvanized civil society and reformist press**—weakening state legitimacy, strengthening societal reaction.\n\n- **1997 presidential election of Mohammad Khatami (landslide, ~70%):** The defining event—a surge of youth, women, and reformist voters **dramatically strengthened civil society's expression** and inaugurated the reform (\"Dovom-e Khordad\") movement.\n\n- **Reformist press flourishing (1997–99):** A wave of newspapers/periodicals expanded public debate—**strengthened society**; subsequent closures showed state pushback.\n\n- **July 1999 student protests (Kuy-e Daneshgah / 18 Tir):** Sparked by closure of *Salam* newspaper; large protests then violently suppressed—demonstrated **rising societal mobilization** but also the **state's coercive limits on it** (a clear signal Iran remained outside the corridor).\n\n**Bottom line:** The 1990s show a genuinely strengthening civil society (demographics, education, the 1997 reform surge) colliding with a state whose despotic core (IRGC, unelected bodies, security apparatus) simultaneously entrenched itself—leaving Iran outside the \"narrow corridor,\" with the state retaining decisive coercive dominance.",
    "2000-2009": "# Iran (Persia), 2000–2009: State vs. Society Power\n\n*Framework note: Acemoğlu and Robinson's \"Narrow Corridor\" tracks the balance between the \"Leviathan\" (state power) and the \"cage of norms\"/mobilized citizenry (society power). Liberty emerges only when the two grow in tandem. In Iran during this decade, both moved—but largely in tension.*\n\n## Trends\n\n- **Demographic youth bulge maturing:** The large post-1979 baby-boom cohort came of age, producing a highly literate, urban, connected population—**strengthening society's latent mobilizational capacity**.\n- **Rising female education/university enrollment:** Women became a majority of university entrants, expanding an educated constituency with grievances against legal inequality—**strengthening society** over time.\n- **Consolidation of the IRGC as an economic and political actor:** Through the 2000s the Revolutionary Guards expanded into construction, telecoms, oil, and black-market imports (e.g., Khatam al-Anbiya conglomerate), fusing coercive and economic power—**strengthening the (unelected, security-side) state** while crowding out independent economic actors.\n- **Oil-revenue windfall (rising prices 2003–2008):** Booming hydrocarbon rents financed patronage, subsidies, and the security apparatus, reducing dependence on domestic taxation/bargaining—a classic **rentier dynamic strengthening the state relative to society**.\n- **Institutional entrenchment of unelected bodies:** The Guardian Council, Supreme Leader's office, and parallel security organs steadily outweighed elected institutions, hollowing the reformist opening—**strengthening the \"despotic\" state**.\n- **Diffusion of internet, satellite TV, mobile phones, and blogging:** Persian-language blogosphere and satellite media created semi-autonomous public spheres—**strengthening society's coordination capacity**.\n- **Gradual erosion of the reform movement's institutional foothold:** Reformists lost leverage across the decade as levers of power stayed with conservatives—**weakening organized society within formal politics**.\n\n## Events\n\n- **Khatami's second-term stalemate / reformist paralysis (early 2000s):** Repeated blocking of reform legislation and press closures showed elected reformers could not check the unelected state—**weakened society's formal channels**.\n- **Mass press crackdown (2000 onward):** Serial banning of reformist newspapers and jailing of journalists—**strengthened the despotic state, weakened civil society's voice**.\n- **2004 Majlis elections:** Mass Guardian Council disqualification of reformist candidates delivered a conservative parliament—**strengthened the state's grip, weakened electoral society**.\n- **2005 presidential election of Mahmoud Ahmadinejad:** Marked the ascendance of the security/populist hardline faction—**strengthened the coercive/populist state**.\n- **Escalating nuclear standoff and sanctions (2006 UN Resolution 1737 onward):** External pressure was used to rally nationalist legitimacy and justify securitization—**net strengthened the state's control narrative**, though sanctions strained the economy.\n- **Ahmadinejad's subsidy/cash-handout populism and inflationary spending:** Redistribution of oil rents built patronage among the poor—**strengthened state–constituency ties** while distorting the economy.\n- **The 2009 disputed presidential election and Green Movement:** Massive urban protests (\"Where is my vote?\") represented the decade's peak of **societal mobilization**—then met violent repression (Basij/IRGC crackdown, Neda Agha-Soltan's death, mass arrests)—**revealing strong latent society but a decisively stronger despotic state that suppressed it.**\n\n---\n\n**Synthesis:** In Acemoğlu–Robinson terms, 2000–2009 shows Iran drifting *away* from the corridor toward **Despotic Leviathan**: oil rents and the IRGC strengthened the unaccountable state faster than the maturing, educated, connected society could translate its capacity into institutional power—culminating in 2009, when mobilized society surged but was overpowered.",
    "2010-2019": "# Iran (Persia), 2010–2019: Through the Lens of *The Narrow Corridor*\n\nIn Acemoğlu and Robinson's framework, liberty requires a balance (\"corridor\") between a capable state (the Leviathan) and a mobilized society that can constrain it. Iran during this decade largely exhibited a **Despotic Leviathan** pattern—an entrenched state periodically challenged by, but generally overpowering, society.\n\n## Trends\n\n- **Demographic \"youth bulge\" maturing into educated, connected cohort** — A large, increasingly urban, literate, and internet-using young population created latent capacity for civil-society mobilization. *Strengthened society (potential).*\n\n- **Sanctions-driven economic contraction and inflation** — Nuclear-related sanctions (esp. 2012 SWIFT expulsion, then post-2018 \"maximum pressure\") shrank oil revenue, spiked inflation, and devalued the rial. This eroded state patronage capacity while immiserating the public. *Weakened both* (fiscal squeeze on state; economic grievance corroding society's independent resources).\n\n- **Expansion of the IRGC's economic and coercive footprint** — The Islamic Revolutionary Guard Corps deepened control over strategic sectors, construction, and smuggling networks, especially as sanctions crowded out private actors. *Strengthened the (para)state / despotic apparatus; weakened autonomous civil society and private economy.*\n\n- **Growing dependence on oil rents and clientelist distribution** — Continued rentier structure kept the state autonomous from taxation-based bargaining with citizens. *Strengthened state autonomy; weakened society's leverage.*\n\n- **Rising social media and digital penetration** — Telegram, Instagram, and satellite media expanded horizontal communication and coordination capacity, prompting state censorship and filtering. *Strengthened society; provoked countervailing state surveillance.*\n\n- **Deepening urbanization and secularizing social attitudes** — Especially among youth and middle classes, gradually widening the gap between state ideology and lived values. *Strengthened latent society.*\n\n## Events\n\n- **2009–2011 Green Movement aftermath and repression** — Though the mass protests peaked in 2009, the early-decade crackdown (arrests, house arrest of Mousavi/Karroubi in 2011) crushed organized reformist mobilization. *Strengthened state (repressive capacity); weakened organized society.*\n\n- **2013 election of Hassan Rouhani** — Moderate victory reflected and channeled public demand for opening/de-escalation, briefly raising expectations of reform. *Modestly strengthened society's electoral voice.*\n\n- **2015 JCPOA nuclear deal** — Sanctions relief promised economic recovery and reintegration, temporarily boosting both state legitimacy and public optimism. *Strengthened state (revenue, legitimacy) and raised society's expectations.*\n\n- **2017 U.S. withdrawal from JCPOA / 2018 \"maximum pressure\"** — Reimposed sanctions collapsed the economic gains, discredited moderates, and hardened the security state. *Weakened reformist society; empowered hardline/coercive state factions.*\n\n- **December 2017–January 2018 nationwide protests** — Economic grievances (prices, unemployment) sparked unrest across smaller cities and poorer areas—notably not led by the urban reformist middle class. *Signaled broadening societal discontent; met with repression (state coercion reasserted).*\n\n- **November 2019 (\"Bloody November\") fuel-price protests** — Sudden gasoline price hike triggered mass unrest; the state responded with an internet blackout and lethal force (hundreds to ~1,500 killed by some estimates). *Demonstrated raw despotic state capacity; violently suppressed society.*\n\n---\n\n**Overall arc:** Iran stayed outside the corridor on the despotic side. Sanctions-linked economic decline weakened the state's *distributive* capacity but did **not** open space for society; instead it intensified reliance on **coercion** (IRGC, internet shutdowns, lethal repression), while episodic protests revealed a mobilized-but-outgunned society unable to institutionalize its power."
  },
  "score_prompt": {
    "1880-1889": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1880-1889. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nIran (Persia) during 1880-1889 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1890-1899": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1890-1899, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1880-1889, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1890-1899:\n# Iran (Persia), 1890–1899 through the Acemoğlu–Robinson Lens\n\n**Trends:**\n\n- **Deepening fiscal dependence on foreign loans and concessions** — The Qajar state (under Naser al-Din Shah, then Mozaffar al-Din Shah after 1896) increasingly financed itself by selling monopoly concessions to Europeans rather than by building domestic taxation capacity. This *weakened the state's* long-run infrastructural power by mortgaging revenue and eroding sovereignty.\n\n- **Growing economic penetration by Britain and Russia** — Expanding foreign trade, telegraph lines, and the Anglo-Russian rivalry integrated Iran into world markets while subordinating it. Ambiguous effect: it *weakened the autonomous state* but strengthened certain merchant (bazaari) networks tied to trade.\n\n- **Rising cohesion and mobilizational capacity of the ulama–bazaar alliance** — The clergy's financial independence (control of religious taxes, endowments) and the merchants' commercial networks created a countervailing societal bloc. This *strengthened civil society* relative to the crown—a key ingredient in the AR sense of a mobilized society.\n\n- **Diffusion of new communication and ideas** — Telegraph, expanding print, and contact with reformist ideas (via merchants, students, and émigrés) lowered coordination costs for collective action, *strengthening society's* capacity to organize.\n\n- **Chronic administrative weakness and patrimonial governance** — Persistent lack of a centralized bureaucracy, standing army, or unified fiscal system meant the Qajar state remained a \"Paper Leviathan\"–type entity: despotic in aspiration but *institutionally weak* in reach.\n\n**Events:**\n\n- **The Tobacco Concession (1890) and the Tobacco Protest/Boycott (1891–1892)** — Naser al-Din Shah granted a British monopoly over tobacco; a nationwide boycott, backed by a fatwa (attributed to Mirza Hasan Shirazi), forced its cancellation in 1892. This *strengthened civil society* dramatically—demonstrating that a coordinated ulama–bazaar coalition could compel the crown—while *weakening the state's* autonomy and finances (it incurred a large indemnity loan to Britain).\n\n- **The 1892 indemnity loan** — Compensation to the cancelled concessionaires forced Iran's first major foreign debt, further *weakening state* fiscal independence.\n\n- **Assassination of Naser al-Din Shah (1896)** — Killed by Mirza Reza Kermani (linked to the reformist agitator Jamal al-Din al-Afghani's circle). It exposed the *fragility of the state* and signaled the reach of oppositional/reformist currents in society, though the succession of the weaker Mozaffar al-Din Shah left the state even more enfeebled.\n\n- **Accession of Mozaffar al-Din Shah (1896) and renewed borrowing** — His reign intensified reliance on Russian and British loans to fund lavish spending, accelerating the *weakening of the state* and stoking grievances that fed later mobilization.\n\n*Note:* These 1890s dynamics—an enfeebled, concession-dependent state facing an increasingly capable ulama–merchant society—set the stage for the Constitutional Revolution (1905–1911), an attempt to force Iran toward the \"corridor\" via constraints on royal despotism.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1890-1899\n- state_power (float, 0-10): absolute state power at the end of 1890-1899\n- society_change (float): society_power change vs. 1880-1889\n- state_change (float): state_power change vs. 1880-1889\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1900-1909": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1900-1909, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1890-1899, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1900-1909:\n# Iran (Persia) 1900–1909: State and Society Power\n\n**Trends:**\n\n- **Fiscal insolvency and foreign debt dependence** — The Qajar state, chronically broke, took Russian loans (1900, 1902) secured against customs revenues, weakening state autonomy and subordinating it to foreign creditors (weakens the state's independent capacity).\n\n- **Belgian administration of customs** — Reorganization of customs under Belgian officials (Naus) rationalized revenue collection somewhat but was widely resented as foreign penetration; ambiguous effect on state capacity, corrosive to state legitimacy.\n\n- **Growth of a merchant (bazaari) and reformist intelligentsia class** — Expanding commercial networks, telegraph, printing, and returning Western-educated Iranians strengthened an organized civil society with communicative capacity (strengthens society).\n\n- **Ulama–bazaar alliance consolidation** — The long-standing coordination between clergy and merchants matured into a mobilizing coalition, deepened by shared grievances over concessions and taxation (strengthens society's mobilizational power).\n\n- **Anglo-Russian imperial encroachment** — Deepening Great Power economic and political penetration (roads, banks, tobacco/oil interests) progressively hollowed out Qajar sovereignty (weakens the state).\n\n- **Erosion of Qajar dynastic legitimacy** — Perceived royal profligacy and capitulations to foreigners cumulatively delegitimized central authority (weakens the state).\n\n**Events:**\n\n- **Tobacco Protest aftermath legacy (pre-1900 but formative)** — Its memory framed 1900s mobilization; the 1901 **D'Arcy oil concession** to Britain became a fresh symbol of state sellout (weakens state legitimacy; energizes society).\n\n- **1905 protests and the \"bast\" (sanctuary) demonstrations** — Merchants, clergy, and reformers took sanctuary (e.g., at mosques, then the British legation in 1906), forcing concessions (strengthens society; weakens state).\n\n- **Constitutional Revolution (1906)** — Muzaffar al-Din Shah granted a constitution and convened the first **Majles** (parliament), a decisive institutional check on royal power (strongly strengthens society/civil institutions; constrains the state).\n\n- **Supplementary Fundamental Laws (1907)** — Codified rights and clerical oversight, entrenching constitutional limits (strengthens society/institutionalized liberty).\n\n- **Anglo-Russian Convention (1907)** — Partitioned Iran into spheres of influence without Iranian consent (severely weakens state sovereignty).\n\n- **Muhammad Ali Shah's coup and bombardment of the Majles (June 1908)** — With Russian Cossack Brigade support, the shah shelled parliament and restored autocracy (temporarily strengthens the coercive state; suppresses society).\n\n- **Tabriz resistance and the constitutionalist civil war (1908–1909)** — Armed constitutionalist forces from Tabriz, Rasht, and Isfahan marched on Tehran, **deposing Muhammad Ali Shah (July 1909)** and restoring the constitution (reasserts society's power; reshapes/re-founds the state on constitutional terms).\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1900-1909\n- state_power (float, 0-10): absolute state power at the end of 1900-1909\n- society_change (float): society_power change vs. 1890-1899\n- state_change (float): state_power change vs. 1890-1899\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1910-1919": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\n# Iran (Persia) 1910–1919 in the Acemoğlu–Robinson Framework\n\nIn *The Narrow Corridor*, the relevant question is whether developments pushed the \"shackled Leviathan\" balance—whether they strengthened the state's coercive/administrative capacity or the society's mobilizational capacity, or weakened either.\n\n## Trends\n\n- **Chronic fiscal insolvency and dependence on foreign loans** (Anglo-Russian, later others): the central Qajar treasury was persistently bankrupt, unable to pay troops or bureaucrats. **Weakened the state** by starving it of autonomous capacity.\n\n- **Growing Anglo-Russian foreign penetration under the 1907 Convention** (northern Russian and southern British \"spheres\"): erosion of sovereign control over customs, tariffs, and resources. **Weakened the state** (undermined central authority) and arguably weakened autonomous society by subordinating domestic politics to external actors.\n\n- **Rise of provincial tribal and magnate power** (Bakhtiari khans, Qashqai, Kurdish and other tribal confederations): decentralized armed power filled the vacuum left by a weak center. **Weakened the state** while empowering a fragmented, non-liberal form of local \"society\"/warlordism—not the associational civil society the framework prizes.\n\n- **Consolidation of the Cossack Brigade / Gendarmerie as the few functioning coercive institutions**: the seeds of a future centralized military. Slow build-up that would eventually **strengthen the state** (materializing in the 1920s under Reza Khan).\n\n- **Persistence and politicization of the Shia clerical establishment (ulama) and bazaar networks**: continuing mobilizational infrastructure from the Constitutional era. A durable source of **societal power** capable of collective action.\n\n- **Emergence of a constitutionalist/nationalist intelligentsia and press**: expanded civic and ideological mobilization capacity. **Strengthened society** (though repeatedly repressed).\n\n## Events\n\n- **1911 Russian ultimatum and the dismissal of Morgan Shuster** (the American treasurer-general hired to reform Iranian finances): Russian military pressure forced his expulsion. **Weakened the state** (blocked fiscal reform/capacity-building) and weakened society (Majlis defiance was overridden).\n\n- **December 1911 closure/dissolution of the Second Majlis** under Russian pressure: gutted the parliamentary institution born of the 1906 Constitutional Revolution. **Weakened society's** formal channel of participation and constraint on the executive.\n\n- **World War I (1914–1918) and Iranian neutrality violated**: Ottoman, Russian, and British forces fought across Iranian territory despite declared neutrality. **Severely weakened the state** (loss of territorial control, collapse of central authority).\n\n- **The 1917 Russian Revolution and withdrawal of Russian forces**: removed one of the two occupying powers, shifting the balance and leaving Britain dominant. Mixed effect—reduced one external constraint but left the state exposed to British dominance.\n\n- **The 1917–1919 famine and epidemics** (compounded by wartime requisitioning and disorder), causing massive mortality: a demographic and economic catastrophe. **Weakened both state and society** by destroying population, productivity, and social order.\n\n- **The 1919 Anglo-Persian Agreement**: proposed to make Iran effectively a British protectorate (British advisers over finances and army). Provoked strong nationalist backlash and was never ratified. **Attempted to reconstruct state capacity under foreign tutelage** but galvanized **societal/nationalist mobilization** against it.\n\n*Caveat:* Acemoğlu and Robinson themselves treat Iran mainly as a case where neither a capable state nor a strong, autonomous civil society dominated—leaving it outside the corridor. The above applies their categories to the period rather than paraphrasing an extended treatment they give of 1910–1919 specifically.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n1900-1909: <6.0, 2.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\n# Iran (Persia) 1920–1929: State and Society Power (Acemoğlu–Robinson Framework)\n\n**Trends:**\n\n- **Centralization and expansion of the standing army (1921 onward):** Reza Khan built a unified national army from the disparate Cossack Brigade, gendarmerie, and provincial forces. Slow-moving military buildup markedly **strengthened the state's coercive capacity** relative to tribal and provincial powers (a \"Despotic Leviathan\" trajectory).\n\n- **Fiscal-administrative rationalization:** Introduction of new taxation, budgeting, and administrative reforms (aided initially by American advisor Arthur Millspaugh's financial mission, 1922–1927) increased state extractive and bureaucratic capacity, **strengthening the state**.\n\n- **Erosion of tribal autonomy:** Ongoing campaigns and disarmament policies against Bakhtiari, Qashqai, Lur, and Kurdish tribes progressively **weakened these autonomous societal/tribal power centers** while strengthening central authority.\n\n- **Growing oil revenue dependence:** Continued Anglo-Persian Oil Company operations meant state revenue increasingly derived from oil concessions rather than domestic taxation—**strengthening state autonomy from society** (a resource that lets the state escape bargaining with citizens).\n\n- **Weakening of clerical (ulama) and traditional elite influence:** Secularizing and centralizing measures gradually reduced the autonomous authority of the religious establishment and old aristocracy, **weakening these traditional pillars of civil society**.\n\n- **Nascent secular education and infrastructure development:** Early groundwork for modern schools, roads, and communications began knitting the country together, **strengthening state reach** while modestly expanding a modern middle stratum.\n\n**Events:**\n\n- **1921 coup d'état (February):** Reza Khan (with Sayyid Zia al-Din Tabatabai) seized power in Tehran. A discrete event that decisively **strengthened the centralizing state** and began marginalizing the fractured post-Constitutional political order.\n\n- **Suppression of provincial/separatist revolts (early 1920s):** Crushing of the Jangali movement (Mirza Kuchak Khan, Gilan/Persian Soviet Socialist Republic, defeated 1921), and revolts in Khorasan, Azerbaijan, and Kurdistan **strengthened the state** and **weakened regional/autonomous society**.\n\n- **1921 Soviet–Persian Treaty of Friendship:** Withdrawal of Soviet backing for Gilan and formal Russian relations removed an external prop for provincial rebellion, indirectly **strengthening the central state**.\n\n- **Reza Khan becomes Prime Minister (1923):** Consolidation of executive power under his personal control, further **strengthening the state**.\n\n- **Abolition of the Qajar dynasty (1925):** The Majlis deposed Ahmad Shah Qajar; a decisive rupture **weakening the old dynastic elite**.\n\n- **Founding of the Pahlavi dynasty / Reza Shah's coronation (1925–1926):** Reza Khan crowned Reza Shah Pahlavi, cementing autocratic personal rule and **strongly strengthening state despotic power**.\n\n- **1928 Civil Code and legal/judicial reforms:** Codification reduced clerical (sharia court) jurisdiction, **strengthening the state** at the expense of traditional religious societal authority.\n\n- **1928 abolition of capitulations:** Ended foreign legal privileges, **strengthening state sovereignty**.\n\n- **1928 dress and cultural decrees (e.g., uniform hat/clothing laws):** Coercive homogenization imposed on society, **strengthening state control** and **constraining societal/traditional autonomy**.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n1900-1909: <6.0, 2.0>\n1910-1919: <4.0, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\n# Iran (Persia) 1930–1939 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Reza Shah's reign in this decade is a textbook case of a **\"Despotic Leviathan\"** growing—state capacity rising sharply while society was actively demobilized.\n\n## Trends\n\n- **State centralization and bureaucratic expansion**: The Pahlavi state steadily built a modern, professionalized administration and extended Tehran's reach into provinces previously governed by local notables. *Strengthens state; weakens society.*\n\n- **Military modernization and buildup**: A growing conscript army (universal conscription law of 1925 fully implemented through the 1930s) became the state's coercive backbone, funded by rising revenues. *Strengthens state; weakens society (esp. tribal autonomy).*\n\n- **Forced sedentarization of nomadic tribes**: Ongoing throughout the decade, the disarmament and settlement of the Qashqai, Bakhtiari, Lurs, and others dismantled autonomous armed groups—a key competing power center. *Strengthens state; sharply weakens society.*\n\n- **State-led secularization and cultural homogenization**: Erosion of clerical (ulama) authority over education, law, and endowments (waqf), plus imposed dress and cultural uniformity. *Strengthens state; weakens a traditional pillar of civil society.*\n\n- **State-directed economic development and infrastructure**: Growth of state monopolies, industrial factories, and centralized fiscal control expanded the state's economic footprint. *Strengthens state.*\n\n- **Growing dependence on oil revenue**: Persistent reliance on royalties from the Anglo-Persian/Anglo-Iranian Oil Company gave the state independent (unaccountable) income, insulating it from society. *Strengthens state autonomy; weakens societal leverage.*\n\n- **Educational expansion and a nascent modern middle class**: New secular schools and the founding of a Western-style education system created literate professionals—but oriented toward state service rather than independent civic organization. *Ambiguous: builds latent society but co-opted by state.*\n\n## Events\n\n- **Completion of the Trans-Iranian Railway (initiated 1927, major construction through the 1930s, finished 1938)**: A signature project financing the state's penetration of territory and enhancing military/administrative mobility. *Strengthens state.*\n\n- **Founding of the University of Tehran (1934)**: Created a modern intellectual institution—though intended as an instrument of state modernization. *Strengthens state; potential future locus for society.*\n\n- **Cancellation and renegotiation of the D'Arcy oil concession (1932–1933)**: Reza Shah annulled the Anglo-Persian concession, producing the 1933 agreement with modestly improved terms—an assertion of state sovereignty. *Strengthens state.*\n\n- **Kashf-e hijab / compulsory unveiling decree (1936)**: Forcible removal of the veil, backed by police, marked an aggressive state intrusion into private and religious life. *Strengthens despotic state; weakens/coerces society.*\n\n- **Goharshad Mosque uprising, Mashhad (1935)**: Protest against dress/secularization policies was crushed by troops firing on demonstrators—a decisive suppression of clerical-led popular resistance. *Strengthens state; violently weakens society.*\n\n- **Mandatory Western dress laws / Kolah-e Pahlavi and later hat decree (1928–1935)**: State dictation of male attire, culminating mid-decade, symbolized coercive homogenization. *Strengthens state; weakens society.*\n\n- **Official renaming of Persia to \"Iran\" internationally (1935)**: A nationalist assertion projecting the centralized state's identity. *Strengthens state.*\n\n- **Suppression of remaining tribal revolts (early-mid 1930s)**, including campaigns against southern tribes: eliminated organized armed alternatives to state power. *Strengthens state; weakens society.*\n\n**Overall trajectory**: The decade moved Iran further *away* from the corridor—the Leviathan grew powerful and unchecked precisely because society (tribes, clergy, notables, incipient middle class) was disarmed, co-opted, or repressed rather than empowered to balance it.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n1900-1909: <6.0, 2.0>\n1910-1919: <4.0, 1.5>\n1920-1929: <2.5, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\n# Iran (Persia), 1940–1949: State and Society Power\n\n**Trends:**\n\n- **Wartime economic disruption and inflation** (esp. 1941–1945): Allied requisitioning of grain and infrastructure caused severe food shortages, inflation, and the 1942 Tehran bread riots—weakened both the state's legitimacy/capacity and society's material footing.\n\n- **Growth of organized labor and the Tudeh Party**: The communist-aligned Tudeh built unions, a press, and mass membership through the mid-1940s—strengthened certain organized segments of civil society (though narrowly, and dependent on Soviet backing).\n\n- **Rise of nationalist mobilization around oil**: Growing public and parliamentary sentiment against the Anglo-Iranian Oil Company (AIOC) concession fed a nationalist movement culminating late in the decade—strengthened civil society's capacity for collective political demand.\n\n- **Persistence of tribal and provincial autonomy**: Central authority remained weak in peripheries (Kurdish, Azeri, Qashqai areas), reflecting a chronically under-penetrated state—a structural weakness of state capacity throughout.\n\n- **Reduced central authority after Reza Shah's forced abdication**: The strong, centralizing autocratic state of the 1920s–30s gave way to a period of weaker monarchy, a more assertive Majlis, and freer press/associational life—weakened the (despotic) state, modestly opened space for society.\n\n**Events:**\n\n- **Anglo-Soviet invasion (August 1941)** and forced abdication of Reza Shah in favor of Mohammad Reza Pahlavi—sharply weakened the state (loss of sovereignty, occupation, and the strongman ruler).\n\n- **Allied occupation and the Tripartite Treaty (1942)**: Foreign military presence and control of transit (\"Persian Corridor\" supply route to USSR)—weakened state sovereignty while imposing external order.\n\n- **Tehran Conference (1943)**: Allied leaders' declaration nominally affirmed Iranian independence—modestly reinforced the state's future international standing.\n\n- **Azerbaijan and Kurdish (Mahabad) autonomous republics (1945–46)**: Soviet-backed breakaway regimes—acutely weakened the central state's territorial control.\n\n- **1946 Iran Crisis / Soviet withdrawal**: Under U.S./UN pressure, Soviet troops left and Tehran reasserted control, crushing the separatist republics—strengthened the central state's authority and reach.\n\n- **Assassination attempt on the Shah (February 1949)**: Used to ban the Tudeh Party, impose martial law, and expand the Shah's powers via a constituent assembly (creating the Senate)—strengthened the state (autocratic recentralization) at civil society's expense.\n\n**Caveat:** Acemoğlu and Robinson do not treat Iran extensively in this period; this applies their state-capacity/society-power framework rather than reporting their explicit analysis.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n1900-1909: <6.0, 2.0>\n1910-1919: <4.0, 1.5>\n1920-1929: <2.5, 5.0>\n1930-1939: <1.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\n# Iran (Persia) 1950–1959: State and Society Power Dynamics\n\n**Framework note:** In Acemoğlu and Robinson's terms, the 1953 coup is the pivotal moment where the state (the \"Leviathan\") broke free from societal constraint, tilting Iran away from the corridor toward a \"Despotic Leviathan.\"\n\n## Trends\n\n- **Oil-based state revenue consolidation (post-1954):** Following the consortium agreement, growing oil royalties flowed directly to the state, funding the military and bureaucracy independent of taxation—strengthening the state while weakening its accountability to society (a classic rentier dynamic that erodes the state–society balance).\n\n- **Expansion of the security apparatus:** Culminating in SAVAK's founding (1957), the decade saw steady growth of coercive state capacity with US/Israeli assistance—strengthening the despotic state, weakening civil society's capacity to mobilize.\n\n- **Weakening of political parties and independent press:** The vibrant associational life of the early 1950s (parties, unions, newspapers) was progressively suppressed after 1953—weakening civil society.\n\n- **Urbanization and emergence of a modern middle class:** Slow demographic/economic shifts created new professional and educated groups—a latent strengthening of societal potential, though politically suppressed.\n\n- **Centralization of Pahlavi royal authority:** The Shah steadily accumulated personal power at the expense of parliament (Majlis), cabinet, and traditional elites—strengthening the state as a personalist Leviathan.\n\n## Events\n\n- **Nationalization of the Anglo-Iranian Oil Company (1951):** Driven by the National Front under Mohammad Mosaddegh—a peak assertion of civil society and elected government power against foreign and royal interests; briefly strengthened society/democratic institutions.\n\n- **Mosaddegh's premiership and Majlis mobilization (1951–1953):** Represented broad-based popular and parliamentary contestation of the Shah—strengthening society within the corridor, before its collapse.\n\n- **The 1953 coup (Operation Ajax, August):** CIA/MI6-backed overthrow of Mosaddegh—decisively strengthened the despotic state and the Shah, catastrophically weakened civil society and elected institutions. The single most important event of the decade.\n\n- **The 1954 Consortium Agreement:** Resolved the oil dispute on terms favorable to Western companies and the restored monarchy—strengthened the state's revenue base while removing oil from popular/democratic control.\n\n- **Founding of SAVAK (1957):** Institutionalized state surveillance and repression—strengthened the coercive state, entrenched the weakening of society.\n\n- **Creation of the two-party facade (1957, Melliyun and Mardom parties):** State-manufactured \"loyal opposition\"—hollowed out genuine political contestation, weakening authentic civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n1900-1909: <6.0, 2.0>\n1910-1919: <4.0, 1.5>\n1920-1929: <2.5, 5.0>\n1930-1939: <1.5, 7.0>\n1940-1949: <4.0, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\n# Iran (Persia), 1960–1969: State vs. Society Power\n\nIn Acemoğlu and Robinson's terms, this decade shows the Pahlavi state pulling decisively toward the \"Despotic Leviathan\" end—strengthening state capacity while systematically weakening society's countervailing power.\n\n## Trends\n\n- **White Revolution modernization drive (from 1963 onward):** A slow-moving, state-directed reform program (land reform, literacy corps, health corps, industrialization) that expanded the state's administrative reach into the countryside while pre-empting bottom-up demands—**strengthened the state**, largely weakened autonomous society.\n\n- **Oil-fueled fiscal centralization:** Rising oil revenues throughout the decade financed the bureaucracy and military independently of taxation, insulating the Shah from needing societal consent—**strengthened the state, weakened society's leverage.**\n\n- **Land reform and rural transformation:** Redistribution weakened the traditional landed aristocracy (a rival elite) but also created a dependent peasantry and disrupted clerical *waqf* endowments—**weakened old society elites and clergy, strengthened the state.**\n\n- **Expansion of the security/repressive apparatus (SAVAK):** Institutionalized surveillance and coercion deepened over the decade—**strengthened the despotic state, weakened civil society.**\n\n- **Urbanization and rural-to-urban migration:** Rapid demographic shift produced a growing, dislocated urban population and nascent working class—a **latent strengthening of society** whose grievances would surface later.\n\n- **Erosion of clerical economic and educational autonomy:** State encroachment on religious endowments, courts, and schooling steadily undercut an established pillar of civil society—**weakened society.**\n\n## Events\n\n- **1961 dissolution of the Majlis and rule by decree:** The Shah suspended parliament amid crisis, sidelining a key representative institution—**strengthened the state, weakened society.**\n\n- **1962 Amini government land reform decree / 1963 referendum on the White Revolution:** The Shah used a plebiscite to legitimize top-down reform, bypassing genuine deliberative politics—**strengthened the state.**\n\n- **June 1963 uprising (15 Khordad):** Clergy-led protests, sparked by Khomeini's denunciations, were violently suppressed—a **discrete assertion of societal opposition that was crushed**, netting a strengthened state.\n\n- **1964 Capitulation Law and Khomeini's exile:** Granting U.S. personnel legal immunity provoked Khomeini's famous protest; his subsequent exile removed a leading oppositional figure—**temporarily weakened organized society, strengthened the state** (while seeding future mobilization).\n\n- **1965 assassination of Prime Minister Hassan Ali Mansur:** A militant act signaling opposition currents, followed by intensified repression under Amir-Abbas Hoveyda—**net strengthening of the state's coercive stance.**\n\n**Overall:** The 1960s pushed Iran *out* of any narrow corridor, consolidating a Despotic Leviathan whose suppressed societal energies (clerical, urban, ideological) would resurface in 1978–79.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n1900-1909: <6.0, 2.0>\n1910-1919: <4.0, 1.5>\n1920-1929: <2.5, 5.0>\n1930-1939: <1.5, 7.0>\n1940-1949: <4.0, 4.5>\n1950-1959: <2.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\n# Iran (Persia) 1970–1979 in the Acemoğlu-Robinson Framework\n\nIn *The Narrow Corridor*, the \"Despotic Leviathan\" describes a state whose power vastly outstrips a caged society. Pahlavi Iran fits this mold—and the decade's dynamics both entrenched and ultimately shattered it.\n\n## Trends (slow-moving)\n\n- **Oil rentierism deepening state autonomy from society** — Surging oil revenues (especially post-1973) let the state fund itself without taxing citizens, reducing its need to bargain with society. *Strengthened the state, weakened society's leverage.*\n\n- **Top-down modernization / the White Revolution's later phases** — Land reform, industrialization, and secularizing measures expanded state reach into rural and social life while alienating landowners, clergy, and bazaar merchants. *Strengthened the state's despotic capacity; weakened traditional autonomous social groups.*\n\n- **Rapid urbanization and migration** — Peasants moved to cities (especially Tehran), creating dislocated, unemployed, or underemployed populations concentrated in urban slums—a latent mobilizable mass. *Ultimately strengthened society's mobilizational potential.*\n\n- **Expansion of education and a growing student/professional class** — More universities and literacy produced a class with rising expectations and grievances against political repression. *Strengthened society's capacity for organized opposition.*\n\n- **Growth of the clerical network and religious institutions** — Mosques, seminaries (Qom), and religious endowments remained a parallel infrastructure outside full state control, financed partly by the bazaar. *A durable base of societal power the state never fully caged.*\n\n- **Consolidation of a repressive security apparatus (SAVAK)** — Continuous strengthening of surveillance and the secret police suppressed secular/leftist opposition. *Strengthened the state; paradoxically left the religious sphere as the surviving channel of dissent.*\n\n## Events (discrete)\n\n- **1971 Persepolis celebrations (2,500 years of monarchy)** — Lavish spending projected imperial grandeur but signaled the Shah's detachment and extravagance. *Symbolically strengthened the state's self-image; corroded legitimacy.*\n\n- **1973 oil price quadrupling (OPEC embargo)** — A revenue windfall enabling ambitious spending and military buildup. *Sharply strengthened the state fiscally and coercively.*\n\n- **1975 creation of the single-party Rastakhiz Party** — Abolition of the multiparty facade; mandatory membership. Overreach that antagonized the bazaar and clergy. *Intended to strengthen state control; actually eroded legitimacy and hardened opposition.*\n\n- **Mid-1970s inflation and anti-profiteering campaigns against the bazaar** — Price controls and punitive drives targeting merchants alienated a key societal-economic bloc. *Weakened state-society relations; pushed the bazaar toward the clerical opposition.*\n\n- **1977 liberalization gestures (partly under U.S./Carter human-rights pressure)** — Modest opening created political space that opposition rapidly exploited. *Weakened the state's repressive grip; emboldened society.*\n\n- **1978 escalation—Qom protests, Black Friday (Jnaleh Square) massacre, cyclical mourning-day demonstrations** — Repression fueled a self-reinforcing protest cycle drawing on Shi'i mourning rituals. *Massively strengthened mobilized society; delegitimized the state.*\n\n- **Late-1978 general strikes, including oil-sector strikes** — Paralyzed the economy and cut the state's fiscal lifeline. *Directly weakened the state's material base; demonstrated society's coercive capacity.*\n\n- **January 1979 departure of the Shah / February 1979 return of Khomeini and collapse of the monarchy** — The despotic Leviathan fell. *Destroyed the existing state; a revolutionary societal coalition triumphant—though (per A-R) foreshadowing a new despotism rather than movement into the \"corridor.\"*\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n1900-1909: <6.0, 2.0>\n1910-1919: <4.0, 1.5>\n1920-1929: <2.5, 5.0>\n1930-1939: <1.5, 7.0>\n1940-1949: <4.0, 4.5>\n1950-1959: <2.0, 7.0>\n1960-1969: <1.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\n# Iran (Persia) 1980–1989 Through the Acemoğlu-Robinson Lens\n\nIn *The Narrow Corridor*, liberty emerges when state and society power grow in balance. The 1980s in Iran represent a period of dramatic state consolidation, largely at the expense of autonomous civil society—a movement toward what Acemoğlu and Robinson would call a \"Despotic Leviathan.\"\n\n## Trends\n\n- **Consolidation of clerical institutions (velayat-e faqih):** The gradual entrenchment of the Guardian Council, revolutionary courts, and clerical dominance institutionalized state power while crowding out independent political actors. *Strengthened state; weakened society.*\n\n- **Growth of parallel coercive/economic institutions:** The Islamic Revolutionary Guard Corps (IRGC), Basij militia, and the *bonyads* (revolutionary foundations) expanded throughout the decade, giving the state autonomous coercive and economic reach independent of society. *Strengthened state.*\n\n- **War-driven economic centralization and rationing:** The prolonged war economy expanded state control over resources, distribution, and mobilization, deepening dependence on the state. *Strengthened state; weakened economic autonomy of society.*\n\n- **Demographic explosion:** State-encouraged high birth rates produced rapid population growth, creating a large youth cohort—a long-term demographic pressure with ambiguous effects (potential future mobilization capacity for society, but immediate absorption into state institutions/war effort). *Mixed.*\n\n- **Suppression and co-optation of independent associations:** Trade unions, secular parties, ethnic organizations, and independent press were progressively dismantled or absorbed, eroding the associational fabric of civil society. *Weakened society.*\n\n## Events\n\n- **Iran–Iraq War (1980–1988):** The defining event—the Iraqi invasion enabled the regime to frame dissent as treason, mobilize mass society under state direction, and justify emergency powers. *Strongly strengthened state; weakened autonomous society.*\n\n- **Suppression of the political opposition (1981–1982):** The violent purge of the Mojahedin-e Khalq (MEK), Tudeh Party, leftists, and liberal nationalists (following the 1981 bombings and the fall of President Bani-Sadr) eliminated organized rivals. *Strengthened state; severely weakened society.*\n\n- **1988 mass executions of political prisoners:** The extrajudicial killing of thousands demonstrated the state's unchecked coercive capacity and terrorized remaining opposition. *Strengthened despotic state; weakened society.*\n\n- **Acceptance of UN Resolution 598 / ceasefire (July 1988):** Ending the war removed the mobilizing external threat but left the wartime state apparatus intact—a transition point toward consolidation without demobilization. *Preserved state power.*\n\n- **Death of Khomeini and constitutional revision (June 1989):** Khomeini's death, the elevation of Khamenei as Supreme Leader, and the creation of a strengthened presidency (Rafsanjani) institutionalized succession and further concentrated executive authority. *Strengthened/entrenched state.*\n\n---\n\n**Interpretive note:** By decade's end Iran had moved decisively *away* from the narrow corridor, with a highly capacitated, centralized state facing a demobilized and fragmented society—the classic Despotic Leviathan trajectory rather than the balanced \"Shackled Leviathan\" that sustains liberty.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n1900-1909: <6.0, 2.0>\n1910-1919: <4.0, 1.5>\n1920-1929: <2.5, 5.0>\n1930-1939: <1.5, 7.0>\n1940-1949: <4.0, 4.5>\n1950-1959: <2.0, 7.0>\n1960-1969: <1.5, 8.0>\n1970-1979: <6.5, 2.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\n# Iran (Persia), 1990–1999: State and Society Power Dynamics\n\n**Framework note:** In Acemoğlu and Robinson's terms, the \"corridor\" requires a balance where state and society both grow in power and check one another. Post-Khomeini Iran is largely a case of a strong (Despotic-leaning) state, though the 1990s show meaningful civil society mobilization pushing back.\n\n## Trends\n\n- **Post-war reconstruction and Rafsanjani's economic liberalization (1989–97):** The *Sazandegi* (reconstruction) program, partial privatization, and market opening **strengthened the state's infrastructural capacity** but also empowered technocratic and merchant/bourgeois elements, modestly strengthening some autonomous societal actors.\n\n- **Demographic \"youth bulge\" maturing:** The post-1979 baby boom produced a large cohort reaching adolescence/young adulthood by the late 1990s—educated, urban, and increasingly detached from revolutionary orthodoxy. This **strengthened society's latent mobilizing capacity**.\n\n- **Expansion of higher education and rising female literacy/university enrollment:** A slow-moving trend that broadened the educated middle class and, notably, women's civic presence—**strengthening society**.\n\n- **Consolidation of the IRGC and *bonyad* (parastatal foundations) economic empire:** These entrenched actors captured large swaths of the economy, **strengthening the coercive/despotic arm of the state** while crowding out independent economic society.\n\n- **Institutionalization of the \"dual state\" (elected vs. unelected/velayat-e faqih bodies):** The tension between republican and theocratic institutions hardened, entrenching an **unaccountable core of state power** (Guardian Council, Supreme Leader).\n\n- **Post-Khomeini succession settlement (Khamenei as Supreme Leader):** The gradual concentration of authority under a cleric with weaker charismatic legitimacy but growing institutional/security backing **strengthened the despotic state apparatus** over time.\n\n## Events\n\n- **Death of Khomeini (1989) and Khamenei's elevation:** Just before the decade, but its aftershocks defined the 1990s power realignment—**strengthened the institutional state** at the expense of charismatic-revolutionary authority.\n\n- **End of the Iran–Iraq War aftermath / reconstruction budget (early 1990s):** Freed state resources and attention for domestic consolidation—**strengthened the state**.\n\n- **1992 Majlis elections and marginalization of the radical/leftist faction:** Consolidated Rafsanjani-aligned pragmatists via Guardian Council vetting—**strengthened state gatekeeping**, weakened factional pluralism.\n\n- **State assassinations of dissidents abroad (e.g., Mykonos killings, 1992; ruling 1997):** Extraterritorial repression that **displayed despotic state power** but damaged international standing.\n\n- **The \"Chain Murders\" of intellectuals and dissidents (mid–late 1990s):** Killings by rogue/security elements that ultimately, when exposed, **galvanized civil society and reformist press**—weakening state legitimacy, strengthening societal reaction.\n\n- **1997 presidential election of Mohammad Khatami (landslide, ~70%):** The defining event—a surge of youth, women, and reformist voters **dramatically strengthened civil society's expression** and inaugurated the reform (\"Dovom-e Khordad\") movement.\n\n- **Reformist press flourishing (1997–99):** A wave of newspapers/periodicals expanded public debate—**strengthened society**; subsequent closures showed state pushback.\n\n- **July 1999 student protests (Kuy-e Daneshgah / 18 Tir):** Sparked by closure of *Salam* newspaper; large protests then violently suppressed—demonstrated **rising societal mobilization** but also the **state's coercive limits on it** (a clear signal Iran remained outside the corridor).\n\n**Bottom line:** The 1990s show a genuinely strengthening civil society (demographics, education, the 1997 reform surge) colliding with a state whose despotic core (IRGC, unelected bodies, security apparatus) simultaneously entrenched itself—leaving Iran outside the \"narrow corridor,\" with the state retaining decisive coercive dominance.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n1900-1909: <6.0, 2.0>\n1910-1919: <4.0, 1.5>\n1920-1929: <2.5, 5.0>\n1930-1939: <1.5, 7.0>\n1940-1949: <4.0, 4.5>\n1950-1959: <2.0, 7.0>\n1960-1969: <1.5, 8.0>\n1970-1979: <6.5, 2.0>\n1980-1989: <2.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\n# Iran (Persia), 2000–2009: State vs. Society Power\n\n*Framework note: Acemoğlu and Robinson's \"Narrow Corridor\" tracks the balance between the \"Leviathan\" (state power) and the \"cage of norms\"/mobilized citizenry (society power). Liberty emerges only when the two grow in tandem. In Iran during this decade, both moved—but largely in tension.*\n\n## Trends\n\n- **Demographic youth bulge maturing:** The large post-1979 baby-boom cohort came of age, producing a highly literate, urban, connected population—**strengthening society's latent mobilizational capacity**.\n- **Rising female education/university enrollment:** Women became a majority of university entrants, expanding an educated constituency with grievances against legal inequality—**strengthening society** over time.\n- **Consolidation of the IRGC as an economic and political actor:** Through the 2000s the Revolutionary Guards expanded into construction, telecoms, oil, and black-market imports (e.g., Khatam al-Anbiya conglomerate), fusing coercive and economic power—**strengthening the (unelected, security-side) state** while crowding out independent economic actors.\n- **Oil-revenue windfall (rising prices 2003–2008):** Booming hydrocarbon rents financed patronage, subsidies, and the security apparatus, reducing dependence on domestic taxation/bargaining—a classic **rentier dynamic strengthening the state relative to society**.\n- **Institutional entrenchment of unelected bodies:** The Guardian Council, Supreme Leader's office, and parallel security organs steadily outweighed elected institutions, hollowing the reformist opening—**strengthening the \"despotic\" state**.\n- **Diffusion of internet, satellite TV, mobile phones, and blogging:** Persian-language blogosphere and satellite media created semi-autonomous public spheres—**strengthening society's coordination capacity**.\n- **Gradual erosion of the reform movement's institutional foothold:** Reformists lost leverage across the decade as levers of power stayed with conservatives—**weakening organized society within formal politics**.\n\n## Events\n\n- **Khatami's second-term stalemate / reformist paralysis (early 2000s):** Repeated blocking of reform legislation and press closures showed elected reformers could not check the unelected state—**weakened society's formal channels**.\n- **Mass press crackdown (2000 onward):** Serial banning of reformist newspapers and jailing of journalists—**strengthened the despotic state, weakened civil society's voice**.\n- **2004 Majlis elections:** Mass Guardian Council disqualification of reformist candidates delivered a conservative parliament—**strengthened the state's grip, weakened electoral society**.\n- **2005 presidential election of Mahmoud Ahmadinejad:** Marked the ascendance of the security/populist hardline faction—**strengthened the coercive/populist state**.\n- **Escalating nuclear standoff and sanctions (2006 UN Resolution 1737 onward):** External pressure was used to rally nationalist legitimacy and justify securitization—**net strengthened the state's control narrative**, though sanctions strained the economy.\n- **Ahmadinejad's subsidy/cash-handout populism and inflationary spending:** Redistribution of oil rents built patronage among the poor—**strengthened state–constituency ties** while distorting the economy.\n- **The 2009 disputed presidential election and Green Movement:** Massive urban protests (\"Where is my vote?\") represented the decade's peak of **societal mobilization**—then met violent repression (Basij/IRGC crackdown, Neda Agha-Soltan's death, mass arrests)—**revealing strong latent society but a decisively stronger despotic state that suppressed it.**\n\n---\n\n**Synthesis:** In Acemoğlu–Robinson terms, 2000–2009 shows Iran drifting *away* from the corridor toward **Despotic Leviathan**: oil rents and the IRGC strengthened the unaccountable state faster than the maturing, educated, connected society could translate its capacity into institutional power—culminating in 2009, when mobilized society surged but was overpowered.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n1900-1909: <6.0, 2.0>\n1910-1919: <4.0, 1.5>\n1920-1929: <2.5, 5.0>\n1930-1939: <1.5, 7.0>\n1940-1949: <4.0, 4.5>\n1950-1959: <2.0, 7.0>\n1960-1969: <1.5, 8.0>\n1970-1979: <6.5, 2.0>\n1980-1989: <2.0, 7.5>\n1990-1999: <4.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\n# Iran (Persia), 2010–2019: Through the Lens of *The Narrow Corridor*\n\nIn Acemoğlu and Robinson's framework, liberty requires a balance (\"corridor\") between a capable state (the Leviathan) and a mobilized society that can constrain it. Iran during this decade largely exhibited a **Despotic Leviathan** pattern—an entrenched state periodically challenged by, but generally overpowering, society.\n\n## Trends\n\n- **Demographic \"youth bulge\" maturing into educated, connected cohort** — A large, increasingly urban, literate, and internet-using young population created latent capacity for civil-society mobilization. *Strengthened society (potential).*\n\n- **Sanctions-driven economic contraction and inflation** — Nuclear-related sanctions (esp. 2012 SWIFT expulsion, then post-2018 \"maximum pressure\") shrank oil revenue, spiked inflation, and devalued the rial. This eroded state patronage capacity while immiserating the public. *Weakened both* (fiscal squeeze on state; economic grievance corroding society's independent resources).\n\n- **Expansion of the IRGC's economic and coercive footprint** — The Islamic Revolutionary Guard Corps deepened control over strategic sectors, construction, and smuggling networks, especially as sanctions crowded out private actors. *Strengthened the (para)state / despotic apparatus; weakened autonomous civil society and private economy.*\n\n- **Growing dependence on oil rents and clientelist distribution** — Continued rentier structure kept the state autonomous from taxation-based bargaining with citizens. *Strengthened state autonomy; weakened society's leverage.*\n\n- **Rising social media and digital penetration** — Telegram, Instagram, and satellite media expanded horizontal communication and coordination capacity, prompting state censorship and filtering. *Strengthened society; provoked countervailing state surveillance.*\n\n- **Deepening urbanization and secularizing social attitudes** — Especially among youth and middle classes, gradually widening the gap between state ideology and lived values. *Strengthened latent society.*\n\n## Events\n\n- **2009–2011 Green Movement aftermath and repression** — Though the mass protests peaked in 2009, the early-decade crackdown (arrests, house arrest of Mousavi/Karroubi in 2011) crushed organized reformist mobilization. *Strengthened state (repressive capacity); weakened organized society.*\n\n- **2013 election of Hassan Rouhani** — Moderate victory reflected and channeled public demand for opening/de-escalation, briefly raising expectations of reform. *Modestly strengthened society's electoral voice.*\n\n- **2015 JCPOA nuclear deal** — Sanctions relief promised economic recovery and reintegration, temporarily boosting both state legitimacy and public optimism. *Strengthened state (revenue, legitimacy) and raised society's expectations.*\n\n- **2017 U.S. withdrawal from JCPOA / 2018 \"maximum pressure\"** — Reimposed sanctions collapsed the economic gains, discredited moderates, and hardened the security state. *Weakened reformist society; empowered hardline/coercive state factions.*\n\n- **December 2017–January 2018 nationwide protests** — Economic grievances (prices, unemployment) sparked unrest across smaller cities and poorer areas—notably not led by the urban reformist middle class. *Signaled broadening societal discontent; met with repression (state coercion reasserted).*\n\n- **November 2019 (\"Bloody November\") fuel-price protests** — Sudden gasoline price hike triggered mass unrest; the state responded with an internet blackout and lethal force (hundreds to ~1,500 killed by some estimates). *Demonstrated raw despotic state capacity; violently suppressed society.*\n\n---\n\n**Overall arc:** Iran stayed outside the corridor on the despotic side. Sanctions-linked economic decline weakened the state's *distributive* capacity but did **not** open space for society; instead it intensified reliance on **coercion** (IRGC, internet shutdowns, lethal repression), while episodic protests revealed a mobilized-but-outgunned society unable to institutionalize its power.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.5, 2.5>\n1900-1909: <6.0, 2.0>\n1910-1919: <4.0, 1.5>\n1920-1929: <2.5, 5.0>\n1930-1939: <1.5, 7.0>\n1940-1949: <4.0, 4.5>\n1950-1959: <2.0, 7.0>\n1960-1969: <1.5, 8.0>\n1970-1979: <6.5, 2.0>\n1980-1989: <2.0, 7.5>\n1990-1999: <4.0, 7.5>\n2000-2009: <4.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1880-1889": "{\"society_power\": 3.0, \"state_power\": 3.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Weak Qajar central rule dependent on tribes and clergy\", \"reasoning\": \"The Qajar state under Naser al-Din Shah had a nominal central court but limited administrative reach, weak revenue capacity, and dependence on provincial governors and tribal khans, keeping state power weak. Society was largely atomized, but Shi'a clergy (ulama), bazaar merchants, and tribal networks provided real if sporadic autonomous power outside state control.\"}",
    "1890-1899": "{\"society_power\": 4.5, \"state_power\": 2.5, \"society_change\": 1.5, \"state_change\": -0.5, \"key_event\": \"Tobacco Protest (1891-92) forces concession cancellation\", \"reasoning\": \"The nationwide tobacco boycott demonstrated the ulama-bazaar coalition could compel the crown, sharply strengthening civil society's mobilizational capacity, while foreign debt, concession dependence, and the shah's assassination further eroded the already weak Qajar state's fiscal autonomy and reach.\"}",
    "1900-1909": "{\"society_power\": 6.0, \"state_power\": 2.0, \"society_change\": 1.5, \"state_change\": -0.5, \"key_event\": \"Constitutional Revolution (1906) and first Majles\", \"reasoning\": \"The ulama-bazaar-reformist coalition mobilized mass basts, won a constitution and parliament, and militarily deposed the shah to restore it\\u2014a major leap in organized society power. Meanwhile fiscal insolvency, foreign loans, the Anglo-Russian partition, and delegitimized dynasty further hollowed out an already weak Qajar state, despite the brief 1908 coercive reassertion.\"}",
    "1910-1919": "{\"society_power\": 4.0, \"state_power\": 1.5, \"society_change\": -2.0, \"state_change\": -0.5, \"key_event\": \"WWI occupation, Majlis dissolution, famine collapse central authority\", \"reasoning\": \"The dismissal of Shuster, dissolution of the Second Majlis, wartime foreign occupation, and the catastrophic 1917-19 famine gutted both the constitutional/associational gains of the prior decade and what little central authority remained, though nationalist backlash against the 1919 Agreement preserved a residual mobilizational core.\"}",
    "1920-1929": "{\"society_power\": 2.5, \"state_power\": 5.0, \"society_change\": -1.5, \"state_change\": 3.5, \"key_event\": \"Reza Khan's 1921 coup and Pahlavi state centralization\", \"reasoning\": \"Reza Khan built a unified army, crushed provincial revolts, rationalized fiscal administration, and founded the Pahlavi dynasty, transforming a collapsed state (1.5) into a functioning centralizing autocracy with real bounded reach (5.0). Simultaneously, disarmament of tribes, marginalization of the ulama and old aristocracy, and coercive cultural decrees eroded autonomous societal power centers, dropping society toward weak/sporadic mobilization.\"}",
    "1930-1939": "{\"society_power\": 1.5, \"state_power\": 7.0, \"society_change\": -1.0, \"state_change\": 2.0, \"key_event\": \"Reza Shah's despotic centralization: tribes disarmed, clergy crushed\", \"reasoning\": \"Reza Shah built a modern bureaucracy, conscript army, railway, and oil-funded autonomy, pushing state power into the strong range, while forced sedentarization of tribes, the Goharshad massacre, compulsory unveiling, and clerical subordination dismantled society's remaining autonomous power centers.\"}",
    "1940-1949": "{\"society_power\": 4.0, \"state_power\": 4.5, \"society_change\": 2.5, \"state_change\": -2.5, \"key_event\": \"Reza Shah's abdication, occupation, and open pluralist politics\", \"reasoning\": \"The Anglo-Soviet invasion, forced abdication, and occupation shattered the centralized autocratic state and unleashed separatist republics, dropping state power to weak-moderate despite the 1946 reassertion; meanwhile freer press, the Tudeh Party, unions, and nationalist oil mobilization revived civil society, though the 1949 crackdown and Tudeh ban partially reversed those gains.\"}",
    "1950-1959": "{\"society_power\": 2.0, \"state_power\": 7.0, \"society_change\": -2.0, \"state_change\": 2.5, \"key_event\": \"1953 coup crushes Mosaddegh, restores despotic Pahlavi state\", \"reasoning\": \"The vibrant early-1950s mobilization (National Front, nationalization) was crushed by the 1953 coup, after which SAVAK, oil rents, and personalist royal centralization built a strong despotic Leviathan while parties, press, and unions were suppressed into a hollowed-out civil society.\"}",
    "1960-1969": "{\"society_power\": 1.5, \"state_power\": 8.0, \"society_change\": -0.5, \"state_change\": 1.0, \"key_event\": \"White Revolution and SAVAK consolidate a Despotic Leviathan\", \"reasoning\": \"Oil-financed centralization, top-down land reform, and an expanding SAVAK deepened the state's penetration of society, while the crushing of the 1963 uprising, Khomeini's exile, and suspension of the Majlis suppressed clerical and organized opposition. Society's power fell to a near-atomized level, even as latent urban grievances quietly accumulated.\"}",
    "1970-1979": "{\"society_power\": 6.5, \"state_power\": 2.0, \"society_change\": 5.0, \"state_change\": -6.0, \"key_event\": \"1979 Islamic Revolution topples the Pahlavi state\", \"reasoning\": \"The oil-fueled despotic Leviathan peaked mid-decade (state ~8-9) but a mass revolutionary coalition\\u2014bazaar, clergy, students, urban poor\\u2014mobilized through mosques and general strikes, ending the decade with society ascendant and the old state collapsed. Scoring the period's end, the monarchy has fallen and central authority is in revolutionary flux, so state power craters while mobilized society surges.\"}",
    "1980-1989": "{\"society_power\": 2.0, \"state_power\": 7.5, \"society_change\": -4.5, \"state_change\": 5.5, \"key_event\": \"Clerical consolidation, Iran-Iraq War, and purge of opposition\", \"reasoning\": \"The revolutionary mobilization of the 1970s was crushed as the clerical regime built pervasive coercive institutions (IRGC, Basij, revolutionary courts) and used the war to eliminate rivals and demobilize society; the state consolidated into a strong Despotic Leviathan while independent associations, parties, and press were dismantled.\"}",
    "1990-1999": "{\"society_power\": 4.0, \"state_power\": 7.5, \"society_change\": 2.0, \"state_change\": 0.0, \"key_event\": \"1997 Khatami landslide and reformist civil society surge\", \"reasoning\": \"Demographic maturation, expanded education, the 1997 reform wave, and a flourishing reformist press meaningfully revived civil society mobilization, while the entrenchment of the IRGC, bonyads, and unelected velayat-e faqih bodies kept the despotic state's coercive capacity high and intact, as shown by the violent 1999 student protest suppression.\"}",
    "2000-2009": "{\"society_power\": 4.0, \"state_power\": 8.0, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"Reformist defeat, IRGC/oil-rent consolidation, 2009 Green Movement crushed\", \"reasoning\": \"Oil rents, the IRGC's economic-coercive fusion, and entrenchment of unelected bodies pushed the despotic state upward, while society's latent capacity grew (youth, education, internet) but its formal channels were gutted and mass 2009 mobilization was violently suppressed\\u2014leaving net society power flat despite rising underlying potential.\"}",
    "2010-2019": "{\"society_power\": 3.5, \"state_power\": 8.0, \"society_change\": -0.5, \"state_change\": 0.0, \"key_event\": \"Green Movement crushed; Bloody November lethal repression\", \"reasoning\": \"The state retained overwhelming coercive capacity\\u2014crushing the Green Movement aftermath and killing hundreds in the 2019 fuel protests with internet blackouts\\u2014even as sanctions eroded distributive/fiscal reach, so state power holds around 8 with coercion offsetting fiscal squeeze. Society showed recurrent but leaderless, easily suppressed mobilization; digital connectivity and youth grievances raised latent capacity but organized reformist channels were crushed, netting a slight decline.\"}"
  }
}

==> experiments/results/iran-persia__ensemble-mean.json <==
{
  "country": "Iran (Persia)",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.625,
    "1890-1899": 4.925,
    "1900-1909": 6.25,
    "1910-1919": 4.85,
    "1920-1929": 3.675,
    "1930-1939": 2.575,
    "1940-1949": 5.325,
    "1950-1959": 2.95,
    "1960-1969": 2.625,
    "1970-1979": 6.5,
    "1980-1989": 2.675,
    "1990-1999": 5.125,
    "2000-2009": 4.8,
    "2010-2019": 4.7
  },
  "state_power": {
    "1880-1889": 3.625,
    "1890-1899": 3.175,
    "1900-1909": 2.75,
    "1910-1919": 1.975,
    "1920-1929": 6.05,
    "1930-1939": 7.775,
    "1940-1949": 5.65,
    "1950-1959": 7.475,
    "1960-1969": 8.375,
    "1970-1979": 3.95,
    "1980-1989": 7.7,
    "1990-1999": 7.425,
    "2000-2009": 7.875,
    "2010-2019": 7.9
  },
  "key_event": {
    "1880-1889": "Weak Qajar central rule dependent on tribes and clergy",
    "1890-1899": "Tobacco Protest (1891-92) forces concession cancellation",
    "1900-1909": "Constitutional Revolution (1906) and first Majles",
    "1910-1919": "WWI occupation, Majlis dissolution, famine collapse central authority",
    "1920-1929": "Reza Khan's 1921 coup and Pahlavi state centralization",
    "1930-1939": "Reza Shah's despotic centralization: tribes disarmed, clergy crushed",
    "1940-1949": "Reza Shah's abdication, occupation, and open pluralist politics",
    "1950-1959": "1953 coup crushes Mosaddegh, restores despotic Pahlavi state",
    "1960-1969": "White Revolution and SAVAK consolidate a Despotic Leviathan",
    "1970-1979": "1979 Islamic Revolution topples the Pahlavi state",
    "1980-1989": "Clerical consolidation, Iran-Iraq War, and purge of opposition",
    "1990-1999": "1997 Khatami landslide and reformist civil society surge",
    "2000-2009": "Reformist defeat, IRGC/oil-rent consolidation, 2009 Green Movement crushed",
    "2010-2019": "Green Movement crushed; Bloody November lethal repression"
  },
  "reasoning": {
    "1880-1889": "mean of 4 models",
    "1890-1899": "mean of 4 models",
    "1900-1909": "mean of 4 models",
    "1910-1919": "mean of 4 models",
    "1920-1929": "mean of 4 models",
    "1930-1939": "mean of 4 models",
    "1940-1949": "mean of 4 models",
    "1950-1959": "mean of 4 models",
    "1960-1969": "mean of 4 models",
    "1970-1979": "mean of 4 models",
    "1980-1989": "mean of 4 models",
    "1990-1999": "mean of 4 models",
    "2000-2009": "mean of 4 models",
    "2010-2019": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/iran-persia__gemini-gemini-2.5-pro.json <==
{
  "country": "Iran (Persia)",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 5.0,
    "1890-1899": 6.2,
    "1900-1909": 7.0,
    "1910-1919": 4.0,
    "1920-1929": 3.0,
    "1930-1939": 1.5,
    "1940-1949": 6.0,
    "1950-1959": 3.0,
    "1960-1969": 1.5,
    "1970-1979": 7.5,
    "1980-1989": 1.5,
    "1990-1999": 5.5,
    "2000-2009": 4.0,
    "2010-2019": 3.5
  },
  "state_power": {
    "1880-1889": 3.5,
    "1890-1899": 3.0,
    "1900-1909": 2.5,
    "1910-1919": 1.0,
    "1920-1929": 5.5,
    "1930-1939": 7.8,
    "1940-1949": 5.5,
    "1950-1959": 7.5,
    "1960-1969": 8.8,
    "1970-1979": 1.5,
    "1980-1989": 8.0,
    "1990-1999": 7.2,
    "2000-2009": 8.5,
    "2010-2019": 9.0
  },
  "key_event": {
    "1880-1889": "Increasing foreign influence and granting of concessions by the Shah.",
    "1890-1899": "Tobacco Protest forces the Shah to cancel foreign concession.",
    "1900-1909": "The Constitutional Revolution establishes a parliament, sparking civil war.",
    "1910-1919": "Foreign occupation and state collapse during World War I.",
    "1920-1929": "Reza Khan's coup and consolidation of centralized state power.",
    "1930-1939": "Reza Shah's state-building project systematically crushes societal rivals.",
    "1940-1949": "Allied invasion and abdication of Reza Shah (1941)",
    "1950-1959": "The 1953 coup overthrew Mosaddegh, restoring the Shah's power.",
    "1960-1969": "Shah's White Revolution crushes clerical and secular opposition.",
    "1970-1979": "The 1979 Islamic Revolution overthrows the Shah's monarchy.",
    "1980-1989": "Iran-Iraq War and consolidation of the revolutionary state.",
    "1990-1999": "Mohammad Khatami's landslide election on a 'civil society' platform.",
    "2000-2009": "The 2009 Green Movement protests are crushed by the state.",
    "2010-2019": "IRGC's rise and violent suppression of mass protests."
  },
  "reasoning": {
    "1880-1889": "The Qajar state was weak, with a rudimentary bureaucracy and military, relying on local tribal and religious leaders to govern. Conversely, society held moderate power through these same traditional networks—the ulama (clergy), bazaar merchants, and tribal confederations—which were highly organized and largely autonomous from the central government.",
    "1890-1899": "The successful, nationwide Tobacco Protest proved society's growing ability to organize and coerce the state, representing a significant power increase. The Qajar state, weakened by this defeat, growing foreign debt, and the Shah's assassination, saw its limited authority further decline.",
    "1900-1909": "Society's power surged through the Constitutional Revolution, creating a parliament and proving its ability to mobilize nationally, even deposing a shah. The Qajar state, already weak and dependent on foreign powers, saw its authority collapse into civil war despite a violent attempt to crush the new institutions.",
    "1910-1919": "The state effectively ceased to exist as a sovereign entity, becoming a battleground for foreign powers who dismantled its nascent institutions. Society's national constitutional movement was crushed, and power devolved to fragmented local actors amidst the chaos of war and famine.",
    "1920-1929": "Following his 1921 coup, Reza Khan built a modern army and bureaucracy, dramatically increasing the state's capacity by crushing autonomous rivals. This centralization came at the direct expense of society's power, as tribal confederations and regional powerbrokers were systematically eliminated.",
    "1930-1939": "Reza Shah's regime systematically built a centralized state with a modern army, bureaucracy, and infrastructure, dramatically increasing its coercive and administrative capacity. Simultaneously, it brutally suppressed all independent sources of societal power, including the clergy and nomadic tribes, atomizing society and making resistance nearly impossible.",
    "1940-1949": "The 1941 Allied invasion shattered Reza Shah's strong, centralized state, leading to a dramatic rebirth of civil society, including political parties and unions. While the state began to reconsolidate power through the army by the end of the decade, it remained weaker than before, and society now possessed significant organizational capacity.",
    "1950-1959": "An initial surge in societal power was decisively crushed by the 1953 coup, which re-established monarchical authority. The Shah's regime then used oil revenues and the new SAVAK secret police to systematically dismantle civil society while building a strong, coercive state apparatus.",
    "1960-1969": "The Shah’s state-led White Revolution systematically dismantled traditional societal power structures (landlords, clergy) while expanding the state's bureaucratic reach. The brutal suppression of the 1963 uprising and systematic repression by SAVAK demonstrated overwhelming state coercion, leading to an atomized and fearful society.",
    "1970-1979": "A massive societal mobilization, organized through independent clerical, bazaar, and student networks, completely shattered the Shah's seemingly overwhelming petro-state, which suffered a catastrophic loss of legitimacy and coercive control, culminating in total collapse.",
    "1980-1989": "The Iran-Iraq War provided the context for the new Islamic Republic to build a powerful, pervasive coercive apparatus (IRGC, Basij) while systematically crushing all forms of political and social opposition. This caused state power to skyrocket from its post-revolutionary collapse, while the vibrant civil society that made the revolution was effectively atomized.",
    "1990-1999": "Society surged in power, mobilizing through elections to install reformist Mohammad Khatami and creating a vibrant press and civic discourse. The state, while maintaining formidable coercive power, was weakened by deep internal fractures between the new elected government and the unelected hardline establishment.",
    "2000-2009": "The state's power grew immensely with the rise of the IRGC, oil wealth, and the consolidation of hardline control, culminating in the brutal suppression of the massive 2009 Green Movement. While the protests revealed society's mobilization capacity, their violent defeat left civil society atomized and repressed.",
    "2010-2019": "The state's coercive power, consolidated under the IRGC, grew to overwhelming levels, demonstrated by the brutal 2019 crackdown. While society gained new digital tools for mobilization, economic hardship and violent state repression significantly weakened its ability to organize and effect change."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1890-1899 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1890-1899. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1900-1909": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1900-1909 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1900-1909. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "Based on the framework in *The Narrow Corridor*, here are the major historical trends and events in Iran from 1890-1899 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Growing Foreign Economic Penetration:** The Qajar state, led by Nasir al-Din Shah, was chronically short of revenue and increasingly reliant on granting economic concessions (for banking, mining, infrastructure) and taking loans from Britain and Russia. This was a slow-moving process of ceding economic sovereignty for short-term cash.\n    *   **Effect:** **Weakened the state** by making it financially dependent on foreign powers and reducing its domestic legitimacy. It simultaneously **strengthened societal actors** (merchants, clergy) who saw these concessions as a threat to their economic interests and national/religious identity, giving them a common cause for mobilization.\n*   **Spread of Modernist and Pan-Islamic Ideas:** Throughout the decade, newspapers and pamphlets printed abroad by Iranian exiles, along with the influence of figures like Jamal al-Din al-Afghani, disseminated concepts of law, national sovereignty, anti-imperialism, and constitutionalism. These ideas circulated among intellectuals, merchants, and reform-minded clergy.\n    *   **Effect:** **Strengthened society** by providing new ideological frameworks for critiquing the monarchy and organizing opposition. This trend created the intellectual preconditions for a more assertive civil society, while **weakening the state’s** traditional claims to absolute authority.\n*   **Stagnation of State Capacity:** The Qajar administrative and military apparatus remained fundamentally weak and unreformed. The state relied on selling governorships and tax-farming, which hindered central control. Its main \"modern\" military force, the Cossack Brigade, was Russian-officered and served more to protect the Shah than to project national power.\n    *   **Effect:** This represents a fundamentally **weak state** (an \"Absent Leviathan\" in much of the country). Its inability to effectively raise revenue, enforce laws, or provide security left a power vacuum that was filled by tribal leaders, local notables, and the clerical establishment, thus reflecting the relative strength of traditional societal structures.\n\n### Events:\n\n*   **The Tobacco Protest (1891-1892):** In response to the Shah granting a 50-year monopoly over Iran's entire tobacco industry to a British subject, a nationwide protest and boycott erupted. The movement was a powerful coalition of bazaari merchants, the ulama (clergy), and intellectuals. A fatwa from a leading cleric made the boycott religiously binding.\n    *   **Effect:** The Shah was forced to cancel the concession at great expense. This event dramatically **strengthened society** by proving it could successfully organize and compel the state to reverse a major policy. It decisively **weakened the state** by exposing its vulnerability to popular pressure and humiliating it on the international stage.\n*   **Assassination of Nasir al-Din Shah (May 1, 1896):** The Shah, who had ruled for nearly 50 years, was assassinated by Mirza Reza Kermani, a follower of Jamal al-Din al-Afghani.\n    *   **Effect:** This act **weakened the state** by shattering the long-held aura of the monarch's personal invincibility and creating a moment of succession crisis. While the transition to his son, Mozaffar al-Din Shah, was relatively smooth, the assassination emboldened reformers and radicals, proving that the head of the despotic state was physically vulnerable. This bolstered the confidence of a nascent **revolutionary society**.",
    "1900-1909": "Based on the framework of Acemoğlu and Robinson, here are the major trends and events in Iran from 1900-1909 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Deepening Fiscal Crisis and Foreign Debt:** The Qajar state was perpetually bankrupt, relying on loans from Russia and Britain and selling economic concessions. This slow-moving trend eroded state capacity and legitimacy, making it appear both weak and beholden to foreign powers.\n    *   **Effect:** Weakened the State; Strengthened (mobilized) Society by creating widespread grievances among merchants and clergy.\n*   **The Spread of Constitutional and Nationalist Ideas:** A growing class of intellectuals, merchants, and reformist clergy, exposed to Western political thought and events in Russia and the Ottoman Empire, increasingly advocated for rule of law (*qanun*), a constitution (*mashruteh*), and national sovereignty. This was a gradual intellectual shift, not a single event.\n    *   **Effect:** Strengthened Society by providing an ideological framework for collective action and demands to limit state power.\n*   **Intensifying Anglo-Russian Rivalry:** The \"Great Game\" saw Britain and Russia compete for influence, propping up or undermining the Shah to suit their interests. The Russian-officered Cossack Brigade, for instance, was a key tool of state coercion, yet the state's overall reliance on foreign patrons undermined its sovereignty.\n    *   **Effect:** Ambiguous. It weakened the State's legitimacy and sovereignty while simultaneously providing its leaders with tools of repression (e.g., the Cossack Brigade). It also strengthened Society's nationalist resolve.\n\n### Events:\n\n*   **The Constitutional Revolution Protests (1905-1906):** Beginning with protests by merchants against foreign customs officials and harsh government taxes, a broad coalition took to the streets and famously took sanctuary (*bast*) at the British legation in Tehran. This was a specific, coordinated series of actions.\n    *   **Effect:** Dramatically Strengthened Society by demonstrating its ability to organize and force concessions; Weakened the State by exposing its inability to control the population without violence.\n*   **Granting of the Constitution and the First Majles (Parliament) (1906):** Forced by the protests, the ailing Muzaffar al-Din Shah signed a decree authorizing a constitution and a national consultative assembly (the Majles).\n    *   **Effect:** Fundamentally Strengthened Society by creating a formal, institutional check on the monarch's power. It attempted to \"shackle\" the state, weakening its arbitrary despotic power.\n*   **The Anglo-Russian Convention (1907):** A discrete diplomatic agreement where Britain and Russia formally divided Iran into spheres of influence, with a neutral zone in the middle. This happened without any consultation with the Iranian government.\n    *   **Effect:** Massively Weakened the State by formalizing its lack of sovereignty on the international stage. It further galvanized nationalist elements within Society against both the foreign powers and the Qajar throne.\n*   **The Bombardment of the Majles (June 1908):** The new monarch, Mohammad Ali Shah, used the Persian Cossack Brigade to shell the parliament building, arrest or kill leading constitutionalists, and declare the constitution void. This was a decisive act of counter-revolution.\n    *   **Effect:** Temporarily Strengthened the (despotic power of the) State through brute force; Weakened Society by destroying its central representative institution and scattering its leadership.",
    "1910-1919": "Based on Acemoğlu and Robinson's framework, the period of 1910-1919 in Iran was a textbook example of an \"Absent Leviathan,\" where the central state was exceptionally weak and society, though mobilized in some ways, was fragmented and unable to control the state or provide order. This led Iran out of the \"narrow corridor\" into a state of chaos and foreign domination.\n\n### Trends:\n\n*   **Political Decentralization and Tribal Power:** The Qajar state's authority barely extended beyond Tehran. Real power was held by powerful tribal confederations (like the Bakhtiari and Qashqai), regional landowners, and local strongmen who collected their own taxes and administered their own justice. This was a slow-moving transfer of power from the center to the periphery.\n    *   **Effect:** Massively weakened the state; strengthened societal power but in a fragmented, non-national form that worked against liberty and public good provision (the \"cage of norms\").\n*   **Persistent Foreign Intervention:** Following the 1907 Anglo-Russian Convention, both powers treated Iran as a client state. Britain controlled the south (protecting its oil interests), and Russia controlled the north. They financed factions, vetoed government appointments, and used military force to protect their interests, making a sovereign Iranian state a fiction.\n    *   **Effect:** Fundamentally weakened the state by stripping it of sovereignty and the ability to build its own capacity.\n*   **Failure of Constitutional Institutions:** The Majles (Parliament), the primary gain of the Constitutional Revolution, was consistently undermined. It was suspended for long periods (e.g., 1911-1914) and, when in session, was paralyzed by factionalism and foreign pressure, rendering it incapable of building state institutions or holding power accountable.\n    *   **Effect:** Weakened both the state (by preventing the development of effective, legitimate institutions) and society (by denying it a national forum to exercise power and demand accountability).\n\n### Events:\n\n*   **Russian Ultimatum and Occupation of Tehran (1911):** Russia issued an ultimatum demanding the dismissal of American financial administrator Morgan Shuster, who was effectively building a centralized treasury and tax-collection system (a key element of a modern state). When the Majles refused, Russia invaded, occupied Tehran, and forcibly dissolved the Majles, ending the second constitutional period.\n    *   **Effect:** Decisively weakened the state by destroying its nascent fiscal capacity and crushing its legislative branch. It also weakened society by dismantling its most promising representative institution.\n*   **World War I (1914-1918):** Despite Iran's declaration of neutrality, it became a battleground for Ottoman, Russian, and British forces. Armies moved across the country, commandeered resources, and sponsored local proxies, while the central government was powerless to stop them.\n    *   **Effect:** Catastrophically weakened the state, exposing its complete lack of military power and sovereignty. It also devastated society through violence and economic disruption.\n*   **The Great Famine (1917-1919):** A combination of drought, wartime requisitioning of food by occupying armies, and the breakdown of trade routes led to a famine that killed millions. The government in Tehran was utterly incapable of organizing relief or securing grain supplies.\n    *   **Effect:** Radically weakened society through mass death and social breakdown. It simultaneously demonstrated the state's ultimate failure as an Absent Leviathan, unable to provide the most basic security for its people.\n*   **The Anglo-Persian Agreement (1919):** A post-war agreement signed by a small clique in the Iranian government that would have made Iran a virtual British protectorate, giving Britain control over its army, treasury, and administration. Though it was ultimately not ratified, the event itself was a stark illustration of the state's weakness.\n    *   **Effect:** Weakened the state by demonstrating its leaders' willingness to trade sovereignty for personal and foreign support. The societal backlash against the agreement, however, was a rare instance of mobilized society successfully checking a despotic move.",
    "1920-1929": "Based on Acemoglu and Robinson's framework, here are the major trends and events in Iran from 1920-1929 that affected the balance of power between the state and society. This period is defined by the rapid construction of a centralized state at the expense of powerful societal actors, moving Iran from a condition of an \"Absent Leviathan\" towards a \"Despotic Leviathan.\"\n\n### Trends:\n\n*   **Creation of a Unified National Army:** Over the decade, Reza Khan systematically built a modern, centralized, and loyal military, replacing the fragmented and unreliable Qajar-era forces. This was the primary instrument for state-building.\n    *   **Effect:** Massively **strengthened the state's** coercive capacity while **weakening society** by crushing autonomous societal power centers like tribal confederations and regional warlords.\n*   **Expansion of Centralized Bureaucracy and Fiscal Capacity:** The new regime established new ministries, a national tax system, and a national bank, extending the central government's reach into areas of life previously managed by local, religious, or tribal authorities.\n    *   **Effect:** **Strengthened the state** by giving it the administrative and financial tools to implement policy and extract resources directly from the population, bypassing and thus **weakening traditional societal intermediaries.**\n*   **Rise of State-Sponsored Secular Nationalism:** The regime promoted an ideology centered on the Iranian nation and its pre-Islamic past. This was disseminated through new secular schools and propaganda, seeking to create a uniform national identity loyal to the central state.\n    *   **Effect:** **Strengthened the state** by creating a unifying ideology that superseded religious and ethnic loyalties, which had been major sources of societal power. This simultaneously **weakened societal groups** (clergy, tribes) whose authority was based on those alternative identities.\n*   **Development of Modern Infrastructure:** A slow but steady program of building roads, bridges, and telegraph lines began in this period, physically connecting the country's disparate regions to the capital.\n    *   **Effect:** **Strengthened the state** by enabling it to project military power, collect taxes, and disseminate information more effectively into the provinces, eroding the geographic isolation that had long empowered local societal actors.\n\n### Events:\n\n*   **The 1921 Coup d'état:** Reza Khan, as head of the Cossack Brigade, marched on Tehran and installed himself as Minister of War in a new government, effectively seizing control of the state's military apparatus.\n    *   **Effect:** Instantly and dramatically **strengthened the state's** potential power by placing a ruthlessly effective centralizer in command of its primary coercive tool.\n*   **Suppression of Regional and Tribal Revolts (1921-1925):** Reza Khan’s new army systematically defeated major autonomous powers, including Simko Shikak in Kurdistan, the Jangalis in Gilan, and, most importantly, Sheikh Khaz’al in the oil-rich province of Khuzestan (1924).\n    *   **Effect:** A clear demonstration of the new Leviathan's power. It **strengthened the state** by eliminating direct challengers to its sovereignty and securing control over national territory and resources, while decisively **weakening society's** most powerful armed elements.\n*   **Deposition of the Qajar Dynasty (1925):** The Majles (parliament), under heavy pressure, formally deposed the last Qajar shah, Ahmad Shah, and a constituent assembly subsequently named Reza Khan the new shah, founding the Pahlavi dynasty.\n    *   **Effect:** **Strengthened the state** by replacing a weak, ineffective, and delegitimized institution of leadership with a dynamic and powerful one, consolidating the new centralized authority under a single ruler.\n*   **Abolition of Capitulations (1928):** The government unilaterally abolished the system of extraterritorial legal rights for foreign nationals, asserting that Iranian state law was supreme for everyone within its borders.\n    *   **Effect:** **Strengthened the state** by affirming its national sovereignty against foreign powers, removing an external check on its authority and enhancing its legal monopoly within its territory.",
    "1930-1939": "Based on the framework in *The Narrow Corridor*, the period of 1930-1939 in Iran under Reza Shah was characterized by the rapid and forceful construction of a \"Despotic Leviathan,\" where the state's power grew immensely by systematically dismantling and suppressing the power of society.\n\n### Trends:\n\n*   **Systematic Centralization of the State:** Reza Shah continued and intensified the creation of a modern, centralized bureaucracy and a national army loyal to him. This slow-moving process replaced a fragmented system of local notables, tribal leaders, and religious figures.\n    *   **Effect:** Massively strengthened the state's capacity for taxation, coercion, and administration. It simultaneously weakened traditional, decentralized sources of societal power.\n*   **Forced Secularization and Cultural Engineering:** The state pursued a consistent policy of reducing the influence of the Shi'a clergy in law, education, and public life, while promoting a pre-Islamic, Persian nationalist identity.\n    *   **Effect:** Systematically weakened the power of religious civil society, which had been a primary check on monarchical power for centuries. This strengthened the state by removing a key ideological and institutional rival.\n*   **State-Led Industrialization:** The government established state-owned factories (in textiles, sugar, cement) and created state monopolies over key commodities like tobacco and sugar.\n    *   **Effect:** Strengthened the state by giving it direct control over the \"commanding heights\" of the economy and reducing its reliance on traditional merchant classes (the *bazaaris*) and foreign capital.\n*   **Sedentarization of Nomadic Tribes:** The state pursued a brutal, ongoing campaign to disarm powerful nomadic tribes (like the Bakhtiari and Qashqai) and force them into settled agriculture.\n    *   **Effect:** Strengthened the state by eliminating autonomous military and political power centers that controlled vast territories. This crippled a major segment of traditional Iranian society.\n\n### Events:\n\n*   **Founding of the University of Tehran (1934):** The creation of Iran's first modern, European-style university was a landmark event designed to produce a new technocratic elite.\n    *   **Effect:** Strengthened the state by providing the loyal, secular-minded administrators needed to run its expanding bureaucracy, directly challenging and weakening the clergy's traditional monopoly on higher learning.\n*   **Official Name Change to Iran (1935):** The government mandated in international correspondence that the country be called Iran instead of Persia.\n    *   **Effect:** A symbolic but powerful assertion of the state's power to define national identity along lines of modern, unitary nationalism, strengthening its ideological project while dismissing the multi-ethnic and traditional connotations of \"Persia.\"\n*   **The *Kashf-e hijab* Decree (1936):** A specific law was enacted that forcibly banned all Islamic veils for women. Police were ordered to physically remove veils from women in public.\n    *   **Effect:** A dramatic and coercive assault on religious and traditional societal norms. It demonstrated the state's immense power to intervene in the most private aspects of life, thereby weakening the authority of both religious institutions and the traditional family structure.\n*   **Completion of the Trans-Iranian Railway (1938):** This massive, state-funded infrastructure project connected the Caspian Sea to the Persian Gulf, a feat that had been attempted for decades.\n    *   **Effect:** Materially strengthened the state's power by enabling it to rapidly deploy troops and administrators across the country. It physically integrated the nation under central control, decisively weakening the autonomy of remote regions.",
    "1940-1949": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in Iran from 1940-1949 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Proliferation of Civil Society Organizations:** Following the collapse of Reza Shah's police state in 1941, a repressed society reawakened. This slow-moving trend saw the rapid growth of political parties (most notably the pro-Soviet Tudeh Party), a vibrant and free press, and powerful trade unions (like the Central Council of United Trade Unions).\n    *   **Effect:** Massively strengthened society by creating new institutions for political mobilization and contestation.\n\n*   **Resurgence of Tribal and Regional Autonomy:** Reza Shah had brutally suppressed Iran's powerful tribal confederations (e.g., Qashqai, Bakhtiari). With the central state weakened after 1941, these groups re-armed and reasserted control over their territories, often acting as independent political and military forces.\n    *   **Effect:** Weakened the state's monopoly on violence and territorial control; strengthened traditional, non-state forms of societal power.\n\n*   **Growth of Political Nationalism:** A growing, cross-class ideological trend focused on ending foreign domination, particularly British control over Iran's oil through the Anglo-Iranian Oil Company (AIOC). This sentiment found its voice in the Majles (parliament) and fueled popular mobilization.\n    *   **Effect:** Strengthened society by providing a powerful, unifying ideology that cut across different political factions and could be used to challenge the state and foreign powers.\n\n### Events:\n\n*   **Anglo-Soviet Invasion and Abdication of Reza Shah (August-September 1941):** The Allied invasion to secure a supply line to the USSR shattered the Iranian army and forced the abdication of the powerful autocrat, Reza Shah. His inexperienced son, Mohammad Reza Pahlavi, took the throne with severely diminished authority.\n    *   **Effect:** Massively weakened the state by decapitating its despotic leadership and breaking its coercive power; simultaneously and directly enabled the strengthening of society by removing the apparatus of repression.\n\n*   **The Azerbaijan Crisis (1945-1946):** Soviet-backed separatist governments were established in the provinces of Azerbaijan and Kurdistan, directly challenging the territorial integrity of Iran. The central government was initially too weak to respond.\n    *   **Effect:** Initially demonstrated the extreme weakness of the state. However, the eventual crushing of the rebellions by the Iranian army (after Soviet withdrawal under US pressure) significantly re-strengthened the state, boosting the prestige and power of both the army and the Shah.\n\n*   **The Qavam-Sadr Agreement and AIOC Strike (1946):** Prime Minister Ahmad Qavam's government briefly legalized the Tudeh-affiliated trade unions and brought Tudeh members into his cabinet. This was followed by a massive, organized strike in the oil fields that was violently suppressed by government troops with British backing.\n    *   **Effect:** The initial agreement showed the peak strength of organized society, forcing the state to grant concessions. The subsequent suppression, however, demonstrated the state's ultimate willingness to use coercive power to protect key interests, weakening a core element of civil society.\n\n*   **Attempted Assassination of the Shah (February 1949):** An assassination attempt gave the Shah the political pretext to reverse many of the decade's liberalizing trends.\n    *   **Effect:** Strengthened the state (specifically the monarch's power) by allowing the Shah to declare martial law, ban the Tudeh Party, and convene a constituent assembly that granted him the power to dissolve the Majles, weakening a key societal check on his authority.",
    "1950-1959": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Iran from 1950-1959 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Growth of Mass Political Mobilization (1950-1953):** The expansion of political parties like the broad-based National Front and the disciplined Tudeh (Communist) Party created a highly engaged and organized citizenry capable of coordinated action through strikes and street demonstrations.\n    *   **Effect:** Massively strengthened society, forcing the state (specifically the monarchy) to compete for power and legitimacy.\n*   **Establishment of a Rentier State Economy (post-1954):** Following the 1954 Oil Consortium agreement, oil revenues began flowing directly to the state, making it fiscally independent from domestic taxation and, therefore, less accountable to its population.\n    *   **Effect:** Strengthened the state's financial autonomy and coercive capacity while weakening society's main lever of influence (control over tax revenue).\n*   **Systematic Atomization of Civil Society (post-1953):** Following the coup, the Shah's regime engaged in a sustained campaign to dismantle or co-opt all independent sources of societal power—banning political parties, purging the bureaucracy, crushing independent trade unions, and censoring the press.\n    *   **Effect:** Dramatically weakened society by breaking its organizational capacity, pushing Iran out of the \"narrow corridor\" and toward a despotic state.\n\n### Events:\n\n*   **Nationalization of the Oil Industry (March 1951):** The democratically-elected parliament, pushed by overwhelming popular demand, passed a law seizing control of the British-owned Anglo-Iranian Oil Company.\n    *   **Effect:** A dual effect. It asserted the Iranian state's sovereignty against foreign power but was also the high-water mark of society's power to direct state policy.\n*   **The \"30 Tir\" Uprising (July 21, 1952):** After the Shah forced Prime Minister Mosaddegh to resign, massive, coordinated pro-Mosaddegh protests erupted, forcing the Shah to back down and reappoint him within days.\n    *   **Effect:** A clear demonstration of society’s cage of norms and mobilization overpowering the state's authority, weakening the monarchical element of the state.\n*   **The Coup d'état (August 1953):** A CIA/MI6-backed coup, executed by royalist factions of the military, overthrew the government of Mosaddegh and restored the Shah's autocratic power.\n    *   **Effect:** Decisively weakened society by crushing its elected leadership and institutions; massively strengthened the coercive power of the state.\n*   **Creation of SAVAK (1957):** The Shah, with help from the CIA and Israeli Mossad, established a new, highly effective, and brutal secret police and domestic intelligence agency.\n    *   **Effect:** Massively strengthened the state’s coercive and surveillance capabilities, instilling widespread fear that further weakened society’s ability to organize.",
    "1960-1969": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in Iran from 1960-1969 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Expansion of State Bureaucracy via the White Revolution:** The creation of state-run corps (Literacy Corps, Health Corps) extended the central government's reach into rural areas, replacing the functions and influence of traditional societal institutions like local landlords and religious bodies.\n    *   **Effect:** Strengthened the state; weakened society's traditional, non-state institutions.\n*   **Intensification of Political Repression:** The security apparatus, particularly SAVAK, systematically dismantled independent political organizations. The suppression of the National Front, Tudeh Party, and religious dissent became a continuous, defining feature of the decade.\n    *   **Effect:** Dramatically strengthened the state's coercive power; weakened society's capacity for organized political action.\n*   **Rapid Urbanization and Social Dislocation:** Fueled by oil revenues and the consequences of land reform, millions of rural Iranians migrated to cities. This created a new urban working class and underclass, atomized and disconnected from traditional village-based social structures.\n    *   **Effect:** Weakened traditional societal cohesion and norms, creating a population that the state could more directly influence (or control).\n*   **Breakdown of the Traditional Landed Aristocracy:** The land reform program, a cornerstone of the White Revolution, broke up large feudal estates, destroying the independent economic and political power base of a class that had historically acted as a check on central monarchical power.\n    *   **Effect:** Strengthened the state by eliminating a rival elite; fundamentally altered the structure of rural society.\n\n### Events:\n\n*   **January 1963 Referendum on the White Revolution:** The Shah bypassed parliament and the clergy to seek popular approval for his six-point reform plan. This plebiscitary act asserted his personal authority over all other institutions.\n    *   **Effect:** Strengthened the state (specifically, the executive power of the monarch); weakened established political and religious bodies within society.\n*   **Granting of Female Suffrage (1963):** Enacted by state decree as part of the White Revolution, this reform was opposed by much of the senior clergy.\n    *   **Effect:** Strengthened the state by casting it as a modernizer and creating a new constituency. It also empowered a segment of society (women), but in a top-down manner that increased societal dependence on the state for rights.\n*   **June 1963 Uprising (15 Khordad) and its Suppression:** Ayatollah Khomeini’s arrest for denouncing the Shah triggered mass demonstrations in major cities. The state responded by using the military to violently crush the protests, killing hundreds or thousands.\n    *   **Effect:** The uprising demonstrated society's latent power, but its brutal suppression decisively strengthened the state's coercive capacity and established a clear precedent that organized, popular opposition would not be tolerated. This event pushed Iran firmly toward a Despotic Leviathan.\n*   **Exile of Ayatollah Khomeini (1964):** Following his continued agitation against the government, especially a law granting diplomatic immunity to U.S. military personnel, Khomeini was forcibly exiled from Iran.\n    *   **Effect:** Strengthened the state by removing the most charismatic and effective leader of the opposition from the country; weakened a key node of societal resistance.",
    "1970-1979": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Iran from 1970-1979 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Influx of Petrodollars and the 'Rentier State' Effect (post-1973):** The quadrupling of oil prices flooded the Shah's government with revenue, making it financially independent of its citizens (i.e., it didn't need to tax them for revenue). This **massively strengthened the state's coercive and administrative power** by funding the military and SAVAK (secret police), while **weakening society's ability to demand representation** in exchange for taxation.\n*   **Rapid, Uneven Modernization and Inflation:** The state-led \"White Revolution\" policies, accelerated by oil wealth, caused rapid urbanization, social dislocation, and rampant inflation. This created widespread economic grievances, especially among the traditional bazaar merchants and the urban poor. This trend **weakened society's overall stability but strengthened the potential for broad-based opposition** against a state seen as corrupt and inept.\n*   **Expansion of Higher Education:** The Shah’s own modernization project created a large, politically conscious, and often unemployed or underemployed class of university graduates. These students were exposed to and became proponents of rival ideologies (e.g., Marxism, Ali Shariati's revolutionary Islam). This trend **strengthened a key segment of society** by providing it with the ideological tools and organizational capacity to challenge the state.\n*   **Growth of an Independent Clerical Network:** While the state repressed secular opposition, the Shia clerical network (the ulema) maintained its financial independence through religious tithes and its institutional network of mosques and seminaries. This network became the only viable, nationwide channel for dissent. This long-standing institutional reality **maintained and strengthened society’s power** to organize outside state control.\n\n### Events:\n\n*   **Carter Administration's Human Rights Pressure (1977):** U.S. President Jimmy Carter’s public emphasis on human rights forced the Shah to implement a cosmetic political \"liberalization,\" slightly easing press censorship and police repression. This event **weakened the state's coercive grip** and created a critical opening that **strengthened society's ability to mobilize**, as intellectuals, lawyers, and students began to publicly voice dissent.\n*   **Slanderous Article Against Khomeini (January 1978):** A state-controlled newspaper published an article insulting the exiled Ayatollah Khomeini, triggering protests by seminary students in the city of Qom. The state's violent crackdown on these protests created the first \"martyrs\" of the revolution. This event **weakened the state’s legitimacy** while **strengthening society's mobilization** by sparking a cycle of protests every 40 days (a traditional mourning period).\n*   **The Cinema Rex Fire (August 1978):** A cinema in Abadan was set on fire, killing over 400 people. The public widely blamed SAVAK, despite the government's attempts to pin it on religious extremists. This catastrophic event **fatally weakened the state's credibility and moral authority**, while **strengthening society's outrage and unity** against the regime.\n*   **\"Black Friday\" Massacre (September 8, 1978):** The military fired on unarmed protestors in Tehran's Jaleh Square, killing hundreds. This event destroyed any hope of compromise or reform. It **weakened the state's authority by revealing it as purely despotic** and **strengthened society's resolve** by radicalizing the opposition and cementing the goal of overthrowing the monarchy entirely.",
    "1980-1989": "Based on the framework of Acemoğlu and Robinson, where liberty depends on the balance of power between the state and civil society, here are the major trends and events in Iran from 1980-1989 that affected this balance. The dominant theme of this decade was the construction of a powerful, \"Despotic Leviathan\" and the systematic weakening of autonomous civil society.\n\n### Trends:\n\n*   **Consolidation of Parallel State Institutions:** The dramatic expansion of revolutionary bodies, especially the Islamic Revolutionary Guard Corps (IRGC) and the Basij militia. This created a loyal, ideologically driven coercive apparatus parallel to the traditional military.\n    *   **Effect:** Massively strengthened the state, providing it with a powerful tool to enforce its will and suppress dissent, thus weakening society.\n*   **Imposition of a War Economy:** Due to the war with Iraq, the state nationalized key industries, controlled foreign trade, and implemented widespread rationing of goods.\n    *   **Effect:** Strengthened the state by giving it immense control over economic life, while weakening society by making it dependent on the state for resources and limiting private economic power.\n*   **Systematic Elimination of Political and Social Pluralism:** The ongoing \"Cultural Revolution\" purged universities and government offices of non-Islamist influences, while political parties (like the Tudeh Party and Mujahedin-e-Khalq) were violently suppressed throughout the decade.\n    *   **Effect:** Decisively weakened civil society by dismantling its organizational capacity and eliminating alternative sources of authority and ideology.\n*   **Post-Revolutionary Baby Boom:** A state-encouraged demographic surge dramatically increased the population and created a massive youth cohort.\n    *   **Effect:** A slow-moving trend that, in the long term, would strengthen society's potential power by creating a large, restive population. However, within the 1980-1989 period, its primary effect was to strain state resources.\n\n### Events:\n\n*   **The Iran-Iraq War (Began September 1980):** Iraq's invasion and the subsequent eight-year war served as the defining context for the decade. The state used the national crisis to rally the population under the banner of patriotism and religion.\n    *   **Effect:** Radically strengthened the state by providing justification for mass mobilization, emergency powers, and the violent suppression of internal opposition as a \"fifth column.\" It weakened autonomous civil society by subordinating all social activity to the war effort.\n*   **The Mass Executions of Political Prisoners (Summer 1988):** Following a fatwa from Ayatollah Khomeini, thousands of political prisoners, primarily members of the Mujahedin-e-Khalq, were executed in secret over several months.\n    *   **Effect:** Catastrophically weakened civil society by physically liquidating a significant portion of the organized political opposition, demonstrating the state's absolute power and willingness to use terror.\n*   **Death of Ayatollah Khomeini and Constitutional Referendum (June-July 1989):** The death of the revolution's charismatic founder created a moment of potential instability. The state managed a swift succession and passed constitutional reforms that abolished the post of Prime Minister, concentrating executive power in the office of the Supreme Leader.\n    *   **Effect:** Strengthened the state by proving its institutional durability beyond its founder and further centralizing power, thereby shackling potential rivals within the government and weakening society's ability to challenge a more monolithic state structure.",
    "1990-1999": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Iran from 1990-1999 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Post-War Economic Liberalization (Rafsanjani's \"Reconstruction Era\"):** The state-led effort to privatize some industries, attract foreign investment, and rebuild after the Iran-Iraq War created a new, market-oriented middle class.\n    *   **Effect:** Ambiguous. It strengthened the state’s administrative and economic planning capacity but also empowered a new segment of society (a nascent bourgeoisie) independent of revolutionary cadres, strengthening society's economic base.\n*   **The \"Demographic Boom\" Coming of Age:** The large cohort of Iranians born in the early 1980s became teenagers and young adults in the 1990s. They had no memory of the Shah, little connection to the 1979 revolution, and grew up with greater access to global media.\n    *   **Effect:** Weakened the state's ideological control and strengthened society by creating a massive, young, and often disaffected population that demanded greater social freedom and economic opportunity.\n*   **Expansion of University Education, Especially for Women:** A state policy to increase human capital resulted in a rapid rise in literacy and university enrollment, with women making up a significant portion, and often a majority, of new students by the end of the decade.\n    *   **Effect:** Strengthened society by creating a more educated, critical, and articulate citizenry capable of organizing and demanding rights, challenging the state's social and political strictures.\n\n### Events:\n\n*   **Election of Mohammad Khatami (May 1997):** Khatami, running on a platform of \"civil society,\" the rule of law, and greater social freedoms, won a landslide victory with over 70% of the vote, driven by a coalition of youth, women, and the urban middle class.\n    *   **Effect:** Massively strengthened society by demonstrating its ability to mobilize and use the state's own electoral institutions to express its will. It also created a deep fissure within the state itself, pitting the elected presidency against the unelected, hardline judiciary and security forces.\n*   **The \"Serial Murders\" Revealed (late 1998):** The discovery that agents within the state's own Ministry of Intelligence were responsible for assassinating several dissident intellectuals and political figures. Khatami’s government exposed the crime.\n    *   **Effect:** Simultaneously weakened the state by revealing its brutal, lawless underpinnings and damaging its legitimacy, while strengthening society by galvanizing the press and public to demand accountability and the rule of law.\n*   **The July 1999 Student Protests and Crackdown:** Following the closure of a reformist newspaper, student-led protests in Tehran escalated into the largest public demonstrations since the revolution. They were brutally suppressed by hardline security forces and paramilitaries.\n    *   **Effect:** Showcased the increased power and willingness of society to mobilize. However, the violent state response ultimately weakened organized civil society through arrests and intimidation, demonstrating the coercive power of the \"Despotic Leviathan\" and the limits of the reformist government's ability to protect its supporters.",
    "2000-2009": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Iran from 2000-2009 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The expansion of the IRGC's economic and political power:** Throughout the decade, and accelerating under President Ahmadinejad, the Islamic Revolutionary Guard Corps (IRGC) vastly expanded its control over key industries (construction, energy, telecommunications). This slow-moving institutional trend created a powerful state-within-a-state, accountable only to the Supreme Leader.\n    *   **Effect:** **Strengthened the state** (specifically its coercive, unelected elements) by giving it direct control over the economy, weakening the private sector and any potential societal counterweights.\n*   **The mid-decade oil price boom:** Soaring oil prices from roughly 2004-2008 provided the Iranian state with a massive revenue windfall. This allowed the Ahmadinejad government to fund populist social programs and cash handouts, making citizens more dependent on state largesse.\n    *   **Effect:** **Strengthened the state** by increasing its fiscal autonomy and ability to buy loyalty, while **weakening society** by reducing the state’s need for taxation and thus accountability.\n*   **Growth of a connected, urban youth population:** A demographic \"youth bulge\" combined with rising university enrollment and a rapid increase in internet and mobile phone penetration created a more networked and politically aware civil society, particularly in cities.\n    *   **Effect:** **Strengthened society** by increasing its capacity for organization and mobilization outside of state-controlled channels.\n\n### Events:\n\n*   **Guardian Council’s mass disqualification of reformists (2004) and election of Mahmoud Ahmadinejad (2005):** After a period of relative openness under President Khatami, the unelected Guardian Council barred thousands of reformist candidates from the 2004 parliamentary elections. This was followed by the 2005 election of hardliner Mahmoud Ahmadinejad, marking a definitive end to the reformist era.\n    *   **Effect:** **Strengthened the state** (its unelected, hardline faction) by decisively shutting down society’s primary avenue for formal political representation and reform.\n*   **Intensification of the nuclear standoff and imposition of UN sanctions (2006 onwards):** The escalation of Iran's conflict with the West over its nuclear program led to the imposition of international sanctions. The state used this external pressure to rally nationalist support and justify crackdowns on internal dissent, which it framed as foreign-backed subversion.\n    *   **Effect:** **Strengthened the state's coercive power** by providing a powerful pretext for suppressing civil liberties and political opposition.\n*   **The 2009 presidential election and the Green Movement protests:** The disputed re-election of Ahmadinejad triggered the largest mass protests in Iran since the 1979 revolution. Millions of citizens mobilized in a powerful, spontaneous challenge to the state's authority and legitimacy. The state's subsequent brutal and systematic crackdown crushed the movement.\n    *   **Effect:** A massive, though temporary, **strengthening of society's** power to mobilize, immediately followed by a decisive and violent **strengthening of the state's coercive power** as it suppressed the challenge, pushing Iran further away from the \"narrow corridor.\"",
    "2010-2019": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major trends and events in Iran from 2010-2019 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Rise of the Parallel State (IRGC):** Throughout the decade, the Islamic Revolutionary Guard Corps (IRGC) expanded its economic, political, and military power. Fueled by sanctions-busting activities and its leading role in regional conflicts (e.g., Syria), the IRGC became a dominant, unaccountable force within the state. This trend **strengthened the coercive, despotic elements of the state** at the expense of both formal government institutions and civil society, pushing Iran further from the \"narrow corridor.\"\n*   **Expansion of Digital Connectivity:** The proliferation of smartphones and encrypted messaging apps like Telegram created an information ecosystem outside of state control. This allowed for the rapid dissemination of news, the organization of protests, and the formation of online communities critical of the regime. This trend **strengthened society** by providing it with powerful tools for mobilization and communication, forcing the state to react with censorship and internet shutdowns.\n*   **Chronic Economic Stagnation and Inequality:** Driven by international sanctions, mismanagement, and corruption, the Iranian economy suffered from high inflation, currency devaluation, and unemployment. This slow-moving crisis eroded the living standards of the middle and working classes. This trend **weakened society** by increasing desperation and atomization, while simultaneously **weakening the state's capacity** to provide public goods and maintain legitimacy, creating fertile ground for unrest.\n\n### Events:\n\n*   **The Election of Hassan Rouhani (2013):** Rouhani's victory represented a temporary, mass mobilization of society through the formal electoral process. Voters expressed a clear preference for moderation and de-escalation with the West. This event **briefly strengthened society's agency within the system** and empowered the elected, more accountable part of the state to pursue diplomatic solutions.\n*   **The Joint Comprehensive Plan of Action (JCPOA) (2015) and U.S. Withdrawal (2018):** The signing of the nuclear deal briefly opened Iran's economy, boosting optimism. This moment **strengthened both the state's legitimacy and society's economic prospects**. However, the 2018 U.S. withdrawal and reimposition of \"maximum pressure\" sanctions had the opposite effect: it **severely weakened the reformist parts of the state**, discredited engagement, and **strengthened the state's hardline, coercive factions**, while economically devastating society.\n*   **The November 2019 (\"Bloody Aban\") Protests:** Triggered by a sudden fuel price hike, these widespread protests were met with an unprecedentedly violent state response, including a near-total internet blackout and the killing of hundreds of demonstrators. This event starkly revealed society's deep-seated anger but was ultimately a brutal demonstration of the Despotic Leviathan's power. It **severely weakened society** through fear and suppression and **strengthened the state's absolute coercive control**."
  },
  "score_prompt": {
    "1880-1889": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1880-1889. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nIran (Persia) during 1880-1889 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1890-1899": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1890-1899, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1880-1889, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1890-1899:\nBased on the framework in *The Narrow Corridor*, here are the major historical trends and events in Iran from 1890-1899 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Growing Foreign Economic Penetration:** The Qajar state, led by Nasir al-Din Shah, was chronically short of revenue and increasingly reliant on granting economic concessions (for banking, mining, infrastructure) and taking loans from Britain and Russia. This was a slow-moving process of ceding economic sovereignty for short-term cash.\n    *   **Effect:** **Weakened the state** by making it financially dependent on foreign powers and reducing its domestic legitimacy. It simultaneously **strengthened societal actors** (merchants, clergy) who saw these concessions as a threat to their economic interests and national/religious identity, giving them a common cause for mobilization.\n*   **Spread of Modernist and Pan-Islamic Ideas:** Throughout the decade, newspapers and pamphlets printed abroad by Iranian exiles, along with the influence of figures like Jamal al-Din al-Afghani, disseminated concepts of law, national sovereignty, anti-imperialism, and constitutionalism. These ideas circulated among intellectuals, merchants, and reform-minded clergy.\n    *   **Effect:** **Strengthened society** by providing new ideological frameworks for critiquing the monarchy and organizing opposition. This trend created the intellectual preconditions for a more assertive civil society, while **weakening the state’s** traditional claims to absolute authority.\n*   **Stagnation of State Capacity:** The Qajar administrative and military apparatus remained fundamentally weak and unreformed. The state relied on selling governorships and tax-farming, which hindered central control. Its main \"modern\" military force, the Cossack Brigade, was Russian-officered and served more to protect the Shah than to project national power.\n    *   **Effect:** This represents a fundamentally **weak state** (an \"Absent Leviathan\" in much of the country). Its inability to effectively raise revenue, enforce laws, or provide security left a power vacuum that was filled by tribal leaders, local notables, and the clerical establishment, thus reflecting the relative strength of traditional societal structures.\n\n### Events:\n\n*   **The Tobacco Protest (1891-1892):** In response to the Shah granting a 50-year monopoly over Iran's entire tobacco industry to a British subject, a nationwide protest and boycott erupted. The movement was a powerful coalition of bazaari merchants, the ulama (clergy), and intellectuals. A fatwa from a leading cleric made the boycott religiously binding.\n    *   **Effect:** The Shah was forced to cancel the concession at great expense. This event dramatically **strengthened society** by proving it could successfully organize and compel the state to reverse a major policy. It decisively **weakened the state** by exposing its vulnerability to popular pressure and humiliating it on the international stage.\n*   **Assassination of Nasir al-Din Shah (May 1, 1896):** The Shah, who had ruled for nearly 50 years, was assassinated by Mirza Reza Kermani, a follower of Jamal al-Din al-Afghani.\n    *   **Effect:** This act **weakened the state** by shattering the long-held aura of the monarch's personal invincibility and creating a moment of succession crisis. While the transition to his son, Mozaffar al-Din Shah, was relatively smooth, the assassination emboldened reformers and radicals, proving that the head of the despotic state was physically vulnerable. This bolstered the confidence of a nascent **revolutionary society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1890-1899\n- state_power (float, 0-10): absolute state power at the end of 1890-1899\n- society_change (float): society_power change vs. 1880-1889\n- state_change (float): state_power change vs. 1880-1889\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1900-1909": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1900-1909, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1890-1899, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1900-1909:\nBased on the framework of Acemoğlu and Robinson, here are the major trends and events in Iran from 1900-1909 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Deepening Fiscal Crisis and Foreign Debt:** The Qajar state was perpetually bankrupt, relying on loans from Russia and Britain and selling economic concessions. This slow-moving trend eroded state capacity and legitimacy, making it appear both weak and beholden to foreign powers.\n    *   **Effect:** Weakened the State; Strengthened (mobilized) Society by creating widespread grievances among merchants and clergy.\n*   **The Spread of Constitutional and Nationalist Ideas:** A growing class of intellectuals, merchants, and reformist clergy, exposed to Western political thought and events in Russia and the Ottoman Empire, increasingly advocated for rule of law (*qanun*), a constitution (*mashruteh*), and national sovereignty. This was a gradual intellectual shift, not a single event.\n    *   **Effect:** Strengthened Society by providing an ideological framework for collective action and demands to limit state power.\n*   **Intensifying Anglo-Russian Rivalry:** The \"Great Game\" saw Britain and Russia compete for influence, propping up or undermining the Shah to suit their interests. The Russian-officered Cossack Brigade, for instance, was a key tool of state coercion, yet the state's overall reliance on foreign patrons undermined its sovereignty.\n    *   **Effect:** Ambiguous. It weakened the State's legitimacy and sovereignty while simultaneously providing its leaders with tools of repression (e.g., the Cossack Brigade). It also strengthened Society's nationalist resolve.\n\n### Events:\n\n*   **The Constitutional Revolution Protests (1905-1906):** Beginning with protests by merchants against foreign customs officials and harsh government taxes, a broad coalition took to the streets and famously took sanctuary (*bast*) at the British legation in Tehran. This was a specific, coordinated series of actions.\n    *   **Effect:** Dramatically Strengthened Society by demonstrating its ability to organize and force concessions; Weakened the State by exposing its inability to control the population without violence.\n*   **Granting of the Constitution and the First Majles (Parliament) (1906):** Forced by the protests, the ailing Muzaffar al-Din Shah signed a decree authorizing a constitution and a national consultative assembly (the Majles).\n    *   **Effect:** Fundamentally Strengthened Society by creating a formal, institutional check on the monarch's power. It attempted to \"shackle\" the state, weakening its arbitrary despotic power.\n*   **The Anglo-Russian Convention (1907):** A discrete diplomatic agreement where Britain and Russia formally divided Iran into spheres of influence, with a neutral zone in the middle. This happened without any consultation with the Iranian government.\n    *   **Effect:** Massively Weakened the State by formalizing its lack of sovereignty on the international stage. It further galvanized nationalist elements within Society against both the foreign powers and the Qajar throne.\n*   **The Bombardment of the Majles (June 1908):** The new monarch, Mohammad Ali Shah, used the Persian Cossack Brigade to shell the parliament building, arrest or kill leading constitutionalists, and declare the constitution void. This was a decisive act of counter-revolution.\n    *   **Effect:** Temporarily Strengthened the (despotic power of the) State through brute force; Weakened Society by destroying its central representative institution and scattering its leadership.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1900-1909\n- state_power (float, 0-10): absolute state power at the end of 1900-1909\n- society_change (float): society_power change vs. 1890-1899\n- state_change (float): state_power change vs. 1890-1899\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1910-1919": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\nBased on Acemoğlu and Robinson's framework, the period of 1910-1919 in Iran was a textbook example of an \"Absent Leviathan,\" where the central state was exceptionally weak and society, though mobilized in some ways, was fragmented and unable to control the state or provide order. This led Iran out of the \"narrow corridor\" into a state of chaos and foreign domination.\n\n### Trends:\n\n*   **Political Decentralization and Tribal Power:** The Qajar state's authority barely extended beyond Tehran. Real power was held by powerful tribal confederations (like the Bakhtiari and Qashqai), regional landowners, and local strongmen who collected their own taxes and administered their own justice. This was a slow-moving transfer of power from the center to the periphery.\n    *   **Effect:** Massively weakened the state; strengthened societal power but in a fragmented, non-national form that worked against liberty and public good provision (the \"cage of norms\").\n*   **Persistent Foreign Intervention:** Following the 1907 Anglo-Russian Convention, both powers treated Iran as a client state. Britain controlled the south (protecting its oil interests), and Russia controlled the north. They financed factions, vetoed government appointments, and used military force to protect their interests, making a sovereign Iranian state a fiction.\n    *   **Effect:** Fundamentally weakened the state by stripping it of sovereignty and the ability to build its own capacity.\n*   **Failure of Constitutional Institutions:** The Majles (Parliament), the primary gain of the Constitutional Revolution, was consistently undermined. It was suspended for long periods (e.g., 1911-1914) and, when in session, was paralyzed by factionalism and foreign pressure, rendering it incapable of building state institutions or holding power accountable.\n    *   **Effect:** Weakened both the state (by preventing the development of effective, legitimate institutions) and society (by denying it a national forum to exercise power and demand accountability).\n\n### Events:\n\n*   **Russian Ultimatum and Occupation of Tehran (1911):** Russia issued an ultimatum demanding the dismissal of American financial administrator Morgan Shuster, who was effectively building a centralized treasury and tax-collection system (a key element of a modern state). When the Majles refused, Russia invaded, occupied Tehran, and forcibly dissolved the Majles, ending the second constitutional period.\n    *   **Effect:** Decisively weakened the state by destroying its nascent fiscal capacity and crushing its legislative branch. It also weakened society by dismantling its most promising representative institution.\n*   **World War I (1914-1918):** Despite Iran's declaration of neutrality, it became a battleground for Ottoman, Russian, and British forces. Armies moved across the country, commandeered resources, and sponsored local proxies, while the central government was powerless to stop them.\n    *   **Effect:** Catastrophically weakened the state, exposing its complete lack of military power and sovereignty. It also devastated society through violence and economic disruption.\n*   **The Great Famine (1917-1919):** A combination of drought, wartime requisitioning of food by occupying armies, and the breakdown of trade routes led to a famine that killed millions. The government in Tehran was utterly incapable of organizing relief or securing grain supplies.\n    *   **Effect:** Radically weakened society through mass death and social breakdown. It simultaneously demonstrated the state's ultimate failure as an Absent Leviathan, unable to provide the most basic security for its people.\n*   **The Anglo-Persian Agreement (1919):** A post-war agreement signed by a small clique in the Iranian government that would have made Iran a virtual British protectorate, giving Britain control over its army, treasury, and administration. Though it was ultimately not ratified, the event itself was a stark illustration of the state's weakness.\n    *   **Effect:** Weakened the state by demonstrating its leaders' willingness to trade sovereignty for personal and foreign support. The societal backlash against the agreement, however, was a rare instance of mobilized society successfully checking a despotic move.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n1900-1909: <7.0, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\nBased on Acemoglu and Robinson's framework, here are the major trends and events in Iran from 1920-1929 that affected the balance of power between the state and society. This period is defined by the rapid construction of a centralized state at the expense of powerful societal actors, moving Iran from a condition of an \"Absent Leviathan\" towards a \"Despotic Leviathan.\"\n\n### Trends:\n\n*   **Creation of a Unified National Army:** Over the decade, Reza Khan systematically built a modern, centralized, and loyal military, replacing the fragmented and unreliable Qajar-era forces. This was the primary instrument for state-building.\n    *   **Effect:** Massively **strengthened the state's** coercive capacity while **weakening society** by crushing autonomous societal power centers like tribal confederations and regional warlords.\n*   **Expansion of Centralized Bureaucracy and Fiscal Capacity:** The new regime established new ministries, a national tax system, and a national bank, extending the central government's reach into areas of life previously managed by local, religious, or tribal authorities.\n    *   **Effect:** **Strengthened the state** by giving it the administrative and financial tools to implement policy and extract resources directly from the population, bypassing and thus **weakening traditional societal intermediaries.**\n*   **Rise of State-Sponsored Secular Nationalism:** The regime promoted an ideology centered on the Iranian nation and its pre-Islamic past. This was disseminated through new secular schools and propaganda, seeking to create a uniform national identity loyal to the central state.\n    *   **Effect:** **Strengthened the state** by creating a unifying ideology that superseded religious and ethnic loyalties, which had been major sources of societal power. This simultaneously **weakened societal groups** (clergy, tribes) whose authority was based on those alternative identities.\n*   **Development of Modern Infrastructure:** A slow but steady program of building roads, bridges, and telegraph lines began in this period, physically connecting the country's disparate regions to the capital.\n    *   **Effect:** **Strengthened the state** by enabling it to project military power, collect taxes, and disseminate information more effectively into the provinces, eroding the geographic isolation that had long empowered local societal actors.\n\n### Events:\n\n*   **The 1921 Coup d'état:** Reza Khan, as head of the Cossack Brigade, marched on Tehran and installed himself as Minister of War in a new government, effectively seizing control of the state's military apparatus.\n    *   **Effect:** Instantly and dramatically **strengthened the state's** potential power by placing a ruthlessly effective centralizer in command of its primary coercive tool.\n*   **Suppression of Regional and Tribal Revolts (1921-1925):** Reza Khan’s new army systematically defeated major autonomous powers, including Simko Shikak in Kurdistan, the Jangalis in Gilan, and, most importantly, Sheikh Khaz’al in the oil-rich province of Khuzestan (1924).\n    *   **Effect:** A clear demonstration of the new Leviathan's power. It **strengthened the state** by eliminating direct challengers to its sovereignty and securing control over national territory and resources, while decisively **weakening society's** most powerful armed elements.\n*   **Deposition of the Qajar Dynasty (1925):** The Majles (parliament), under heavy pressure, formally deposed the last Qajar shah, Ahmad Shah, and a constituent assembly subsequently named Reza Khan the new shah, founding the Pahlavi dynasty.\n    *   **Effect:** **Strengthened the state** by replacing a weak, ineffective, and delegitimized institution of leadership with a dynamic and powerful one, consolidating the new centralized authority under a single ruler.\n*   **Abolition of Capitulations (1928):** The government unilaterally abolished the system of extraterritorial legal rights for foreign nationals, asserting that Iranian state law was supreme for everyone within its borders.\n    *   **Effect:** **Strengthened the state** by affirming its national sovereignty against foreign powers, removing an external check on its authority and enhancing its legal monopoly within its territory.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n1900-1909: <7.0, 2.5>\n1910-1919: <4.0, 1.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\nBased on the framework in *The Narrow Corridor*, the period of 1930-1939 in Iran under Reza Shah was characterized by the rapid and forceful construction of a \"Despotic Leviathan,\" where the state's power grew immensely by systematically dismantling and suppressing the power of society.\n\n### Trends:\n\n*   **Systematic Centralization of the State:** Reza Shah continued and intensified the creation of a modern, centralized bureaucracy and a national army loyal to him. This slow-moving process replaced a fragmented system of local notables, tribal leaders, and religious figures.\n    *   **Effect:** Massively strengthened the state's capacity for taxation, coercion, and administration. It simultaneously weakened traditional, decentralized sources of societal power.\n*   **Forced Secularization and Cultural Engineering:** The state pursued a consistent policy of reducing the influence of the Shi'a clergy in law, education, and public life, while promoting a pre-Islamic, Persian nationalist identity.\n    *   **Effect:** Systematically weakened the power of religious civil society, which had been a primary check on monarchical power for centuries. This strengthened the state by removing a key ideological and institutional rival.\n*   **State-Led Industrialization:** The government established state-owned factories (in textiles, sugar, cement) and created state monopolies over key commodities like tobacco and sugar.\n    *   **Effect:** Strengthened the state by giving it direct control over the \"commanding heights\" of the economy and reducing its reliance on traditional merchant classes (the *bazaaris*) and foreign capital.\n*   **Sedentarization of Nomadic Tribes:** The state pursued a brutal, ongoing campaign to disarm powerful nomadic tribes (like the Bakhtiari and Qashqai) and force them into settled agriculture.\n    *   **Effect:** Strengthened the state by eliminating autonomous military and political power centers that controlled vast territories. This crippled a major segment of traditional Iranian society.\n\n### Events:\n\n*   **Founding of the University of Tehran (1934):** The creation of Iran's first modern, European-style university was a landmark event designed to produce a new technocratic elite.\n    *   **Effect:** Strengthened the state by providing the loyal, secular-minded administrators needed to run its expanding bureaucracy, directly challenging and weakening the clergy's traditional monopoly on higher learning.\n*   **Official Name Change to Iran (1935):** The government mandated in international correspondence that the country be called Iran instead of Persia.\n    *   **Effect:** A symbolic but powerful assertion of the state's power to define national identity along lines of modern, unitary nationalism, strengthening its ideological project while dismissing the multi-ethnic and traditional connotations of \"Persia.\"\n*   **The *Kashf-e hijab* Decree (1936):** A specific law was enacted that forcibly banned all Islamic veils for women. Police were ordered to physically remove veils from women in public.\n    *   **Effect:** A dramatic and coercive assault on religious and traditional societal norms. It demonstrated the state's immense power to intervene in the most private aspects of life, thereby weakening the authority of both religious institutions and the traditional family structure.\n*   **Completion of the Trans-Iranian Railway (1938):** This massive, state-funded infrastructure project connected the Caspian Sea to the Persian Gulf, a feat that had been attempted for decades.\n    *   **Effect:** Materially strengthened the state's power by enabling it to rapidly deploy troops and administrators across the country. It physically integrated the nation under central control, decisively weakening the autonomy of remote regions.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n1900-1909: <7.0, 2.5>\n1910-1919: <4.0, 1.0>\n1920-1929: <3.0, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in Iran from 1940-1949 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Proliferation of Civil Society Organizations:** Following the collapse of Reza Shah's police state in 1941, a repressed society reawakened. This slow-moving trend saw the rapid growth of political parties (most notably the pro-Soviet Tudeh Party), a vibrant and free press, and powerful trade unions (like the Central Council of United Trade Unions).\n    *   **Effect:** Massively strengthened society by creating new institutions for political mobilization and contestation.\n\n*   **Resurgence of Tribal and Regional Autonomy:** Reza Shah had brutally suppressed Iran's powerful tribal confederations (e.g., Qashqai, Bakhtiari). With the central state weakened after 1941, these groups re-armed and reasserted control over their territories, often acting as independent political and military forces.\n    *   **Effect:** Weakened the state's monopoly on violence and territorial control; strengthened traditional, non-state forms of societal power.\n\n*   **Growth of Political Nationalism:** A growing, cross-class ideological trend focused on ending foreign domination, particularly British control over Iran's oil through the Anglo-Iranian Oil Company (AIOC). This sentiment found its voice in the Majles (parliament) and fueled popular mobilization.\n    *   **Effect:** Strengthened society by providing a powerful, unifying ideology that cut across different political factions and could be used to challenge the state and foreign powers.\n\n### Events:\n\n*   **Anglo-Soviet Invasion and Abdication of Reza Shah (August-September 1941):** The Allied invasion to secure a supply line to the USSR shattered the Iranian army and forced the abdication of the powerful autocrat, Reza Shah. His inexperienced son, Mohammad Reza Pahlavi, took the throne with severely diminished authority.\n    *   **Effect:** Massively weakened the state by decapitating its despotic leadership and breaking its coercive power; simultaneously and directly enabled the strengthening of society by removing the apparatus of repression.\n\n*   **The Azerbaijan Crisis (1945-1946):** Soviet-backed separatist governments were established in the provinces of Azerbaijan and Kurdistan, directly challenging the territorial integrity of Iran. The central government was initially too weak to respond.\n    *   **Effect:** Initially demonstrated the extreme weakness of the state. However, the eventual crushing of the rebellions by the Iranian army (after Soviet withdrawal under US pressure) significantly re-strengthened the state, boosting the prestige and power of both the army and the Shah.\n\n*   **The Qavam-Sadr Agreement and AIOC Strike (1946):** Prime Minister Ahmad Qavam's government briefly legalized the Tudeh-affiliated trade unions and brought Tudeh members into his cabinet. This was followed by a massive, organized strike in the oil fields that was violently suppressed by government troops with British backing.\n    *   **Effect:** The initial agreement showed the peak strength of organized society, forcing the state to grant concessions. The subsequent suppression, however, demonstrated the state's ultimate willingness to use coercive power to protect key interests, weakening a core element of civil society.\n\n*   **Attempted Assassination of the Shah (February 1949):** An assassination attempt gave the Shah the political pretext to reverse many of the decade's liberalizing trends.\n    *   **Effect:** Strengthened the state (specifically the monarch's power) by allowing the Shah to declare martial law, ban the Tudeh Party, and convene a constituent assembly that granted him the power to dissolve the Majles, weakening a key societal check on his authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n1900-1909: <7.0, 2.5>\n1910-1919: <4.0, 1.0>\n1920-1929: <3.0, 5.5>\n1930-1939: <1.5, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Iran from 1950-1959 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Growth of Mass Political Mobilization (1950-1953):** The expansion of political parties like the broad-based National Front and the disciplined Tudeh (Communist) Party created a highly engaged and organized citizenry capable of coordinated action through strikes and street demonstrations.\n    *   **Effect:** Massively strengthened society, forcing the state (specifically the monarchy) to compete for power and legitimacy.\n*   **Establishment of a Rentier State Economy (post-1954):** Following the 1954 Oil Consortium agreement, oil revenues began flowing directly to the state, making it fiscally independent from domestic taxation and, therefore, less accountable to its population.\n    *   **Effect:** Strengthened the state's financial autonomy and coercive capacity while weakening society's main lever of influence (control over tax revenue).\n*   **Systematic Atomization of Civil Society (post-1953):** Following the coup, the Shah's regime engaged in a sustained campaign to dismantle or co-opt all independent sources of societal power—banning political parties, purging the bureaucracy, crushing independent trade unions, and censoring the press.\n    *   **Effect:** Dramatically weakened society by breaking its organizational capacity, pushing Iran out of the \"narrow corridor\" and toward a despotic state.\n\n### Events:\n\n*   **Nationalization of the Oil Industry (March 1951):** The democratically-elected parliament, pushed by overwhelming popular demand, passed a law seizing control of the British-owned Anglo-Iranian Oil Company.\n    *   **Effect:** A dual effect. It asserted the Iranian state's sovereignty against foreign power but was also the high-water mark of society's power to direct state policy.\n*   **The \"30 Tir\" Uprising (July 21, 1952):** After the Shah forced Prime Minister Mosaddegh to resign, massive, coordinated pro-Mosaddegh protests erupted, forcing the Shah to back down and reappoint him within days.\n    *   **Effect:** A clear demonstration of society’s cage of norms and mobilization overpowering the state's authority, weakening the monarchical element of the state.\n*   **The Coup d'état (August 1953):** A CIA/MI6-backed coup, executed by royalist factions of the military, overthrew the government of Mosaddegh and restored the Shah's autocratic power.\n    *   **Effect:** Decisively weakened society by crushing its elected leadership and institutions; massively strengthened the coercive power of the state.\n*   **Creation of SAVAK (1957):** The Shah, with help from the CIA and Israeli Mossad, established a new, highly effective, and brutal secret police and domestic intelligence agency.\n    *   **Effect:** Massively strengthened the state’s coercive and surveillance capabilities, instilling widespread fear that further weakened society’s ability to organize.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n1900-1909: <7.0, 2.5>\n1910-1919: <4.0, 1.0>\n1920-1929: <3.0, 5.5>\n1930-1939: <1.5, 7.8>\n1940-1949: <6.0, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in Iran from 1960-1969 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Expansion of State Bureaucracy via the White Revolution:** The creation of state-run corps (Literacy Corps, Health Corps) extended the central government's reach into rural areas, replacing the functions and influence of traditional societal institutions like local landlords and religious bodies.\n    *   **Effect:** Strengthened the state; weakened society's traditional, non-state institutions.\n*   **Intensification of Political Repression:** The security apparatus, particularly SAVAK, systematically dismantled independent political organizations. The suppression of the National Front, Tudeh Party, and religious dissent became a continuous, defining feature of the decade.\n    *   **Effect:** Dramatically strengthened the state's coercive power; weakened society's capacity for organized political action.\n*   **Rapid Urbanization and Social Dislocation:** Fueled by oil revenues and the consequences of land reform, millions of rural Iranians migrated to cities. This created a new urban working class and underclass, atomized and disconnected from traditional village-based social structures.\n    *   **Effect:** Weakened traditional societal cohesion and norms, creating a population that the state could more directly influence (or control).\n*   **Breakdown of the Traditional Landed Aristocracy:** The land reform program, a cornerstone of the White Revolution, broke up large feudal estates, destroying the independent economic and political power base of a class that had historically acted as a check on central monarchical power.\n    *   **Effect:** Strengthened the state by eliminating a rival elite; fundamentally altered the structure of rural society.\n\n### Events:\n\n*   **January 1963 Referendum on the White Revolution:** The Shah bypassed parliament and the clergy to seek popular approval for his six-point reform plan. This plebiscitary act asserted his personal authority over all other institutions.\n    *   **Effect:** Strengthened the state (specifically, the executive power of the monarch); weakened established political and religious bodies within society.\n*   **Granting of Female Suffrage (1963):** Enacted by state decree as part of the White Revolution, this reform was opposed by much of the senior clergy.\n    *   **Effect:** Strengthened the state by casting it as a modernizer and creating a new constituency. It also empowered a segment of society (women), but in a top-down manner that increased societal dependence on the state for rights.\n*   **June 1963 Uprising (15 Khordad) and its Suppression:** Ayatollah Khomeini’s arrest for denouncing the Shah triggered mass demonstrations in major cities. The state responded by using the military to violently crush the protests, killing hundreds or thousands.\n    *   **Effect:** The uprising demonstrated society's latent power, but its brutal suppression decisively strengthened the state's coercive capacity and established a clear precedent that organized, popular opposition would not be tolerated. This event pushed Iran firmly toward a Despotic Leviathan.\n*   **Exile of Ayatollah Khomeini (1964):** Following his continued agitation against the government, especially a law granting diplomatic immunity to U.S. military personnel, Khomeini was forcibly exiled from Iran.\n    *   **Effect:** Strengthened the state by removing the most charismatic and effective leader of the opposition from the country; weakened a key node of societal resistance.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n1900-1909: <7.0, 2.5>\n1910-1919: <4.0, 1.0>\n1920-1929: <3.0, 5.5>\n1930-1939: <1.5, 7.8>\n1940-1949: <6.0, 5.5>\n1950-1959: <3.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Iran from 1970-1979 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Influx of Petrodollars and the 'Rentier State' Effect (post-1973):** The quadrupling of oil prices flooded the Shah's government with revenue, making it financially independent of its citizens (i.e., it didn't need to tax them for revenue). This **massively strengthened the state's coercive and administrative power** by funding the military and SAVAK (secret police), while **weakening society's ability to demand representation** in exchange for taxation.\n*   **Rapid, Uneven Modernization and Inflation:** The state-led \"White Revolution\" policies, accelerated by oil wealth, caused rapid urbanization, social dislocation, and rampant inflation. This created widespread economic grievances, especially among the traditional bazaar merchants and the urban poor. This trend **weakened society's overall stability but strengthened the potential for broad-based opposition** against a state seen as corrupt and inept.\n*   **Expansion of Higher Education:** The Shah’s own modernization project created a large, politically conscious, and often unemployed or underemployed class of university graduates. These students were exposed to and became proponents of rival ideologies (e.g., Marxism, Ali Shariati's revolutionary Islam). This trend **strengthened a key segment of society** by providing it with the ideological tools and organizational capacity to challenge the state.\n*   **Growth of an Independent Clerical Network:** While the state repressed secular opposition, the Shia clerical network (the ulema) maintained its financial independence through religious tithes and its institutional network of mosques and seminaries. This network became the only viable, nationwide channel for dissent. This long-standing institutional reality **maintained and strengthened society’s power** to organize outside state control.\n\n### Events:\n\n*   **Carter Administration's Human Rights Pressure (1977):** U.S. President Jimmy Carter’s public emphasis on human rights forced the Shah to implement a cosmetic political \"liberalization,\" slightly easing press censorship and police repression. This event **weakened the state's coercive grip** and created a critical opening that **strengthened society's ability to mobilize**, as intellectuals, lawyers, and students began to publicly voice dissent.\n*   **Slanderous Article Against Khomeini (January 1978):** A state-controlled newspaper published an article insulting the exiled Ayatollah Khomeini, triggering protests by seminary students in the city of Qom. The state's violent crackdown on these protests created the first \"martyrs\" of the revolution. This event **weakened the state’s legitimacy** while **strengthening society's mobilization** by sparking a cycle of protests every 40 days (a traditional mourning period).\n*   **The Cinema Rex Fire (August 1978):** A cinema in Abadan was set on fire, killing over 400 people. The public widely blamed SAVAK, despite the government's attempts to pin it on religious extremists. This catastrophic event **fatally weakened the state's credibility and moral authority**, while **strengthening society's outrage and unity** against the regime.\n*   **\"Black Friday\" Massacre (September 8, 1978):** The military fired on unarmed protestors in Tehran's Jaleh Square, killing hundreds. This event destroyed any hope of compromise or reform. It **weakened the state's authority by revealing it as purely despotic** and **strengthened society's resolve** by radicalizing the opposition and cementing the goal of overthrowing the monarchy entirely.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n1900-1909: <7.0, 2.5>\n1910-1919: <4.0, 1.0>\n1920-1929: <3.0, 5.5>\n1930-1939: <1.5, 7.8>\n1940-1949: <6.0, 5.5>\n1950-1959: <3.0, 7.5>\n1960-1969: <1.5, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\nBased on the framework of Acemoğlu and Robinson, where liberty depends on the balance of power between the state and civil society, here are the major trends and events in Iran from 1980-1989 that affected this balance. The dominant theme of this decade was the construction of a powerful, \"Despotic Leviathan\" and the systematic weakening of autonomous civil society.\n\n### Trends:\n\n*   **Consolidation of Parallel State Institutions:** The dramatic expansion of revolutionary bodies, especially the Islamic Revolutionary Guard Corps (IRGC) and the Basij militia. This created a loyal, ideologically driven coercive apparatus parallel to the traditional military.\n    *   **Effect:** Massively strengthened the state, providing it with a powerful tool to enforce its will and suppress dissent, thus weakening society.\n*   **Imposition of a War Economy:** Due to the war with Iraq, the state nationalized key industries, controlled foreign trade, and implemented widespread rationing of goods.\n    *   **Effect:** Strengthened the state by giving it immense control over economic life, while weakening society by making it dependent on the state for resources and limiting private economic power.\n*   **Systematic Elimination of Political and Social Pluralism:** The ongoing \"Cultural Revolution\" purged universities and government offices of non-Islamist influences, while political parties (like the Tudeh Party and Mujahedin-e-Khalq) were violently suppressed throughout the decade.\n    *   **Effect:** Decisively weakened civil society by dismantling its organizational capacity and eliminating alternative sources of authority and ideology.\n*   **Post-Revolutionary Baby Boom:** A state-encouraged demographic surge dramatically increased the population and created a massive youth cohort.\n    *   **Effect:** A slow-moving trend that, in the long term, would strengthen society's potential power by creating a large, restive population. However, within the 1980-1989 period, its primary effect was to strain state resources.\n\n### Events:\n\n*   **The Iran-Iraq War (Began September 1980):** Iraq's invasion and the subsequent eight-year war served as the defining context for the decade. The state used the national crisis to rally the population under the banner of patriotism and religion.\n    *   **Effect:** Radically strengthened the state by providing justification for mass mobilization, emergency powers, and the violent suppression of internal opposition as a \"fifth column.\" It weakened autonomous civil society by subordinating all social activity to the war effort.\n*   **The Mass Executions of Political Prisoners (Summer 1988):** Following a fatwa from Ayatollah Khomeini, thousands of political prisoners, primarily members of the Mujahedin-e-Khalq, were executed in secret over several months.\n    *   **Effect:** Catastrophically weakened civil society by physically liquidating a significant portion of the organized political opposition, demonstrating the state's absolute power and willingness to use terror.\n*   **Death of Ayatollah Khomeini and Constitutional Referendum (June-July 1989):** The death of the revolution's charismatic founder created a moment of potential instability. The state managed a swift succession and passed constitutional reforms that abolished the post of Prime Minister, concentrating executive power in the office of the Supreme Leader.\n    *   **Effect:** Strengthened the state by proving its institutional durability beyond its founder and further centralizing power, thereby shackling potential rivals within the government and weakening society's ability to challenge a more monolithic state structure.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n1900-1909: <7.0, 2.5>\n1910-1919: <4.0, 1.0>\n1920-1929: <3.0, 5.5>\n1930-1939: <1.5, 7.8>\n1940-1949: <6.0, 5.5>\n1950-1959: <3.0, 7.5>\n1960-1969: <1.5, 8.8>\n1970-1979: <7.5, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Iran from 1990-1999 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Post-War Economic Liberalization (Rafsanjani's \"Reconstruction Era\"):** The state-led effort to privatize some industries, attract foreign investment, and rebuild after the Iran-Iraq War created a new, market-oriented middle class.\n    *   **Effect:** Ambiguous. It strengthened the state’s administrative and economic planning capacity but also empowered a new segment of society (a nascent bourgeoisie) independent of revolutionary cadres, strengthening society's economic base.\n*   **The \"Demographic Boom\" Coming of Age:** The large cohort of Iranians born in the early 1980s became teenagers and young adults in the 1990s. They had no memory of the Shah, little connection to the 1979 revolution, and grew up with greater access to global media.\n    *   **Effect:** Weakened the state's ideological control and strengthened society by creating a massive, young, and often disaffected population that demanded greater social freedom and economic opportunity.\n*   **Expansion of University Education, Especially for Women:** A state policy to increase human capital resulted in a rapid rise in literacy and university enrollment, with women making up a significant portion, and often a majority, of new students by the end of the decade.\n    *   **Effect:** Strengthened society by creating a more educated, critical, and articulate citizenry capable of organizing and demanding rights, challenging the state's social and political strictures.\n\n### Events:\n\n*   **Election of Mohammad Khatami (May 1997):** Khatami, running on a platform of \"civil society,\" the rule of law, and greater social freedoms, won a landslide victory with over 70% of the vote, driven by a coalition of youth, women, and the urban middle class.\n    *   **Effect:** Massively strengthened society by demonstrating its ability to mobilize and use the state's own electoral institutions to express its will. It also created a deep fissure within the state itself, pitting the elected presidency against the unelected, hardline judiciary and security forces.\n*   **The \"Serial Murders\" Revealed (late 1998):** The discovery that agents within the state's own Ministry of Intelligence were responsible for assassinating several dissident intellectuals and political figures. Khatami’s government exposed the crime.\n    *   **Effect:** Simultaneously weakened the state by revealing its brutal, lawless underpinnings and damaging its legitimacy, while strengthening society by galvanizing the press and public to demand accountability and the rule of law.\n*   **The July 1999 Student Protests and Crackdown:** Following the closure of a reformist newspaper, student-led protests in Tehran escalated into the largest public demonstrations since the revolution. They were brutally suppressed by hardline security forces and paramilitaries.\n    *   **Effect:** Showcased the increased power and willingness of society to mobilize. However, the violent state response ultimately weakened organized civil society through arrests and intimidation, demonstrating the coercive power of the \"Despotic Leviathan\" and the limits of the reformist government's ability to protect its supporters.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n1900-1909: <7.0, 2.5>\n1910-1919: <4.0, 1.0>\n1920-1929: <3.0, 5.5>\n1930-1939: <1.5, 7.8>\n1940-1949: <6.0, 5.5>\n1950-1959: <3.0, 7.5>\n1960-1969: <1.5, 8.8>\n1970-1979: <7.5, 1.5>\n1980-1989: <1.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Iran from 2000-2009 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The expansion of the IRGC's economic and political power:** Throughout the decade, and accelerating under President Ahmadinejad, the Islamic Revolutionary Guard Corps (IRGC) vastly expanded its control over key industries (construction, energy, telecommunications). This slow-moving institutional trend created a powerful state-within-a-state, accountable only to the Supreme Leader.\n    *   **Effect:** **Strengthened the state** (specifically its coercive, unelected elements) by giving it direct control over the economy, weakening the private sector and any potential societal counterweights.\n*   **The mid-decade oil price boom:** Soaring oil prices from roughly 2004-2008 provided the Iranian state with a massive revenue windfall. This allowed the Ahmadinejad government to fund populist social programs and cash handouts, making citizens more dependent on state largesse.\n    *   **Effect:** **Strengthened the state** by increasing its fiscal autonomy and ability to buy loyalty, while **weakening society** by reducing the state’s need for taxation and thus accountability.\n*   **Growth of a connected, urban youth population:** A demographic \"youth bulge\" combined with rising university enrollment and a rapid increase in internet and mobile phone penetration created a more networked and politically aware civil society, particularly in cities.\n    *   **Effect:** **Strengthened society** by increasing its capacity for organization and mobilization outside of state-controlled channels.\n\n### Events:\n\n*   **Guardian Council’s mass disqualification of reformists (2004) and election of Mahmoud Ahmadinejad (2005):** After a period of relative openness under President Khatami, the unelected Guardian Council barred thousands of reformist candidates from the 2004 parliamentary elections. This was followed by the 2005 election of hardliner Mahmoud Ahmadinejad, marking a definitive end to the reformist era.\n    *   **Effect:** **Strengthened the state** (its unelected, hardline faction) by decisively shutting down society’s primary avenue for formal political representation and reform.\n*   **Intensification of the nuclear standoff and imposition of UN sanctions (2006 onwards):** The escalation of Iran's conflict with the West over its nuclear program led to the imposition of international sanctions. The state used this external pressure to rally nationalist support and justify crackdowns on internal dissent, which it framed as foreign-backed subversion.\n    *   **Effect:** **Strengthened the state's coercive power** by providing a powerful pretext for suppressing civil liberties and political opposition.\n*   **The 2009 presidential election and the Green Movement protests:** The disputed re-election of Ahmadinejad triggered the largest mass protests in Iran since the 1979 revolution. Millions of citizens mobilized in a powerful, spontaneous challenge to the state's authority and legitimacy. The state's subsequent brutal and systematic crackdown crushed the movement.\n    *   **Effect:** A massive, though temporary, **strengthening of society's** power to mobilize, immediately followed by a decisive and violent **strengthening of the state's coercive power** as it suppressed the challenge, pushing Iran further away from the \"narrow corridor.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n1900-1909: <7.0, 2.5>\n1910-1919: <4.0, 1.0>\n1920-1929: <3.0, 5.5>\n1930-1939: <1.5, 7.8>\n1940-1949: <6.0, 5.5>\n1950-1959: <3.0, 7.5>\n1960-1969: <1.5, 8.8>\n1970-1979: <7.5, 1.5>\n1980-1989: <1.5, 8.0>\n1990-1999: <5.5, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major trends and events in Iran from 2010-2019 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Rise of the Parallel State (IRGC):** Throughout the decade, the Islamic Revolutionary Guard Corps (IRGC) expanded its economic, political, and military power. Fueled by sanctions-busting activities and its leading role in regional conflicts (e.g., Syria), the IRGC became a dominant, unaccountable force within the state. This trend **strengthened the coercive, despotic elements of the state** at the expense of both formal government institutions and civil society, pushing Iran further from the \"narrow corridor.\"\n*   **Expansion of Digital Connectivity:** The proliferation of smartphones and encrypted messaging apps like Telegram created an information ecosystem outside of state control. This allowed for the rapid dissemination of news, the organization of protests, and the formation of online communities critical of the regime. This trend **strengthened society** by providing it with powerful tools for mobilization and communication, forcing the state to react with censorship and internet shutdowns.\n*   **Chronic Economic Stagnation and Inequality:** Driven by international sanctions, mismanagement, and corruption, the Iranian economy suffered from high inflation, currency devaluation, and unemployment. This slow-moving crisis eroded the living standards of the middle and working classes. This trend **weakened society** by increasing desperation and atomization, while simultaneously **weakening the state's capacity** to provide public goods and maintain legitimacy, creating fertile ground for unrest.\n\n### Events:\n\n*   **The Election of Hassan Rouhani (2013):** Rouhani's victory represented a temporary, mass mobilization of society through the formal electoral process. Voters expressed a clear preference for moderation and de-escalation with the West. This event **briefly strengthened society's agency within the system** and empowered the elected, more accountable part of the state to pursue diplomatic solutions.\n*   **The Joint Comprehensive Plan of Action (JCPOA) (2015) and U.S. Withdrawal (2018):** The signing of the nuclear deal briefly opened Iran's economy, boosting optimism. This moment **strengthened both the state's legitimacy and society's economic prospects**. However, the 2018 U.S. withdrawal and reimposition of \"maximum pressure\" sanctions had the opposite effect: it **severely weakened the reformist parts of the state**, discredited engagement, and **strengthened the state's hardline, coercive factions**, while economically devastating society.\n*   **The November 2019 (\"Bloody Aban\") Protests:** Triggered by a sudden fuel price hike, these widespread protests were met with an unprecedentedly violent state response, including a near-total internet blackout and the killing of hundreds of demonstrators. This event starkly revealed society's deep-seated anger but was ultimately a brutal demonstration of the Despotic Leviathan's power. It **severely weakened society** through fear and suppression and **strengthened the state's absolute coercive control**.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <5.0, 3.5>\n1890-1899: <6.2, 3.0>\n1900-1909: <7.0, 2.5>\n1910-1919: <4.0, 1.0>\n1920-1929: <3.0, 5.5>\n1930-1939: <1.5, 7.8>\n1940-1949: <6.0, 5.5>\n1950-1959: <3.0, 7.5>\n1960-1969: <1.5, 8.8>\n1970-1979: <7.5, 1.5>\n1980-1989: <1.5, 8.0>\n1990-1999: <5.5, 7.2>\n2000-2009: <4.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1880-1889": "{\n  \"society_power\": 5.0,\n  \"state_power\": 3.5,\n  \"key_event\": \"Increasing foreign influence and granting of concessions by the Shah.\",\n  \"reasoning\": \"The Qajar state was weak, with a rudimentary bureaucracy and military, relying on local tribal and religious leaders to govern. Conversely, society held moderate power through these same traditional networks—the ulama (clergy), bazaar merchants, and tribal confederations—which were highly organized and largely autonomous from the central government.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1890-1899": "{\n  \"society_power\": 6.2,\n  \"state_power\": 3.0,\n  \"key_event\": \"Tobacco Protest forces the Shah to cancel foreign concession.\",\n  \"reasoning\": \"The successful, nationwide Tobacco Protest proved society's growing ability to organize and coerce the state, representing a significant power increase. The Qajar state, weakened by this defeat, growing foreign debt, and the Shah's assassination, saw its limited authority further decline.\",\n  \"society_change\": 1.2,\n  \"state_change\": -0.5\n}",
    "1900-1909": "{\n  \"society_power\": 7.0,\n  \"state_power\": 2.5,\n  \"key_event\": \"The Constitutional Revolution establishes a parliament, sparking civil war.\",\n  \"reasoning\": \"Society's power surged through the Constitutional Revolution, creating a parliament and proving its ability to mobilize nationally, even deposing a shah. The Qajar state, already weak and dependent on foreign powers, saw its authority collapse into civil war despite a violent attempt to crush the new institutions.\",\n  \"society_change\": 0.8,\n  \"state_change\": -0.5\n}",
    "1910-1919": "{\n  \"society_power\": 4.0,\n  \"state_power\": 1.0,\n  \"key_event\": \"Foreign occupation and state collapse during World War I.\",\n  \"reasoning\": \"The state effectively ceased to exist as a sovereign entity, becoming a battleground for foreign powers who dismantled its nascent institutions. Society's national constitutional movement was crushed, and power devolved to fragmented local actors amidst the chaos of war and famine.\",\n  \"society_change\": -3.0,\n  \"state_change\": -1.5\n}",
    "1920-1929": "{\n  \"society_power\": 3.0,\n  \"state_power\": 5.5,\n  \"key_event\": \"Reza Khan's coup and consolidation of centralized state power.\",\n  \"reasoning\": \"Following his 1921 coup, Reza Khan built a modern army and bureaucracy, dramatically increasing the state's capacity by crushing autonomous rivals. This centralization came at the direct expense of society's power, as tribal confederations and regional powerbrokers were systematically eliminated.\",\n  \"society_change\": -1.0,\n  \"state_change\": 4.5\n}",
    "1930-1939": "{\n  \"society_power\": 1.5,\n  \"state_power\": 7.8,\n  \"key_event\": \"Reza Shah's state-building project systematically crushes societal rivals.\",\n  \"reasoning\": \"Reza Shah's regime systematically built a centralized state with a modern army, bureaucracy, and infrastructure, dramatically increasing its coercive and administrative capacity. Simultaneously, it brutally suppressed all independent sources of societal power, including the clergy and nomadic tribes, atomizing society and making resistance nearly impossible.\",\n  \"society_change\": -1.5,\n  \"state_change\": 2.3\n}",
    "1940-1949": "{\n  \"society_power\": 6.0,\n  \"state_power\": 5.5,\n  \"key_event\": \"Allied invasion and abdication of Reza Shah (1941)\",\n  \"reasoning\": \"The 1941 Allied invasion shattered Reza Shah's strong, centralized state, leading to a dramatic rebirth of civil society, including political parties and unions. While the state began to reconsolidate power through the army by the end of the decade, it remained weaker than before, and society now possessed significant organizational capacity.\",\n  \"society_change\": 4.5,\n  \"state_change\": -2.3\n}",
    "1950-1959": "{\n  \"society_power\": 3.0,\n  \"state_power\": 7.5,\n  \"key_event\": \"The 1953 coup overthrew Mosaddegh, restoring the Shah's power.\",\n  \"reasoning\": \"An initial surge in societal power was decisively crushed by the 1953 coup, which re-established monarchical authority. The Shah's regime then used oil revenues and the new SAVAK secret police to systematically dismantle civil society while building a strong, coercive state apparatus.\",\n  \"society_change\": -3.0,\n  \"state_change\": 2.0\n}",
    "1960-1969": "{\n  \"society_power\": 1.5,\n  \"state_power\": 8.8,\n  \"key_event\": \"Shah's White Revolution crushes clerical and secular opposition.\",\n  \"reasoning\": \"The Shah’s state-led White Revolution systematically dismantled traditional societal power structures (landlords, clergy) while expanding the state's bureaucratic reach. The brutal suppression of the 1963 uprising and systematic repression by SAVAK demonstrated overwhelming state coercion, leading to an atomized and fearful society.\",\n  \"society_change\": -1.5,\n  \"state_change\": 1.3\n}",
    "1970-1979": "{\n  \"society_power\": 7.5,\n  \"state_power\": 1.5,\n  \"key_event\": \"The 1979 Islamic Revolution overthrows the Shah's monarchy.\",\n  \"reasoning\": \"A massive societal mobilization, organized through independent clerical, bazaar, and student networks, completely shattered the Shah's seemingly overwhelming petro-state, which suffered a catastrophic loss of legitimacy and coercive control, culminating in total collapse.\",\n  \"society_change\": 6.0,\n  \"state_change\": -7.3\n}",
    "1980-1989": "{\n  \"society_power\": 1.5,\n  \"state_power\": 8.0,\n  \"key_event\": \"Iran-Iraq War and consolidation of the revolutionary state.\",\n  \"reasoning\": \"The Iran-Iraq War provided the context for the new Islamic Republic to build a powerful, pervasive coercive apparatus (IRGC, Basij) while systematically crushing all forms of political and social opposition. This caused state power to skyrocket from its post-revolutionary collapse, while the vibrant civil society that made the revolution was effectively atomized.\",\n  \"society_change\": -6.0,\n  \"state_change\": 6.5\n}",
    "1990-1999": "{\n  \"society_power\": 5.5,\n  \"state_power\": 7.2,\n  \"key_event\": \"Mohammad Khatami's landslide election on a 'civil society' platform.\",\n  \"reasoning\": \"Society surged in power, mobilizing through elections to install reformist Mohammad Khatami and creating a vibrant press and civic discourse. The state, while maintaining formidable coercive power, was weakened by deep internal fractures between the new elected government and the unelected hardline establishment.\",\n  \"society_change\": 4.0,\n  \"state_change\": -0.8\n}",
    "2000-2009": "{\n  \"society_power\": 4.0,\n  \"state_power\": 8.5,\n  \"key_event\": \"The 2009 Green Movement protests are crushed by the state.\",\n  \"reasoning\": \"The state's power grew immensely with the rise of the IRGC, oil wealth, and the consolidation of hardline control, culminating in the brutal suppression of the massive 2009 Green Movement. While the protests revealed society's mobilization capacity, their violent defeat left civil society atomized and repressed.\",\n  \"society_change\": -1.5,\n  \"state_change\": 1.3\n}",
    "2010-2019": "{\n  \"society_power\": 3.5,\n  \"state_power\": 9.0,\n  \"key_event\": \"IRGC's rise and violent suppression of mass protests.\",\n  \"reasoning\": \"The state's coercive power, consolidated under the IRGC, grew to overwhelming levels, demonstrated by the brutal 2019 crackdown. While society gained new digital tools for mobilization, economic hardship and violent state repression significantly weakened its ability to organize and effect change.\",\n  \"society_change\": -0.5,\n  \"state_change\": 0.5\n}"
  }
}

==> experiments/results/iran-persia__openai-gpt-5.5.json <==
{
  "country": "Iran (Persia)",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 4.0,
    "1890-1899": 5.2,
    "1900-1909": 6.5,
    "1910-1919": 5.4,
    "1920-1929": 4.2,
    "1930-1939": 2.8,
    "1940-1949": 5.8,
    "1950-1959": 3.8,
    "1960-1969": 3.5,
    "1970-1979": 6.5,
    "1980-1989": 3.0,
    "1990-1999": 5.0,
    "2000-2009": 4.7,
    "2010-2019": 4.8
  },
  "state_power": {
    "1880-1889": 3.5,
    "1890-1899": 3.2,
    "1900-1909": 3.0,
    "1910-1919": 2.4,
    "1920-1929": 6.2,
    "1930-1939": 7.8,
    "1940-1949": 5.6,
    "1950-1959": 7.4,
    "1960-1969": 8.2,
    "1970-1979": 5.8,
    "1980-1989": 8.0,
    "1990-1999": 8.2,
    "2000-2009": 8.7,
    "2010-2019": 8.8
  },
  "key_event": {
    "1880-1889": "Qajar decentralization and foreign concessionary pressures",
    "1890-1899": "Tobacco Protest mobilizes bazaar–ulama coalition",
    "1900-1909": "Constitutional Revolution and restoration of the Majlis",
    "1910-1919": "World War I occupation and state breakdown",
    "1920-1929": "Reza Khan’s centralizing military state-building",
    "1930-1939": "Reza Shah’s authoritarian centralization",
    "1940-1949": "1941 occupation and post-Reza Shah political opening",
    "1950-1959": "1953 coup and Shah’s security-state consolidation",
    "1960-1969": "White Revolution and oil-financed authoritarian consolidation",
    "1970-1979": "1979 revolution and birth of Islamic Republic",
    "1980-1989": "War and revolutionary-state consolidation",
    "1990-1999": "Khatami reform wave and coercive backlash",
    "2000-2009": "Green Movement mobilization and crackdown",
    "2010-2019": "Security-state expansion amid sanctions and protests"
  },
  "reasoning": {
    "1880-1889": "Under Naser al-Din Shah, the Qajar state had a central court, governors, taxation claims, and coercive forces, but its reach was limited by tribes, provincial notables, clerics, foreign influence, and weak fiscal-administrative capacity. Civil society was not atomized—ulama networks, bazaars, guilds, tribes, and local communities had real autonomous influence—but nationwide organized accountability was still sporadic before the Tobacco Protest and Constitutional Revolution.",
    "1890-1899": "The nationwide tobacco boycott, clerical coordination, petitions, and expanding press/telegraph networks moved civil society from weak toward moderate capacity, able to veto a major royal concession. Qajar state capacity remained weak: fiscal dependence, foreign leverage, and a weaker shah offset the modest customs centralization under Belgian officials.",
    "1900-1909": "Urban merchants, ulama, reformist networks, newspapers, anjomans, and armed constitutionalist forces demonstrated sustained capacity to organize, defeat royal reaction, and restore parliament, raising civil society into the moderate-to-strong range. The Qajar state gained only limited coercive and fiscal tools while losing autonomy to foreign powers, facing provincial/tribal resistance, and failing to monopolize force, so central state power remained weak and slightly lower than in the 1890s.",
    "1910-1919": "Compared with the constitutional high point of 1900-1909, civil society retained parties, newspapers, clerical-bazaar activism, nationalist networks, and local armed movements, but Russian repression, Majles closures, foreign occupation, famine, and fragmentation sharply reduced sustained national mobilizing capacity. The Qajar state remained fiscally and militarily weak, and wartime occupation, foreign-controlled forces, and the failed Anglo-Persian Agreement left central sovereignty and administration even more degraded despite brief reform attempts.",
    "1920-1929": "By the late 1920s the unified army, conscription, disarmament campaigns, fiscal reforms, courts, schools, and provincial administration had transformed Tehran from a weak, contested center into a moderate-capacity state with much broader coercive and administrative reach. Civil society retained some urban, clerical, bazaar, and labor capacity, but constitutional pluralism, the press, parties, unions, tribal autonomy, and regional armed movements were increasingly subordinated or repressed.",
    "1930-1939": "By the late 1930s, Iran had a far more capable central state: army, police, taxation, courts, schools, railways, trade controls, and provincial administration reached much deeper into society, though oil politics still showed external limits. Civil society fell sharply as tribal autonomy, clerical jurisdiction, bazaar independence, press, parties, unions, and elite notables were suppressed, with only limited offset from the emergence of a state-educated middle class.",
    "1940-1949": "Reza Shah’s coercive centralization was sharply broken by Allied occupation, foreign penetration, regional revolts, and economic crisis, though the army, monarchy, territorial control, and planning apparatus had partly recovered by 1949. Civil society rose from severe repression to a much freer arena of parties, unions, newspapers, Majlis assertion, labor strikes, and nationalist mobilization, but the 1949 ban on Tudeh and expanded royal powers kept it only moderately strong.",
    "1950-1959": "Although oil nationalization briefly made parliament, parties, unions, students, bazaar networks, and the press unusually powerful, the 1953 coup and subsequent repression dismantled much of this open mobilizational capacity by decade’s end. Restored oil revenues, U.S. military backing, the Baghdad Pact, and SAVAK gave the monarchy a strong coercive and fiscal apparatus, though not yet total penetration of society.",
    "1960-1969": "Oil revenues, technocratic planning, SAVAK, land reform, and top-down modernization gave the monarchy stronger administrative, coercive, and rural reach than in the 1950s. Autonomous society was further constrained by repression, dissolved parliamentary checks, weakened landlords and parties, and Khomeini’s exile, though urbanization, education, bazaar-clerical networks, and underground opposition preserved some mobilizational capacity.",
    "1970-1979": "Oil revenues, SAVAK, the military buildup, and the single-party state made the Shah’s state extremely strong by the mid-1970s, but mass strikes, nationwide demonstrations, army neutrality, and revolutionary upheaval shattered the Pahlavi apparatus; the Islamic Republic was rebuilding authority by late 1979 but remained less consolidated than the old monarchy. Civil society rose sharply through urbanization, mosque-bazaar networks, workers’ strikes, students, clerics, and revolutionary mobilization, though pluralist forces were already being narrowed by clerical consolidation and the hostage crisis.",
    "1980-1989": "The Iran-Iraq War, IRGC/Basij expansion, wartime economy, clerical institutions, and 1989 constitutional changes pushed the Islamic Republic into the strong-state range, with pervasive coercive and administrative reach. Independent parties, unions, universities, ethnic movements, press, and opposition networks were crushed, leaving civil society much weaker despite large state-directed mass mobilization.",
    "1990-1999": "Civil society recovered substantially from the war-era low as urban students, women, reformist newspapers, elections, and municipal councils created real mobilizational capacity, though repression after the 1999 protests kept it only moderately powerful. State power stayed very strong: reconstruction and entrenched IRGC, Basij, judiciary, Guardian Council, and bonyad networks offset economic stress and legitimacy losses, allowing the regime to police politics and crush unrest.",
    "2000-2009": "Oil revenues, IRGC/Basij expansion, Guardian Council vetting, and the 2009 repression left the state with even more pervasive coercive and patronage capacity despite sanctions. Civil society gained from youth, education, the internet, and episodic campaigns, but newspaper closures, disqualifications, arrests, and the post-election crackdown reduced its open institutional capacity below the late-1990s reformist high.",
    "2010-2019": "Civil society retained and slightly expanded mobilizing capacity through smartphones, women-led activism, and labor/pensioner protests, but sanctions, arrests, party/NGO suppression, and the post-2009 crackdown kept organization fragile. The state’s fiscal base was hurt by sanctions, yet IRGC expansion, cyber-surveillance, regional militarization, and the 2019 shutdown/crackdown preserved very high coercive reach."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1890-1899 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1890-1899. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1900-1909": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1900-1909 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1900-1909. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "Trends:\n- Chronic Qajar fiscal weakness and tax-farming: the court relied on selling offices, farming taxes, and one-off concessions rather than building a modern bureaucracy. This weakened the state’s autonomous capacity and empowered provincial notables, merchants, and tribes.\n- Growing foreign economic penetration, especially British and Russian: banks, concessions, loans, and Russian influence over the Persian Cossack Brigade increased external leverage. This sometimes gave the shah cash or coercive support, but overall weakened state sovereignty and legitimacy.\n- Strengthening bazaar–ulama networks: merchants, guilds, mosque networks, and senior clerics became better able to coordinate petitions, strikes, sanctuary protests, and boycotts. This strengthened society against arbitrary royal policy.\n- Expansion of communications and political ideas: telegraph lines, migrant networks, reformist newspapers such as *Qanun* and *Habl al-Matin*, and pan-Islamic/constitutional ideas circulated more widely. This strengthened civil society’s capacity to mobilize and criticize absolutism.\n- Commercialization of urban society: tobacco, carpets, opium, and other export trades gave merchants more wealth and organization, but also exposed them to foreign monopolies and customs policies. This strengthened society economically while increasing conflict with the state.\n\nEvents:\n- 1890 Tobacco Régie concession: Nasir al-Din Shah granted a British company monopoly rights over Persian tobacco production, sale, and export. It promised revenue to the state but weakened society’s economic autonomy and badly damaged state legitimacy.\n- 1891–1892 Tobacco Protest: merchants, ulama, urban crowds, and consumers mobilized nationwide; Mirza Hasan Shirazi’s tobacco fatwa in late 1891 made the boycott decisive. This strongly strengthened civil society and forced the state to retreat.\n- 1892 cancellation of the tobacco concession and indemnity payment: the shah annulled the concession but had to compensate the company, reportedly through foreign borrowing. This weakened state finances and autonomy while confirming society’s ability to veto policy.\n- 1896 assassination of Nasir al-Din Shah: Mirza Reza Kermani killed the shah at Shah Abd al-Azim shrine. This weakened monarchical prestige and showed the reach of politicized opposition networks, though the state managed a relatively orderly succession.\n- 1896 accession of Muzaffar al-Din Shah: the new shah was weaker, more dependent on courtiers and foreign finance, and less able to impose central authority. This weakened the state relative to notables, creditors, and organized urban groups.\n- 1898–1899 hiring of Belgian customs officials, including Joseph Naus: customs administration began to be centralized and rationalized. This modestly strengthened state fiscal capacity but angered merchants and weakened local commercial autonomy.",
    "1900-1909": "Trends:\n- **Chronic Qajar fiscal-military weakness and foreign financial dependence**: reliance on Russian/British loans, customs revenues, Belgian administrators, and the Russian-led Cossack Brigade modestly improved state extraction/coercion but **weakened state autonomy** and legitimacy.\n- **Growth of organized urban civil society**: bazaari merchants, ulama networks, reformist intellectuals, newspapers, schools, secret societies, and later *anjomans* became more coordinated, especially in Tehran, Tabriz, Isfahan, and Rasht; this **strengthened society** against arbitrary rule.\n- **Foreign economic penetration and concessions**: trade dependence, customs reforms, and concessions to Europeans—especially Britain and Russia—fed grievances among merchants and clerics; this **weakened the state’s sovereignty** while **strengthening anti-regime mobilization**.\n- **Provincial and tribal autonomy remained high**: Bakhtiari, Qashqai, Kurdish, Turkmen, and other local powers limited Tehran’s reach; this **weakened central state capacity** but sometimes gave society/regional actors leverage against the monarchy.\n- **Emergence of oil politics after the 1901 D’Arcy concession and 1908 oil discovery**: created the prospect of future state revenues, but under foreign control; in the short run it **weakened sovereignty more than it strengthened the state**.\n\nEvents:\n- **1900 Russian loan to Mozaffar al-Din Shah**: financed royal spending and travel but tied Persia more closely to Russia; **weakened state autonomy** and fueled elite/popular resentment.\n- **1901 D’Arcy oil concession**: granted a British entrepreneur sweeping oil rights; gave the shah short-term funds but **weakened state sovereignty** and later empowered foreign influence.\n- **1905 Tehran protests after the bastinado of sugar merchants**: merchants, ulama, and urban crowds mobilized against arbitrary rule and economic mismanagement; **strengthened civil society** and **weakened royal authority**.\n- **1906 Constitutional Revolution**: the shah granted a constitution, elections, and the first Majlis; **strengthened society and representative institutions**, while **constraining the monarchical state**.\n- **1907 Supplementary Fundamental Laws**: expanded constitutional limits, rights, and ministerial accountability; **strengthened civil society and legal-institutional constraints** on the state.\n- **1907 Anglo-Russian Convention**: divided Persia into Russian and British spheres of influence; **weakened both state sovereignty and constitutional society** by legitimizing external interference.\n- **1908 bombardment of the Majlis by Mohammad Ali Shah and the Cossack Brigade**: dissolved parliament and began the “Lesser Despotism”; **strengthened coercive royal power temporarily** but **weakened constitutional society**.\n- **1908–1909 resistance in Tabriz and other constitutionalist centers**: local militias and *anjomans* fought royal forces; **strengthened armed civil society** and exposed the weakness of the central state.\n- **1909 constitutionalist march on Tehran and abdication of Mohammad Ali Shah**: Bakhtiari and northern constitutionalist forces captured the capital and restored the Majlis; **weakened absolutist state power** and **strengthened constitutional civil society**.",
    "1910-1919": "Trends:\n- **Chronic Qajar fiscal and military weakness** (tax farming, unpaid troops, weak bureaucracy, dependence on customs/foreign loans): **weakened the state** and left coercive power fragmented.\n- **Intermittent constitutional politics**—Majles, parties, newspapers, clerical/bazaar activism survived but were repeatedly suspended or coerced: **strengthened civil society at moments**, but **weakened by repression and instability**.\n- **Foreign penetration of sovereignty** by Russia in the north and Britain in the south, including control over loans, customs, military units, and concessions: **weakened the Iranian state** and often **constrained civil society**.\n- **Growth of non-state/local armed power**—tribal confederations, provincial notables, constitutional militias, Jangalis in Gilan, Kurdish and other local forces: **strengthened society/local actors** but **weakened central state authority**.\n- **World War I economic breakdown, famine, disease, and population loss** especially 1917-1919: **weakened both state and society** by destroying revenues, trade, food supply, and organizational capacity.\n- **Expansion of foreign-officered coercive forces**—Swedish-led Gendarmerie, Russian Cossack Brigade, British South Persia Rifles: sometimes **increased coercive capacity**, but mostly **weakened sovereign state control** and intimidated society.\n\nEvents:\n- **1910 disarmament of constitutional fighters in Tehran**, including the clash at Park Atabak and wounding of Sattar Khan: **strengthened the central state’s claim to monopoly of force**, but **weakened autonomous revolutionary civil society**.\n- **1911 appointment of Morgan Shuster as Treasurer-General** and his attempt to build an independent treasury/tax system: **would have strengthened the state** and was backed by constitutional society.\n- **1911 Russian ultimatum and closure of the Second Majles**, followed by Russian military repression in Tabriz and the north: **weakened Iranian state sovereignty** and **crushed constitutional civil society**.\n- **1914 coronation of Ahmad Shah and opening of the Third Majles**: modestly **strengthened constitutional legitimacy and civil society**, but the effect was short-lived.\n- **1914-1918 violation of Iranian neutrality in World War I** by Russian, British, and Ottoman forces: **severely weakened the state** and militarized/fragmented society.\n- **1915-1916 “Migration” of deputies and activists to Qom/Kermanshah and formation of nationalist/pro-German resistance networks**: **strengthened anti-imperial civil mobilization**, but **split society and weakened the Tehran government**.\n- **1916 creation of the British South Persia Rifles**: **strengthened British-controlled coercion**, while **weakening Iranian state sovereignty** and local autonomy.\n- **1917 Russian Revolution and withdrawal/collapse of Russian authority in Iran**: removed one foreign constraint, briefly **opening space for society**, but also **weakened order and central control**.\n- **1918 British military predominance after Ottoman and Russian collapse**: **weakened the Iranian state** and subordinated much political life to British power.\n- **1919 Anglo-Persian Agreement**: promised army and financial reform, so potentially **strengthened state capacity**, but in practice **weakened sovereignty** and provoked nationalist civil-society opposition.",
    "1920-1929": "Trends:\n- Rapid militarization and centralization under Reza Khan: creation of a unified national army, compulsory service, and disarmament campaigns strengthened the state and weakened tribal/provincial society.\n- Expansion of fiscal and bureaucratic capacity: tax collection, provincial administration, and the Millspaugh financial mission strengthened the state and reduced local notable autonomy.\n- Erosion of constitutional pluralism: Majles elections, parties, unions, and the press came under growing executive/military control, strengthening the state and weakening civil society.\n- Secular legal and educational state-building: new courts, codification, state schools, registration, and limits on clerical jurisdiction strengthened the state and weakened autonomous religious authority.\n- Market and infrastructure integration: road building, the start of the Trans-Iranian Railway, Bank Melli, and state monopolies increased state reach; they also modestly strengthened urban commercial/labor society.\n- Decline of autonomous tribal and regional powers: Kurdish, Arab, Lur, Bakhtiari, Qashqai, and other local power centers were increasingly subordinated, strengthening the state and weakening armed society.\n\nEvents:\n- 1920: Soviet landing at Anzali and the Gilan Soviet Republic/Jangali movement weakened Tehran’s authority and strengthened revolutionary/local civil society in the north.\n- February 1921: Reza Khan–Sayyid Zia coup strengthened coercive state power and began the rollback of constitutional civilian politics.\n- 1921: Soviet-Persian Treaty and withdrawal of foreign forces strengthened formal Iranian sovereignty, though against a background of great-power pressure.\n- 1921-1922: Suppression of the Gilan movement, Colonel Pessian’s Khorasan revolt, and Simko Shikak’s Kurdish rebellion strengthened the central state and weakened regional armed society.\n- 1923-1924: Reza Khan became prime minister; the failed republican campaign showed clerical/bazaar society could still block him, but the episode ultimately strengthened his executive control.\n- 1924-1925: Defeat of Sheikh Khazal in Khuzestan strengthened Tehran’s territorial control and weakened autonomous Arab/tribal power.\n- 1925: Conscription law and army expansion greatly strengthened state coercive capacity and provoked resistance from tribes and rural society.\n- 1925-1926: Deposition of the Qajars, creation of the Pahlavi dynasty, and Reza Shah’s coronation strengthened the centralized monarchy and weakened constitutional checks.\n- 1927-1928: Abolition of capitulations and Davar’s judicial reforms strengthened state sovereignty and weakened foreign and clerical legal autonomy.\n- 1929: Abadan oil workers’ strike briefly strengthened labor civil society, but its repression by the state/APOC weakened organized labor.",
    "1930-1939": "Trends:\n- **Authoritarian centralization under Reza Shah:** expansion of ministries, police, army, conscription, taxation, and provincial administration. **Strengthened the state; weakened local notables, parties, press, and autonomous society.**\n- **Tribal disarmament and sedentarization:** continuing campaigns against Qashqai, Bakhtiari, Lur, Kurdish, and other tribal powers. **Strengthened the central state; weakened tribal civil society and local military autonomy.**\n- **Secular legal and educational state-building:** state courts, civil registration, state schools, and reduced clerical jurisdiction expanded through the 1930s. **Strengthened the state; weakened the ulama, while slowly creating a state-educated middle class.**\n- **State-led economic modernization:** road building, rail construction, factories, state monopolies, tariff controls, and Bank Melli’s growing role. **Strengthened state capacity and fiscal control; weakened bazaar merchants’ autonomy, though it expanded urban labor and technocratic strata.**\n- **Cultural homogenization and social engineering:** Persian nationalism, dress regulation, language standardization, and compulsory public conformity. **Strengthened state penetration into daily life; weakened religious, ethnic, and traditional social authority.**\n- **Repression of autonomous politics:** censorship, controlled Majles elections, imprisonment/exile of critics, and suppression of unions or parties. **Strengthened the coercive state; sharply weakened civil society.**\n\nEvents:\n- **1931 Foreign Trade Monopoly Law:** the state asserted control over foreign trade and import/export licensing. **Strengthened the state; weakened bazaar and merchant autonomy.**\n- **1932–1933 oil concession crisis:** Reza Shah canceled the D’Arcy concession in 1932; the 1933 Anglo-Persian Oil Company agreement followed. **Modestly strengthened state revenue and nationalist legitimacy, but showed limits of Iranian state power versus Britain.**\n- **1934 founding of the University of Tehran:** created a central institution for training bureaucrats, professionals, and engineers. **Strengthened the modernizing state; also slowly strengthened educated society.**\n- **1934–1937 purges of elites and notables:** figures such as Abdolhossein Teymourtash, Sardar Asad Bakhtiari, and Ali Akbar Davar were removed, imprisoned, killed, or driven to suicide. **Strengthened Reza Shah’s personal state power; weakened elite independence.**\n- **1935 Goharshad Mosque uprising in Mashhad and its suppression:** protest against dress policies and state intrusion was violently crushed. **Strengthened coercive state authority; weakened clerical/bazaar resistance.**\n- **1935 official request to use “Iran” instead of “Persia”:** part of nationalist state-building and identity centralization. **Strengthened symbolic state authority; weakened plural or older imperial identities.**\n- **1936 unveiling decree, *kashf-e hijab*:** women were ordered to appear unveiled in public; European-style dress was enforced. **Strengthened state control over society; weakened clerical/traditional authority, while giving some elite women greater public visibility.**\n- **1937 Saadabad Pact with Turkey, Iraq, and Afghanistan:** regional non-aggression agreement. **Strengthened the state’s diplomatic security and international standing.**\n- **1938 completion/opening of the Trans-Iranian Railway:** linked the Caspian to the Persian Gulf under state direction. **Strengthened state logistical, military, and administrative capacity; integrated markets but under state dominance.**",
    "1940-1949": "Trends:\n- **Post-1941 political opening:** after Reza Shah’s fall, parties, newspapers, unions, and the Majlis became much freer; **strengthened civil society, weakened autocratic state control**.\n- **Growth of organized labor and the Tudeh Party:** especially in Tehran, the oil areas, and industrial workplaces; **strengthened mobilized society**, while alarming the monarchy, landlords, and foreign powers.\n- **Wartime economic disruption:** inflation, shortages, food crises, and black markets during Allied occupation; **weakened state legitimacy/capacity** and encouraged urban protest.\n- **Foreign penetration and oil politics:** British control around AIOC, Soviet pressure in the north, and rising U.S. involvement; **weakened Iranian state autonomy**, but helped fuel nationalist civil-society mobilization.\n- **Rebuilding of monarchy/army after 1946:** the young Shah gradually reasserted influence over the military and security apparatus; **strengthened the state/crown, weakened regional and leftist challengers**.\n- **Beginnings of state-led development planning:** culminating in the 1949 First Seven-Year Plan/Plan Organization; **strengthened administrative ambitions of the state**, though implementation remained limited.\n\nEvents:\n- **1941 Anglo-Soviet invasion and occupation of Iran:** destroyed Reza Shah’s coercive dominance and compromised sovereignty; **weakened the state**, opened space for society.\n- **September 1941 abdication of Reza Shah; accession of Mohammad Reza Shah:** ended the strongest phase of Pahlavi authoritarianism; **weakened centralized state power, strengthened parliament/press/parties**.\n- **December 1942 Tehran bread riots:** mass urban unrest over shortages and inflation; **showed state weakness and strengthened street-level social pressure**.\n- **1944 Majlis law blocking oil concessions without parliamentary approval:** associated with Mosaddegh’s “negative equilibrium” line; **strengthened parliament/nationalist society, constrained executive and foreign influence**.\n- **1945-46 Azerbaijan People’s Government and Kurdish Republic of Mahabad:** Soviet-backed autonomous movements challenged Tehran; **weakened central state, strengthened regional/party mobilization temporarily**.\n- **1946 Soviet withdrawal and Iranian army reconquest of Azerbaijan/Mahabad:** restored territorial control; **strengthened the central state and monarchy/army, weakened regional movements and the Tudeh-linked left**.\n- **1946 oil-worker strikes in Khuzestan:** major labor mobilization against AIOC conditions; **strengthened organized labor/civil society, pressured both state and foreign company**.\n- **1947 Majlis rejection of the Soviet oil concession:** assertion of parliamentary sovereignty; **strengthened nationalist civil society and state autonomy against the USSR**.\n- **February 1949 attempted assassination of the Shah, followed by banning of Tudeh and martial-law repression:** **strengthened coercive state/crown, weakened leftist civil society and press freedoms**.\n- **1949 Constituent Assembly expanding royal powers and 1949 formation of the National Front:** the former **strengthened the Shah/state over parliament**; the latter **strengthened nationalist civil society and parliamentary opposition**.",
    "1950-1959": "Trends:\n- **Expansion of mass politics before 1953**: the National Front, Tudeh Party, unions, student groups, bazaar networks, and press activism grew around oil nationalization. **Strengthened civil society; constrained the monarchy/state.**\n- **Post-1953 authoritarian reconsolidation under the Shah**: parties, unions, newspapers, and opposition politicians were suppressed; parliament became less independent. **Strengthened state coercive power; weakened civil society.**\n- **Growth of the military-security state**: U.S. aid, arms, training, and the creation of modern intelligence capacity expanded the Shah’s coercive apparatus. **Strengthened the state; weakened organized society.**\n- **Increasing dependence on oil revenues and foreign aid after the 1954 oil settlement**: the regime gained fiscal resources less dependent on domestic taxation or bargaining. **Strengthened the state; reduced society’s leverage over the state.**\n- **Urbanization, education, and a growing salaried/student middle class**: especially in Tehran and major cities, these created new constituencies capable of later mobilization. **Potentially strengthened civil society, though heavily repressed in the 1950s.**\n\nEvents:\n- **1951 oil nationalization and Mossadegh becoming prime minister**: parliament and nationalist forces asserted control over the Anglo-Iranian Oil Company. **Strengthened civil society and representative institutions; weakened royal and foreign-backed state authority.**\n- **1951-1953 Abadan crisis and British oil embargo**: oil exports collapsed, creating fiscal stress and political polarization. **Weakened the state financially; intensified social mobilization.**\n- **July 1952 uprising after Mossadegh’s resignation**: mass protests forced the Shah to reinstate Mossadegh. **Strengthened civil society; weakened the monarchy.**\n- **August 1953 coup against Mossadegh**: CIA/MI6-backed royalist, military, clerical, and street forces restored the Shah’s dominance. **Greatly strengthened the monarchy/state; sharply weakened civil society.**\n- **1954 oil consortium agreement**: restored oil production under a Western consortium, with Iran receiving greater revenue than before. **Strengthened the state fiscally; reduced nationalist society’s immediate leverage.**\n- **1955 Iran joins the Baghdad Pact**: tied Iran more closely to U.S.-British regional security structures. **Strengthened the state externally and militarily; weakened independent political currents.**\n- **1957 creation of SAVAK**: the Shah’s intelligence and security service was established. **Strengthened coercive state capacity; weakened opposition parties, unions, and press.**\n- **1959 U.S.-Iran bilateral defense agreement**: deepened American military backing for the Shah. **Strengthened the state; further insulated it from domestic societal pressure.**",
    "1960-1969": "Trends:\n- **Oil-financed state expansion:** rising oil income, development planning, infrastructure, bureaucracy, and military spending **strengthened the state** and reduced its dependence on bargaining with society.\n- **Growth of SAVAK and authoritarian administration:** surveillance, censorship, controlled parties, and rubber-stamp elections **strengthened coercive state power** and **weakened organized civil society**.\n- **Land reform and rural penetration under the White Revolution:** dismantled much landlord power and extended state agencies, cooperatives, literacy/health corps into villages; **strengthened the state**, **weakened traditional local elites**, but did not create strong autonomous peasant organization.\n- **Rapid urbanization, education, and middle-class growth:** migration to Tehran and other cities, expanding universities, literacy campaigns, and professional employment **increased society’s latent mobilizational capacity**, especially among students, professionals, and urban workers.\n- **Erosion of old intermediary groups:** landlords, tribal chiefs, independent unions, and opposition parties lost influence; the bazaar and clergy retained networks but faced pressure. Overall this **weakened autonomous civil society** relative to the monarchy.\n- **Social dislocation and inequality from modernization:** landlessness, urban poor growth, inflationary pressures, and resentment of Westernization **fed opposition networks**—Islamist, nationalist, and leftist—though mostly underground.\n\nEvents:\n- **1960–61 election crisis and Ali Amini’s premiership:** disputed Majles elections were annulled; Amini governed with the Majles dissolved. This **weakened parliamentary society/elite checks** and **strengthened executive state power**.\n- **1962–63 White Revolution launch and referendum:** land reform, women’s suffrage, literacy corps, and other reforms were imposed from above. This **strengthened the modernizing state** while **polarizing society**, especially clergy and bazaar groups.\n- **June 1963 uprising after Khomeini’s arrest:** mass protests in Qom, Tehran, and elsewhere were violently suppressed. The crackdown **strengthened the coercive state** short term but **created a durable Islamist opposition memory and network**.\n- **1964 Status of Forces Agreement protests and Khomeini’s exile:** Khomeini’s denunciation of U.S. military legal immunity led to his expulsion. This **weakened domestic clerical opposition** immediately but **strengthened anti-regime mobilization symbolically**.\n- **1965 assassination of Prime Minister Hassan Ali Mansur:** carried out by members of an Islamist militant group; followed by executions and repression. This **strengthened the security state** and pushed opposition further underground.\n- **1965 start of Amir-Abbas Hoveyda’s long premiership:** marked stable technocratic rule under the Shah, with little independent political competition. This **strengthened bureaucratic state capacity** and **weakened meaningful party politics**.\n- **1967 Family Protection Law and Shah’s coronation:** expanded women’s legal rights and symbolized the Shah’s imperial authority. The law **strengthened parts of society, especially women**, but its top-down enactment also **reinforced state dominance**.",
    "1970-1979": "Trends:\n- **Oil-rentier expansion after the 1973 oil boom:** massively increased state revenues, military spending, patronage, and development capacity; **strengthened the state**, but made it less dependent on society and less accountable.\n- **Rapid urbanization, education, and youth growth:** expanded literate urban middle classes, students, workers, and recent migrants; **strengthened society’s mobilizational capacity** while increasing pressures the state struggled to manage.\n- **Authoritarian centralization under the Shah:** SAVAK surveillance, limits on parties/unions/press, and bureaucratic rule narrowed legal opposition; **strengthened the state coercively** but **weakened organized civil society** and pushed dissent into mosques, bazaars, and informal networks.\n- **Economic overheating, inflation, housing shortages, and inequality in the mid-1970s:** especially after 1974–77 planning failures; **weakened state legitimacy** and fueled cross-class grievances.\n- **Growth of mosque–bazaar–clerical opposition networks:** sermons, religious associations, cassette tapes of Khomeini, and mourning rituals linked urban communities; **strengthened civil society/revolutionary society** outside state control.\n- **Heavy military buildup and close U.S. alliance:** arms purchases and security cooperation enhanced coercive capacity; **strengthened the state**, but also made the monarchy appear dependent on foreign backing, **weakening legitimacy**.\n\nEvents:\n- **1971 Persepolis celebrations of 2,500 years of monarchy:** projected imperial state power but highlighted elitism and extravagance; **strengthened symbolic state authority short-term**, **weakened legitimacy** among critics.\n- **1973 oil-price shock:** quadrupled Iran’s oil income; **greatly strengthened the state’s fiscal and coercive capacity**.\n- **1975 creation of the Rastakhiz Party as a compulsory single party:** eliminated even controlled party pluralism; **strengthened state control** but **weakened legal civil society** and alienated bazaaris, professionals, and religious groups.\n- **1975 Algiers Agreement with Iraq:** ended Iraqi support for Kurdish insurgents and helped secure Iran’s western frontier; **strengthened the state**.\n- **1977 political opening under human-rights pressure and elite petition campaigns:** writers, lawyers, students, and clerics became more active; **strengthened civil society** and reduced fear of protest.\n- **January 1978 Qom protests after an anti-Khomeini newspaper article:** triggered a cycle of forty-day mourning demonstrations; **strengthened opposition society** and **weakened state authority**.\n- **August–September 1978: Cinema Rex fire, martial law, and Black Friday massacre:** shattered trust in the monarchy and showed coercion could not restore legitimacy; **weakened the state**, radicalized society.\n- **Autumn 1978 nationwide strikes, especially oil-sector strikes:** crippled revenue and administration; **weakened the state materially** and **strengthened organized workers and opposition coordination**.\n- **January–February 1979: Shah leaves, Khomeini returns, army declares neutrality, monarchy collapses:** destroyed the Pahlavi state; **civil/revolutionary society overpowered the old state**.\n- **April–December 1979: Islamic Republic referendum, new constitution, and velayat-e faqih:** built a new revolutionary-theocratic state; **strengthened the new state and clerical institutions**, while narrowing pluralist civil society.\n- **November 1979 U.S. embassy seizure and hostage crisis:** discredited moderates and the provisional government; **strengthened radical revolutionary forces and the emerging Islamic state**, **weakened liberal civil society**.",
    "1980-1989": "Trends:\n- **War-driven militarization (1980-88):** Expansion of the IRGC, Basij, revolutionary committees, and intelligence organs strengthened the **state’s coercive capacity** and subordinated much of society to wartime mobilization.\n- **Institutional consolidation of the Islamic Republic:** Guardian Council vetting, Islamic courts, clerical oversight, and velayat-e faqih practices strengthened the **clerical state** and weakened pluralist civil society.\n- **Suppression of independent organizations:** Parties, unions, student groups, leftist networks, liberal Islamists, ethnic autonomy movements, and independent press were progressively crushed, weakening **civil society** and strengthening state monopoly over politics.\n- **State-controlled wartime economy:** Rationing, subsidies, nationalizations, bonyads, foreign-exchange controls, and sanctions increased **state/para-state economic power**, while limiting private and associational autonomy.\n- **Demographic and social mobilization:** A young, growing, urbanizing population was incorporated through mosques, schools, Basij, welfare foundations, and martyr networks; this increased the **state’s mobilizational reach**, though it also created a larger potential social base.\n\nEvents:\n- **Cultural Revolution, 1980-83:** Universities were closed and purged; curricula and faculty were Islamized. This weakened **independent civil society** and strengthened ideological state control.\n- **Iraq’s invasion and start of the Iran-Iraq War, September 1980:** Created emergency conditions that strengthened the **state**, especially military and security institutions, while imposing enormous costs on society.\n- **Bani-Sadr’s impeachment and removal, June 1981:** Eliminated a rival elected power center and strengthened the **clerical-revolutionary state** over republican and pluralist forces.\n- **MEK uprising, bombings, and mass repression, 1981-82:** The regime’s crackdown on the MEK, liberals, and leftists sharply weakened **opposition civil society** and expanded coercive state power.\n- **Suppression of Kurdish and other regional insurgencies, early 1980s:** Reasserted central state authority over peripheral regions, weakening **ethnic/regional civil society autonomy**.\n- **Suppression of the Tudeh Party, 1983:** Destroyed the main communist organization and further weakened organized **civil society opposition**.\n- **Acceptance of UN Resolution 598 and ceasefire with Iraq, 1988:** Ended wartime emergency pressures, modestly relieving **society**, but preserved the strengthened security state built during the war.\n- **Mass executions of political prisoners, 1988:** Further weakened **civil society and opposition networks** while demonstrating the state’s coercive dominance.\n- **Khomeini’s death and 1989 constitutional amendments:** Khamenei’s succession, abolition of the prime ministership, stronger presidency, and formalized Expediency Council strengthened **state continuity and central executive authority**.",
    "1990-1999": "Trends:\n- **Post–Iran-Iraq War reconstruction under Rafsanjani (1990s):** expanded infrastructure, ministries, technocratic planning, and state-directed development; **strengthened state capacity**, but also deepened patronage and corruption.\n- **Growth of parastatal and coercive institutions**—IRGC, Basij, bonyads, and state-linked foundations moved further into business, policing, and welfare; **strengthened the regime/state**, while crowding out independent civil society and private actors.\n- **Urbanization, youth bulge, and expansion of higher education:** a larger, educated, urban population—especially students and women—became more politically aware and organized; **strengthened civil society**.\n- **Economic stress: inflation, unemployment, debt, oil dependence, and sanctions:** reduced state performance and public legitimacy; **weakened state capacity**, while fueling social unrest and demands for accountability.\n- **Factional institutionalization inside the Islamic Republic:** elected institutions became more politically competitive, but unelected bodies—Guardian Council, judiciary, security services, Supreme Leader’s office—retained veto power; **strengthened the coercive/clerical state** while partially opening space for society.\n- **Expansion of reformist press and cultural activism after 1997:** newspapers, student groups, women’s organizations, and intellectual circles became more assertive; **strengthened civil society**, though under constant threat from courts and security organs.\n\nEvents:\n- **1992 parliamentary elections:** Guardian Council vetting helped conservatives dominate the Majles; **strengthened unelected state control** and weakened electoral pluralism.\n- **Urban riots in Mashhad 1992, Qazvin 1994, and Islamshahr 1995:** protests over poverty, housing, and local grievances showed social pressure from below; **revealed stronger societal discontent**, but crackdowns **strengthened the security state**.\n- **1995 U.S. comprehensive embargo and 1996 Iran-Libya Sanctions Act:** worsened economic isolation and investment constraints; **weakened state economic capacity**, while giving hardliners a “siege” narrative to justify control.\n- **1997 election of Mohammad Khatami:** landslide reformist victory mobilized youth, women, students, and urban voters; **strengthened civil society and electoral politics**, weakening the hardliners’ monopoly but not their coercive levers.\n- **1998 trial of Tehran mayor Gholamhossein Karbaschi:** conservative judiciary targeted a key reformist ally; **strengthened hardline state institutions** and signaled limits on elected/reformist power.\n- **1998 “chain murders” of dissident intellectuals:** exposed Ministry of Intelligence involvement in assassinations; **weakened state legitimacy** and energized press/civil society, while demonstrating the repressive reach of the state.\n- **February 1999 first nationwide municipal council elections:** created elected local councils and gave reformists major victories; **strengthened civil society and local electoral participation**.\n- **July 1999 closure of *Salam* newspaper and Tehran student protests:** students mobilized against repression, but police, Basij, and vigilantes crushed protests; briefly **strengthened visible civil society**, then **reasserted coercive state power**.",
    "2000-2009": "Trends:\n- **Oil-revenue boom and subsidy/patronage expansion (especially 2003-2008):** strengthened the **state** by giving Tehran more autonomous fiscal resources and tools for patronage, reducing dependence on taxation and organized society.\n- **Expansion of the IRGC/Basij into politics, policing, and the economy:** strengthened the **coercive state** and weakened **civil society**, as security institutions gained influence over elections, media, universities, and major contracts.\n- **Growth of a young, urban, educated population, including highly educated women:** strengthened **society** by enlarging the constituency for reform, rights, and participation, especially in cities and universities.\n- **Spread of internet use, blogs, satellite TV, mobile phones, and SMS networks:** strengthened **civil society** by enabling alternative information flows and mobilization, though it also prompted greater state surveillance.\n- **Conservative institutional consolidation through the Guardian Council, judiciary, and security services:** strengthened the **state/hard-line veto players** and weakened elected institutions, reformist parties, newspapers, NGOs, and student groups.\n- **International sanctions and nuclear confrontation:** strengthened the **security state’s** narrative of external threat, while weakening **society** through economic pressure and narrower political space.\n\nEvents:\n- **2000 Majles elections and reformist victory:** strengthened **society** and elected institutions, but triggered hard-line resistance.\n- **April 2000 closure of major reformist newspapers and prosecution of journalists:** strengthened the **state’s coercive/legal apparatus** and weakened **civil society** and independent media.\n- **2003 student protests and subsequent repression:** showed mobilized **society**, but the crackdown strengthened the **state** and weakened campus activism.\n- **2004 parliamentary elections after mass Guardian Council disqualifications:** strengthened unelected **state** institutions and weakened electoral competition and reformist civil society.\n- **2005 election of Mahmoud Ahmadinejad:** strengthened the **security-populist state coalition**, especially IRGC/Basij-linked networks, and weakened reformist political society.\n- **2006 UN Security Council sanctions over Iran’s nuclear program:** strengthened the **state’s securitizing posture** but economically constrained both state capacity and society.\n- **2006-2008 labor, women’s-rights, student, and teachers’ campaigns, including the One Million Signatures campaign:** strengthened **civil society organization**, but repeated arrests and harassment weakened it.\n- **2009 disputed presidential election, Green Movement protests, and violent crackdown:** massively mobilized **society**, but the repression strengthened the **coercive state** and sharply weakened open civil society.",
    "2010-2019": "Trends:\n- **Sanctions-driven economic strain and oil-revenue volatility**: inflation, currency collapse, unemployment, and austerity weakened society’s material base and the state’s fiscal capacity, while also strengthening security-linked actors such as the IRGC through shadow markets and sanctions-busting networks.\n- **Expansion of the IRGC/security state** in politics, the economy, media, and cyberspace: strengthened the coercive and surveillance power of the state; weakened independent parties, unions, NGOs, journalists, and activists.\n- **Growth of smartphones, Telegram/Instagram, and online organizing despite filtering**: strengthened civil society’s ability to circulate information and mobilize; also pushed the state to build stronger cyber-policing, surveillance, and shutdown capabilities.\n- **Youthful, urban, educated society—especially women’s higher education and public presence**: strengthened social autonomy and rights-based claims; increased friction with conservative state controls over dress, speech, and public life.\n- **Accumulating labor, pensioner, teacher, environmental, and water protests**: strengthened localized civil-society networks and protest repertoires; exposed declining state legitimacy, though repression limited organization.\n- **Regional militarization in Syria, Iraq, Lebanon, and Yemen**: strengthened the state’s coercive/geopolitical arm, especially the IRGC-Quds Force; drained resources and fed domestic criticism.\n\nEvents:\n- **2010–2011 crackdown after the Green Movement, including the 2011 house arrests of Mir-Hossein Mousavi, Mehdi Karroubi, and Zahra Rahnavard**: strengthened coercive state control; weakened organized reformist civil society.\n- **2010 UN Security Council Resolution 1929 and later U.S./EU oil-bank sanctions**: weakened state fiscal capacity and society’s economy; increased the regime’s reliance on coercion and sanctioned networks.\n- **2013 election of Hassan Rouhani**: modestly strengthened electoral participation and reformist/moderate civil society expectations; also restored some state legitimacy after 2009.\n- **2015 JCPOA nuclear agreement and 2016 implementation**: strengthened the state diplomatically and economically; briefly strengthened society through lower inflation, greater openness, and expectations of normalization.\n- **2016 parliamentary elections, with relative gains by Rouhani-aligned and reformist candidates**: strengthened formal electoral society somewhat, though Guardian Council vetting kept unelected state power dominant.\n- **December 2017–January 2018 nationwide protests over prices, corruption, and the regime itself**: showed rising society mobilization beyond Tehran; state repression reasserted coercive power but legitimacy weakened.\n- **2018 “Girls of Revolution Street” anti-compulsory-hijab protests**: strengthened women-led civil resistance symbolically; state arrests and prosecutions reinforced social control.\n- **May 2018 U.S. withdrawal from the JCPOA and “maximum pressure” sanctions**: weakened both the state economy and society’s livelihoods; strengthened hardliners and the security apparatus politically.\n- **November 2019 fuel-price protests and nationwide internet shutdown**: society demonstrated broad anger and mobilizing capacity; the state’s lethal crackdown and internet control strengthened coercive power while further weakening legitimacy."
  },
  "score_prompt": {
    "1880-1889": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1880-1889. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nIran (Persia) during 1880-1889 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1890-1899": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1890-1899, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1880-1889, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1890-1899:\nTrends:\n- Chronic Qajar fiscal weakness and tax-farming: the court relied on selling offices, farming taxes, and one-off concessions rather than building a modern bureaucracy. This weakened the state’s autonomous capacity and empowered provincial notables, merchants, and tribes.\n- Growing foreign economic penetration, especially British and Russian: banks, concessions, loans, and Russian influence over the Persian Cossack Brigade increased external leverage. This sometimes gave the shah cash or coercive support, but overall weakened state sovereignty and legitimacy.\n- Strengthening bazaar–ulama networks: merchants, guilds, mosque networks, and senior clerics became better able to coordinate petitions, strikes, sanctuary protests, and boycotts. This strengthened society against arbitrary royal policy.\n- Expansion of communications and political ideas: telegraph lines, migrant networks, reformist newspapers such as *Qanun* and *Habl al-Matin*, and pan-Islamic/constitutional ideas circulated more widely. This strengthened civil society’s capacity to mobilize and criticize absolutism.\n- Commercialization of urban society: tobacco, carpets, opium, and other export trades gave merchants more wealth and organization, but also exposed them to foreign monopolies and customs policies. This strengthened society economically while increasing conflict with the state.\n\nEvents:\n- 1890 Tobacco Régie concession: Nasir al-Din Shah granted a British company monopoly rights over Persian tobacco production, sale, and export. It promised revenue to the state but weakened society’s economic autonomy and badly damaged state legitimacy.\n- 1891–1892 Tobacco Protest: merchants, ulama, urban crowds, and consumers mobilized nationwide; Mirza Hasan Shirazi’s tobacco fatwa in late 1891 made the boycott decisive. This strongly strengthened civil society and forced the state to retreat.\n- 1892 cancellation of the tobacco concession and indemnity payment: the shah annulled the concession but had to compensate the company, reportedly through foreign borrowing. This weakened state finances and autonomy while confirming society’s ability to veto policy.\n- 1896 assassination of Nasir al-Din Shah: Mirza Reza Kermani killed the shah at Shah Abd al-Azim shrine. This weakened monarchical prestige and showed the reach of politicized opposition networks, though the state managed a relatively orderly succession.\n- 1896 accession of Muzaffar al-Din Shah: the new shah was weaker, more dependent on courtiers and foreign finance, and less able to impose central authority. This weakened the state relative to notables, creditors, and organized urban groups.\n- 1898–1899 hiring of Belgian customs officials, including Joseph Naus: customs administration began to be centralized and rationalized. This modestly strengthened state fiscal capacity but angered merchants and weakened local commercial autonomy.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1890-1899\n- state_power (float, 0-10): absolute state power at the end of 1890-1899\n- society_change (float): society_power change vs. 1880-1889\n- state_change (float): state_power change vs. 1880-1889\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1900-1909": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1900-1909, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1890-1899, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1900-1909:\nTrends:\n- **Chronic Qajar fiscal-military weakness and foreign financial dependence**: reliance on Russian/British loans, customs revenues, Belgian administrators, and the Russian-led Cossack Brigade modestly improved state extraction/coercion but **weakened state autonomy** and legitimacy.\n- **Growth of organized urban civil society**: bazaari merchants, ulama networks, reformist intellectuals, newspapers, schools, secret societies, and later *anjomans* became more coordinated, especially in Tehran, Tabriz, Isfahan, and Rasht; this **strengthened society** against arbitrary rule.\n- **Foreign economic penetration and concessions**: trade dependence, customs reforms, and concessions to Europeans—especially Britain and Russia—fed grievances among merchants and clerics; this **weakened the state’s sovereignty** while **strengthening anti-regime mobilization**.\n- **Provincial and tribal autonomy remained high**: Bakhtiari, Qashqai, Kurdish, Turkmen, and other local powers limited Tehran’s reach; this **weakened central state capacity** but sometimes gave society/regional actors leverage against the monarchy.\n- **Emergence of oil politics after the 1901 D’Arcy concession and 1908 oil discovery**: created the prospect of future state revenues, but under foreign control; in the short run it **weakened sovereignty more than it strengthened the state**.\n\nEvents:\n- **1900 Russian loan to Mozaffar al-Din Shah**: financed royal spending and travel but tied Persia more closely to Russia; **weakened state autonomy** and fueled elite/popular resentment.\n- **1901 D’Arcy oil concession**: granted a British entrepreneur sweeping oil rights; gave the shah short-term funds but **weakened state sovereignty** and later empowered foreign influence.\n- **1905 Tehran protests after the bastinado of sugar merchants**: merchants, ulama, and urban crowds mobilized against arbitrary rule and economic mismanagement; **strengthened civil society** and **weakened royal authority**.\n- **1906 Constitutional Revolution**: the shah granted a constitution, elections, and the first Majlis; **strengthened society and representative institutions**, while **constraining the monarchical state**.\n- **1907 Supplementary Fundamental Laws**: expanded constitutional limits, rights, and ministerial accountability; **strengthened civil society and legal-institutional constraints** on the state.\n- **1907 Anglo-Russian Convention**: divided Persia into Russian and British spheres of influence; **weakened both state sovereignty and constitutional society** by legitimizing external interference.\n- **1908 bombardment of the Majlis by Mohammad Ali Shah and the Cossack Brigade**: dissolved parliament and began the “Lesser Despotism”; **strengthened coercive royal power temporarily** but **weakened constitutional society**.\n- **1908–1909 resistance in Tabriz and other constitutionalist centers**: local militias and *anjomans* fought royal forces; **strengthened armed civil society** and exposed the weakness of the central state.\n- **1909 constitutionalist march on Tehran and abdication of Mohammad Ali Shah**: Bakhtiari and northern constitutionalist forces captured the capital and restored the Majlis; **weakened absolutist state power** and **strengthened constitutional civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1900-1909\n- state_power (float, 0-10): absolute state power at the end of 1900-1909\n- society_change (float): society_power change vs. 1890-1899\n- state_change (float): state_power change vs. 1890-1899\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1910-1919": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\nTrends:\n- **Chronic Qajar fiscal and military weakness** (tax farming, unpaid troops, weak bureaucracy, dependence on customs/foreign loans): **weakened the state** and left coercive power fragmented.\n- **Intermittent constitutional politics**—Majles, parties, newspapers, clerical/bazaar activism survived but were repeatedly suspended or coerced: **strengthened civil society at moments**, but **weakened by repression and instability**.\n- **Foreign penetration of sovereignty** by Russia in the north and Britain in the south, including control over loans, customs, military units, and concessions: **weakened the Iranian state** and often **constrained civil society**.\n- **Growth of non-state/local armed power**—tribal confederations, provincial notables, constitutional militias, Jangalis in Gilan, Kurdish and other local forces: **strengthened society/local actors** but **weakened central state authority**.\n- **World War I economic breakdown, famine, disease, and population loss** especially 1917-1919: **weakened both state and society** by destroying revenues, trade, food supply, and organizational capacity.\n- **Expansion of foreign-officered coercive forces**—Swedish-led Gendarmerie, Russian Cossack Brigade, British South Persia Rifles: sometimes **increased coercive capacity**, but mostly **weakened sovereign state control** and intimidated society.\n\nEvents:\n- **1910 disarmament of constitutional fighters in Tehran**, including the clash at Park Atabak and wounding of Sattar Khan: **strengthened the central state’s claim to monopoly of force**, but **weakened autonomous revolutionary civil society**.\n- **1911 appointment of Morgan Shuster as Treasurer-General** and his attempt to build an independent treasury/tax system: **would have strengthened the state** and was backed by constitutional society.\n- **1911 Russian ultimatum and closure of the Second Majles**, followed by Russian military repression in Tabriz and the north: **weakened Iranian state sovereignty** and **crushed constitutional civil society**.\n- **1914 coronation of Ahmad Shah and opening of the Third Majles**: modestly **strengthened constitutional legitimacy and civil society**, but the effect was short-lived.\n- **1914-1918 violation of Iranian neutrality in World War I** by Russian, British, and Ottoman forces: **severely weakened the state** and militarized/fragmented society.\n- **1915-1916 “Migration” of deputies and activists to Qom/Kermanshah and formation of nationalist/pro-German resistance networks**: **strengthened anti-imperial civil mobilization**, but **split society and weakened the Tehran government**.\n- **1916 creation of the British South Persia Rifles**: **strengthened British-controlled coercion**, while **weakening Iranian state sovereignty** and local autonomy.\n- **1917 Russian Revolution and withdrawal/collapse of Russian authority in Iran**: removed one foreign constraint, briefly **opening space for society**, but also **weakened order and central control**.\n- **1918 British military predominance after Ottoman and Russian collapse**: **weakened the Iranian state** and subordinated much political life to British power.\n- **1919 Anglo-Persian Agreement**: promised army and financial reform, so potentially **strengthened state capacity**, but in practice **weakened sovereignty** and provoked nationalist civil-society opposition.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\nTrends:\n- Rapid militarization and centralization under Reza Khan: creation of a unified national army, compulsory service, and disarmament campaigns strengthened the state and weakened tribal/provincial society.\n- Expansion of fiscal and bureaucratic capacity: tax collection, provincial administration, and the Millspaugh financial mission strengthened the state and reduced local notable autonomy.\n- Erosion of constitutional pluralism: Majles elections, parties, unions, and the press came under growing executive/military control, strengthening the state and weakening civil society.\n- Secular legal and educational state-building: new courts, codification, state schools, registration, and limits on clerical jurisdiction strengthened the state and weakened autonomous religious authority.\n- Market and infrastructure integration: road building, the start of the Trans-Iranian Railway, Bank Melli, and state monopolies increased state reach; they also modestly strengthened urban commercial/labor society.\n- Decline of autonomous tribal and regional powers: Kurdish, Arab, Lur, Bakhtiari, Qashqai, and other local power centers were increasingly subordinated, strengthening the state and weakening armed society.\n\nEvents:\n- 1920: Soviet landing at Anzali and the Gilan Soviet Republic/Jangali movement weakened Tehran’s authority and strengthened revolutionary/local civil society in the north.\n- February 1921: Reza Khan–Sayyid Zia coup strengthened coercive state power and began the rollback of constitutional civilian politics.\n- 1921: Soviet-Persian Treaty and withdrawal of foreign forces strengthened formal Iranian sovereignty, though against a background of great-power pressure.\n- 1921-1922: Suppression of the Gilan movement, Colonel Pessian’s Khorasan revolt, and Simko Shikak’s Kurdish rebellion strengthened the central state and weakened regional armed society.\n- 1923-1924: Reza Khan became prime minister; the failed republican campaign showed clerical/bazaar society could still block him, but the episode ultimately strengthened his executive control.\n- 1924-1925: Defeat of Sheikh Khazal in Khuzestan strengthened Tehran’s territorial control and weakened autonomous Arab/tribal power.\n- 1925: Conscription law and army expansion greatly strengthened state coercive capacity and provoked resistance from tribes and rural society.\n- 1925-1926: Deposition of the Qajars, creation of the Pahlavi dynasty, and Reza Shah’s coronation strengthened the centralized monarchy and weakened constitutional checks.\n- 1927-1928: Abolition of capitulations and Davar’s judicial reforms strengthened state sovereignty and weakened foreign and clerical legal autonomy.\n- 1929: Abadan oil workers’ strike briefly strengthened labor civil society, but its repression by the state/APOC weakened organized labor.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 3.0>\n1910-1919: <5.4, 2.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\nTrends:\n- **Authoritarian centralization under Reza Shah:** expansion of ministries, police, army, conscription, taxation, and provincial administration. **Strengthened the state; weakened local notables, parties, press, and autonomous society.**\n- **Tribal disarmament and sedentarization:** continuing campaigns against Qashqai, Bakhtiari, Lur, Kurdish, and other tribal powers. **Strengthened the central state; weakened tribal civil society and local military autonomy.**\n- **Secular legal and educational state-building:** state courts, civil registration, state schools, and reduced clerical jurisdiction expanded through the 1930s. **Strengthened the state; weakened the ulama, while slowly creating a state-educated middle class.**\n- **State-led economic modernization:** road building, rail construction, factories, state monopolies, tariff controls, and Bank Melli’s growing role. **Strengthened state capacity and fiscal control; weakened bazaar merchants’ autonomy, though it expanded urban labor and technocratic strata.**\n- **Cultural homogenization and social engineering:** Persian nationalism, dress regulation, language standardization, and compulsory public conformity. **Strengthened state penetration into daily life; weakened religious, ethnic, and traditional social authority.**\n- **Repression of autonomous politics:** censorship, controlled Majles elections, imprisonment/exile of critics, and suppression of unions or parties. **Strengthened the coercive state; sharply weakened civil society.**\n\nEvents:\n- **1931 Foreign Trade Monopoly Law:** the state asserted control over foreign trade and import/export licensing. **Strengthened the state; weakened bazaar and merchant autonomy.**\n- **1932–1933 oil concession crisis:** Reza Shah canceled the D’Arcy concession in 1932; the 1933 Anglo-Persian Oil Company agreement followed. **Modestly strengthened state revenue and nationalist legitimacy, but showed limits of Iranian state power versus Britain.**\n- **1934 founding of the University of Tehran:** created a central institution for training bureaucrats, professionals, and engineers. **Strengthened the modernizing state; also slowly strengthened educated society.**\n- **1934–1937 purges of elites and notables:** figures such as Abdolhossein Teymourtash, Sardar Asad Bakhtiari, and Ali Akbar Davar were removed, imprisoned, killed, or driven to suicide. **Strengthened Reza Shah’s personal state power; weakened elite independence.**\n- **1935 Goharshad Mosque uprising in Mashhad and its suppression:** protest against dress policies and state intrusion was violently crushed. **Strengthened coercive state authority; weakened clerical/bazaar resistance.**\n- **1935 official request to use “Iran” instead of “Persia”:** part of nationalist state-building and identity centralization. **Strengthened symbolic state authority; weakened plural or older imperial identities.**\n- **1936 unveiling decree, *kashf-e hijab*:** women were ordered to appear unveiled in public; European-style dress was enforced. **Strengthened state control over society; weakened clerical/traditional authority, while giving some elite women greater public visibility.**\n- **1937 Saadabad Pact with Turkey, Iraq, and Afghanistan:** regional non-aggression agreement. **Strengthened the state’s diplomatic security and international standing.**\n- **1938 completion/opening of the Trans-Iranian Railway:** linked the Caspian to the Persian Gulf under state direction. **Strengthened state logistical, military, and administrative capacity; integrated markets but under state dominance.**\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 3.0>\n1910-1919: <5.4, 2.4>\n1920-1929: <4.2, 6.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\nTrends:\n- **Post-1941 political opening:** after Reza Shah’s fall, parties, newspapers, unions, and the Majlis became much freer; **strengthened civil society, weakened autocratic state control**.\n- **Growth of organized labor and the Tudeh Party:** especially in Tehran, the oil areas, and industrial workplaces; **strengthened mobilized society**, while alarming the monarchy, landlords, and foreign powers.\n- **Wartime economic disruption:** inflation, shortages, food crises, and black markets during Allied occupation; **weakened state legitimacy/capacity** and encouraged urban protest.\n- **Foreign penetration and oil politics:** British control around AIOC, Soviet pressure in the north, and rising U.S. involvement; **weakened Iranian state autonomy**, but helped fuel nationalist civil-society mobilization.\n- **Rebuilding of monarchy/army after 1946:** the young Shah gradually reasserted influence over the military and security apparatus; **strengthened the state/crown, weakened regional and leftist challengers**.\n- **Beginnings of state-led development planning:** culminating in the 1949 First Seven-Year Plan/Plan Organization; **strengthened administrative ambitions of the state**, though implementation remained limited.\n\nEvents:\n- **1941 Anglo-Soviet invasion and occupation of Iran:** destroyed Reza Shah’s coercive dominance and compromised sovereignty; **weakened the state**, opened space for society.\n- **September 1941 abdication of Reza Shah; accession of Mohammad Reza Shah:** ended the strongest phase of Pahlavi authoritarianism; **weakened centralized state power, strengthened parliament/press/parties**.\n- **December 1942 Tehran bread riots:** mass urban unrest over shortages and inflation; **showed state weakness and strengthened street-level social pressure**.\n- **1944 Majlis law blocking oil concessions without parliamentary approval:** associated with Mosaddegh’s “negative equilibrium” line; **strengthened parliament/nationalist society, constrained executive and foreign influence**.\n- **1945-46 Azerbaijan People’s Government and Kurdish Republic of Mahabad:** Soviet-backed autonomous movements challenged Tehran; **weakened central state, strengthened regional/party mobilization temporarily**.\n- **1946 Soviet withdrawal and Iranian army reconquest of Azerbaijan/Mahabad:** restored territorial control; **strengthened the central state and monarchy/army, weakened regional movements and the Tudeh-linked left**.\n- **1946 oil-worker strikes in Khuzestan:** major labor mobilization against AIOC conditions; **strengthened organized labor/civil society, pressured both state and foreign company**.\n- **1947 Majlis rejection of the Soviet oil concession:** assertion of parliamentary sovereignty; **strengthened nationalist civil society and state autonomy against the USSR**.\n- **February 1949 attempted assassination of the Shah, followed by banning of Tudeh and martial-law repression:** **strengthened coercive state/crown, weakened leftist civil society and press freedoms**.\n- **1949 Constituent Assembly expanding royal powers and 1949 formation of the National Front:** the former **strengthened the Shah/state over parliament**; the latter **strengthened nationalist civil society and parliamentary opposition**.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 3.0>\n1910-1919: <5.4, 2.4>\n1920-1929: <4.2, 6.2>\n1930-1939: <2.8, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\nTrends:\n- **Expansion of mass politics before 1953**: the National Front, Tudeh Party, unions, student groups, bazaar networks, and press activism grew around oil nationalization. **Strengthened civil society; constrained the monarchy/state.**\n- **Post-1953 authoritarian reconsolidation under the Shah**: parties, unions, newspapers, and opposition politicians were suppressed; parliament became less independent. **Strengthened state coercive power; weakened civil society.**\n- **Growth of the military-security state**: U.S. aid, arms, training, and the creation of modern intelligence capacity expanded the Shah’s coercive apparatus. **Strengthened the state; weakened organized society.**\n- **Increasing dependence on oil revenues and foreign aid after the 1954 oil settlement**: the regime gained fiscal resources less dependent on domestic taxation or bargaining. **Strengthened the state; reduced society’s leverage over the state.**\n- **Urbanization, education, and a growing salaried/student middle class**: especially in Tehran and major cities, these created new constituencies capable of later mobilization. **Potentially strengthened civil society, though heavily repressed in the 1950s.**\n\nEvents:\n- **1951 oil nationalization and Mossadegh becoming prime minister**: parliament and nationalist forces asserted control over the Anglo-Iranian Oil Company. **Strengthened civil society and representative institutions; weakened royal and foreign-backed state authority.**\n- **1951-1953 Abadan crisis and British oil embargo**: oil exports collapsed, creating fiscal stress and political polarization. **Weakened the state financially; intensified social mobilization.**\n- **July 1952 uprising after Mossadegh’s resignation**: mass protests forced the Shah to reinstate Mossadegh. **Strengthened civil society; weakened the monarchy.**\n- **August 1953 coup against Mossadegh**: CIA/MI6-backed royalist, military, clerical, and street forces restored the Shah’s dominance. **Greatly strengthened the monarchy/state; sharply weakened civil society.**\n- **1954 oil consortium agreement**: restored oil production under a Western consortium, with Iran receiving greater revenue than before. **Strengthened the state fiscally; reduced nationalist society’s immediate leverage.**\n- **1955 Iran joins the Baghdad Pact**: tied Iran more closely to U.S.-British regional security structures. **Strengthened the state externally and militarily; weakened independent political currents.**\n- **1957 creation of SAVAK**: the Shah’s intelligence and security service was established. **Strengthened coercive state capacity; weakened opposition parties, unions, and press.**\n- **1959 U.S.-Iran bilateral defense agreement**: deepened American military backing for the Shah. **Strengthened the state; further insulated it from domestic societal pressure.**\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 3.0>\n1910-1919: <5.4, 2.4>\n1920-1929: <4.2, 6.2>\n1930-1939: <2.8, 7.8>\n1940-1949: <5.8, 5.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\nTrends:\n- **Oil-financed state expansion:** rising oil income, development planning, infrastructure, bureaucracy, and military spending **strengthened the state** and reduced its dependence on bargaining with society.\n- **Growth of SAVAK and authoritarian administration:** surveillance, censorship, controlled parties, and rubber-stamp elections **strengthened coercive state power** and **weakened organized civil society**.\n- **Land reform and rural penetration under the White Revolution:** dismantled much landlord power and extended state agencies, cooperatives, literacy/health corps into villages; **strengthened the state**, **weakened traditional local elites**, but did not create strong autonomous peasant organization.\n- **Rapid urbanization, education, and middle-class growth:** migration to Tehran and other cities, expanding universities, literacy campaigns, and professional employment **increased society’s latent mobilizational capacity**, especially among students, professionals, and urban workers.\n- **Erosion of old intermediary groups:** landlords, tribal chiefs, independent unions, and opposition parties lost influence; the bazaar and clergy retained networks but faced pressure. Overall this **weakened autonomous civil society** relative to the monarchy.\n- **Social dislocation and inequality from modernization:** landlessness, urban poor growth, inflationary pressures, and resentment of Westernization **fed opposition networks**—Islamist, nationalist, and leftist—though mostly underground.\n\nEvents:\n- **1960–61 election crisis and Ali Amini’s premiership:** disputed Majles elections were annulled; Amini governed with the Majles dissolved. This **weakened parliamentary society/elite checks** and **strengthened executive state power**.\n- **1962–63 White Revolution launch and referendum:** land reform, women’s suffrage, literacy corps, and other reforms were imposed from above. This **strengthened the modernizing state** while **polarizing society**, especially clergy and bazaar groups.\n- **June 1963 uprising after Khomeini’s arrest:** mass protests in Qom, Tehran, and elsewhere were violently suppressed. The crackdown **strengthened the coercive state** short term but **created a durable Islamist opposition memory and network**.\n- **1964 Status of Forces Agreement protests and Khomeini’s exile:** Khomeini’s denunciation of U.S. military legal immunity led to his expulsion. This **weakened domestic clerical opposition** immediately but **strengthened anti-regime mobilization symbolically**.\n- **1965 assassination of Prime Minister Hassan Ali Mansur:** carried out by members of an Islamist militant group; followed by executions and repression. This **strengthened the security state** and pushed opposition further underground.\n- **1965 start of Amir-Abbas Hoveyda’s long premiership:** marked stable technocratic rule under the Shah, with little independent political competition. This **strengthened bureaucratic state capacity** and **weakened meaningful party politics**.\n- **1967 Family Protection Law and Shah’s coronation:** expanded women’s legal rights and symbolized the Shah’s imperial authority. The law **strengthened parts of society, especially women**, but its top-down enactment also **reinforced state dominance**.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 3.0>\n1910-1919: <5.4, 2.4>\n1920-1929: <4.2, 6.2>\n1930-1939: <2.8, 7.8>\n1940-1949: <5.8, 5.6>\n1950-1959: <3.8, 7.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\nTrends:\n- **Oil-rentier expansion after the 1973 oil boom:** massively increased state revenues, military spending, patronage, and development capacity; **strengthened the state**, but made it less dependent on society and less accountable.\n- **Rapid urbanization, education, and youth growth:** expanded literate urban middle classes, students, workers, and recent migrants; **strengthened society’s mobilizational capacity** while increasing pressures the state struggled to manage.\n- **Authoritarian centralization under the Shah:** SAVAK surveillance, limits on parties/unions/press, and bureaucratic rule narrowed legal opposition; **strengthened the state coercively** but **weakened organized civil society** and pushed dissent into mosques, bazaars, and informal networks.\n- **Economic overheating, inflation, housing shortages, and inequality in the mid-1970s:** especially after 1974–77 planning failures; **weakened state legitimacy** and fueled cross-class grievances.\n- **Growth of mosque–bazaar–clerical opposition networks:** sermons, religious associations, cassette tapes of Khomeini, and mourning rituals linked urban communities; **strengthened civil society/revolutionary society** outside state control.\n- **Heavy military buildup and close U.S. alliance:** arms purchases and security cooperation enhanced coercive capacity; **strengthened the state**, but also made the monarchy appear dependent on foreign backing, **weakening legitimacy**.\n\nEvents:\n- **1971 Persepolis celebrations of 2,500 years of monarchy:** projected imperial state power but highlighted elitism and extravagance; **strengthened symbolic state authority short-term**, **weakened legitimacy** among critics.\n- **1973 oil-price shock:** quadrupled Iran’s oil income; **greatly strengthened the state’s fiscal and coercive capacity**.\n- **1975 creation of the Rastakhiz Party as a compulsory single party:** eliminated even controlled party pluralism; **strengthened state control** but **weakened legal civil society** and alienated bazaaris, professionals, and religious groups.\n- **1975 Algiers Agreement with Iraq:** ended Iraqi support for Kurdish insurgents and helped secure Iran’s western frontier; **strengthened the state**.\n- **1977 political opening under human-rights pressure and elite petition campaigns:** writers, lawyers, students, and clerics became more active; **strengthened civil society** and reduced fear of protest.\n- **January 1978 Qom protests after an anti-Khomeini newspaper article:** triggered a cycle of forty-day mourning demonstrations; **strengthened opposition society** and **weakened state authority**.\n- **August–September 1978: Cinema Rex fire, martial law, and Black Friday massacre:** shattered trust in the monarchy and showed coercion could not restore legitimacy; **weakened the state**, radicalized society.\n- **Autumn 1978 nationwide strikes, especially oil-sector strikes:** crippled revenue and administration; **weakened the state materially** and **strengthened organized workers and opposition coordination**.\n- **January–February 1979: Shah leaves, Khomeini returns, army declares neutrality, monarchy collapses:** destroyed the Pahlavi state; **civil/revolutionary society overpowered the old state**.\n- **April–December 1979: Islamic Republic referendum, new constitution, and velayat-e faqih:** built a new revolutionary-theocratic state; **strengthened the new state and clerical institutions**, while narrowing pluralist civil society.\n- **November 1979 U.S. embassy seizure and hostage crisis:** discredited moderates and the provisional government; **strengthened radical revolutionary forces and the emerging Islamic state**, **weakened liberal civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 3.0>\n1910-1919: <5.4, 2.4>\n1920-1929: <4.2, 6.2>\n1930-1939: <2.8, 7.8>\n1940-1949: <5.8, 5.6>\n1950-1959: <3.8, 7.4>\n1960-1969: <3.5, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\nTrends:\n- **War-driven militarization (1980-88):** Expansion of the IRGC, Basij, revolutionary committees, and intelligence organs strengthened the **state’s coercive capacity** and subordinated much of society to wartime mobilization.\n- **Institutional consolidation of the Islamic Republic:** Guardian Council vetting, Islamic courts, clerical oversight, and velayat-e faqih practices strengthened the **clerical state** and weakened pluralist civil society.\n- **Suppression of independent organizations:** Parties, unions, student groups, leftist networks, liberal Islamists, ethnic autonomy movements, and independent press were progressively crushed, weakening **civil society** and strengthening state monopoly over politics.\n- **State-controlled wartime economy:** Rationing, subsidies, nationalizations, bonyads, foreign-exchange controls, and sanctions increased **state/para-state economic power**, while limiting private and associational autonomy.\n- **Demographic and social mobilization:** A young, growing, urbanizing population was incorporated through mosques, schools, Basij, welfare foundations, and martyr networks; this increased the **state’s mobilizational reach**, though it also created a larger potential social base.\n\nEvents:\n- **Cultural Revolution, 1980-83:** Universities were closed and purged; curricula and faculty were Islamized. This weakened **independent civil society** and strengthened ideological state control.\n- **Iraq’s invasion and start of the Iran-Iraq War, September 1980:** Created emergency conditions that strengthened the **state**, especially military and security institutions, while imposing enormous costs on society.\n- **Bani-Sadr’s impeachment and removal, June 1981:** Eliminated a rival elected power center and strengthened the **clerical-revolutionary state** over republican and pluralist forces.\n- **MEK uprising, bombings, and mass repression, 1981-82:** The regime’s crackdown on the MEK, liberals, and leftists sharply weakened **opposition civil society** and expanded coercive state power.\n- **Suppression of Kurdish and other regional insurgencies, early 1980s:** Reasserted central state authority over peripheral regions, weakening **ethnic/regional civil society autonomy**.\n- **Suppression of the Tudeh Party, 1983:** Destroyed the main communist organization and further weakened organized **civil society opposition**.\n- **Acceptance of UN Resolution 598 and ceasefire with Iraq, 1988:** Ended wartime emergency pressures, modestly relieving **society**, but preserved the strengthened security state built during the war.\n- **Mass executions of political prisoners, 1988:** Further weakened **civil society and opposition networks** while demonstrating the state’s coercive dominance.\n- **Khomeini’s death and 1989 constitutional amendments:** Khamenei’s succession, abolition of the prime ministership, stronger presidency, and formalized Expediency Council strengthened **state continuity and central executive authority**.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 3.0>\n1910-1919: <5.4, 2.4>\n1920-1929: <4.2, 6.2>\n1930-1939: <2.8, 7.8>\n1940-1949: <5.8, 5.6>\n1950-1959: <3.8, 7.4>\n1960-1969: <3.5, 8.2>\n1970-1979: <6.5, 5.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\nTrends:\n- **Post–Iran-Iraq War reconstruction under Rafsanjani (1990s):** expanded infrastructure, ministries, technocratic planning, and state-directed development; **strengthened state capacity**, but also deepened patronage and corruption.\n- **Growth of parastatal and coercive institutions**—IRGC, Basij, bonyads, and state-linked foundations moved further into business, policing, and welfare; **strengthened the regime/state**, while crowding out independent civil society and private actors.\n- **Urbanization, youth bulge, and expansion of higher education:** a larger, educated, urban population—especially students and women—became more politically aware and organized; **strengthened civil society**.\n- **Economic stress: inflation, unemployment, debt, oil dependence, and sanctions:** reduced state performance and public legitimacy; **weakened state capacity**, while fueling social unrest and demands for accountability.\n- **Factional institutionalization inside the Islamic Republic:** elected institutions became more politically competitive, but unelected bodies—Guardian Council, judiciary, security services, Supreme Leader’s office—retained veto power; **strengthened the coercive/clerical state** while partially opening space for society.\n- **Expansion of reformist press and cultural activism after 1997:** newspapers, student groups, women’s organizations, and intellectual circles became more assertive; **strengthened civil society**, though under constant threat from courts and security organs.\n\nEvents:\n- **1992 parliamentary elections:** Guardian Council vetting helped conservatives dominate the Majles; **strengthened unelected state control** and weakened electoral pluralism.\n- **Urban riots in Mashhad 1992, Qazvin 1994, and Islamshahr 1995:** protests over poverty, housing, and local grievances showed social pressure from below; **revealed stronger societal discontent**, but crackdowns **strengthened the security state**.\n- **1995 U.S. comprehensive embargo and 1996 Iran-Libya Sanctions Act:** worsened economic isolation and investment constraints; **weakened state economic capacity**, while giving hardliners a “siege” narrative to justify control.\n- **1997 election of Mohammad Khatami:** landslide reformist victory mobilized youth, women, students, and urban voters; **strengthened civil society and electoral politics**, weakening the hardliners’ monopoly but not their coercive levers.\n- **1998 trial of Tehran mayor Gholamhossein Karbaschi:** conservative judiciary targeted a key reformist ally; **strengthened hardline state institutions** and signaled limits on elected/reformist power.\n- **1998 “chain murders” of dissident intellectuals:** exposed Ministry of Intelligence involvement in assassinations; **weakened state legitimacy** and energized press/civil society, while demonstrating the repressive reach of the state.\n- **February 1999 first nationwide municipal council elections:** created elected local councils and gave reformists major victories; **strengthened civil society and local electoral participation**.\n- **July 1999 closure of *Salam* newspaper and Tehran student protests:** students mobilized against repression, but police, Basij, and vigilantes crushed protests; briefly **strengthened visible civil society**, then **reasserted coercive state power**.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 3.0>\n1910-1919: <5.4, 2.4>\n1920-1929: <4.2, 6.2>\n1930-1939: <2.8, 7.8>\n1940-1949: <5.8, 5.6>\n1950-1959: <3.8, 7.4>\n1960-1969: <3.5, 8.2>\n1970-1979: <6.5, 5.8>\n1980-1989: <3.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\nTrends:\n- **Oil-revenue boom and subsidy/patronage expansion (especially 2003-2008):** strengthened the **state** by giving Tehran more autonomous fiscal resources and tools for patronage, reducing dependence on taxation and organized society.\n- **Expansion of the IRGC/Basij into politics, policing, and the economy:** strengthened the **coercive state** and weakened **civil society**, as security institutions gained influence over elections, media, universities, and major contracts.\n- **Growth of a young, urban, educated population, including highly educated women:** strengthened **society** by enlarging the constituency for reform, rights, and participation, especially in cities and universities.\n- **Spread of internet use, blogs, satellite TV, mobile phones, and SMS networks:** strengthened **civil society** by enabling alternative information flows and mobilization, though it also prompted greater state surveillance.\n- **Conservative institutional consolidation through the Guardian Council, judiciary, and security services:** strengthened the **state/hard-line veto players** and weakened elected institutions, reformist parties, newspapers, NGOs, and student groups.\n- **International sanctions and nuclear confrontation:** strengthened the **security state’s** narrative of external threat, while weakening **society** through economic pressure and narrower political space.\n\nEvents:\n- **2000 Majles elections and reformist victory:** strengthened **society** and elected institutions, but triggered hard-line resistance.\n- **April 2000 closure of major reformist newspapers and prosecution of journalists:** strengthened the **state’s coercive/legal apparatus** and weakened **civil society** and independent media.\n- **2003 student protests and subsequent repression:** showed mobilized **society**, but the crackdown strengthened the **state** and weakened campus activism.\n- **2004 parliamentary elections after mass Guardian Council disqualifications:** strengthened unelected **state** institutions and weakened electoral competition and reformist civil society.\n- **2005 election of Mahmoud Ahmadinejad:** strengthened the **security-populist state coalition**, especially IRGC/Basij-linked networks, and weakened reformist political society.\n- **2006 UN Security Council sanctions over Iran’s nuclear program:** strengthened the **state’s securitizing posture** but economically constrained both state capacity and society.\n- **2006-2008 labor, women’s-rights, student, and teachers’ campaigns, including the One Million Signatures campaign:** strengthened **civil society organization**, but repeated arrests and harassment weakened it.\n- **2009 disputed presidential election, Green Movement protests, and violent crackdown:** massively mobilized **society**, but the repression strengthened the **coercive state** and sharply weakened open civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 3.0>\n1910-1919: <5.4, 2.4>\n1920-1929: <4.2, 6.2>\n1930-1939: <2.8, 7.8>\n1940-1949: <5.8, 5.6>\n1950-1959: <3.8, 7.4>\n1960-1969: <3.5, 8.2>\n1970-1979: <6.5, 5.8>\n1980-1989: <3.0, 8.0>\n1990-1999: <5.0, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\nTrends:\n- **Sanctions-driven economic strain and oil-revenue volatility**: inflation, currency collapse, unemployment, and austerity weakened society’s material base and the state’s fiscal capacity, while also strengthening security-linked actors such as the IRGC through shadow markets and sanctions-busting networks.\n- **Expansion of the IRGC/security state** in politics, the economy, media, and cyberspace: strengthened the coercive and surveillance power of the state; weakened independent parties, unions, NGOs, journalists, and activists.\n- **Growth of smartphones, Telegram/Instagram, and online organizing despite filtering**: strengthened civil society’s ability to circulate information and mobilize; also pushed the state to build stronger cyber-policing, surveillance, and shutdown capabilities.\n- **Youthful, urban, educated society—especially women’s higher education and public presence**: strengthened social autonomy and rights-based claims; increased friction with conservative state controls over dress, speech, and public life.\n- **Accumulating labor, pensioner, teacher, environmental, and water protests**: strengthened localized civil-society networks and protest repertoires; exposed declining state legitimacy, though repression limited organization.\n- **Regional militarization in Syria, Iraq, Lebanon, and Yemen**: strengthened the state’s coercive/geopolitical arm, especially the IRGC-Quds Force; drained resources and fed domestic criticism.\n\nEvents:\n- **2010–2011 crackdown after the Green Movement, including the 2011 house arrests of Mir-Hossein Mousavi, Mehdi Karroubi, and Zahra Rahnavard**: strengthened coercive state control; weakened organized reformist civil society.\n- **2010 UN Security Council Resolution 1929 and later U.S./EU oil-bank sanctions**: weakened state fiscal capacity and society’s economy; increased the regime’s reliance on coercion and sanctioned networks.\n- **2013 election of Hassan Rouhani**: modestly strengthened electoral participation and reformist/moderate civil society expectations; also restored some state legitimacy after 2009.\n- **2015 JCPOA nuclear agreement and 2016 implementation**: strengthened the state diplomatically and economically; briefly strengthened society through lower inflation, greater openness, and expectations of normalization.\n- **2016 parliamentary elections, with relative gains by Rouhani-aligned and reformist candidates**: strengthened formal electoral society somewhat, though Guardian Council vetting kept unelected state power dominant.\n- **December 2017–January 2018 nationwide protests over prices, corruption, and the regime itself**: showed rising society mobilization beyond Tehran; state repression reasserted coercive power but legitimacy weakened.\n- **2018 “Girls of Revolution Street” anti-compulsory-hijab protests**: strengthened women-led civil resistance symbolically; state arrests and prosecutions reinforced social control.\n- **May 2018 U.S. withdrawal from the JCPOA and “maximum pressure” sanctions**: weakened both the state economy and society’s livelihoods; strengthened hardliners and the security apparatus politically.\n- **November 2019 fuel-price protests and nationwide internet shutdown**: society demonstrated broad anger and mobilizing capacity; the state’s lethal crackdown and internet control strengthened coercive power while further weakening legitimacy.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 3.0>\n1910-1919: <5.4, 2.4>\n1920-1929: <4.2, 6.2>\n1930-1939: <2.8, 7.8>\n1940-1949: <5.8, 5.6>\n1950-1959: <3.8, 7.4>\n1960-1969: <3.5, 8.2>\n1970-1979: <6.5, 5.8>\n1980-1989: <3.0, 8.0>\n1990-1999: <5.0, 8.2>\n2000-2009: <4.7, 8.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1880-1889": "{\"key_event\":\"Qajar decentralization and foreign concessionary pressures\",\"reasoning\":\"Under Naser al-Din Shah, the Qajar state had a central court, governors, taxation claims, and coercive forces, but its reach was limited by tribes, provincial notables, clerics, foreign influence, and weak fiscal-administrative capacity. Civil society was not atomized—ulama networks, bazaars, guilds, tribes, and local communities had real autonomous influence—but nationwide organized accountability was still sporadic before the Tobacco Protest and Constitutional Revolution.\",\"society_change\":0.0,\"society_power\":4.0,\"state_change\":0.0,\"state_power\":3.5}",
    "1890-1899": "{\"key_event\":\"Tobacco Protest mobilizes bazaar–ulama coalition\",\"reasoning\":\"The nationwide tobacco boycott, clerical coordination, petitions, and expanding press/telegraph networks moved civil society from weak toward moderate capacity, able to veto a major royal concession. Qajar state capacity remained weak: fiscal dependence, foreign leverage, and a weaker shah offset the modest customs centralization under Belgian officials.\",\"society_change\":1.2,\"society_power\":5.2,\"state_change\":-0.3,\"state_power\":3.2}",
    "1900-1909": "{\"key_event\":\"Constitutional Revolution and restoration of the Majlis\",\"reasoning\":\"Urban merchants, ulama, reformist networks, newspapers, anjomans, and armed constitutionalist forces demonstrated sustained capacity to organize, defeat royal reaction, and restore parliament, raising civil society into the moderate-to-strong range. The Qajar state gained only limited coercive and fiscal tools while losing autonomy to foreign powers, facing provincial/tribal resistance, and failing to monopolize force, so central state power remained weak and slightly lower than in the 1890s.\",\"society_change\":1.3,\"society_power\":6.5,\"state_change\":-0.2,\"state_power\":3.0}",
    "1910-1919": "{\"key_event\":\"World War I occupation and state breakdown\",\"reasoning\":\"Compared with the constitutional high point of 1900-1909, civil society retained parties, newspapers, clerical-bazaar activism, nationalist networks, and local armed movements, but Russian repression, Majles closures, foreign occupation, famine, and fragmentation sharply reduced sustained national mobilizing capacity. The Qajar state remained fiscally and militarily weak, and wartime occupation, foreign-controlled forces, and the failed Anglo-Persian Agreement left central sovereignty and administration even more degraded despite brief reform attempts.\",\"society_change\":-1.1,\"society_power\":5.4,\"state_change\":-0.6,\"state_power\":2.4}",
    "1920-1929": "{\"key_event\":\"Reza Khan’s centralizing military state-building\",\"reasoning\":\"By the late 1920s the unified army, conscription, disarmament campaigns, fiscal reforms, courts, schools, and provincial administration had transformed Tehran from a weak, contested center into a moderate-capacity state with much broader coercive and administrative reach. Civil society retained some urban, clerical, bazaar, and labor capacity, but constitutional pluralism, the press, parties, unions, tribal autonomy, and regional armed movements were increasingly subordinated or repressed.\",\"society_change\":-1.2,\"society_power\":4.2,\"state_change\":3.8,\"state_power\":6.2}",
    "1930-1939": "{\"key_event\":\"Reza Shah’s authoritarian centralization\",\"reasoning\":\"By the late 1930s, Iran had a far more capable central state: army, police, taxation, courts, schools, railways, trade controls, and provincial administration reached much deeper into society, though oil politics still showed external limits. Civil society fell sharply as tribal autonomy, clerical jurisdiction, bazaar independence, press, parties, unions, and elite notables were suppressed, with only limited offset from the emergence of a state-educated middle class.\",\"society_change\":-1.4,\"society_power\":2.8,\"state_change\":1.6,\"state_power\":7.8}",
    "1940-1949": "{\"key_event\":\"1941 occupation and post-Reza Shah political opening\",\"reasoning\":\"Reza Shah’s coercive centralization was sharply broken by Allied occupation, foreign penetration, regional revolts, and economic crisis, though the army, monarchy, territorial control, and planning apparatus had partly recovered by 1949. Civil society rose from severe repression to a much freer arena of parties, unions, newspapers, Majlis assertion, labor strikes, and nationalist mobilization, but the 1949 ban on Tudeh and expanded royal powers kept it only moderately strong.\",\"society_change\":3.0,\"society_power\":5.8,\"state_change\":-2.2,\"state_power\":5.6}",
    "1950-1959": "{\"key_event\":\"1953 coup and Shah’s security-state consolidation\",\"reasoning\":\"Although oil nationalization briefly made parliament, parties, unions, students, bazaar networks, and the press unusually powerful, the 1953 coup and subsequent repression dismantled much of this open mobilizational capacity by decade’s end. Restored oil revenues, U.S. military backing, the Baghdad Pact, and SAVAK gave the monarchy a strong coercive and fiscal apparatus, though not yet total penetration of society.\",\"society_change\":-2.0,\"society_power\":3.8,\"state_change\":1.8,\"state_power\":7.4}",
    "1960-1969": "{\"key_event\":\"White Revolution and oil-financed authoritarian consolidation\",\"reasoning\":\"Oil revenues, technocratic planning, SAVAK, land reform, and top-down modernization gave the monarchy stronger administrative, coercive, and rural reach than in the 1950s. Autonomous society was further constrained by repression, dissolved parliamentary checks, weakened landlords and parties, and Khomeini’s exile, though urbanization, education, bazaar-clerical networks, and underground opposition preserved some mobilizational capacity.\",\"society_change\":-0.3,\"society_power\":3.5,\"state_change\":0.8,\"state_power\":8.2}",
    "1970-1979": "{\"key_event\":\"1979 revolution and birth of Islamic Republic\",\"reasoning\":\"Oil revenues, SAVAK, the military buildup, and the single-party state made the Shah’s state extremely strong by the mid-1970s, but mass strikes, nationwide demonstrations, army neutrality, and revolutionary upheaval shattered the Pahlavi apparatus; the Islamic Republic was rebuilding authority by late 1979 but remained less consolidated than the old monarchy. Civil society rose sharply through urbanization, mosque-bazaar networks, workers’ strikes, students, clerics, and revolutionary mobilization, though pluralist forces were already being narrowed by clerical consolidation and the hostage crisis.\",\"society_change\":3.0,\"society_power\":6.5,\"state_change\":-2.4,\"state_power\":5.8}",
    "1980-1989": "{\"key_event\":\"War and revolutionary-state consolidation\",\"reasoning\":\"The Iran-Iraq War, IRGC/Basij expansion, wartime economy, clerical institutions, and 1989 constitutional changes pushed the Islamic Republic into the strong-state range, with pervasive coercive and administrative reach. Independent parties, unions, universities, ethnic movements, press, and opposition networks were crushed, leaving civil society much weaker despite large state-directed mass mobilization.\",\"society_change\":-3.5,\"society_power\":3.0,\"state_change\":2.2,\"state_power\":8.0}",
    "1990-1999": "{\"key_event\":\"Khatami reform wave and coercive backlash\",\"reasoning\":\"Civil society recovered substantially from the war-era low as urban students, women, reformist newspapers, elections, and municipal councils created real mobilizational capacity, though repression after the 1999 protests kept it only moderately powerful. State power stayed very strong: reconstruction and entrenched IRGC, Basij, judiciary, Guardian Council, and bonyad networks offset economic stress and legitimacy losses, allowing the regime to police politics and crush unrest.\",\"society_change\":2.0,\"society_power\":5.0,\"state_change\":0.2,\"state_power\":8.2}",
    "2000-2009": "{\"key_event\":\"Green Movement mobilization and crackdown\",\"reasoning\":\"Oil revenues, IRGC/Basij expansion, Guardian Council vetting, and the 2009 repression left the state with even more pervasive coercive and patronage capacity despite sanctions. Civil society gained from youth, education, the internet, and episodic campaigns, but newspaper closures, disqualifications, arrests, and the post-election crackdown reduced its open institutional capacity below the late-1990s reformist high.\",\"society_change\":-0.3,\"society_power\":4.7,\"state_change\":0.5,\"state_power\":8.7}",
    "2010-2019": "{\"key_event\":\"Security-state expansion amid sanctions and protests\",\"reasoning\":\"Civil society retained and slightly expanded mobilizing capacity through smartphones, women-led activism, and labor/pensioner protests, but sanctions, arrests, party/NGO suppression, and the post-2009 crackdown kept organization fragile. The state’s fiscal base was hurt by sanctions, yet IRGC expansion, cyber-surveillance, regional militarization, and the 2019 shutdown/crackdown preserved very high coercive reach.\",\"society_change\":0.1,\"society_power\":4.8,\"state_change\":0.1,\"state_power\":8.8}"
  }
}

==> experiments/results/iran-persia__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "Iran (Persia)",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 2.5,
    "1890-1899": 3.8,
    "1900-1909": 5.5,
    "1910-1919": 6.0,
    "1920-1929": 5.0,
    "1930-1939": 4.5,
    "1940-1949": 5.5,
    "1950-1959": 3.0,
    "1960-1969": 4.0,
    "1970-1979": 5.5,
    "1980-1989": 4.2,
    "1990-1999": 6.0,
    "2000-2009": 6.5,
    "2010-2019": 7.0
  },
  "state_power": {
    "1880-1889": 4.5,
    "1890-1899": 4.0,
    "1900-1909": 3.5,
    "1910-1919": 3.0,
    "1920-1929": 7.5,
    "1930-1939": 8.5,
    "1940-1949": 7.0,
    "1950-1959": 8.0,
    "1960-1969": 8.5,
    "1970-1979": 6.5,
    "1980-1989": 7.3,
    "1990-1999": 6.8,
    "2000-2009": 6.3,
    "2010-2019": 5.8
  },
  "key_event": {
    "1880-1889": "Qajar rule, limited central authority, tribal confederacies",
    "1890-1899": "Tobacco Régie Concession and clerical opposition",
    "1900-1909": "Constitutional Revolution (1905-1911)",
    "1910-1919": "1915-1917 Russian and British Military Occupation",
    "1920-1929": "Reza Khan's rise and state centralization",
    "1930-1939": "Reza Shah's centralization and modernization",
    "1940-1949": "Allied Occupation and Nationalization of Oil Industry",
    "1950-1959": "1953 Coup (Operation Ajax)",
    "1960-1969": "White Revolution and 1963 Riots",
    "1970-1979": "1978 National strikes and protests",
    "1980-1989": "Iran-Iraq War and 1988 Mass Executions",
    "1990-1999": "Rise of Reform Movement and Khatami's Election",
    "2000-2009": "2009 Green Movement, internet and social media rise",
    "2010-2019": "Economic sanctions and technological advancements"
  },
  "reasoning": {
    "1880-1889": "Civil society was atomized, with limited associational life. The state had weak power, with control often delegated to local powerbrokers and tribal leaders.",
    "1890-1899": "The clerical opposition and urban middle class activism significantly strengthened civil society, while the state's authority was undermined by foreign influence and internal unrest.",
    "1900-1909": "The Constitutional Revolution significantly strengthened civil society and weakened state power by establishing a constitution and parliament, despite foreign interference.",
    "1910-1919": "The military occupation weakened state sovereignty, while nationalist sentiment and educational reforms strengthened civil society.",
    "1920-1929": "State power increased significantly due to Reza Khan's centralization and military expansion, while civil society weakened as traditional structures declined and modern, state-controlled institutions emerged.",
    "1930-1939": "Reza Shah's reforms strengthened state control and modernization, but suppressed civil society and traditional institutions.",
    "1940-1949": "The Allied occupation weakened state authority, while the push for oil nationalization and the formation of the Tudeh Party strengthened civil society.",
    "1950-1959": "The 1953 coup significantly weakened civil society and suppressed opposition, while strengthening the state's repressive apparatus.",
    "1960-1969": "The White Revolution strengthened the state and civil society, but the 1963 riots exposed state weakness and bolstered opposition.",
    "1970-1979": "Civil society strengthened through urbanization and education, while state power was eroded by widespread protests and international criticism.",
    "1980-1989": "The Iran-Iraq War and mass executions strengthened state control but weakened civil society through suppression and resource diversion.",
    "1990-1999": "The reform movement and Khatami's election significantly bolstered civil society, while the state's control was challenged by increased activism and liberalization.",
    "2000-2009": "The 2009 Green Movement and the rise of the internet strengthened civil society, while economic sanctions and internal dissent weakened state power.",
    "2010-2019": "Economic sanctions weakened the state's financial capacity, while technological advancements and social media empowered civil society, fostering greater mobilization and political engagement."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1890-1899 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1890-1899. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1900-1909": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1900-1909 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1900-1909. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Iran (Persia) during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "### Trends:\n- **Economic Dependence on Foreign Powers**: The growing economic dependence on Britain and Russia through trade and loans weakened the state's autonomy and increased foreign influence.\n- **Rise of Clerical Influence**: The increasing role of religious leaders in political matters, particularly in opposition to the state, strengthened civil society but undermined the state's authority.\n- **Urbanization and Expansion of Middle Class**: The gradual expansion of the middle class in urban areas, driven by modernization and limited industrialization, strengthened civil society and provided a base for political activism.\n\n### Events:\n- **1890 Tobacco Régie Concession**: The concession granted to a British company for the monopoly on the production and sale of tobacco sparked widespread protests and a clergy-led boycott, weakening the state and strengthening civil society.\n- **1891-1892 Clerical Opposition to the Tobacco Régie**: The fatwa issued by the leading Shia cleric, Mirza Hasan Shirazi, against the concession, which led to its eventual cancellation, demonstrated the significant influence of religious leaders and strengthened civil society.\n- **1896 Assassination of Naser al-Din Shah**: The assassination of Naser al-Din Shah by Mirza Reza Kermani, a nationalistic merchant, marked a significant moment of civil unrest and weakened the state, leading to a period of political instability and increased public scrutiny of the monarchy.",
    "1900-1909": "### Trends:\n- **Economic Dependency on Oil:** The discovery of oil in 1908 and the subsequent granting of oil concessions to foreign powers, particularly Britain, began a trend of economic dependency. This trend weakened the state's economic sovereignty and strengthened foreign influence.\n- **Educational Reform and Literacy:** The establishment of modern schools and a gradual increase in literacy rates started to emerge. This trend slowly strengthened civil society by empowering a more educated populace and fostering a more informed citizenry.\n- **Growth of a Merchant Class:** The expansion of the merchant class and the increasing importance of trade contributed to the growth of a more assertive and politically active middle class. This trend strengthened civil society but also created a more complex power dynamic with the state.\n\n### Events:\n- **Constitutional Revolution (1905-1911):** The constitutional movement, which began in 1905 and culminated in the establishment of a constitution and a parliament (Majles) in 1906, significantly weakened the autocratic power of the state and strengthened civil society. It marked a pivotal shift towards a more participatory form of governance.\n- **Anglo-Persian Agreement (1907):** The agreement between Britain and Russia to divide Persia into spheres of influence. This event weakened the state's sovereignty and reinforced foreign control, while also undermining national unity and the state's ability to govern effectively.\n- **Assassination of Naser al-Din Shah (1896):** While this event occurred just before the 1900-1909 period, its aftermath and the subsequent reign of Mozaffar ad-Din Shah, a weaker and more reform-minded monarch, contributed to the environment that allowed the Constitutional Revolution to gain momentum. This event weakened the state and strengthened civil society's push for reform.",
    "1910-1919": "### Trends:\n- **Economic Dependence on Foreign Powers**: Iran's economy during this period was heavily dependent on foreign powers, particularly Britain and Russia. This dependence often undermined the state's ability to make independent economic decisions, thus weakening the state.\n- **Growth of Nationalist Sentiment**: A rising tide of nationalism among the populace, driven by a desire for self-determination and resistance to foreign influence. This trend strengthened civil society by fostering a collective identity and mobilization against external control.\n- **Educational Reforms and Literacy**: Efforts to improve education and literacy rates began to gain traction, which gradually strengthened civil society by empowering the populace with knowledge and critical thinking skills.\n\n### Events:\n- **1906 Constitutional Revolution**: Though it began before 1910, its effects continued throughout the decade. This event significantly weakened the absolute power of the Qajar monarchy and strengthened civil society by establishing a parliament (Majles) and a constitution.\n- **1911 Anglo-Persian Agreement**: This agreement, which gave Britain exclusive rights to Iran's oil resources, further weakened the state by increasing foreign control over key economic resources.\n- **1915-1917 Russian and British Military Occupation**: During World War I, Iran was occupied by Russian and British forces. This occupation weakened the state by reducing its sovereignty and control over its territory, while also stirring nationalist and anti-colonial sentiments within civil society.\n- **1919 Anglo-Persian Treaty**: This treaty, signed in the aftermath of World War I, granted Britain extensive political and military control over Iran. It weakened the state by making it a virtual protectorate of Britain and sparked widespread resistance and opposition from civil society.",
    "1920-1929": "### Trends:\n- **Economic Modernization and State Centralization**: During the 1920s, Iran experienced a trend towards economic modernization and state centralization under the leadership of Reza Khan (later Reza Shah Pahlavi). This included the establishment of a modern bureaucracy, the creation of a national bank, and the expansion of infrastructure such as roads and telegraph lines. This trend **strengthened the state** by increasing its administrative capacity and control over the economy.\n- **Military Reorganization and Expansion**: The reorganization and expansion of the military under Reza Khan also contributed to the centralization of power. The creation of a modern, well-equipped army helped to consolidate Reza Khan's control over the country. This trend **strengthened the state** by enhancing its ability to enforce its will.\n- **Educational Reforms**: The introduction of modern educational reforms, including the establishment of secular schools and the Tehran University, aimed to create a more educated and loyal citizenry. These reforms **strengthened the state** by fostering a new class of professionals and civil servants loyal to the central government.\n- **Rural-Urban Migration**: A growing trend of rural-urban migration during this period led to the expansion of cities and the emergence of a more urbanized society. This trend **weakened civil society** in rural areas by reducing the influence of traditional social structures and **strengthened the state** by increasing the population in areas more directly under its control.\n\n### Events:\n- **Coup of 1921**: In February 1921, Reza Khan led a coup that overthrew the government and installed himself as the Minister of War and Commander-in-Chief of the Iranian Army. This event **strengthened the state** by consolidating power in the hands of a strong military leader.\n- **Constitutional Amendments of 1925**: In October 1925, the Majles (parliament) voted to depose the Qajar dynasty and establish a new monarchy under Reza Khan, who became Reza Shah Pahlavi. This event **strengthened the state** by formalizing the power of the new monarch and reducing the influence of the old aristocracy.\n- **Anglo-Persian Agreement of 1919**: Although not fully implemented, the agreement, which was signed in 1919, aimed to grant the British significant control over Iran's economic and military affairs. The subsequent rejection of the agreement by the Iranian people and the Majles in 1921 **strengthened civil society** by uniting various factions against foreign intervention.\n- **Rebellion of Khuzestan (1923-1924)**: A rebellion in Khuzestan against the central government's efforts to collect taxes and conscript soldiers was suppressed by Reza Khan's forces. This event **strengthened the state** by demonstrating its ability to quell internal dissent and maintain control over the provinces.",
    "1930-1939": "### Trends:\n- **Centralization of Power**: The 1930s saw a significant consolidation of power under Reza Shah Pahlavi, who sought to modernize and centralize the state. This included the establishment of a more efficient bureaucracy and the reduction of the power of tribal leaders and local notables. **(Strengthened the State)**\n- **Economic Modernization**: Reza Shah initiated a series of economic reforms, including the expansion of infrastructure (roads, telegraph lines, and railways) and the establishment of state-controlled industries. These reforms aimed to reduce economic dependence on foreign powers and to promote domestic development. **(Strengthened the State)**\n- **Cultural and Social Reforms**: Reza Shah implemented a series of cultural and social reforms aimed at modernizing Iranian society. This included the abolition of the veil for women, the promotion of Western education, and the suppression of religious and tribal customs. These reforms were intended to create a more homogeneous and modernized society but also met with significant resistance. **(Mixed impact: Strengthened the State, Weakened Civil Society)**\n- **Demographic Shifts**: There was a growing urban population, particularly in Tehran, as a result of Reza Shah's modernization efforts. This shift contributed to the development of a new urban middle class and increased social mobility, but it also created social tensions. **(Mixed impact: Strengthened Society, Weakened Traditional Institutions)**\n\n### Events:\n- **1932 Nationalization of the Telegraph Company**: Reza Shah nationalized the Iranian Telegraph Company, which had been under British control, as part of his efforts to reduce foreign influence and strengthen state control over communication. **(Strengthened the State)**\n- **1934 Land Reforms**: Reza Shah implemented land reforms that aimed to reduce the power of large landowners and tribal leaders. This was intended to limit their influence and strengthen the central government's control over rural areas. **(Strengthened the State, Weakened Traditional Elites)**\n- **1935 Name Change from Persia to Iran**: Reza Shah officially changed the name of the country from Persia to Iran, emphasizing a national identity and reducing the influence of the historical Persian legacy. This was part of a broader effort to modernize and nationalize the state. **(Strengthened the State)**\n- **1936 Ban on the Veil**: Reza Shah issued a decree banning the wearing of the veil for women in public, as part of his social reforms. This was a significant step towards secularization and modernization but also met with strong resistance from conservative and religious segments of society. **(Strengthened the State, Weakened Civil Society)**",
    "1940-1949": "### Trends:\n- **Economic Dependence on Oil Revenue**: The dependency on oil revenue continued to grow, which strengthened the state by providing a significant source of income. However, it also made the state vulnerable to external pressures and economic fluctuations.\n- **Educational Expansion**: The expansion of educational institutions and literacy programs, particularly under Reza Shah and his successors, gradually strengthened civil society by creating a more informed and educated populace.\n- **Urbanization**: The movement of people from rural areas to cities led to the growth of urban centers and the emergence of a more organized and vocal civil society, which gradually increased pressure on the state.\n- **Modernization Efforts**: Ongoing modernization efforts, including infrastructure development and social reforms, aimed to strengthen the state apparatus but also led to resistance and unrest among conservative and rural populations.\n\n### Events:\n- **Allied Occupation (1941)**: The Anglo-Soviet invasion and occupation of Iran in 1941 weakened the state by removing Reza Shah and forcing him into exile. This event temporarily reduced the state's sovereignty and control.\n- **Abolition of Reza Shah (1941)**: The forced abdication of Reza Shah and the ascension of his son Mohammad Reza Pahlavi marked a significant shift in power. This event initially weakened the state's authority but eventually led to a less autocratic regime under the new shah.\n- **Nationalization of Oil Industry (1944)**: The push for nationalization of the oil industry, which gained momentum in the late 1940s, strengthened civil society by galvanizing nationalist sentiment and political movements demanding greater control over natural resources.\n- **Formation of Tudeh Party (1944)**: The formation and growing influence of the Tudeh Party, a pro-Soviet communist party, strengthened civil society by providing a platform for leftist and reformist ideologies, which posed a challenge to the state's authority.\n- **Constitutional Amendments (1944-1948)**: Various constitutional amendments and legislative efforts aimed at increasing parliamentary power and reducing the influence of the monarchy. These changes strengthened civil society by enhancing democratic institutions but also led to political instability.\n- **March 1946 Crisis**: The Soviet refusal to withdraw from northern Iran and the subsequent diplomatic crisis weakened the state's ability to assert its sovereignty and led to increased international scrutiny and pressure.",
    "1950-1959": "### Trends:\n- **Economic Dependence on Oil**: The Iranian economy became increasingly dependent on oil revenues. This trend strengthened the state by providing significant resources but also made it more vulnerable to external pressures and fluctuations in global oil prices.\n- **Educational Expansion**: There was a gradual expansion of the education system, leading to a more literate and increasingly politicized population. This trend strengthened civil society by fostering a more informed and engaged citizenry.\n- **Rural-Urban Migration**: A growing trend of rural migration to urban areas, driven by economic opportunities and modernization efforts. This trend weakened the traditional rural power structures while strengthening urban civil society and potentially the state's bureaucratic control over urban areas.\n\n### Events:\n- **1951 Nationalization of Oil Industry**: The nationalization of the Anglo-Iranian Oil Company (AIOC) by Prime Minister Mohammad Mosaddegh. This event strengthened the state's control over natural resources but also led to international conflicts and economic sanctions.\n- **1953 Coup (Operation Ajax)**: The CIA and MI6-backed coup that overthrew Prime Minister Mosaddegh and reinstated Shah Mohammad Reza Pahlavi. This event significantly weakened civil society and strengthened the state, as the Shah consolidated power and suppressed opposition.\n- **1957 Formation of SAVAK**: The establishment of the State Security and Intelligence Organization (SAVAK) with the support of the United States and Israel. This event strengthened the state's repressive apparatus, weakening civil society by suppressing dissent and monitoring political activities.",
    "1960-1969": "### Trends:\n- **Economic Development and Modernization**: The period saw significant efforts by the Shah to modernize Iran's economy and infrastructure, including the launch of the White Revolution in 1963. This trend strengthened the state by centralizing economic power and increasing its capacity for social control, but also led to growing discontent among rural and traditional segments of society.\n- **Educational Expansion**: There was a significant expansion in the education system, leading to a more educated and politically aware populace. This trend strengthened civil society by empowering a new generation of intellectuals and activists, but also created tensions as the educated youth became more critical of the state's authoritarian policies.\n- **Urbanization**: Rapid urbanization shifted population dynamics, with more people moving to cities. This trend both strengthened and weakened the state; it centralized control in urban centers but also created social and economic pressures that fostered dissent.\n- **Women's Rights**: The White Revolution included reforms that improved the legal status of women, such as the right to vote and the Family Protection Law of 1967. This trend strengthened civil society by empowering women and promoting gender equality, but also faced resistance from conservative elements within society.\n\n### Events:\n- **The White Revolution (1963)**: A series of reforms initiated by Shah Mohammad Reza Pahlavi, including land reform, nationalization of forests, and women's suffrage. This event strengthened the state by consolidating power and modernizing the country, but also faced significant opposition from the clergy and traditionalists.\n- **Assassination Attempt on the Shah (1965)**: An assassination attempt on Shah Mohammad Reza Pahlavi in 1965 heightened political tensions and led to increased repression of political dissent. This event strengthened the state’s control over political opposition but weakened civil society by curtailing freedoms and civil liberties.\n- **1963 Riots and Arrest of Ayatollah Khomeini**: Mass protests erupted in 1963 following the arrest of Ayatollah Ruhollah Khomeini, who had been critical of the White Revolution. This event weakened the state by highlighting its lack of popular support and strengthening civil society through the mobilization of religious and political opposition.\n- **Iran-U.S. Relations**: The strengthening of Iran's alliance with the United States during this period, particularly in terms of military and economic aid, further centralized power in the hands of the state. However, it also led to increased anti-American sentiment among segments of the population, weakening the state's legitimacy in the eyes of some.",
    "1970-1979": "### Trends:\n- **Economic Modernization and Oil Revenue**: The rapid economic modernization driven by oil revenue during the 1970s strengthened the state by providing it with substantial financial resources to fund development projects, social programs, and state institutions. However, this dependency also made the state vulnerable to fluctuations in oil prices.\n- **Educational Expansion**: The expansion of the educational system, including the establishment of new universities and increased access to education, gradually strengthened civil society by creating a more educated and politically aware populace. This trend eventually contributed to growing dissatisfaction with the monarchy.\n- **Urbanization**: The rapid growth of urban areas, driven by economic opportunities and development, led to the concentration of a diverse and often disillusioned population. This trend strengthened civil society by fostering a more interconnected and politically active urban populace.\n- **Rural Discontent**: Rural areas experienced slower economic growth and greater inequality, leading to growing discontent and political mobilization. This trend weakened the state's legitimacy in rural areas and strengthened civil society's ability to mobilize against the government.\n\n### Events:\n- **1971 Persepolis Celebration**: The extravagant celebration of the 2500th anniversary of the Persian Empire, held at Persepolis, was seen as a symbol of the Shah's opulence and disconnect from the populace. This event weakened the state by exacerbating public resentment and strengthening civil society's critique of the regime.\n- **1973 Islamic Penitentiary Act**: The implementation of this act, which allowed for the application of Islamic law in certain cases, was a significant move by the state to placate religious conservatives. This event temporarily strengthened the state by co-opting some religious leaders but also created tensions with secular elements of civil society.\n- **1977 American Criticism**: Public criticism of the Shah's regime by the U.S. government, particularly regarding human rights abuses, weakened the state by undermining its international support and legitimacy.\n- **1978 National strikes and protests**: Massive strikes and protests, particularly the ones in September 1978, marked a significant turning point. These events weakened the state by demonstrating the widespread dissatisfaction and organizing power of civil society.\n- **1979 Iranian Revolution**: The culmination of growing discontent, the Iranian Revolution led to the ousting of the Shah and the establishment of an Islamic Republic. This event drastically weakened the old state and fundamentally transformed the power dynamics between the state and civil society.",
    "1980-1989": "### Trends:\n- **Economic Strain and Sanctions**: The international sanctions imposed on Iran following the 1979 Islamic Revolution and the Iran-Iraq War (1980-1988) significantly weakened the Iranian economy. This trend strained the state's resources and ability to provide public services, thereby weakening the state.\n- **Demographic Changes**: Rapid population growth and urbanization, exacerbated by the influx of refugees from the Iran-Iraq War, put pressure on social services and infrastructure. This trend weakened the state's capacity to manage social issues and strengthened civil society as community organizations and religious groups filled the gaps.\n- **Ideological Polarization**: The rise of Islamic fundamentalism and the suppression of secular and liberal movements created a polarized society. This trend strengthened the state's ideological control but weakened the power of civil society by reducing the space for dissent and pluralism.\n\n### Events:\n- **Iran-Iraq War (1980-1988)**: This prolonged conflict strengthened the state's power by centralizing military and security institutions and fostering a sense of national unity and resistance. However, it also weakened civil society by diverting resources and attention away from social and economic development.\n- **1981 Bombing of the Islamic Republican Party Headquarters**: The bombing, which killed several high-ranking officials, led to a crackdown on opposition groups and strengthened the state's security apparatus. This event weakened civil society by silencing political dissent.\n- **1988 Mass Executions**: The execution of thousands of political prisoners, primarily members of the People's Mojahedin Organization of Iran (MEK), further consolidated the state's power and control over political opposition. This event significantly weakened civil society and the potential for organized resistance.",
    "1990-1999": "### Trends:\n- **Economic Diversification and Liberalization**: During the 1990s, Iran began to diversify its economy, moving beyond oil dependence. This included limited economic liberalization measures, such as private sector involvement in some industries. **(Strengthened both state and society)**\n- **Urbanization and Demographic Shifts**: Iran experienced significant urbanization, with more people moving to cities. This trend led to greater social and political awareness and activism among the urban population. **(Strengthened civil society)**\n- **Educational Expansion**: There was a significant expansion in higher education, with more universities and colleges. This increased the number of educated individuals, contributing to a more informed and engaged civil society. **(Strengthened civil society)**\n- **Rise of the Reform Movement**: The 1990s saw the rise of the reform movement, particularly under President Mohammad Khatami, who was elected in 1997. This movement advocated for greater political and social freedoms. **(Strengthened civil society, weakened state control over civil society)**\n\n### Events:\n- **Election of Mohammad Khatami (1997)**: Khatami's election marked a significant shift towards reform and moderation. His campaign promised more civil liberties and political openness. **(Strengthened civil society, weakened state control over civil society)**\n- **Student Protests (1999)**: In July 1999, students at Tehran University staged protests in response to the closure of reformist newspapers. These protests led to a crackdown by the authorities, but also demonstrated the growing dissatisfaction and activism among the youth. **(Strengthened civil society, weakened state control over civil society)**\n- **Nuclear Program Controversies**: The 1990s saw Iran beginning to develop its nuclear program, which became a significant point of international contention. This strengthened the state's bargaining position internationally but also increased external pressure. **(Strengthened state)**\n- **Earthquake in Manjil (1990)**: Although not a political event, the Manjil earthquake exposed the inadequacies in the state's disaster response, leading to increased criticism and calls for better governance. **(Weakened state, strengthened civil society)**",
    "2000-2009": "### Trends:\n- **Economic Sanctions and Oil Prices**: The international sanctions against Iran intensified during this period, particularly from 2006 onwards, following the nuclear program controversy. These sanctions, combined with fluctuating oil prices, had a significant impact on the Iranian economy. **Impact**: Weakened the state's ability to generate revenue and invest in social programs, thus weakening the state.\n- **Demographic Shifts**: Iran experienced a significant youth bulge, with a large proportion of the population under the age of 30. This demographic trend put pressure on the state to provide jobs and economic opportunities. **Impact**: Strengthened civil society by increasing demands for political and economic reforms.\n- **Educational Expansion**: There was a significant increase in the number of educated Iranians, particularly in higher education. This trend fostered a more informed and politically engaged citizenry. **Impact**: Strengthened civil society by empowering a more educated and activist population.\n- **Internet and Social Media**: The rise of the internet and social media platforms began to reshape communication and political mobilization. **Impact**: Strengthened civil society by providing new tools for organizing and disseminating information, thus challenging state control over information.\n\n### Events:\n- **2005 Presidential Election**: Mahmoud Ahmadinejad, a hardline conservative, won the presidential election, marking a shift towards more conservative and authoritarian governance. **Impact**: Strengthened the state by consolidating power and suppressing opposition.\n- **2009 Green Movement**: Following the disputed re-election of Mahmoud Ahmadinejad, massive protests known as the Green Movement erupted. This was a significant show of civil society strength and popular discontent with the state. **Impact**: Strengthened civil society by highlighting widespread dissatisfaction and mobilizing opposition to the state.\n- **Nuclear Program and Sanctions**: The international community, led by the United States, imposed stricter sanctions on Iran over its nuclear program. **Impact**: Weakened the state economically and politically, as it faced increasing isolation and economic hardship.\n- **2007-2008 Labor Protests**: Workers in various sectors, including the oil and gas industry, staged strikes and protests over wages and working conditions. **Impact**: Strengthened civil society by demonstrating the power of labor movements and their ability to challenge state policies.",
    "2010-2019": "### Trends:\n- **Economic Sanctions and Oil Revenue Decline**: The tightening of international sanctions, particularly by the United States, significantly reduced Iran's oil revenue and isolated it economically. This trend weakened the state's financial resources, making it harder to fund public services and social programs.\n- **Demographic Shifts**: Iran experienced a demographic transition with a growing youth population. This shift increased the demand for jobs and political representation, putting pressure on the state to address socioeconomic issues, thus potentially strengthening civil society.\n- **Urbanization and Education**: The increasing urbanization and higher education levels led to a more informed and politically active population. This trend strengthened civil society by fostering greater civic engagement and political awareness.\n- **Technological Advancements and Social Media**: The spread of internet access and social media platforms provided new avenues for civil society to organize and disseminate information. This trend empowered civil society but also posed challenges for state control over information.\n\n### Events:\n- **2010 Implementation of Subsidy Reform Plan**: The government initiated a major subsidy reform plan, reducing subsidies on food and energy. This event increased public discontent and economic hardship, weakening the state's popularity and social stability.\n- **2013 Presidential Election and Reformist Hopes**: The election of Hassan Rouhani as president on a platform of moderation and reform raised hopes for political and economic changes. This event initially strengthened civil society by opening up political space, but the pace of change was slow and limited.\n- **2015 Nuclear Deal (JCPOA)**: The signing of the Joint Comprehensive Plan of Action (JCPOA) with world powers lifted some economic sanctions and improved Iran's international relations. While it initially strengthened the state's position, the subsequent U.S. withdrawal in 2018 weakened it.\n- **2017-2018 Protests**: Nationwide protests erupted over economic grievances and political restrictions. These protests, while suppressed, demonstrated the growing frustration and mobilization of civil society, weakening the state's control and legitimacy.\n- **2019 U.S. Withdrawal from JCPOA and Escalating Tensions**: The U.S. withdrawal from the JCPOA and reimposition of sanctions severely impacted Iran's economy and international standing. This event weakened the state's economic and political position, while strengthening civil society's resolve against state policies."
  },
  "score_prompt": {
    "1880-1889": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1880-1889. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nIran (Persia) during 1880-1889 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1890-1899": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1890-1899, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1880-1889, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1890-1899:\n### Trends:\n- **Economic Dependence on Foreign Powers**: The growing economic dependence on Britain and Russia through trade and loans weakened the state's autonomy and increased foreign influence.\n- **Rise of Clerical Influence**: The increasing role of religious leaders in political matters, particularly in opposition to the state, strengthened civil society but undermined the state's authority.\n- **Urbanization and Expansion of Middle Class**: The gradual expansion of the middle class in urban areas, driven by modernization and limited industrialization, strengthened civil society and provided a base for political activism.\n\n### Events:\n- **1890 Tobacco Régie Concession**: The concession granted to a British company for the monopoly on the production and sale of tobacco sparked widespread protests and a clergy-led boycott, weakening the state and strengthening civil society.\n- **1891-1892 Clerical Opposition to the Tobacco Régie**: The fatwa issued by the leading Shia cleric, Mirza Hasan Shirazi, against the concession, which led to its eventual cancellation, demonstrated the significant influence of religious leaders and strengthened civil society.\n- **1896 Assassination of Naser al-Din Shah**: The assassination of Naser al-Din Shah by Mirza Reza Kermani, a nationalistic merchant, marked a significant moment of civil unrest and weakened the state, leading to a period of political instability and increased public scrutiny of the monarchy.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1890-1899\n- state_power (float, 0-10): absolute state power at the end of 1890-1899\n- society_change (float): society_power change vs. 1880-1889\n- state_change (float): state_power change vs. 1880-1889\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1900-1909": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1900-1909, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1890-1899, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1900-1909:\n### Trends:\n- **Economic Dependency on Oil:** The discovery of oil in 1908 and the subsequent granting of oil concessions to foreign powers, particularly Britain, began a trend of economic dependency. This trend weakened the state's economic sovereignty and strengthened foreign influence.\n- **Educational Reform and Literacy:** The establishment of modern schools and a gradual increase in literacy rates started to emerge. This trend slowly strengthened civil society by empowering a more educated populace and fostering a more informed citizenry.\n- **Growth of a Merchant Class:** The expansion of the merchant class and the increasing importance of trade contributed to the growth of a more assertive and politically active middle class. This trend strengthened civil society but also created a more complex power dynamic with the state.\n\n### Events:\n- **Constitutional Revolution (1905-1911):** The constitutional movement, which began in 1905 and culminated in the establishment of a constitution and a parliament (Majles) in 1906, significantly weakened the autocratic power of the state and strengthened civil society. It marked a pivotal shift towards a more participatory form of governance.\n- **Anglo-Persian Agreement (1907):** The agreement between Britain and Russia to divide Persia into spheres of influence. This event weakened the state's sovereignty and reinforced foreign control, while also undermining national unity and the state's ability to govern effectively.\n- **Assassination of Naser al-Din Shah (1896):** While this event occurred just before the 1900-1909 period, its aftermath and the subsequent reign of Mozaffar ad-Din Shah, a weaker and more reform-minded monarch, contributed to the environment that allowed the Constitutional Revolution to gain momentum. This event weakened the state and strengthened civil society's push for reform.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1900-1909\n- state_power (float, 0-10): absolute state power at the end of 1900-1909\n- society_change (float): society_power change vs. 1890-1899\n- state_change (float): state_power change vs. 1890-1899\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1910-1919": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\n### Trends:\n- **Economic Dependence on Foreign Powers**: Iran's economy during this period was heavily dependent on foreign powers, particularly Britain and Russia. This dependence often undermined the state's ability to make independent economic decisions, thus weakening the state.\n- **Growth of Nationalist Sentiment**: A rising tide of nationalism among the populace, driven by a desire for self-determination and resistance to foreign influence. This trend strengthened civil society by fostering a collective identity and mobilization against external control.\n- **Educational Reforms and Literacy**: Efforts to improve education and literacy rates began to gain traction, which gradually strengthened civil society by empowering the populace with knowledge and critical thinking skills.\n\n### Events:\n- **1906 Constitutional Revolution**: Though it began before 1910, its effects continued throughout the decade. This event significantly weakened the absolute power of the Qajar monarchy and strengthened civil society by establishing a parliament (Majles) and a constitution.\n- **1911 Anglo-Persian Agreement**: This agreement, which gave Britain exclusive rights to Iran's oil resources, further weakened the state by increasing foreign control over key economic resources.\n- **1915-1917 Russian and British Military Occupation**: During World War I, Iran was occupied by Russian and British forces. This occupation weakened the state by reducing its sovereignty and control over its territory, while also stirring nationalist and anti-colonial sentiments within civil society.\n- **1919 Anglo-Persian Treaty**: This treaty, signed in the aftermath of World War I, granted Britain extensive political and military control over Iran. It weakened the state by making it a virtual protectorate of Britain and sparked widespread resistance and opposition from civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n1900-1909: <5.5, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\n### Trends:\n- **Economic Modernization and State Centralization**: During the 1920s, Iran experienced a trend towards economic modernization and state centralization under the leadership of Reza Khan (later Reza Shah Pahlavi). This included the establishment of a modern bureaucracy, the creation of a national bank, and the expansion of infrastructure such as roads and telegraph lines. This trend **strengthened the state** by increasing its administrative capacity and control over the economy.\n- **Military Reorganization and Expansion**: The reorganization and expansion of the military under Reza Khan also contributed to the centralization of power. The creation of a modern, well-equipped army helped to consolidate Reza Khan's control over the country. This trend **strengthened the state** by enhancing its ability to enforce its will.\n- **Educational Reforms**: The introduction of modern educational reforms, including the establishment of secular schools and the Tehran University, aimed to create a more educated and loyal citizenry. These reforms **strengthened the state** by fostering a new class of professionals and civil servants loyal to the central government.\n- **Rural-Urban Migration**: A growing trend of rural-urban migration during this period led to the expansion of cities and the emergence of a more urbanized society. This trend **weakened civil society** in rural areas by reducing the influence of traditional social structures and **strengthened the state** by increasing the population in areas more directly under its control.\n\n### Events:\n- **Coup of 1921**: In February 1921, Reza Khan led a coup that overthrew the government and installed himself as the Minister of War and Commander-in-Chief of the Iranian Army. This event **strengthened the state** by consolidating power in the hands of a strong military leader.\n- **Constitutional Amendments of 1925**: In October 1925, the Majles (parliament) voted to depose the Qajar dynasty and establish a new monarchy under Reza Khan, who became Reza Shah Pahlavi. This event **strengthened the state** by formalizing the power of the new monarch and reducing the influence of the old aristocracy.\n- **Anglo-Persian Agreement of 1919**: Although not fully implemented, the agreement, which was signed in 1919, aimed to grant the British significant control over Iran's economic and military affairs. The subsequent rejection of the agreement by the Iranian people and the Majles in 1921 **strengthened civil society** by uniting various factions against foreign intervention.\n- **Rebellion of Khuzestan (1923-1924)**: A rebellion in Khuzestan against the central government's efforts to collect taxes and conscript soldiers was suppressed by Reza Khan's forces. This event **strengthened the state** by demonstrating its ability to quell internal dissent and maintain control over the provinces.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n1900-1909: <5.5, 3.5>\n1910-1919: <6.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\n### Trends:\n- **Centralization of Power**: The 1930s saw a significant consolidation of power under Reza Shah Pahlavi, who sought to modernize and centralize the state. This included the establishment of a more efficient bureaucracy and the reduction of the power of tribal leaders and local notables. **(Strengthened the State)**\n- **Economic Modernization**: Reza Shah initiated a series of economic reforms, including the expansion of infrastructure (roads, telegraph lines, and railways) and the establishment of state-controlled industries. These reforms aimed to reduce economic dependence on foreign powers and to promote domestic development. **(Strengthened the State)**\n- **Cultural and Social Reforms**: Reza Shah implemented a series of cultural and social reforms aimed at modernizing Iranian society. This included the abolition of the veil for women, the promotion of Western education, and the suppression of religious and tribal customs. These reforms were intended to create a more homogeneous and modernized society but also met with significant resistance. **(Mixed impact: Strengthened the State, Weakened Civil Society)**\n- **Demographic Shifts**: There was a growing urban population, particularly in Tehran, as a result of Reza Shah's modernization efforts. This shift contributed to the development of a new urban middle class and increased social mobility, but it also created social tensions. **(Mixed impact: Strengthened Society, Weakened Traditional Institutions)**\n\n### Events:\n- **1932 Nationalization of the Telegraph Company**: Reza Shah nationalized the Iranian Telegraph Company, which had been under British control, as part of his efforts to reduce foreign influence and strengthen state control over communication. **(Strengthened the State)**\n- **1934 Land Reforms**: Reza Shah implemented land reforms that aimed to reduce the power of large landowners and tribal leaders. This was intended to limit their influence and strengthen the central government's control over rural areas. **(Strengthened the State, Weakened Traditional Elites)**\n- **1935 Name Change from Persia to Iran**: Reza Shah officially changed the name of the country from Persia to Iran, emphasizing a national identity and reducing the influence of the historical Persian legacy. This was part of a broader effort to modernize and nationalize the state. **(Strengthened the State)**\n- **1936 Ban on the Veil**: Reza Shah issued a decree banning the wearing of the veil for women in public, as part of his social reforms. This was a significant step towards secularization and modernization but also met with strong resistance from conservative and religious segments of society. **(Strengthened the State, Weakened Civil Society)**\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n1900-1909: <5.5, 3.5>\n1910-1919: <6.0, 3.0>\n1920-1929: <5.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\n### Trends:\n- **Economic Dependence on Oil Revenue**: The dependency on oil revenue continued to grow, which strengthened the state by providing a significant source of income. However, it also made the state vulnerable to external pressures and economic fluctuations.\n- **Educational Expansion**: The expansion of educational institutions and literacy programs, particularly under Reza Shah and his successors, gradually strengthened civil society by creating a more informed and educated populace.\n- **Urbanization**: The movement of people from rural areas to cities led to the growth of urban centers and the emergence of a more organized and vocal civil society, which gradually increased pressure on the state.\n- **Modernization Efforts**: Ongoing modernization efforts, including infrastructure development and social reforms, aimed to strengthen the state apparatus but also led to resistance and unrest among conservative and rural populations.\n\n### Events:\n- **Allied Occupation (1941)**: The Anglo-Soviet invasion and occupation of Iran in 1941 weakened the state by removing Reza Shah and forcing him into exile. This event temporarily reduced the state's sovereignty and control.\n- **Abolition of Reza Shah (1941)**: The forced abdication of Reza Shah and the ascension of his son Mohammad Reza Pahlavi marked a significant shift in power. This event initially weakened the state's authority but eventually led to a less autocratic regime under the new shah.\n- **Nationalization of Oil Industry (1944)**: The push for nationalization of the oil industry, which gained momentum in the late 1940s, strengthened civil society by galvanizing nationalist sentiment and political movements demanding greater control over natural resources.\n- **Formation of Tudeh Party (1944)**: The formation and growing influence of the Tudeh Party, a pro-Soviet communist party, strengthened civil society by providing a platform for leftist and reformist ideologies, which posed a challenge to the state's authority.\n- **Constitutional Amendments (1944-1948)**: Various constitutional amendments and legislative efforts aimed at increasing parliamentary power and reducing the influence of the monarchy. These changes strengthened civil society by enhancing democratic institutions but also led to political instability.\n- **March 1946 Crisis**: The Soviet refusal to withdraw from northern Iran and the subsequent diplomatic crisis weakened the state's ability to assert its sovereignty and led to increased international scrutiny and pressure.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n1900-1909: <5.5, 3.5>\n1910-1919: <6.0, 3.0>\n1920-1929: <5.0, 7.5>\n1930-1939: <4.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\n### Trends:\n- **Economic Dependence on Oil**: The Iranian economy became increasingly dependent on oil revenues. This trend strengthened the state by providing significant resources but also made it more vulnerable to external pressures and fluctuations in global oil prices.\n- **Educational Expansion**: There was a gradual expansion of the education system, leading to a more literate and increasingly politicized population. This trend strengthened civil society by fostering a more informed and engaged citizenry.\n- **Rural-Urban Migration**: A growing trend of rural migration to urban areas, driven by economic opportunities and modernization efforts. This trend weakened the traditional rural power structures while strengthening urban civil society and potentially the state's bureaucratic control over urban areas.\n\n### Events:\n- **1951 Nationalization of Oil Industry**: The nationalization of the Anglo-Iranian Oil Company (AIOC) by Prime Minister Mohammad Mosaddegh. This event strengthened the state's control over natural resources but also led to international conflicts and economic sanctions.\n- **1953 Coup (Operation Ajax)**: The CIA and MI6-backed coup that overthrew Prime Minister Mosaddegh and reinstated Shah Mohammad Reza Pahlavi. This event significantly weakened civil society and strengthened the state, as the Shah consolidated power and suppressed opposition.\n- **1957 Formation of SAVAK**: The establishment of the State Security and Intelligence Organization (SAVAK) with the support of the United States and Israel. This event strengthened the state's repressive apparatus, weakening civil society by suppressing dissent and monitoring political activities.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n1900-1909: <5.5, 3.5>\n1910-1919: <6.0, 3.0>\n1920-1929: <5.0, 7.5>\n1930-1939: <4.5, 8.5>\n1940-1949: <5.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\n### Trends:\n- **Economic Development and Modernization**: The period saw significant efforts by the Shah to modernize Iran's economy and infrastructure, including the launch of the White Revolution in 1963. This trend strengthened the state by centralizing economic power and increasing its capacity for social control, but also led to growing discontent among rural and traditional segments of society.\n- **Educational Expansion**: There was a significant expansion in the education system, leading to a more educated and politically aware populace. This trend strengthened civil society by empowering a new generation of intellectuals and activists, but also created tensions as the educated youth became more critical of the state's authoritarian policies.\n- **Urbanization**: Rapid urbanization shifted population dynamics, with more people moving to cities. This trend both strengthened and weakened the state; it centralized control in urban centers but also created social and economic pressures that fostered dissent.\n- **Women's Rights**: The White Revolution included reforms that improved the legal status of women, such as the right to vote and the Family Protection Law of 1967. This trend strengthened civil society by empowering women and promoting gender equality, but also faced resistance from conservative elements within society.\n\n### Events:\n- **The White Revolution (1963)**: A series of reforms initiated by Shah Mohammad Reza Pahlavi, including land reform, nationalization of forests, and women's suffrage. This event strengthened the state by consolidating power and modernizing the country, but also faced significant opposition from the clergy and traditionalists.\n- **Assassination Attempt on the Shah (1965)**: An assassination attempt on Shah Mohammad Reza Pahlavi in 1965 heightened political tensions and led to increased repression of political dissent. This event strengthened the state’s control over political opposition but weakened civil society by curtailing freedoms and civil liberties.\n- **1963 Riots and Arrest of Ayatollah Khomeini**: Mass protests erupted in 1963 following the arrest of Ayatollah Ruhollah Khomeini, who had been critical of the White Revolution. This event weakened the state by highlighting its lack of popular support and strengthening civil society through the mobilization of religious and political opposition.\n- **Iran-U.S. Relations**: The strengthening of Iran's alliance with the United States during this period, particularly in terms of military and economic aid, further centralized power in the hands of the state. However, it also led to increased anti-American sentiment among segments of the population, weakening the state's legitimacy in the eyes of some.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n1900-1909: <5.5, 3.5>\n1910-1919: <6.0, 3.0>\n1920-1929: <5.0, 7.5>\n1930-1939: <4.5, 8.5>\n1940-1949: <5.5, 7.0>\n1950-1959: <3.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\n### Trends:\n- **Economic Modernization and Oil Revenue**: The rapid economic modernization driven by oil revenue during the 1970s strengthened the state by providing it with substantial financial resources to fund development projects, social programs, and state institutions. However, this dependency also made the state vulnerable to fluctuations in oil prices.\n- **Educational Expansion**: The expansion of the educational system, including the establishment of new universities and increased access to education, gradually strengthened civil society by creating a more educated and politically aware populace. This trend eventually contributed to growing dissatisfaction with the monarchy.\n- **Urbanization**: The rapid growth of urban areas, driven by economic opportunities and development, led to the concentration of a diverse and often disillusioned population. This trend strengthened civil society by fostering a more interconnected and politically active urban populace.\n- **Rural Discontent**: Rural areas experienced slower economic growth and greater inequality, leading to growing discontent and political mobilization. This trend weakened the state's legitimacy in rural areas and strengthened civil society's ability to mobilize against the government.\n\n### Events:\n- **1971 Persepolis Celebration**: The extravagant celebration of the 2500th anniversary of the Persian Empire, held at Persepolis, was seen as a symbol of the Shah's opulence and disconnect from the populace. This event weakened the state by exacerbating public resentment and strengthening civil society's critique of the regime.\n- **1973 Islamic Penitentiary Act**: The implementation of this act, which allowed for the application of Islamic law in certain cases, was a significant move by the state to placate religious conservatives. This event temporarily strengthened the state by co-opting some religious leaders but also created tensions with secular elements of civil society.\n- **1977 American Criticism**: Public criticism of the Shah's regime by the U.S. government, particularly regarding human rights abuses, weakened the state by undermining its international support and legitimacy.\n- **1978 National strikes and protests**: Massive strikes and protests, particularly the ones in September 1978, marked a significant turning point. These events weakened the state by demonstrating the widespread dissatisfaction and organizing power of civil society.\n- **1979 Iranian Revolution**: The culmination of growing discontent, the Iranian Revolution led to the ousting of the Shah and the establishment of an Islamic Republic. This event drastically weakened the old state and fundamentally transformed the power dynamics between the state and civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n1900-1909: <5.5, 3.5>\n1910-1919: <6.0, 3.0>\n1920-1929: <5.0, 7.5>\n1930-1939: <4.5, 8.5>\n1940-1949: <5.5, 7.0>\n1950-1959: <3.0, 8.0>\n1960-1969: <4.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\n### Trends:\n- **Economic Strain and Sanctions**: The international sanctions imposed on Iran following the 1979 Islamic Revolution and the Iran-Iraq War (1980-1988) significantly weakened the Iranian economy. This trend strained the state's resources and ability to provide public services, thereby weakening the state.\n- **Demographic Changes**: Rapid population growth and urbanization, exacerbated by the influx of refugees from the Iran-Iraq War, put pressure on social services and infrastructure. This trend weakened the state's capacity to manage social issues and strengthened civil society as community organizations and religious groups filled the gaps.\n- **Ideological Polarization**: The rise of Islamic fundamentalism and the suppression of secular and liberal movements created a polarized society. This trend strengthened the state's ideological control but weakened the power of civil society by reducing the space for dissent and pluralism.\n\n### Events:\n- **Iran-Iraq War (1980-1988)**: This prolonged conflict strengthened the state's power by centralizing military and security institutions and fostering a sense of national unity and resistance. However, it also weakened civil society by diverting resources and attention away from social and economic development.\n- **1981 Bombing of the Islamic Republican Party Headquarters**: The bombing, which killed several high-ranking officials, led to a crackdown on opposition groups and strengthened the state's security apparatus. This event weakened civil society by silencing political dissent.\n- **1988 Mass Executions**: The execution of thousands of political prisoners, primarily members of the People's Mojahedin Organization of Iran (MEK), further consolidated the state's power and control over political opposition. This event significantly weakened civil society and the potential for organized resistance.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n1900-1909: <5.5, 3.5>\n1910-1919: <6.0, 3.0>\n1920-1929: <5.0, 7.5>\n1930-1939: <4.5, 8.5>\n1940-1949: <5.5, 7.0>\n1950-1959: <3.0, 8.0>\n1960-1969: <4.0, 8.5>\n1970-1979: <5.5, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\n### Trends:\n- **Economic Diversification and Liberalization**: During the 1990s, Iran began to diversify its economy, moving beyond oil dependence. This included limited economic liberalization measures, such as private sector involvement in some industries. **(Strengthened both state and society)**\n- **Urbanization and Demographic Shifts**: Iran experienced significant urbanization, with more people moving to cities. This trend led to greater social and political awareness and activism among the urban population. **(Strengthened civil society)**\n- **Educational Expansion**: There was a significant expansion in higher education, with more universities and colleges. This increased the number of educated individuals, contributing to a more informed and engaged civil society. **(Strengthened civil society)**\n- **Rise of the Reform Movement**: The 1990s saw the rise of the reform movement, particularly under President Mohammad Khatami, who was elected in 1997. This movement advocated for greater political and social freedoms. **(Strengthened civil society, weakened state control over civil society)**\n\n### Events:\n- **Election of Mohammad Khatami (1997)**: Khatami's election marked a significant shift towards reform and moderation. His campaign promised more civil liberties and political openness. **(Strengthened civil society, weakened state control over civil society)**\n- **Student Protests (1999)**: In July 1999, students at Tehran University staged protests in response to the closure of reformist newspapers. These protests led to a crackdown by the authorities, but also demonstrated the growing dissatisfaction and activism among the youth. **(Strengthened civil society, weakened state control over civil society)**\n- **Nuclear Program Controversies**: The 1990s saw Iran beginning to develop its nuclear program, which became a significant point of international contention. This strengthened the state's bargaining position internationally but also increased external pressure. **(Strengthened state)**\n- **Earthquake in Manjil (1990)**: Although not a political event, the Manjil earthquake exposed the inadequacies in the state's disaster response, leading to increased criticism and calls for better governance. **(Weakened state, strengthened civil society)**\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n1900-1909: <5.5, 3.5>\n1910-1919: <6.0, 3.0>\n1920-1929: <5.0, 7.5>\n1930-1939: <4.5, 8.5>\n1940-1949: <5.5, 7.0>\n1950-1959: <3.0, 8.0>\n1960-1969: <4.0, 8.5>\n1970-1979: <5.5, 6.5>\n1980-1989: <4.2, 7.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\n### Trends:\n- **Economic Sanctions and Oil Prices**: The international sanctions against Iran intensified during this period, particularly from 2006 onwards, following the nuclear program controversy. These sanctions, combined with fluctuating oil prices, had a significant impact on the Iranian economy. **Impact**: Weakened the state's ability to generate revenue and invest in social programs, thus weakening the state.\n- **Demographic Shifts**: Iran experienced a significant youth bulge, with a large proportion of the population under the age of 30. This demographic trend put pressure on the state to provide jobs and economic opportunities. **Impact**: Strengthened civil society by increasing demands for political and economic reforms.\n- **Educational Expansion**: There was a significant increase in the number of educated Iranians, particularly in higher education. This trend fostered a more informed and politically engaged citizenry. **Impact**: Strengthened civil society by empowering a more educated and activist population.\n- **Internet and Social Media**: The rise of the internet and social media platforms began to reshape communication and political mobilization. **Impact**: Strengthened civil society by providing new tools for organizing and disseminating information, thus challenging state control over information.\n\n### Events:\n- **2005 Presidential Election**: Mahmoud Ahmadinejad, a hardline conservative, won the presidential election, marking a shift towards more conservative and authoritarian governance. **Impact**: Strengthened the state by consolidating power and suppressing opposition.\n- **2009 Green Movement**: Following the disputed re-election of Mahmoud Ahmadinejad, massive protests known as the Green Movement erupted. This was a significant show of civil society strength and popular discontent with the state. **Impact**: Strengthened civil society by highlighting widespread dissatisfaction and mobilizing opposition to the state.\n- **Nuclear Program and Sanctions**: The international community, led by the United States, imposed stricter sanctions on Iran over its nuclear program. **Impact**: Weakened the state economically and politically, as it faced increasing isolation and economic hardship.\n- **2007-2008 Labor Protests**: Workers in various sectors, including the oil and gas industry, staged strikes and protests over wages and working conditions. **Impact**: Strengthened civil society by demonstrating the power of labor movements and their ability to challenge state policies.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n1900-1909: <5.5, 3.5>\n1910-1919: <6.0, 3.0>\n1920-1929: <5.0, 7.5>\n1930-1939: <4.5, 8.5>\n1940-1949: <5.5, 7.0>\n1950-1959: <3.0, 8.0>\n1960-1969: <4.0, 8.5>\n1970-1979: <5.5, 6.5>\n1980-1989: <4.2, 7.3>\n1990-1999: <6.0, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of Iran (Persia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1880\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where Iran (Persia) stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\n### Trends:\n- **Economic Sanctions and Oil Revenue Decline**: The tightening of international sanctions, particularly by the United States, significantly reduced Iran's oil revenue and isolated it economically. This trend weakened the state's financial resources, making it harder to fund public services and social programs.\n- **Demographic Shifts**: Iran experienced a demographic transition with a growing youth population. This shift increased the demand for jobs and political representation, putting pressure on the state to address socioeconomic issues, thus potentially strengthening civil society.\n- **Urbanization and Education**: The increasing urbanization and higher education levels led to a more informed and politically active population. This trend strengthened civil society by fostering greater civic engagement and political awareness.\n- **Technological Advancements and Social Media**: The spread of internet access and social media platforms provided new avenues for civil society to organize and disseminate information. This trend empowered civil society but also posed challenges for state control over information.\n\n### Events:\n- **2010 Implementation of Subsidy Reform Plan**: The government initiated a major subsidy reform plan, reducing subsidies on food and energy. This event increased public discontent and economic hardship, weakening the state's popularity and social stability.\n- **2013 Presidential Election and Reformist Hopes**: The election of Hassan Rouhani as president on a platform of moderation and reform raised hopes for political and economic changes. This event initially strengthened civil society by opening up political space, but the pace of change was slow and limited.\n- **2015 Nuclear Deal (JCPOA)**: The signing of the Joint Comprehensive Plan of Action (JCPOA) with world powers lifted some economic sanctions and improved Iran's international relations. While it initially strengthened the state's position, the subsequent U.S. withdrawal in 2018 weakened it.\n- **2017-2018 Protests**: Nationwide protests erupted over economic grievances and political restrictions. These protests, while suppressed, demonstrated the growing frustration and mobilization of civil society, weakening the state's control and legitimacy.\n- **2019 U.S. Withdrawal from JCPOA and Escalating Tensions**: The U.S. withdrawal from the JCPOA and reimposition of sanctions severely impacted Iran's economy and international standing. This event weakened the state's economic and political position, while strengthening civil society's resolve against state policies.\n\nTrajectory so far (period: <society_power, state_power>):\n1880-1889: <2.5, 4.5>\n1890-1899: <3.8, 4.0>\n1900-1909: <5.5, 3.5>\n1910-1919: <6.0, 3.0>\n1920-1929: <5.0, 7.5>\n1930-1939: <4.5, 8.5>\n1940-1949: <5.5, 7.0>\n1950-1959: <3.0, 8.0>\n1960-1969: <4.0, 8.5>\n1970-1979: <5.5, 6.5>\n1980-1989: <4.2, 7.3>\n1990-1999: <6.0, 6.8>\n2000-2009: <6.5, 6.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1880-1889": "{\n  \"society_power\": 2.5,\n  \"state_power\": 4.5,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"Qajar rule, limited central authority, tribal confederacies\",\n  \"reasoning\": \"Civil society was atomized, with limited associational life. The state had weak power, with control often delegated to local powerbrokers and tribal leaders.\"\n}",
    "1890-1899": "{\n  \"society_power\": 3.8,\n  \"state_power\": 4.0,\n  \"society_change\": 1.3,\n  \"state_change\": -1.5,\n  \"key_event\": \"Tobacco Régie Concession and clerical opposition\",\n  \"reasoning\": \"The clerical opposition and urban middle class activism significantly strengthened civil society, while the state's authority was undermined by foreign influence and internal unrest.\"\n}",
    "1900-1909": "{\n  \"society_power\": 5.5,\n  \"state_power\": 3.5,\n  \"society_change\": 1.7,\n  \"state_change\": -1.5,\n  \"key_event\": \"Constitutional Revolution (1905-1911)\",\n  \"reasoning\": \"The Constitutional Revolution significantly strengthened civil society and weakened state power by establishing a constitution and parliament, despite foreign interference.\"\n}",
    "1910-1919": "{\n  \"society_power\": 6.0,\n  \"state_power\": 3.0,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"1915-1917 Russian and British Military Occupation\",\n  \"reasoning\": \"The military occupation weakened state sovereignty, while nationalist sentiment and educational reforms strengthened civil society.\"\n}",
    "1920-1929": "{\n  \"society_power\": 5.0,\n  \"state_power\": 7.5,\n  \"society_change\": -1.0,\n  \"state_change\": 4.5,\n  \"key_event\": \"Reza Khan's rise and state centralization\",\n  \"reasoning\": \"State power increased significantly due to Reza Khan's centralization and military expansion, while civil society weakened as traditional structures declined and modern, state-controlled institutions emerged.\"\n}",
    "1930-1939": "{\n  \"society_power\": 4.5,\n  \"state_power\": 8.5,\n  \"society_change\": -1.0,\n  \"state_change\": 1.0,\n  \"key_event\": \"Reza Shah's centralization and modernization\",\n  \"reasoning\": \"Reza Shah's reforms strengthened state control and modernization, but suppressed civil society and traditional institutions.\"\n}",
    "1940-1949": "{\n  \"society_power\": 5.5,\n  \"state_power\": 7.0,\n  \"society_change\": 1.0,\n  \"state_change\": -1.5,\n  \"key_event\": \"Allied Occupation and Nationalization of Oil Industry\",\n  \"reasoning\": \"The Allied occupation weakened state authority, while the push for oil nationalization and the formation of the Tudeh Party strengthened civil society.\"\n}",
    "1950-1959": "{\n  \"society_power\": 3.0,\n  \"state_power\": 8.0,\n  \"society_change\": -2.5,\n  \"state_change\": 1.0,\n  \"key_event\": \"1953 Coup (Operation Ajax)\",\n  \"reasoning\": \"The 1953 coup significantly weakened civil society and suppressed opposition, while strengthening the state's repressive apparatus.\"\n}",
    "1960-1969": "{\n  \"society_power\": 4.0,\n  \"state_power\": 8.5,\n  \"society_change\": 1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"White Revolution and 1963 Riots\",\n  \"reasoning\": \"The White Revolution strengthened the state and civil society, but the 1963 riots exposed state weakness and bolstered opposition.\"\n}",
    "1970-1979": "{\n  \"society_power\": 5.5,\n  \"state_power\": 6.5,\n  \"society_change\": 1.5,\n  \"state_change\": -2.0,\n  \"key_event\": \"1978 National strikes and protests\",\n  \"reasoning\": \"Civil society strengthened through urbanization and education, while state power was eroded by widespread protests and international criticism.\"\n}",
    "1980-1989": "{\n  \"society_power\": 4.2,\n  \"state_power\": 7.3,\n  \"society_change\": -1.3,\n  \"state_change\": 0.8,\n  \"key_event\": \"Iran-Iraq War and 1988 Mass Executions\",\n  \"reasoning\": \"The Iran-Iraq War and mass executions strengthened state control but weakened civil society through suppression and resource diversion.\"\n}",
    "1990-1999": "{\n  \"society_power\": 6.0,\n  \"state_power\": 6.8,\n  \"society_change\": 1.8,\n  \"state_change\": -1.5,\n  \"key_event\": \"Rise of Reform Movement and Khatami's Election\",\n  \"reasoning\": \"The reform movement and Khatami's election significantly bolstered civil society, while the state's control was challenged by increased activism and liberalization.\"\n}",
    "2000-2009": "{\n  \"society_power\": 6.5,\n  \"state_power\": 6.3,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"2009 Green Movement, internet and social media rise\",\n  \"reasoning\": \"The 2009 Green Movement and the rise of the internet strengthened civil society, while economic sanctions and internal dissent weakened state power.\"\n}",
    "2010-2019": "{\n  \"society_power\": 7.0,\n  \"state_power\": 5.8,\n  \"society_change\": 0.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"Economic sanctions and technological advancements\",\n  \"reasoning\": \"Economic sanctions weakened the state's financial capacity, while technological advancements and social media empowered civil society, fostering greater mobilization and political engagement.\"\n}"
  }
}

==> experiments/results/iran-persia__vdem.json <==
{
  "country": "Iran (Persia)",
  "model": "V-Dem",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 0.64,
    "1890-1899": 1.27,
    "1900-1909": 1.27,
    "1910-1919": 1.66,
    "1920-1929": 1.79,
    "1930-1939": 1.05,
    "1940-1949": 2.63,
    "1950-1959": 0.75,
    "1960-1969": 0.47,
    "1970-1979": 1.0,
    "1980-1989": 0.94,
    "1990-1999": 3.02,
    "2000-2009": 4.75,
    "2010-2019": 1.32
  },
  "state_power": {
    "1880-1889": 6.817,
    "1890-1899": 6.817,
    "1900-1909": 6.817,
    "1910-1919": 6.817,
    "1920-1929": 9.38,
    "1930-1939": 9.08,
    "1940-1949": 6.4,
    "1950-1959": 9.6,
    "1960-1969": 9.6,
    "1970-1979": 9.6,
    "1980-1989": 9.2,
    "1990-1999": 9.167,
    "2000-2009": 9.167,
    "2010-2019": 8.929
  },
  "key_event": {
    "1880-1889": "",
    "1890-1899": "",
    "1900-1909": "",
    "1910-1919": "",
    "1920-1929": "",
    "1930-1939": "",
    "1940-1949": "",
    "1950-1959": "",
    "1960-1969": "",
    "1970-1979": "",
    "1980-1989": "",
    "1990-1999": "",
    "2000-2009": "",
    "2010-2019": ""
  },
  "reasoning": {
    "1880-1889": "V-Dem",
    "1890-1899": "V-Dem",
    "1900-1909": "V-Dem",
    "1910-1919": "V-Dem",
    "1920-1929": "V-Dem",
    "1930-1939": "V-Dem",
    "1940-1949": "V-Dem",
    "1950-1959": "V-Dem",
    "1960-1969": "V-Dem",
    "1970-1979": "V-Dem",
    "1980-1989": "V-Dem",
    "1990-1999": "V-Dem",
    "2000-2009": "V-Dem",
    "2010-2019": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/lebanon__anthropic-claude-opus-4-8.json <==
{
  "country": "Lebanon",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1918-1927": 4.0,
    "1928-1937": 4.0,
    "1938-1947": 5.5,
    "1948-1957": 5.5,
    "1958-1967": 6.0,
    "1968-1977": 4.5,
    "1978-1987": 3.0,
    "1988-1997": 3.0,
    "1998-2007": 4.5,
    "2008-2017": 4.5,
    "2018-2027": 4.0
  },
  "state_power": {
    "1918-1927": 3.0,
    "1928-1937": 4.0,
    "1938-1947": 4.0,
    "1948-1957": 4.5,
    "1958-1967": 5.0,
    "1968-1977": 1.5,
    "1978-1987": 1.0,
    "1988-1997": 3.5,
    "1998-2007": 3.0,
    "2008-2017": 2.5,
    "2018-2027": 1.5
  },
  "key_event": {
    "1918-1927": "French Mandate creates Greater Lebanon (1920)",
    "1928-1937": "Mandate administrative buildout; 1932 census and constitutional suspension",
    "1938-1947": "1943 National Pact and independence crisis mobilization",
    "1948-1957": "Confessional consolidation, merchant republic, and 1952 Rosewater Revolution",
    "1958-1967": "Chehabist state-building amid 1958 crisis and Nasserist mobilization",
    "1968-1977": "Outbreak of civil war and state collapse (1975)",
    "1978-1987": "Civil war deepens; militia para-states replace collapsed central authority",
    "1988-1997": "Taif Agreement, Aoun's defeat, militia disarmament under Syrian tutelage",
    "1998-2007": "Cedar Revolution mobilization after Hariri assassination",
    "2008-2017": "Hezbollah's West Beirut takeover; presidential vacuum and paralysis",
    "2018-2027": "Financial collapse, Beirut blast, state paralysis toward Absent Leviathan"
  },
  "reasoning": {
    "1918-1927": "After Ottoman collapse and the 1920 establishment of Greater Lebanon under French Mandate, central administration was nascent and heavily dependent on France and sectarian notables, giving it only weak reach. Society was organized largely along confessional and clientelist lines with active religious communities, an emerging press, and merchant elites, producing meaningful but fragmented mobilization capacity.",
    "1928-1937": "The French deepened bureaucratic, fiscal, and security capacity (and entrenched confessional power-sharing via the 1932 census), pushing state power up, though the 1932 suspension showed authority remained colonial and bounded. Society saw offsetting forces—growth of press, education, and nationalist mobilization versus Depression-era economic strain and confessional fragmentation that blunted unified collective action—leaving its net power roughly flat.",
    "1938-1947": "Cross-confessional mass mobilization in 1943 and the National Pact markedly strengthened society's self-organization, while independence produced only a formally sovereign yet deliberately thin, confessionally captured state whose real capacity remained weak.",
    "1948-1957": "The mercantile boom and post-customs-union revenue modestly strengthened the state's fiscal base, but sectarian power-sharing kept its autonomy shackled and its reach dependent on notables. Society remained moderately capable—the 1952 elite-led ouster of Khuri showed real check on power—yet za'im clientelism and rising sectarian/pan-Arab polarization channeled mobilization vertically rather than into cross-cutting civic institutions, leaving net society power roughly flat.",
    "1958-1967": "Chehab's administrative reforms (Banque du Liban, social security, extending reach to the periphery) modestly strengthened a still-weak state, though the 1958 war and reliance on U.S. intervention exposed its fragility, keeping it at the lower-moderate range. Meanwhile pan-Arab/Nasserist currents, the growing \"belt of misery,\" and energized sectarian constituencies deepened associational mobilization, nudging society power into solid moderate territory.",
    "1968-1977": "The 1975 civil war, Cairo Agreement, PLO buildup, and Syrian intervention caused near-total collapse of central authority (state to 1.5). Society power reflects proliferating armed militias—not corridor-style civic mobilization but fragmented, warlord-driven armed factions; the assassination of Jumblatt and pure sectarian fragmentation actually reduce genuine autonomous, accountability-producing civil society from its 1960s peak.",
    "1978-1987": "The state, already collapsed, was further hollowed by Israeli invasions, the failed Multinational Force, army fragmentation, and pervasive foreign tutelage, leaving near-total absence of central authority. Civil society weakened as sectarian cantonization, militia dominance, emigration, and economic collapse replaced cross-cutting civic ties with armed factional power.",
    "1988-1997": "The end of civil war, Taif's institutional rebalancing, militia demobilization, and Hariri's reconstruction rebuilt real but Syrian-supervised central-state capacity, lifting the state from near-collapse (1.0) to a weak-but-functioning Paper Leviathan (3.5). Society power stayed flat: sectarian/militia networks were disarmed or absorbed and Syrian-managed elections hollowed out autonomous civic contestation, leaving organization confined to confessional channels.",
    "1998-2007": "The 2005 Hariri assassination and Cedar Revolution triggered rare cross-sectarian mass mobilization and Syrian withdrawal, markedly strengthening civil society, though society remained fractured along confessional lines. The state stayed weak—hollowed by debt, Hezbollah's parastatal arms, the 2006 war, and post-2006 institutional paralysis offset gains in formal sovereignty.",
    "2008-2017": "State capacity eroded further as Hezbollah's armed dominance, chronic institutional paralysis (presidential vacuum, term extensions), fiscal decline, and the Syrian refugee shock overwhelmed an already-weak Paper Leviathan. Civic society showed a genuine liberal spark in the 2015 \"You Stink\" protests, but this was roughly offset by the continued dominance of sectarian mobilization, leaving net society power flat.",
    "2018-2027": "The currency/banking collapse, Beirut Port explosion, prolonged presidential vacancy, and public-service breakdown drove the state near-collapse (drifting toward an Absent Leviathan), while the 2019 thawra and 2022 reformist gains gave society bursts of autonomous energy but impoverishment and emigration atomized it, leaving it modestly weaker overall."
  },
  "events_trends_prompt": {
    "1918-1927": "",
    "1928-1937": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1928-1937 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1928-1937. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1938-1947": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1938-1947 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1938-1947. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1948-1957": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1948-1957 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1948-1957. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1958-1967": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1958-1967 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1958-1967. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1968-1977": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1968-1977 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1968-1977. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1978-1987": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1978-1987 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1978-1987. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1988-1997": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1988-1997 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1988-1997. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1998-2007": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1998-2007 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1998-2007. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2008-2017": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 2008-2017 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2008-2017. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2018-2027": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 2018-2027 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2018-2027. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1918-1927": "",
    "1928-1937": "# Lebanon, 1928–1937: State vs. Society (Narrow Corridor framing)\n\nA caveat before the lists: this is the French Mandate period, so the \"state\" in question was substantially a colonial administration (with an emerging Lebanese governmental apparatus), which complicates the Acemoğlu-Robinson model, since much state capacity was externally imposed rather than domestically negotiated.\n\n## Trends\n\n- **Consolidation of confessional (sectarian) power-sharing institutions** — the entrenchment of proportional sectarian representation in administration and politics. This built a particular kind of state apparatus while simultaneously fragmenting \"society\" along communal rather than cross-cutting lines, weakening society's capacity for unified collective action against the state.\n\n- **Growth of Beirut as a commercial-financial and port hub** — expansion of trade, services, and a mercantile bourgeoisie under Mandate infrastructure investment. Strengthened certain elite segments of society and provided a tax/revenue base for the state.\n\n- **Demographic and confessional balance shifts** — continued emigration (especially Christian) and differential population growth feeding anxieties over the sectarian census baseline (the 1932 census being the last official one). Affected the legitimacy foundations of the state's power-sharing formula.\n\n- **Spread of education, press, and associational life** — expansion of newspapers, schools (missionary and national), and civic/political associations, strengthening the mobilizational capacity of civil society.\n\n- **Deepening administrative penetration by the Mandate** — French build-out of bureaucracy, security forces, and fiscal machinery, strengthening state capacity (though as a colonial imposition).\n\n## Events\n\n- **1926 Constitution's early operation and its 1927/1929 amendments** — restructuring the legislature/executive (e.g., moving toward a unicameral chamber, extending presidential terms), a discrete institutional change strengthening the formal state structure while French High Commissioner retained override power.\n\n- **The 1932 census** — the discrete enumeration that fixed the demographic reference point for confessional allocation; strengthened the institutional logic of the state's power-sharing but froze a contested balance.\n\n- **Suspension of the constitution (1932) by the High Commissioner** — Henri Ponsot's suspension amid the presidential succession crisis (the Muhammad al-Jisr candidacy controversy). This weakened the domestic Lebanese state's autonomy and civil society's electoral voice, reasserting colonial dominance.\n\n- **Great Depression's local impact (early 1930s)** — economic contraction affecting trade, remittances, and silk exports, weakening the economic base of both segments of society and straining state finances.\n\n- **The 1936 Franco-Lebanese Treaty negotiations** — the (ultimately unratified by France) treaty promising eventual independence; mobilized nationalist civil society and gestured toward strengthening an autonomous Lebanese state.\n\n- **Rise of paramilitary/youth and confessional movements (mid-1930s)** — formation of organizations like the Kataeb (Phalange, 1936) and Najjadeh; strengthened certain mobilized factions of society but along armed, sectarian lines that could later contest the state's monopoly on force.\n\n---\n\n**Reliability note:** I'm confident about the broad Mandate-era institutional and economic trends and about the 1932 census, the 1932 constitutional suspension, the 1936 treaty, and the 1936 founding of the Kataeb. I'm less certain about exact dates of specific constitutional amendments in this window—please verify those particulars against a dedicated source before relying on them.",
    "1938-1947": "# Lebanon 1938–1947 through the Acemoğlu-Robinson Framework\n\n**Trends:**\n\n- **Consolidation of confessional power-sharing as an informal institution** — the practice of allocating political office by religious community (later formalized) hardened during this period. This distributed power among sectarian elites (society side) but weakened the *impersonal* capacity of the central state, embedding a \"cage of norms\" tied to communal identity rather than citizenship.\n\n- **Growth of a commercial-mercantile bourgeoisie (especially Beirut)** — the laissez-faire, trade-and-finance-oriented economy expanded, strengthening certain civil-society actors (merchants, banks) while keeping the state deliberately small and low-capacity in economic terms.\n\n- **Demographic/sectarian balance premised on the 1932 census** — the political arithmetic favoring Maronite Christians relative to Muslims (roughly a 6:5 ratio) continued as a slow-burning fault line, freezing an increasingly outdated distribution of power and constraining state legitimacy across communities.\n\n- **Weakening of French Mandatory authority** — the erosion of France's grip (accelerated by WWII and the fall of France in 1940) progressively removed the external state-like power that had suppressed indigenous political mobilization, opening space for domestic elites and society.\n\n**Events:**\n\n- **1939–1940: Suspension of the constitution and wartime dislocation** — the French High Commissioner suspended constitutional life at the war's outset; economic hardship and Free French/Vichy contestation over the Levant destabilized and weakened both Mandate-state authority and normal civil-political activity.\n\n- **1943: The National Pact (al-Mithaq al-Watani)** — the unwritten Sunni-Maronite bargain (Christians forgo Western protection; Muslims forgo union with Syria/Arab hinterland) — a discrete elite compact that *strengthened society's* self-organization and provided the political glue for independence, while institutionalizing confessional constraints on the state.\n\n- **November 1943: The independence crisis** — French arrest of President Bishara al-Khoury, PM Riad al-Solh, and other leaders provoked mass protest and cross-confessional mobilization; the French backed down. This was a defining moment of *society's* collective power asserting itself against a coercive state actor.\n\n- **1943 constitutional amendments** — removal of Mandate-reserved powers transferred sovereign authority to Lebanese institutions, *strengthening the state's* formal autonomy and capacity.\n\n- **1946: Final evacuation of French troops** — completion of the withdrawal (by December 1946) removed the external coercive apparatus, leaving a newly sovereign but institutionally *thin, low-capacity* state.\n\n- **1943–1947: Consolidation of the al-Khoury/al-Solh regime and the flawed 1947 elections** — early governance featuring patronage and electoral manipulation, which strengthened incumbent elite control but corroded the impartiality/legitimacy that underpins a balanced state-society relationship.\n\n---\n\n**Framework note:** In A&R terms, Lebanon in this decade moved *toward* independence but not clearly *into* the corridor. Society mobilized effectively (1943), yet the state remained deliberately weak and captured by a confessional \"cage of norms,\" setting up the fragile, imbalanced Shackled/absent-Leviathan dynamics that later unraveled.",
    "1948-1957": "# Lebanon 1948–1957 through the *Narrow Corridor* Framework\n\n**Trends:**\n\n- **Confessional power-sharing entrenchment (National Pact of 1943 in operation):** The unwritten sectarian formula—Maronite president, Sunni prime minister, Shia speaker, 6:5 Christian-Muslim parliamentary ratio—hardened during this period. This *weakened the central state's autonomy* by embedding elite/communal bargaining, while it arguably *strengthened certain organized communities* (a \"shackled\" or fragmented society acting through sect rather than cross-cutting institutions).\n\n- **Za'im (sectarian notable/patronage) system:** Politics ran through traditional notables and clientelist networks. This represented a *society organized along vertical patron-client lines rather than horizontal civic mobilization*—weakening genuine civil-society capacity to check the state while also limiting state penetration.\n\n- **Commercial-financial \"laissez-faire\" economic growth (the \"merchant republic\"):** Beirut developed as a regional banking, trade, and services hub, especially after the 1948 closure of the Palestine outlet and Syrian customs union break (1950). This *strengthened a mercantile elite and the state's revenue base*, but growth was geographically and confessionally uneven (favoring Beirut and Mount Lebanon Christians over peripheries), aggravating latent grievances.\n\n- **Demographic and refugee pressure:** Ongoing settlement of Palestinian refugees (post-1948) and internal rural-urban migration altered the confessional balance the 1943 Pact assumed. This *strained the state* by introducing populations outside the sectarian formula and *stressed the fragile society-state equilibrium*.\n\n- **Rising pan-Arab / Nasserist ideological currents:** Growing appeal of Arab nationalism, especially among Sunni and leftist constituencies, gradually *polarized society* against the pro-Western state orientation.\n\n**Events:**\n\n- **1948 Arab-Israeli War and Palestinian refugee influx:** Discrete shock introducing a large stateless population and closing southern trade routes—*strained state capacity* and destabilized the demographic assumptions underlying the Pact.\n\n- **1950 dissolution of the Lebanese-Syrian customs union:** Pushed Lebanon toward its distinct free-market/services model—*strengthened the mercantile state economy* but deepened divergence from Syria.\n\n- **1952 \"Rosewater Revolution\" (peaceful ouster of President Bishara al-Khuri):** A general strike and elite/opposition mobilization forced Khuri's resignation over corruption—a rare instance of *society (mobilized elites and public) checking the state*, bringing Camille Chamoun to power.\n\n- **Chamoun's electoral manipulation (1957 parliamentary elections):** Chamoun engineered a parliament excluding key opposition notables to enable a second term—an *attempt to strengthen executive/state power at society's expense*, which delegitimized institutions and set the stage for the 1958 crisis.\n\n- **Lebanon's alignment with the 1957 Eisenhower Doctrine:** Chamoun's pro-Western, anti-Nasser tilt—a discrete foreign-policy commitment that *sharpened the state-society rupture* by antagonizing pan-Arab constituencies.\n\n---\n\n*Caveat:* Acemoğlu and Robinson do not treat Lebanon as a central case study, so applying their state-vs-society-power axis here is an interpretive extension. The Lebanese case fits their \"Shackled Leviathan\" or, arguably, a fragmented near-\"Absent/Paper Leviathan\" reading, where sectarian mobilization substitutes for a unified civil society.",
    "1958-1967": "# Lebanon 1958–1967 Through the Narrow Corridor Framework\n\n## Trends\n\n- **Consolidation of the confessional/sectarian power-sharing system (National Pact of 1943)** — Institutional trend that kept the state deliberately weak and constrained, distributing power along sectarian lines rather than building autonomous state capacity. Strengthened certain segments of \"society\" (sectarian communities and their elite patrons) at the expense of a coherent, capacitated state.\n\n- **Chehabist state-building and administrative reform** — Under President Fouad Chehab (1958–1964) and continuing under Charbut Helou, deliberate expansion of state institutions: creation of the central bank (Banque du Liban, 1963), social security, and administrative bodies. A slow-moving effort to *strengthen the state* and extend its reach beyond Beirut into peripheral regions.\n\n- **Economic growth as a \"merchant republic\"** — Beirut's rise as a regional banking, trade, and services hub (laissez-faire economy). Enriched a commercial-financial elite and strengthened certain societal actors, but reinforced regional and sectarian inequalities (neglected periphery, especially the Shia south and Bekaa), leaving the state's redistributive capacity thin.\n\n- **Demographic shifts undermining the confessional balance** — Differential population growth (higher among Muslim, especially Shia, communities) slowly eroded the legitimacy of the 1932-census-based 6:5 Christian-Muslim political apportionment, gradually weakening the state's foundational legitimacy.\n\n- **Rural-to-urban migration and the growth of a \"belt of misery\"** — In-migration of impoverished, disproportionately Shia populations to Beirut's suburbs created mobilizable but marginalized constituencies, an incipient shift in the composition of civil society.\n\n- **Rising pan-Arab / Nasserist mobilization** — Regional ideological currents penetrated Lebanese society, energizing (mostly Muslim) popular movements and polarizing them against pro-Western Christian factions — strengthening mobilized society while straining the state's cohesion.\n\n## Events\n\n- **1958 Civil War / Crisis** — Armed insurrection against President Camille Chamoun (triggered by his pro-Western alignment, rejection of Nasser, and suspected bid to extend his term). This discrete conflict *weakened the state's authority* and exposed the fragility of the confessional compromise.\n\n- **U.S. military intervention (Operation Blue Bat, July 1958)** — American landing of Marines to stabilize the regime — an external prop that temporarily shored up the state but underscored its inability to survive on its own capacity.\n\n- **Election of Fouad Chehab as president (1958)** — Compromise choice; the army commander's ascent inaugurated the reform program. A pivotal event that *strengthened the state* by leveraging the one relatively neutral national institution (the army).\n\n- **Founding of Banque du Liban (1963–64)** — Discrete institutional milestone giving the state a monetary-policy instrument — a concrete increase in *state capacity*.\n\n- **1964 presidential succession to Charles Helou** — Orderly, constitutional transfer preserving the Chehabist line; modestly reinforced state institutional continuity.\n\n- **Intra-Bank / financial crisis (1966 collapse of Intra Bank)** — Failure of Lebanon's largest bank; shook confidence in the laissez-faire model and revealed the limits of the still-nascent regulatory state — a shock that *weakened* both economic society's confidence and the state's managerial reputation.\n\n- **The 1967 Arab-Israeli War (Six-Day War)** — Though Lebanon largely stayed out militarily, the Arab defeat radicalized public opinion, boosted Palestinian militancy, and set the stage for a Palestinian armed presence — a discrete external shock that would soon *weaken the state* and militarize segments of society.\n\n---\n\n**Caveat:** Acemoğlu and Robinson themselves treat Lebanon mainly as an example of the *\"Absent Leviathan\"* / weak-state trajectory rather than analyzing 1958–1967 in detail; the above applies their state-vs-society framework to standard Lebanese historiography.",
    "1968-1977": "# Lebanon 1968–1977 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Lebanon in this period drifts *outside* the corridor—the state was already weak (a \"Paper Leviathan\" constrained by the confessional power-sharing system), while society was fragmented along sectarian rather than cross-cutting lines. The following items pushed further toward state collapse and the empowerment of armed non-state actors.\n\n## Trends\n\n- **Demographic shift in the confessional balance** — Muslim (especially Shia) population growth outpaced Christians, but the 1943 National Pact fixed a 6:5 Christian-Muslim parliamentary ratio based on the frozen 1932 census. This *weakened the legitimacy of the state* by locking in an increasingly unrepresentative distribution of power.\n\n- **Growth of the armed Palestinian presence** — The steady buildup of PLO/fedayeen infrastructure in refugee camps and southern Lebanon created a parallel armed authority. This *weakened the state* (loss of monopoly on violence) while *empowering a non-Lebanese armed society*.\n\n- **Rural-to-urban migration and the \"belt of misery\"** — Displaced Shia from the south and rural poor concentrated in Beirut's peripheries, deepening economic inequality that the laissez-faire state did little to address. This *weakened the state's* social contract and *mobilized an excluded society*.\n\n- **Rise of sectarian militias and party-based armed wings** — Kataeb (Phalange), later the LF, and various Muslim/leftist factions steadily armed and organized, substituting for state functions. This *empowered a fragmented, sectarian society* at the *state's expense*.\n\n- **Economic polarization under laissez-faire capitalism** — Beirut's banking/service boom concentrated wealth while the state provided minimal redistribution or public services, entrenching grievances. This *weakened state legitimacy*.\n\n## Events\n\n- **1969 Cairo Agreement** — Formally legalized and regulated Palestinian armed autonomy in the camps and control over southern operations. A discrete blow that *codified the erosion of state sovereignty*.\n\n- **1970 arrival of the PLO after Black September (Jordan)** — Expulsion from Jordan shifted the PLO's headquarters and fighters into Lebanon, dramatically amplifying the armed Palestinian presence. *Weakened the state; strengthened an armed non-state actor*.\n\n- **1973 army-fedayeen clashes** — Fighting between the Lebanese Army and Palestinian factions exposed the state's inability to enforce authority and deepened sectarian divisions over how to handle the PLO. *Weakened the state*.\n\n- **April 1975 Ain al-Rummaneh bus massacre** — The trigger event for the civil war, following a Phalangist–Palestinian confrontation. *Catastrophically weakened the state*, marking the descent into open conflict.\n\n- **Outbreak of the Lebanese Civil War (1975)** — Full breakdown into militia warfare, effective partition of Beirut (Green Line), and collapse of central authority. *Near-total collapse of the state; total ascendancy of armed factions*.\n\n- **1976 Syrian military intervention** — Syria entered under an Arab League mandate, imposing external tutelage. This *further undermined Lebanese state sovereignty*, substituting a foreign Leviathan.\n\n- **1976 Constitutional Document / election of President Elias Sarkis** — Attempted political reform of the confessional balance; largely ineffective amid ongoing war—an *unsuccessful attempt to restore the state*.\n\n- **1977 assassination of Kamal Jumblatt** — Removed a key leader of the leftist-Muslim National Movement, further fragmenting society and empowering militia/warlord logic. *Weakened organized (if sectarian) political society*.\n\n---\n\n**Note:** A key analytical point in the Acemoğlu–Robinson framework is that Lebanon's \"society\" was never a unified, mobilized force *checking* the state within the corridor; rather, it was fragmented into sectarian solidarities. So the empowerment of \"society\" here largely means the empowerment of **rival armed factions**, which is precisely the \"Absent Leviathan\" / warlord condition the authors warn against—not the liberty-producing balance of the corridor.",
    "1978-1987": "# Lebanon 1978–1987 through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, Lebanon during this period exemplifies a collapse toward the \"Absent Leviathan\"—a state too weak to control violence, with power fragmenting to sectarian militias rather than a genuinely mobilized civil society.\n\n## Trends\n\n- **Progressive disintegration of central state capacity** — The government lost its monopoly on violence, taxation, and territorial control as the civil war (ongoing since 1975) hollowed out institutions. *Weakened the state severely.*\n\n- **Rise of militia \"para-states\"** — Sectarian militias (Phalange/Lebanese Forces, Amal, PSP, later Hezbollah) built parallel governance: collecting taxes/tolls at ports and crossings, running services, and administering territory. This fragmented rather than strengthened society—it entrenched armed factional power, not broad civic capacity. *Strengthened factional/militia power; weakened both genuine state and independent civil society.*\n\n- **Cantonization along sectarian lines** — Territory hardened into confessional enclaves (Christian East Beirut, Muslim West Beirut, Druze Chouf, Shia South/Beqaa), reinforcing identity-based mobilization over cross-cutting civic ties. *Weakened unified society and state.*\n\n- **Economic collapse and currency depreciation** — The Lebanese pound, stable until the early 1980s, began sharp decline mid-decade; the war economy, smuggling, and reliance on remittances/militia rents replaced formal productive activity. *Weakened both state fiscal capacity and autonomous society.*\n\n- **Demographic displacement and emigration** — Massive internal displacement and out-migration (especially of skilled/middle-class Lebanese) drained human capital and further sorted the population by sect. *Weakened both.*\n\n- **Growing external tutelage** — Deepening dependence on Syrian, Israeli, Iranian, and Palestinian actors meant sovereignty increasingly resided outside Lebanese institutions. *Weakened the state.*\n\n## Events\n\n- **1978 Israeli \"Operation Litani\"** — Israeli invasion of southern Lebanon; creation of a proxy militia (SLA) and later a \"security zone.\" Removed southern territory from state authority. *Weakened the state.*\n\n- **1978 arrival of UNIFIL** — UN peacekeepers deployed in the south, substituting external force for absent Lebanese sovereignty. *Underscored/weakened state authority.*\n\n- **1982 Israeli invasion and siege of Beirut** — Expelled the PLO, precipitated the Multinational Force deployment, and shattered any remaining pretense of state control over the capital. *Weakened the state.*\n\n- **1982 Sabra and Shatila massacre** — Militia atrocity under Israeli occupation; demonstrated total absence of state protection of civilians. *Weakened the state.*\n\n- **1982 assassination of president-elect Bashir Gemayel** — Decapitated an attempt at reconstituting central authority; deepened factional conflict. *Weakened the state.*\n\n- **1982–1985 emergence/consolidation of Hezbollah** — Iranian-backed formation of a new, well-organized armed movement and social-service network in the Beqaa/South. *Strengthened a factional para-state; bypassed the central state.*\n\n- **1983 bombings of US Embassy and Marine/French barracks** — Prompted the 1984 withdrawal of the Multinational Force. *Weakened the (externally propped) state.*\n\n- **1984 collapse of the 17 May 1983 Agreement** — Under Syrian pressure, Lebanon abrogated the US-brokered Israel accord; February 1984 \"intifada\" saw militias seize West Beirut and the army fragment along sectarian lines. *Weakened the state.*\n\n- **1985–1987 \"War of the Camps\" and inter-militia fighting** — Amal-Palestinian battles and intra-Muslim militia wars (including 1987 clashes bringing Syrian troops back into West Beirut). *Weakened both state and society.*\n\n**Overall:** These developments pushed Lebanon further from Acemoğlu and Robinson's \"corridor,\" producing not a Despotic or Shackled Leviathan but state absence—power devolving to competing armed factions and foreign patrons rather than to a liberty-supporting mobilized society.",
    "1988-1997": "# Lebanon 1988–1997 Through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, Lebanon in this period sits well outside the corridor—closer to an \"Absent\" or \"Paper Leviathan\" condition, with the added complication of foreign (Syrian) tutelage. Here the \"state\" is fragmented and increasingly Syrian-supervised, while \"society\" is organized largely through sectarian/confessional and militia networks rather than autonomous cross-cutting associations.\n\n## Trends\n\n- **Militia-based fragmentation of coercive power (institutional):** For most of this window, armed sectarian factions (Amal, Hezbollah, Lebanese Forces, PSP, etc.) held real coercive capacity, meaning \"society\" was armed and cantonized rather than civically autonomous—weakening the state while producing a militarized, non-liberal form of societal power.\n\n- **Postwar reconstruction and rentier political economy (economic):** The rise of Rafik Hariri's reconstruction agenda (Solidere, massive borrowing, currency stabilization after 1992) began rebuilding central-state economic capacity—strengthening the state's reach but embedding clientelism and debt that constrained genuinely accountable, autonomous civil society.\n\n- **Demographic/confessional shifts and displacement (demographic):** Wartime population movements, sectarian homogenization of areas, and emigration hardened confessional geography—reinforcing sect-based mobilization over cross-communal societal capacity.\n\n- **Deepening Syrian tutelage (institutional):** The gradual institutionalization of Syrian security and political dominance created a \"state\" whose capacity was borrowed/externally supervised—strengthening state coercive centralization on paper while hollowing out both genuine state autonomy and society's ability to contest it (a form of despotic-but-dependent Leviathan).\n\n## Events\n\n- **Failure of Aoun's \"War of Liberation\" / dual-government crisis (1988–1989):** Amine Gemayel's term ended with no elected successor, producing rival governments (Aoun's military cabinet vs. Hoss)—a discrete collapse that **weakened the state**.\n\n- **Taif Agreement (1989):** Rebalanced confessional power (reducing Maronite presidential authority, shifting toward the Sunni premiership and Council of Ministers) and legitimized Syrian presence—**strengthened the central state's formal institutions** while cementing external supervision.\n\n- **Defeat and expulsion of General Aoun (October 1990):** Syrian military action ended the last major challenge to the postwar order—**strengthened state (and Syrian) coercive monopoly**, ended open civil war.\n\n- **Militia disarmament and demobilization (1991):** Most militias dissolved or absorbed (Hezbollah exempted as \"resistance\")—**strengthened the state's coercive claim** while disarming/demobilizing armed societal actors.\n\n- **Treaty of Brotherhood, Cooperation and Coordination with Syria (1991):** Formalized Syrian oversight—**strengthened a dependent state, weakened societal autonomy**.\n\n- **1992 parliamentary elections (first since 1972):** Boycotted by many Christians, held under Syrian influence—nominally rebuilt representative institutions (**state**) but **weakened societal legitimacy/participation**.\n\n- **Hariri becomes Prime Minister (1992):** Launched reconstruction and fiscal stabilization—**strengthened state economic capacity**, with clientelist costs.\n\n- **Israeli \"Operation Accountability\" (1993) and \"Grapes of Wrath\" (1996):** Major Israeli operations against Hezbollah in the south—demonstrated the **state's inability to control its territory/borders** while boosting Hezbollah's societal standing as \"resistance.\"\n\n- **1996 parliamentary elections:** Consolidated the Syrian-managed postwar political class—reinforced a **Paper Leviathan** lacking genuine accountability.\n\n**Caveat:** Sources vary on exact framing; the classification above applies Acemoğlu–Robinson's *categories* to standard Lebanese historiography rather than reflecting their own explicit treatment of Lebanon.",
    "1998-2007": "# Lebanon 1998–2007 through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty emerges when state and society balance each other. Lebanon's postwar Second Republic featured a weak, sectarian-captured state and a society fragmented along confessional lines—with Syrian tutelage functioning as an external \"Leviathan\" until 2005.\n\n## Trends\n\n- **Syrian hegemony (institutional/geopolitical):** Throughout 1998–2004, Syrian military-intelligence control over Lebanese politics substituted an external power for genuine state autonomy—**weakened the Lebanese state** (hollowed sovereignty) and **suppressed civil society** (limited independent mobilization).\n\n- **Consolidation of Hezbollah as an armed parastatal actor:** The persistence of a militia-cum-social-service provider after the 2000 Israeli withdrawal created a \"state within a state\"—**weakened the state's monopoly on violence** while **strengthening one segment of society** (its Shia constituency and welfare networks).\n\n- **Rising public debt and economic fragility:** Ballooning postwar reconstruction debt (among the world's highest debt-to-GDP ratios) constrained fiscal capacity—**weakened the state's** ability to deliver services and project legitimacy.\n\n- **Entrenched confessional (Taif) power-sharing:** The sectarian distribution of offices ossified elite clientelism—**weakened the state** as an autonomous, capable Leviathan and **fragmented society** into vertical patronage networks rather than cross-cutting civic bonds.\n\n- **Demographic/sectarian shifts and diaspora dependence:** Continued out-migration and reliance on remittances shaped a society whose energies were partly externalized—ambiguous effect, but generally **weakened cohesive domestic civil society**.\n\n## Events\n\n- **May 2000 Israeli withdrawal from South Lebanon:** Removed the occupation but left Hezbollah's arms unaddressed—**strengthened Hezbollah** relative to the state; ambiguous for state sovereignty.\n\n- **UNSC Resolution 1559 (Sept. 2004):** Called for withdrawal of foreign forces and disarmament of militias—provided international leverage that **potentially strengthened the state's** sovereign claim against both Syria and Hezbollah.\n\n- **Assassination of Rafik Hariri (Feb. 14, 2005):** The pivotal discrete event—catalyzed mass mobilization; a shock that reshaped both state and society.\n\n- **The Cedar Revolution / March 14 mobilization (2005):** Large cross-sectarian street protests—**strongly strengthened civil society** as an assertive, mobilized actor (a rare \"Red Queen\" moment of society contesting the state/external Leviathan).\n\n- **Syrian military withdrawal (April 2005):** Ended direct tutelage—**strengthened the Lebanese state's** formal sovereignty, though it left a power vacuum.\n\n- **2005 parliamentary elections:** First post-Syria vote under the old confessional law—modestly **strengthened participatory institutions** but reinforced sectarian polarization (March 14 vs. March 8).\n\n- **July–August 2006 Lebanon–Israel War:** Devastating conflict initiated by Hezbollah—**weakened the state** (infrastructure destruction, exposed inability to control war-and-peace decisions) while **boosting Hezbollah's** standing.\n\n- **2006–2008 political paralysis / Hezbollah-led sit-in and cabinet walkout:** Opposition blockade of downtown Beirut and the presidential vacuum—**weakened the state** (institutional deadlock) and **polarized/fragmented society**.",
    "2008-2017": "# Lebanon 2008–2017 Through *The Narrow Corridor* Framework\n\nA note on framing: Acemoğlu and Robinson treat Lebanon as roughly a \"Paper Leviathan\"/weak-state case where sectarian power-sharing (consociationalism) fragments state capacity while empowering communal (not liberal) society. Much of what follows shows a state that stayed weak relative to armed non-state and sectarian actors.\n\n## Trends\n\n- **Institutional paralysis of consociationalism (Ta'if power-sharing):** Chronic cabinet deadlock and inability to legislate weakened effective state capacity, while entrenching sectarian elites' hold over society. *(Weakened state.)*\n\n- **Growth of Hezbollah as a parallel state-within-a-state:** Its military arsenal, social services, and independent foreign policy steadily eclipsed the state's monopoly on violence. *(Weakened state; strengthened one segment of \"society\"—sectarian, not civic.)*\n\n- **Fiscal and macroeconomic deterioration:** Rising public debt, a currency-peg dependent banking model, and stagnating growth eroded the state's material capacity to provide services. *(Weakened state.)*\n\n- **Demographic shock from Syrian refugees (from ~2011):** Over a million refugees strained infrastructure, labor markets, and public services, further overwhelming already-thin state capacity and inflaming sectarian-demographic anxieties. *(Weakened state; strained society.)*\n\n- **Chronic infrastructure/service failure (electricity, water, waste management):** Persistent shortages normalized private/sectarian provision, undermining state legitimacy but occasionally spurring cross-sectarian grievance. *(Weakened state; ambiguous for civic society.)*\n\n- **Emergence of cross-sectarian civil-society activism:** Slow accumulation of NGO, protest, and reform networks challenging the confessional order created seeds of a more *liberal* (rather than communal) society. *(Strengthened civic society.)*\n\n## Events\n\n- **May 2008 Hezbollah takeover of West Beirut / Doha Agreement:** Armed response to government moves against Hezbollah's telecom network demonstrated state impotence; the Doha deal restored fragile power-sharing on sectarian terms. *(Weakened state; entrenched sectarian actors.)*\n\n- **2011 collapse of the Hariri government:** Hezbollah-led bloc bringing down the cabinet displayed the veto power of armed factions over elected government. *(Weakened state.)*\n\n- **Presidential vacuum (May 2014–October 2016):** Over two years with no head of state exposed deep institutional dysfunction. *(Weakened state.)*\n\n- **Extension of parliament's own term (2013, 2014):** Legislators repeatedly postponed elections, suspending electoral accountability. *(Weakened state legitimacy and society's leverage.)*\n\n- **2015 \"You Stink\" (طلعت ريحتكم) waste-crisis protests:** Trash-collection breakdown triggered large cross-sectarian mobilization against corruption and the political class—a rare assertion of civic society. *(Strengthened civic society; challenged state/elite.)*\n\n- **October 2016 election of Michel Aoun as president & Hariri government:** Ended the vacuum via an elite bargain, partially restoring state function but reaffirming sectarian deal-making. *(Modestly strengthened state institutions; entrenched elite pact.)*\n\n- **2017 new electoral law (proportional representation):** Replaced the majoritarian system after years of deadlock—an institutional reform that (arguably) slightly opened space for non-traditional/civic candidates. *(Marginal state institutionalization; small opening for civic society.)*\n\n- **November 2017 Saad Hariri resignation episode (announced from Saudi Arabia, then rescinded):** Externally driven crisis underscored the vulnerability of Lebanese sovereignty to foreign patrons. *(Weakened state autonomy.)*\n\n---\n**Caveat:** Acemoğlu and Robinson's key distinction—between a *liberal, civic* society and *sectarian/communal* mobilization—matters here. Much of what strengthened \"society\" in Lebanon empowered confessional factions, which in their framework does **not** move a country toward the corridor; only the \"You Stink\" type of cross-sectarian activism represents the liberty-enhancing kind.",
    "2018-2027": "# Lebanon 2018–2027 through *The Narrow Corridor* Framework\n\nA note on framing: Acemoğlu and Robinson would likely read Lebanon as a case of a weakening \"Shackled Leviathan\" tipping toward an \"Absent\" or \"Paper Leviathan\"—a state that projects authority on paper but cannot deliver, while a sectarian elite bargain (the confessional system) constrains both state capacity and autonomous civil society. Below, \"state\" refers to formal institutional capacity/legitimacy; \"society\" to organized civil/popular mobilization.\n\n## Trends\n\n- **Financial-sector Ponzi collapse and currency destruction (roughly 2019 onward):** The banking model built on high-interest dollar inflows unwound; the lira lost the vast majority of its value and depositors were frozen out. This gutted state fiscal capacity and public salaries/services—**weakening the state**—while also atomizing and impoverishing society, undermining its capacity to organize (**weakening society**, though it seeded grievance-based mobilization).\n\n- **Elite/confessional power-sharing entrenchment:** The muhasasa (sectarian quota) allocation of state resources continued to hollow out impersonal institutions. This is the classic mechanism keeping Lebanon *out* of the corridor—elites capture the state, **weakening genuine state capacity** while blocking cross-sectarian civil society.\n\n- **Hezbollah's dual-power consolidation, then relative erosion (2018–2027):** A non-state armed actor sustaining para-state functions and coercive capacity kept the formal Leviathan \"shackled\" and partial; the regional shocks of 2024–2025 (see below) later dented this, shifting the balance.\n\n- **Demographic strain and outmigration/brain drain:** Sustained emigration of skilled professionals and youth, plus the large Syrian refugee population, eroded both the tax/human-capital base of the state and the leadership pool of civil society—**weakening both**.\n\n- **Collapse of public services (electricity, health, education):** Chronic power blackouts and the deterioration of state provision signaled a drift toward an **\"Absent Leviathan,\"** with private/sectarian networks filling gaps—**weakening the state**, reinforcing clientelist substitutes for society.\n\n## Events\n\n- **October 2019 \"thawra\" uprising:** Mass, cross-sectarian protests against the political class (triggered by a WhatsApp/tax proposal) briefly **strengthened society** as an autonomous, non-sectarian force and forced PM Hariri's resignation—but proved hard to institutionalize.\n\n- **Beirut Port explosion (4 August 2020):** A catastrophic blast exposing state negligence; it **delegitimized the state** severely, and the stalled accountability investigation demonstrated elite capture of the judiciary.\n\n- **Government collapses and prolonged vacuums:** Repeated cabinet resignations/formation deadlock and an extended **presidential vacancy (2022–2024/25)** left the state institutionally paralyzed—**weakening the state**.\n\n- **May 2022 parliamentary elections:** A handful of reformist/\"thawra\" candidates entered parliament, a modest **strengthening of civil society's** formal foothold, though insufficient to break the sectarian blocs.\n\n- **2024–2025 Israel–Hezbollah war and ceasefire:** Intensified conflict following the regional escalation degraded Hezbollah's leadership and capacity, altering the internal balance and creating space for reassertion of formal state authority (contested effect on state/society).\n\n- **2025 election of a president and reformist-leaning government / IMF-linked reform pressure:** The filling of the presidential vacancy and renewed reform commitments represented a tentative **attempt to rebuild state capacity**.\n\n---\n**Caveat:** My detailed knowledge thins toward 2025–2027, so items in that window (especially specific post-2024 political outcomes) should be verified against current sources rather than treated as settled."
  },
  "score_prompt": {
    "1918-1927": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1918-1927. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nLebanon during 1918-1927 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1928-1937": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1928-1937, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1918-1927, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1928-1937:\n# Lebanon, 1928–1937: State vs. Society (Narrow Corridor framing)\n\nA caveat before the lists: this is the French Mandate period, so the \"state\" in question was substantially a colonial administration (with an emerging Lebanese governmental apparatus), which complicates the Acemoğlu-Robinson model, since much state capacity was externally imposed rather than domestically negotiated.\n\n## Trends\n\n- **Consolidation of confessional (sectarian) power-sharing institutions** — the entrenchment of proportional sectarian representation in administration and politics. This built a particular kind of state apparatus while simultaneously fragmenting \"society\" along communal rather than cross-cutting lines, weakening society's capacity for unified collective action against the state.\n\n- **Growth of Beirut as a commercial-financial and port hub** — expansion of trade, services, and a mercantile bourgeoisie under Mandate infrastructure investment. Strengthened certain elite segments of society and provided a tax/revenue base for the state.\n\n- **Demographic and confessional balance shifts** — continued emigration (especially Christian) and differential population growth feeding anxieties over the sectarian census baseline (the 1932 census being the last official one). Affected the legitimacy foundations of the state's power-sharing formula.\n\n- **Spread of education, press, and associational life** — expansion of newspapers, schools (missionary and national), and civic/political associations, strengthening the mobilizational capacity of civil society.\n\n- **Deepening administrative penetration by the Mandate** — French build-out of bureaucracy, security forces, and fiscal machinery, strengthening state capacity (though as a colonial imposition).\n\n## Events\n\n- **1926 Constitution's early operation and its 1927/1929 amendments** — restructuring the legislature/executive (e.g., moving toward a unicameral chamber, extending presidential terms), a discrete institutional change strengthening the formal state structure while French High Commissioner retained override power.\n\n- **The 1932 census** — the discrete enumeration that fixed the demographic reference point for confessional allocation; strengthened the institutional logic of the state's power-sharing but froze a contested balance.\n\n- **Suspension of the constitution (1932) by the High Commissioner** — Henri Ponsot's suspension amid the presidential succession crisis (the Muhammad al-Jisr candidacy controversy). This weakened the domestic Lebanese state's autonomy and civil society's electoral voice, reasserting colonial dominance.\n\n- **Great Depression's local impact (early 1930s)** — economic contraction affecting trade, remittances, and silk exports, weakening the economic base of both segments of society and straining state finances.\n\n- **The 1936 Franco-Lebanese Treaty negotiations** — the (ultimately unratified by France) treaty promising eventual independence; mobilized nationalist civil society and gestured toward strengthening an autonomous Lebanese state.\n\n- **Rise of paramilitary/youth and confessional movements (mid-1930s)** — formation of organizations like the Kataeb (Phalange, 1936) and Najjadeh; strengthened certain mobilized factions of society but along armed, sectarian lines that could later contest the state's monopoly on force.\n\n---\n\n**Reliability note:** I'm confident about the broad Mandate-era institutional and economic trends and about the 1932 census, the 1932 constitutional suspension, the 1936 treaty, and the 1936 founding of the Kataeb. I'm less certain about exact dates of specific constitutional amendments in this window—please verify those particulars against a dedicated source before relying on them.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1928-1937\n- state_power (float, 0-10): absolute state power at the end of 1928-1937\n- society_change (float): society_power change vs. 1918-1927\n- state_change (float): state_power change vs. 1918-1927\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1938-1947": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1938-1947, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1928-1937, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1938-1947:\n# Lebanon 1938–1947 through the Acemoğlu-Robinson Framework\n\n**Trends:**\n\n- **Consolidation of confessional power-sharing as an informal institution** — the practice of allocating political office by religious community (later formalized) hardened during this period. This distributed power among sectarian elites (society side) but weakened the *impersonal* capacity of the central state, embedding a \"cage of norms\" tied to communal identity rather than citizenship.\n\n- **Growth of a commercial-mercantile bourgeoisie (especially Beirut)** — the laissez-faire, trade-and-finance-oriented economy expanded, strengthening certain civil-society actors (merchants, banks) while keeping the state deliberately small and low-capacity in economic terms.\n\n- **Demographic/sectarian balance premised on the 1932 census** — the political arithmetic favoring Maronite Christians relative to Muslims (roughly a 6:5 ratio) continued as a slow-burning fault line, freezing an increasingly outdated distribution of power and constraining state legitimacy across communities.\n\n- **Weakening of French Mandatory authority** — the erosion of France's grip (accelerated by WWII and the fall of France in 1940) progressively removed the external state-like power that had suppressed indigenous political mobilization, opening space for domestic elites and society.\n\n**Events:**\n\n- **1939–1940: Suspension of the constitution and wartime dislocation** — the French High Commissioner suspended constitutional life at the war's outset; economic hardship and Free French/Vichy contestation over the Levant destabilized and weakened both Mandate-state authority and normal civil-political activity.\n\n- **1943: The National Pact (al-Mithaq al-Watani)** — the unwritten Sunni-Maronite bargain (Christians forgo Western protection; Muslims forgo union with Syria/Arab hinterland) — a discrete elite compact that *strengthened society's* self-organization and provided the political glue for independence, while institutionalizing confessional constraints on the state.\n\n- **November 1943: The independence crisis** — French arrest of President Bishara al-Khoury, PM Riad al-Solh, and other leaders provoked mass protest and cross-confessional mobilization; the French backed down. This was a defining moment of *society's* collective power asserting itself against a coercive state actor.\n\n- **1943 constitutional amendments** — removal of Mandate-reserved powers transferred sovereign authority to Lebanese institutions, *strengthening the state's* formal autonomy and capacity.\n\n- **1946: Final evacuation of French troops** — completion of the withdrawal (by December 1946) removed the external coercive apparatus, leaving a newly sovereign but institutionally *thin, low-capacity* state.\n\n- **1943–1947: Consolidation of the al-Khoury/al-Solh regime and the flawed 1947 elections** — early governance featuring patronage and electoral manipulation, which strengthened incumbent elite control but corroded the impartiality/legitimacy that underpins a balanced state-society relationship.\n\n---\n\n**Framework note:** In A&R terms, Lebanon in this decade moved *toward* independence but not clearly *into* the corridor. Society mobilized effectively (1943), yet the state remained deliberately weak and captured by a confessional \"cage of norms,\" setting up the fragile, imbalanced Shackled/absent-Leviathan dynamics that later unraveled.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <4.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1938-1947\n- state_power (float, 0-10): absolute state power at the end of 1938-1947\n- society_change (float): society_power change vs. 1928-1937\n- state_change (float): state_power change vs. 1928-1937\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1948-1957": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1948-1957, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1938-1947, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1948-1957:\n# Lebanon 1948–1957 through the *Narrow Corridor* Framework\n\n**Trends:**\n\n- **Confessional power-sharing entrenchment (National Pact of 1943 in operation):** The unwritten sectarian formula—Maronite president, Sunni prime minister, Shia speaker, 6:5 Christian-Muslim parliamentary ratio—hardened during this period. This *weakened the central state's autonomy* by embedding elite/communal bargaining, while it arguably *strengthened certain organized communities* (a \"shackled\" or fragmented society acting through sect rather than cross-cutting institutions).\n\n- **Za'im (sectarian notable/patronage) system:** Politics ran through traditional notables and clientelist networks. This represented a *society organized along vertical patron-client lines rather than horizontal civic mobilization*—weakening genuine civil-society capacity to check the state while also limiting state penetration.\n\n- **Commercial-financial \"laissez-faire\" economic growth (the \"merchant republic\"):** Beirut developed as a regional banking, trade, and services hub, especially after the 1948 closure of the Palestine outlet and Syrian customs union break (1950). This *strengthened a mercantile elite and the state's revenue base*, but growth was geographically and confessionally uneven (favoring Beirut and Mount Lebanon Christians over peripheries), aggravating latent grievances.\n\n- **Demographic and refugee pressure:** Ongoing settlement of Palestinian refugees (post-1948) and internal rural-urban migration altered the confessional balance the 1943 Pact assumed. This *strained the state* by introducing populations outside the sectarian formula and *stressed the fragile society-state equilibrium*.\n\n- **Rising pan-Arab / Nasserist ideological currents:** Growing appeal of Arab nationalism, especially among Sunni and leftist constituencies, gradually *polarized society* against the pro-Western state orientation.\n\n**Events:**\n\n- **1948 Arab-Israeli War and Palestinian refugee influx:** Discrete shock introducing a large stateless population and closing southern trade routes—*strained state capacity* and destabilized the demographic assumptions underlying the Pact.\n\n- **1950 dissolution of the Lebanese-Syrian customs union:** Pushed Lebanon toward its distinct free-market/services model—*strengthened the mercantile state economy* but deepened divergence from Syria.\n\n- **1952 \"Rosewater Revolution\" (peaceful ouster of President Bishara al-Khuri):** A general strike and elite/opposition mobilization forced Khuri's resignation over corruption—a rare instance of *society (mobilized elites and public) checking the state*, bringing Camille Chamoun to power.\n\n- **Chamoun's electoral manipulation (1957 parliamentary elections):** Chamoun engineered a parliament excluding key opposition notables to enable a second term—an *attempt to strengthen executive/state power at society's expense*, which delegitimized institutions and set the stage for the 1958 crisis.\n\n- **Lebanon's alignment with the 1957 Eisenhower Doctrine:** Chamoun's pro-Western, anti-Nasser tilt—a discrete foreign-policy commitment that *sharpened the state-society rupture* by antagonizing pan-Arab constituencies.\n\n---\n\n*Caveat:* Acemoğlu and Robinson do not treat Lebanon as a central case study, so applying their state-vs-society-power axis here is an interpretive extension. The Lebanese case fits their \"Shackled Leviathan\" or, arguably, a fragmented near-\"Absent/Paper Leviathan\" reading, where sectarian mobilization substitutes for a unified civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <4.0, 4.0>\n1938-1947: <5.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1948-1957\n- state_power (float, 0-10): absolute state power at the end of 1948-1957\n- society_change (float): society_power change vs. 1938-1947\n- state_change (float): state_power change vs. 1938-1947\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1958-1967": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1958-1967, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1948-1957, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1958-1967:\n# Lebanon 1958–1967 Through the Narrow Corridor Framework\n\n## Trends\n\n- **Consolidation of the confessional/sectarian power-sharing system (National Pact of 1943)** — Institutional trend that kept the state deliberately weak and constrained, distributing power along sectarian lines rather than building autonomous state capacity. Strengthened certain segments of \"society\" (sectarian communities and their elite patrons) at the expense of a coherent, capacitated state.\n\n- **Chehabist state-building and administrative reform** — Under President Fouad Chehab (1958–1964) and continuing under Charbut Helou, deliberate expansion of state institutions: creation of the central bank (Banque du Liban, 1963), social security, and administrative bodies. A slow-moving effort to *strengthen the state* and extend its reach beyond Beirut into peripheral regions.\n\n- **Economic growth as a \"merchant republic\"** — Beirut's rise as a regional banking, trade, and services hub (laissez-faire economy). Enriched a commercial-financial elite and strengthened certain societal actors, but reinforced regional and sectarian inequalities (neglected periphery, especially the Shia south and Bekaa), leaving the state's redistributive capacity thin.\n\n- **Demographic shifts undermining the confessional balance** — Differential population growth (higher among Muslim, especially Shia, communities) slowly eroded the legitimacy of the 1932-census-based 6:5 Christian-Muslim political apportionment, gradually weakening the state's foundational legitimacy.\n\n- **Rural-to-urban migration and the growth of a \"belt of misery\"** — In-migration of impoverished, disproportionately Shia populations to Beirut's suburbs created mobilizable but marginalized constituencies, an incipient shift in the composition of civil society.\n\n- **Rising pan-Arab / Nasserist mobilization** — Regional ideological currents penetrated Lebanese society, energizing (mostly Muslim) popular movements and polarizing them against pro-Western Christian factions — strengthening mobilized society while straining the state's cohesion.\n\n## Events\n\n- **1958 Civil War / Crisis** — Armed insurrection against President Camille Chamoun (triggered by his pro-Western alignment, rejection of Nasser, and suspected bid to extend his term). This discrete conflict *weakened the state's authority* and exposed the fragility of the confessional compromise.\n\n- **U.S. military intervention (Operation Blue Bat, July 1958)** — American landing of Marines to stabilize the regime — an external prop that temporarily shored up the state but underscored its inability to survive on its own capacity.\n\n- **Election of Fouad Chehab as president (1958)** — Compromise choice; the army commander's ascent inaugurated the reform program. A pivotal event that *strengthened the state* by leveraging the one relatively neutral national institution (the army).\n\n- **Founding of Banque du Liban (1963–64)** — Discrete institutional milestone giving the state a monetary-policy instrument — a concrete increase in *state capacity*.\n\n- **1964 presidential succession to Charles Helou** — Orderly, constitutional transfer preserving the Chehabist line; modestly reinforced state institutional continuity.\n\n- **Intra-Bank / financial crisis (1966 collapse of Intra Bank)** — Failure of Lebanon's largest bank; shook confidence in the laissez-faire model and revealed the limits of the still-nascent regulatory state — a shock that *weakened* both economic society's confidence and the state's managerial reputation.\n\n- **The 1967 Arab-Israeli War (Six-Day War)** — Though Lebanon largely stayed out militarily, the Arab defeat radicalized public opinion, boosted Palestinian militancy, and set the stage for a Palestinian armed presence — a discrete external shock that would soon *weaken the state* and militarize segments of society.\n\n---\n\n**Caveat:** Acemoğlu and Robinson themselves treat Lebanon mainly as an example of the *\"Absent Leviathan\"* / weak-state trajectory rather than analyzing 1958–1967 in detail; the above applies their state-vs-society framework to standard Lebanese historiography.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <4.0, 4.0>\n1938-1947: <5.5, 4.0>\n1948-1957: <5.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1958-1967\n- state_power (float, 0-10): absolute state power at the end of 1958-1967\n- society_change (float): society_power change vs. 1948-1957\n- state_change (float): state_power change vs. 1948-1957\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1968-1977": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1968-1977, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1958-1967, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1968-1977:\n# Lebanon 1968–1977 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Lebanon in this period drifts *outside* the corridor—the state was already weak (a \"Paper Leviathan\" constrained by the confessional power-sharing system), while society was fragmented along sectarian rather than cross-cutting lines. The following items pushed further toward state collapse and the empowerment of armed non-state actors.\n\n## Trends\n\n- **Demographic shift in the confessional balance** — Muslim (especially Shia) population growth outpaced Christians, but the 1943 National Pact fixed a 6:5 Christian-Muslim parliamentary ratio based on the frozen 1932 census. This *weakened the legitimacy of the state* by locking in an increasingly unrepresentative distribution of power.\n\n- **Growth of the armed Palestinian presence** — The steady buildup of PLO/fedayeen infrastructure in refugee camps and southern Lebanon created a parallel armed authority. This *weakened the state* (loss of monopoly on violence) while *empowering a non-Lebanese armed society*.\n\n- **Rural-to-urban migration and the \"belt of misery\"** — Displaced Shia from the south and rural poor concentrated in Beirut's peripheries, deepening economic inequality that the laissez-faire state did little to address. This *weakened the state's* social contract and *mobilized an excluded society*.\n\n- **Rise of sectarian militias and party-based armed wings** — Kataeb (Phalange), later the LF, and various Muslim/leftist factions steadily armed and organized, substituting for state functions. This *empowered a fragmented, sectarian society* at the *state's expense*.\n\n- **Economic polarization under laissez-faire capitalism** — Beirut's banking/service boom concentrated wealth while the state provided minimal redistribution or public services, entrenching grievances. This *weakened state legitimacy*.\n\n## Events\n\n- **1969 Cairo Agreement** — Formally legalized and regulated Palestinian armed autonomy in the camps and control over southern operations. A discrete blow that *codified the erosion of state sovereignty*.\n\n- **1970 arrival of the PLO after Black September (Jordan)** — Expulsion from Jordan shifted the PLO's headquarters and fighters into Lebanon, dramatically amplifying the armed Palestinian presence. *Weakened the state; strengthened an armed non-state actor*.\n\n- **1973 army-fedayeen clashes** — Fighting between the Lebanese Army and Palestinian factions exposed the state's inability to enforce authority and deepened sectarian divisions over how to handle the PLO. *Weakened the state*.\n\n- **April 1975 Ain al-Rummaneh bus massacre** — The trigger event for the civil war, following a Phalangist–Palestinian confrontation. *Catastrophically weakened the state*, marking the descent into open conflict.\n\n- **Outbreak of the Lebanese Civil War (1975)** — Full breakdown into militia warfare, effective partition of Beirut (Green Line), and collapse of central authority. *Near-total collapse of the state; total ascendancy of armed factions*.\n\n- **1976 Syrian military intervention** — Syria entered under an Arab League mandate, imposing external tutelage. This *further undermined Lebanese state sovereignty*, substituting a foreign Leviathan.\n\n- **1976 Constitutional Document / election of President Elias Sarkis** — Attempted political reform of the confessional balance; largely ineffective amid ongoing war—an *unsuccessful attempt to restore the state*.\n\n- **1977 assassination of Kamal Jumblatt** — Removed a key leader of the leftist-Muslim National Movement, further fragmenting society and empowering militia/warlord logic. *Weakened organized (if sectarian) political society*.\n\n---\n\n**Note:** A key analytical point in the Acemoğlu–Robinson framework is that Lebanon's \"society\" was never a unified, mobilized force *checking* the state within the corridor; rather, it was fragmented into sectarian solidarities. So the empowerment of \"society\" here largely means the empowerment of **rival armed factions**, which is precisely the \"Absent Leviathan\" / warlord condition the authors warn against—not the liberty-producing balance of the corridor.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <4.0, 4.0>\n1938-1947: <5.5, 4.0>\n1948-1957: <5.5, 4.5>\n1958-1967: <6.0, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1968-1977\n- state_power (float, 0-10): absolute state power at the end of 1968-1977\n- society_change (float): society_power change vs. 1958-1967\n- state_change (float): state_power change vs. 1958-1967\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1978-1987": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1978-1987, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1968-1977, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1978-1987:\n# Lebanon 1978–1987 through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, Lebanon during this period exemplifies a collapse toward the \"Absent Leviathan\"—a state too weak to control violence, with power fragmenting to sectarian militias rather than a genuinely mobilized civil society.\n\n## Trends\n\n- **Progressive disintegration of central state capacity** — The government lost its monopoly on violence, taxation, and territorial control as the civil war (ongoing since 1975) hollowed out institutions. *Weakened the state severely.*\n\n- **Rise of militia \"para-states\"** — Sectarian militias (Phalange/Lebanese Forces, Amal, PSP, later Hezbollah) built parallel governance: collecting taxes/tolls at ports and crossings, running services, and administering territory. This fragmented rather than strengthened society—it entrenched armed factional power, not broad civic capacity. *Strengthened factional/militia power; weakened both genuine state and independent civil society.*\n\n- **Cantonization along sectarian lines** — Territory hardened into confessional enclaves (Christian East Beirut, Muslim West Beirut, Druze Chouf, Shia South/Beqaa), reinforcing identity-based mobilization over cross-cutting civic ties. *Weakened unified society and state.*\n\n- **Economic collapse and currency depreciation** — The Lebanese pound, stable until the early 1980s, began sharp decline mid-decade; the war economy, smuggling, and reliance on remittances/militia rents replaced formal productive activity. *Weakened both state fiscal capacity and autonomous society.*\n\n- **Demographic displacement and emigration** — Massive internal displacement and out-migration (especially of skilled/middle-class Lebanese) drained human capital and further sorted the population by sect. *Weakened both.*\n\n- **Growing external tutelage** — Deepening dependence on Syrian, Israeli, Iranian, and Palestinian actors meant sovereignty increasingly resided outside Lebanese institutions. *Weakened the state.*\n\n## Events\n\n- **1978 Israeli \"Operation Litani\"** — Israeli invasion of southern Lebanon; creation of a proxy militia (SLA) and later a \"security zone.\" Removed southern territory from state authority. *Weakened the state.*\n\n- **1978 arrival of UNIFIL** — UN peacekeepers deployed in the south, substituting external force for absent Lebanese sovereignty. *Underscored/weakened state authority.*\n\n- **1982 Israeli invasion and siege of Beirut** — Expelled the PLO, precipitated the Multinational Force deployment, and shattered any remaining pretense of state control over the capital. *Weakened the state.*\n\n- **1982 Sabra and Shatila massacre** — Militia atrocity under Israeli occupation; demonstrated total absence of state protection of civilians. *Weakened the state.*\n\n- **1982 assassination of president-elect Bashir Gemayel** — Decapitated an attempt at reconstituting central authority; deepened factional conflict. *Weakened the state.*\n\n- **1982–1985 emergence/consolidation of Hezbollah** — Iranian-backed formation of a new, well-organized armed movement and social-service network in the Beqaa/South. *Strengthened a factional para-state; bypassed the central state.*\n\n- **1983 bombings of US Embassy and Marine/French barracks** — Prompted the 1984 withdrawal of the Multinational Force. *Weakened the (externally propped) state.*\n\n- **1984 collapse of the 17 May 1983 Agreement** — Under Syrian pressure, Lebanon abrogated the US-brokered Israel accord; February 1984 \"intifada\" saw militias seize West Beirut and the army fragment along sectarian lines. *Weakened the state.*\n\n- **1985–1987 \"War of the Camps\" and inter-militia fighting** — Amal-Palestinian battles and intra-Muslim militia wars (including 1987 clashes bringing Syrian troops back into West Beirut). *Weakened both state and society.*\n\n**Overall:** These developments pushed Lebanon further from Acemoğlu and Robinson's \"corridor,\" producing not a Despotic or Shackled Leviathan but state absence—power devolving to competing armed factions and foreign patrons rather than to a liberty-supporting mobilized society.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <4.0, 4.0>\n1938-1947: <5.5, 4.0>\n1948-1957: <5.5, 4.5>\n1958-1967: <6.0, 5.0>\n1968-1977: <4.5, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1978-1987\n- state_power (float, 0-10): absolute state power at the end of 1978-1987\n- society_change (float): society_power change vs. 1968-1977\n- state_change (float): state_power change vs. 1968-1977\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1988-1997": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1988-1997, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1978-1987, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1988-1997:\n# Lebanon 1988–1997 Through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, Lebanon in this period sits well outside the corridor—closer to an \"Absent\" or \"Paper Leviathan\" condition, with the added complication of foreign (Syrian) tutelage. Here the \"state\" is fragmented and increasingly Syrian-supervised, while \"society\" is organized largely through sectarian/confessional and militia networks rather than autonomous cross-cutting associations.\n\n## Trends\n\n- **Militia-based fragmentation of coercive power (institutional):** For most of this window, armed sectarian factions (Amal, Hezbollah, Lebanese Forces, PSP, etc.) held real coercive capacity, meaning \"society\" was armed and cantonized rather than civically autonomous—weakening the state while producing a militarized, non-liberal form of societal power.\n\n- **Postwar reconstruction and rentier political economy (economic):** The rise of Rafik Hariri's reconstruction agenda (Solidere, massive borrowing, currency stabilization after 1992) began rebuilding central-state economic capacity—strengthening the state's reach but embedding clientelism and debt that constrained genuinely accountable, autonomous civil society.\n\n- **Demographic/confessional shifts and displacement (demographic):** Wartime population movements, sectarian homogenization of areas, and emigration hardened confessional geography—reinforcing sect-based mobilization over cross-communal societal capacity.\n\n- **Deepening Syrian tutelage (institutional):** The gradual institutionalization of Syrian security and political dominance created a \"state\" whose capacity was borrowed/externally supervised—strengthening state coercive centralization on paper while hollowing out both genuine state autonomy and society's ability to contest it (a form of despotic-but-dependent Leviathan).\n\n## Events\n\n- **Failure of Aoun's \"War of Liberation\" / dual-government crisis (1988–1989):** Amine Gemayel's term ended with no elected successor, producing rival governments (Aoun's military cabinet vs. Hoss)—a discrete collapse that **weakened the state**.\n\n- **Taif Agreement (1989):** Rebalanced confessional power (reducing Maronite presidential authority, shifting toward the Sunni premiership and Council of Ministers) and legitimized Syrian presence—**strengthened the central state's formal institutions** while cementing external supervision.\n\n- **Defeat and expulsion of General Aoun (October 1990):** Syrian military action ended the last major challenge to the postwar order—**strengthened state (and Syrian) coercive monopoly**, ended open civil war.\n\n- **Militia disarmament and demobilization (1991):** Most militias dissolved or absorbed (Hezbollah exempted as \"resistance\")—**strengthened the state's coercive claim** while disarming/demobilizing armed societal actors.\n\n- **Treaty of Brotherhood, Cooperation and Coordination with Syria (1991):** Formalized Syrian oversight—**strengthened a dependent state, weakened societal autonomy**.\n\n- **1992 parliamentary elections (first since 1972):** Boycotted by many Christians, held under Syrian influence—nominally rebuilt representative institutions (**state**) but **weakened societal legitimacy/participation**.\n\n- **Hariri becomes Prime Minister (1992):** Launched reconstruction and fiscal stabilization—**strengthened state economic capacity**, with clientelist costs.\n\n- **Israeli \"Operation Accountability\" (1993) and \"Grapes of Wrath\" (1996):** Major Israeli operations against Hezbollah in the south—demonstrated the **state's inability to control its territory/borders** while boosting Hezbollah's societal standing as \"resistance.\"\n\n- **1996 parliamentary elections:** Consolidated the Syrian-managed postwar political class—reinforced a **Paper Leviathan** lacking genuine accountability.\n\n**Caveat:** Sources vary on exact framing; the classification above applies Acemoğlu–Robinson's *categories* to standard Lebanese historiography rather than reflecting their own explicit treatment of Lebanon.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <4.0, 4.0>\n1938-1947: <5.5, 4.0>\n1948-1957: <5.5, 4.5>\n1958-1967: <6.0, 5.0>\n1968-1977: <4.5, 1.5>\n1978-1987: <3.0, 1.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1988-1997\n- state_power (float, 0-10): absolute state power at the end of 1988-1997\n- society_change (float): society_power change vs. 1978-1987\n- state_change (float): state_power change vs. 1978-1987\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1998-2007": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1998-2007, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1988-1997, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1998-2007:\n# Lebanon 1998–2007 through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty emerges when state and society balance each other. Lebanon's postwar Second Republic featured a weak, sectarian-captured state and a society fragmented along confessional lines—with Syrian tutelage functioning as an external \"Leviathan\" until 2005.\n\n## Trends\n\n- **Syrian hegemony (institutional/geopolitical):** Throughout 1998–2004, Syrian military-intelligence control over Lebanese politics substituted an external power for genuine state autonomy—**weakened the Lebanese state** (hollowed sovereignty) and **suppressed civil society** (limited independent mobilization).\n\n- **Consolidation of Hezbollah as an armed parastatal actor:** The persistence of a militia-cum-social-service provider after the 2000 Israeli withdrawal created a \"state within a state\"—**weakened the state's monopoly on violence** while **strengthening one segment of society** (its Shia constituency and welfare networks).\n\n- **Rising public debt and economic fragility:** Ballooning postwar reconstruction debt (among the world's highest debt-to-GDP ratios) constrained fiscal capacity—**weakened the state's** ability to deliver services and project legitimacy.\n\n- **Entrenched confessional (Taif) power-sharing:** The sectarian distribution of offices ossified elite clientelism—**weakened the state** as an autonomous, capable Leviathan and **fragmented society** into vertical patronage networks rather than cross-cutting civic bonds.\n\n- **Demographic/sectarian shifts and diaspora dependence:** Continued out-migration and reliance on remittances shaped a society whose energies were partly externalized—ambiguous effect, but generally **weakened cohesive domestic civil society**.\n\n## Events\n\n- **May 2000 Israeli withdrawal from South Lebanon:** Removed the occupation but left Hezbollah's arms unaddressed—**strengthened Hezbollah** relative to the state; ambiguous for state sovereignty.\n\n- **UNSC Resolution 1559 (Sept. 2004):** Called for withdrawal of foreign forces and disarmament of militias—provided international leverage that **potentially strengthened the state's** sovereign claim against both Syria and Hezbollah.\n\n- **Assassination of Rafik Hariri (Feb. 14, 2005):** The pivotal discrete event—catalyzed mass mobilization; a shock that reshaped both state and society.\n\n- **The Cedar Revolution / March 14 mobilization (2005):** Large cross-sectarian street protests—**strongly strengthened civil society** as an assertive, mobilized actor (a rare \"Red Queen\" moment of society contesting the state/external Leviathan).\n\n- **Syrian military withdrawal (April 2005):** Ended direct tutelage—**strengthened the Lebanese state's** formal sovereignty, though it left a power vacuum.\n\n- **2005 parliamentary elections:** First post-Syria vote under the old confessional law—modestly **strengthened participatory institutions** but reinforced sectarian polarization (March 14 vs. March 8).\n\n- **July–August 2006 Lebanon–Israel War:** Devastating conflict initiated by Hezbollah—**weakened the state** (infrastructure destruction, exposed inability to control war-and-peace decisions) while **boosting Hezbollah's** standing.\n\n- **2006–2008 political paralysis / Hezbollah-led sit-in and cabinet walkout:** Opposition blockade of downtown Beirut and the presidential vacuum—**weakened the state** (institutional deadlock) and **polarized/fragmented society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <4.0, 4.0>\n1938-1947: <5.5, 4.0>\n1948-1957: <5.5, 4.5>\n1958-1967: <6.0, 5.0>\n1968-1977: <4.5, 1.5>\n1978-1987: <3.0, 1.0>\n1988-1997: <3.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1998-2007\n- state_power (float, 0-10): absolute state power at the end of 1998-2007\n- society_change (float): society_power change vs. 1988-1997\n- state_change (float): state_power change vs. 1988-1997\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2008-2017": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2008-2017, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1998-2007, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2008-2017:\n# Lebanon 2008–2017 Through *The Narrow Corridor* Framework\n\nA note on framing: Acemoğlu and Robinson treat Lebanon as roughly a \"Paper Leviathan\"/weak-state case where sectarian power-sharing (consociationalism) fragments state capacity while empowering communal (not liberal) society. Much of what follows shows a state that stayed weak relative to armed non-state and sectarian actors.\n\n## Trends\n\n- **Institutional paralysis of consociationalism (Ta'if power-sharing):** Chronic cabinet deadlock and inability to legislate weakened effective state capacity, while entrenching sectarian elites' hold over society. *(Weakened state.)*\n\n- **Growth of Hezbollah as a parallel state-within-a-state:** Its military arsenal, social services, and independent foreign policy steadily eclipsed the state's monopoly on violence. *(Weakened state; strengthened one segment of \"society\"—sectarian, not civic.)*\n\n- **Fiscal and macroeconomic deterioration:** Rising public debt, a currency-peg dependent banking model, and stagnating growth eroded the state's material capacity to provide services. *(Weakened state.)*\n\n- **Demographic shock from Syrian refugees (from ~2011):** Over a million refugees strained infrastructure, labor markets, and public services, further overwhelming already-thin state capacity and inflaming sectarian-demographic anxieties. *(Weakened state; strained society.)*\n\n- **Chronic infrastructure/service failure (electricity, water, waste management):** Persistent shortages normalized private/sectarian provision, undermining state legitimacy but occasionally spurring cross-sectarian grievance. *(Weakened state; ambiguous for civic society.)*\n\n- **Emergence of cross-sectarian civil-society activism:** Slow accumulation of NGO, protest, and reform networks challenging the confessional order created seeds of a more *liberal* (rather than communal) society. *(Strengthened civic society.)*\n\n## Events\n\n- **May 2008 Hezbollah takeover of West Beirut / Doha Agreement:** Armed response to government moves against Hezbollah's telecom network demonstrated state impotence; the Doha deal restored fragile power-sharing on sectarian terms. *(Weakened state; entrenched sectarian actors.)*\n\n- **2011 collapse of the Hariri government:** Hezbollah-led bloc bringing down the cabinet displayed the veto power of armed factions over elected government. *(Weakened state.)*\n\n- **Presidential vacuum (May 2014–October 2016):** Over two years with no head of state exposed deep institutional dysfunction. *(Weakened state.)*\n\n- **Extension of parliament's own term (2013, 2014):** Legislators repeatedly postponed elections, suspending electoral accountability. *(Weakened state legitimacy and society's leverage.)*\n\n- **2015 \"You Stink\" (طلعت ريحتكم) waste-crisis protests:** Trash-collection breakdown triggered large cross-sectarian mobilization against corruption and the political class—a rare assertion of civic society. *(Strengthened civic society; challenged state/elite.)*\n\n- **October 2016 election of Michel Aoun as president & Hariri government:** Ended the vacuum via an elite bargain, partially restoring state function but reaffirming sectarian deal-making. *(Modestly strengthened state institutions; entrenched elite pact.)*\n\n- **2017 new electoral law (proportional representation):** Replaced the majoritarian system after years of deadlock—an institutional reform that (arguably) slightly opened space for non-traditional/civic candidates. *(Marginal state institutionalization; small opening for civic society.)*\n\n- **November 2017 Saad Hariri resignation episode (announced from Saudi Arabia, then rescinded):** Externally driven crisis underscored the vulnerability of Lebanese sovereignty to foreign patrons. *(Weakened state autonomy.)*\n\n---\n**Caveat:** Acemoğlu and Robinson's key distinction—between a *liberal, civic* society and *sectarian/communal* mobilization—matters here. Much of what strengthened \"society\" in Lebanon empowered confessional factions, which in their framework does **not** move a country toward the corridor; only the \"You Stink\" type of cross-sectarian activism represents the liberty-enhancing kind.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <4.0, 4.0>\n1938-1947: <5.5, 4.0>\n1948-1957: <5.5, 4.5>\n1958-1967: <6.0, 5.0>\n1968-1977: <4.5, 1.5>\n1978-1987: <3.0, 1.0>\n1988-1997: <3.0, 3.5>\n1998-2007: <4.5, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2008-2017\n- state_power (float, 0-10): absolute state power at the end of 2008-2017\n- society_change (float): society_power change vs. 1998-2007\n- state_change (float): state_power change vs. 1998-2007\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2018-2027": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2018-2027, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 2008-2017, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2018-2027:\n# Lebanon 2018–2027 through *The Narrow Corridor* Framework\n\nA note on framing: Acemoğlu and Robinson would likely read Lebanon as a case of a weakening \"Shackled Leviathan\" tipping toward an \"Absent\" or \"Paper Leviathan\"—a state that projects authority on paper but cannot deliver, while a sectarian elite bargain (the confessional system) constrains both state capacity and autonomous civil society. Below, \"state\" refers to formal institutional capacity/legitimacy; \"society\" to organized civil/popular mobilization.\n\n## Trends\n\n- **Financial-sector Ponzi collapse and currency destruction (roughly 2019 onward):** The banking model built on high-interest dollar inflows unwound; the lira lost the vast majority of its value and depositors were frozen out. This gutted state fiscal capacity and public salaries/services—**weakening the state**—while also atomizing and impoverishing society, undermining its capacity to organize (**weakening society**, though it seeded grievance-based mobilization).\n\n- **Elite/confessional power-sharing entrenchment:** The muhasasa (sectarian quota) allocation of state resources continued to hollow out impersonal institutions. This is the classic mechanism keeping Lebanon *out* of the corridor—elites capture the state, **weakening genuine state capacity** while blocking cross-sectarian civil society.\n\n- **Hezbollah's dual-power consolidation, then relative erosion (2018–2027):** A non-state armed actor sustaining para-state functions and coercive capacity kept the formal Leviathan \"shackled\" and partial; the regional shocks of 2024–2025 (see below) later dented this, shifting the balance.\n\n- **Demographic strain and outmigration/brain drain:** Sustained emigration of skilled professionals and youth, plus the large Syrian refugee population, eroded both the tax/human-capital base of the state and the leadership pool of civil society—**weakening both**.\n\n- **Collapse of public services (electricity, health, education):** Chronic power blackouts and the deterioration of state provision signaled a drift toward an **\"Absent Leviathan,\"** with private/sectarian networks filling gaps—**weakening the state**, reinforcing clientelist substitutes for society.\n\n## Events\n\n- **October 2019 \"thawra\" uprising:** Mass, cross-sectarian protests against the political class (triggered by a WhatsApp/tax proposal) briefly **strengthened society** as an autonomous, non-sectarian force and forced PM Hariri's resignation—but proved hard to institutionalize.\n\n- **Beirut Port explosion (4 August 2020):** A catastrophic blast exposing state negligence; it **delegitimized the state** severely, and the stalled accountability investigation demonstrated elite capture of the judiciary.\n\n- **Government collapses and prolonged vacuums:** Repeated cabinet resignations/formation deadlock and an extended **presidential vacancy (2022–2024/25)** left the state institutionally paralyzed—**weakening the state**.\n\n- **May 2022 parliamentary elections:** A handful of reformist/\"thawra\" candidates entered parliament, a modest **strengthening of civil society's** formal foothold, though insufficient to break the sectarian blocs.\n\n- **2024–2025 Israel–Hezbollah war and ceasefire:** Intensified conflict following the regional escalation degraded Hezbollah's leadership and capacity, altering the internal balance and creating space for reassertion of formal state authority (contested effect on state/society).\n\n- **2025 election of a president and reformist-leaning government / IMF-linked reform pressure:** The filling of the presidential vacancy and renewed reform commitments represented a tentative **attempt to rebuild state capacity**.\n\n---\n**Caveat:** My detailed knowledge thins toward 2025–2027, so items in that window (especially specific post-2024 political outcomes) should be verified against current sources rather than treated as settled.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <4.0, 4.0>\n1938-1947: <5.5, 4.0>\n1948-1957: <5.5, 4.5>\n1958-1967: <6.0, 5.0>\n1968-1977: <4.5, 1.5>\n1978-1987: <3.0, 1.0>\n1988-1997: <3.0, 3.5>\n1998-2007: <4.5, 3.0>\n2008-2017: <4.5, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2018-2027\n- state_power (float, 0-10): absolute state power at the end of 2018-2027\n- society_change (float): society_power change vs. 2008-2017\n- state_change (float): state_power change vs. 2008-2017\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1918-1927": "{\"society_power\": 4.0, \"state_power\": 3.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"French Mandate creates Greater Lebanon (1920)\", \"reasoning\": \"After Ottoman collapse and the 1920 establishment of Greater Lebanon under French Mandate, central administration was nascent and heavily dependent on France and sectarian notables, giving it only weak reach. Society was organized largely along confessional and clientelist lines with active religious communities, an emerging press, and merchant elites, producing meaningful but fragmented mobilization capacity.\"}",
    "1928-1937": "{\"society_power\": 4.0, \"state_power\": 4.0, \"society_change\": 0.0, \"state_change\": 1.0, \"key_event\": \"Mandate administrative buildout; 1932 census and constitutional suspension\", \"reasoning\": \"The French deepened bureaucratic, fiscal, and security capacity (and entrenched confessional power-sharing via the 1932 census), pushing state power up, though the 1932 suspension showed authority remained colonial and bounded. Society saw offsetting forces\\u2014growth of press, education, and nationalist mobilization versus Depression-era economic strain and confessional fragmentation that blunted unified collective action\\u2014leaving its net power roughly flat.\"}",
    "1938-1947": "{\"society_power\": 5.5, \"state_power\": 4.0, \"society_change\": 1.5, \"state_change\": 0.0, \"key_event\": \"1943 National Pact and independence crisis mobilization\", \"reasoning\": \"Cross-confessional mass mobilization in 1943 and the National Pact markedly strengthened society's self-organization, while independence produced only a formally sovereign yet deliberately thin, confessionally captured state whose real capacity remained weak.\"}",
    "1948-1957": "{\"society_power\": 5.5, \"state_power\": 4.5, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"Confessional consolidation, merchant republic, and 1952 Rosewater Revolution\", \"reasoning\": \"The mercantile boom and post-customs-union revenue modestly strengthened the state's fiscal base, but sectarian power-sharing kept its autonomy shackled and its reach dependent on notables. Society remained moderately capable\\u2014the 1952 elite-led ouster of Khuri showed real check on power\\u2014yet za'im clientelism and rising sectarian/pan-Arab polarization channeled mobilization vertically rather than into cross-cutting civic institutions, leaving net society power roughly flat.\"}",
    "1958-1967": "{\"society_power\": 6.0, \"state_power\": 5.0, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"Chehabist state-building amid 1958 crisis and Nasserist mobilization\", \"reasoning\": \"Chehab's administrative reforms (Banque du Liban, social security, extending reach to the periphery) modestly strengthened a still-weak state, though the 1958 war and reliance on U.S. intervention exposed its fragility, keeping it at the lower-moderate range. Meanwhile pan-Arab/Nasserist currents, the growing \\\"belt of misery,\\\" and energized sectarian constituencies deepened associational mobilization, nudging society power into solid moderate territory.\"}",
    "1968-1977": "{\"society_power\": 4.5, \"state_power\": 1.5, \"society_change\": -1.5, \"state_change\": -3.5, \"key_event\": \"Outbreak of civil war and state collapse (1975)\", \"reasoning\": \"The 1975 civil war, Cairo Agreement, PLO buildup, and Syrian intervention caused near-total collapse of central authority (state to 1.5). Society power reflects proliferating armed militias\\u2014not corridor-style civic mobilization but fragmented, warlord-driven armed factions; the assassination of Jumblatt and pure sectarian fragmentation actually reduce genuine autonomous, accountability-producing civil society from its 1960s peak.\"}",
    "1978-1987": "{\"society_power\": 3.0, \"state_power\": 1.0, \"society_change\": -1.5, \"state_change\": -0.5, \"key_event\": \"Civil war deepens; militia para-states replace collapsed central authority\", \"reasoning\": \"The state, already collapsed, was further hollowed by Israeli invasions, the failed Multinational Force, army fragmentation, and pervasive foreign tutelage, leaving near-total absence of central authority. Civil society weakened as sectarian cantonization, militia dominance, emigration, and economic collapse replaced cross-cutting civic ties with armed factional power.\"}",
    "1988-1997": "{\"society_power\": 3.0, \"state_power\": 3.5, \"society_change\": 0.0, \"state_change\": 2.5, \"key_event\": \"Taif Agreement, Aoun's defeat, militia disarmament under Syrian tutelage\", \"reasoning\": \"The end of civil war, Taif's institutional rebalancing, militia demobilization, and Hariri's reconstruction rebuilt real but Syrian-supervised central-state capacity, lifting the state from near-collapse (1.0) to a weak-but-functioning Paper Leviathan (3.5). Society power stayed flat: sectarian/militia networks were disarmed or absorbed and Syrian-managed elections hollowed out autonomous civic contestation, leaving organization confined to confessional channels.\"}",
    "1998-2007": "{\"society_power\": 4.5, \"state_power\": 3.0, \"society_change\": 1.5, \"state_change\": -0.5, \"key_event\": \"Cedar Revolution mobilization after Hariri assassination\", \"reasoning\": \"The 2005 Hariri assassination and Cedar Revolution triggered rare cross-sectarian mass mobilization and Syrian withdrawal, markedly strengthening civil society, though society remained fractured along confessional lines. The state stayed weak\\u2014hollowed by debt, Hezbollah's parastatal arms, the 2006 war, and post-2006 institutional paralysis offset gains in formal sovereignty.\"}",
    "2008-2017": "{\"society_power\": 4.5, \"state_power\": 2.5, \"society_change\": 0.0, \"state_change\": -0.5, \"key_event\": \"Hezbollah's West Beirut takeover; presidential vacuum and paralysis\", \"reasoning\": \"State capacity eroded further as Hezbollah's armed dominance, chronic institutional paralysis (presidential vacuum, term extensions), fiscal decline, and the Syrian refugee shock overwhelmed an already-weak Paper Leviathan. Civic society showed a genuine liberal spark in the 2015 \\\"You Stink\\\" protests, but this was roughly offset by the continued dominance of sectarian mobilization, leaving net society power flat.\"}",
    "2018-2027": "{\"society_power\": 4.0, \"state_power\": 1.5, \"society_change\": -0.5, \"state_change\": -1.0, \"key_event\": \"Financial collapse, Beirut blast, state paralysis toward Absent Leviathan\", \"reasoning\": \"The currency/banking collapse, Beirut Port explosion, prolonged presidential vacancy, and public-service breakdown drove the state near-collapse (drifting toward an Absent Leviathan), while the 2019 thawra and 2022 reformist gains gave society bursts of autonomous energy but impoverishment and emigration atomized it, leaving it modestly weaker overall.\"}"
  }
}

==> experiments/results/lebanon__ensemble-mean.json <==
{
  "country": "Lebanon",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1918-1927": 4.375,
    "1928-1937": 4.925,
    "1938-1947": 5.925,
    "1948-1957": 6.25,
    "1958-1967": 6.575,
    "1968-1977": 5.125,
    "1978-1987": 5.075,
    "1988-1997": 4.05,
    "1998-2007": 5.25,
    "2008-2017": 5.425,
    "2018-2027": 4.8
  },
  "state_power": {
    "1918-1927": 4.2,
    "1928-1937": 4.15,
    "1938-1947": 4.575,
    "1948-1957": 4.6,
    "1958-1967": 5.275,
    "1968-1977": 2.125,
    "1978-1987": 1.525,
    "1988-1997": 4.175,
    "1998-2007": 3.425,
    "2008-2017": 2.85,
    "2018-2027": 1.875
  },
  "key_event": {
    "1918-1927": "French Mandate creates Greater Lebanon (1920)",
    "1928-1937": "Mandate administrative buildout; 1932 census and constitutional suspension",
    "1938-1947": "1943 National Pact and independence crisis mobilization",
    "1948-1957": "Confessional consolidation, merchant republic, and 1952 Rosewater Revolution",
    "1958-1967": "Chehabist state-building amid 1958 crisis and Nasserist mobilization",
    "1968-1977": "Outbreak of civil war and state collapse (1975)",
    "1978-1987": "Civil war deepens; militia para-states replace collapsed central authority",
    "1988-1997": "Taif Agreement, Aoun's defeat, militia disarmament under Syrian tutelage",
    "1998-2007": "Cedar Revolution mobilization after Hariri assassination",
    "2008-2017": "Hezbollah's West Beirut takeover; presidential vacuum and paralysis",
    "2018-2027": "Financial collapse, Beirut blast, state paralysis toward Absent Leviathan"
  },
  "reasoning": {
    "1918-1927": "mean of 4 models",
    "1928-1937": "mean of 4 models",
    "1938-1947": "mean of 4 models",
    "1948-1957": "mean of 4 models",
    "1958-1967": "mean of 4 models",
    "1968-1977": "mean of 4 models",
    "1978-1987": "mean of 4 models",
    "1988-1997": "mean of 4 models",
    "1998-2007": "mean of 4 models",
    "2008-2017": "mean of 4 models",
    "2018-2027": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/lebanon__gemini-gemini-2.5-pro.json <==
{
  "country": "Lebanon",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1918-1927": 5.5,
    "1928-1937": 5.8,
    "1938-1947": 7.0,
    "1948-1957": 7.8,
    "1958-1967": 7.6,
    "1968-1977": 4.0,
    "1978-1987": 6.5,
    "1988-1997": 4.2,
    "1998-2007": 6.0,
    "2008-2017": 5.8,
    "2018-2027": 4.0
  },
  "state_power": {
    "1918-1927": 4.8,
    "1928-1937": 3.5,
    "1938-1947": 3.8,
    "1948-1957": 3.2,
    "1958-1967": 5.5,
    "1968-1977": 1.0,
    "1978-1987": 0.8,
    "1988-1997": 4.5,
    "1998-2007": 3.0,
    "2008-2017": 2.2,
    "2018-2027": 1.0
  },
  "key_event": {
    "1918-1927": "Establishment of the French Mandate and Greater Lebanon.",
    "1928-1937": "French suspension of constitution amid sectarian mobilization.",
    "1938-1947": "Independence and the 1943 National Pact",
    "1948-1957": "The 1952 'Rosewater Revolution' forces president's resignation.",
    "1958-1967": "Chehabist era: building a modern state to manage society.",
    "1968-1977": "Descent into civil war and state collapse.",
    "1978-1987": "1982 Israeli invasion and the rise of militia quasi-states.",
    "1988-1997": "Taif Agreement ends Civil War under Syrian tutelage.",
    "1998-2007": "Hariri assassination and the Cedar Revolution force Syrian withdrawal.",
    "2008-2017": "Hezbollah's rise as a state-within-a-state amid political paralysis.",
    "2018-2027": "The Great Financial Collapse and Beirut Port Explosion."
  },
  "reasoning": {
    "1918-1927": "The French Mandate began building a modern state with a functioning bureaucracy, but its power was limited by its reliance on French military backing and negotiation with local sectarian elites. These powerful, organized communities represented a moderate societal check, shaping the new state's institutions and constraining its reach.",
    "1928-1937": "The state was weakened by economic crisis and sectarianism, culminating in the French suspension of the constitution. Societal power grew, but in a fragmented way, through sectarian networks and nationalist movements that challenged the state's authority.",
    "1938-1947": "Society's power surged as it successfully mobilized for independence and the 1943 National Pact institutionalized sectarian elites' control over the state. The new sovereign Lebanese state was thus born weak and dependent on these societal powerbrokers, giving it slightly more formal authority but limited autonomous capacity.",
    "1948-1957": "The state's authority significantly weakened due to its inability to manage demographic shocks and its loss of legitimacy from a pro-Western foreign policy. Society's power surged, proven decisively by the 1952 'Rosewater Revolution' where cross-sectarian popular mobilization successfully forced the president to resign.",
    "1958-1967": "In response to the 1958 crisis, the Chehabist state-building project significantly increased the state's administrative and coercive capacity. Society's power was slightly reduced as the state challenged traditional leaders, but it remained strong, bolstered by the growing power of the autonomous PLO.",
    "1968-1977": "The state effectively collapsed as the Cairo Agreement formalized its loss of sovereignty and its army disintegrated, leaving it with no coercive power. Though society was highly mobilized, its power fractured into warring sectarian militias, destroying the cohesive civic institutions that had previously checked the state.",
    "1978-1987": "The central state effectively ceased to exist, losing sovereignty and all core functions to warring factions following foreign invasions. Societal power, though fragmented and predatory, dramatically increased as sectarian militias consolidated into powerful quasi-states controlling distinct cantons.",
    "1988-1997": "The end of the Civil War dramatically increased state power by re-establishing central authority and disarming most militias, even under Syrian control. Conversely, society's power, formerly expressed through militia mobilization, decreased significantly as it was demobilized, co-opted, and fragmented by the new sectarian political order.",
    "1998-2007": "State power crumbled, being subordinate to Syria and then sidelined by Hezbollah in the 2006 war, proving its lack of sovereignty. Society's power surged, demonstrated by the massive cross-sectarian Cedar Revolution that successfully ousted Syrian forces and the continued consolidation of Hezbollah's parallel state.",
    "2008-2017": "The state's power collapsed due to institutional decay, political vacuums, and Hezbollah's dominance over war and peace, while society showed mobilization potential in protests but remained too fragmented by sectarianism to effectively constrain the elite.",
    "2018-2027": "The state effectively collapsed, losing its financial capacity, legitimacy after the port explosion, and monopoly on violence. While the 2019 uprising showed societal potential, the subsequent economic devastation and brain drain fragmented and weakened civil society's ability to organize."
  },
  "events_trends_prompt": {
    "1918-1927": "",
    "1928-1937": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1928-1937 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1928-1937. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1938-1947": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1938-1947 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1938-1947. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1948-1957": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1948-1957 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1948-1957. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1958-1967": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1958-1967 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1958-1967. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1968-1977": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1968-1977 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1968-1977. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1978-1987": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1978-1987 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1978-1987. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1988-1997": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1988-1997 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1988-1997. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1998-2007": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1998-2007 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1998-2007. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2008-2017": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 2008-2017 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2008-2017. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2018-2027": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 2018-2027 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2018-2027. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1918-1927": "",
    "1928-1937": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Lebanon from 1928-1937 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The collapse of the silk-based economy:** The Great Depression devastated Lebanon's primary export, raw silk, leading to widespread unemployment and rural impoverishment. This slow-moving economic crisis **weakened the nascent state's** fiscal capacity and legitimacy, while simultaneously **strengthening societal grievance** and mobilization, often along sectarian lines as communities turned inward for support.\n*   **The institutional entrenchment of confessionalism:** The political system established by the 1926 Constitution became deeply embedded in practice during this period, with government posts, civil service jobs, and political power allocated along strict sectarian quotas. This trend **weakened the state** by preventing the development of a national, non-sectarian bureaucracy and identity, while it **strengthened society's power** in a fragmented way, empowering sectarian leaders (*zu'ama*) and their clientelist networks over a unified civil society.\n*   **The rise of competing nationalist ideologies:** Pan-Arab nationalism gained significant traction among Sunni Muslims, who often viewed the Lebanese state as an artificial French-Christian creation. This competed directly with the Maronite-led ideology of a unique \"Lebanese\" identity. This ideological polarization **weakened the state** by challenging its fundamental legitimacy and territorial integrity, while it **strengthened societal organizations** (e.g., political clubs, youth groups) built around these mutually exclusive identities.\n\n### Events:\n\n*   **Suspension of the Constitution (May 1932):** French High Commissioner Henri Ponsot, citing political and sectarian gridlock, suspended the constitution, dissolved parliament, and appointed the president directly. This event dramatically **strengthened the power of the ultimate state** (the French Mandate authority) by overriding local institutions, while severely **weakening both the Lebanese state's autonomy and society's representative power**.\n*   **Muslim coastal protests for unity with Syria (1936):** Following news of a Franco-Syrian treaty granting Syria a path to independence, major strikes and protests erupted in Tripoli, Sidon, and Beirut, with Sunni leaders demanding their cities be re-attached to Syria. This event **weakened the Lebanese state** by demonstrating its lack of authority and legitimacy over a large portion of its population, and it showed the power of a **mobilized segment of society** to contest the state's very existence.\n*   **Negotiation of the Franco-Lebanese Treaty (November 1936):** President Émile Eddé's government negotiated a treaty with France intended to grant Lebanon independence after a 25-year transition. While the French Parliament never ratified it, the negotiation itself temporarily **strengthened the legitimacy of the Lebanese state** and the power of the ruling elite within society, presenting a formal path toward sovereignty.",
    "1938-1947": "Based on the framework in *The Narrow Corridor*, here are the major historical trends and events in Lebanon from 1938-1947 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Institutionalization of Political Confessionalism:** The unwritten 1943 National Pact formalized a sectarian power-sharing system for all branches of government. This was a slow-moving trend solidifying a pre-existing practice into the core of the new state. It **strengthened societal power** by embedding the influence of religious communities and their leaders (zu'ama) directly into the state's structure, but it did so by fragmenting society along sectarian lines. It simultaneously **weakened the state** by making its institutions an arena for sectarian competition rather than a cohesive, autonomous power.\n*   **Decline of French Mandatory Authority:** Starting with the fall of France in 1940 and continuing through WWII, the French Mandate's capacity to project power and enforce its will steadily eroded. This slow collapse of the colonial state's authority created a power vacuum. This trend **weakened the existing (French) state**, creating an opening for local societal forces to assert themselves and build a new, indigenous state apparatus.\n*   **Wartime Economic Transformation:** World War II turned Beirut into a vital Allied financial and logistical hub. This influx of capital and activity spurred rapid economic growth, creating a new, wealthy urban merchant class. This trend **strengthened elements of society** by creating new sources of power outside traditional landowning and religious elites, diversifying the social landscape.\n\n### Events:\n\n*   **Allied Invasion of Lebanon (June-July 1941):** The invasion by Free French and British forces to oust the Vichy French regime was a discrete military event. It **weakened the state** by violently replacing one weak colonial administration (Vichy) with another (Free French) that was politically indebted and militarily dependent on both the British and local Lebanese factions, further empowering societal actors.\n*   **The 1943 Lebanese Independence Crisis (November 1943):** In response to the Lebanese parliament unilaterally abolishing the Mandate, French authorities arrested President Bishara al-Khoury and Prime Minister Riad al-Solh. This event triggered mass cross-sectarian protests and international pressure that forced their release. This episode dramatically **strengthened society** by demonstrating its collective ability to mobilize, resist colonial power, and forge a unified national front, proving that organized society was more powerful than the remnant of the Mandate state.\n*   **Final Withdrawal of French Troops (December 31, 1946):** This event marked the achievement of full sovereignty. It formally **strengthened the new Lebanese state** by granting it a monopoly on legitimate force within its territory. However, because this power was transferred to a state already fundamentally shackled by the confessional system, it also reinforced the power of the societal elites who controlled that state's machinery.",
    "1948-1957": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Lebanon from 1948-1957 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Influx of Palestinian Refugees (post-1948):** The arrival of over 100,000 predominantly Sunni Muslim refugees permanently altered Lebanon's delicate sectarian demographics. This slow-moving demographic shift **weakened the state** by presenting it with a major social and security challenge it lacked the capacity to manage, and it **strengthened societal power** in a fragmented way by empowering Muslim leaders who could claim to represent a larger constituency, thereby intensifying sectarian competition.\n*   **Laissez-Faire Economics and Uneven Growth (early 1950s):** Lebanon's adoption of bank secrecy and free-market policies turned Beirut into a regional financial hub, enriching a cosmopolitan merchant elite. This trend **weakened the state’s role** in economic planning and redistribution while simultaneously **strengthening society unevenly**: it empowered a new, wealthy commercial class but also fueled grievances and mobilization among rural populations and the urban poor who were left behind, increasing societal contestation.\n*   **The Rise of Pan-Arab Nationalism (Nasserism) (post-1952):** The growing influence of Gamal Abdel Nasser's ideology resonated deeply with Lebanon's Muslim population. This ideological trend **weakened the Lebanese state** by challenging its pro-Western identity and creating a powerful alternative source of political loyalty for a large portion of its citizens. It **strengthened certain segments of society** (pan-Arabists, Sunni and Druze groups) by providing them with a powerful external ideology to mobilize against the Christian-dominated state apparatus.\n\n### Events:\n\n*   **The \"Rosewater Revolution\" (1952):** A peaceful, cross-sectarian mass mobilization of civil and political groups forced President Bechara El Khoury to resign over corruption and attempts to amend the constitution for a third term. This event decisively **weakened the power of the state's executive** by proving it could not rule against broad societal opposition, while dramatically **strengthening society** by demonstrating its capacity to unite across sectarian lines to hold the state accountable.\n*   **Suez Crisis Diplomatic Stance (1956):** President Camille Chamoun's government refused to break diplomatic ties with Britain and France during the Suez Crisis, unlike other major Arab states. This decision **weakened the state** by exposing a deep rift over foreign policy and shattering any semblance of national consensus. It simultaneously **strengthened societal opposition**, massively boosting the credibility of pan-Arab leaders in Lebanon and galvanizing their followers against Chamoun's pro-Western regime.\n*   **Acceptance of the Eisenhower Doctrine (1957):** Chamoun’s formal acceptance of this US anti-communist policy was viewed by many as a definitive alignment with the Western bloc against Nasser's neutralist/pro-Soviet camp. This event **both strengthened and weakened the state**—strengthening the presidency with a powerful external patron (USA) but fatally weakening the state's legitimacy among half its population. It powerfully **strengthened societal opposition** by unifying disparate anti-government factions and providing a clear focal point for their mobilization, directly setting the stage for the 1958 civil crisis.",
    "1958-1967": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Lebanon from 1958-1967 that affected the balance of power between the state and civil society. This period, known as the Chehabist era, was defined by a deliberate effort to build a stronger state to manage a powerful and fragmented society.\n\n### Trends:\n\n*   **Chehabist State-Building and Modernization (1958-1964):** Following the 1958 crisis, President Fuad Chehab initiated a wide-ranging, technocratic project to build a modern, impartial state capable of delivering services to all regions, especially the neglected peripheries. This included creating new institutions like the Social Security Fund, expanding infrastructure, and professionalizing the civil service. This trend **strengthened the state** by increasing its capacity, reach, and legitimacy, directly challenging the clientelistic power of traditional sectarian leaders (*zu'ama*) who constituted a core part of society's power structure.\n*   **Expansion of the *Deuxième Bureau* (Military Intelligence):** A key pillar of Chehabism was the empowerment of the military intelligence apparatus to monitor and contain political dissent and the influence of sectarian leaders. While intended to stabilize the country, this created a powerful, autonomous security organ that often operated outside the rule of law. This trend simultaneously **strengthened the state's** coercive capacity while also **weakening civil society** by suppressing political freedoms and creating a climate of fear, pushing Lebanon towards a more \"Despotic Leviathan\" in this specific domain.\n*   **Growing Politicization of the Palestinian Refugee Community:** Throughout this period, the Palestinian refugee population in Lebanon grew in size and political consciousness, particularly with the rise of the Palestine Liberation Organization (PLO). This created a large, mobilized, and increasingly armed non-state actor. This trend **weakened the state** by challenging its monopoly on violence and creating a \"state within a state\" and simultaneously **strengthened a powerful segment of society** that operated outside the control of the Lebanese state, pushing Lebanon toward the condition of an \"Absent Leviathan.\"\n\n### Events:\n\n*   **The 1958 Civil Crisis and US Intervention:** The 1958 conflict was a stark demonstration of a weak, \"Absent Leviathan\" state unable to contain societal divisions. The crisis and its resolution with Chehab's election created a national consensus that the state was too weak. This event was the catalyst for the subsequent era of state-building, creating the political mandate to **strengthen the state** to prevent a recurrence.\n*   **Establishment of the National Social Security Fund (1963):** This specific legislative act was a landmark of the Chehabist project. It created a direct link between the citizen and the central government for social welfare, bypassing traditional sectarian patrons. The event **strengthened the state** by expanding its bureaucratic and social functions and aimed to **weaken the power of a segment of society** (the *zu'ama*) by eroding their role as primary service providers.\n*   **The Intra Bank Crash (1966):** The collapse of Lebanon's largest bank was a massive shock to the laissez-faire economic system. It shattered confidence and forced the government of Charles Helou to intervene decisively, establishing a central bank with real regulatory power and deposit insurance. This event fundamentally **strengthened the state** by expanding its authority over the powerful banking elites, a key component of civil society's power.\n*   **The Six-Day War (June 1967):** This regional war, occurring at the very end of the period, had a profound and immediate impact. The defeat of Arab armies discredited pan-Arab state leadership (like Nasser) and massively empowered the PLO's doctrine of armed struggle from within host countries. This event dramatically **weakened the Lebanese state's** ability to control its own territory and **strengthened the armed, non-state component of society** (the PLO), accelerating the country's slide away from the \"Narrow Corridor.\"",
    "1968-1977": "Based on Acemoğlu and Robinson's framework, the period of 1968-1977 in Lebanon represents a catastrophic exit from the \"narrow corridor.\" The state (the Leviathan) was progressively weakened to the point of absence, while society, far from being a unified check on power, fractured into competing, armed factions, leading to anarchy and civil war.\n\n### Trends:\n\n*   **The establishment of a PLO ‘state within a state’:** Following the 1967 Arab-Israeli War and especially after 1970, the Palestine Liberation Organization (PLO) built an autonomous military and political infrastructure in Southern Lebanon and refugee camps.\n    *   **Effect:** Massively **weakened the state** by directly challenging its sovereignty and monopoly on violence. It simultaneously **strengthened a specific segment of society** (the PLO and its allied Lebanese leftist militias), forcing other societal groups to militarize in response, pushing Lebanon toward the chaos of an \"Absent Leviathan.\"\n\n*   **Growing economic inequality and demographic shifts:** The economic boom of the 1960s disproportionately benefited Beirut's service sector, exacerbating inequality. Concurrently, a higher Muslim (particularly Shia) birthrate was making the Christian-dominated political structure, based on a 1932 census, increasingly unrepresentative.\n    *   **Effect:** **Weakened the state** by eroding the legitimacy of its core political bargain (the National Pact). It **strengthened (mobilized) society**, but in a fragmented way, fueling radical movements (like Imam Musa al-Sadr's Movement of the Deprived) that challenged the state's authority from within.\n\n*   **The proliferation of sectarian and ideological militias:** In response to the state's perceived weakness and the growing power of the PLO, major Lebanese communities (Maronite, Sunni, Druze, etc.) armed and organized their own militias (e.g., the Kataeb Regulatory Forces, the Lebanese National Movement).\n    *   **Effect:** Fundamentally **weakened the state** by creating multiple, powerful alternatives to its security apparatus. It **strengthened societal factions** not as a unified civil society but as warring groups, destroying the balance needed to stay in the corridor.\n\n### Events:\n\n*   **The 1969 Cairo Agreement:** A secret agreement between the Lebanese Army commander and PLO chairman Yasser Arafat, forced upon a weak Lebanese government, that legitimized the PLO's armed presence and autonomy in its refugee camps and parts of Southern Lebanon.\n    *   **Effect:** A formal and discrete event that drastically **weakened the state** by forcing it to officially cede sovereignty over its own territory. It hugely **strengthened a non-state actor within society** (the PLO).\n\n*   **The expulsion of the PLO from Jordan (Black September, 1970-71):** Jordan’s King Hussein crushed the PLO's power base, forcing thousands of its most militant and battle-hardened fighters to relocate their main base of operations to Lebanon.\n    *   **Effect:** While external, this event dramatically **weakened the Lebanese state** by flooding the country with a military force it could not control, overwhelming its already fragile capacity. It **strengthened the PLO's power within Lebanese society** to a critical level.\n\n*   **The Ain El Remmaneh bus massacre (April 13, 1975):** Phalangist militiamen ambushed a bus carrying Palestinians in a Christian suburb of Beirut, killing 27 people. This event is widely cited as the spark that ignited the Lebanese Civil War.\n    *   **Effect:** Marked the final failure of state authority, **weakening it to the point of irrelevance** as a mediator of conflict. It **strengthened the power of militias** (society's armed factions), confirming that violence, not state institutions, was now the primary arbiter of power.\n\n*   **The collapse of the Lebanese Army (January-March 1976):** As the civil war intensified, the multi-confessional national army disintegrated, with Muslim and Christian soldiers deserting to join their respective sectarian militias.\n    *   **Effect:** This was the definitive death of the state's coercive power. It **weakened the state** to a point of near non-existence in a security context. It simultaneously **strengthened the warring societal factions** by removing the last potential national counterweight and providing them with trained soldiers and heavy weaponry.",
    "1978-1987": "Based on Acemoğlu and Robinson's framework, the period of 1978-1987 in Lebanon represents a catastrophic move away from the \"Narrow Corridor\" into the condition of an \"Absent Leviathan,\" where the state loses its monopoly on violence and society, fractured and powerful, descends into chaos.\n\n### Trends:\n\n*   **Militia 'State-Building' and Cantonization:** Across Lebanon, sectarian militias stopped being mere armed wings of political parties and evolved into quasi-states. They established their own security apparatus, courts, social welfare systems, and methods of taxation (extortion/tolls) within geographically defined sectarian cantons.\n    *   **Effect:** Profoundly weakened the state by usurping its core functions and legitimacy. It strengthened societal power, but in a fragmented, predatory form that destroyed liberty and pitted communities against each other.\n\n*   **Economic Disintegration and the War Economy:** The formal Lebanese economy collapsed, replaced by a \"war economy\" based on smuggling, foreign patronage, and illegal checkpoints. This destroyed the central state's tax base and its ability to provide services or pay employees, while making militias the primary economic actors and employers in their regions.\n    *   **Effect:** Materially weakened the state by severing its financial capacity. Strengthened the power of militia-based society by giving them direct control over economic survival.\n\n*   **The Rise of Shia Political Power:** This slow-moving demographic and political trend, which had been building for decades, culminated in this period. The emergence and consolidation of the Amal Movement and, later, Hezbollah, created powerful new societal actors representing the large, previously marginalized Shia community.\n    *   **Effect:** Weakened the traditional Maronite-dominated state structure by fundamentally challenging the 1943 National Pact. Strengthened a major segment of society, but its power was expressed through armed militias outside of state control.\n\n### Events:\n\n*   **1978 Israeli Invasion (Operation Litani):** Israel's first major invasion of South Lebanon to attack PLO bases demonstrated the complete inability of the Lebanese state and its army to defend national sovereignty. It led to the creation of the UNIFIL peacekeeping force, adding another non-state actor to the landscape.\n    *   **Effect:** Weakened the state by exposing its military impotence. Strengthened various societal actors (militias) who either fought, collaborated, or filled the power vacuum.\n\n*   **1982 Israeli Invasion and Siege of Beirut:** A transformative event that shattered the existing political order. The invasion expelled the PLO's \"state-within-a-state\" but resulted in the occupation of the capital by a foreign army and the election of a militia commander, Bashir Gemayel, as president, formally fusing militia power with the state's highest office. His subsequent assassination and the Sabra and Shatila massacre deepened the chaos.\n    *   **Effect:** A catastrophic blow to the state's power and sovereignty. It initially strengthened one societal faction (the Lebanese Forces) but ultimately created a power vacuum that empowered more radical societal actors, notably paving the way for the rise of Hezbollah.\n\n*   **1983 Bombings of the U.S. Embassy and Marine Barracks:** These suicide attacks, carried out by nascent Islamist groups, led directly to the 1984 withdrawal of the US-led Multinational Force (MNF), which had been deployed to help stabilize the country and support the central government.\n    *   **Effect:** Weakened the state by eliminating its most powerful international military and political backer. It simultaneously strengthened radical, anti-state societal factions by proving their ability to alter geopolitics through violence.\n\n*   **1983-1984 \"War of the Mountains\" (Harb al-Jabal):** Following the Israeli withdrawal from the Chouf mountains, brutal fighting erupted between the Christian Lebanese Forces and the Druze Progressive Socialist Party (PSP). The conflict ended with a decisive PSP victory and the ethnic cleansing of Christians from the region.\n    *   **Effect:** Weakened the state by showing its total irrelevance and inability to prevent large-scale internal warfare and demographic re-engineering. Strengthened victorious societal militias (the PSP), further cementing the country's division into homogenous sectarian cantons.",
    "1988-1997": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Lebanon from 1988-1997 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Syrian Hegemony and Tutelage (1990-1997):** Following the end of the Civil War, Syria established comprehensive political, military, and intelligence dominance over Lebanon. This slow-moving trend involved controlling key political appointments, vetoing legislation, and using Lebanese security agencies as proxies.\n    *   **Effect:** Strengthened the coercive apparatus of the Lebanese state (army, intelligence services) but critically weakened its sovereignty and legitimacy. It simultaneously weakened independent civil society by suppressing dissent and co-opting political elites.\n\n*   **Post-War Economic Reconstruction and Centralization (1992-1997):** Led by Prime Minister Rafic Hariri, this was a sustained policy of state-led, debt-fueled reconstruction centered on rebuilding Beirut's central district (Solidere project). It centralized economic decision-making and created a powerful alliance between political and business elites.\n    *   **Effect:** Strengthened the state's administrative and economic capacity but also fostered crony capitalism. It weakened broader civil society by concentrating wealth and power, sidelining smaller businesses, and creating massive public debt that constrained future state action.\n\n*   **Selective Disarmament and Rise of Hezbollah (1991-1997):** The Taif Agreement mandated the disarmament of all Lebanese militias. The state, backed by Syria, implemented this policy but made a formal exception for Hezbollah to continue its \"resistance\" against the Israeli occupation in the south.\n    *   **Effect:** Strengthened the state's monopoly on violence in most of the country by eliminating rival militias. However, it simultaneously weakened the state's ultimate authority by institutionalizing a vastly powerful, armed non-state actor, thereby empowering a specific segment of society to operate outside state control.\n\n*   **De-mobilization and Co-optation of Civil Society (1990-1997):** After 15 years of war where militias often substituted for civil organization, the post-war era saw a general demobilization. The new political order absorbed former militia leaders into the state, and the security climate discouraged independent political organization and protest.\n    *   **Effect:** Weakened civil society by stripping it of its wartime mobilization capacity without replacing it with robust, independent post-war institutions. The state was strengthened in the short term by a lack of organized opposition.\n\n### Events:\n\n*   **The Taif Agreement (October 1989):** This single event provided the constitutional blueprint to end the Civil War. It rebalanced power among the confessional groups (notably between the President and Prime Minister) and laid the groundwork for re-establishing state institutions.\n    *   **Effect:** Strengthened the state by creating a legitimate framework for its reconstruction. It also weakened society by formalizing sectarian power-sharing, which entrenched elite control and fragmented civil society's potential for cross-sectarian mobilization.\n\n*   **General Michel Aoun's Defeat and Exile (October 1990):** The Syrian military's final assault on the presidential palace crushed the last major military challenge to the Taif Agreement and Syrian dominance, definitively ending the war.\n    *   **Effect:** Decisively strengthened the Syrian-backed state by eliminating its primary internal military opponent. It weakened a significant segment of society that had mobilized against the new political order, especially within the Christian community.\n\n*   **The 1992 Parliamentary Elections:** The first parliamentary elections in 20 years were held to institutionalize the Taif-based political system. The elections were marred by a widespread boycott, particularly by Christian communities, amid allegations of Syrian manipulation.\n    *   **Effect:** Ostensibly an act of state-strengthening by restoring a democratic institution. However, the boycott and low legitimacy severely weakened the new Parliament's authority and demonstrated society's power to reject (but not alter) the state's political process.\n\n*   **Israel's \"Operation Grapes of Wrath\" (April 1996):** A 16-day Israeli military campaign against Hezbollah in Southern Lebanon, culminating in the shelling of a UN compound in Qana that killed over 100 civilians. The Lebanese state and army were largely bystanders.\n    *   **Effect:** Weakened the state by exposing its inability to defend its own territory and citizens. It massively strengthened Hezbollah's power and legitimacy within society as the sole effective \"resistance,\" reinforcing its status as a parallel authority.",
    "1998-2007": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Lebanon from 1998-2007 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Syrian Political & Military Hegemony (1998-2005):** The constant presence and deep influence of Syria over Lebanon's political, security, and intelligence apparatuses.\n    *   **Effect:** **Weakened the Lebanese state** by subverting its sovereignty and making its institutions subservient to a foreign power. It also suppressed the formation of an independent, anti-Syrian civil society.\n*   **The Institutionalization of Hezbollah's \"State-within-a-State\":** Following Israel's withdrawal in 2000, Hezbollah solidified its military infrastructure, social welfare network (schools, hospitals), and political power, operating almost entirely outside the official state's control.\n    *   **Effect:** **Weakened the state** by shattering its monopoly on violence and its role as a primary service provider in large parts of the country. Simultaneously, it **strengthened a powerful, organized segment of society**, creating a parallel Leviathan.\n*   **Accumulation of Massive Public Debt:** The post-war reconstruction model, heavily reliant on borrowing, led to a ballooning national debt that became one of the world's highest relative to GDP.\n    *   **Effect:** **Weakened the state's** fiscal capacity and long-term autonomy, making it highly vulnerable to international creditors and economic shocks, thus limiting its ability to function effectively.\n\n### Events:\n\n*   **Israeli Withdrawal from South Lebanon (May 2000):** Israel withdrew its forces from its southern \"security zone\" after a long insurgency led by Hezbollah.\n    *   **Effect:** The victory was credited to Hezbollah, not the Lebanese Army. This massively **strengthened a non-state actor (society)** and its legitimacy, while underscoring the **weakness of the official state** military.\n*   **UN Security Council Resolution 1559 (September 2004):** An international resolution calling for the withdrawal of all foreign forces from Lebanon and the disarmament of all militias.\n    *   **Effect:** **Strengthened civil society** elements opposed to Syrian occupation by granting them international legitimacy. It was an external attempt to empower the Lebanese state but was initially resisted by the state itself, which was under Syrian control.\n*   **Assassination of Rafik Hariri (February 14, 2005):** The car bombing that killed the former Prime Minister and 21 others in Beirut.\n    *   **Effect:** A catastrophic failure that exposed the **state's profound weakness** and inability to provide basic security. It also acted as a catalyst that massively **strengthened and mobilized a broad, cross-sectarian civil society** movement (the Cedar Revolution), which directly challenged the state's Syrian-backed authorities.\n*   **The July 2006 War:** A 34-day war fought between Israel and Hezbollah, triggered by a cross-border raid by Hezbollah. The official Lebanese state and army were largely bystanders.\n    *   **Effect:** The ultimate demonstration of the **state's weakness**, as a non-state actor made the sovereign decisions of war and peace. It further **strengthened Hezbollah's role (society)** as the nation's primary defense force, completely eclipsing the state's security function.",
    "2008-2017": "Based on Acemoğlu and Robinson's framework, where liberty exists in a \"narrow corridor\" sustained by a balance of power between the state and civil society, Lebanon from 2008-2017 is a case study of this balance failing. The period was characterized by a severely weakened state unable to provide services or monopolize violence, and a society that was simultaneously fragmented by sectarianism and capable of potent, but ultimately fleeting, mobilization. This dynamic pushed Lebanon further into the \"Absent Leviathan\" category.\n\n### Trends:\n\n*   **The Institutionalization of Hezbollah as a \"State Within a State\":** This ongoing trend saw Hezbollah deepen its control over parts of the state while operating a parallel security, social, and economic infrastructure. This **severely weakened the state** by challenging its monopoly on violence and foreign policy, while **strengthening a specific segment of society** at the expense of a unified, national civil society.\n*   **The Syrian Refugee Crisis (post-2011):** A massive demographic shift that placed unbearable strain on Lebanon's already weak public services (water, electricity, education) and labor market. This **weakened the state** by exposing its inability to manage the crisis or provide for its population, and it **weakened societal cohesion** by fueling social and economic tensions.\n*   **Sectarian Political Gridlock and Institutional Decay:** The political system's reliance on sectarian consensus led to constant paralysis, most notably the inability to form governments, pass budgets, or hold regular elections. This trend **profoundly weakened the state**, rendering its core institutions dysfunctional and illegitimate in the eyes of the public.\n*   **Mounting Public Debt and an Unsustainable Financial System:** Throughout this period, the state financed its deficits through borrowing and financial engineering by the central bank. This **superficially sustained the state's functions** in the short term but fundamentally **weakened it** by creating a fragile economic model that hollowed out productive sectors and headed towards inevitable collapse.\n\n### Events:\n\n*   **The 2008 Doha Agreement:** This event ended a period of civil strife by creating a national unity government. However, it formally granted Hezbollah and its allies veto power in the cabinet. This **weakened the state** by institutionalizing the power of an armed non-state actor within the formal government, ensuring continued paralysis and subverting national decision-making.\n*   **Hezbollah's Unilateral Military Intervention in the Syrian Civil War (from 2012):** A discrete decision with massive repercussions, this event demonstrated that a non-state actor could commit Lebanon to a foreign war without the consent or control of the official state apparatus. This **dramatically weakened the state** by shattering its sovereignty and claim to a monopoly on foreign policy and violence.\n*   **The Presidential Vacuum (May 2014 - October 2016):** For over two years, the parliament failed to elect a president due to sectarian and political deadlock. This event was a stark illustration of state failure, **weakening the state's** legitimacy and operational capacity at its highest level.\n*   **The 2015 \"You Stink\" Garbage Crisis Protests:** The state’s failure to manage waste collection triggered massive, cross-sectarian protests. This event **strengthened civil society** by demonstrating its capacity to mobilize against the entire political class, creating a rare moment of national, non-sectarian unity. It simultaneously **weakened the state** by exposing its utter incompetence and corruption.",
    "2018-2027": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Lebanon from 2018-2027 that affected the balance of power between the state and society, pushing Lebanon further from the \"Narrow Corridor\" and deeper into the \"Absent Leviathan\" category.\n\n**Trends:**\n\n*   **The Great Financial Collapse (2019-ongoing):** A slow-moving, systemic failure of the banking sector and state finances, leading to hyperinflation, currency collapse, and the vaporization of savings. This trend eviscerated the state's capacity to provide services (electricity, healthcare, education), pay salaries, and enforce contracts, fundamentally breaking the social contract.\n    *   **Effect:** Radically weakened the state by destroying its fiscal and administrative capacity. It also fragmented society, strengthening informal/sectarian networks for survival while weakening formal, cross-sectarian civil society through resource scarcity and emigration.\n*   **Mass Emigration and Brain Drain (2019-ongoing):** The sustained exodus of professionals, academics, doctors, entrepreneurs, and youth in response to the economic collapse and lack of opportunity. This depleted the country of the human capital needed to both run state institutions and build effective social movements.\n    *   **Effect:** Weakened both the state (loss of technocratic capacity) and society (loss of leaders, activists, and a tax base), accelerating the hollowing out of both.\n*   **Institutional Decay and Judicial Paralysis (2020-ongoing):** The steady erosion of the public sector, most notably the judiciary's inability to deliver justice for major crimes like the Beirut Port Explosion. The political elite's ability to obstruct legal processes demonstrated a complete capture of state institutions, rendering the rule of law void.\n    *   **Effect:** Weakened the state by delegitimizing its core function of providing justice and security. This empowered unaccountable elites and non-state actors, further entrenching the power of a cartelized society over a defunct state.\n\n**Events:**\n\n*   **October 17 Uprising (2019):** A discrete, massive, cross-sectarian popular mobilization against the entire ruling class. For a brief period, society asserted its power and autonomy, demanding accountability and an end to the sectarian system, directly challenging the state's authority and legitimacy.\n    *   **Effect:** Temporarily and dramatically strengthened society against the state. However, its failure to translate into political change ultimately revealed society's inability to overpower the entrenched elite.\n*   **Sovereign Debt Default (March 2020):** A specific event where the Lebanese state officially declared its bankruptcy by defaulting on its Eurobond payments for the first time. This was a formal admission of the state's failure and incapacity on the world stage.\n    *   **Effect:** Massively weakened the state by shattering its financial credibility and cutting it off from international markets, formalizing its status as a failed entity.\n*   **Beirut Port Explosion (August 4, 2020):** A cataclysmic event caused by catastrophic state negligence. The explosion and the subsequent, total failure to conduct a credible investigation or hold anyone accountable was the ultimate proof of the state's inability to perform its most basic function: protecting its citizens.\n    *   **Effect:** Irreparably weakened the state by obliterating its legitimacy. It simultaneously galvanized civil society for immediate disaster relief, but the ensuing impunity deepened public despair and alienation.\n*   **Hezbollah's Engagement in the Gaza War Flank (October 2023-ongoing):** A non-state actor unilaterally deciding to engage in a cross-border war with Israel, making decisions of war and peace without the consent or control of the official state apparatus.\n    *   **Effect:** Dramatically weakened the state by exposing its complete lack of sovereignty and its nonexistent monopoly on violence. It strengthened a specific, armed component of society to the point where it acts as a de facto state, independent of the official Leviathan."
  },
  "score_prompt": {
    "1918-1927": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1918-1927. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nLebanon during 1918-1927 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1928-1937": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1928-1937, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1918-1927, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1928-1937:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Lebanon from 1928-1937 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The collapse of the silk-based economy:** The Great Depression devastated Lebanon's primary export, raw silk, leading to widespread unemployment and rural impoverishment. This slow-moving economic crisis **weakened the nascent state's** fiscal capacity and legitimacy, while simultaneously **strengthening societal grievance** and mobilization, often along sectarian lines as communities turned inward for support.\n*   **The institutional entrenchment of confessionalism:** The political system established by the 1926 Constitution became deeply embedded in practice during this period, with government posts, civil service jobs, and political power allocated along strict sectarian quotas. This trend **weakened the state** by preventing the development of a national, non-sectarian bureaucracy and identity, while it **strengthened society's power** in a fragmented way, empowering sectarian leaders (*zu'ama*) and their clientelist networks over a unified civil society.\n*   **The rise of competing nationalist ideologies:** Pan-Arab nationalism gained significant traction among Sunni Muslims, who often viewed the Lebanese state as an artificial French-Christian creation. This competed directly with the Maronite-led ideology of a unique \"Lebanese\" identity. This ideological polarization **weakened the state** by challenging its fundamental legitimacy and territorial integrity, while it **strengthened societal organizations** (e.g., political clubs, youth groups) built around these mutually exclusive identities.\n\n### Events:\n\n*   **Suspension of the Constitution (May 1932):** French High Commissioner Henri Ponsot, citing political and sectarian gridlock, suspended the constitution, dissolved parliament, and appointed the president directly. This event dramatically **strengthened the power of the ultimate state** (the French Mandate authority) by overriding local institutions, while severely **weakening both the Lebanese state's autonomy and society's representative power**.\n*   **Muslim coastal protests for unity with Syria (1936):** Following news of a Franco-Syrian treaty granting Syria a path to independence, major strikes and protests erupted in Tripoli, Sidon, and Beirut, with Sunni leaders demanding their cities be re-attached to Syria. This event **weakened the Lebanese state** by demonstrating its lack of authority and legitimacy over a large portion of its population, and it showed the power of a **mobilized segment of society** to contest the state's very existence.\n*   **Negotiation of the Franco-Lebanese Treaty (November 1936):** President Émile Eddé's government negotiated a treaty with France intended to grant Lebanon independence after a 25-year transition. While the French Parliament never ratified it, the negotiation itself temporarily **strengthened the legitimacy of the Lebanese state** and the power of the ruling elite within society, presenting a formal path toward sovereignty.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.5, 4.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1928-1937\n- state_power (float, 0-10): absolute state power at the end of 1928-1937\n- society_change (float): society_power change vs. 1918-1927\n- state_change (float): state_power change vs. 1918-1927\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1938-1947": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1938-1947, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1928-1937, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1938-1947:\nBased on the framework in *The Narrow Corridor*, here are the major historical trends and events in Lebanon from 1938-1947 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Institutionalization of Political Confessionalism:** The unwritten 1943 National Pact formalized a sectarian power-sharing system for all branches of government. This was a slow-moving trend solidifying a pre-existing practice into the core of the new state. It **strengthened societal power** by embedding the influence of religious communities and their leaders (zu'ama) directly into the state's structure, but it did so by fragmenting society along sectarian lines. It simultaneously **weakened the state** by making its institutions an arena for sectarian competition rather than a cohesive, autonomous power.\n*   **Decline of French Mandatory Authority:** Starting with the fall of France in 1940 and continuing through WWII, the French Mandate's capacity to project power and enforce its will steadily eroded. This slow collapse of the colonial state's authority created a power vacuum. This trend **weakened the existing (French) state**, creating an opening for local societal forces to assert themselves and build a new, indigenous state apparatus.\n*   **Wartime Economic Transformation:** World War II turned Beirut into a vital Allied financial and logistical hub. This influx of capital and activity spurred rapid economic growth, creating a new, wealthy urban merchant class. This trend **strengthened elements of society** by creating new sources of power outside traditional landowning and religious elites, diversifying the social landscape.\n\n### Events:\n\n*   **Allied Invasion of Lebanon (June-July 1941):** The invasion by Free French and British forces to oust the Vichy French regime was a discrete military event. It **weakened the state** by violently replacing one weak colonial administration (Vichy) with another (Free French) that was politically indebted and militarily dependent on both the British and local Lebanese factions, further empowering societal actors.\n*   **The 1943 Lebanese Independence Crisis (November 1943):** In response to the Lebanese parliament unilaterally abolishing the Mandate, French authorities arrested President Bishara al-Khoury and Prime Minister Riad al-Solh. This event triggered mass cross-sectarian protests and international pressure that forced their release. This episode dramatically **strengthened society** by demonstrating its collective ability to mobilize, resist colonial power, and forge a unified national front, proving that organized society was more powerful than the remnant of the Mandate state.\n*   **Final Withdrawal of French Troops (December 31, 1946):** This event marked the achievement of full sovereignty. It formally **strengthened the new Lebanese state** by granting it a monopoly on legitimate force within its territory. However, because this power was transferred to a state already fundamentally shackled by the confessional system, it also reinforced the power of the societal elites who controlled that state's machinery.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.5, 4.8>\n1928-1937: <5.8, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1938-1947\n- state_power (float, 0-10): absolute state power at the end of 1938-1947\n- society_change (float): society_power change vs. 1928-1937\n- state_change (float): state_power change vs. 1928-1937\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1948-1957": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1948-1957, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1938-1947, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1948-1957:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Lebanon from 1948-1957 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The Influx of Palestinian Refugees (post-1948):** The arrival of over 100,000 predominantly Sunni Muslim refugees permanently altered Lebanon's delicate sectarian demographics. This slow-moving demographic shift **weakened the state** by presenting it with a major social and security challenge it lacked the capacity to manage, and it **strengthened societal power** in a fragmented way by empowering Muslim leaders who could claim to represent a larger constituency, thereby intensifying sectarian competition.\n*   **Laissez-Faire Economics and Uneven Growth (early 1950s):** Lebanon's adoption of bank secrecy and free-market policies turned Beirut into a regional financial hub, enriching a cosmopolitan merchant elite. This trend **weakened the state’s role** in economic planning and redistribution while simultaneously **strengthening society unevenly**: it empowered a new, wealthy commercial class but also fueled grievances and mobilization among rural populations and the urban poor who were left behind, increasing societal contestation.\n*   **The Rise of Pan-Arab Nationalism (Nasserism) (post-1952):** The growing influence of Gamal Abdel Nasser's ideology resonated deeply with Lebanon's Muslim population. This ideological trend **weakened the Lebanese state** by challenging its pro-Western identity and creating a powerful alternative source of political loyalty for a large portion of its citizens. It **strengthened certain segments of society** (pan-Arabists, Sunni and Druze groups) by providing them with a powerful external ideology to mobilize against the Christian-dominated state apparatus.\n\n### Events:\n\n*   **The \"Rosewater Revolution\" (1952):** A peaceful, cross-sectarian mass mobilization of civil and political groups forced President Bechara El Khoury to resign over corruption and attempts to amend the constitution for a third term. This event decisively **weakened the power of the state's executive** by proving it could not rule against broad societal opposition, while dramatically **strengthening society** by demonstrating its capacity to unite across sectarian lines to hold the state accountable.\n*   **Suez Crisis Diplomatic Stance (1956):** President Camille Chamoun's government refused to break diplomatic ties with Britain and France during the Suez Crisis, unlike other major Arab states. This decision **weakened the state** by exposing a deep rift over foreign policy and shattering any semblance of national consensus. It simultaneously **strengthened societal opposition**, massively boosting the credibility of pan-Arab leaders in Lebanon and galvanizing their followers against Chamoun's pro-Western regime.\n*   **Acceptance of the Eisenhower Doctrine (1957):** Chamoun’s formal acceptance of this US anti-communist policy was viewed by many as a definitive alignment with the Western bloc against Nasser's neutralist/pro-Soviet camp. This event **both strengthened and weakened the state**—strengthening the presidency with a powerful external patron (USA) but fatally weakening the state's legitimacy among half its population. It powerfully **strengthened societal opposition** by unifying disparate anti-government factions and providing a clear focal point for their mobilization, directly setting the stage for the 1958 civil crisis.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.5, 4.8>\n1928-1937: <5.8, 3.5>\n1938-1947: <7.0, 3.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1948-1957\n- state_power (float, 0-10): absolute state power at the end of 1948-1957\n- society_change (float): society_power change vs. 1938-1947\n- state_change (float): state_power change vs. 1938-1947\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1958-1967": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1958-1967, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1948-1957, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1958-1967:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Lebanon from 1958-1967 that affected the balance of power between the state and civil society. This period, known as the Chehabist era, was defined by a deliberate effort to build a stronger state to manage a powerful and fragmented society.\n\n### Trends:\n\n*   **Chehabist State-Building and Modernization (1958-1964):** Following the 1958 crisis, President Fuad Chehab initiated a wide-ranging, technocratic project to build a modern, impartial state capable of delivering services to all regions, especially the neglected peripheries. This included creating new institutions like the Social Security Fund, expanding infrastructure, and professionalizing the civil service. This trend **strengthened the state** by increasing its capacity, reach, and legitimacy, directly challenging the clientelistic power of traditional sectarian leaders (*zu'ama*) who constituted a core part of society's power structure.\n*   **Expansion of the *Deuxième Bureau* (Military Intelligence):** A key pillar of Chehabism was the empowerment of the military intelligence apparatus to monitor and contain political dissent and the influence of sectarian leaders. While intended to stabilize the country, this created a powerful, autonomous security organ that often operated outside the rule of law. This trend simultaneously **strengthened the state's** coercive capacity while also **weakening civil society** by suppressing political freedoms and creating a climate of fear, pushing Lebanon towards a more \"Despotic Leviathan\" in this specific domain.\n*   **Growing Politicization of the Palestinian Refugee Community:** Throughout this period, the Palestinian refugee population in Lebanon grew in size and political consciousness, particularly with the rise of the Palestine Liberation Organization (PLO). This created a large, mobilized, and increasingly armed non-state actor. This trend **weakened the state** by challenging its monopoly on violence and creating a \"state within a state\" and simultaneously **strengthened a powerful segment of society** that operated outside the control of the Lebanese state, pushing Lebanon toward the condition of an \"Absent Leviathan.\"\n\n### Events:\n\n*   **The 1958 Civil Crisis and US Intervention:** The 1958 conflict was a stark demonstration of a weak, \"Absent Leviathan\" state unable to contain societal divisions. The crisis and its resolution with Chehab's election created a national consensus that the state was too weak. This event was the catalyst for the subsequent era of state-building, creating the political mandate to **strengthen the state** to prevent a recurrence.\n*   **Establishment of the National Social Security Fund (1963):** This specific legislative act was a landmark of the Chehabist project. It created a direct link between the citizen and the central government for social welfare, bypassing traditional sectarian patrons. The event **strengthened the state** by expanding its bureaucratic and social functions and aimed to **weaken the power of a segment of society** (the *zu'ama*) by eroding their role as primary service providers.\n*   **The Intra Bank Crash (1966):** The collapse of Lebanon's largest bank was a massive shock to the laissez-faire economic system. It shattered confidence and forced the government of Charles Helou to intervene decisively, establishing a central bank with real regulatory power and deposit insurance. This event fundamentally **strengthened the state** by expanding its authority over the powerful banking elites, a key component of civil society's power.\n*   **The Six-Day War (June 1967):** This regional war, occurring at the very end of the period, had a profound and immediate impact. The defeat of Arab armies discredited pan-Arab state leadership (like Nasser) and massively empowered the PLO's doctrine of armed struggle from within host countries. This event dramatically **weakened the Lebanese state's** ability to control its own territory and **strengthened the armed, non-state component of society** (the PLO), accelerating the country's slide away from the \"Narrow Corridor.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.5, 4.8>\n1928-1937: <5.8, 3.5>\n1938-1947: <7.0, 3.8>\n1948-1957: <7.8, 3.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1958-1967\n- state_power (float, 0-10): absolute state power at the end of 1958-1967\n- society_change (float): society_power change vs. 1948-1957\n- state_change (float): state_power change vs. 1948-1957\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1968-1977": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1968-1977, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1958-1967, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1968-1977:\nBased on Acemoğlu and Robinson's framework, the period of 1968-1977 in Lebanon represents a catastrophic exit from the \"narrow corridor.\" The state (the Leviathan) was progressively weakened to the point of absence, while society, far from being a unified check on power, fractured into competing, armed factions, leading to anarchy and civil war.\n\n### Trends:\n\n*   **The establishment of a PLO ‘state within a state’:** Following the 1967 Arab-Israeli War and especially after 1970, the Palestine Liberation Organization (PLO) built an autonomous military and political infrastructure in Southern Lebanon and refugee camps.\n    *   **Effect:** Massively **weakened the state** by directly challenging its sovereignty and monopoly on violence. It simultaneously **strengthened a specific segment of society** (the PLO and its allied Lebanese leftist militias), forcing other societal groups to militarize in response, pushing Lebanon toward the chaos of an \"Absent Leviathan.\"\n\n*   **Growing economic inequality and demographic shifts:** The economic boom of the 1960s disproportionately benefited Beirut's service sector, exacerbating inequality. Concurrently, a higher Muslim (particularly Shia) birthrate was making the Christian-dominated political structure, based on a 1932 census, increasingly unrepresentative.\n    *   **Effect:** **Weakened the state** by eroding the legitimacy of its core political bargain (the National Pact). It **strengthened (mobilized) society**, but in a fragmented way, fueling radical movements (like Imam Musa al-Sadr's Movement of the Deprived) that challenged the state's authority from within.\n\n*   **The proliferation of sectarian and ideological militias:** In response to the state's perceived weakness and the growing power of the PLO, major Lebanese communities (Maronite, Sunni, Druze, etc.) armed and organized their own militias (e.g., the Kataeb Regulatory Forces, the Lebanese National Movement).\n    *   **Effect:** Fundamentally **weakened the state** by creating multiple, powerful alternatives to its security apparatus. It **strengthened societal factions** not as a unified civil society but as warring groups, destroying the balance needed to stay in the corridor.\n\n### Events:\n\n*   **The 1969 Cairo Agreement:** A secret agreement between the Lebanese Army commander and PLO chairman Yasser Arafat, forced upon a weak Lebanese government, that legitimized the PLO's armed presence and autonomy in its refugee camps and parts of Southern Lebanon.\n    *   **Effect:** A formal and discrete event that drastically **weakened the state** by forcing it to officially cede sovereignty over its own territory. It hugely **strengthened a non-state actor within society** (the PLO).\n\n*   **The expulsion of the PLO from Jordan (Black September, 1970-71):** Jordan’s King Hussein crushed the PLO's power base, forcing thousands of its most militant and battle-hardened fighters to relocate their main base of operations to Lebanon.\n    *   **Effect:** While external, this event dramatically **weakened the Lebanese state** by flooding the country with a military force it could not control, overwhelming its already fragile capacity. It **strengthened the PLO's power within Lebanese society** to a critical level.\n\n*   **The Ain El Remmaneh bus massacre (April 13, 1975):** Phalangist militiamen ambushed a bus carrying Palestinians in a Christian suburb of Beirut, killing 27 people. This event is widely cited as the spark that ignited the Lebanese Civil War.\n    *   **Effect:** Marked the final failure of state authority, **weakening it to the point of irrelevance** as a mediator of conflict. It **strengthened the power of militias** (society's armed factions), confirming that violence, not state institutions, was now the primary arbiter of power.\n\n*   **The collapse of the Lebanese Army (January-March 1976):** As the civil war intensified, the multi-confessional national army disintegrated, with Muslim and Christian soldiers deserting to join their respective sectarian militias.\n    *   **Effect:** This was the definitive death of the state's coercive power. It **weakened the state** to a point of near non-existence in a security context. It simultaneously **strengthened the warring societal factions** by removing the last potential national counterweight and providing them with trained soldiers and heavy weaponry.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.5, 4.8>\n1928-1937: <5.8, 3.5>\n1938-1947: <7.0, 3.8>\n1948-1957: <7.8, 3.2>\n1958-1967: <7.6, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1968-1977\n- state_power (float, 0-10): absolute state power at the end of 1968-1977\n- society_change (float): society_power change vs. 1958-1967\n- state_change (float): state_power change vs. 1958-1967\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1978-1987": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1978-1987, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1968-1977, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1978-1987:\nBased on Acemoğlu and Robinson's framework, the period of 1978-1987 in Lebanon represents a catastrophic move away from the \"Narrow Corridor\" into the condition of an \"Absent Leviathan,\" where the state loses its monopoly on violence and society, fractured and powerful, descends into chaos.\n\n### Trends:\n\n*   **Militia 'State-Building' and Cantonization:** Across Lebanon, sectarian militias stopped being mere armed wings of political parties and evolved into quasi-states. They established their own security apparatus, courts, social welfare systems, and methods of taxation (extortion/tolls) within geographically defined sectarian cantons.\n    *   **Effect:** Profoundly weakened the state by usurping its core functions and legitimacy. It strengthened societal power, but in a fragmented, predatory form that destroyed liberty and pitted communities against each other.\n\n*   **Economic Disintegration and the War Economy:** The formal Lebanese economy collapsed, replaced by a \"war economy\" based on smuggling, foreign patronage, and illegal checkpoints. This destroyed the central state's tax base and its ability to provide services or pay employees, while making militias the primary economic actors and employers in their regions.\n    *   **Effect:** Materially weakened the state by severing its financial capacity. Strengthened the power of militia-based society by giving them direct control over economic survival.\n\n*   **The Rise of Shia Political Power:** This slow-moving demographic and political trend, which had been building for decades, culminated in this period. The emergence and consolidation of the Amal Movement and, later, Hezbollah, created powerful new societal actors representing the large, previously marginalized Shia community.\n    *   **Effect:** Weakened the traditional Maronite-dominated state structure by fundamentally challenging the 1943 National Pact. Strengthened a major segment of society, but its power was expressed through armed militias outside of state control.\n\n### Events:\n\n*   **1978 Israeli Invasion (Operation Litani):** Israel's first major invasion of South Lebanon to attack PLO bases demonstrated the complete inability of the Lebanese state and its army to defend national sovereignty. It led to the creation of the UNIFIL peacekeeping force, adding another non-state actor to the landscape.\n    *   **Effect:** Weakened the state by exposing its military impotence. Strengthened various societal actors (militias) who either fought, collaborated, or filled the power vacuum.\n\n*   **1982 Israeli Invasion and Siege of Beirut:** A transformative event that shattered the existing political order. The invasion expelled the PLO's \"state-within-a-state\" but resulted in the occupation of the capital by a foreign army and the election of a militia commander, Bashir Gemayel, as president, formally fusing militia power with the state's highest office. His subsequent assassination and the Sabra and Shatila massacre deepened the chaos.\n    *   **Effect:** A catastrophic blow to the state's power and sovereignty. It initially strengthened one societal faction (the Lebanese Forces) but ultimately created a power vacuum that empowered more radical societal actors, notably paving the way for the rise of Hezbollah.\n\n*   **1983 Bombings of the U.S. Embassy and Marine Barracks:** These suicide attacks, carried out by nascent Islamist groups, led directly to the 1984 withdrawal of the US-led Multinational Force (MNF), which had been deployed to help stabilize the country and support the central government.\n    *   **Effect:** Weakened the state by eliminating its most powerful international military and political backer. It simultaneously strengthened radical, anti-state societal factions by proving their ability to alter geopolitics through violence.\n\n*   **1983-1984 \"War of the Mountains\" (Harb al-Jabal):** Following the Israeli withdrawal from the Chouf mountains, brutal fighting erupted between the Christian Lebanese Forces and the Druze Progressive Socialist Party (PSP). The conflict ended with a decisive PSP victory and the ethnic cleansing of Christians from the region.\n    *   **Effect:** Weakened the state by showing its total irrelevance and inability to prevent large-scale internal warfare and demographic re-engineering. Strengthened victorious societal militias (the PSP), further cementing the country's division into homogenous sectarian cantons.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.5, 4.8>\n1928-1937: <5.8, 3.5>\n1938-1947: <7.0, 3.8>\n1948-1957: <7.8, 3.2>\n1958-1967: <7.6, 5.5>\n1968-1977: <4.0, 1.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1978-1987\n- state_power (float, 0-10): absolute state power at the end of 1978-1987\n- society_change (float): society_power change vs. 1968-1977\n- state_change (float): state_power change vs. 1968-1977\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1988-1997": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1988-1997, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1978-1987, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1988-1997:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Lebanon from 1988-1997 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Syrian Hegemony and Tutelage (1990-1997):** Following the end of the Civil War, Syria established comprehensive political, military, and intelligence dominance over Lebanon. This slow-moving trend involved controlling key political appointments, vetoing legislation, and using Lebanese security agencies as proxies.\n    *   **Effect:** Strengthened the coercive apparatus of the Lebanese state (army, intelligence services) but critically weakened its sovereignty and legitimacy. It simultaneously weakened independent civil society by suppressing dissent and co-opting political elites.\n\n*   **Post-War Economic Reconstruction and Centralization (1992-1997):** Led by Prime Minister Rafic Hariri, this was a sustained policy of state-led, debt-fueled reconstruction centered on rebuilding Beirut's central district (Solidere project). It centralized economic decision-making and created a powerful alliance between political and business elites.\n    *   **Effect:** Strengthened the state's administrative and economic capacity but also fostered crony capitalism. It weakened broader civil society by concentrating wealth and power, sidelining smaller businesses, and creating massive public debt that constrained future state action.\n\n*   **Selective Disarmament and Rise of Hezbollah (1991-1997):** The Taif Agreement mandated the disarmament of all Lebanese militias. The state, backed by Syria, implemented this policy but made a formal exception for Hezbollah to continue its \"resistance\" against the Israeli occupation in the south.\n    *   **Effect:** Strengthened the state's monopoly on violence in most of the country by eliminating rival militias. However, it simultaneously weakened the state's ultimate authority by institutionalizing a vastly powerful, armed non-state actor, thereby empowering a specific segment of society to operate outside state control.\n\n*   **De-mobilization and Co-optation of Civil Society (1990-1997):** After 15 years of war where militias often substituted for civil organization, the post-war era saw a general demobilization. The new political order absorbed former militia leaders into the state, and the security climate discouraged independent political organization and protest.\n    *   **Effect:** Weakened civil society by stripping it of its wartime mobilization capacity without replacing it with robust, independent post-war institutions. The state was strengthened in the short term by a lack of organized opposition.\n\n### Events:\n\n*   **The Taif Agreement (October 1989):** This single event provided the constitutional blueprint to end the Civil War. It rebalanced power among the confessional groups (notably between the President and Prime Minister) and laid the groundwork for re-establishing state institutions.\n    *   **Effect:** Strengthened the state by creating a legitimate framework for its reconstruction. It also weakened society by formalizing sectarian power-sharing, which entrenched elite control and fragmented civil society's potential for cross-sectarian mobilization.\n\n*   **General Michel Aoun's Defeat and Exile (October 1990):** The Syrian military's final assault on the presidential palace crushed the last major military challenge to the Taif Agreement and Syrian dominance, definitively ending the war.\n    *   **Effect:** Decisively strengthened the Syrian-backed state by eliminating its primary internal military opponent. It weakened a significant segment of society that had mobilized against the new political order, especially within the Christian community.\n\n*   **The 1992 Parliamentary Elections:** The first parliamentary elections in 20 years were held to institutionalize the Taif-based political system. The elections were marred by a widespread boycott, particularly by Christian communities, amid allegations of Syrian manipulation.\n    *   **Effect:** Ostensibly an act of state-strengthening by restoring a democratic institution. However, the boycott and low legitimacy severely weakened the new Parliament's authority and demonstrated society's power to reject (but not alter) the state's political process.\n\n*   **Israel's \"Operation Grapes of Wrath\" (April 1996):** A 16-day Israeli military campaign against Hezbollah in Southern Lebanon, culminating in the shelling of a UN compound in Qana that killed over 100 civilians. The Lebanese state and army were largely bystanders.\n    *   **Effect:** Weakened the state by exposing its inability to defend its own territory and citizens. It massively strengthened Hezbollah's power and legitimacy within society as the sole effective \"resistance,\" reinforcing its status as a parallel authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.5, 4.8>\n1928-1937: <5.8, 3.5>\n1938-1947: <7.0, 3.8>\n1948-1957: <7.8, 3.2>\n1958-1967: <7.6, 5.5>\n1968-1977: <4.0, 1.0>\n1978-1987: <6.5, 0.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1988-1997\n- state_power (float, 0-10): absolute state power at the end of 1988-1997\n- society_change (float): society_power change vs. 1978-1987\n- state_change (float): state_power change vs. 1978-1987\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1998-2007": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1998-2007, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1988-1997, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1998-2007:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Lebanon from 1998-2007 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Syrian Political & Military Hegemony (1998-2005):** The constant presence and deep influence of Syria over Lebanon's political, security, and intelligence apparatuses.\n    *   **Effect:** **Weakened the Lebanese state** by subverting its sovereignty and making its institutions subservient to a foreign power. It also suppressed the formation of an independent, anti-Syrian civil society.\n*   **The Institutionalization of Hezbollah's \"State-within-a-State\":** Following Israel's withdrawal in 2000, Hezbollah solidified its military infrastructure, social welfare network (schools, hospitals), and political power, operating almost entirely outside the official state's control.\n    *   **Effect:** **Weakened the state** by shattering its monopoly on violence and its role as a primary service provider in large parts of the country. Simultaneously, it **strengthened a powerful, organized segment of society**, creating a parallel Leviathan.\n*   **Accumulation of Massive Public Debt:** The post-war reconstruction model, heavily reliant on borrowing, led to a ballooning national debt that became one of the world's highest relative to GDP.\n    *   **Effect:** **Weakened the state's** fiscal capacity and long-term autonomy, making it highly vulnerable to international creditors and economic shocks, thus limiting its ability to function effectively.\n\n### Events:\n\n*   **Israeli Withdrawal from South Lebanon (May 2000):** Israel withdrew its forces from its southern \"security zone\" after a long insurgency led by Hezbollah.\n    *   **Effect:** The victory was credited to Hezbollah, not the Lebanese Army. This massively **strengthened a non-state actor (society)** and its legitimacy, while underscoring the **weakness of the official state** military.\n*   **UN Security Council Resolution 1559 (September 2004):** An international resolution calling for the withdrawal of all foreign forces from Lebanon and the disarmament of all militias.\n    *   **Effect:** **Strengthened civil society** elements opposed to Syrian occupation by granting them international legitimacy. It was an external attempt to empower the Lebanese state but was initially resisted by the state itself, which was under Syrian control.\n*   **Assassination of Rafik Hariri (February 14, 2005):** The car bombing that killed the former Prime Minister and 21 others in Beirut.\n    *   **Effect:** A catastrophic failure that exposed the **state's profound weakness** and inability to provide basic security. It also acted as a catalyst that massively **strengthened and mobilized a broad, cross-sectarian civil society** movement (the Cedar Revolution), which directly challenged the state's Syrian-backed authorities.\n*   **The July 2006 War:** A 34-day war fought between Israel and Hezbollah, triggered by a cross-border raid by Hezbollah. The official Lebanese state and army were largely bystanders.\n    *   **Effect:** The ultimate demonstration of the **state's weakness**, as a non-state actor made the sovereign decisions of war and peace. It further **strengthened Hezbollah's role (society)** as the nation's primary defense force, completely eclipsing the state's security function.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.5, 4.8>\n1928-1937: <5.8, 3.5>\n1938-1947: <7.0, 3.8>\n1948-1957: <7.8, 3.2>\n1958-1967: <7.6, 5.5>\n1968-1977: <4.0, 1.0>\n1978-1987: <6.5, 0.8>\n1988-1997: <4.2, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1998-2007\n- state_power (float, 0-10): absolute state power at the end of 1998-2007\n- society_change (float): society_power change vs. 1988-1997\n- state_change (float): state_power change vs. 1988-1997\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2008-2017": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2008-2017, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1998-2007, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2008-2017:\nBased on Acemoğlu and Robinson's framework, where liberty exists in a \"narrow corridor\" sustained by a balance of power between the state and civil society, Lebanon from 2008-2017 is a case study of this balance failing. The period was characterized by a severely weakened state unable to provide services or monopolize violence, and a society that was simultaneously fragmented by sectarianism and capable of potent, but ultimately fleeting, mobilization. This dynamic pushed Lebanon further into the \"Absent Leviathan\" category.\n\n### Trends:\n\n*   **The Institutionalization of Hezbollah as a \"State Within a State\":** This ongoing trend saw Hezbollah deepen its control over parts of the state while operating a parallel security, social, and economic infrastructure. This **severely weakened the state** by challenging its monopoly on violence and foreign policy, while **strengthening a specific segment of society** at the expense of a unified, national civil society.\n*   **The Syrian Refugee Crisis (post-2011):** A massive demographic shift that placed unbearable strain on Lebanon's already weak public services (water, electricity, education) and labor market. This **weakened the state** by exposing its inability to manage the crisis or provide for its population, and it **weakened societal cohesion** by fueling social and economic tensions.\n*   **Sectarian Political Gridlock and Institutional Decay:** The political system's reliance on sectarian consensus led to constant paralysis, most notably the inability to form governments, pass budgets, or hold regular elections. This trend **profoundly weakened the state**, rendering its core institutions dysfunctional and illegitimate in the eyes of the public.\n*   **Mounting Public Debt and an Unsustainable Financial System:** Throughout this period, the state financed its deficits through borrowing and financial engineering by the central bank. This **superficially sustained the state's functions** in the short term but fundamentally **weakened it** by creating a fragile economic model that hollowed out productive sectors and headed towards inevitable collapse.\n\n### Events:\n\n*   **The 2008 Doha Agreement:** This event ended a period of civil strife by creating a national unity government. However, it formally granted Hezbollah and its allies veto power in the cabinet. This **weakened the state** by institutionalizing the power of an armed non-state actor within the formal government, ensuring continued paralysis and subverting national decision-making.\n*   **Hezbollah's Unilateral Military Intervention in the Syrian Civil War (from 2012):** A discrete decision with massive repercussions, this event demonstrated that a non-state actor could commit Lebanon to a foreign war without the consent or control of the official state apparatus. This **dramatically weakened the state** by shattering its sovereignty and claim to a monopoly on foreign policy and violence.\n*   **The Presidential Vacuum (May 2014 - October 2016):** For over two years, the parliament failed to elect a president due to sectarian and political deadlock. This event was a stark illustration of state failure, **weakening the state's** legitimacy and operational capacity at its highest level.\n*   **The 2015 \"You Stink\" Garbage Crisis Protests:** The state’s failure to manage waste collection triggered massive, cross-sectarian protests. This event **strengthened civil society** by demonstrating its capacity to mobilize against the entire political class, creating a rare moment of national, non-sectarian unity. It simultaneously **weakened the state** by exposing its utter incompetence and corruption.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.5, 4.8>\n1928-1937: <5.8, 3.5>\n1938-1947: <7.0, 3.8>\n1948-1957: <7.8, 3.2>\n1958-1967: <7.6, 5.5>\n1968-1977: <4.0, 1.0>\n1978-1987: <6.5, 0.8>\n1988-1997: <4.2, 4.5>\n1998-2007: <6.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2008-2017\n- state_power (float, 0-10): absolute state power at the end of 2008-2017\n- society_change (float): society_power change vs. 1998-2007\n- state_change (float): state_power change vs. 1998-2007\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2018-2027": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2018-2027, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 2008-2017, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2018-2027:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Lebanon from 2018-2027 that affected the balance of power between the state and society, pushing Lebanon further from the \"Narrow Corridor\" and deeper into the \"Absent Leviathan\" category.\n\n**Trends:**\n\n*   **The Great Financial Collapse (2019-ongoing):** A slow-moving, systemic failure of the banking sector and state finances, leading to hyperinflation, currency collapse, and the vaporization of savings. This trend eviscerated the state's capacity to provide services (electricity, healthcare, education), pay salaries, and enforce contracts, fundamentally breaking the social contract.\n    *   **Effect:** Radically weakened the state by destroying its fiscal and administrative capacity. It also fragmented society, strengthening informal/sectarian networks for survival while weakening formal, cross-sectarian civil society through resource scarcity and emigration.\n*   **Mass Emigration and Brain Drain (2019-ongoing):** The sustained exodus of professionals, academics, doctors, entrepreneurs, and youth in response to the economic collapse and lack of opportunity. This depleted the country of the human capital needed to both run state institutions and build effective social movements.\n    *   **Effect:** Weakened both the state (loss of technocratic capacity) and society (loss of leaders, activists, and a tax base), accelerating the hollowing out of both.\n*   **Institutional Decay and Judicial Paralysis (2020-ongoing):** The steady erosion of the public sector, most notably the judiciary's inability to deliver justice for major crimes like the Beirut Port Explosion. The political elite's ability to obstruct legal processes demonstrated a complete capture of state institutions, rendering the rule of law void.\n    *   **Effect:** Weakened the state by delegitimizing its core function of providing justice and security. This empowered unaccountable elites and non-state actors, further entrenching the power of a cartelized society over a defunct state.\n\n**Events:**\n\n*   **October 17 Uprising (2019):** A discrete, massive, cross-sectarian popular mobilization against the entire ruling class. For a brief period, society asserted its power and autonomy, demanding accountability and an end to the sectarian system, directly challenging the state's authority and legitimacy.\n    *   **Effect:** Temporarily and dramatically strengthened society against the state. However, its failure to translate into political change ultimately revealed society's inability to overpower the entrenched elite.\n*   **Sovereign Debt Default (March 2020):** A specific event where the Lebanese state officially declared its bankruptcy by defaulting on its Eurobond payments for the first time. This was a formal admission of the state's failure and incapacity on the world stage.\n    *   **Effect:** Massively weakened the state by shattering its financial credibility and cutting it off from international markets, formalizing its status as a failed entity.\n*   **Beirut Port Explosion (August 4, 2020):** A cataclysmic event caused by catastrophic state negligence. The explosion and the subsequent, total failure to conduct a credible investigation or hold anyone accountable was the ultimate proof of the state's inability to perform its most basic function: protecting its citizens.\n    *   **Effect:** Irreparably weakened the state by obliterating its legitimacy. It simultaneously galvanized civil society for immediate disaster relief, but the ensuing impunity deepened public despair and alienation.\n*   **Hezbollah's Engagement in the Gaza War Flank (October 2023-ongoing):** A non-state actor unilaterally deciding to engage in a cross-border war with Israel, making decisions of war and peace without the consent or control of the official state apparatus.\n    *   **Effect:** Dramatically weakened the state by exposing its complete lack of sovereignty and its nonexistent monopoly on violence. It strengthened a specific, armed component of society to the point where it acts as a de facto state, independent of the official Leviathan.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.5, 4.8>\n1928-1937: <5.8, 3.5>\n1938-1947: <7.0, 3.8>\n1948-1957: <7.8, 3.2>\n1958-1967: <7.6, 5.5>\n1968-1977: <4.0, 1.0>\n1978-1987: <6.5, 0.8>\n1988-1997: <4.2, 4.5>\n1998-2007: <6.0, 3.0>\n2008-2017: <5.8, 2.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2018-2027\n- state_power (float, 0-10): absolute state power at the end of 2018-2027\n- society_change (float): society_power change vs. 2008-2017\n- state_change (float): state_power change vs. 2008-2017\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1918-1927": "{\n  \"society_power\": 5.5,\n  \"state_power\": 4.8,\n  \"key_event\": \"Establishment of the French Mandate and Greater Lebanon.\",\n  \"reasoning\": \"The French Mandate began building a modern state with a functioning bureaucracy, but its power was limited by its reliance on French military backing and negotiation with local sectarian elites. These powerful, organized communities represented a moderate societal check, shaping the new state's institutions and constraining its reach.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1928-1937": "{\n  \"society_power\": 5.8,\n  \"state_power\": 3.5,\n  \"key_event\": \"French suspension of constitution amid sectarian mobilization.\",\n  \"reasoning\": \"The state was weakened by economic crisis and sectarianism, culminating in the French suspension of the constitution. Societal power grew, but in a fragmented way, through sectarian networks and nationalist movements that challenged the state's authority.\",\n  \"society_change\": 0.3,\n  \"state_change\": -1.3\n}",
    "1938-1947": "{\n  \"society_power\": 7.0,\n  \"state_power\": 3.8,\n  \"key_event\": \"Independence and the 1943 National Pact\",\n  \"reasoning\": \"Society's power surged as it successfully mobilized for independence and the 1943 National Pact institutionalized sectarian elites' control over the state. The new sovereign Lebanese state was thus born weak and dependent on these societal powerbrokers, giving it slightly more formal authority but limited autonomous capacity.\",\n  \"society_change\": 1.2,\n  \"state_change\": 0.3\n}",
    "1948-1957": "{\n  \"society_power\": 7.8,\n  \"state_power\": 3.2,\n  \"key_event\": \"The 1952 'Rosewater Revolution' forces president's resignation.\",\n  \"reasoning\": \"The state's authority significantly weakened due to its inability to manage demographic shocks and its loss of legitimacy from a pro-Western foreign policy. Society's power surged, proven decisively by the 1952 'Rosewater Revolution' where cross-sectarian popular mobilization successfully forced the president to resign.\",\n  \"society_change\": 0.8,\n  \"state_change\": -0.6\n}",
    "1958-1967": "{\n  \"society_power\": 7.6,\n  \"state_power\": 5.5,\n  \"key_event\": \"Chehabist era: building a modern state to manage society.\",\n  \"reasoning\": \"In response to the 1958 crisis, the Chehabist state-building project significantly increased the state's administrative and coercive capacity. Society's power was slightly reduced as the state challenged traditional leaders, but it remained strong, bolstered by the growing power of the autonomous PLO.\",\n  \"society_change\": -0.2,\n  \"state_change\": 2.3\n}",
    "1968-1977": "{\n  \"society_power\": 4.0,\n  \"state_power\": 1.0,\n  \"key_event\": \"Descent into civil war and state collapse.\",\n  \"reasoning\": \"The state effectively collapsed as the Cairo Agreement formalized its loss of sovereignty and its army disintegrated, leaving it with no coercive power. Though society was highly mobilized, its power fractured into warring sectarian militias, destroying the cohesive civic institutions that had previously checked the state.\",\n  \"society_change\": -3.6,\n  \"state_change\": -4.5\n}",
    "1978-1987": "{\n  \"society_power\": 6.5,\n  \"state_power\": 0.8,\n  \"key_event\": \"1982 Israeli invasion and the rise of militia quasi-states.\",\n  \"reasoning\": \"The central state effectively ceased to exist, losing sovereignty and all core functions to warring factions following foreign invasions. Societal power, though fragmented and predatory, dramatically increased as sectarian militias consolidated into powerful quasi-states controlling distinct cantons.\",\n  \"society_change\": 2.5,\n  \"state_change\": -0.2\n}",
    "1988-1997": "{\n  \"society_power\": 4.2,\n  \"state_power\": 4.5,\n  \"key_event\": \"Taif Agreement ends Civil War under Syrian tutelage.\",\n  \"reasoning\": \"The end of the Civil War dramatically increased state power by re-establishing central authority and disarming most militias, even under Syrian control. Conversely, society's power, formerly expressed through militia mobilization, decreased significantly as it was demobilized, co-opted, and fragmented by the new sectarian political order.\",\n  \"society_change\": -2.3,\n  \"state_change\": 3.7\n}",
    "1998-2007": "{\n  \"society_power\": 6.0,\n  \"state_power\": 3.0,\n  \"key_event\": \"Hariri assassination and the Cedar Revolution force Syrian withdrawal.\",\n  \"reasoning\": \"State power crumbled, being subordinate to Syria and then sidelined by Hezbollah in the 2006 war, proving its lack of sovereignty. Society's power surged, demonstrated by the massive cross-sectarian Cedar Revolution that successfully ousted Syrian forces and the continued consolidation of Hezbollah's parallel state.\",\n  \"society_change\": 1.8,\n  \"state_change\": -1.5\n}",
    "2008-2017": "{\n  \"society_power\": 5.8,\n  \"state_power\": 2.2,\n  \"key_event\": \"Hezbollah's rise as a state-within-a-state amid political paralysis.\",\n  \"reasoning\": \"The state's power collapsed due to institutional decay, political vacuums, and Hezbollah's dominance over war and peace, while society showed mobilization potential in protests but remained too fragmented by sectarianism to effectively constrain the elite.\",\n  \"society_change\": -0.2,\n  \"state_change\": -0.8\n}",
    "2018-2027": "{\n  \"society_power\": 4.0,\n  \"state_power\": 1.0,\n  \"key_event\": \"The Great Financial Collapse and Beirut Port Explosion.\",\n  \"reasoning\": \"The state effectively collapsed, losing its financial capacity, legitimacy after the port explosion, and monopoly on violence. While the 2019 uprising showed societal potential, the subsequent economic devastation and brain drain fragmented and weakened civil society's ability to organize.\",\n  \"society_change\": -1.8,\n  \"state_change\": -1.2\n}"
  }
}

==> experiments/results/lebanon__openai-gpt-5.5.json <==
{
  "country": "Lebanon",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1918-1927": 5.0,
    "1928-1937": 5.4,
    "1938-1947": 6.2,
    "1948-1957": 6.9,
    "1958-1967": 7.2,
    "1968-1977": 7.5,
    "1978-1987": 6.8,
    "1988-1997": 5.5,
    "1998-2007": 6.5,
    "2008-2017": 6.9,
    "2018-2027": 6.2
  },
  "state_power": {
    "1918-1927": 5.0,
    "1928-1937": 5.6,
    "1938-1947": 6.5,
    "1948-1957": 6.2,
    "1958-1967": 6.6,
    "1968-1977": 3.0,
    "1978-1987": 1.8,
    "1988-1997": 5.2,
    "1998-2007": 4.7,
    "2008-2017": 4.2,
    "2018-2027": 3.0
  },
  "key_event": {
    "1918-1927": "French Mandate creates Greater Lebanon",
    "1928-1937": "Mandate centralization amid confessionalized mobilization",
    "1938-1947": "Independence crisis and French withdrawal",
    "1948-1957": "Suez-era polarization and disputed 1957 elections",
    "1958-1967": "Chehabist state-building amid rising non-state mobilization",
    "1968-1977": "Civil war and militia fragmentation",
    "1978-1987": "Militia cantonization and foreign occupation",
    "1988-1997": "Taif settlement and Syrian-backed recentralization",
    "1998-2007": "Cedar Revolution amid Hezbollah-state dual power",
    "2008-2017": "Hezbollah veto power and civic protest amid state paralysis",
    "2018-2027": "Financial collapse and post-2019 state breakdown"
  },
  "reasoning": {
    "1918-1927": "French-backed mandatory institutions created a functioning administration, constitution, and coercive apparatus, but sovereignty and reach were bounded by reliance on French authority and local sectarian notables. Civil society had meaningful communal institutions, schools, press, and petition/protest politics, yet mobilization was fragmented and only partly able to constrain the mandate state.",
    "1928-1937": "French vetoes, constitutional suspension, census administration, the Régie, and repression modestly increased coercive and administrative capacity, though Depression-era fiscal weakness and contested legitimacy kept the state only moderate. Civil society also gained through urban press, unions, parties, nationalist campaigns, and youth movements, but economic distress, sectarian fragmentation, and weakened parliamentary checks limited the net increase.",
    "1938-1947": "Civil society became more powerful through wartime associational growth, parties, unions, press activism, and especially the 1943 mass mobilization that forced release of Lebanese leaders, though politics remained mediated by confessional elites and patronage. State power rose with independence, Lebanonization of administration, creation of the Lebanese Army, international recognition, and French troop withdrawal, but remained only moderate because capacity was constrained by sectarian bargaining, weak revenue/administrative reach, and manipulated patronage politics.",
    "1948-1957": "Civil society strengthened through labor, student, party, sectarian, Palestinian, and bourgeois organization, with the 1952 strike and Suez-era Arab nationalist mobilization showing real capacity to constrain rulers. State power slipped from the independence peak: Chehabist army professionalization and U.S.-backed presidential authority helped, but refugee pressures, confessional clientelism, fiscal/regulatory limits, and collapsing cross-sectarian legitimacy left central capacity only moderate.",
    "1958-1967": "Chehabist reforms, the Banque du Liban, social-security institutions, and a more professional army raised administrative and coercive capacity, but weak taxation, confessional legitimacy problems, and growing Palestinian/fedayeen activity kept the state only moderately strong. Civil society remained strong through parties, unions, press, sectarian networks, and Arab-leftist mobilization, though the Deuxième Bureau and post-1961 security surveillance modestly constrained autonomous politics.",
    "1968-1977": "Lebanon’s previously moderate state capacity collapsed after the Cairo Agreement, PLO autonomy, the 1975 civil-war outbreak, army splintering, and Syrian intervention, leaving only fragmented and externally constrained coercive order. Society remained highly mobilized, but its power shifted from broad civic pluralism toward armed sectarian, Palestinian, and ideological organizations, so it rose slightly as non-state capacity while becoming less accountable and more coercive.",
    "1978-1987": "By 1987 the Lebanese state had lost effective sovereignty over large areas, with the army fragmented, fiscal capacity captured by militias, and order often imposed by Syria or Israel rather than Beirut. Society remained highly mobilized through sectarian parties, militias, unions, communal networks, and resistance groups, but cross-sectarian civic life and independent accountability were badly damaged by displacement, war economies, proxy control, and violence.",
    "1988-1997": "The end of the civil war, militia demobilization, and rebuilding of the army, police, ministries, courts, and taxation lifted Lebanon from near-collapse to a moderate but still uneven state, constrained by Syrian tutelage, Hezbollah’s arms, Israeli occupation, and autonomous camps. Civil society remained organized through parties, media, NGOs, sectarian networks, and Hezbollah’s welfare institutions, but Syrian-managed politics, repression of opposition, patronage, impunity, and displacement reduced its autonomous ability to check power.",
    "1998-2007": "Civil society power rose as mass mobilization, independent media/NGOs, sectarian parties, and Hezbollah’s autonomous networks showed major capacity to organize and constrain the state, though polarization limited national accountability. State power slipped because Syrian withdrawal improved formal sovereignty but the state still lacked a monopoly on violence, faced fiscal strain, war damage, institutional paralysis, and security gray zones despite some gains for the army in 2007.",
    "2008-2017": "State power fell as Hezbollah’s armed autonomy, veto politics, institutional vacancies, refugee pressures, and service failures outweighed gains from LAF professionalization, the 2017 budget, and counterterrorism successes. Society power rose modestly: sectarian parties and Hezbollah remained powerful non-state mobilizers, while NGO networks, the garbage protests, and Beirut Madinati expanded cross-sectarian civic capacity despite clientelism limiting accountability.",
    "2018-2027": "Lebanon’s state power fell sharply as default, currency collapse, service failure, institutional vacancies, and militia-led security decisions left the formal state with very weak administrative, fiscal, and coercive capacity, only partly offset by the 2025 presidency and possible army role. Civil society retained unusually high mobilizational capacity through the Thawra, independent media, victims’ groups, NGOs, diaspora support, and Change MPs, but economic ruin, emigration, sectarian fragmentation, repression/impunity, and war displacement materially reduced its autonomy and effectiveness."
  },
  "events_trends_prompt": {
    "1918-1927": "",
    "1928-1937": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1928-1937 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1928-1937. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1938-1947": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1938-1947 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1938-1947. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1948-1957": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1948-1957 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1948-1957. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1958-1967": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1958-1967 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1958-1967. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1968-1977": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1968-1977 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1968-1977. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1978-1987": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1978-1987 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1978-1987. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1988-1997": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1988-1997 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1988-1997. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1998-2007": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1998-2007 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1998-2007. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2008-2017": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 2008-2017 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2008-2017. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2018-2027": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 2018-2027 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2018-2027. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1918-1927": "",
    "1928-1937": "Trends:\n- **French-mandate executive centralization (1928-1937):** High Commissioner vetoes, decrees, security control, and constitutional manipulation strengthened the **state/mandate apparatus** but weakened elected parliamentary and societal checks.\n- **Confessionalization of politics:** Representation increasingly rested on sectarian census categories and elite brokerage; this strengthened the **state’s governability through communal notables** and strengthened **sectarian civil society**, but weakened cross-sectarian national society.\n- **Great Depression and silk/remittance decline (from 1929):** Rural distress, falling exports, and reduced emigrant remittances weakened **society’s economic autonomy** and also constrained **state revenues**; it encouraged protest and clientelism.\n- **Growth of urban press, schools, parties, unions, and professional associations:** Especially in Beirut, Tripoli, Sidon, and Zahle, this strengthened **civil society’s capacity to mobilize** against French rule and local elites.\n- **Rise of ideological/paramilitary movements:** SSNP, Kataeb, Najjada-style mobilization, and youth organizations strengthened **organized society**, but in fragmented and sometimes coercive forms that challenged the **state’s monopoly of force**.\n\nEvents:\n- **1929 constitutional amendments:** Expanded presidential powers and extended the presidential term; strengthened the **executive state**, weakened **parliamentary society**.\n- **1932 population census:** The last official Lebanese census; strengthened **state information capacity** and fixed confessional political ratios, but hardened **sectarian social power**.\n- **May 1932 constitutional suspension and parliamentary dissolution after presidential deadlock:** French authorities overrode elected institutions; strengthened the **mandate state**, weakened **representative civil society**.\n- **1934 partial restoration of constitutional life and Habib Pacha al-Saad’s presidency:** Reopened formal institutions; modestly strengthened both the **Lebanese state** and elite political society, though under French tutelage.\n- **1935 creation/expansion of the tobacco Régie monopoly:** Increased fiscal-administrative control by the **state/mandate**, but hurt growers and merchants, prompting rural and commercial opposition in **society**.\n- **1935 repression of Antoun Saadeh’s SSNP:** Showed rising ideological organization in **civil society**; arrests and trials demonstrated strengthened **state coercive capacity**.\n- **1936 Franco-Lebanese Treaty, ratified in Lebanon but not France:** Strengthened the claim of a sovereign **Lebanese state** and mobilized nationalist **society**; French non-ratification weakened state legitimacy.\n- **1936 founding of the Kataeb and growth of rival communal youth groups:** Strengthened mobilized **civil society**, but deepened sectarian competition and weakened the **state’s coercive primacy**.",
    "1938-1947": "Trends:\n- **Erosion of French Mandate authority under WWII pressures:** France’s defeat, Vichy/Free French rivalry, and British pressure weakened the mandatory state and opened space for Lebanese politicians and society.\n- **Crystallization of confessional elite power-sharing:** Maronite, Sunni, Shi‘a, Druze, and other notables increasingly bargained through parliament, ministries, and patronage; this strengthened Lebanese state legitimacy but tied it to sectarian society.\n- **Growth of organized civil society:** newspapers, student groups, professional associations, unions, and parties such as the Kataeb, Najjada, Communists, and elite blocs became more active; this strengthened society’s capacity to mobilize.\n- **Wartime economic disruption and opportunity:** Allied military spending and Beirut’s commercial role enriched merchants and banks, while inflation and shortages fueled labor unrest; this strengthened urban civil society but strained state administration.\n- **Lebanonization of administration and security forces:** from 1943 to 1946, powers, offices, and coercive institutions moved from French to Lebanese hands; this strengthened the Lebanese state.\n- **Urban and demographic shifts:** rural migration to Beirut and refugee inflows, including Armenians from Alexandretta/Hatay around 1939, enlarged associational life but complicated state management of sectarian balance.\n\nEvents:\n- **1939 French suspension of the Lebanese constitution and parliament:** strengthened French mandatory executive power; weakened Lebanese constitutional state institutions and organized political society.\n- **June–July 1941 Allied/Free French defeat of Vichy forces in Lebanon and Syria:** weakened Vichy rule; created an opening for Lebanese independence claims, though foreign military control continued.\n- **November 1941 Catroux declaration of Lebanese independence “in principle”:** strengthened the legal-political claim of the Lebanese state and society, but not yet full sovereignty.\n- **1943 elections, Bishara al-Khuri presidency, Riad al-Sulh premiership, and the National Pact:** strengthened both state legitimacy and cross-sectarian elite-society bargaining.\n- **November 1943 constitutional amendments removing Mandate clauses, followed by French arrests and mass protests:** French coercion briefly weakened the Lebanese state, but the protests and release of leaders on 22 November greatly strengthened society and sovereign state authority.\n- **1 August 1945 transfer of the Troupes Spéciales/founding of the Lebanese Army under Lebanese command:** strengthened the state’s coercive capacity.\n- **1945 Lebanon joins the Arab League and the United Nations:** strengthened international recognition of the Lebanese state and linked domestic politics to Arab civil-society currents.\n- **1946 final withdrawal of French troops:** materially strengthened Lebanese sovereignty and the state’s monopoly claims.\n- **1947 parliamentary elections, widely viewed as manipulated by the Khuri regime:** strengthened presidential patronage and the executive state apparatus, but weakened parliamentary accountability and civil-society trust.",
    "1948-1957": "Trends:\n- Continued confessional power-sharing and zu‘ama/clientelist politics under the National Pact: weakened autonomous state capacity; strengthened sectarian/community elites within society.\n- Palestinian refugee settlement after 1948, with camps and UNRWA structures from 1950: strained state capacity and sectarian balance; strengthened non-state Palestinian communal institutions.\n- Beirut’s service, trade, and finance boom, capped by the 1956 banking-secrecy law: strengthened private capital and bourgeois civil society; kept the state fiscally/regulatorily limited.\n- Gradual professionalization of the Lebanese Army and security services under Fuad Chehab: strengthened state coercive capacity, though the army often resisted becoming a presidential militia.\n- Growth of urban labor, student, professional, and party politics—Communists, Ba‘athists, Nasserists, SSNP, Kataeb, etc.: strengthened mobilized society; increased pressure on the state.\n- Rising Arab nationalist vs pro-Western polarization, especially after 1955: strengthened ideological mass politics; weakened state legitimacy across sectarian lines.\n\nEvents:\n- 1948 Arab-Israeli war and arrival of roughly 100,000 Palestinian refugees: exposed limited Lebanese military capacity; weakened the state and transformed society demographically.\n- 1949 Lebanon-Israel Armistice Agreement: modestly strengthened the state by fixing a formal border/security framework; also entrenched a permanent frontier problem.\n- 1952 “Rosewater Revolution”/general strike against President Bechara El Khoury: strengthened civil society and parliamentary opposition; weakened presidential authority.\n- 1952 election of Camille Chamoun: temporarily strengthened the presidency and central state leadership; also sharpened opposition fears of executive domination.\n- 1952–53 electoral reforms, including women’s suffrage and changes to parliament: formally strengthened society through wider political inclusion; also enabled executive management of representation.\n- 1956 Suez Crisis and Chamoun’s refusal to break with Britain/France: strengthened street opposition and Arab nationalist forces; weakened state legitimacy among many Muslims and leftists.\n- 1957 acceptance of the Eisenhower Doctrine and the disputed 1957 parliamentary elections: strengthened Chamoun’s regime through U.S. backing and a loyal parliament; weakened institutional legitimacy and mobilized opposition society.",
    "1958-1967": "Trends:\n- **Chehabist state-building (1958-1967):** expansion of planning, civil-service reform, inspection agencies, roads, schools, social programs, and a more professional army. **Strengthened the state**; also modestly strengthened citizens’ direct claims on the state.\n- **Growth of the Deuxième Bureau/security state, especially after 1961:** intelligence services monitored parties, unions, journalists, and zaʿim networks. **Strengthened coercive state power** but **weakened autonomous civil society** and political pluralism.\n- **Persistent confessional-demographic imbalance:** Muslim and especially Shiʿa populations grew and urbanized, while the 1943 power-sharing formula remained fixed and no new census was taken. **Weakened state legitimacy**; **strengthened sectarian communal mobilization**.\n- **Laissez-faire banking/service economy centered on Beirut:** finance, trade, tourism, and press culture flourished, but taxation and redistribution stayed limited and regional inequality persisted. **Strengthened private civil society/economic elites**; **weakened state fiscal capacity and social penetration**.\n- **Rising pan-Arab, leftist, and Palestinian mobilization:** Nasserism, Arab nationalism, the PLO after 1964, and activism in refugee camps increasingly challenged Lebanese state authority. **Strengthened non-state society**; **weakened state sovereignty/monopoly of force**.\n\nEvents:\n- **1958 Lebanon crisis/civil conflict:** armed opposition to President Camille Chamoun, tied to Nasserism and sectarian polarization. **Weakened the state**; **strengthened militias, parties, and sectarian street power**.\n- **U.S. Marine landing, Operation Blue Bat, July 1958:** helped prevent collapse of the Lebanese government. **Temporarily strengthened the state**, but also exposed dependence on external power.\n- **Election of Fouad Chehab and the 1958 “no victor, no vanquished” settlement:** ended the crisis and brought a reformist presidency. **Strengthened state legitimacy** and partially rebalanced state-society relations.\n- **SSNP coup attempt, December 1961-January 1962:** failed coup against Chehab’s regime. Its suppression **strengthened the army and security apparatus** while **weakening radical parties and civil liberties**.\n- **Creation of stronger economic/welfare institutions, 1963-1964:** Code of Money and Credit, Banque du Liban, and National Social Security Fund. **Strengthened regulatory and welfare capacity of the state**.\n- **Intra Bank collapse, 1966:** major banking crisis involving Lebanon’s largest bank. **Weakened confidence in private financial society** and exposed limits of state regulation, though it pushed the state toward greater financial oversight.\n- **Six-Day War, June 1967:** Arab defeat radicalized Palestinian and Lebanese politics and increased fedayeen activity. **Strengthened armed non-state actors** and **weakened Lebanese state control over camps and border areas**.",
    "1968-1977": "Trends:\n- **Confessional demographic/political imbalance**: Muslim and leftist demands for more representation grew while the 1943 Maronite-dominated National Pact remained largely frozen — **weakened the state** by eroding legitimacy; **strengthened mobilized society** along sectarian/ideological lines.\n- **Expansion of armed Palestinian autonomy in Lebanon**: PLO/fedayeen networks, especially in the camps and the south, increasingly operated outside Lebanese state control — **weakened the state’s monopoly on violence**; **strengthened non-state society**, but in militarized form.\n- **Growth of Lebanese sectarian and ideological militias**: Kataeb/Phalange, National Liberal “Tigers,” PSP/Lebanese National Movement forces, Amal’s early organization, and others expanded armed capacity — **weakened the state**; **strengthened fragmented civil society/militia power**.\n- **Fragmentation of the Lebanese Army and security services**: sectarian loyalties increasingly overrode national command, especially after 1975 — **weakened the state** and transferred coercive power to communal actors.\n- **Urbanization, inequality, and peripheral neglect**: poverty in Shiʿa south Lebanon, Beirut’s poor suburbs, and Palestinian camps fed mobilization by leftist, Palestinian, and Shiʿa organizations — **weakened state legitimacy**; **strengthened oppositional society**.\n- **Increasing regional penetration of Lebanese politics**: Syria, Israel, the PLO, and Arab states became decisive patrons or military actors — **weakened Lebanese state sovereignty** and empowered externally backed factions.\n\nEvents:\n- **1968 Israeli raid on Beirut airport** after Palestinian attacks: destroyed Lebanese civilian aircraft and exposed the state’s inability to control militants or defend sovereignty — **weakened the state**.\n- **1969 Cairo Agreement** between Lebanon and the PLO: legalized/recognized Palestinian armed activity from camps and parts of south Lebanon — **weakened state authority**; **strengthened PLO/non-state armed society**.\n- **1970–71 PLO relocation from Jordan to Lebanon after Black September**: made Lebanon the main PLO base — **weakened the Lebanese state**; **strengthened Palestinian armed institutions and allied Lebanese factions**.\n- **1973 Lebanese Army–PLO clashes and the Israeli “Spring of Youth” raid in Beirut**: showed the state could neither fully suppress nor protect against Palestinian-Israeli conflict on its soil — **weakened the state**; **intensified militia mobilization**.\n- **April 1975 Ain al-Rummaneh bus massacre and outbreak of the Lebanese Civil War**: transformed political competition into open sectarian war — **collapsed state authority**; **strengthened armed communal organizations**.\n- **1976 collapse/splintering of the Lebanese Army and rise of militia rule in many areas**: state coercion devolved to sectarian forces — **severely weakened the state**; **strengthened militias over civilian society**.\n- **1976 Syrian military intervention and creation of the Arab Deterrent Force**: imposed external order but subordinated Lebanese sovereignty — **partly restored coercive order**, while **weakening independent Lebanese state power**.\n- **1976 siege and fall of Tel al-Zaatar refugee camp**: demonstrated militia dominance and mass civilian vulnerability — **weakened the state**; **hardened sectarian/Palestinian mobilization**.\n- **1977 assassination of Kamal Jumblatt**: removed the main leader of the Lebanese National Movement — **weakened organized leftist civil society** and increased Syrian influence over Lebanese politics.",
    "1978-1987": "Trends:\n- **Militia-ization and cantonization of Lebanon (1978-1987):** Lebanese Forces, Amal, PSP, Palestinian factions, later Hezbollah, and others governed territory, taxed, policed, and fought. **Weakened the Lebanese state; strengthened sectarian/armed society while weakening national civil society.**\n- **Foreign tutelage and occupation:** Syria entrenched influence in much of Lebanon; Israel occupied the south and later maintained a “security zone” through the SLA. **Weakened Lebanese sovereignty/state capacity; strengthened proxy armed groups, constrained independent society.**\n- **Fragmentation of the Lebanese Army and security services:** The army increasingly split along sectarian/political lines, especially after 1983-84. **Weakened the state’s coercive capacity; strengthened militias and communal self-defense networks.**\n- **Rise of Shiite political-military mobilization:** Amal expanded among displaced and marginalized Shiites; Hezbollah emerged in the early 1980s with Iranian support. **Strengthened organized Shiite society/militias; weakened the state monopoly on force.**\n- **Economic collapse and militia war economies:** Ports, crossings, fuel, smuggling, taxation, and aid were captured by militias; the Lebanese pound deteriorated sharply in the mid-1980s. **Weakened state fiscal capacity; strengthened armed non-state actors; weakened ordinary civil society.**\n- **Mass displacement and sectarian homogenization of neighborhoods/regions:** Beirut, Mount Lebanon, the south, and camps saw repeated expulsions and population shifts. **Weakened cross-sectarian civil society; strengthened local communal authorities and militias.**\n\nEvents:\n- **1978 “Hundred Days War” between Syrian forces and Christian militias:** Open fighting in East Beirut exposed the state’s irrelevance. **Weakened the state; strengthened militia autonomy.**\n- **March 1978 Israeli Operation Litani and creation of UNIFIL:** Israel invaded south Lebanon to push back the PLO; UNIFIL deployed under UNSC 425. **Weakened Lebanese sovereignty; partially strengthened international buffering but not the Lebanese state.**\n- **June-September 1982 Israeli invasion, siege of Beirut, and PLO evacuation:** Israel destroyed much of the PLO’s quasi-state in Lebanon, devastated Beirut, and exposed Lebanese state weakness. **Weakened the Lebanese state; weakened Palestinian armed society; opened space for other militias.**\n- **September 1982 assassination of Bashir Gemayel and Sabra-Shatila massacre:** The assassination derailed a possible strong presidency; the massacre deepened sectarian fear and militia power. **Weakened the state; weakened civic trust; strengthened sectarian armed mobilization.**\n- **1983 May 17 Agreement with Israel and its collapse in 1984:** Amin Gemayel’s government tried to formalize Israeli withdrawal but lacked domestic/Syrian support. **Its failure weakened the state and presidency; strengthened Syrian-backed and anti-Israel forces.**\n- **1983-84 Mountain War and February 6, 1984 West Beirut uprising:** Druze/PSP and allied forces defeated Lebanese Army/Lebanese Forces positions; Amal and others took control in West Beirut. **Severely weakened the army and central state; strengthened militias.**\n- **October 1983 U.S. and French barracks bombings and 1984 Multinational Force withdrawal:** Western support for the Lebanese government collapsed. **Weakened the state; strengthened anti-Western armed groups and Syrian/Iranian influence.**\n- **1985 Israeli withdrawal to the southern “security zone” and reliance on the SLA:** Israel left most of Lebanon but entrenched a proxy zone in the south. **Weakened Lebanese sovereignty; strengthened the SLA and resistance groups such as Amal/Hezbollah.**\n- **1985-87 War of the Camps:** Amal, backed at times by Syria, besieged and fought Palestinian camps around Beirut and the south. **Weakened Palestinian civil/armed society and broader civic life; strengthened Amal and Syrian leverage; weakened the state.**\n- **February 1987 Syrian army re-entry into West Beirut:** Syria imposed order after militia fighting in the capital. **Strengthened coercive order, but under Syrian—not Lebanese—state authority; weakened independent militias and civil society autonomy.**",
    "1988-1997": "Trends:\n- **Postwar recentralization of institutions (1990-1997):** rebuilding the Lebanese Army, Internal Security Forces, ministries, courts, and tax collection after the civil war **strengthened the state**, though unevenly.\n- **Syrian tutelage over Lebanese politics and security:** Syrian troops, intelligence services, and control over presidents, cabinets, elections, and security appointments **strengthened coercive state power but weakened Lebanese state sovereignty and autonomous civil society**.\n- **Partial restoration of the state’s monopoly of violence:** most militias were dissolved or absorbed into state structures, while Hezbollah retained arms against Israel and Palestinian camps remained partly autonomous; this **strengthened the state in much of Lebanon but left major exceptions**.\n- **Taif-era confessional power-sharing:** Muslim-Christian parliamentary parity and a weaker Maronite presidency broadened elite inclusion, **strengthening formal state legitimacy**, but entrenched sectarian patronage and **weakened cross-sectarian civil society**.\n- **Hariri-era reconstruction and debt-led political economy:** Beirut reconstruction, Solidere, infrastructure spending, and rising public debt **strengthened visible state capacity and elite networks**, but also increased inequality, displacement, and dependence on patronage, **weakening independent society**.\n- **Rise of Hezbollah as armed party and welfare provider in the south and Bekaa:** Israeli occupation and state absence let Hezbollah build military, social, and political institutions, **strengthening organized society/non-state power while weakening the state’s monopoly of force**.\n\nEvents:\n- **1988: Amin Gemayel appoints Gen. Michel Aoun as interim prime minister, producing rival governments:** created a constitutional split and rival armed authorities, **weakening the state**.\n- **1989: Aoun’s “War of Liberation” against Syrian forces:** intensified destruction and fragmentation, **weakening both state authority and civilian society**.\n- **October 1989: Taif Accord:** provided the blueprint for ending the civil war and redesigning institutions, **strengthening the formal state**, but also institutionalized Syrian influence.\n- **October 1990: Syrian-Lebanese assault defeats Aoun and ends the civil war:** restored a single central government, **strengthening state power**, while **weakening anti-Syrian political society**.\n- **1991: Amnesty Law and militia dissolution/integration:** demobilized most militias and incorporated fighters into the army, police, or politics, **strengthening the state**, but impunity for war crimes **weakened rule-of-law society**.\n- **1991: Lebanese-Syrian Treaty of Brotherhood, Cooperation and Coordination:** formalized Syria’s dominance, **strengthening the security state but weakening Lebanese sovereignty and civil society autonomy**.\n- **1992: First postwar parliamentary elections and Rafik Hariri becomes prime minister:** revived electoral and governmental institutions, **strengthening the state**, but Christian boycotts and Syrian management **weakened representative society**.\n- **1994: Lebanese Forces banned and Samir Geagea arrested:** crushed a major anti-Syrian Christian organization, **strengthening coercive state/Syrian control and weakening opposition civil society**.\n- **1995: Constitutional amendment extends President Elias Hrawi’s term:** bypassed normal constitutional alternation, **strengthening incumbent state elites and Syria while weakening institutional checks**.\n- **1996: Israeli “Operation Grapes of Wrath” and the April Understanding:** devastated southern civilians, **weakening society and exposing state weakness**, while the ceasefire framework effectively recognized Hezbollah’s armed resistance role, **strengthening non-state power**.",
    "1998-2007": "Trends:\n- **Syrian tutelage over Lebanese politics and security services until 2005**: strengthened coercive/security organs, but weakened the autonomy and legitimacy of the Lebanese state; constrained civil society and opposition.\n- **Entrenchment of Hezbollah as an armed party with welfare, media, and local governance networks**: strengthened a powerful segment of organized society; weakened the state’s monopoly on violence, especially after Israel’s 2000 withdrawal.\n- **Sectarian clientelism and confessional power-sharing under post-Taif institutions**: strengthened sectarian parties/za‘ims and communal mobilization; weakened impersonal state capacity and national-level accountability.\n- **Debt-financed reconstruction and fiscal crisis under the Hariri-era economic model**: weakened state capacity through very high public debt and patronage dependence; strengthened business-financial elites tied to the state.\n- **Expansion of media, NGOs, student groups, professional associations, and anti-Syrian opposition networks**: strengthened civil society mobilization, especially from 2000 to 2005; later became increasingly polarized into March 14/March 8 camps.\n- **Growth of security “gray zones,” including Palestinian camps and armed non-state networks**: weakened state territorial control; strengthened non-state actors, culminating in the 2007 Nahr al-Bared conflict.\n\nEvents:\n- **1998 election of Émile Lahoud as president with Syrian backing**: strengthened the presidency/security apparatus aligned with Damascus; weakened Lebanese state autonomy and opposition society.\n- **May 2000 Israeli withdrawal from South Lebanon and collapse of the South Lebanon Army**: restored formal Lebanese territory, but greatly strengthened Hezbollah’s legitimacy and weakened the state’s claim to a monopoly of force.\n- **August 2001 crackdown on Christian opposition activists, Aounists, and Lebanese Forces networks**: strengthened the security state; weakened civil society, while also radicalizing anti-Syrian opposition.\n- **2004 forced extension of Lahoud’s presidential term and UN Security Council Resolution 1559**: weakened constitutional legitimacy and state autonomy; strengthened sovereignist civil opposition and international pressure for Syrian withdrawal/Hezbollah disarmament.\n- **14 February 2005 assassination of Rafik Hariri**: severely weakened state legitimacy and security credibility; triggered massive civil mobilization.\n- **March–April 2005 Cedar Revolution, March 8 counter-mobilization, and Syrian military withdrawal**: strengthened civil society and Lebanese sovereignty; also deepened society’s polarization.\n- **2005 parliamentary elections and formation of a March 14-led government**: strengthened formal state institutions after Syrian withdrawal; also entrenched sectarian bloc politics and Hezbollah’s dual role as party and militia.\n- **July–August 2006 Israel–Hezbollah war and UN Resolution 1701**: weakened the state through destruction and military sidelining; strengthened Hezbollah’s resistance narrative, though later LAF/UNIFIL deployment modestly increased state presence in the south.\n- **2006–2007 opposition cabinet resignations, downtown Beirut sit-in, and institutional paralysis**: weakened the state and polarized civil society.\n- **2007 Nahr al-Bared battle between the Lebanese Army and Fatah al-Islam**: strengthened the army’s national legitimacy and coercive capacity; devastated Palestinian camp society and highlighted limits of state control.",
    "2008-2017": "Trends:\n- **Entrenched confessional veto politics and clientelism** — weakened state capacity and electoral accountability; strengthened sectarian parties and patronage networks.\n- **Hezbollah’s autonomous armed and political power, especially after involvement in Syria** — weakened the state’s monopoly on force; strengthened a major non-state actor.\n- **Syrian refugee influx after 2011** — strained schools, municipalities, labor markets, and public services; weakened state capacity while expanding NGO/UN and local civil-society roles.\n- **Economic stagnation, rising debt, and infrastructure decay** — weakened the state’s legitimacy and service capacity; fueled social grievances.\n- **Growth of cross-sectarian civic activism and NGO networks** — strengthened civil society, especially around corruption, elections, environment, and public services.\n- **Professionalization and foreign support for the Lebanese Armed Forces and security services** — strengthened state coercive and counterterrorism capacity despite political paralysis.\n\nEvents:\n- **May 2008 armed clashes in Beirut after the government challenged Hezbollah’s telecom network** — sharply weakened the state’s monopoly on force; strengthened Hezbollah.\n- **Doha Agreement, May 2008** — restored short-term state functioning but institutionalized opposition veto power, weakening central authority.\n- **2009 parliamentary elections** — modestly strengthened electoral legitimacy and civic participation, though later diluted by unity-cabinet bargaining.\n- **Collapse of Saad Hariri’s government in January 2011 over the Special Tribunal for Lebanon** — weakened state stability; strengthened Hezbollah-led veto power.\n- **Hezbollah’s open intervention in the Syrian war, especially 2013** — weakened Lebanese state neutrality and sovereignty; strengthened Hezbollah militarily.\n- **Parliament’s self-extension in 2013 and 2014, plus the 2014–2016 presidential vacuum** — weakened democratic legitimacy and state institutions.\n- **Arsal battles and jihadist spillover in 2014** — exposed weak border control and state fragility; later increased support for the army.\n- **2015 garbage crisis and “You Stink” protests** — revealed state service failure; strengthened nonsectarian civil-society mobilization.\n- **2016 municipal elections and Beirut Madinati campaign** — strengthened civic, issue-based politics, though sectarian machines remained dominant.\n- **2017 electoral law, first state budget since 2005, and LAF border offensive against ISIS** — modestly strengthened state institutions and security capacity.",
    "2018-2027": "Trends:\n- **2019-2026 financial/currency collapse** — lira depreciation, bank “haircuts,” hyperinflation, poverty, and unpaid public servants **weakened the state** and materially **weakened society’s economic autonomy**, while pushing some mutual-aid networks to grow.\n- **Erosion of public administration and basic services** — electricity, water, courts, schools, hospitals, municipalities, and the civil service deteriorated; this **weakened state capacity** and shifted burdens to NGOs, families, sectarian parties, and donors.\n- **Entrenched sectarian-clientelist paralysis** — repeated caretaker governments, delayed reforms, stalled IMF deal, and patronage protection of banks/officials **weakened the state** and fragmented civil society.\n- **Hezbollah’s parallel military and social-service power** — especially in the south and Bekaa, it **weakened the state’s monopoly on force** and strengthened non-state coercive power, while constraining independent civil society.\n- **Growth of post-2019 civic networks** — protest groups, victims’ associations, diaspora funding, independent media, lawyers’ groups, and “Change” political lists **strengthened civil society**, though they remained fragmented.\n- **Brain drain and demographic stress** — emigration of professionals/youth and the continued presence of a very large Syrian refugee population **weakened state capacity and fiscal resources** while straining local civil society and aid systems.\n- **Judicial impunity and accountability blockage** — especially around banking losses and the Beirut port investigation, this **weakened rule-of-law state power** but also mobilized victims’ and rights groups.\n\nEvents:\n- **May 2018 parliamentary elections** — revived electoral competition after a long delay, but reinforced sectarian parties and Hezbollah-allied strength; **mixed for state, weak for independent civil society**.\n- **October 2019 “Thawra” uprising and Hariri resignation** — mass cross-sectarian protests **strengthened civil society** and **weakened regime/state legitimacy**.\n- **March 2020 sovereign debt default and banking controls** — Lebanon’s first default **severely weakened the state** and destroyed household savings, **weakening society materially**.\n- **2020-2021 COVID-19 crisis** — exposed weak health, welfare, and enforcement capacity; **weakened both state and society**, while NGOs filled gaps.\n- **August 4, 2020 Beirut port explosion** — catastrophic state failure; **weakened state legitimacy/capacity** and **strengthened civic relief and accountability movements**.\n- **2021 fuel, electricity, medicine, and subsidy crisis** — collapse of basic provisioning **weakened the state** and empowered smugglers, sectarian providers, and informal networks.\n- **May 2022 parliamentary elections** — independent “Change” MPs entered parliament; **strengthened civil society politically**, but the fragmented result **did not restore state capacity**.\n- **October 2022 presidential vacancy** — prolonged failure to elect a president **weakened the state** and deepened institutional paralysis.\n- **October 2022 Israel-Lebanon maritime border deal** — showed residual state diplomatic capacity; **modestly strengthened the state**, though benefits remained uncertain.\n- **October 2023 onward Israel-Hezbollah war spillover** — southern displacement, destruction, and militia-led decision-making **weakened state sovereignty and civilian society**.\n- **Late 2024 Israel-Hezbollah escalation and ceasefire framework** — major destruction and Hezbollah losses **weakened non-state armed power and society**, while any expanded Lebanese Army role **modestly strengthened the formal state**.\n- **January 2025 election of Joseph Aoun as president after the vacancy** — restored a key institution and **strengthened the state**, though reform capacity remained constrained."
  },
  "score_prompt": {
    "1918-1927": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1918-1927. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nLebanon during 1918-1927 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1928-1937": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1928-1937, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1918-1927, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1928-1937:\nTrends:\n- **French-mandate executive centralization (1928-1937):** High Commissioner vetoes, decrees, security control, and constitutional manipulation strengthened the **state/mandate apparatus** but weakened elected parliamentary and societal checks.\n- **Confessionalization of politics:** Representation increasingly rested on sectarian census categories and elite brokerage; this strengthened the **state’s governability through communal notables** and strengthened **sectarian civil society**, but weakened cross-sectarian national society.\n- **Great Depression and silk/remittance decline (from 1929):** Rural distress, falling exports, and reduced emigrant remittances weakened **society’s economic autonomy** and also constrained **state revenues**; it encouraged protest and clientelism.\n- **Growth of urban press, schools, parties, unions, and professional associations:** Especially in Beirut, Tripoli, Sidon, and Zahle, this strengthened **civil society’s capacity to mobilize** against French rule and local elites.\n- **Rise of ideological/paramilitary movements:** SSNP, Kataeb, Najjada-style mobilization, and youth organizations strengthened **organized society**, but in fragmented and sometimes coercive forms that challenged the **state’s monopoly of force**.\n\nEvents:\n- **1929 constitutional amendments:** Expanded presidential powers and extended the presidential term; strengthened the **executive state**, weakened **parliamentary society**.\n- **1932 population census:** The last official Lebanese census; strengthened **state information capacity** and fixed confessional political ratios, but hardened **sectarian social power**.\n- **May 1932 constitutional suspension and parliamentary dissolution after presidential deadlock:** French authorities overrode elected institutions; strengthened the **mandate state**, weakened **representative civil society**.\n- **1934 partial restoration of constitutional life and Habib Pacha al-Saad’s presidency:** Reopened formal institutions; modestly strengthened both the **Lebanese state** and elite political society, though under French tutelage.\n- **1935 creation/expansion of the tobacco Régie monopoly:** Increased fiscal-administrative control by the **state/mandate**, but hurt growers and merchants, prompting rural and commercial opposition in **society**.\n- **1935 repression of Antoun Saadeh’s SSNP:** Showed rising ideological organization in **civil society**; arrests and trials demonstrated strengthened **state coercive capacity**.\n- **1936 Franco-Lebanese Treaty, ratified in Lebanon but not France:** Strengthened the claim of a sovereign **Lebanese state** and mobilized nationalist **society**; French non-ratification weakened state legitimacy.\n- **1936 founding of the Kataeb and growth of rival communal youth groups:** Strengthened mobilized **civil society**, but deepened sectarian competition and weakened the **state’s coercive primacy**.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.0, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1928-1937\n- state_power (float, 0-10): absolute state power at the end of 1928-1937\n- society_change (float): society_power change vs. 1918-1927\n- state_change (float): state_power change vs. 1918-1927\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1938-1947": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1938-1947, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1928-1937, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1938-1947:\nTrends:\n- **Erosion of French Mandate authority under WWII pressures:** France’s defeat, Vichy/Free French rivalry, and British pressure weakened the mandatory state and opened space for Lebanese politicians and society.\n- **Crystallization of confessional elite power-sharing:** Maronite, Sunni, Shi‘a, Druze, and other notables increasingly bargained through parliament, ministries, and patronage; this strengthened Lebanese state legitimacy but tied it to sectarian society.\n- **Growth of organized civil society:** newspapers, student groups, professional associations, unions, and parties such as the Kataeb, Najjada, Communists, and elite blocs became more active; this strengthened society’s capacity to mobilize.\n- **Wartime economic disruption and opportunity:** Allied military spending and Beirut’s commercial role enriched merchants and banks, while inflation and shortages fueled labor unrest; this strengthened urban civil society but strained state administration.\n- **Lebanonization of administration and security forces:** from 1943 to 1946, powers, offices, and coercive institutions moved from French to Lebanese hands; this strengthened the Lebanese state.\n- **Urban and demographic shifts:** rural migration to Beirut and refugee inflows, including Armenians from Alexandretta/Hatay around 1939, enlarged associational life but complicated state management of sectarian balance.\n\nEvents:\n- **1939 French suspension of the Lebanese constitution and parliament:** strengthened French mandatory executive power; weakened Lebanese constitutional state institutions and organized political society.\n- **June–July 1941 Allied/Free French defeat of Vichy forces in Lebanon and Syria:** weakened Vichy rule; created an opening for Lebanese independence claims, though foreign military control continued.\n- **November 1941 Catroux declaration of Lebanese independence “in principle”:** strengthened the legal-political claim of the Lebanese state and society, but not yet full sovereignty.\n- **1943 elections, Bishara al-Khuri presidency, Riad al-Sulh premiership, and the National Pact:** strengthened both state legitimacy and cross-sectarian elite-society bargaining.\n- **November 1943 constitutional amendments removing Mandate clauses, followed by French arrests and mass protests:** French coercion briefly weakened the Lebanese state, but the protests and release of leaders on 22 November greatly strengthened society and sovereign state authority.\n- **1 August 1945 transfer of the Troupes Spéciales/founding of the Lebanese Army under Lebanese command:** strengthened the state’s coercive capacity.\n- **1945 Lebanon joins the Arab League and the United Nations:** strengthened international recognition of the Lebanese state and linked domestic politics to Arab civil-society currents.\n- **1946 final withdrawal of French troops:** materially strengthened Lebanese sovereignty and the state’s monopoly claims.\n- **1947 parliamentary elections, widely viewed as manipulated by the Khuri regime:** strengthened presidential patronage and the executive state apparatus, but weakened parliamentary accountability and civil-society trust.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.0, 5.0>\n1928-1937: <5.4, 5.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1938-1947\n- state_power (float, 0-10): absolute state power at the end of 1938-1947\n- society_change (float): society_power change vs. 1928-1937\n- state_change (float): state_power change vs. 1928-1937\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1948-1957": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1948-1957, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1938-1947, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1948-1957:\nTrends:\n- Continued confessional power-sharing and zu‘ama/clientelist politics under the National Pact: weakened autonomous state capacity; strengthened sectarian/community elites within society.\n- Palestinian refugee settlement after 1948, with camps and UNRWA structures from 1950: strained state capacity and sectarian balance; strengthened non-state Palestinian communal institutions.\n- Beirut’s service, trade, and finance boom, capped by the 1956 banking-secrecy law: strengthened private capital and bourgeois civil society; kept the state fiscally/regulatorily limited.\n- Gradual professionalization of the Lebanese Army and security services under Fuad Chehab: strengthened state coercive capacity, though the army often resisted becoming a presidential militia.\n- Growth of urban labor, student, professional, and party politics—Communists, Ba‘athists, Nasserists, SSNP, Kataeb, etc.: strengthened mobilized society; increased pressure on the state.\n- Rising Arab nationalist vs pro-Western polarization, especially after 1955: strengthened ideological mass politics; weakened state legitimacy across sectarian lines.\n\nEvents:\n- 1948 Arab-Israeli war and arrival of roughly 100,000 Palestinian refugees: exposed limited Lebanese military capacity; weakened the state and transformed society demographically.\n- 1949 Lebanon-Israel Armistice Agreement: modestly strengthened the state by fixing a formal border/security framework; also entrenched a permanent frontier problem.\n- 1952 “Rosewater Revolution”/general strike against President Bechara El Khoury: strengthened civil society and parliamentary opposition; weakened presidential authority.\n- 1952 election of Camille Chamoun: temporarily strengthened the presidency and central state leadership; also sharpened opposition fears of executive domination.\n- 1952–53 electoral reforms, including women’s suffrage and changes to parliament: formally strengthened society through wider political inclusion; also enabled executive management of representation.\n- 1956 Suez Crisis and Chamoun’s refusal to break with Britain/France: strengthened street opposition and Arab nationalist forces; weakened state legitimacy among many Muslims and leftists.\n- 1957 acceptance of the Eisenhower Doctrine and the disputed 1957 parliamentary elections: strengthened Chamoun’s regime through U.S. backing and a loyal parliament; weakened institutional legitimacy and mobilized opposition society.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.0, 5.0>\n1928-1937: <5.4, 5.6>\n1938-1947: <6.2, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1948-1957\n- state_power (float, 0-10): absolute state power at the end of 1948-1957\n- society_change (float): society_power change vs. 1938-1947\n- state_change (float): state_power change vs. 1938-1947\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1958-1967": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1958-1967, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1948-1957, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1958-1967:\nTrends:\n- **Chehabist state-building (1958-1967):** expansion of planning, civil-service reform, inspection agencies, roads, schools, social programs, and a more professional army. **Strengthened the state**; also modestly strengthened citizens’ direct claims on the state.\n- **Growth of the Deuxième Bureau/security state, especially after 1961:** intelligence services monitored parties, unions, journalists, and zaʿim networks. **Strengthened coercive state power** but **weakened autonomous civil society** and political pluralism.\n- **Persistent confessional-demographic imbalance:** Muslim and especially Shiʿa populations grew and urbanized, while the 1943 power-sharing formula remained fixed and no new census was taken. **Weakened state legitimacy**; **strengthened sectarian communal mobilization**.\n- **Laissez-faire banking/service economy centered on Beirut:** finance, trade, tourism, and press culture flourished, but taxation and redistribution stayed limited and regional inequality persisted. **Strengthened private civil society/economic elites**; **weakened state fiscal capacity and social penetration**.\n- **Rising pan-Arab, leftist, and Palestinian mobilization:** Nasserism, Arab nationalism, the PLO after 1964, and activism in refugee camps increasingly challenged Lebanese state authority. **Strengthened non-state society**; **weakened state sovereignty/monopoly of force**.\n\nEvents:\n- **1958 Lebanon crisis/civil conflict:** armed opposition to President Camille Chamoun, tied to Nasserism and sectarian polarization. **Weakened the state**; **strengthened militias, parties, and sectarian street power**.\n- **U.S. Marine landing, Operation Blue Bat, July 1958:** helped prevent collapse of the Lebanese government. **Temporarily strengthened the state**, but also exposed dependence on external power.\n- **Election of Fouad Chehab and the 1958 “no victor, no vanquished” settlement:** ended the crisis and brought a reformist presidency. **Strengthened state legitimacy** and partially rebalanced state-society relations.\n- **SSNP coup attempt, December 1961-January 1962:** failed coup against Chehab’s regime. Its suppression **strengthened the army and security apparatus** while **weakening radical parties and civil liberties**.\n- **Creation of stronger economic/welfare institutions, 1963-1964:** Code of Money and Credit, Banque du Liban, and National Social Security Fund. **Strengthened regulatory and welfare capacity of the state**.\n- **Intra Bank collapse, 1966:** major banking crisis involving Lebanon’s largest bank. **Weakened confidence in private financial society** and exposed limits of state regulation, though it pushed the state toward greater financial oversight.\n- **Six-Day War, June 1967:** Arab defeat radicalized Palestinian and Lebanese politics and increased fedayeen activity. **Strengthened armed non-state actors** and **weakened Lebanese state control over camps and border areas**.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.0, 5.0>\n1928-1937: <5.4, 5.6>\n1938-1947: <6.2, 6.5>\n1948-1957: <6.9, 6.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1958-1967\n- state_power (float, 0-10): absolute state power at the end of 1958-1967\n- society_change (float): society_power change vs. 1948-1957\n- state_change (float): state_power change vs. 1948-1957\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1968-1977": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1968-1977, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1958-1967, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1968-1977:\nTrends:\n- **Confessional demographic/political imbalance**: Muslim and leftist demands for more representation grew while the 1943 Maronite-dominated National Pact remained largely frozen — **weakened the state** by eroding legitimacy; **strengthened mobilized society** along sectarian/ideological lines.\n- **Expansion of armed Palestinian autonomy in Lebanon**: PLO/fedayeen networks, especially in the camps and the south, increasingly operated outside Lebanese state control — **weakened the state’s monopoly on violence**; **strengthened non-state society**, but in militarized form.\n- **Growth of Lebanese sectarian and ideological militias**: Kataeb/Phalange, National Liberal “Tigers,” PSP/Lebanese National Movement forces, Amal’s early organization, and others expanded armed capacity — **weakened the state**; **strengthened fragmented civil society/militia power**.\n- **Fragmentation of the Lebanese Army and security services**: sectarian loyalties increasingly overrode national command, especially after 1975 — **weakened the state** and transferred coercive power to communal actors.\n- **Urbanization, inequality, and peripheral neglect**: poverty in Shiʿa south Lebanon, Beirut’s poor suburbs, and Palestinian camps fed mobilization by leftist, Palestinian, and Shiʿa organizations — **weakened state legitimacy**; **strengthened oppositional society**.\n- **Increasing regional penetration of Lebanese politics**: Syria, Israel, the PLO, and Arab states became decisive patrons or military actors — **weakened Lebanese state sovereignty** and empowered externally backed factions.\n\nEvents:\n- **1968 Israeli raid on Beirut airport** after Palestinian attacks: destroyed Lebanese civilian aircraft and exposed the state’s inability to control militants or defend sovereignty — **weakened the state**.\n- **1969 Cairo Agreement** between Lebanon and the PLO: legalized/recognized Palestinian armed activity from camps and parts of south Lebanon — **weakened state authority**; **strengthened PLO/non-state armed society**.\n- **1970–71 PLO relocation from Jordan to Lebanon after Black September**: made Lebanon the main PLO base — **weakened the Lebanese state**; **strengthened Palestinian armed institutions and allied Lebanese factions**.\n- **1973 Lebanese Army–PLO clashes and the Israeli “Spring of Youth” raid in Beirut**: showed the state could neither fully suppress nor protect against Palestinian-Israeli conflict on its soil — **weakened the state**; **intensified militia mobilization**.\n- **April 1975 Ain al-Rummaneh bus massacre and outbreak of the Lebanese Civil War**: transformed political competition into open sectarian war — **collapsed state authority**; **strengthened armed communal organizations**.\n- **1976 collapse/splintering of the Lebanese Army and rise of militia rule in many areas**: state coercion devolved to sectarian forces — **severely weakened the state**; **strengthened militias over civilian society**.\n- **1976 Syrian military intervention and creation of the Arab Deterrent Force**: imposed external order but subordinated Lebanese sovereignty — **partly restored coercive order**, while **weakening independent Lebanese state power**.\n- **1976 siege and fall of Tel al-Zaatar refugee camp**: demonstrated militia dominance and mass civilian vulnerability — **weakened the state**; **hardened sectarian/Palestinian mobilization**.\n- **1977 assassination of Kamal Jumblatt**: removed the main leader of the Lebanese National Movement — **weakened organized leftist civil society** and increased Syrian influence over Lebanese politics.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.0, 5.0>\n1928-1937: <5.4, 5.6>\n1938-1947: <6.2, 6.5>\n1948-1957: <6.9, 6.2>\n1958-1967: <7.2, 6.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1968-1977\n- state_power (float, 0-10): absolute state power at the end of 1968-1977\n- society_change (float): society_power change vs. 1958-1967\n- state_change (float): state_power change vs. 1958-1967\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1978-1987": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1978-1987, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1968-1977, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1978-1987:\nTrends:\n- **Militia-ization and cantonization of Lebanon (1978-1987):** Lebanese Forces, Amal, PSP, Palestinian factions, later Hezbollah, and others governed territory, taxed, policed, and fought. **Weakened the Lebanese state; strengthened sectarian/armed society while weakening national civil society.**\n- **Foreign tutelage and occupation:** Syria entrenched influence in much of Lebanon; Israel occupied the south and later maintained a “security zone” through the SLA. **Weakened Lebanese sovereignty/state capacity; strengthened proxy armed groups, constrained independent society.**\n- **Fragmentation of the Lebanese Army and security services:** The army increasingly split along sectarian/political lines, especially after 1983-84. **Weakened the state’s coercive capacity; strengthened militias and communal self-defense networks.**\n- **Rise of Shiite political-military mobilization:** Amal expanded among displaced and marginalized Shiites; Hezbollah emerged in the early 1980s with Iranian support. **Strengthened organized Shiite society/militias; weakened the state monopoly on force.**\n- **Economic collapse and militia war economies:** Ports, crossings, fuel, smuggling, taxation, and aid were captured by militias; the Lebanese pound deteriorated sharply in the mid-1980s. **Weakened state fiscal capacity; strengthened armed non-state actors; weakened ordinary civil society.**\n- **Mass displacement and sectarian homogenization of neighborhoods/regions:** Beirut, Mount Lebanon, the south, and camps saw repeated expulsions and population shifts. **Weakened cross-sectarian civil society; strengthened local communal authorities and militias.**\n\nEvents:\n- **1978 “Hundred Days War” between Syrian forces and Christian militias:** Open fighting in East Beirut exposed the state’s irrelevance. **Weakened the state; strengthened militia autonomy.**\n- **March 1978 Israeli Operation Litani and creation of UNIFIL:** Israel invaded south Lebanon to push back the PLO; UNIFIL deployed under UNSC 425. **Weakened Lebanese sovereignty; partially strengthened international buffering but not the Lebanese state.**\n- **June-September 1982 Israeli invasion, siege of Beirut, and PLO evacuation:** Israel destroyed much of the PLO’s quasi-state in Lebanon, devastated Beirut, and exposed Lebanese state weakness. **Weakened the Lebanese state; weakened Palestinian armed society; opened space for other militias.**\n- **September 1982 assassination of Bashir Gemayel and Sabra-Shatila massacre:** The assassination derailed a possible strong presidency; the massacre deepened sectarian fear and militia power. **Weakened the state; weakened civic trust; strengthened sectarian armed mobilization.**\n- **1983 May 17 Agreement with Israel and its collapse in 1984:** Amin Gemayel’s government tried to formalize Israeli withdrawal but lacked domestic/Syrian support. **Its failure weakened the state and presidency; strengthened Syrian-backed and anti-Israel forces.**\n- **1983-84 Mountain War and February 6, 1984 West Beirut uprising:** Druze/PSP and allied forces defeated Lebanese Army/Lebanese Forces positions; Amal and others took control in West Beirut. **Severely weakened the army and central state; strengthened militias.**\n- **October 1983 U.S. and French barracks bombings and 1984 Multinational Force withdrawal:** Western support for the Lebanese government collapsed. **Weakened the state; strengthened anti-Western armed groups and Syrian/Iranian influence.**\n- **1985 Israeli withdrawal to the southern “security zone” and reliance on the SLA:** Israel left most of Lebanon but entrenched a proxy zone in the south. **Weakened Lebanese sovereignty; strengthened the SLA and resistance groups such as Amal/Hezbollah.**\n- **1985-87 War of the Camps:** Amal, backed at times by Syria, besieged and fought Palestinian camps around Beirut and the south. **Weakened Palestinian civil/armed society and broader civic life; strengthened Amal and Syrian leverage; weakened the state.**\n- **February 1987 Syrian army re-entry into West Beirut:** Syria imposed order after militia fighting in the capital. **Strengthened coercive order, but under Syrian—not Lebanese—state authority; weakened independent militias and civil society autonomy.**\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.0, 5.0>\n1928-1937: <5.4, 5.6>\n1938-1947: <6.2, 6.5>\n1948-1957: <6.9, 6.2>\n1958-1967: <7.2, 6.6>\n1968-1977: <7.5, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1978-1987\n- state_power (float, 0-10): absolute state power at the end of 1978-1987\n- society_change (float): society_power change vs. 1968-1977\n- state_change (float): state_power change vs. 1968-1977\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1988-1997": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1988-1997, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1978-1987, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1988-1997:\nTrends:\n- **Postwar recentralization of institutions (1990-1997):** rebuilding the Lebanese Army, Internal Security Forces, ministries, courts, and tax collection after the civil war **strengthened the state**, though unevenly.\n- **Syrian tutelage over Lebanese politics and security:** Syrian troops, intelligence services, and control over presidents, cabinets, elections, and security appointments **strengthened coercive state power but weakened Lebanese state sovereignty and autonomous civil society**.\n- **Partial restoration of the state’s monopoly of violence:** most militias were dissolved or absorbed into state structures, while Hezbollah retained arms against Israel and Palestinian camps remained partly autonomous; this **strengthened the state in much of Lebanon but left major exceptions**.\n- **Taif-era confessional power-sharing:** Muslim-Christian parliamentary parity and a weaker Maronite presidency broadened elite inclusion, **strengthening formal state legitimacy**, but entrenched sectarian patronage and **weakened cross-sectarian civil society**.\n- **Hariri-era reconstruction and debt-led political economy:** Beirut reconstruction, Solidere, infrastructure spending, and rising public debt **strengthened visible state capacity and elite networks**, but also increased inequality, displacement, and dependence on patronage, **weakening independent society**.\n- **Rise of Hezbollah as armed party and welfare provider in the south and Bekaa:** Israeli occupation and state absence let Hezbollah build military, social, and political institutions, **strengthening organized society/non-state power while weakening the state’s monopoly of force**.\n\nEvents:\n- **1988: Amin Gemayel appoints Gen. Michel Aoun as interim prime minister, producing rival governments:** created a constitutional split and rival armed authorities, **weakening the state**.\n- **1989: Aoun’s “War of Liberation” against Syrian forces:** intensified destruction and fragmentation, **weakening both state authority and civilian society**.\n- **October 1989: Taif Accord:** provided the blueprint for ending the civil war and redesigning institutions, **strengthening the formal state**, but also institutionalized Syrian influence.\n- **October 1990: Syrian-Lebanese assault defeats Aoun and ends the civil war:** restored a single central government, **strengthening state power**, while **weakening anti-Syrian political society**.\n- **1991: Amnesty Law and militia dissolution/integration:** demobilized most militias and incorporated fighters into the army, police, or politics, **strengthening the state**, but impunity for war crimes **weakened rule-of-law society**.\n- **1991: Lebanese-Syrian Treaty of Brotherhood, Cooperation and Coordination:** formalized Syria’s dominance, **strengthening the security state but weakening Lebanese sovereignty and civil society autonomy**.\n- **1992: First postwar parliamentary elections and Rafik Hariri becomes prime minister:** revived electoral and governmental institutions, **strengthening the state**, but Christian boycotts and Syrian management **weakened representative society**.\n- **1994: Lebanese Forces banned and Samir Geagea arrested:** crushed a major anti-Syrian Christian organization, **strengthening coercive state/Syrian control and weakening opposition civil society**.\n- **1995: Constitutional amendment extends President Elias Hrawi’s term:** bypassed normal constitutional alternation, **strengthening incumbent state elites and Syria while weakening institutional checks**.\n- **1996: Israeli “Operation Grapes of Wrath” and the April Understanding:** devastated southern civilians, **weakening society and exposing state weakness**, while the ceasefire framework effectively recognized Hezbollah’s armed resistance role, **strengthening non-state power**.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.0, 5.0>\n1928-1937: <5.4, 5.6>\n1938-1947: <6.2, 6.5>\n1948-1957: <6.9, 6.2>\n1958-1967: <7.2, 6.6>\n1968-1977: <7.5, 3.0>\n1978-1987: <6.8, 1.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1988-1997\n- state_power (float, 0-10): absolute state power at the end of 1988-1997\n- society_change (float): society_power change vs. 1978-1987\n- state_change (float): state_power change vs. 1978-1987\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1998-2007": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1998-2007, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1988-1997, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1998-2007:\nTrends:\n- **Syrian tutelage over Lebanese politics and security services until 2005**: strengthened coercive/security organs, but weakened the autonomy and legitimacy of the Lebanese state; constrained civil society and opposition.\n- **Entrenchment of Hezbollah as an armed party with welfare, media, and local governance networks**: strengthened a powerful segment of organized society; weakened the state’s monopoly on violence, especially after Israel’s 2000 withdrawal.\n- **Sectarian clientelism and confessional power-sharing under post-Taif institutions**: strengthened sectarian parties/za‘ims and communal mobilization; weakened impersonal state capacity and national-level accountability.\n- **Debt-financed reconstruction and fiscal crisis under the Hariri-era economic model**: weakened state capacity through very high public debt and patronage dependence; strengthened business-financial elites tied to the state.\n- **Expansion of media, NGOs, student groups, professional associations, and anti-Syrian opposition networks**: strengthened civil society mobilization, especially from 2000 to 2005; later became increasingly polarized into March 14/March 8 camps.\n- **Growth of security “gray zones,” including Palestinian camps and armed non-state networks**: weakened state territorial control; strengthened non-state actors, culminating in the 2007 Nahr al-Bared conflict.\n\nEvents:\n- **1998 election of Émile Lahoud as president with Syrian backing**: strengthened the presidency/security apparatus aligned with Damascus; weakened Lebanese state autonomy and opposition society.\n- **May 2000 Israeli withdrawal from South Lebanon and collapse of the South Lebanon Army**: restored formal Lebanese territory, but greatly strengthened Hezbollah’s legitimacy and weakened the state’s claim to a monopoly of force.\n- **August 2001 crackdown on Christian opposition activists, Aounists, and Lebanese Forces networks**: strengthened the security state; weakened civil society, while also radicalizing anti-Syrian opposition.\n- **2004 forced extension of Lahoud’s presidential term and UN Security Council Resolution 1559**: weakened constitutional legitimacy and state autonomy; strengthened sovereignist civil opposition and international pressure for Syrian withdrawal/Hezbollah disarmament.\n- **14 February 2005 assassination of Rafik Hariri**: severely weakened state legitimacy and security credibility; triggered massive civil mobilization.\n- **March–April 2005 Cedar Revolution, March 8 counter-mobilization, and Syrian military withdrawal**: strengthened civil society and Lebanese sovereignty; also deepened society’s polarization.\n- **2005 parliamentary elections and formation of a March 14-led government**: strengthened formal state institutions after Syrian withdrawal; also entrenched sectarian bloc politics and Hezbollah’s dual role as party and militia.\n- **July–August 2006 Israel–Hezbollah war and UN Resolution 1701**: weakened the state through destruction and military sidelining; strengthened Hezbollah’s resistance narrative, though later LAF/UNIFIL deployment modestly increased state presence in the south.\n- **2006–2007 opposition cabinet resignations, downtown Beirut sit-in, and institutional paralysis**: weakened the state and polarized civil society.\n- **2007 Nahr al-Bared battle between the Lebanese Army and Fatah al-Islam**: strengthened the army’s national legitimacy and coercive capacity; devastated Palestinian camp society and highlighted limits of state control.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.0, 5.0>\n1928-1937: <5.4, 5.6>\n1938-1947: <6.2, 6.5>\n1948-1957: <6.9, 6.2>\n1958-1967: <7.2, 6.6>\n1968-1977: <7.5, 3.0>\n1978-1987: <6.8, 1.8>\n1988-1997: <5.5, 5.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1998-2007\n- state_power (float, 0-10): absolute state power at the end of 1998-2007\n- society_change (float): society_power change vs. 1988-1997\n- state_change (float): state_power change vs. 1988-1997\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2008-2017": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2008-2017, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1998-2007, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2008-2017:\nTrends:\n- **Entrenched confessional veto politics and clientelism** — weakened state capacity and electoral accountability; strengthened sectarian parties and patronage networks.\n- **Hezbollah’s autonomous armed and political power, especially after involvement in Syria** — weakened the state’s monopoly on force; strengthened a major non-state actor.\n- **Syrian refugee influx after 2011** — strained schools, municipalities, labor markets, and public services; weakened state capacity while expanding NGO/UN and local civil-society roles.\n- **Economic stagnation, rising debt, and infrastructure decay** — weakened the state’s legitimacy and service capacity; fueled social grievances.\n- **Growth of cross-sectarian civic activism and NGO networks** — strengthened civil society, especially around corruption, elections, environment, and public services.\n- **Professionalization and foreign support for the Lebanese Armed Forces and security services** — strengthened state coercive and counterterrorism capacity despite political paralysis.\n\nEvents:\n- **May 2008 armed clashes in Beirut after the government challenged Hezbollah’s telecom network** — sharply weakened the state’s monopoly on force; strengthened Hezbollah.\n- **Doha Agreement, May 2008** — restored short-term state functioning but institutionalized opposition veto power, weakening central authority.\n- **2009 parliamentary elections** — modestly strengthened electoral legitimacy and civic participation, though later diluted by unity-cabinet bargaining.\n- **Collapse of Saad Hariri’s government in January 2011 over the Special Tribunal for Lebanon** — weakened state stability; strengthened Hezbollah-led veto power.\n- **Hezbollah’s open intervention in the Syrian war, especially 2013** — weakened Lebanese state neutrality and sovereignty; strengthened Hezbollah militarily.\n- **Parliament’s self-extension in 2013 and 2014, plus the 2014–2016 presidential vacuum** — weakened democratic legitimacy and state institutions.\n- **Arsal battles and jihadist spillover in 2014** — exposed weak border control and state fragility; later increased support for the army.\n- **2015 garbage crisis and “You Stink” protests** — revealed state service failure; strengthened nonsectarian civil-society mobilization.\n- **2016 municipal elections and Beirut Madinati campaign** — strengthened civic, issue-based politics, though sectarian machines remained dominant.\n- **2017 electoral law, first state budget since 2005, and LAF border offensive against ISIS** — modestly strengthened state institutions and security capacity.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.0, 5.0>\n1928-1937: <5.4, 5.6>\n1938-1947: <6.2, 6.5>\n1948-1957: <6.9, 6.2>\n1958-1967: <7.2, 6.6>\n1968-1977: <7.5, 3.0>\n1978-1987: <6.8, 1.8>\n1988-1997: <5.5, 5.2>\n1998-2007: <6.5, 4.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2008-2017\n- state_power (float, 0-10): absolute state power at the end of 2008-2017\n- society_change (float): society_power change vs. 1998-2007\n- state_change (float): state_power change vs. 1998-2007\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2018-2027": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2018-2027, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 2008-2017, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2018-2027:\nTrends:\n- **2019-2026 financial/currency collapse** — lira depreciation, bank “haircuts,” hyperinflation, poverty, and unpaid public servants **weakened the state** and materially **weakened society’s economic autonomy**, while pushing some mutual-aid networks to grow.\n- **Erosion of public administration and basic services** — electricity, water, courts, schools, hospitals, municipalities, and the civil service deteriorated; this **weakened state capacity** and shifted burdens to NGOs, families, sectarian parties, and donors.\n- **Entrenched sectarian-clientelist paralysis** — repeated caretaker governments, delayed reforms, stalled IMF deal, and patronage protection of banks/officials **weakened the state** and fragmented civil society.\n- **Hezbollah’s parallel military and social-service power** — especially in the south and Bekaa, it **weakened the state’s monopoly on force** and strengthened non-state coercive power, while constraining independent civil society.\n- **Growth of post-2019 civic networks** — protest groups, victims’ associations, diaspora funding, independent media, lawyers’ groups, and “Change” political lists **strengthened civil society**, though they remained fragmented.\n- **Brain drain and demographic stress** — emigration of professionals/youth and the continued presence of a very large Syrian refugee population **weakened state capacity and fiscal resources** while straining local civil society and aid systems.\n- **Judicial impunity and accountability blockage** — especially around banking losses and the Beirut port investigation, this **weakened rule-of-law state power** but also mobilized victims’ and rights groups.\n\nEvents:\n- **May 2018 parliamentary elections** — revived electoral competition after a long delay, but reinforced sectarian parties and Hezbollah-allied strength; **mixed for state, weak for independent civil society**.\n- **October 2019 “Thawra” uprising and Hariri resignation** — mass cross-sectarian protests **strengthened civil society** and **weakened regime/state legitimacy**.\n- **March 2020 sovereign debt default and banking controls** — Lebanon’s first default **severely weakened the state** and destroyed household savings, **weakening society materially**.\n- **2020-2021 COVID-19 crisis** — exposed weak health, welfare, and enforcement capacity; **weakened both state and society**, while NGOs filled gaps.\n- **August 4, 2020 Beirut port explosion** — catastrophic state failure; **weakened state legitimacy/capacity** and **strengthened civic relief and accountability movements**.\n- **2021 fuel, electricity, medicine, and subsidy crisis** — collapse of basic provisioning **weakened the state** and empowered smugglers, sectarian providers, and informal networks.\n- **May 2022 parliamentary elections** — independent “Change” MPs entered parliament; **strengthened civil society politically**, but the fragmented result **did not restore state capacity**.\n- **October 2022 presidential vacancy** — prolonged failure to elect a president **weakened the state** and deepened institutional paralysis.\n- **October 2022 Israel-Lebanon maritime border deal** — showed residual state diplomatic capacity; **modestly strengthened the state**, though benefits remained uncertain.\n- **October 2023 onward Israel-Hezbollah war spillover** — southern displacement, destruction, and militia-led decision-making **weakened state sovereignty and civilian society**.\n- **Late 2024 Israel-Hezbollah escalation and ceasefire framework** — major destruction and Hezbollah losses **weakened non-state armed power and society**, while any expanded Lebanese Army role **modestly strengthened the formal state**.\n- **January 2025 election of Joseph Aoun as president after the vacancy** — restored a key institution and **strengthened the state**, though reform capacity remained constrained.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <5.0, 5.0>\n1928-1937: <5.4, 5.6>\n1938-1947: <6.2, 6.5>\n1948-1957: <6.9, 6.2>\n1958-1967: <7.2, 6.6>\n1968-1977: <7.5, 3.0>\n1978-1987: <6.8, 1.8>\n1988-1997: <5.5, 5.2>\n1998-2007: <6.5, 4.7>\n2008-2017: <6.9, 4.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2018-2027\n- state_power (float, 0-10): absolute state power at the end of 2018-2027\n- society_change (float): society_power change vs. 2008-2017\n- state_change (float): state_power change vs. 2008-2017\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1918-1927": "{\"key_event\":\"French Mandate creates Greater Lebanon\",\"reasoning\":\"French-backed mandatory institutions created a functioning administration, constitution, and coercive apparatus, but sovereignty and reach were bounded by reliance on French authority and local sectarian notables. Civil society had meaningful communal institutions, schools, press, and petition/protest politics, yet mobilization was fragmented and only partly able to constrain the mandate state.\",\"society_change\":0.0,\"society_power\":5.0,\"state_change\":0.0,\"state_power\":5.0}",
    "1928-1937": "{\"key_event\":\"Mandate centralization amid confessionalized mobilization\",\"reasoning\":\"French vetoes, constitutional suspension, census administration, the Régie, and repression modestly increased coercive and administrative capacity, though Depression-era fiscal weakness and contested legitimacy kept the state only moderate. Civil society also gained through urban press, unions, parties, nationalist campaigns, and youth movements, but economic distress, sectarian fragmentation, and weakened parliamentary checks limited the net increase.\",\"society_change\":0.4,\"society_power\":5.4,\"state_change\":0.6,\"state_power\":5.6}",
    "1938-1947": "{\"key_event\":\"Independence crisis and French withdrawal\",\"reasoning\":\"Civil society became more powerful through wartime associational growth, parties, unions, press activism, and especially the 1943 mass mobilization that forced release of Lebanese leaders, though politics remained mediated by confessional elites and patronage. State power rose with independence, Lebanonization of administration, creation of the Lebanese Army, international recognition, and French troop withdrawal, but remained only moderate because capacity was constrained by sectarian bargaining, weak revenue/administrative reach, and manipulated patronage politics.\",\"society_change\":0.8,\"society_power\":6.2,\"state_change\":0.9,\"state_power\":6.5}",
    "1948-1957": "{\"key_event\":\"Suez-era polarization and disputed 1957 elections\",\"reasoning\":\"Civil society strengthened through labor, student, party, sectarian, Palestinian, and bourgeois organization, with the 1952 strike and Suez-era Arab nationalist mobilization showing real capacity to constrain rulers. State power slipped from the independence peak: Chehabist army professionalization and U.S.-backed presidential authority helped, but refugee pressures, confessional clientelism, fiscal/regulatory limits, and collapsing cross-sectarian legitimacy left central capacity only moderate.\",\"society_change\":0.7,\"society_power\":6.9,\"state_change\":-0.3,\"state_power\":6.2}",
    "1958-1967": "{\"key_event\":\"Chehabist state-building amid rising non-state mobilization\",\"reasoning\":\"Chehabist reforms, the Banque du Liban, social-security institutions, and a more professional army raised administrative and coercive capacity, but weak taxation, confessional legitimacy problems, and growing Palestinian/fedayeen activity kept the state only moderately strong. Civil society remained strong through parties, unions, press, sectarian networks, and Arab-leftist mobilization, though the Deuxième Bureau and post-1961 security surveillance modestly constrained autonomous politics.\",\"society_change\":0.3,\"society_power\":7.2,\"state_change\":0.4,\"state_power\":6.6}",
    "1968-1977": "{\"key_event\":\"Civil war and militia fragmentation\",\"reasoning\":\"Lebanon’s previously moderate state capacity collapsed after the Cairo Agreement, PLO autonomy, the 1975 civil-war outbreak, army splintering, and Syrian intervention, leaving only fragmented and externally constrained coercive order. Society remained highly mobilized, but its power shifted from broad civic pluralism toward armed sectarian, Palestinian, and ideological organizations, so it rose slightly as non-state capacity while becoming less accountable and more coercive.\",\"society_change\":0.3,\"society_power\":7.5,\"state_change\":-3.6,\"state_power\":3.0}",
    "1978-1987": "{\"key_event\":\"Militia cantonization and foreign occupation\",\"reasoning\":\"By 1987 the Lebanese state had lost effective sovereignty over large areas, with the army fragmented, fiscal capacity captured by militias, and order often imposed by Syria or Israel rather than Beirut. Society remained highly mobilized through sectarian parties, militias, unions, communal networks, and resistance groups, but cross-sectarian civic life and independent accountability were badly damaged by displacement, war economies, proxy control, and violence.\",\"society_change\":-0.7,\"society_power\":6.8,\"state_change\":-1.2,\"state_power\":1.8}",
    "1988-1997": "{\"key_event\":\"Taif settlement and Syrian-backed recentralization\",\"reasoning\":\"The end of the civil war, militia demobilization, and rebuilding of the army, police, ministries, courts, and taxation lifted Lebanon from near-collapse to a moderate but still uneven state, constrained by Syrian tutelage, Hezbollah’s arms, Israeli occupation, and autonomous camps. Civil society remained organized through parties, media, NGOs, sectarian networks, and Hezbollah’s welfare institutions, but Syrian-managed politics, repression of opposition, patronage, impunity, and displacement reduced its autonomous ability to check power.\",\"society_change\":-1.3,\"society_power\":5.5,\"state_change\":3.4,\"state_power\":5.2}",
    "1998-2007": "{\"key_event\":\"Cedar Revolution amid Hezbollah-state dual power\",\"reasoning\":\"Civil society power rose as mass mobilization, independent media/NGOs, sectarian parties, and Hezbollah’s autonomous networks showed major capacity to organize and constrain the state, though polarization limited national accountability. State power slipped because Syrian withdrawal improved formal sovereignty but the state still lacked a monopoly on violence, faced fiscal strain, war damage, institutional paralysis, and security gray zones despite some gains for the army in 2007.\",\"society_change\":1.0,\"society_power\":6.5,\"state_change\":-0.5,\"state_power\":4.7}",
    "2008-2017": "{\"key_event\":\"Hezbollah veto power and civic protest amid state paralysis\",\"reasoning\":\"State power fell as Hezbollah’s armed autonomy, veto politics, institutional vacancies, refugee pressures, and service failures outweighed gains from LAF professionalization, the 2017 budget, and counterterrorism successes. Society power rose modestly: sectarian parties and Hezbollah remained powerful non-state mobilizers, while NGO networks, the garbage protests, and Beirut Madinati expanded cross-sectarian civic capacity despite clientelism limiting accountability.\",\"society_change\":0.4,\"society_power\":6.9,\"state_change\":-0.5,\"state_power\":4.2}",
    "2018-2027": "{\"key_event\":\"Financial collapse and post-2019 state breakdown\",\"reasoning\":\"Lebanon’s state power fell sharply as default, currency collapse, service failure, institutional vacancies, and militia-led security decisions left the formal state with very weak administrative, fiscal, and coercive capacity, only partly offset by the 2025 presidency and possible army role. Civil society retained unusually high mobilizational capacity through the Thawra, independent media, victims’ groups, NGOs, diaspora support, and Change MPs, but economic ruin, emigration, sectarian fragmentation, repression/impunity, and war displacement materially reduced its autonomy and effectiveness.\",\"society_change\":-0.7,\"society_power\":6.2,\"state_change\":-1.2,\"state_power\":3.0}"
  }
}

==> experiments/results/lebanon__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "Lebanon",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1918-1927": 3.0,
    "1928-1937": 4.5,
    "1938-1947": 5.0,
    "1948-1957": 4.8,
    "1958-1967": 5.5,
    "1968-1977": 4.5,
    "1978-1987": 4.0,
    "1988-1997": 3.5,
    "1998-2007": 4.0,
    "2008-2017": 4.5,
    "2018-2027": 5.0
  },
  "state_power": {
    "1918-1927": 4.0,
    "1928-1937": 3.5,
    "1938-1947": 4.0,
    "1948-1957": 4.5,
    "1958-1967": 4.0,
    "1968-1977": 3.0,
    "1978-1987": 2.5,
    "1988-1997": 3.5,
    "1998-2007": 3.0,
    "2008-2017": 2.5,
    "2018-2027": 2.0
  },
  "key_event": {
    "1918-1927": "French Mandate established",
    "1928-1937": "1936 General Strike and French-Lebanese Treaty",
    "1938-1947": "French mandate ends, National Pact established",
    "1948-1957": "1948 Arab-Israeli War and Palestinian Exodus",
    "1958-1967": "1958 Civil War and 1964 General Strike",
    "1968-1977": "1970 Cairo Agreement, 1975 Outbreak of Lebanese Civil War",
    "1978-1987": "Israeli invasions and rise of militias",
    "1988-1997": "Taif Agreement and sectarian power dynamics",
    "1998-2007": "Cedar Revolution and 2006 Israel-Hezbollah War",
    "2008-2017": "2015 Waste Management Crisis and Protests",
    "2018-2027": "2019 Protest Movement and 2020 Beirut Port Explosion"
  },
  "reasoning": {
    "1918-1927": "Civil society was weak but emerging, while the state was weak under French control.",
    "1928-1937": "The 1936 General Strike and French-Lebanese Treaty strengthened civil society by fostering national aspirations and political mobilization, while weakening the state's control and sovereignty.",
    "1938-1947": "The end of the French mandate and the National Pact strengthened political institutions but also increased societal mobilization and sectarian divisions.",
    "1948-1957": "The influx of Palestinian refugees and political crises weakened civil society, while economic growth and urbanization modestly strengthened the state.",
    "1958-1967": "The 1958 Civil War and 1964 General Strike highlighted civil society's growing influence while weakening state control and authority.",
    "1968-1977": "The Cairo Agreement and the onset of the Civil War significantly weakened both state authority and societal stability.",
    "1978-1987": "Economic decline, political fragmentation, and Israeli invasions weakened both state and civil society.",
    "1988-1997": "The Taif Agreement ended the civil war but entrenched sectarianism, weakening civil society. State power increased slightly with the re-establishment of central governance.",
    "1998-2007": "The Cedar Revolution temporarily boosted civil society, while the 2006 war weakened state infrastructure and authority.",
    "2008-2017": "Civil society strengthened through protests, while state effectiveness weakened due to economic and political challenges.",
    "2018-2027": "Economic decline and political gridlock weakened the state, while civil society mobilized effectively."
  },
  "events_trends_prompt": {
    "1918-1927": "",
    "1928-1937": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1928-1937 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1928-1937. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1938-1947": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1938-1947 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1938-1947. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1948-1957": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1948-1957 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1948-1957. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1958-1967": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1958-1967 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1958-1967. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1968-1977": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1968-1977 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1968-1977. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1978-1987": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1978-1987 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1978-1987. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1988-1997": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1988-1997 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1988-1997. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1998-2007": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 1998-2007 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1998-2007. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2008-2017": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 2008-2017 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2008-2017. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2018-2027": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Lebanon during 2018-2027 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2018-2027. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1918-1927": "",
    "1928-1937": "### Trends:\n- **Political Fragmentation:** The multi-sectarian power-sharing system (Confessionalism) continued to be institutionalized, reflecting the diverse religious and ethnic groups. This trend generally weakened the state by fostering sectarian divisions and reducing the capacity for cohesive governance.\n- **Economic Dependency on France:** Lebanon's economy remained closely tied to French interests, with trade and financial policies heavily influenced by France. This trend weakened the state by limiting economic sovereignty and fostering dependency.\n- **Educational and Cultural Expansion:** The expansion of educational institutions and cultural activities, often supported by foreign missions and local elites, contributed to the growth of civil society. This trend strengthened civil society by fostering a more educated and engaged population.\n\n### Events:\n- **1929 Economic Crisis:** The global economic crisis of 1929 had a profound impact on Lebanon, leading to economic hardship and social unrest. This event weakened both the state and civil society by exacerbating economic inequalities and reducing the resources available for governance and social cohesion.\n- **1936 General Strike:** A major general strike in 1936, led by workers and supported by various political groups, demanded political reforms and better labor conditions. This event strengthened civil society by demonstrating the power of collective action but weakened the state by challenging its authority and stability.\n- **1936 French-Lebanese Treaty:** The signing of the French-Lebanese Treaty in 1936, which promised Lebanon greater autonomy and eventual independence, marked a significant step towards self-governance. This event weakened the state's control by reducing French influence but strengthened civil society by fostering national aspirations and political mobilization.",
    "1938-1947": "### Trends:\n- **Economic Dependence on France**: During this period, Lebanon's economy remained heavily dependent on France, which influenced both state and societal development. This trend generally **weakened the state** by making it less autonomous and **weakened civil society** by limiting local economic power.\n- **Demographic Shifts**: There was a significant increase in the population, driven by natural growth and the influx of refugees from surrounding regions. This trend **strengthened civil society** by increasing the number of participants in social and political activities but **weakened the state** by straining public services and resources.\n- **Educational Reforms**: Efforts to improve education and literacy rates began to gain traction, which **strengthened civil society** by empowering more individuals with knowledge and critical thinking skills. However, this trend also **weakened the state** by increasing demands for better governance and social services.\n- **Political Institutions**: The French mandate period saw the establishment and development of various political institutions, including a parliamentary system. This trend **strengthened the state** by laying the groundwork for a more structured governance framework but **weakened civil society** by limiting the autonomy of local political entities.\n\n### Events:\n- **French Mandate Ends (1943)**: Lebanon gained independence from French mandate in 1943, marking a significant shift in the balance of power. This event **strengthened the state** by increasing its sovereignty and autonomy but **weakened civil society** initially as the transition was not smooth and led to some political instability.\n- **National Pact (1943)**: The National Pact, a political agreement between Lebanon's different religious groups, established a power-sharing formula. This event **strengthened the state** by providing a framework for political stability but **weakened civil society** by entrenching sectarian divisions.\n- **Vichy France Occupation (1940-1941)**: The occupation by Vichy French forces during World War II temporarily disrupted the political and social order. This event **weakened the state** by undermining its authority and **weakened civil society** by causing political and economic instability.\n- **Allied Liberation (1941)**: The liberation of Lebanon by British and Free French forces in 1941 marked the end of Vichy control. This event **strengthened the state** by restoring some degree of order and international support but **weakened civil society** by introducing external influences that could alter local dynamics.\n- **Economic Challenges (1938-1947)**: The period saw significant economic challenges, including inflation and shortages, which were exacerbated by World War II. These challenges **weakened the state** by reducing its ability to provide essential services and **weakened civil society** by increasing social tensions and economic hardships.",
    "1948-1957": "### Trends:\n- **Economic Development and Urbanization**: During 1948-1957, Lebanon experienced significant economic growth and urbanization, particularly in Beirut. This trend strengthened the state by increasing tax revenue and enhancing its administrative capacity. It also strengthened civil society by fostering a more educated and politically active urban population.\n- **Political Power-Sharing and Sectarianism**: The National Pact of 1943, which established a power-sharing agreement between the major religious groups, continued to shape Lebanese politics. This trend maintained a balance of power but also entrenched sectarian divisions, often weakening both the state and civil society by limiting cross-sectarian cooperation.\n- **Demographic Changes**: The influx of Palestinian refugees after 1948 altered the demographic balance, increasing the population and adding a significant non-citizen community. This trend weakened the state by creating additional social and political challenges and put pressure on civil society to address the needs of the refugee population.\n\n### Events:\n- **1948 Arab-Israeli War and Palestinian Exodus**: The war and the subsequent influx of Palestinian refugees significantly impacted Lebanon. This event weakened the state by straining resources and exacerbating sectarian tensions, and it also weakened civil society by creating a large group of marginalized and disenfranchised individuals.\n- **1952 Lebanese Presidential Crisis**: The political crisis that led to the resignation of President Bechara El Khoury and the election of Camille Chamoun highlighted the fragility of the political system. This event weakened the state by exposing the vulnerabilities in the power-sharing arrangements and the limits of political stability.\n- **1956 Suez Crisis and Lebanon's Response**: Lebanon's neutral stance during the Suez Crisis, despite pressure from the United States and Britain, demonstrated a degree of state autonomy. However, this event also highlighted the influence of external powers on Lebanese politics, which could be seen as weakening the state's sovereignty.",
    "1958-1967": "### Trends:\n- **Economic Growth and Urbanization**: The period saw continued economic growth, particularly in Beirut, leading to increased urbanization. This trend strengthened both the state (through increased tax revenues and infrastructure development) and civil society (through the emergence of a more politically active urban middle class).\n- **Demographic Changes**: A significant influx of Palestinian refugees following the 1948 Arab-Israeli War continued to affect the demographic balance. This trend weakened the state's ability to manage social cohesion and increased the influence of civil society groups advocating for refugee rights.\n- **Educational Expansion**: The expansion of education, including the establishment of private and public universities, led to a more educated populace. This trend strengthened civil society by empowering individuals and fostering political awareness and activism.\n\n### Events:\n- **1958 Civil War (Lebanese Crisis)**: This event was a significant challenge to the state's authority, as it was a result of sectarian tensions and external pressures (Cold War dynamics). The crisis weakened the state's control and highlighted the power of civil society and regional actors in shaping political outcomes.\n- **1963 Levant Earthquake**: This natural disaster, while not directly a political event, weakened the state's legitimacy as it struggled to provide adequate relief and reconstruction efforts. It also strengthened civil society organizations that stepped in to provide aid and support to affected communities.\n- **1964 General Strike**: A major general strike in 1964, primarily centered in Beirut, was a significant show of civil society's power. The strike weakened the state's authority and highlighted the growing influence of labor unions and other civil society groups in political negotiations.",
    "1968-1977": "### Trends:\n- **Demographic Changes:** Rapid population growth, particularly in urban areas, exacerbated resource scarcity and unemployment, leading to increased social tensions. (Weakened society)\n- **Economic Challenges:** Economic inequalities and stagnation, particularly in rural areas, fueled discontent and reduced the state's ability to address social needs. (Weakened state)\n- **Political Fragmentation:** The erosion of the National Pact, a power-sharing agreement, due to increasing sectarian and political divisions weakened the state's cohesion and legitimacy. (Weakened state)\n- **Education and Literacy:** Improvement in education and literacy rates empowered civil society and increased political awareness and activism. (Strengthened society)\n\n### Events:\n- **1968 Palestinian Intifada:** The rise of Palestinian refugee camps and the increased presence of Palestinian militias in Lebanon, particularly in the south, challenged the state's sovereignty and control. (Weakened state)\n- **1970 Cairo Agreement:** The agreement between the Lebanese government and the Palestine Liberation Organization (PLO) granted the PLO autonomy in certain areas, further eroding the state's authority. (Weakened state)\n- **1975 Outbreak of the Lebanese Civil War:** Although the war officially began in 1975, the tensions and skirmishes in the years leading up to it significantly weakened the state's control and civil society's stability. (Weakened both state and society)\n- **1976 Syrian Intervention:** The Syrian military intervention in Lebanon, initially to support certain factions, marked a significant external influence that undermined the state's sovereignty and internal stability. (Weakened state)",
    "1978-1987": "### Trends:\n- **Economic Decline and Inflation**: The Lebanese economy experienced a significant downturn during this period, with high inflation and a decline in GDP. This trend weakened the state's ability to provide public services and maintain stability, thus reducing its legitimacy and control.\n- **Demographic Shifts**: The influx of Palestinian refugees and the internal displacement of Lebanese citizens due to conflict led to demographic changes that strained social services and increased sectarian tensions. This trend weakened both the state and civil society, as it exacerbated existing divisions.\n- **Political Fragmentation**: The power-sharing arrangement established by the National Pact of 1943 began to falter, leading to increased political fragmentation and the rise of militia groups. This trend weakened the state's authority and cohesion, making it harder to govern effectively.\n\n### Events:\n- **1978 Israeli Invasion (Operation Litani)**: Israel's invasion of southern Lebanon in March 1978 led to the deployment of the UN Interim Force in Lebanon (UNIFIL) and increased the presence of foreign powers. This event temporarily strengthened the state's international profile but weakened its control over its territory.\n- **1982 Israeli Invasion**: The more extensive Israeli invasion in June 1982, which reached Beirut, significantly weakened the state's sovereignty and control over its territory. It also led to the rise of Hezbollah, which eventually became a powerful non-state actor, further diminishing state power.\n- **1985 Ta'if Agreement**: Although the agreement was signed in 1989, the preliminary negotiations and peace efforts that began in 1985 aimed to end the civil war and reform the political system. This event initially weakened the state by undermining the authority of existing political leaders but eventually laid the groundwork for a more balanced power structure, potentially strengthening both the state and civil society.",
    "1988-1997": "### Trends:\n- **Economic Instability and Dependence on Foreign Aid**: The Lebanese economy remained fragile and heavily dependent on foreign aid and remittances from the Lebanese diaspora. This trend weakened the state's ability to function independently and sustain public services, thereby reducing its power.\n- **Demographic Shifts and Refugee Influxes**: The continued influx of Palestinian refugees and the return of Lebanese refugees from abroad after the civil war created demographic pressures and social tensions. These shifts strained public resources and weakened civil society by exacerbating sectarian divides.\n- **Sectarian Power Dynamics**: The Taif Agreement of 1989, which ended the Lebanese Civil War, solidified a power-sharing agreement based on sectarian lines. This trend maintained the balance of power among different religious groups but also entrenched sectarianism, weakening the state's ability to act as a unified entity.\n- **Regional Influence and Political Interference**: The ongoing influence of neighboring countries, particularly Syria and Iran, in Lebanese politics and society. This trend often undermined the state's sovereignty and independence, weakening its power.\n\n### Events:\n- ** ratification of the Taif Agreement (1989)**: This event marked the official end of the Lebanese Civil War and led to the re-establishment of the Lebanese state's authority. However, it also institutionalized sectarianism, which could be seen as both strengthening the state in terms of stability and weakening it in terms of unity and effectiveness.\n- **Withdrawal of Syrian Troops from Beirut (1991)**: The withdrawal reduced direct Syrian control over parts of Lebanon but did not eliminate Syrian influence. This event initially seemed to strengthen the state's sovereignty but ultimately had mixed results as Syria continued to exert significant influence.\n- ** Formation of the First Post-War Government (1990)**: The formation of a new government under President Elias Hrawi and Prime Minister Omar Karami marked a significant step towards restoring state authority. This event strengthened the state by re-establishing centralized governance.\n- **Assassination of Prime Minister Rafik Hariri (1997)**: Although Hariri's assassination occurred in 2005, the groundwork for his political influence and subsequent assassination was laid during this period. His growing influence and eventual death had profound implications for Lebanese politics, weakening civil society and state stability.\n- **Economic Reforms and Reconstruction Efforts (1990-1997)**: The implementation of economic reforms and reconstruction efforts, spearheaded by Prime Minister Rafik Hariri, aimed to rebuild the war-torn country. These efforts initially strengthened the state by improving infrastructure and economic conditions but also led to significant debt, which later weakened its financial stability.",
    "1998-2007": "### Trends:\n- **Economic Dependence on External Aid and Remittances:** During 1998-2007, Lebanon's economy remained heavily reliant on foreign aid and remittances from the Lebanese diaspora. This dependence often weakened the state's ability to implement independent economic policies and strengthened external influence.\n- **Political Fragmentation and Sectarianism:** The political landscape was characterized by deep sectarian divisions and the fragmentation of political power among various sectarian groups, which weakened the central state's authority and cohesion.\n- **Demographic Shifts and Urbanization:** Rapid urbanization, particularly in Beirut, led to increased pressure on infrastructure and social services. This trend often exacerbated social tensions and put a strain on the state's ability to manage urban development.\n- **Weakening of State Institutions:** State institutions, especially the judiciary and security forces, were undermined by political interference and corruption, which weakened the state's capacity to govern effectively and impartially.\n\n### Events:\n- **2000 Syrian Military Withdrawal:** The withdrawal of Syrian military forces in 2000, following the death of Syrian President Hafez al-Assad, initially strengthened the state's sovereignty and civil society's potential for more autonomous action. However, Syrian influence remained significant through political and economic channels.\n- **2005 Cedar Revolution:** The assassination of Prime Minister Rafik Hariri in February 2005 sparked the Cedar Revolution, a mass protest movement that led to the withdrawal of Syrian troops from Lebanon. This event strengthened civil society and temporarily reduced Syrian influence, but it also led to political polarization and instability.\n- **2006 Israel-Hezbollah War:** The 34-day conflict between Israel and Hezbollah in 2006 caused significant destruction and displacement, weakening the state's infrastructure and economic capacity. The war also highlighted the power of non-state actors like Hezbollah, which further challenged the state's monopoly on the use of force.\n- **2007 Nahr al-Bared Camp Conflict:** The conflict between the Lebanese Armed Forces and the Islamist militant group Fatah al-Islam in the Nahr al-Bared refugee camp in 2007 strained the state's security apparatus and exposed vulnerabilities in the handling of internal security threats. This event weakened the state's control over certain areas and populations.",
    "2008-2017": "### Trends:\n- **Economic Stagnation and Inequality**: Persistent economic challenges, including high public debt, unemployment, and income inequality, slowly eroded public trust in the state’s ability to manage the economy effectively. (Weakened the state)\n- **Political Fragmentation and Sectarianism**: Ongoing sectarian divisions and political fragmentation among various groups (e.g., Sunni, Shia, Christian) continued to fragment the political landscape, making it difficult for a unified government to emerge and enforce policies. (Weakened both state and society)\n- **Brain Drain and Demographic Shifts**: Continuous emigration of skilled and educated individuals, particularly the youth, led to a brain drain that weakened the country's intellectual and economic capital. (Weakened society)\n- **Civil Society Mobilization**: Gradual strengthening of civil society organizations and movements, particularly in response to corruption and poor governance, leading to increased activism and public demonstrations. (Strengthened society)\n\n### Events:\n- **2008 May Conflict (Druze-Hezbollah Clashes)**: Intense fighting in Beirut and other areas between Hezbollah and its allies and the March 14 coalition, leading to a temporary power vacuum and reinforcing sectarian divides. (Weakened the state)\n- **2011 Arab Spring-Inspired Protests**: Mass demonstrations in Lebanon, although less intense than in other Arab countries, called for political reform, anti-corruption measures, and better governance. (Strengthened society)\n- **2015 Waste Management Crisis and You Stink! Protests**: Widespread public protests against the government’s failure to manage a waste crisis, highlighting the public’s frustration with corruption and inefficiency. (Strengthened society, Weakened the state)\n- **2016 Parliamentary Elections and Formation of a New Government**: The election of Michel Aoun as President and the formation of a new government after a long period of political deadlock, which brought some stability but also reinforced existing power dynamics. (Mixed impact, slightly strengthened the state)",
    "2018-2027": "### Trends:\n- **Economic Decline and Debt Crisis**: Lebanon's economic situation has been deteriorating, with high public debt, a large budget deficit, and a decline in foreign currency reserves. This trend has weakened the state's ability to provide public services and maintain stability, thereby strengthening civil society's role in filling gaps.\n- **Brain Drain and Demographic Shifts**: A significant number of young, skilled Lebanese have emigrated, leading to a brain drain. This trend has weakened the state by reducing its human capital and potential for innovation, while also affecting civil society's capacity to mobilize and sustain long-term movements.\n- **Political Gridlock and Sectarianism**: Persistent political gridlock and the deepening of sectarian divides have hindered effective governance. This trend has weakened the state's legitimacy and cohesion, while civil society has become more fragmented and less effective in promoting reform.\n- **Rising Inequality and Social Unrest**: Growing economic inequality and widespread poverty have fueled social unrest and discontent. This trend has weakened the state's social contract and legitimacy, while empowering civil society to organize protests and demand change.\n\n### Events:\n- **2019 Protest Movement (October Revolution)**: Massive protests erupted in October 2019, demanding political and economic reforms. This event weakened the state by exposing its inability to address public grievances and by mobilizing civil society to challenge the status quo.\n- **2020 Beirut Port Explosion**: The catastrophic explosion at the Beirut port on August 4, 2020, resulted in significant loss of life and property damage. This event weakened the state's credibility and ability to govern effectively, while strengthening civil society's role in providing immediate relief and pushing for accountability.\n- **2021 Formation of New Government**: The formation of a new government in September 2021, led by Prime Minister Najib Mikati, was a discrete event that had mixed effects. While it provided a temporary sense of political stability, it did not fundamentally address the underlying issues, thus having a limited impact on strengthening the state or civil society.\n- **2023 Lebanon Elections**: The 2023 parliamentary elections saw the rise of independent candidates and new political movements. This event weakened the traditional sectarian political class and strengthened civil society's role in shaping political discourse and representation."
  },
  "score_prompt": {
    "1918-1927": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1918-1927. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nLebanon during 1918-1927 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1928-1937": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1928-1937, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1918-1927, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1928-1937:\n### Trends:\n- **Political Fragmentation:** The multi-sectarian power-sharing system (Confessionalism) continued to be institutionalized, reflecting the diverse religious and ethnic groups. This trend generally weakened the state by fostering sectarian divisions and reducing the capacity for cohesive governance.\n- **Economic Dependency on France:** Lebanon's economy remained closely tied to French interests, with trade and financial policies heavily influenced by France. This trend weakened the state by limiting economic sovereignty and fostering dependency.\n- **Educational and Cultural Expansion:** The expansion of educational institutions and cultural activities, often supported by foreign missions and local elites, contributed to the growth of civil society. This trend strengthened civil society by fostering a more educated and engaged population.\n\n### Events:\n- **1929 Economic Crisis:** The global economic crisis of 1929 had a profound impact on Lebanon, leading to economic hardship and social unrest. This event weakened both the state and civil society by exacerbating economic inequalities and reducing the resources available for governance and social cohesion.\n- **1936 General Strike:** A major general strike in 1936, led by workers and supported by various political groups, demanded political reforms and better labor conditions. This event strengthened civil society by demonstrating the power of collective action but weakened the state by challenging its authority and stability.\n- **1936 French-Lebanese Treaty:** The signing of the French-Lebanese Treaty in 1936, which promised Lebanon greater autonomy and eventual independence, marked a significant step towards self-governance. This event weakened the state's control by reducing French influence but strengthened civil society by fostering national aspirations and political mobilization.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <3.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1928-1937\n- state_power (float, 0-10): absolute state power at the end of 1928-1937\n- society_change (float): society_power change vs. 1918-1927\n- state_change (float): state_power change vs. 1918-1927\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1938-1947": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1938-1947, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1928-1937, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1938-1947:\n### Trends:\n- **Economic Dependence on France**: During this period, Lebanon's economy remained heavily dependent on France, which influenced both state and societal development. This trend generally **weakened the state** by making it less autonomous and **weakened civil society** by limiting local economic power.\n- **Demographic Shifts**: There was a significant increase in the population, driven by natural growth and the influx of refugees from surrounding regions. This trend **strengthened civil society** by increasing the number of participants in social and political activities but **weakened the state** by straining public services and resources.\n- **Educational Reforms**: Efforts to improve education and literacy rates began to gain traction, which **strengthened civil society** by empowering more individuals with knowledge and critical thinking skills. However, this trend also **weakened the state** by increasing demands for better governance and social services.\n- **Political Institutions**: The French mandate period saw the establishment and development of various political institutions, including a parliamentary system. This trend **strengthened the state** by laying the groundwork for a more structured governance framework but **weakened civil society** by limiting the autonomy of local political entities.\n\n### Events:\n- **French Mandate Ends (1943)**: Lebanon gained independence from French mandate in 1943, marking a significant shift in the balance of power. This event **strengthened the state** by increasing its sovereignty and autonomy but **weakened civil society** initially as the transition was not smooth and led to some political instability.\n- **National Pact (1943)**: The National Pact, a political agreement between Lebanon's different religious groups, established a power-sharing formula. This event **strengthened the state** by providing a framework for political stability but **weakened civil society** by entrenching sectarian divisions.\n- **Vichy France Occupation (1940-1941)**: The occupation by Vichy French forces during World War II temporarily disrupted the political and social order. This event **weakened the state** by undermining its authority and **weakened civil society** by causing political and economic instability.\n- **Allied Liberation (1941)**: The liberation of Lebanon by British and Free French forces in 1941 marked the end of Vichy control. This event **strengthened the state** by restoring some degree of order and international support but **weakened civil society** by introducing external influences that could alter local dynamics.\n- **Economic Challenges (1938-1947)**: The period saw significant economic challenges, including inflation and shortages, which were exacerbated by World War II. These challenges **weakened the state** by reducing its ability to provide essential services and **weakened civil society** by increasing social tensions and economic hardships.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <3.0, 4.0>\n1928-1937: <4.5, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1938-1947\n- state_power (float, 0-10): absolute state power at the end of 1938-1947\n- society_change (float): society_power change vs. 1928-1937\n- state_change (float): state_power change vs. 1928-1937\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1948-1957": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1948-1957, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1938-1947, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1948-1957:\n### Trends:\n- **Economic Development and Urbanization**: During 1948-1957, Lebanon experienced significant economic growth and urbanization, particularly in Beirut. This trend strengthened the state by increasing tax revenue and enhancing its administrative capacity. It also strengthened civil society by fostering a more educated and politically active urban population.\n- **Political Power-Sharing and Sectarianism**: The National Pact of 1943, which established a power-sharing agreement between the major religious groups, continued to shape Lebanese politics. This trend maintained a balance of power but also entrenched sectarian divisions, often weakening both the state and civil society by limiting cross-sectarian cooperation.\n- **Demographic Changes**: The influx of Palestinian refugees after 1948 altered the demographic balance, increasing the population and adding a significant non-citizen community. This trend weakened the state by creating additional social and political challenges and put pressure on civil society to address the needs of the refugee population.\n\n### Events:\n- **1948 Arab-Israeli War and Palestinian Exodus**: The war and the subsequent influx of Palestinian refugees significantly impacted Lebanon. This event weakened the state by straining resources and exacerbating sectarian tensions, and it also weakened civil society by creating a large group of marginalized and disenfranchised individuals.\n- **1952 Lebanese Presidential Crisis**: The political crisis that led to the resignation of President Bechara El Khoury and the election of Camille Chamoun highlighted the fragility of the political system. This event weakened the state by exposing the vulnerabilities in the power-sharing arrangements and the limits of political stability.\n- **1956 Suez Crisis and Lebanon's Response**: Lebanon's neutral stance during the Suez Crisis, despite pressure from the United States and Britain, demonstrated a degree of state autonomy. However, this event also highlighted the influence of external powers on Lebanese politics, which could be seen as weakening the state's sovereignty.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <3.0, 4.0>\n1928-1937: <4.5, 3.5>\n1938-1947: <5.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1948-1957\n- state_power (float, 0-10): absolute state power at the end of 1948-1957\n- society_change (float): society_power change vs. 1938-1947\n- state_change (float): state_power change vs. 1938-1947\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1958-1967": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1958-1967, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1948-1957, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1958-1967:\n### Trends:\n- **Economic Growth and Urbanization**: The period saw continued economic growth, particularly in Beirut, leading to increased urbanization. This trend strengthened both the state (through increased tax revenues and infrastructure development) and civil society (through the emergence of a more politically active urban middle class).\n- **Demographic Changes**: A significant influx of Palestinian refugees following the 1948 Arab-Israeli War continued to affect the demographic balance. This trend weakened the state's ability to manage social cohesion and increased the influence of civil society groups advocating for refugee rights.\n- **Educational Expansion**: The expansion of education, including the establishment of private and public universities, led to a more educated populace. This trend strengthened civil society by empowering individuals and fostering political awareness and activism.\n\n### Events:\n- **1958 Civil War (Lebanese Crisis)**: This event was a significant challenge to the state's authority, as it was a result of sectarian tensions and external pressures (Cold War dynamics). The crisis weakened the state's control and highlighted the power of civil society and regional actors in shaping political outcomes.\n- **1963 Levant Earthquake**: This natural disaster, while not directly a political event, weakened the state's legitimacy as it struggled to provide adequate relief and reconstruction efforts. It also strengthened civil society organizations that stepped in to provide aid and support to affected communities.\n- **1964 General Strike**: A major general strike in 1964, primarily centered in Beirut, was a significant show of civil society's power. The strike weakened the state's authority and highlighted the growing influence of labor unions and other civil society groups in political negotiations.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <3.0, 4.0>\n1928-1937: <4.5, 3.5>\n1938-1947: <5.0, 4.0>\n1948-1957: <4.8, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1958-1967\n- state_power (float, 0-10): absolute state power at the end of 1958-1967\n- society_change (float): society_power change vs. 1948-1957\n- state_change (float): state_power change vs. 1948-1957\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1968-1977": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1968-1977, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1958-1967, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1968-1977:\n### Trends:\n- **Demographic Changes:** Rapid population growth, particularly in urban areas, exacerbated resource scarcity and unemployment, leading to increased social tensions. (Weakened society)\n- **Economic Challenges:** Economic inequalities and stagnation, particularly in rural areas, fueled discontent and reduced the state's ability to address social needs. (Weakened state)\n- **Political Fragmentation:** The erosion of the National Pact, a power-sharing agreement, due to increasing sectarian and political divisions weakened the state's cohesion and legitimacy. (Weakened state)\n- **Education and Literacy:** Improvement in education and literacy rates empowered civil society and increased political awareness and activism. (Strengthened society)\n\n### Events:\n- **1968 Palestinian Intifada:** The rise of Palestinian refugee camps and the increased presence of Palestinian militias in Lebanon, particularly in the south, challenged the state's sovereignty and control. (Weakened state)\n- **1970 Cairo Agreement:** The agreement between the Lebanese government and the Palestine Liberation Organization (PLO) granted the PLO autonomy in certain areas, further eroding the state's authority. (Weakened state)\n- **1975 Outbreak of the Lebanese Civil War:** Although the war officially began in 1975, the tensions and skirmishes in the years leading up to it significantly weakened the state's control and civil society's stability. (Weakened both state and society)\n- **1976 Syrian Intervention:** The Syrian military intervention in Lebanon, initially to support certain factions, marked a significant external influence that undermined the state's sovereignty and internal stability. (Weakened state)\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <3.0, 4.0>\n1928-1937: <4.5, 3.5>\n1938-1947: <5.0, 4.0>\n1948-1957: <4.8, 4.5>\n1958-1967: <5.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1968-1977\n- state_power (float, 0-10): absolute state power at the end of 1968-1977\n- society_change (float): society_power change vs. 1958-1967\n- state_change (float): state_power change vs. 1958-1967\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1978-1987": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1978-1987, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1968-1977, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1978-1987:\n### Trends:\n- **Economic Decline and Inflation**: The Lebanese economy experienced a significant downturn during this period, with high inflation and a decline in GDP. This trend weakened the state's ability to provide public services and maintain stability, thus reducing its legitimacy and control.\n- **Demographic Shifts**: The influx of Palestinian refugees and the internal displacement of Lebanese citizens due to conflict led to demographic changes that strained social services and increased sectarian tensions. This trend weakened both the state and civil society, as it exacerbated existing divisions.\n- **Political Fragmentation**: The power-sharing arrangement established by the National Pact of 1943 began to falter, leading to increased political fragmentation and the rise of militia groups. This trend weakened the state's authority and cohesion, making it harder to govern effectively.\n\n### Events:\n- **1978 Israeli Invasion (Operation Litani)**: Israel's invasion of southern Lebanon in March 1978 led to the deployment of the UN Interim Force in Lebanon (UNIFIL) and increased the presence of foreign powers. This event temporarily strengthened the state's international profile but weakened its control over its territory.\n- **1982 Israeli Invasion**: The more extensive Israeli invasion in June 1982, which reached Beirut, significantly weakened the state's sovereignty and control over its territory. It also led to the rise of Hezbollah, which eventually became a powerful non-state actor, further diminishing state power.\n- **1985 Ta'if Agreement**: Although the agreement was signed in 1989, the preliminary negotiations and peace efforts that began in 1985 aimed to end the civil war and reform the political system. This event initially weakened the state by undermining the authority of existing political leaders but eventually laid the groundwork for a more balanced power structure, potentially strengthening both the state and civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <3.0, 4.0>\n1928-1937: <4.5, 3.5>\n1938-1947: <5.0, 4.0>\n1948-1957: <4.8, 4.5>\n1958-1967: <5.5, 4.0>\n1968-1977: <4.5, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1978-1987\n- state_power (float, 0-10): absolute state power at the end of 1978-1987\n- society_change (float): society_power change vs. 1968-1977\n- state_change (float): state_power change vs. 1968-1977\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1988-1997": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1988-1997, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1978-1987, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1988-1997:\n### Trends:\n- **Economic Instability and Dependence on Foreign Aid**: The Lebanese economy remained fragile and heavily dependent on foreign aid and remittances from the Lebanese diaspora. This trend weakened the state's ability to function independently and sustain public services, thereby reducing its power.\n- **Demographic Shifts and Refugee Influxes**: The continued influx of Palestinian refugees and the return of Lebanese refugees from abroad after the civil war created demographic pressures and social tensions. These shifts strained public resources and weakened civil society by exacerbating sectarian divides.\n- **Sectarian Power Dynamics**: The Taif Agreement of 1989, which ended the Lebanese Civil War, solidified a power-sharing agreement based on sectarian lines. This trend maintained the balance of power among different religious groups but also entrenched sectarianism, weakening the state's ability to act as a unified entity.\n- **Regional Influence and Political Interference**: The ongoing influence of neighboring countries, particularly Syria and Iran, in Lebanese politics and society. This trend often undermined the state's sovereignty and independence, weakening its power.\n\n### Events:\n- ** ratification of the Taif Agreement (1989)**: This event marked the official end of the Lebanese Civil War and led to the re-establishment of the Lebanese state's authority. However, it also institutionalized sectarianism, which could be seen as both strengthening the state in terms of stability and weakening it in terms of unity and effectiveness.\n- **Withdrawal of Syrian Troops from Beirut (1991)**: The withdrawal reduced direct Syrian control over parts of Lebanon but did not eliminate Syrian influence. This event initially seemed to strengthen the state's sovereignty but ultimately had mixed results as Syria continued to exert significant influence.\n- ** Formation of the First Post-War Government (1990)**: The formation of a new government under President Elias Hrawi and Prime Minister Omar Karami marked a significant step towards restoring state authority. This event strengthened the state by re-establishing centralized governance.\n- **Assassination of Prime Minister Rafik Hariri (1997)**: Although Hariri's assassination occurred in 2005, the groundwork for his political influence and subsequent assassination was laid during this period. His growing influence and eventual death had profound implications for Lebanese politics, weakening civil society and state stability.\n- **Economic Reforms and Reconstruction Efforts (1990-1997)**: The implementation of economic reforms and reconstruction efforts, spearheaded by Prime Minister Rafik Hariri, aimed to rebuild the war-torn country. These efforts initially strengthened the state by improving infrastructure and economic conditions but also led to significant debt, which later weakened its financial stability.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <3.0, 4.0>\n1928-1937: <4.5, 3.5>\n1938-1947: <5.0, 4.0>\n1948-1957: <4.8, 4.5>\n1958-1967: <5.5, 4.0>\n1968-1977: <4.5, 3.0>\n1978-1987: <4.0, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1988-1997\n- state_power (float, 0-10): absolute state power at the end of 1988-1997\n- society_change (float): society_power change vs. 1978-1987\n- state_change (float): state_power change vs. 1978-1987\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1998-2007": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1998-2007, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1988-1997, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1998-2007:\n### Trends:\n- **Economic Dependence on External Aid and Remittances:** During 1998-2007, Lebanon's economy remained heavily reliant on foreign aid and remittances from the Lebanese diaspora. This dependence often weakened the state's ability to implement independent economic policies and strengthened external influence.\n- **Political Fragmentation and Sectarianism:** The political landscape was characterized by deep sectarian divisions and the fragmentation of political power among various sectarian groups, which weakened the central state's authority and cohesion.\n- **Demographic Shifts and Urbanization:** Rapid urbanization, particularly in Beirut, led to increased pressure on infrastructure and social services. This trend often exacerbated social tensions and put a strain on the state's ability to manage urban development.\n- **Weakening of State Institutions:** State institutions, especially the judiciary and security forces, were undermined by political interference and corruption, which weakened the state's capacity to govern effectively and impartially.\n\n### Events:\n- **2000 Syrian Military Withdrawal:** The withdrawal of Syrian military forces in 2000, following the death of Syrian President Hafez al-Assad, initially strengthened the state's sovereignty and civil society's potential for more autonomous action. However, Syrian influence remained significant through political and economic channels.\n- **2005 Cedar Revolution:** The assassination of Prime Minister Rafik Hariri in February 2005 sparked the Cedar Revolution, a mass protest movement that led to the withdrawal of Syrian troops from Lebanon. This event strengthened civil society and temporarily reduced Syrian influence, but it also led to political polarization and instability.\n- **2006 Israel-Hezbollah War:** The 34-day conflict between Israel and Hezbollah in 2006 caused significant destruction and displacement, weakening the state's infrastructure and economic capacity. The war also highlighted the power of non-state actors like Hezbollah, which further challenged the state's monopoly on the use of force.\n- **2007 Nahr al-Bared Camp Conflict:** The conflict between the Lebanese Armed Forces and the Islamist militant group Fatah al-Islam in the Nahr al-Bared refugee camp in 2007 strained the state's security apparatus and exposed vulnerabilities in the handling of internal security threats. This event weakened the state's control over certain areas and populations.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <3.0, 4.0>\n1928-1937: <4.5, 3.5>\n1938-1947: <5.0, 4.0>\n1948-1957: <4.8, 4.5>\n1958-1967: <5.5, 4.0>\n1968-1977: <4.5, 3.0>\n1978-1987: <4.0, 2.5>\n1988-1997: <3.5, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1998-2007\n- state_power (float, 0-10): absolute state power at the end of 1998-2007\n- society_change (float): society_power change vs. 1988-1997\n- state_change (float): state_power change vs. 1988-1997\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2008-2017": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2008-2017, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 1998-2007, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2008-2017:\n### Trends:\n- **Economic Stagnation and Inequality**: Persistent economic challenges, including high public debt, unemployment, and income inequality, slowly eroded public trust in the state’s ability to manage the economy effectively. (Weakened the state)\n- **Political Fragmentation and Sectarianism**: Ongoing sectarian divisions and political fragmentation among various groups (e.g., Sunni, Shia, Christian) continued to fragment the political landscape, making it difficult for a unified government to emerge and enforce policies. (Weakened both state and society)\n- **Brain Drain and Demographic Shifts**: Continuous emigration of skilled and educated individuals, particularly the youth, led to a brain drain that weakened the country's intellectual and economic capital. (Weakened society)\n- **Civil Society Mobilization**: Gradual strengthening of civil society organizations and movements, particularly in response to corruption and poor governance, leading to increased activism and public demonstrations. (Strengthened society)\n\n### Events:\n- **2008 May Conflict (Druze-Hezbollah Clashes)**: Intense fighting in Beirut and other areas between Hezbollah and its allies and the March 14 coalition, leading to a temporary power vacuum and reinforcing sectarian divides. (Weakened the state)\n- **2011 Arab Spring-Inspired Protests**: Mass demonstrations in Lebanon, although less intense than in other Arab countries, called for political reform, anti-corruption measures, and better governance. (Strengthened society)\n- **2015 Waste Management Crisis and You Stink! Protests**: Widespread public protests against the government’s failure to manage a waste crisis, highlighting the public’s frustration with corruption and inefficiency. (Strengthened society, Weakened the state)\n- **2016 Parliamentary Elections and Formation of a New Government**: The election of Michel Aoun as President and the formation of a new government after a long period of political deadlock, which brought some stability but also reinforced existing power dynamics. (Mixed impact, slightly strengthened the state)\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <3.0, 4.0>\n1928-1937: <4.5, 3.5>\n1938-1947: <5.0, 4.0>\n1948-1957: <4.8, 4.5>\n1958-1967: <5.5, 4.0>\n1968-1977: <4.5, 3.0>\n1978-1987: <4.0, 2.5>\n1988-1997: <3.5, 3.5>\n1998-2007: <4.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2008-2017\n- state_power (float, 0-10): absolute state power at the end of 2008-2017\n- society_change (float): society_power change vs. 1998-2007\n- state_change (float): state_power change vs. 1998-2007\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2018-2027": "You are placing the country of Lebanon in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1918\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2018-2027, building on the established trajectory. Start\nfrom where Lebanon stood at the end of 2008-2017, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2018-2027:\n### Trends:\n- **Economic Decline and Debt Crisis**: Lebanon's economic situation has been deteriorating, with high public debt, a large budget deficit, and a decline in foreign currency reserves. This trend has weakened the state's ability to provide public services and maintain stability, thereby strengthening civil society's role in filling gaps.\n- **Brain Drain and Demographic Shifts**: A significant number of young, skilled Lebanese have emigrated, leading to a brain drain. This trend has weakened the state by reducing its human capital and potential for innovation, while also affecting civil society's capacity to mobilize and sustain long-term movements.\n- **Political Gridlock and Sectarianism**: Persistent political gridlock and the deepening of sectarian divides have hindered effective governance. This trend has weakened the state's legitimacy and cohesion, while civil society has become more fragmented and less effective in promoting reform.\n- **Rising Inequality and Social Unrest**: Growing economic inequality and widespread poverty have fueled social unrest and discontent. This trend has weakened the state's social contract and legitimacy, while empowering civil society to organize protests and demand change.\n\n### Events:\n- **2019 Protest Movement (October Revolution)**: Massive protests erupted in October 2019, demanding political and economic reforms. This event weakened the state by exposing its inability to address public grievances and by mobilizing civil society to challenge the status quo.\n- **2020 Beirut Port Explosion**: The catastrophic explosion at the Beirut port on August 4, 2020, resulted in significant loss of life and property damage. This event weakened the state's credibility and ability to govern effectively, while strengthening civil society's role in providing immediate relief and pushing for accountability.\n- **2021 Formation of New Government**: The formation of a new government in September 2021, led by Prime Minister Najib Mikati, was a discrete event that had mixed effects. While it provided a temporary sense of political stability, it did not fundamentally address the underlying issues, thus having a limited impact on strengthening the state or civil society.\n- **2023 Lebanon Elections**: The 2023 parliamentary elections saw the rise of independent candidates and new political movements. This event weakened the traditional sectarian political class and strengthened civil society's role in shaping political discourse and representation.\n\nTrajectory so far (period: <society_power, state_power>):\n1918-1927: <3.0, 4.0>\n1928-1937: <4.5, 3.5>\n1938-1947: <5.0, 4.0>\n1948-1957: <4.8, 4.5>\n1958-1967: <5.5, 4.0>\n1968-1977: <4.5, 3.0>\n1978-1987: <4.0, 2.5>\n1988-1997: <3.5, 3.5>\n1998-2007: <4.0, 3.0>\n2008-2017: <4.5, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2018-2027\n- state_power (float, 0-10): absolute state power at the end of 2018-2027\n- society_change (float): society_power change vs. 2008-2017\n- state_change (float): state_power change vs. 2008-2017\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1918-1927": "{\n  \"society_power\": 3.0,\n  \"state_power\": 4.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"French Mandate established\",\n  \"reasoning\": \"Civil society was weak but emerging, while the state was weak under French control.\"\n}",
    "1928-1937": "{\n  \"society_power\": 4.5,\n  \"state_power\": 3.5,\n  \"society_change\": 1.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"1936 General Strike and French-Lebanese Treaty\",\n  \"reasoning\": \"The 1936 General Strike and French-Lebanese Treaty strengthened civil society by fostering national aspirations and political mobilization, while weakening the state's control and sovereignty.\"\n}",
    "1938-1947": "{\n  \"society_power\": 5.0,\n  \"state_power\": 4.0,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"French mandate ends, National Pact established\",\n  \"reasoning\": \"The end of the French mandate and the National Pact strengthened political institutions but also increased societal mobilization and sectarian divisions.\"\n}",
    "1948-1957": "{\n  \"society_power\": 4.8,\n  \"state_power\": 4.5,\n  \"society_change\": -1.2,\n  \"state_change\": 0.5,\n  \"key_event\": \"1948 Arab-Israeli War and Palestinian Exodus\",\n  \"reasoning\": \"The influx of Palestinian refugees and political crises weakened civil society, while economic growth and urbanization modestly strengthened the state.\"\n}",
    "1958-1967": "{\n  \"society_power\": 5.5,\n  \"state_power\": 4.0,\n  \"society_change\": 0.7,\n  \"state_change\": -1.0,\n  \"key_event\": \"1958 Civil War and 1964 General Strike\",\n  \"reasoning\": \"The 1958 Civil War and 1964 General Strike highlighted civil society's growing influence while weakening state control and authority.\"\n}",
    "1968-1977": "{\n  \"society_power\": 4.5,\n  \"state_power\": 3.0,\n  \"society_change\": -1.0,\n  \"state_change\": -1.0,\n  \"key_event\": \"1970 Cairo Agreement, 1975 Outbreak of Lebanese Civil War\",\n  \"reasoning\": \"The Cairo Agreement and the onset of the Civil War significantly weakened both state authority and societal stability.\"\n}",
    "1978-1987": "{\n  \"society_power\": 4.0,\n  \"state_power\": 2.5,\n  \"society_change\": -1.0,\n  \"state_change\": -1.5,\n  \"key_event\": \"Israeli invasions and rise of militias\",\n  \"reasoning\": \"Economic decline, political fragmentation, and Israeli invasions weakened both state and civil society.\"\n}",
    "1988-1997": "{\n  \"society_power\": 3.5,\n  \"state_power\": 3.5,\n  \"society_change\": -1.5,\n  \"state_change\": 1.0,\n  \"key_event\": \"Taif Agreement and sectarian power dynamics\",\n  \"reasoning\": \"The Taif Agreement ended the civil war but entrenched sectarianism, weakening civil society. State power increased slightly with the re-establishment of central governance.\"\n}",
    "1998-2007": "{\n  \"society_power\": 4.0,\n  \"state_power\": 3.0,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"Cedar Revolution and 2006 Israel-Hezbollah War\",\n  \"reasoning\": \"The Cedar Revolution temporarily boosted civil society, while the 2006 war weakened state infrastructure and authority.\"\n}",
    "2008-2017": "{\n  \"society_power\": 4.5,\n  \"state_power\": 2.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"2015 Waste Management Crisis and Protests\",\n  \"reasoning\": \"Civil society strengthened through protests, while state effectiveness weakened due to economic and political challenges.\"\n}",
    "2018-2027": "{\n  \"society_power\": 5.0,\n  \"state_power\": 2.0,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"2019 Protest Movement and 2020 Beirut Port Explosion\",\n  \"reasoning\": \"Economic decline and political gridlock weakened the state, while civil society mobilized effectively.\"\n}"
  }
}

==> experiments/results/lebanon__vdem.json <==
{
  "country": "Lebanon",
  "model": "V-Dem",
  "periods": [
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1948-1957": 4.26,
    "1958-1967": 4.26,
    "1968-1977": 4.44,
    "1978-1987": 3.84,
    "1988-1997": 5.54,
    "1998-2007": 5.49,
    "2008-2017": 8.21,
    "2018-2027": 7.62
  },
  "state_power": {
    "1948-1957": 5.88,
    "1958-1967": 5.88,
    "1968-1977": 5.58,
    "1978-1987": 6.48,
    "1988-1997": 5.72,
    "1998-2007": 6.257,
    "2008-2017": 6.793,
    "2018-2027": 7.367
  },
  "key_event": {
    "1948-1957": "",
    "1958-1967": "",
    "1968-1977": "",
    "1978-1987": "",
    "1988-1997": "",
    "1998-2007": "",
    "2008-2017": "",
    "2018-2027": ""
  },
  "reasoning": {
    "1948-1957": "V-Dem",
    "1958-1967": "V-Dem",
    "1968-1977": "V-Dem",
    "1978-1987": "V-Dem",
    "1988-1997": "V-Dem",
    "1998-2007": "V-Dem",
    "2008-2017": "V-Dem",
    "2018-2027": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/somalia__anthropic-claude-opus-4-8.json <==
{
  "country": "Somalia",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1900-1909": 6.0,
    "1910-1919": 5.5,
    "1920-1929": 4.5,
    "1930-1939": 3.5,
    "1940-1949": 5.5,
    "1950-1959": 6.0,
    "1960-1969": 5.0,
    "1970-1979": 3.0,
    "1980-1989": 4.0,
    "1990-1999": 4.5,
    "2000-2009": 4.5,
    "2010-2019": 4.5
  },
  "state_power": {
    "1900-1909": 1.5,
    "1910-1919": 2.5,
    "1920-1929": 4.0,
    "1930-1939": 5.5,
    "1940-1949": 4.5,
    "1950-1959": 5.0,
    "1960-1969": 4.5,
    "1970-1979": 6.0,
    "1980-1989": 3.5,
    "1990-1999": 1.0,
    "2000-2009": 1.5,
    "2010-2019": 2.5
  },
  "key_event": {
    "1900-1909": "Dervish revolt; no central state, strong clan society",
    "1910-1919": "Dervish proto-state consolidates at Taleh amid British coastal retreat",
    "1920-1929": "Dervish collapse and Italian conquest of sultanates",
    "1930-1939": "Fascist centralization and absorption into Italian East Africa",
    "1940-1949": "Founding of Somali Youth League; nationalist mass mobilization",
    "1950-1959": "UN trusteeship builds proto-state; elections mobilize clan-based parties",
    "1960-1969": "Independence democracy then 1969 Barre military coup",
    "1970-1979": "Barre's socialist regime builds despotic state, suppresses clan society",
    "1980-1989": "Barre's clan-based despotism collapses; armed clan insurgencies rise",
    "1990-1999": "State collapse (1991); clan norms and warlords fill vacuum",
    "2000-2009": "Statelessness persists; TFG/ICU/al-Shabaab contest a fragmented order",
    "2010-2019": "Federal Government formed; territory reclaimed from al-Shabaab"
  },
  "reasoning": {
    "1900-1909": "There was no unified Somali state—territory was fragmented among competing European colonial claims (British, Italian) with minimal administrative reach and the Sayyid Mohammed Abdullah Hassan's Dervish movement openly defying them, so state power is near-collapsed. Meanwhile dense clan structures, customary law (xeer), and religious networks gave Somali society robust autonomous organizing and mobilization capacity, placing society power in the moderate range.",
    "1910-1919": "The Dervish movement's fortified territorial control, tribute collection, and victories (Dul Madoba) plus the Camel Constabulary raised aggregate coercive state capacity from near-collapse, though it remained fragmented and weak; meanwhile prolonged conflict, raiding, displacement, and famine eroded the still-robust clan/xeer civil society modestly.",
    "1920-1929": "The 1920 defeat of the Dervish movement and De Vecchi's forcible subjugation of the Majeerteen and Hobyo sultanates sharply expanded colonial despotic capacity, raising state power, while dismantling indigenous political authorities weakened organized society—though resilient clan/xeer norms and nomadic mobility kept both from moving further.",
    "1930-1939": "Deepening Italian colonial penetration, plantation extraction, militarization from the Italo-Ethiopian War, and racial laws sharply raised the foreign state's coercive/administrative reach while dispossessing and legally subordinating Somali society; persistent clan/xeer structures kept society from collapsing into atomization.",
    "1940-1949": "The birth of the cross-clan SYL and energized nationalist debate (Greater Somalia proposal, 1948 riots) sharply strengthened organized civil society atop the enduring clan \"cage,\" while administrative fragmentation, externally imposed British military rule, and the loss of the Ogaden weakened state legitimacy and rootedness despite temporary consolidation.",
    "1950-1959": "The AFIS trusteeship deliberately built central administrative and fiscal institutions and progressively \"Somalized\" the civil service, modestly strengthening a still aid-dependent, interior-thin state; meanwhile municipal and 1956 legislative elections plus the SYL's rise channeled the persistent clan \"cage of norms\" into organized representative politics, boosting society's institutional voice.",
    "1960-1969": "Independence created a nominal democratic state, but institutional dualism, a thin fiscal base, and irredentist military overextension kept state capacity moderate-to-weak, while the year-end coup began crushing electoral politics. Society weakened as clan norms were politicized into fragmented patronage machines, eroding the autonomous \"cage\" that had traditionally constrained the state.",
    "1970-1979": "Barre's Soviet-backed one-party regime nationalized the economy, expanded the NSS/military, and penetrated the countryside via literacy campaigns and resettlement, raising state power despite late-decade Ogaden losses; the deliberate anti-clan campaign, family law reform, and repression of religious authority sharply eroded society's traditional constraining institutions.",
    "1980-1989": "State power fell sharply as Barre hollowed out impersonal institutions into a narrow MOD clan machine reliant on coercion and foreign aid, losing administrative reach amid insurgency and the 1988 Hargeisa bombardment. Society power rose modestly not as civic strength but as armed clan mobilization (SNM, SSDF, USC) reasserted the divisive \"cage of norms,\" pushing Somalia away from the corridor toward stateless conflict.",
    "1990-1999": "The 1991 fall of Siad Barre eliminated the central state, collapsing state power to near-zero as failed UN interventions and warlord fragmentation left no institutional replacement. Society reverted to clan-based customary authority (xeer/elders), a restrictive \"cage of norms\" that provided real localized organization—especially in Somaliland/Puntland—but was militarized and famine-shattered, yielding only a modest net rise.",
    "2000-2009": "The state remained essentially absent, with nominal TNG/TFG frameworks propped up externally by AMISOM giving only a marginal capacity uptick from near-collapse, offset by insurgency and Ethiopian occupation. Society held roughly steady: clan order, informal economy, and the ICU strengthened autonomous governance, but piracy, al-Shabaab coercion, and war eroded stable civic life, leaving net society power flat.",
    "2010-2019": "The 2012 Federal Government, provisional constitution, recapture of Mogadishu/Kismayo, and orderly succession modestly rebuilt central state capacity from near-collapse, though it remained weak and externally dependent with al-Shabaab as a rival coercive actor. Society power held steady: clan structures and remittance-driven economic autonomy stayed strong but were neither newly empowered nor suppressed."
  },
  "events_trends_prompt": {
    "1900-1909": "",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1900-1909": "",
    "1910-1919": "# Somalia, 1910–1919: State and Society in the *Narrow Corridor* Framework\n\nA note on context: In Acemoğlu and Robinson's terms, much of Somali society in this era exemplifies the \"Absent Leviathan\"—a stateless order governed by clan structures, customary law (*xeer*), and lineage segmentation, with norms constraining behavior (the \"cage of norms\") in the absence of a centralized state. Colonial powers (Britain, Italy) and the Dervish state-building project of Sayyid Maxamed Cabdulle Xasan represent competing attempts to build coercive state power.\n\n## Trends\n\n- **Persistence of segmentary clan/*xeer* order:** Throughout the decade, pastoral society continued to be organized around lineage, blood-payment groups (*diya*/*mag*), and customary law. This sustained a robust but decentralized civil society while structurally resisting centralized state authority—strengthening society, weakening prospects for a state.\n\n- **Consolidation of the Dervish proto-state:** Across the decade the Dervish movement maintained territorial control from fortified centers (notably **Taleh** in the Nugaal), collecting tribute and administering justice. This represented a slow-building indigenous state-power project—strengthening a (nascent, coercive) state while pressuring the autonomy of civil society under its reach.\n\n- **Shallow, coastal colonial administration:** Both British Somaliland and Italian Somalia governed through limited \"light-touch\" and indirect rule, concentrated on ports and trade rather than the interior—an economically extractive but institutionally thin state presence that did little to penetrate or transform interior society.\n\n- **Livestock/pastoral economy and trade dependence:** Continued reliance on livestock exports and caravan trade shaped both colonial revenue and clan wealth; economic disruption from prolonged conflict gradually eroded pastoral livelihoods (both state and society weakened by attrition).\n\n## Events\n\n- **British withdrawal to the coast (1910):** Britain abandoned the interior of the protectorate, pulling back to coastal towns and effectively ceding the hinterland—**weakening the colonial state's reach** and, in the resulting vacuum, exposing society to raiding and inter-clan conflict.\n\n- **Escalation of Dervish–clan and Dervish–colonial conflict (early–mid 1910s):** Renewed Dervish raiding and fighting following the British retreat destabilized interior clans, causing displacement and famine-linked mortality—**weakening society** while the Dervish state consolidated coercive power.\n\n- **Creation of the Somaliland Camel Constabulary (1912):** Britain established this mobile local force to police the interior fringe—an incremental **strengthening of colonial state capacity** (its commander was killed in a 1913 clash, showing the state's fragility).\n\n- **Battle of Dul Madoba (1913):** A significant Dervish military victory over British-led forces—**strengthening the Dervish state** and further undermining colonial authority in the interior.\n\n- **World War I (1914–1918):** The war diverted imperial resources and attention, delaying decisive colonial action against the Dervishes; it also drew reported Ottoman/Ethiopian sympathies into regional dynamics—broadly **weakening/constraining colonial state effort** during these years.\n\n- **End-of-decade preparation for the final offensive (1919):** Britain assembled forces (including planned use of air power) for the 1920 campaign—the buildup marks the beginning of a **decisive reassertion of colonial state power** that would soon destroy the Dervish state.\n\n---\n*Caveat:* Acemoğlu and Robinson discuss Somalia primarily as a case of the Absent Leviathan and clan-based order rather than analyzing 1910–1919 in detail; the above applies their framework to the standard historical record of the period.",
    "1920-1929": "# Somalia, 1920–1929 through the *Narrow Corridor* Lens\n\nA note before the lists: Acemoğlu and Robinson's framework centers on the balance between the \"Leviathan\" (state capacity/despotic power) and society's countervailing power. In 1920s Somalia, most of what happened was **colonial state-building imposed from outside**, which tended to strengthen a (colonial) despotic state while weakening or bypassing indigenous society's norms and institutions—especially the clan-based, kinship-lineage order that Acemoğlu and Robinson elsewhere characterize as a strong stateless society (an \"Absent Leviathan\" dynamic). The northern (British Somaliland), southern (Italian Somalia), and other zones diverged, so items are flagged accordingly.\n\n## Trends\n\n- **Consolidation of Italian colonial administration in the south (slow institutional trend):** Progressive extension of Italian state apparatus—taxation, administrative districts, and coercive capacity—strengthening the (colonial, despotic) state while displacing indigenous authority; society weakened.\n- **Growth of the plantation/concession economy in the fertile Shabelle-Juba region (economic trend):** Italian agricultural concessions and forced/coerced labor recruitment strengthened extractive state capacity and colonial economic control; weakened the autonomy of local agro-pastoral communities.\n- **Persistence and resilience of segmentary clan/lineage institutions and customary law (*xeer*) (institutional/social trend):** Kinship-based dispute resolution and norms continued to organize society outside colonial reach; represents durable societal power (the \"cage of norms\" that also constrains state penetration).\n- **Pastoral nomadic demographic and economic base (demographic/economic trend):** The mobile, decentralized population remained difficult to tax and administer, structurally limiting state penetration—keeping much of society beyond the Leviathan's grasp.\n- **Divergent colonial trajectories across British Somaliland, Italian Somalia, and other zones (institutional trend):** Fragmentation of would-be state authority across imperial jurisdictions weakened any unified state and reinforced localized, society-level orders.\n\n## Events\n\n- **Defeat of the Dervish movement / Sayyid Mohammed Abdullah Hassan (British aerial and ground campaign, 1920):** A discrete, decisive event—British bombing of Taleh/Dervish strongholds and the collapse of the movement (Hassan died late 1920). This destroyed a two-decade indigenous state-building and resistance project, weakening a nascent *indigenous* centralizing authority while consolidating British colonial control (strengthening the colonial state, weakening one strand of society's organized power).\n- **Fascist assumption of power in Italy (1922) and its projection into Somalia:** The Mussolini government intensified centralized, authoritarian colonial policy, strengthening despotic state capacity in the south later in the decade.\n- **Governor Cesare Maria De Vecchi's arrival and aggressive \"pacification\"/centralization drive (appointed 1923, active mid-1920s):** Discrete administrative rupture—forcible subordination of the sultanates of the northeast (Majeerteen/Obbia) and coastal principalities to direct Italian rule; sharply strengthened the colonial state and dismantled semi-autonomous indigenous political authorities.\n- **Suppression of the Majeerteen and Hobyo/Obbia Sultanates (campaigns from ~1925 onward):** Direct military subjugation ending indigenous sultanate autonomy—strengthened colonial state, weakened established indigenous state-like institutions and society's political power.\n- **Transfer of Jubaland from Britain to Italy (1925):** Territorial/administrative event expanding Italian colonial state reach; reshaped jurisdictional boundaries with little enhancement of local societal power.\n\n---\n**Caveat on sources:** These items reflect the standard historiography of 1920s Somalia; Acemoğlu and Robinson's *Narrow Corridor* does not itself provide a detailed decade-by-decade Somali case study, so the state/society labels above are my application of their framework rather than their own coding. The most consequential single event is the 1920 collapse of the Dervish state.",
    "1930-1939": "# Somalia, 1930–1939: Through the Lens of *The Narrow Corridor*\n\nA note on framing: Acemoğlu and Robinson's core distinction is between the **power of the state** (its administrative/coercive capacity, or \"Leviathan\") and the **power of society** (its capacity for collective mobilization and constraint). In 1930s Somali territories, the relevant \"state\" was largely a **colonial/foreign Leviathan** (Italian in the south, British in the north), while \"society\" corresponds to the clan-based, kinship, and customary (*xeer*) institutions.\n\n## Trends (slow-moving)\n\n- **Consolidation of Italian colonial administrative reach in the south** — After the \"pacification\" campaigns of the late 1920s, the 1930s saw deepening bureaucratic and coercive penetration into the interior. This **strengthened a (foreign) state** while **weakening indigenous society's** autonomy and self-governance.\n\n- **Expansion of the plantation economy (bananas, cotton, sugar) along the Shabelle and Juba rivers** — Concession agriculture with coercive/forced labor recruitment reorganized economic life. This **strengthened the colonial state's** fiscal and extractive capacity and **weakened society** by dispossessing cultivators and disrupting agro-pastoral arrangements.\n\n- **Persistence and adaptation of clan structures and *xeer* (customary law)** — Despite colonial rule, kinship-based dispute resolution and pastoral organization endured, sustaining a latent **societal capacity** for mobilization that colonial administration could regulate but not eliminate.\n\n- **Fascist-era investment in infrastructure and settlement** — Roads, ports, and Italian settler colonization (accelerating under Mussolini) built up **state capacity** but were designed to subordinate, not empower, the Somali population.\n\n- **Relative administrative \"lightness\" in British Somaliland** — The north remained thinly governed and fiscally neglected, meaning **weak state capacity** there and correspondingly greater persistence of **societal/clan authority** compared to the Italian south.\n\n## Events (discrete)\n\n- **Fascist administrative centralization under Governor Guido Corni and successors (early 1930s)** — Tightened, hierarchical control **strengthened the colonial state**.\n\n- **Formation of the colonial-administered federation and, in 1936, absorption into Africa Orientale Italiana (Italian East Africa)** — Following the conquest of Ethiopia, Italian Somaliland was merged into a larger colonial structure. This **strengthened the state's** scale and coercive apparatus while further **subordinating Somali society**.\n\n- **Second Italo-Ethiopian War (1935–36) and the Walwal incident (Dec. 1934) on the Somali-Ethiopian frontier** — Massive militarization of the Somali interior; conscription and requisitioning of Somali auxiliaries and *dubats*. **Strengthened the state's** military footprint; **weakened society** through extraction, though it also armed and mobilized some Somali groups.\n\n- **Racial/segregationist legislation (leggi razziali, applied from 1937–38 in the colonies)** — Formalized legal subordination of Somalis, **weakening society's** civic standing while entrenching a discriminatory **state**.\n\n---\n\n**Caveat:** The historical record on 1930s Somalia is comparatively thin and dominated by colonial sources, so several of these items rest on well-documented colonial-policy trends rather than granular Somali-side documentation. If you need this for rigorous work, I'd recommend verifying specific dates (e.g., exact application of racial laws in Somalia) against a dedicated colonial history.",
    "1940-1949": "# Somalia, 1940–1949 through the *Narrow Corridor* Lens\n\nA note on framing: Acemoğlu and Robinson describe Somali society as a classic case of a \"Stateless\" or \"Absent Leviathan\"—a society historically constrained by the \"cage of norms\" (clan structures, customary *xeer* law, and lineage segmentation) rather than by a centralized state. The 1940s should be read as a period where colonial/trusteeship structures grafted onto a strong, decentralized clan-based society.\n\n## Trends (slow-moving: institutional, economic, demographic)\n\n- **Persistence of clan-based social organization and *xeer* (customary law).** The segmentary lineage system and clan councils continued to provide dispute resolution and order independent of any central authority—a strong society organized outside the state (the \"cage of norms\" limiting despotism but also blocking centralized state formation).\n\n- **Growth of urban and political-associational life.** Gradual expansion of towns (Mogadishu, Hargeisa) and a small educated, trading, and clerical class created the social base for modern political mobilization—strengthening an emergent, non-clan civil society.\n\n- **Continued economic reliance on pastoralism and livestock trade** across the Somali-inhabited territories (British Somaliland, ex-Italian Somaliland, the Ogaden, NFD). This dispersed, mobile economy reinforced decentralized power and worked against state-building—weakening prospects for a strong state, sustaining society's autonomy.\n\n- **Administrative fragmentation across multiple sovereigns** (British military administration over former Italian territory and the Ogaden, plus the pre-existing partition among Britain, Ethiopia, France). This kept \"the state\" fractured and externally imposed rather than rooted—weak state legitimacy.\n\n## Events (discrete)\n\n- **British military conquest/administration of former Italian Somaliland (1941).** Britain's WWII defeat of Italian East Africa placed most Somali-inhabited areas under a single British Military Administration, temporarily consolidating administrative reach—a modest, externally imposed boost to state capacity.\n\n- **Founding of the Somali Youth Club / Somali Youth League (1943, renamed 1947).** The first mass, cross-clan nationalist political organization; explicitly sought to transcend clan divisions and demand unity and independence—a major strengthening of organized civil society and a nationalist counterweight to both colonial rule and pure clan fragmentation.\n\n- **The Ernest Bevin (British) proposal for a unified \"Greater Somalia\" (1946).** Britain floated uniting the Somali territories under trusteeship; though rejected by the Allies, it energized nationalist expectations and debate—mobilizing society.\n\n- **Four Power Commission visit and the \"January 1948 Mogadishu riots.\"** As the Allied commission investigated the disposition of ex-Italian Somaliland, clashes erupted (notably between SYL supporters and pro-Italian/rival factions), leaving dozens dead. This revealed both the intensity of nationalist civil-society mobilization and its fracture lines—strengthening organized society while exposing violent cleavages.\n\n- **Return of the Ogaden and Haud to Ethiopian administration (1948, under the 1897 arrangements).** Britain's transfer of Somali-inhabited grazing lands to Ethiopia became a lasting grievance—weakening trust in colonial/external authority and further galvanizing Somali nationalist sentiment.\n\n- **UN decision (1949) to place ex-Italian Somaliland under a 10-year Italian Trusteeship toward independence in 1960.** Set the institutional runway for eventual statehood—an externally scheduled attempt at future state-building, resented by many nationalists.\n\n---\n**Caveat:** Acemoğlu and Robinson discuss Somalia primarily as an illustration of statelessness and the strength of the clan \"cage,\" rather than analyzing the 1940s decade in detail. The specific events above are drawn from standard Somali history and mapped onto their state-vs-society framework.",
    "1950-1959": "# Somalia 1950–1959 through *The Narrow Corridor* Framework\n\nA note on Acemoğlu and Robinson's terms: Somali society in this period was largely a \"Stateless\"/absent-Leviathan case, with the \"cage of norms\" of clan and customary law (*xeer*) constraining behavior in place of a centralized state. The 1950s introduced a nascent state apparatus under trusteeship.\n\n## Trends\n\n- **Institution-building under the UN Trusteeship (from 1950):** The Italian-administered trusteeship (AFIS) deliberately built central administrative, fiscal, and bureaucratic capacity to prepare for independence. This *strengthened the (proto-)state* by creating institutions that had barely existed under earlier colonial rule.\n\n- **Gradual \"Somalization\" of administration:** Progressive replacement/training of Somalis in civil service and local government slowly built indigenous state capacity—*strengthened the state*, and to a degree society's ability to engage it.\n\n- **Persistence of the clan-based \"cage of norms\" (*xeer* and segmentary lineage):** Customary law, clan councils, and pastoral kinship networks remained the dominant real authority, especially in rural areas—*sustained society's organizational power* but also constrained the reach of the emerging state (a check that kept the state weak in the interior).\n\n- **Politicization of clan identity into party structures:** Political parties increasingly mapped onto clan lineages, embedding kinship into the new state institutions—ambiguous effect: *mobilized society* but also *weakened the state's* prospects for an impersonal, cohesive Leviathan.\n\n- **Economic dependence on pastoralism and a narrow export base (bananas, livestock):** A thin, aid-dependent fiscal base limited the state's autonomous revenue—*kept the state economically weak* and dependent on Italian subsidies.\n\n## Events\n\n- **1950 – Formal establishment of AFIS (Italian Trusteeship Administration under UN mandate):** Discrete founding event creating a time-limited (10-year) mandate to build a state—*created/strengthened the proto-state*.\n\n- **1954 – First municipal elections:** Introduced electoral participation at local level—*strengthened society's* institutional voice and provided arenas for organized political competition.\n\n- **1956 – Legislative Assembly elections and establishment of an elected government:** The Somali Youth League (SYL) won; Somalia gained internal self-government with a Somali prime minister (Abdullahi Issa)—*strengthened both* the state (self-governing institutions) and society (representative politics).\n\n- **1956–1958 – Rise and dominance of the Somali Youth League:** Consolidation of a nationalist party as governing force—*strengthened the emerging state's* coherence, though increasingly along clan-balancing lines.\n\n- **1958 – Municipal elections and mounting tensions over clan/party representation:** Sharpened the fusion of clan and party ahead of independence—*mobilized society* while foreshadowing state fragility.\n\n---\n\n**Caveat:** This applies to the former Italian Somaliland. British Somaliland (the north) followed a separate, slower administrative track in the 1950s before the 1960 union—a distinction worth flagging when using this framework, since the two territories' state/society trajectories differed.",
    "1960-1969": "# Somalia 1960–1969 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Somalia's clan-based society traditionally embodied a strong \"cage of norms\" (the *heer* customary law and segmentary lineage system) constraining any centralized state—closer to their \"Absent Leviathan\" archetype. The 1960s saw a weak state coexisting with a strong, fragmented society.\n\n## Trends\n\n- **Persistence of clan segmentary structure and *heer* customary law** — A slow-moving institutional trend; kept society powerful and decentralized, resisting state penetration (strengthened society, weakened state capacity).\n\n- **Politicization of clan identity via multiparty electoral competition** — Parties increasingly organized around lineage; eroded the pastoral norms' balancing function while producing a fragmented, patronage-driven state (weakened both cohesive state authority and society's autonomous \"cage\").\n\n- **Difficult integration of two colonial legacies** (British Somaliland's common-law/English administration and Italian Somalia's civil-law/Italian bureaucracy) — Incompatible legal, administrative, and linguistic systems hampered building coherent state capacity (weakened state).\n\n- **Rise of pan-Somali irredentist nationalism (Greater Somalia)** — An ideological trend claiming ethnic Somalis in Ethiopia, Kenya, Djibouti; diverted state resources toward military/foreign aims and defined the state's mission (arguably strengthened state ambition/military buildup, but overextended it).\n\n- **Economic dependence on pastoralism, bananas, and foreign aid; minimal fiscal base** — Weak taxation capacity and reliance on external (Italian, Soviet, U.S.) patrons; a state without deep societal fiscal roots (weakened autonomous state capacity).\n\n- **Growth of the army and expanding patronage/corruption** — Steady expansion of a military claiming a disproportionate share of the budget, plus proliferating clientelism, laid groundwork for state capture (strengthened coercive state apparatus, weakened accountable governance and society's check on it).\n\n## Events\n\n- **1960 unification and independence (July 1) merging British Somaliland and the Italian Trust Territory** — Discrete founding event creating the Somali Republic; established a nominal democratic state but with unresolved institutional dualism (created the state, but on fragile footing).\n\n- **1961 constitutional referendum and northern discontent** — Northerners largely abstained/rejected; a failed 1961 military coup attempt by northern officers signaled early strain (weakened state legitimacy in the north).\n\n- **1964 Ogaden war/border clashes with Ethiopia** — Armed conflict pursuing irredentist claims; militarized the state and strained resources (strengthened military role, weakened fiscal/civil balance).\n\n- **Shifta conflict in Kenya's Northern Frontier District (1963–1967)** — Somali-backed insurgency; extended the state's confrontational irredentism and diplomatic isolation (overextended the state).\n\n- **Soviet military aid agreement (1963) and rejection of a Western package** — Cold War alignment massively expanding the army (strengthened coercive capacity of the state relative to society).\n\n- **1967 election and peaceful transfer of power (Aden Abdullah Osman Daar losing to Abdirashid Ali Sharmarke)** — A rare African democratic handover; briefly signaled functioning electoral institutions (momentarily strengthened accountable state/society balance).\n\n- **1969 parliamentary elections marred by fraud and extreme party fragmentation** — Over 60 parties, widespread vote-buying; discredited the democratic state and hollowed out its legitimacy (severely weakened the accountable state).\n\n- **October 1969: assassination of President Sharmarke, followed by Siad Barre's military coup** — Discrete rupture ending the civilian republic; replaced electoral politics with a military regime (dramatically strengthened the coercive/\"Despotic Leviathan\" trajectory while crushing societal political competition).\n\n*(Note: the coup falls at the very end of the decade and inaugurates the shift toward the authoritarian state that Acemoğlu and Robinson would classify as movement away from the corridor.)*",
    "1970-1979": "# Somalia 1970–1979 through *The Narrow Corridor* Framework\n\nA note on Acemoğlu and Robinson's lens: they distinguish the \"power of the state\" (elite/Leviathan capacity: coercion, taxation, bureaucracy) from the \"power of society\" (traditional social structures, kinship networks, norms that constrain the state). In this decade Siad Barre's regime generally sought to expand state power while deliberately weakening the clan-based social structures that had traditionally constrained rulers.\n\n## Trends\n\n- **Consolidation of \"Scientific Socialism\" and state-led development (1970 onward):** Barre's regime nationalized banks, industries, and much of the economy, expanding the state's economic reach and bureaucratic apparatus. *Strengthened the state.*\n\n- **Deliberate campaign against clan/kinship identity (\"tribalism\"):** The regime attempted to suppress traditional clan structures rhetorically and institutionally, replacing kinship allegiance with loyalty to the state. *Weakened society (its traditional constraining institutions).*\n\n- **Growth of the security/coercive apparatus:** Expansion of the National Security Service (NSS) and Soviet-backed military buildup increased the state's coercive capacity and surveillance. *Strengthened the state (in despotic terms).*\n\n- **Covert re-entrenchment of clan patronage:** Even as clanism was publicly condemned, Barre governed increasingly through favored clans (the MOD alliance—Marehan, Ogaden, Dulbahante), corroding impartial state capacity and repurposing kinship for narrow elite ends. *Ambiguous: weakened impersonal state capacity; distorted rather than empowered society.*\n\n- **Demographic/economic strain and growing dependence on foreign aid:** Reliance first on Soviet then (post-1977) Western/Gulf patronage substituted external rents for a genuine domestic tax bargain with society. *Strengthened state autonomy from society, but on a fragile external footing.*\n\n## Events\n\n- **1969 coup / 1970 declaration of socialism:** Barre's Supreme Revolutionary Council formalized authoritarian one-party control. *Strengthened the state; weakened society.*\n\n- **1972 adoption of a written Somali script (Latin orthography):** Enabled mass literacy campaigns, standardization, and administrative penetration. *Strengthened the state (and arguably built some societal capacity).*\n\n- **1974–1975 rural literacy campaign and drought/famine (\"Dabadheer\"):** State mobilization reached the countryside, but severe drought forced mass resettlement of nomads, disrupting traditional pastoral clan life and increasing dependence on the state. *Strengthened state penetration; weakened traditional pastoral society.*\n\n- **1975 Family Law reform:** Granted women expanded rights (inheritance, divorce); execution of religious sheikhs who opposed it signaled the state overriding traditional/religious authority. *Strengthened the state; weakened traditional (religious) social authority.*\n\n- **1974 Treaty of Friendship with the USSR:** Cemented arms and aid inflows, expanding military capacity. *Strengthened the state.*\n\n- **1977–1978 Ogaden War with Ethiopia:** Military defeat, the Soviet switch to Ethiopia, and expulsion of Soviet advisors devastated the army and regime legitimacy, generating refugee inflows and internal dissent. *Weakened the state (loss of capacity and legitimacy).*\n\n- **1978 attempted coup:** Officers (largely Majeerteen) launched a failed coup; survivors formed the SSDF, the first major armed opposition. *Weakened the state; marked the emergence of organized (clan-based) resistance.*\n\n---\n\n**Caveat:** Acemoğlu and Robinson themselves treat Somalia primarily as a case of a historically \"Absent Leviathan\" / stateless society governed by the *xeer* customary law and clan balance. The 1970s Barre period is best read as an attempt to build a despotic Leviathan atop that society—one that ultimately hollowed out both state capacity and society's autonomous institutions, helping set up the state collapse of 1991.",
    "1980-1989": "# Somalia 1980–1989 in the Acemoğlu–Robinson Framework\n\nIn *The Narrow Corridor*, Somalia is a paradigmatic case of a \"Absent Leviathar\" or a weak state where society is organized by clan/lineage norms (the \"cage of norms\"). During the 1980s, Siad Barre's regime tried to build a \"Despotic Leviathan\" but progressively hollowed out both state and societal capacity.\n\n## Trends\n\n- **Clientelistic clan-based patronage (\"scientific socialism\" abandoned):** After the 1977–78 Ogaden defeat, Barre increasingly ruled through his own clan constellation (Marehan, Ogaden, Dulbahante—the \"MOD\" alliance). This weakened the *state* as an impersonal institution, converting it into an instrument of narrow clan power, while entrenching the clan \"cage of norms\" in *society*.\n\n- **Economic decline and aid dependency:** Collapse of the state-directed economy, IMF/World Bank structural adjustment (early-mid 1980s), and heavy reliance on foreign (increasingly Western, post-1977 realignment) aid. Fiscal fragility weakened the *state's* autonomous capacity and made it a rent-distributing shell.\n\n- **Refugee influx and demographic strain:** Hundreds of thousands of ethnic-Somali refugees from the Ogaden after 1978 were settled and armed/favored by the regime, altering local balances (esp. against Isaaq populations in the north). This distorted *society* and fueled grievance.\n\n- **Militarization and securitization of governance:** Growing reliance on the National Security Service and paramilitary/clan militias rather than developmental institutions—despotic capacity growing even as infrastructural/administrative capacity decayed. Ambiguous for the *state* (more coercive, less capable).\n\n- **Erosion of traditional and civic mediating institutions:** Suppression of independent associations and cooptation of *xeer* (customary law) elders undermined autonomous *society*, leaving mobilization to run along armed clan lines.\n\n## Events\n\n- **Founding of the Somali National Movement (SNM), 1981:** Isaaq-based armed opposition organized in exile/north. Strengthened (armed) *society* against the state and marked the shift toward organized insurgency.\n\n- **Emergence of the Somali Salvation Democratic Front (SSDF)** consolidating in early 1980s (Majeerteen-based). Further fragmented opposition along clan lines—armed *society* up, central *state* control down.\n\n- **1982 Ethiopia-backed incursions / border conflict:** External military pressure and cross-border insurgent activity weakened the *state's* control in border regions.\n\n- **The 1988 Somali–Ethiopian peace accord:** By ending Ethiopian sponsorship, it paradoxically pushed the SNM to launch a major offensive—an accelerant of internal war.\n\n- **SNM northern offensive and the bombardment of Hargeisa and Burao (1988):** Regime aerial bombardment killed tens of thousands and displaced hundreds of thousands of Isaaq. Catastrophic for *society* in the north and delegitimizing for the *state*—a decisive rupture between regime and population.\n\n- **Escalating clan-based armed rebellion (late 1980s, e.g., USC formation among Hawiye, 1989):** Widening insurgency signaled the imminent collapse of the *state* and the ascendancy of armed clan factions in *society*—setting up the 1991 state failure.\n\n---\n*Note:* A–R would read the decade as the failure of a despotic-state project that both weakened impersonal state capacity **and** strengthened the divisive, armed dimension of society (the clan cage), pushing Somalia *away* from the corridor toward stateless conflict.",
    "1990-1999": "# Somalia, 1990–1999 (Acemoğlu & Robinson framework)\n\nIn *The Narrow Corridor*, the state's power (capacity, monopoly of violence) is set against society's power (collective organization, norms, mobilization). Somalia in the 1990s is a canonical case of the \"Absent Leviathan\" / \"cage of norms,\" where the state collapsed and society reverted to clan-based (customary/*xeer*) governance.\n\n## Trends\n\n- **Progressive collapse of central state capacity** — The Siad Barre regime's patronage-based, clan-favoring state hollowed out through the late 1980s and dissolved entirely by 1991. *Weakened the state* (to near-zero) while leaving no institutional replacement.\n\n- **Reassertion of clan-based customary authority (*xeer*, elders/*guurti*)** — With no Leviathan, dispute resolution, security, and order reverted to lineage norms. In A&R terms, this is the \"cage of norms\" filling the vacuum. *Strengthened society's traditional organization* but constrained liberty and blocked state reconstruction.\n\n- **Rise of the warlord/faction economy** — Militias controlled through clan-based armed factions competed for territory, ports, and checkpoints. This represents fragmented, privatized coercion rather than a state monopoly of violence. *Weakened the state; distorted/militarized society.*\n\n- **War economy and predatory extraction** — Looting, \"technicals,\" checkpoint taxation, khat trade, and control of aid became the economic base. *Weakened state fiscal capacity; entrenched armed actors within society.*\n\n- **Demographic disruption via displacement and famine mortality** — Massive internal displacement, refugee flows, and famine deaths reshaped population and shattered pre-war social structures. *Weakened both state and (formal) society.*\n\n- **Emergence of divergent regional trajectories** — The relatively peaceful, elder-negotiated order in the northwest (Somaliland) versus violent statelessness in the south. *Selectively strengthened localized society-led governance in the north.*\n\n## Events\n\n- **Fall of Siad Barre / regime collapse (January 1991)** — The discrete moment the central state ceased to function; opposition factions (esp. USC) took Mogadishu. *Sharply weakened/eliminated the state.*\n\n- **Somaliland's unilateral declaration of independence (May 1991)** — Following the SNM victory in the north, a breakaway polity began building governance through clan-conference (*shir*) processes. *Strengthened a locally rooted state-society settlement in that region.*\n\n- **USC split and Aidid–Ali Mahdi power struggle (late 1991–1992)** — The intra-clan/faction fighting over Mogadishu turned the capital into a battleground. *Weakened prospects for any restored state; militarized society.*\n\n- **1991–1992 famine** — Conflict-driven famine killed an estimated hundreds of thousands. *Devastated society; discredited factions.*\n\n- **UNITAF / Operation Restore Hope (US-led, Dec 1992) and UNOSOM II (1993)** — Foreign intervention to secure aid and attempt state reconstruction/reconciliation. *Attempted to rebuild the state from outside — ultimately failed to create durable capacity.*\n\n- **Battle of Mogadishu (\"Black Hawk Down,\" October 1993)** — Failed effort to capture Aidid; led to US/UN withdrawal (completed 1995). *Confirmed the state-building failure; entrenched warlord power.*\n\n- **Death of Mohamed Farah Aidid (1996)** — Removed a dominant warlord but did not consolidate order; factional fragmentation continued. *No net state gain.*\n\n- **Somaliland's Borama conference (1993) and Puntland's formation (1998)** — Society-driven, elder-mediated constitutional/state-building settlements producing functioning regional administrations. *Strengthened bottom-up governance where clan consensus enabled it.*\n\n---\n**Framework note:** The decade illustrates A&R's argument that dismantling a despotic (Barre) Leviathan does not automatically produce liberty; absent a *balance* between state and society, the outcome was the Absent Leviathan, with society reverting to a restrictive cage of norms. Somaliland/Puntland are the partial exceptions where mobilized society negotiated nascent state authority.",
    "2000-2009": "# Somalia 2000–2009 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Somalia during this decade is a case of the \"Absent Leviathan\"—a weak or nonexistent state paired with a society organized around clan norms (the \"cage of norms\"). Below I distinguish slow-moving trends from discrete events.\n\n## Trends\n\n- **Persistent statelessness and reliance on clan/customary law (Xeer):** With no functioning central state since 1991, society was governed largely by clan elders and customary law throughout the decade. This *strengthened* a particular form of society (clan-based order) while keeping the state *absent/weak*.\n\n- **Growth of the informal economy and remittances:** Telecoms, hawala money-transfer networks, and livestock exports flourished without state regulation. This *strengthened* society's autonomous capacity but did nothing to build (and arguably undercut demand for) state fiscal capacity.\n\n- **Rise of politicized Islamism as an alternative source of order:** Over the decade, Islamic courts and Sharia-based governance gradually filled the vacuum left by the absent state, offering dispute resolution and security—*strengthening* a non-clan societal actor while remaining outside/against the formal state.\n\n- **Growth of piracy off the Somali coast (mid-to-late decade):** An expanding predatory economy that *weakened* both prospects for effective statehood and orderly civil society, while enriching armed non-state networks.\n\n- **Demographic pressure and youth unemployment:** A young, rapidly growing population with few opportunities supplied recruits to militias, courts' militias, and later al-Shabaab—*weakening* stable society and fueling armed factions.\n\n## Events\n\n- **Arta Conference and formation of the Transitional National Government (2000):** A discrete attempt to reconstitute the state; produced a weak TNG with little territorial control—a nominal *strengthening* of the state that largely failed in practice.\n\n- **Formation of the Transitional Federal Government (TFG) via the Mbagathi/Kenya talks (2004):** Created a new internationally-recognized state framework, but again with minimal capacity—an attempted *strengthening* of the state that remained largely paper-thin.\n\n- **Rise and consolidation of the Islamic Courts Union (ICU), seizing Mogadishu (mid-2006):** The ICU imposed relative order and security over much of south-central Somalia—a dramatic *strengthening* of a societal/religious governance actor (and a de facto rival \"state\").\n\n- **Ethiopian military invasion ousting the ICU (December 2006–2007):** Backed by the TFG, Ethiopia's intervention *weakened* the ICU order, but the occupation provoked insurgency, *weakening* both effective state authority and stable society.\n\n- **Emergence of al-Shabaab as an insurgent force (2007 onward):** The radicalization of ICU remnants into a militant movement—*weakened* the state and preyed on/coerced society.\n\n- **Deployment of AMISOM (African Union Mission), 2007:** Externally propped up the TFG's survival—a fragile, dependency-based *strengthening* of the state.\n\n- **Djibouti Agreement and election of Sharif Sheikh Ahmed as TFG president (2008–2009):** Attempted political reconciliation drawing in moderate Islamists; a modest, contested *strengthening* of state legitimacy amid ongoing conflict.\n\n---\n\n**Framework note:** Throughout, Somalia illustrates the difficulty of entering the \"corridor\" when the state is absent. Repeated attempts to build a Leviathan (TNG, TFG, AMISOM) failed to achieve the balanced, mutually-constraining growth of state *and* society that Acemoğlu and Robinson argue is necessary for liberty; instead, order emerged episodically from societal actors (clans, Islamic courts) rather than from a capable, accountable state.",
    "2010-2019": "# Somalia 2010–2019 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Somalia is a paradigmatic case of a weak/absent state (\"Absent Leviathan\") where clan-based society is strong. The decade shows halting state-building attempts against entrenched societal (clan) power and a competing coercive actor (al-Shabaab).\n\n## Trends\n\n- **Gradual reconstruction of central state institutions** — Formation of the Federal Government (2012), a permanent (provisional) constitution, and the slow build-out of a federal system creating member states (Puntland already existing, then Jubaland, South West, Galmudug, Hirshabelle). *Strengthened the state*, though partially by fragmenting authority to regional units.\n\n- **Persistent primacy of clan (xeer) social structures** — Political power throughout remained organized around the 4.5 clan power-sharing formula. This entrenched clan authority as the real locus of legitimacy. *Strengthened society relative to a centralizing state; also weakened coherent state capacity.*\n\n- **Economic recovery driven by diaspora remittances, telecoms, and mobile money** — Growth of mobile-money platforms and remittance inflows sustained livelihoods largely independent of the state. *Strengthened society/economic autonomy; ambiguous for the state (little taxable capacity captured).*\n\n- **Slow, externally-financed growth of state coercive capacity** — Reliance on AMISOM (African Union forces) and donor funding to build the Somali National Army; state security depended heavily on outside actors. *Nominally strengthened the state, but revealed dependence rather than autonomous capacity.*\n\n- **Chronic drought and demographic/humanitarian pressure** — Recurrent drought, food insecurity, and large IDP populations sustained dependence on international NGOs and aid organizations, which delivered services in lieu of the state. *Weakened the state (crowded out state service provision); mixed effect on society.*\n\n- **Al-Shabaab's entrenchment as a shadow governance actor** — Beyond terrorism, the group ran parallel taxation, courts, and administration in areas it controlled or contested. *Weakened the state's monopoly of violence and legitimacy; a rival coercive \"Leviathan.\"*\n\n## Events\n\n- **2011–2012 famine** — Severe famine (esp. 2011) killed ~260,000; exposed state incapacity and deepened reliance on external humanitarian actors. *Weakened the state.*\n\n- **August 2011 al-Shabaab withdrawal from Mogadishu** — Military pushback (AMISOM/TFG) reclaimed the capital. *Strengthened the state (territorially).*\n\n- **2012 end of the Transitional Federal Government / formation of the Federal Government** — New provisional constitution, a selected parliament, and election of President Hassan Sheikh Mohamud. *Strengthened the state (institutional legitimacy).*\n\n- **2012 recapture of Kismayo** — Loss of the key port cut al-Shabaab revenue. *Strengthened the state; weakened the rival coercive actor.*\n\n- **2016–2017 electoral process and 2017 election of President Mohamed Abdullahi \"Farmaajo\" Mohamed** — A broader (though still clan-delegate-based, not universal-suffrage) selection process; peaceful transfer of power. *Strengthened the state (norm of orderly succession).*\n\n- **October 14, 2017 Mogadishu truck bombing** — One of the deadliest attacks globally (~500+ killed); demonstrated the state's inability to guarantee security. *Weakened the state; galvanized some civil-society mobilization.*\n\n- **Recurrent al-Shabaab attacks on government/AMISOM targets** (e.g., hotels, bases, Westgate spillover regionally) — Repeated demonstrations that the state lacked a monopoly on violence. *Weakened the state.*\n\n- **2017 drought / near-famine** — Averted mass death largely via aid, not state action. *Weakened the state's claim to provision; reinforced NGO/society reliance.*\n\n---\n\n**Framework summary:** The decade shows repeated efforts to reconstruct the \"Leviathan\" (federal institutions, army, territorial reconquest) chronically undermined by (1) a strong clan-based society resistant to centralization, and (2) al-Shabaab as a competing coercive power. Somalia remained well outside the \"narrow corridor,\" oscillating between state absence and a fragile, externally-propped state that never achieved the balanced, mutually-constraining relationship between state and society that liberty requires."
  },
  "score_prompt": {
    "1900-1909": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1900-1909. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nSomalia during 1900-1909 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1910-1919": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\n# Somalia, 1910–1919: State and Society in the *Narrow Corridor* Framework\n\nA note on context: In Acemoğlu and Robinson's terms, much of Somali society in this era exemplifies the \"Absent Leviathan\"—a stateless order governed by clan structures, customary law (*xeer*), and lineage segmentation, with norms constraining behavior (the \"cage of norms\") in the absence of a centralized state. Colonial powers (Britain, Italy) and the Dervish state-building project of Sayyid Maxamed Cabdulle Xasan represent competing attempts to build coercive state power.\n\n## Trends\n\n- **Persistence of segmentary clan/*xeer* order:** Throughout the decade, pastoral society continued to be organized around lineage, blood-payment groups (*diya*/*mag*), and customary law. This sustained a robust but decentralized civil society while structurally resisting centralized state authority—strengthening society, weakening prospects for a state.\n\n- **Consolidation of the Dervish proto-state:** Across the decade the Dervish movement maintained territorial control from fortified centers (notably **Taleh** in the Nugaal), collecting tribute and administering justice. This represented a slow-building indigenous state-power project—strengthening a (nascent, coercive) state while pressuring the autonomy of civil society under its reach.\n\n- **Shallow, coastal colonial administration:** Both British Somaliland and Italian Somalia governed through limited \"light-touch\" and indirect rule, concentrated on ports and trade rather than the interior—an economically extractive but institutionally thin state presence that did little to penetrate or transform interior society.\n\n- **Livestock/pastoral economy and trade dependence:** Continued reliance on livestock exports and caravan trade shaped both colonial revenue and clan wealth; economic disruption from prolonged conflict gradually eroded pastoral livelihoods (both state and society weakened by attrition).\n\n## Events\n\n- **British withdrawal to the coast (1910):** Britain abandoned the interior of the protectorate, pulling back to coastal towns and effectively ceding the hinterland—**weakening the colonial state's reach** and, in the resulting vacuum, exposing society to raiding and inter-clan conflict.\n\n- **Escalation of Dervish–clan and Dervish–colonial conflict (early–mid 1910s):** Renewed Dervish raiding and fighting following the British retreat destabilized interior clans, causing displacement and famine-linked mortality—**weakening society** while the Dervish state consolidated coercive power.\n\n- **Creation of the Somaliland Camel Constabulary (1912):** Britain established this mobile local force to police the interior fringe—an incremental **strengthening of colonial state capacity** (its commander was killed in a 1913 clash, showing the state's fragility).\n\n- **Battle of Dul Madoba (1913):** A significant Dervish military victory over British-led forces—**strengthening the Dervish state** and further undermining colonial authority in the interior.\n\n- **World War I (1914–1918):** The war diverted imperial resources and attention, delaying decisive colonial action against the Dervishes; it also drew reported Ottoman/Ethiopian sympathies into regional dynamics—broadly **weakening/constraining colonial state effort** during these years.\n\n- **End-of-decade preparation for the final offensive (1919):** Britain assembled forces (including planned use of air power) for the 1920 campaign—the buildup marks the beginning of a **decisive reassertion of colonial state power** that would soon destroy the Dervish state.\n\n---\n*Caveat:* Acemoğlu and Robinson discuss Somalia primarily as a case of the Absent Leviathan and clan-based order rather than analyzing 1910–1919 in detail; the above applies their framework to the standard historical record of the period.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <6.0, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\n# Somalia, 1920–1929 through the *Narrow Corridor* Lens\n\nA note before the lists: Acemoğlu and Robinson's framework centers on the balance between the \"Leviathan\" (state capacity/despotic power) and society's countervailing power. In 1920s Somalia, most of what happened was **colonial state-building imposed from outside**, which tended to strengthen a (colonial) despotic state while weakening or bypassing indigenous society's norms and institutions—especially the clan-based, kinship-lineage order that Acemoğlu and Robinson elsewhere characterize as a strong stateless society (an \"Absent Leviathan\" dynamic). The northern (British Somaliland), southern (Italian Somalia), and other zones diverged, so items are flagged accordingly.\n\n## Trends\n\n- **Consolidation of Italian colonial administration in the south (slow institutional trend):** Progressive extension of Italian state apparatus—taxation, administrative districts, and coercive capacity—strengthening the (colonial, despotic) state while displacing indigenous authority; society weakened.\n- **Growth of the plantation/concession economy in the fertile Shabelle-Juba region (economic trend):** Italian agricultural concessions and forced/coerced labor recruitment strengthened extractive state capacity and colonial economic control; weakened the autonomy of local agro-pastoral communities.\n- **Persistence and resilience of segmentary clan/lineage institutions and customary law (*xeer*) (institutional/social trend):** Kinship-based dispute resolution and norms continued to organize society outside colonial reach; represents durable societal power (the \"cage of norms\" that also constrains state penetration).\n- **Pastoral nomadic demographic and economic base (demographic/economic trend):** The mobile, decentralized population remained difficult to tax and administer, structurally limiting state penetration—keeping much of society beyond the Leviathan's grasp.\n- **Divergent colonial trajectories across British Somaliland, Italian Somalia, and other zones (institutional trend):** Fragmentation of would-be state authority across imperial jurisdictions weakened any unified state and reinforced localized, society-level orders.\n\n## Events\n\n- **Defeat of the Dervish movement / Sayyid Mohammed Abdullah Hassan (British aerial and ground campaign, 1920):** A discrete, decisive event—British bombing of Taleh/Dervish strongholds and the collapse of the movement (Hassan died late 1920). This destroyed a two-decade indigenous state-building and resistance project, weakening a nascent *indigenous* centralizing authority while consolidating British colonial control (strengthening the colonial state, weakening one strand of society's organized power).\n- **Fascist assumption of power in Italy (1922) and its projection into Somalia:** The Mussolini government intensified centralized, authoritarian colonial policy, strengthening despotic state capacity in the south later in the decade.\n- **Governor Cesare Maria De Vecchi's arrival and aggressive \"pacification\"/centralization drive (appointed 1923, active mid-1920s):** Discrete administrative rupture—forcible subordination of the sultanates of the northeast (Majeerteen/Obbia) and coastal principalities to direct Italian rule; sharply strengthened the colonial state and dismantled semi-autonomous indigenous political authorities.\n- **Suppression of the Majeerteen and Hobyo/Obbia Sultanates (campaigns from ~1925 onward):** Direct military subjugation ending indigenous sultanate autonomy—strengthened colonial state, weakened established indigenous state-like institutions and society's political power.\n- **Transfer of Jubaland from Britain to Italy (1925):** Territorial/administrative event expanding Italian colonial state reach; reshaped jurisdictional boundaries with little enhancement of local societal power.\n\n---\n**Caveat on sources:** These items reflect the standard historiography of 1920s Somalia; Acemoğlu and Robinson's *Narrow Corridor* does not itself provide a detailed decade-by-decade Somali case study, so the state/society labels above are my application of their framework rather than their own coding. The most consequential single event is the 1920 collapse of the Dervish state.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <6.0, 1.5>\n1910-1919: <5.5, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\n# Somalia, 1930–1939: Through the Lens of *The Narrow Corridor*\n\nA note on framing: Acemoğlu and Robinson's core distinction is between the **power of the state** (its administrative/coercive capacity, or \"Leviathan\") and the **power of society** (its capacity for collective mobilization and constraint). In 1930s Somali territories, the relevant \"state\" was largely a **colonial/foreign Leviathan** (Italian in the south, British in the north), while \"society\" corresponds to the clan-based, kinship, and customary (*xeer*) institutions.\n\n## Trends (slow-moving)\n\n- **Consolidation of Italian colonial administrative reach in the south** — After the \"pacification\" campaigns of the late 1920s, the 1930s saw deepening bureaucratic and coercive penetration into the interior. This **strengthened a (foreign) state** while **weakening indigenous society's** autonomy and self-governance.\n\n- **Expansion of the plantation economy (bananas, cotton, sugar) along the Shabelle and Juba rivers** — Concession agriculture with coercive/forced labor recruitment reorganized economic life. This **strengthened the colonial state's** fiscal and extractive capacity and **weakened society** by dispossessing cultivators and disrupting agro-pastoral arrangements.\n\n- **Persistence and adaptation of clan structures and *xeer* (customary law)** — Despite colonial rule, kinship-based dispute resolution and pastoral organization endured, sustaining a latent **societal capacity** for mobilization that colonial administration could regulate but not eliminate.\n\n- **Fascist-era investment in infrastructure and settlement** — Roads, ports, and Italian settler colonization (accelerating under Mussolini) built up **state capacity** but were designed to subordinate, not empower, the Somali population.\n\n- **Relative administrative \"lightness\" in British Somaliland** — The north remained thinly governed and fiscally neglected, meaning **weak state capacity** there and correspondingly greater persistence of **societal/clan authority** compared to the Italian south.\n\n## Events (discrete)\n\n- **Fascist administrative centralization under Governor Guido Corni and successors (early 1930s)** — Tightened, hierarchical control **strengthened the colonial state**.\n\n- **Formation of the colonial-administered federation and, in 1936, absorption into Africa Orientale Italiana (Italian East Africa)** — Following the conquest of Ethiopia, Italian Somaliland was merged into a larger colonial structure. This **strengthened the state's** scale and coercive apparatus while further **subordinating Somali society**.\n\n- **Second Italo-Ethiopian War (1935–36) and the Walwal incident (Dec. 1934) on the Somali-Ethiopian frontier** — Massive militarization of the Somali interior; conscription and requisitioning of Somali auxiliaries and *dubats*. **Strengthened the state's** military footprint; **weakened society** through extraction, though it also armed and mobilized some Somali groups.\n\n- **Racial/segregationist legislation (leggi razziali, applied from 1937–38 in the colonies)** — Formalized legal subordination of Somalis, **weakening society's** civic standing while entrenching a discriminatory **state**.\n\n---\n\n**Caveat:** The historical record on 1930s Somalia is comparatively thin and dominated by colonial sources, so several of these items rest on well-documented colonial-policy trends rather than granular Somali-side documentation. If you need this for rigorous work, I'd recommend verifying specific dates (e.g., exact application of racial laws in Somalia) against a dedicated colonial history.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <6.0, 1.5>\n1910-1919: <5.5, 2.5>\n1920-1929: <4.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\n# Somalia, 1940–1949 through the *Narrow Corridor* Lens\n\nA note on framing: Acemoğlu and Robinson describe Somali society as a classic case of a \"Stateless\" or \"Absent Leviathan\"—a society historically constrained by the \"cage of norms\" (clan structures, customary *xeer* law, and lineage segmentation) rather than by a centralized state. The 1940s should be read as a period where colonial/trusteeship structures grafted onto a strong, decentralized clan-based society.\n\n## Trends (slow-moving: institutional, economic, demographic)\n\n- **Persistence of clan-based social organization and *xeer* (customary law).** The segmentary lineage system and clan councils continued to provide dispute resolution and order independent of any central authority—a strong society organized outside the state (the \"cage of norms\" limiting despotism but also blocking centralized state formation).\n\n- **Growth of urban and political-associational life.** Gradual expansion of towns (Mogadishu, Hargeisa) and a small educated, trading, and clerical class created the social base for modern political mobilization—strengthening an emergent, non-clan civil society.\n\n- **Continued economic reliance on pastoralism and livestock trade** across the Somali-inhabited territories (British Somaliland, ex-Italian Somaliland, the Ogaden, NFD). This dispersed, mobile economy reinforced decentralized power and worked against state-building—weakening prospects for a strong state, sustaining society's autonomy.\n\n- **Administrative fragmentation across multiple sovereigns** (British military administration over former Italian territory and the Ogaden, plus the pre-existing partition among Britain, Ethiopia, France). This kept \"the state\" fractured and externally imposed rather than rooted—weak state legitimacy.\n\n## Events (discrete)\n\n- **British military conquest/administration of former Italian Somaliland (1941).** Britain's WWII defeat of Italian East Africa placed most Somali-inhabited areas under a single British Military Administration, temporarily consolidating administrative reach—a modest, externally imposed boost to state capacity.\n\n- **Founding of the Somali Youth Club / Somali Youth League (1943, renamed 1947).** The first mass, cross-clan nationalist political organization; explicitly sought to transcend clan divisions and demand unity and independence—a major strengthening of organized civil society and a nationalist counterweight to both colonial rule and pure clan fragmentation.\n\n- **The Ernest Bevin (British) proposal for a unified \"Greater Somalia\" (1946).** Britain floated uniting the Somali territories under trusteeship; though rejected by the Allies, it energized nationalist expectations and debate—mobilizing society.\n\n- **Four Power Commission visit and the \"January 1948 Mogadishu riots.\"** As the Allied commission investigated the disposition of ex-Italian Somaliland, clashes erupted (notably between SYL supporters and pro-Italian/rival factions), leaving dozens dead. This revealed both the intensity of nationalist civil-society mobilization and its fracture lines—strengthening organized society while exposing violent cleavages.\n\n- **Return of the Ogaden and Haud to Ethiopian administration (1948, under the 1897 arrangements).** Britain's transfer of Somali-inhabited grazing lands to Ethiopia became a lasting grievance—weakening trust in colonial/external authority and further galvanizing Somali nationalist sentiment.\n\n- **UN decision (1949) to place ex-Italian Somaliland under a 10-year Italian Trusteeship toward independence in 1960.** Set the institutional runway for eventual statehood—an externally scheduled attempt at future state-building, resented by many nationalists.\n\n---\n**Caveat:** Acemoğlu and Robinson discuss Somalia primarily as an illustration of statelessness and the strength of the clan \"cage,\" rather than analyzing the 1940s decade in detail. The specific events above are drawn from standard Somali history and mapped onto their state-vs-society framework.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <6.0, 1.5>\n1910-1919: <5.5, 2.5>\n1920-1929: <4.5, 4.0>\n1930-1939: <3.5, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\n# Somalia 1950–1959 through *The Narrow Corridor* Framework\n\nA note on Acemoğlu and Robinson's terms: Somali society in this period was largely a \"Stateless\"/absent-Leviathan case, with the \"cage of norms\" of clan and customary law (*xeer*) constraining behavior in place of a centralized state. The 1950s introduced a nascent state apparatus under trusteeship.\n\n## Trends\n\n- **Institution-building under the UN Trusteeship (from 1950):** The Italian-administered trusteeship (AFIS) deliberately built central administrative, fiscal, and bureaucratic capacity to prepare for independence. This *strengthened the (proto-)state* by creating institutions that had barely existed under earlier colonial rule.\n\n- **Gradual \"Somalization\" of administration:** Progressive replacement/training of Somalis in civil service and local government slowly built indigenous state capacity—*strengthened the state*, and to a degree society's ability to engage it.\n\n- **Persistence of the clan-based \"cage of norms\" (*xeer* and segmentary lineage):** Customary law, clan councils, and pastoral kinship networks remained the dominant real authority, especially in rural areas—*sustained society's organizational power* but also constrained the reach of the emerging state (a check that kept the state weak in the interior).\n\n- **Politicization of clan identity into party structures:** Political parties increasingly mapped onto clan lineages, embedding kinship into the new state institutions—ambiguous effect: *mobilized society* but also *weakened the state's* prospects for an impersonal, cohesive Leviathan.\n\n- **Economic dependence on pastoralism and a narrow export base (bananas, livestock):** A thin, aid-dependent fiscal base limited the state's autonomous revenue—*kept the state economically weak* and dependent on Italian subsidies.\n\n## Events\n\n- **1950 – Formal establishment of AFIS (Italian Trusteeship Administration under UN mandate):** Discrete founding event creating a time-limited (10-year) mandate to build a state—*created/strengthened the proto-state*.\n\n- **1954 – First municipal elections:** Introduced electoral participation at local level—*strengthened society's* institutional voice and provided arenas for organized political competition.\n\n- **1956 – Legislative Assembly elections and establishment of an elected government:** The Somali Youth League (SYL) won; Somalia gained internal self-government with a Somali prime minister (Abdullahi Issa)—*strengthened both* the state (self-governing institutions) and society (representative politics).\n\n- **1956–1958 – Rise and dominance of the Somali Youth League:** Consolidation of a nationalist party as governing force—*strengthened the emerging state's* coherence, though increasingly along clan-balancing lines.\n\n- **1958 – Municipal elections and mounting tensions over clan/party representation:** Sharpened the fusion of clan and party ahead of independence—*mobilized society* while foreshadowing state fragility.\n\n---\n\n**Caveat:** This applies to the former Italian Somaliland. British Somaliland (the north) followed a separate, slower administrative track in the 1950s before the 1960 union—a distinction worth flagging when using this framework, since the two territories' state/society trajectories differed.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <6.0, 1.5>\n1910-1919: <5.5, 2.5>\n1920-1929: <4.5, 4.0>\n1930-1939: <3.5, 5.5>\n1940-1949: <5.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\n# Somalia 1960–1969 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Somalia's clan-based society traditionally embodied a strong \"cage of norms\" (the *heer* customary law and segmentary lineage system) constraining any centralized state—closer to their \"Absent Leviathan\" archetype. The 1960s saw a weak state coexisting with a strong, fragmented society.\n\n## Trends\n\n- **Persistence of clan segmentary structure and *heer* customary law** — A slow-moving institutional trend; kept society powerful and decentralized, resisting state penetration (strengthened society, weakened state capacity).\n\n- **Politicization of clan identity via multiparty electoral competition** — Parties increasingly organized around lineage; eroded the pastoral norms' balancing function while producing a fragmented, patronage-driven state (weakened both cohesive state authority and society's autonomous \"cage\").\n\n- **Difficult integration of two colonial legacies** (British Somaliland's common-law/English administration and Italian Somalia's civil-law/Italian bureaucracy) — Incompatible legal, administrative, and linguistic systems hampered building coherent state capacity (weakened state).\n\n- **Rise of pan-Somali irredentist nationalism (Greater Somalia)** — An ideological trend claiming ethnic Somalis in Ethiopia, Kenya, Djibouti; diverted state resources toward military/foreign aims and defined the state's mission (arguably strengthened state ambition/military buildup, but overextended it).\n\n- **Economic dependence on pastoralism, bananas, and foreign aid; minimal fiscal base** — Weak taxation capacity and reliance on external (Italian, Soviet, U.S.) patrons; a state without deep societal fiscal roots (weakened autonomous state capacity).\n\n- **Growth of the army and expanding patronage/corruption** — Steady expansion of a military claiming a disproportionate share of the budget, plus proliferating clientelism, laid groundwork for state capture (strengthened coercive state apparatus, weakened accountable governance and society's check on it).\n\n## Events\n\n- **1960 unification and independence (July 1) merging British Somaliland and the Italian Trust Territory** — Discrete founding event creating the Somali Republic; established a nominal democratic state but with unresolved institutional dualism (created the state, but on fragile footing).\n\n- **1961 constitutional referendum and northern discontent** — Northerners largely abstained/rejected; a failed 1961 military coup attempt by northern officers signaled early strain (weakened state legitimacy in the north).\n\n- **1964 Ogaden war/border clashes with Ethiopia** — Armed conflict pursuing irredentist claims; militarized the state and strained resources (strengthened military role, weakened fiscal/civil balance).\n\n- **Shifta conflict in Kenya's Northern Frontier District (1963–1967)** — Somali-backed insurgency; extended the state's confrontational irredentism and diplomatic isolation (overextended the state).\n\n- **Soviet military aid agreement (1963) and rejection of a Western package** — Cold War alignment massively expanding the army (strengthened coercive capacity of the state relative to society).\n\n- **1967 election and peaceful transfer of power (Aden Abdullah Osman Daar losing to Abdirashid Ali Sharmarke)** — A rare African democratic handover; briefly signaled functioning electoral institutions (momentarily strengthened accountable state/society balance).\n\n- **1969 parliamentary elections marred by fraud and extreme party fragmentation** — Over 60 parties, widespread vote-buying; discredited the democratic state and hollowed out its legitimacy (severely weakened the accountable state).\n\n- **October 1969: assassination of President Sharmarke, followed by Siad Barre's military coup** — Discrete rupture ending the civilian republic; replaced electoral politics with a military regime (dramatically strengthened the coercive/\"Despotic Leviathan\" trajectory while crushing societal political competition).\n\n*(Note: the coup falls at the very end of the decade and inaugurates the shift toward the authoritarian state that Acemoğlu and Robinson would classify as movement away from the corridor.)*\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <6.0, 1.5>\n1910-1919: <5.5, 2.5>\n1920-1929: <4.5, 4.0>\n1930-1939: <3.5, 5.5>\n1940-1949: <5.5, 4.5>\n1950-1959: <6.0, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\n# Somalia 1970–1979 through *The Narrow Corridor* Framework\n\nA note on Acemoğlu and Robinson's lens: they distinguish the \"power of the state\" (elite/Leviathan capacity: coercion, taxation, bureaucracy) from the \"power of society\" (traditional social structures, kinship networks, norms that constrain the state). In this decade Siad Barre's regime generally sought to expand state power while deliberately weakening the clan-based social structures that had traditionally constrained rulers.\n\n## Trends\n\n- **Consolidation of \"Scientific Socialism\" and state-led development (1970 onward):** Barre's regime nationalized banks, industries, and much of the economy, expanding the state's economic reach and bureaucratic apparatus. *Strengthened the state.*\n\n- **Deliberate campaign against clan/kinship identity (\"tribalism\"):** The regime attempted to suppress traditional clan structures rhetorically and institutionally, replacing kinship allegiance with loyalty to the state. *Weakened society (its traditional constraining institutions).*\n\n- **Growth of the security/coercive apparatus:** Expansion of the National Security Service (NSS) and Soviet-backed military buildup increased the state's coercive capacity and surveillance. *Strengthened the state (in despotic terms).*\n\n- **Covert re-entrenchment of clan patronage:** Even as clanism was publicly condemned, Barre governed increasingly through favored clans (the MOD alliance—Marehan, Ogaden, Dulbahante), corroding impartial state capacity and repurposing kinship for narrow elite ends. *Ambiguous: weakened impersonal state capacity; distorted rather than empowered society.*\n\n- **Demographic/economic strain and growing dependence on foreign aid:** Reliance first on Soviet then (post-1977) Western/Gulf patronage substituted external rents for a genuine domestic tax bargain with society. *Strengthened state autonomy from society, but on a fragile external footing.*\n\n## Events\n\n- **1969 coup / 1970 declaration of socialism:** Barre's Supreme Revolutionary Council formalized authoritarian one-party control. *Strengthened the state; weakened society.*\n\n- **1972 adoption of a written Somali script (Latin orthography):** Enabled mass literacy campaigns, standardization, and administrative penetration. *Strengthened the state (and arguably built some societal capacity).*\n\n- **1974–1975 rural literacy campaign and drought/famine (\"Dabadheer\"):** State mobilization reached the countryside, but severe drought forced mass resettlement of nomads, disrupting traditional pastoral clan life and increasing dependence on the state. *Strengthened state penetration; weakened traditional pastoral society.*\n\n- **1975 Family Law reform:** Granted women expanded rights (inheritance, divorce); execution of religious sheikhs who opposed it signaled the state overriding traditional/religious authority. *Strengthened the state; weakened traditional (religious) social authority.*\n\n- **1974 Treaty of Friendship with the USSR:** Cemented arms and aid inflows, expanding military capacity. *Strengthened the state.*\n\n- **1977–1978 Ogaden War with Ethiopia:** Military defeat, the Soviet switch to Ethiopia, and expulsion of Soviet advisors devastated the army and regime legitimacy, generating refugee inflows and internal dissent. *Weakened the state (loss of capacity and legitimacy).*\n\n- **1978 attempted coup:** Officers (largely Majeerteen) launched a failed coup; survivors formed the SSDF, the first major armed opposition. *Weakened the state; marked the emergence of organized (clan-based) resistance.*\n\n---\n\n**Caveat:** Acemoğlu and Robinson themselves treat Somalia primarily as a case of a historically \"Absent Leviathan\" / stateless society governed by the *xeer* customary law and clan balance. The 1970s Barre period is best read as an attempt to build a despotic Leviathan atop that society—one that ultimately hollowed out both state capacity and society's autonomous institutions, helping set up the state collapse of 1991.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <6.0, 1.5>\n1910-1919: <5.5, 2.5>\n1920-1929: <4.5, 4.0>\n1930-1939: <3.5, 5.5>\n1940-1949: <5.5, 4.5>\n1950-1959: <6.0, 5.0>\n1960-1969: <5.0, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\n# Somalia 1980–1989 in the Acemoğlu–Robinson Framework\n\nIn *The Narrow Corridor*, Somalia is a paradigmatic case of a \"Absent Leviathar\" or a weak state where society is organized by clan/lineage norms (the \"cage of norms\"). During the 1980s, Siad Barre's regime tried to build a \"Despotic Leviathan\" but progressively hollowed out both state and societal capacity.\n\n## Trends\n\n- **Clientelistic clan-based patronage (\"scientific socialism\" abandoned):** After the 1977–78 Ogaden defeat, Barre increasingly ruled through his own clan constellation (Marehan, Ogaden, Dulbahante—the \"MOD\" alliance). This weakened the *state* as an impersonal institution, converting it into an instrument of narrow clan power, while entrenching the clan \"cage of norms\" in *society*.\n\n- **Economic decline and aid dependency:** Collapse of the state-directed economy, IMF/World Bank structural adjustment (early-mid 1980s), and heavy reliance on foreign (increasingly Western, post-1977 realignment) aid. Fiscal fragility weakened the *state's* autonomous capacity and made it a rent-distributing shell.\n\n- **Refugee influx and demographic strain:** Hundreds of thousands of ethnic-Somali refugees from the Ogaden after 1978 were settled and armed/favored by the regime, altering local balances (esp. against Isaaq populations in the north). This distorted *society* and fueled grievance.\n\n- **Militarization and securitization of governance:** Growing reliance on the National Security Service and paramilitary/clan militias rather than developmental institutions—despotic capacity growing even as infrastructural/administrative capacity decayed. Ambiguous for the *state* (more coercive, less capable).\n\n- **Erosion of traditional and civic mediating institutions:** Suppression of independent associations and cooptation of *xeer* (customary law) elders undermined autonomous *society*, leaving mobilization to run along armed clan lines.\n\n## Events\n\n- **Founding of the Somali National Movement (SNM), 1981:** Isaaq-based armed opposition organized in exile/north. Strengthened (armed) *society* against the state and marked the shift toward organized insurgency.\n\n- **Emergence of the Somali Salvation Democratic Front (SSDF)** consolidating in early 1980s (Majeerteen-based). Further fragmented opposition along clan lines—armed *society* up, central *state* control down.\n\n- **1982 Ethiopia-backed incursions / border conflict:** External military pressure and cross-border insurgent activity weakened the *state's* control in border regions.\n\n- **The 1988 Somali–Ethiopian peace accord:** By ending Ethiopian sponsorship, it paradoxically pushed the SNM to launch a major offensive—an accelerant of internal war.\n\n- **SNM northern offensive and the bombardment of Hargeisa and Burao (1988):** Regime aerial bombardment killed tens of thousands and displaced hundreds of thousands of Isaaq. Catastrophic for *society* in the north and delegitimizing for the *state*—a decisive rupture between regime and population.\n\n- **Escalating clan-based armed rebellion (late 1980s, e.g., USC formation among Hawiye, 1989):** Widening insurgency signaled the imminent collapse of the *state* and the ascendancy of armed clan factions in *society*—setting up the 1991 state failure.\n\n---\n*Note:* A–R would read the decade as the failure of a despotic-state project that both weakened impersonal state capacity **and** strengthened the divisive, armed dimension of society (the clan cage), pushing Somalia *away* from the corridor toward stateless conflict.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <6.0, 1.5>\n1910-1919: <5.5, 2.5>\n1920-1929: <4.5, 4.0>\n1930-1939: <3.5, 5.5>\n1940-1949: <5.5, 4.5>\n1950-1959: <6.0, 5.0>\n1960-1969: <5.0, 4.5>\n1970-1979: <3.0, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\n# Somalia, 1990–1999 (Acemoğlu & Robinson framework)\n\nIn *The Narrow Corridor*, the state's power (capacity, monopoly of violence) is set against society's power (collective organization, norms, mobilization). Somalia in the 1990s is a canonical case of the \"Absent Leviathan\" / \"cage of norms,\" where the state collapsed and society reverted to clan-based (customary/*xeer*) governance.\n\n## Trends\n\n- **Progressive collapse of central state capacity** — The Siad Barre regime's patronage-based, clan-favoring state hollowed out through the late 1980s and dissolved entirely by 1991. *Weakened the state* (to near-zero) while leaving no institutional replacement.\n\n- **Reassertion of clan-based customary authority (*xeer*, elders/*guurti*)** — With no Leviathan, dispute resolution, security, and order reverted to lineage norms. In A&R terms, this is the \"cage of norms\" filling the vacuum. *Strengthened society's traditional organization* but constrained liberty and blocked state reconstruction.\n\n- **Rise of the warlord/faction economy** — Militias controlled through clan-based armed factions competed for territory, ports, and checkpoints. This represents fragmented, privatized coercion rather than a state monopoly of violence. *Weakened the state; distorted/militarized society.*\n\n- **War economy and predatory extraction** — Looting, \"technicals,\" checkpoint taxation, khat trade, and control of aid became the economic base. *Weakened state fiscal capacity; entrenched armed actors within society.*\n\n- **Demographic disruption via displacement and famine mortality** — Massive internal displacement, refugee flows, and famine deaths reshaped population and shattered pre-war social structures. *Weakened both state and (formal) society.*\n\n- **Emergence of divergent regional trajectories** — The relatively peaceful, elder-negotiated order in the northwest (Somaliland) versus violent statelessness in the south. *Selectively strengthened localized society-led governance in the north.*\n\n## Events\n\n- **Fall of Siad Barre / regime collapse (January 1991)** — The discrete moment the central state ceased to function; opposition factions (esp. USC) took Mogadishu. *Sharply weakened/eliminated the state.*\n\n- **Somaliland's unilateral declaration of independence (May 1991)** — Following the SNM victory in the north, a breakaway polity began building governance through clan-conference (*shir*) processes. *Strengthened a locally rooted state-society settlement in that region.*\n\n- **USC split and Aidid–Ali Mahdi power struggle (late 1991–1992)** — The intra-clan/faction fighting over Mogadishu turned the capital into a battleground. *Weakened prospects for any restored state; militarized society.*\n\n- **1991–1992 famine** — Conflict-driven famine killed an estimated hundreds of thousands. *Devastated society; discredited factions.*\n\n- **UNITAF / Operation Restore Hope (US-led, Dec 1992) and UNOSOM II (1993)** — Foreign intervention to secure aid and attempt state reconstruction/reconciliation. *Attempted to rebuild the state from outside — ultimately failed to create durable capacity.*\n\n- **Battle of Mogadishu (\"Black Hawk Down,\" October 1993)** — Failed effort to capture Aidid; led to US/UN withdrawal (completed 1995). *Confirmed the state-building failure; entrenched warlord power.*\n\n- **Death of Mohamed Farah Aidid (1996)** — Removed a dominant warlord but did not consolidate order; factional fragmentation continued. *No net state gain.*\n\n- **Somaliland's Borama conference (1993) and Puntland's formation (1998)** — Society-driven, elder-mediated constitutional/state-building settlements producing functioning regional administrations. *Strengthened bottom-up governance where clan consensus enabled it.*\n\n---\n**Framework note:** The decade illustrates A&R's argument that dismantling a despotic (Barre) Leviathan does not automatically produce liberty; absent a *balance* between state and society, the outcome was the Absent Leviathan, with society reverting to a restrictive cage of norms. Somaliland/Puntland are the partial exceptions where mobilized society negotiated nascent state authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <6.0, 1.5>\n1910-1919: <5.5, 2.5>\n1920-1929: <4.5, 4.0>\n1930-1939: <3.5, 5.5>\n1940-1949: <5.5, 4.5>\n1950-1959: <6.0, 5.0>\n1960-1969: <5.0, 4.5>\n1970-1979: <3.0, 6.0>\n1980-1989: <4.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\n# Somalia 2000–2009 Through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Somalia during this decade is a case of the \"Absent Leviathan\"—a weak or nonexistent state paired with a society organized around clan norms (the \"cage of norms\"). Below I distinguish slow-moving trends from discrete events.\n\n## Trends\n\n- **Persistent statelessness and reliance on clan/customary law (Xeer):** With no functioning central state since 1991, society was governed largely by clan elders and customary law throughout the decade. This *strengthened* a particular form of society (clan-based order) while keeping the state *absent/weak*.\n\n- **Growth of the informal economy and remittances:** Telecoms, hawala money-transfer networks, and livestock exports flourished without state regulation. This *strengthened* society's autonomous capacity but did nothing to build (and arguably undercut demand for) state fiscal capacity.\n\n- **Rise of politicized Islamism as an alternative source of order:** Over the decade, Islamic courts and Sharia-based governance gradually filled the vacuum left by the absent state, offering dispute resolution and security—*strengthening* a non-clan societal actor while remaining outside/against the formal state.\n\n- **Growth of piracy off the Somali coast (mid-to-late decade):** An expanding predatory economy that *weakened* both prospects for effective statehood and orderly civil society, while enriching armed non-state networks.\n\n- **Demographic pressure and youth unemployment:** A young, rapidly growing population with few opportunities supplied recruits to militias, courts' militias, and later al-Shabaab—*weakening* stable society and fueling armed factions.\n\n## Events\n\n- **Arta Conference and formation of the Transitional National Government (2000):** A discrete attempt to reconstitute the state; produced a weak TNG with little territorial control—a nominal *strengthening* of the state that largely failed in practice.\n\n- **Formation of the Transitional Federal Government (TFG) via the Mbagathi/Kenya talks (2004):** Created a new internationally-recognized state framework, but again with minimal capacity—an attempted *strengthening* of the state that remained largely paper-thin.\n\n- **Rise and consolidation of the Islamic Courts Union (ICU), seizing Mogadishu (mid-2006):** The ICU imposed relative order and security over much of south-central Somalia—a dramatic *strengthening* of a societal/religious governance actor (and a de facto rival \"state\").\n\n- **Ethiopian military invasion ousting the ICU (December 2006–2007):** Backed by the TFG, Ethiopia's intervention *weakened* the ICU order, but the occupation provoked insurgency, *weakening* both effective state authority and stable society.\n\n- **Emergence of al-Shabaab as an insurgent force (2007 onward):** The radicalization of ICU remnants into a militant movement—*weakened* the state and preyed on/coerced society.\n\n- **Deployment of AMISOM (African Union Mission), 2007:** Externally propped up the TFG's survival—a fragile, dependency-based *strengthening* of the state.\n\n- **Djibouti Agreement and election of Sharif Sheikh Ahmed as TFG president (2008–2009):** Attempted political reconciliation drawing in moderate Islamists; a modest, contested *strengthening* of state legitimacy amid ongoing conflict.\n\n---\n\n**Framework note:** Throughout, Somalia illustrates the difficulty of entering the \"corridor\" when the state is absent. Repeated attempts to build a Leviathan (TNG, TFG, AMISOM) failed to achieve the balanced, mutually-constraining growth of state *and* society that Acemoğlu and Robinson argue is necessary for liberty; instead, order emerged episodically from societal actors (clans, Islamic courts) rather than from a capable, accountable state.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <6.0, 1.5>\n1910-1919: <5.5, 2.5>\n1920-1929: <4.5, 4.0>\n1930-1939: <3.5, 5.5>\n1940-1949: <5.5, 4.5>\n1950-1959: <6.0, 5.0>\n1960-1969: <5.0, 4.5>\n1970-1979: <3.0, 6.0>\n1980-1989: <4.0, 3.5>\n1990-1999: <4.5, 1.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where Somalia stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\n# Somalia 2010–2019 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, Somalia is a paradigmatic case of a weak/absent state (\"Absent Leviathan\") where clan-based society is strong. The decade shows halting state-building attempts against entrenched societal (clan) power and a competing coercive actor (al-Shabaab).\n\n## Trends\n\n- **Gradual reconstruction of central state institutions** — Formation of the Federal Government (2012), a permanent (provisional) constitution, and the slow build-out of a federal system creating member states (Puntland already existing, then Jubaland, South West, Galmudug, Hirshabelle). *Strengthened the state*, though partially by fragmenting authority to regional units.\n\n- **Persistent primacy of clan (xeer) social structures** — Political power throughout remained organized around the 4.5 clan power-sharing formula. This entrenched clan authority as the real locus of legitimacy. *Strengthened society relative to a centralizing state; also weakened coherent state capacity.*\n\n- **Economic recovery driven by diaspora remittances, telecoms, and mobile money** — Growth of mobile-money platforms and remittance inflows sustained livelihoods largely independent of the state. *Strengthened society/economic autonomy; ambiguous for the state (little taxable capacity captured).*\n\n- **Slow, externally-financed growth of state coercive capacity** — Reliance on AMISOM (African Union forces) and donor funding to build the Somali National Army; state security depended heavily on outside actors. *Nominally strengthened the state, but revealed dependence rather than autonomous capacity.*\n\n- **Chronic drought and demographic/humanitarian pressure** — Recurrent drought, food insecurity, and large IDP populations sustained dependence on international NGOs and aid organizations, which delivered services in lieu of the state. *Weakened the state (crowded out state service provision); mixed effect on society.*\n\n- **Al-Shabaab's entrenchment as a shadow governance actor** — Beyond terrorism, the group ran parallel taxation, courts, and administration in areas it controlled or contested. *Weakened the state's monopoly of violence and legitimacy; a rival coercive \"Leviathan.\"*\n\n## Events\n\n- **2011–2012 famine** — Severe famine (esp. 2011) killed ~260,000; exposed state incapacity and deepened reliance on external humanitarian actors. *Weakened the state.*\n\n- **August 2011 al-Shabaab withdrawal from Mogadishu** — Military pushback (AMISOM/TFG) reclaimed the capital. *Strengthened the state (territorially).*\n\n- **2012 end of the Transitional Federal Government / formation of the Federal Government** — New provisional constitution, a selected parliament, and election of President Hassan Sheikh Mohamud. *Strengthened the state (institutional legitimacy).*\n\n- **2012 recapture of Kismayo** — Loss of the key port cut al-Shabaab revenue. *Strengthened the state; weakened the rival coercive actor.*\n\n- **2016–2017 electoral process and 2017 election of President Mohamed Abdullahi \"Farmaajo\" Mohamed** — A broader (though still clan-delegate-based, not universal-suffrage) selection process; peaceful transfer of power. *Strengthened the state (norm of orderly succession).*\n\n- **October 14, 2017 Mogadishu truck bombing** — One of the deadliest attacks globally (~500+ killed); demonstrated the state's inability to guarantee security. *Weakened the state; galvanized some civil-society mobilization.*\n\n- **Recurrent al-Shabaab attacks on government/AMISOM targets** (e.g., hotels, bases, Westgate spillover regionally) — Repeated demonstrations that the state lacked a monopoly on violence. *Weakened the state.*\n\n- **2017 drought / near-famine** — Averted mass death largely via aid, not state action. *Weakened the state's claim to provision; reinforced NGO/society reliance.*\n\n---\n\n**Framework summary:** The decade shows repeated efforts to reconstruct the \"Leviathan\" (federal institutions, army, territorial reconquest) chronically undermined by (1) a strong clan-based society resistant to centralization, and (2) al-Shabaab as a competing coercive power. Somalia remained well outside the \"narrow corridor,\" oscillating between state absence and a fragile, externally-propped state that never achieved the balanced, mutually-constraining relationship between state and society that liberty requires.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <6.0, 1.5>\n1910-1919: <5.5, 2.5>\n1920-1929: <4.5, 4.0>\n1930-1939: <3.5, 5.5>\n1940-1949: <5.5, 4.5>\n1950-1959: <6.0, 5.0>\n1960-1969: <5.0, 4.5>\n1970-1979: <3.0, 6.0>\n1980-1989: <4.0, 3.5>\n1990-1999: <4.5, 1.0>\n2000-2009: <4.5, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1900-1909": "{\"society_power\": 6.0, \"state_power\": 1.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Dervish revolt; no central state, strong clan society\", \"reasoning\": \"There was no unified Somali state\\u2014territory was fragmented among competing European colonial claims (British, Italian) with minimal administrative reach and the Sayyid Mohammed Abdullah Hassan's Dervish movement openly defying them, so state power is near-collapsed. Meanwhile dense clan structures, customary law (xeer), and religious networks gave Somali society robust autonomous organizing and mobilization capacity, placing society power in the moderate range.\"}",
    "1910-1919": "{\"society_power\": 5.5, \"state_power\": 2.5, \"society_change\": -0.5, \"state_change\": 1.0, \"key_event\": \"Dervish proto-state consolidates at Taleh amid British coastal retreat\", \"reasoning\": \"The Dervish movement's fortified territorial control, tribute collection, and victories (Dul Madoba) plus the Camel Constabulary raised aggregate coercive state capacity from near-collapse, though it remained fragmented and weak; meanwhile prolonged conflict, raiding, displacement, and famine eroded the still-robust clan/xeer civil society modestly.\"}",
    "1920-1929": "{\"society_power\": 4.5, \"state_power\": 4.0, \"society_change\": -1.0, \"state_change\": 1.5, \"key_event\": \"Dervish collapse and Italian conquest of sultanates\", \"reasoning\": \"The 1920 defeat of the Dervish movement and De Vecchi's forcible subjugation of the Majeerteen and Hobyo sultanates sharply expanded colonial despotic capacity, raising state power, while dismantling indigenous political authorities weakened organized society\\u2014though resilient clan/xeer norms and nomadic mobility kept both from moving further.\"}",
    "1930-1939": "{\"society_power\": 3.5, \"state_power\": 5.5, \"society_change\": -1.0, \"state_change\": 1.5, \"key_event\": \"Fascist centralization and absorption into Italian East Africa\", \"reasoning\": \"Deepening Italian colonial penetration, plantation extraction, militarization from the Italo-Ethiopian War, and racial laws sharply raised the foreign state's coercive/administrative reach while dispossessing and legally subordinating Somali society; persistent clan/xeer structures kept society from collapsing into atomization.\"}",
    "1940-1949": "{\"society_power\": 5.5, \"state_power\": 4.5, \"society_change\": 2.0, \"state_change\": -1.0, \"key_event\": \"Founding of Somali Youth League; nationalist mass mobilization\", \"reasoning\": \"The birth of the cross-clan SYL and energized nationalist debate (Greater Somalia proposal, 1948 riots) sharply strengthened organized civil society atop the enduring clan \\\"cage,\\\" while administrative fragmentation, externally imposed British military rule, and the loss of the Ogaden weakened state legitimacy and rootedness despite temporary consolidation.\"}",
    "1950-1959": "{\"society_power\": 6.0, \"state_power\": 5.0, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"UN trusteeship builds proto-state; elections mobilize clan-based parties\", \"reasoning\": \"The AFIS trusteeship deliberately built central administrative and fiscal institutions and progressively \\\"Somalized\\\" the civil service, modestly strengthening a still aid-dependent, interior-thin state; meanwhile municipal and 1956 legislative elections plus the SYL's rise channeled the persistent clan \\\"cage of norms\\\" into organized representative politics, boosting society's institutional voice.\"}",
    "1960-1969": "{\"society_power\": 5.0, \"state_power\": 4.5, \"society_change\": -1.0, \"state_change\": -0.5, \"key_event\": \"Independence democracy then 1969 Barre military coup\", \"reasoning\": \"Independence created a nominal democratic state, but institutional dualism, a thin fiscal base, and irredentist military overextension kept state capacity moderate-to-weak, while the year-end coup began crushing electoral politics. Society weakened as clan norms were politicized into fragmented patronage machines, eroding the autonomous \\\"cage\\\" that had traditionally constrained the state.\"}",
    "1970-1979": "{\"society_power\": 3.0, \"state_power\": 6.0, \"society_change\": -2.0, \"state_change\": 1.5, \"key_event\": \"Barre's socialist regime builds despotic state, suppresses clan society\", \"reasoning\": \"Barre's Soviet-backed one-party regime nationalized the economy, expanded the NSS/military, and penetrated the countryside via literacy campaigns and resettlement, raising state power despite late-decade Ogaden losses; the deliberate anti-clan campaign, family law reform, and repression of religious authority sharply eroded society's traditional constraining institutions.\"}",
    "1980-1989": "{\"society_power\": 4.0, \"state_power\": 3.5, \"society_change\": 1.0, \"state_change\": -2.5, \"key_event\": \"Barre's clan-based despotism collapses; armed clan insurgencies rise\", \"reasoning\": \"State power fell sharply as Barre hollowed out impersonal institutions into a narrow MOD clan machine reliant on coercion and foreign aid, losing administrative reach amid insurgency and the 1988 Hargeisa bombardment. Society power rose modestly not as civic strength but as armed clan mobilization (SNM, SSDF, USC) reasserted the divisive \\\"cage of norms,\\\" pushing Somalia away from the corridor toward stateless conflict.\"}",
    "1990-1999": "{\"society_power\": 4.5, \"state_power\": 1.0, \"society_change\": 0.5, \"state_change\": -2.5, \"key_event\": \"State collapse (1991); clan norms and warlords fill vacuum\", \"reasoning\": \"The 1991 fall of Siad Barre eliminated the central state, collapsing state power to near-zero as failed UN interventions and warlord fragmentation left no institutional replacement. Society reverted to clan-based customary authority (xeer/elders), a restrictive \\\"cage of norms\\\" that provided real localized organization\\u2014especially in Somaliland/Puntland\\u2014but was militarized and famine-shattered, yielding only a modest net rise.\"}",
    "2000-2009": "{\"society_power\": 4.5, \"state_power\": 1.5, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"Statelessness persists; TFG/ICU/al-Shabaab contest a fragmented order\", \"reasoning\": \"The state remained essentially absent, with nominal TNG/TFG frameworks propped up externally by AMISOM giving only a marginal capacity uptick from near-collapse, offset by insurgency and Ethiopian occupation. Society held roughly steady: clan order, informal economy, and the ICU strengthened autonomous governance, but piracy, al-Shabaab coercion, and war eroded stable civic life, leaving net society power flat.\"}",
    "2010-2019": "{\"society_power\": 4.5, \"state_power\": 2.5, \"society_change\": 0.0, \"state_change\": 1.0, \"key_event\": \"Federal Government formed; territory reclaimed from al-Shabaab\", \"reasoning\": \"The 2012 Federal Government, provisional constitution, recapture of Mogadishu/Kismayo, and orderly succession modestly rebuilt central state capacity from near-collapse, though it remained weak and externally dependent with al-Shabaab as a rival coercive actor. Society power held steady: clan structures and remittance-driven economic autonomy stayed strong but were neither newly empowered nor suppressed.\"}"
  }
}

==> experiments/results/somalia__ensemble-mean.json <==
{
  "country": "Somalia",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1900-1909": 4.5,
    "1910-1919": 4.175,
    "1920-1929": 3.125,
    "1930-1939": 2.375,
    "1940-1949": 4.075,
    "1950-1959": 5.05,
    "1960-1969": 4.825,
    "1970-1979": 3.075,
    "1980-1989": 4.05,
    "1990-1999": 4.8,
    "2000-2009": 4.7,
    "2010-2019": 4.625
  },
  "state_power": {
    "1900-1909": 1.825,
    "1910-1919": 2.625,
    "1920-1929": 4.05,
    "1930-1939": 5.475,
    "1940-1949": 5.125,
    "1950-1959": 5.825,
    "1960-1969": 4.975,
    "1970-1979": 6.225,
    "1980-1989": 4.125,
    "1990-1999": 1.2,
    "2000-2009": 1.45,
    "2010-2019": 2.625
  },
  "key_event": {
    "1900-1909": "Dervish revolt; no central state, strong clan society",
    "1910-1919": "Dervish proto-state consolidates at Taleh amid British coastal retreat",
    "1920-1929": "Dervish collapse and Italian conquest of sultanates",
    "1930-1939": "Fascist centralization and absorption into Italian East Africa",
    "1940-1949": "Founding of Somali Youth League; nationalist mass mobilization",
    "1950-1959": "UN trusteeship builds proto-state; elections mobilize clan-based parties",
    "1960-1969": "Independence democracy then 1969 Barre military coup",
    "1970-1979": "Barre's socialist regime builds despotic state, suppresses clan society",
    "1980-1989": "Barre's clan-based despotism collapses; armed clan insurgencies rise",
    "1990-1999": "State collapse (1991); clan norms and warlords fill vacuum",
    "2000-2009": "Statelessness persists; TFG/ICU/al-Shabaab contest a fragmented order",
    "2010-2019": "Federal Government formed; territory reclaimed from al-Shabaab"
  },
  "reasoning": {
    "1900-1909": "mean of 4 models",
    "1910-1919": "mean of 4 models",
    "1920-1929": "mean of 4 models",
    "1930-1939": "mean of 4 models",
    "1940-1949": "mean of 4 models",
    "1950-1959": "mean of 4 models",
    "1960-1969": "mean of 4 models",
    "1970-1979": "mean of 4 models",
    "1980-1989": "mean of 4 models",
    "1990-1999": "mean of 4 models",
    "2000-2009": "mean of 4 models",
    "2010-2019": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/somalia__gemini-gemini-2.5-pro.json <==
{
  "country": "Somalia",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1900-1909": 5.5,
    "1910-1919": 4.5,
    "1920-1929": 2.5,
    "1930-1939": 1.5,
    "1940-1949": 4.5,
    "1950-1959": 5.5,
    "1960-1969": 6.5,
    "1970-1979": 3.5,
    "1980-1989": 5.2,
    "1990-1999": 8.0,
    "2000-2009": 7.5,
    "2010-2019": 7.0
  },
  "state_power": {
    "1900-1909": 1.8,
    "1910-1919": 2.2,
    "1920-1929": 4.2,
    "1930-1939": 5.8,
    "1940-1949": 6.2,
    "1950-1959": 6.8,
    "1960-1969": 3.8,
    "1970-1979": 5.5,
    "1980-1989": 3.2,
    "1990-1999": 0.5,
    "2000-2009": 1.0,
    "2010-2019": 3.0
  },
  "key_event": {
    "1900-1909": "Dervish resistance to fragmented British and Italian colonial rule.",
    "1910-1919": "Dervish state consolidation amidst colonial stalemate and clan militarization.",
    "1920-1929": "Colonial defeat of Dervish State and Sultanates.",
    "1930-1939": "Fascist state-building and mobilization for Ethiopian War.",
    "1940-1949": "Rise of the Somali Youth League and nationalist politics.",
    "1950-1959": "UN Trusteeship builds a state; political parties mobilize society.",
    "1960-1969": "Clan politics and corruption erode the post-colonial state.",
    "1970-1979": "Barre's socialist state-building and collapse in the Ogaden War.",
    "1980-1989": "Rise of armed clan insurgencies against a predatory state.",
    "1990-1999": "Collapse of the state and rise of clan-based warlords.",
    "2000-2009": "Rise and fall of the Islamic Courts Union (ICU).",
    "2010-2019": "Establishment of Federal Government amid persistent Al-Shabaab insurgency."
  },
  "reasoning": {
    "1900-1909": "State power was fragmented and weak, divided between nascent colonial administrations with limited reach and the anti-colonial Dervish state. Society's power was moderate, rooted in strong, decentralized clan structures that enabled significant mobilization and resistance.",
    "1910-1919": "State power saw a minor net increase as the Dervish state became more organized with a capital at Taleh, but overall state capacity remained collapsed due to the ongoing stalemate. Society power decreased as British policies and continuous warfare fueled inter-clan conflict, militarizing identity and undermining traditional cooperative norms.",
    "1920-1929": "The colonial state's military defeat of the Dervish State and the subjugation of the Sultanates decisively crushed the primary centers of societal power. This allowed the new Fascist administration to build a more coercive, extractive state apparatus with much greater territorial control.",
    "1930-1939": "The Fascist colonial administration systematically expanded its bureaucratic and coercive power, culminating in the invasion of Ethiopia. It simultaneously dismantled traditional clan authority and economic systems, causing society's capacity for collective action to collapse toward atomization.",
    "1940-1949": "The British military takeover unified and strengthened the colonial state's administration, while inadvertently fueling the rise of an organized nationalist civil society, epitomized by the Somali Youth League, which moved from near-atomization to effective mobilization.",
    "1950-1959": "The UN Trusteeship systematically built the institutions of a modern state, increasing its administrative and coercive capacity. Simultaneously, political parties like the Somali Youth League grew into mass movements that contested the first elections, strengthening civil society's ability to organize and engage with the new state.",
    "1960-1969": "The post-independence state was hollowed out by pervasive clan-based politics and corruption, culminating in military failure and presidential assassination, gutting its power. Society, organized through powerful and dominant clan structures, effectively captured the state, demonstrating its superior organizational capacity.",
    "1970-1979": "Siad Barre's regime dramatically increased state power through centralization and militarization, while systematically crushing civil society and traditional clan structures. However, the state's catastrophic defeat in the Ogaden War shattered its military and legitimacy, leading to a resurgence of fragmented, clan-based opposition.",
    "1980-1989": "The state's power collapsed as it degenerated into a narrow, predatory clan apparatus, losing legitimacy and administrative capacity. In response, society's power grew in a fractured, militarized way as armed clan opposition movements mobilized to resist and ultimately destroy the state.",
    "1990-1999": "The overthrow of Siad Barre in 1991 eliminated the central state, reducing its power to nearly zero. Societal power, organized along clan lines, surged to fill the vacuum, becoming the only source of governance and order, albeit in a highly fragmented and competitive manner.",
    "2000-2009": "The state remained a 'paper leviathan,' a non-entity propped up by foreign intervention but controlling almost no territory. Societal power, demonstrated by the ICU's ability to create order and then Al-Shabaab's potent insurgency, remained overwhelmingly dominant, though fractured by the conflict.",
    "2010-2019": "The state's power grew from near zero with the establishment of the internationally-backed Federal Government, though its capacity remained very weak and contested. Society remained powerful through clans and new urban groups, but its overall autonomy was slightly checked by the rise of both the formal state and Al-Shabaab's proto-state."
  },
  "events_trends_prompt": {
    "1900-1909": "",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1900-1909": "",
    "1910-1919": "Based on Acemoğlu and Robinson's framework, the period of 1910-1919 in Somalia was dominated by the conflict between the Dervish state, colonial powers, and traditional clan structures, preventing any single entity from establishing hegemony and keeping the region far from the \"Narrow Corridor.\"\n\n***\n\n### Trends:\n\n*   **Prolonged Stalemate in the Dervish War:** The entire decade was characterized by a grinding, low-intensity war between Mohammed Abdullah Hassan's Dervish state and the British and Italian colonial administrations. This was not a single event but a continuous state of conflict.\n    *   **Effect:** Weakened both state and society. It prevented any single state actor (Dervish or colonial) from establishing a monopoly on violence, while the constant raiding, displacement, and disruption of pastoral life severely weakened the economic and social fabric of society.\n*   **British Policy of \"Coastal Concentration\":** Beginning around 1910, the British strategically withdrew their administration from the interior of British Somaliland to coastal towns. They armed \"friendly\" clans to act as a buffer and fight the Dervishes on their behalf.\n    *   **Effect:** Weakened the formal colonial state's direct power but strengthened the power of certain segments of society (allied clans). This fragmented society by fueling inter-clan conflict and prevented the emergence of a unified societal opposition.\n*   **Militarization of Clan Identity:** The Dervish state's attempt to build a supra-clan Islamic identity and the British policy of arming specific clans forced Somalis to navigate competing loyalties. Allegiance was constantly tested, and survival often depended on military strength.\n    *   **Effect:** Weakened traditional societal norms (Xeer) that managed inter-clan conflict, replacing them with a more militarized and zero-sum logic. This weakened society's overall coherence while strengthening the coercive power of individual clan militias.\n\n### Events:\n\n*   **The Battle of Dul Madoba (August 1913):** A decisive victory for the Dervish forces in which they defeated the British Somaliland Camel Constabulary and killed its commander, Richard Corfield.\n    *   **Effect:** Significantly strengthened the Dervish state by boosting its military prestige, morale, and territorial control. It correspondingly weakened the British colonial state, exposing its vulnerability and forcing a military escalation in subsequent years.\n*   **Establishment of the Fortress at Taleh (c. 1913):** The Dervishes established a permanent, fortified capital with stone forts in the Nugaal Valley, shifting from a purely mobile resistance to a more sedentary, administrative entity.\n    *   **Effect:** Strengthened the Dervish state. The construction of a capital was a concrete act of state-building, creating a center for administration, logistics, and symbolic power that challenged both the nomadic basis of traditional society and the authority of the colonial powers.\n*   **The Outbreak of World War I (1914):** The entry of the Ottoman Empire into the war on the side of the Central Powers provided an ideological and geopolitical boost to the Dervishes. The British Empire, in turn, was forced to divert its primary military resources to Europe.\n    *   **Effect:** Weakened the British colonial state's capacity in the region, creating a power vacuum. It concurrently strengthened the Dervish state by giving it several years of relative freedom from major British expeditions and allowing it to consolidate its power.",
    "1920-1929": "Based on Acemoğlu and Robinson's framework, the 1920-1929 period in Somalia was characterized by the aggressive construction of a colonial state at the expense of existing societal structures, pushing the region away from the \"corridor\" and towards a Despotic Leviathan.\n\n### Trends:\n\n*   **Systematic dismantling of traditional authority:** In Italian Somaliland, Governor Cesare Maria De Vecchi pursued a policy of direct, coercive rule, systematically disarming clans and stripping traditional elders and sultans of their political and judicial power. This was a slow-moving process of replacing indigenous societal institutions with a top-down colonial bureaucracy.\n    *   *Effect:* Weakened society, strengthened the colonial state.\n*   **Expansion of a cash economy and taxation:** The Italian and, to a lesser extent, British administrations increasingly imposed taxes payable in cash (e.g., hut taxes). This forced pastoral and agricultural communities into the monetary economy on the state's terms, creating dependency and a new tool for state control.\n    *   *Effect:* Strengthened the state's extractive capacity, weakened the autonomy of traditional societal economic structures.\n*   **Development of state-centric infrastructure:** The Italians began constructing roads, such as the one from Mogadishu to the interior, and improving port facilities. While limited, this slow development enhanced the colonial state's ability to project military power, move administrators, and extract resources, increasing its reach into previously autonomous areas.\n    *   *Effect:* Strengthened the state.\n\n### Events:\n\n*   **The defeat of the Dervish State (1920):** The decade began with the final collapse of Sayyid Mohammed Abdullah Hassan's Dervish movement after an aerial bombing campaign by the British Royal Air Force. This event eliminated the most significant, cross-clan societal and military mobilization that had challenged colonial power for two decades.\n    *   *Effect:* Massively strengthened the (colonial) state by removing its primary rival; weakened society by destroying its most potent anti-colonial organization.\n*   **The appointment of Governor De Vecchi (1923):** The arrival of Mussolini's fascist governor in Italian Somaliland was a discrete event that inaugurated a new, far more brutal and centralizing policy of \"pacification,\" marking a sharp break from the previous, more cautious approach.\n    *   *Effect:* Signaled a fundamental shift that would lead to the strengthening of the state at society's direct expense.\n*   **The \"Campaign of the Sultanates\" (1925-1927):** The Italian colonial state launched a direct military assault to subjugate the powerful and hitherto semi-autonomous Sultanates of Hobyo and Majeerteen. Their defeat and the exile of their rulers represented the final destruction of large-scale, pre-colonial Somali polities.\n    *   *Effect:* Decisively strengthened the state's monopoly on violence and territorial control; shattered major centers of organized societal power.",
    "1930-1939": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Somalia from 1930-1939 that affected the balance of power between the state and society.\n\nDuring this decade, Italian Fascist rule intensified, representing a clear push to build a \"Despotic Leviathan\"—a powerful state unconstrained by society—by systematically dismantling traditional societal power structures.\n\n***\n\n**Trends:**\n\n*   **Systematic expansion of the Italian colonial state apparatus.** The Fascist regime built roads, ports, and administrative buildings, extending its bureaucratic and coercive reach into areas previously governed by custom. This was a slow, deliberate process of state-building from the top down.\n    *   *Effect:* **Strengthened the state**; **weakened society** by replacing its functions and making it subject to an external, unaccountable power.\n*   **Fascist-era agricultural settlement and land expropriation.** State-sponsored corporations and Italian settlers took control of the most fertile lands along the Shebelle and Juba rivers for plantation agriculture (e.g., bananas). This process displaced Somali farmers and pastoralists and forced them into a wage-labor economy controlled by the colonial state and its concessionaires.\n    *   *Effect:* **Strengthened the state** (by increasing its economic control and revenue); **weakened society** by disrupting its traditional economic base and land tenure systems.\n*   **Subordination and erosion of traditional clan-based authority.** The Italian administration increasingly bypassed or co-opted clan elders and the traditional *xeer* (customary law) system. By imposing Italian law, creating colonial police forces (*carabinieri* and *zaptié*), and paying stipends to compliant chiefs, the state undermined society's autonomous institutions for justice and governance.\n    *   *Effect:* **Weakened society's** independent power; **strengthened the state** by making it the ultimate arbiter of law and order.\n\n**Events:**\n\n*   **Somalia's role as a staging ground for the invasion of Ethiopia (1935-1936).** The colony became a massive military base. Italy conscripted thousands of Somali soldiers (*askaris*), requisitioned resources, and rapidly built military infrastructure. This event was a dramatic, short-term intensification of state power.\n    *   *Effect:* **Dramatically strengthened the state's** coercive and logistical capacity; **further subordinated society** to the state's military objectives, demonstrating the overwhelming power of the Leviathan.\n*   **The creation of Italian East Africa (AOI) in 1936.** Following the conquest of Ethiopia, Italian Somaliland was administratively merged into a larger imperial viceroyalty governed from Addis Ababa. This formal, discrete act removed governance even further from the Somali population.\n    *   *Effect:* **Strengthened the state** by embedding it within a larger, more powerful imperial structure; **weakened society** by making the state even more remote, bureaucratic, and unaccountable to local populations.",
    "1940-1949": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Somalia from 1940-1949 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Unified Colonial Administration (1941-1949):** The British Military Administration (BMA) placed the former Italian Somaliland and British Somaliland under a single authority for the first time. This slow-moving administrative change inadvertently fostered a pan-Somali consciousness and enabled the movement of people and ideas, providing the fertile ground for a unified civil society to emerge. **(Strengthened the administrative capacity of the state, but also strengthened society by creating a shared political space).**\n*   **Growth of Urban Nationalist Politics:** Throughout the 1940s, particularly after 1943, there was a steady growth in organized, urban-based political activity that transcended clan identity. This trend saw the Somali Youth League (SYL) establish branches, publish newsletters, and build a political platform, creating a new, modern form of social power. **(Strengthened civil society).**\n*   **Decline of the Italian Settler Economy:** The British takeover and the disruptions of WWII led to the collapse of the Italian-run plantation economy in the south. This economic shift dismantled a key pillar of the previous colonial state's power and patronage system, creating an economic and political vacuum. **(Weakened the economic foundations of the (former Italian) state).**\n\n### Events:\n\n*   **British Conquest of Italian Somaliland (1941):** This discrete military event replaced a relatively weak Italian colonial state with a more efficient, centralized British military government. This dramatically and immediately increased the coercive and administrative power of the state apparatus across the Somali territories. **(Strengthened the state).**\n*   **Founding of the Somali Youth Club (1943):** The establishment of the SYC (later SYL) in Mogadishu was a pivotal event. It marked the birth of Somalia's first modern, nationalist political party, creating a formal, organized counterweight to the colonial state's authority and mobilizing a new political force. **(Strengthened civil society).**\n*   **The Bevin Plan Proposal (1946):** British Foreign Secretary Ernest Bevin proposed uniting all Somali-inhabited territories into a single UN trusteeship. Though the plan failed, its discussion on the world stage was a major event that validated and massively energized the pan-Somali goals of nationalist civil society groups like the SYL. **(Strengthened civil society by legitimizing its core objective).**\n*   **The Mogadishu Riots (January 1948):** In response to the potential return of Italian administration, SYL-led protests turned violent, resulting in the deaths of over 50 Italians and 14 Somalis. This event was a dramatic demonstration of civil society's new capacity to mobilize, challenge the state’s monopoly on violence, and influence international decisions. **(Demonstrated the growing power of civil society; weakened the state's image of absolute control).**",
    "1950-1959": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Somalia from 1950-1959 that affected the balance of power between the state and society.\n\nThis period, primarily the UN Trusteeship in the south, was defined by an externally-driven, rapid construction of a modern state onto a society dominated by strong, decentralized clan structures (the \"Cage of Norms\").\n\n### Trends:\n\n*   **Systematic State-Building:** Under the UN Trusteeship, Italy was mandated to build the institutions of a modern state from a very low base. This decade-long process involved creating a professional bureaucracy, a national police force (Forze di Polizia della Somalia), a judiciary, and a tax-collection apparatus.\n    *   **Effect:** Massively strengthened the power and capacity of the (nascent) state.\n\n*   **Growth of Organized Political Nationalism:** The Somali Youth League (SYL) and other parties like the Hizbia Digil Mirifle (HDM) grew from small urban clubs into mass political movements. They organized branches, held rallies, and articulated a national vision, channeling societal energy into modern political structures rather than solely through traditional clan elders.\n    *   **Effect:** Strengthened civil society by creating new, national-level organizations capable of contesting and engaging with the emerging state.\n\n*   **Expansion of Secular Education:** The trusteeship administration established a system of primary, secondary, and technical schools to create a small cadre of Somalis who could staff the new state's bureaucracy and political offices.\n    *   **Effect:** Strengthened both the future state (by providing trained personnel) and a modernizing element of society distinct from traditional clan and religious elites.\n\n*   **Urbanization and Economic Monetization:** A slow but steady growth of towns like Mogadishu, driven by administrative and commercial jobs, began to weaken the dominance of the pastoral-nomadic economy and its associated clan-based social control.\n    *   **Effect:** Weakened the traditional \"Cage of Norms\" (society) while fostering a new urban civil society more engaged with the formal state.\n\n### Events:\n\n*   **Establishment of the UN Trust Territory (1950):** The formal transfer of former Italian Somaliland to UN oversight, administered by Italy, was a discrete event that set the entire decade's agenda. It provided the international mandate, resources, and a 10-year deadline for creating a sovereign state.\n    *   **Effect:** Fundamentally initiated and strengthened the process of state creation, giving it external legitimacy and resources.\n\n*   **First Municipal Elections (1954):** The first-ever direct elections held in the territory were for municipal councils. This event introduced a new mechanism for political participation and competition.\n    *   **Effect:** Strengthened the state's administrative legitimacy at a local level and strengthened organized society (political parties) by giving them a formal electoral arena in which to compete.\n\n*   **First General Election and Formation of a Somali Government (1956):** A territory-wide election for a Legislative Assembly was held, which the SYL won decisively. This led to the formation of the first Somali-led government with Abdullahi Issa as Prime Minister.\n    *   **Effect:** Massively strengthened the state by creating its central representative institution and transferring executive power to Somalis, while simultaneously empowering the most organized element of civil society (the SYL) by giving it control of the state apparatus.",
    "1960-1969": "Based on Acemoglu and Robinson's framework, here are the major historical trends and events in Somalia from 1960-1969 that affected the balance of power between the state and society. This period saw the Somali state attempt to assert itself but ultimately remain weak and unable to supplant the power of a highly organized, clan-based society, a dynamic characteristic of the \"Absent Leviathan.\"\n\n### Trends:\n\n*   **Primacy of Clan-Based Politics (Qabyaalad):** Political parties, parliamentary coalitions, and the distribution of government jobs were overwhelmingly organized along clan and sub-clan lines. This slow-moving institutional reality meant that loyalty was directed toward kinship groups rather than the nascent national state.\n    *   **Effect:** Massively weakened the state's ability to act as an impartial arbiter and provider of public goods, making it a \"captured\" entity for clan enrichment. It simultaneously strengthened society's traditional power structures (clans) as the only effective means of political and economic access.\n\n*   **\"Greater Somalia\" Irredentism:** The pervasive nationalist goal of uniting ethnic Somalis in Kenya, Ethiopia, and Djibouti was a core tenet of the new state's identity. This led to a sustained focus on military buildup and diplomatic confrontation with neighboring countries.\n    *   **Effect:** Weakened the state by diverting scarce financial resources away from internal development and institution-building toward an expensive military. While fostering a sense of national identity in society, the state's inability to achieve this goal ultimately eroded its legitimacy.\n\n*   **Systemic Political Corruption:** The proliferation of political parties (over 60 contested the 1969 election) was driven by elites seeking access to state resources, which were largely funded by foreign aid. This created a system where political office was seen as a path to personal and clan wealth, not public service.\n    *   **Effect:** Severely weakened the state's legitimacy and institutional capacity, hollowing out democratic norms. It reinforced society's reliance on clan patronage to navigate a corrupt system.\n\n### Events:\n\n*   **Unification of North and South (July 1, 1960):** The hurried merger of the ex-British Somaliland Protectorate and the ex-Italian Trust Territory created the Somali Republic. The legal and political frameworks were integrated unequally, favoring the South.\n    *   **Effect:** Weakened the state from its inception by creating deep regional resentments and a crisis of legitimacy, particularly in the North. This was demonstrated by a northern-led military coup attempt in 1961, which showed a segment of society was powerful enough to challenge the state's existence.\n\n*   **1964 Border War with Ethiopia:** A short, conventional war fought over the disputed Ogaden region. The Somali National Army, despite being well-equipped, was defeated.\n    *   **Effect:** Weakened the civilian state by exposing its military limitations and inability to achieve its primary nationalist goal. Conversely, it strengthened the military as a distinct institution within the state, which saw itself as more patriotic and competent than the corrupt civilian politicians, setting the stage for its later takeover.\n\n*   **Assassination of President Abdirashid Ali Shermarke (October 15, 1969):** The president was assassinated by one of his own bodyguards, reportedly over a clan-related employment dispute. The event created a constitutional and political vacuum.\n    *   **Effect:** Decisively weakened the state by demonstrating its failure to maintain even the most basic law and order or protect its own head of state. This final crisis of authority provided the immediate justification for the military coup six days later, which dissolved the parliamentary state entirely.",
    "1970-1979": "Based on the framework in *The Narrow Corridor*, the 1970s in Somalia represent a concerted effort by Siad Barre's regime to build a \"Despotic Leviathan\" by radically increasing state power and deliberately crushing the power of traditional society.\n\n### Trends:\n\n*   **\"Scientific Socialism\" and State Centralization:** The regime's guiding ideology involved a systematic effort to extend state control over all aspects of life. This included the nationalization of industries, banks, and land, creating a vast state bureaucracy and a centrally planned economy.\n    *   **Effect:** Massively strengthened the state's economic and administrative power while weakening society by eliminating independent economic actors and civil associations.\n\n*   **Suppression of Clan Identity (\"Clanism\"):** Barre's regime officially outlawed clanism, promoting a nationalist identity in its place. This was a direct assault on the most powerful institution in Somali civil society, the traditional kinship system that had long governed social and political life.\n    *   **Effect:** Weakened society's primary organizing principle on the surface. It strengthened the state by attempting to erase competing sources of loyalty and authority, forcing society into a \"Cage of Norms\" that was officially denied but privately practiced.\n\n*   **Soviet-Backed Militarization:** Throughout the early and mid-1970s, Somalia, with significant Soviet aid, built one of the largest and most powerful armies in sub-Saharan Africa.\n    *   **Effect:** Dramatically strengthened the state's coercive capacity (its \"monopoly on violence\"). This created a profound power imbalance, leaving society with no ability to contest the state's authority.\n\n### Events:\n\n*   **National Literacy Campaign and Adoption of Latin Script (1972):** The state created a standardized script for the Somali language for the first time and launched a massive, successful campaign to promote literacy.\n    *   **Effect:** Strengthened the state by enabling standardized administration, mass propaganda, and a unified national education system. In the long term, it also empowered society with a tool for communication, but its immediate effect was to enhance state penetration.\n\n*   **The Dabaadheer Drought Response (1974-1975):** The regime responded to a devastating famine with a highly organized, large-scale operation to provide relief and forcibly resettle hundreds of thousands of nomads into agricultural and coastal communities.\n    *   **Effect:** Strengthened the state by demonstrating immense administrative capacity and legitimacy, proving it could provide public goods on a scale previously unimaginable. It weakened parts of society by severing their ties to traditional pastoralist life and making them dependent on the state.\n\n*   **The Ogaden War (1977-1978):** Barre's invasion of Ethiopia to \"liberate\" the Somali-inhabited Ogaden region ended in a catastrophic military defeat after the Soviet Union switched its support to Ethiopia.\n    *   **Effect:** Catastrophically weakened the state. The defeat shattered its military, bankrupted its economy, cost it a superpower patron, and destroyed the regime's legitimacy. This event reversed the decade-long trend of state strengthening.\n\n*   **The Failed Military Coup (1978):** A group of disgruntled officers attempted to overthrow Barre in the wake of the Ogaden disaster. The coup failed, and the regime responded with brutal, clan-based purges against the clan of the primary plotters (Majeerteen).\n    *   **Effect:** Fatally weakened the state's non-clan ideology. The collective punishment re-centered clan as the primary vehicle for political opposition, strengthening societal power but in a fragmented, conflict-oriented way that would eventually lead to the state's total collapse.",
    "1980-1989": "Based on Acemoğlu and Robinson's framework, the 1980s in Somalia represent a catastrophic exit from the \"narrow corridor.\" The decade was characterized by a state that became increasingly despotic and narrow in its social base, while society, rather than unifying to shackle the state, fractured and armed itself along clan lines. This created a destructive dynamic, not the productive \"Red Queen\" effect.\n\n### Trends:\n\n*   **Intensification of Clan-Based Politics and Patronage:** As President Siad Barre's legitimacy waned after the failed Ogaden War, he increasingly concentrated power and economic resources within his own Marehan clan and the allied Ogaden and Dolbahante clans (the \"MOD\" alliance). This slow-moving institutional decay turned the state from a national entity into a vehicle for clan dominance.\n    *   **Effect:** **Weakened the state** by destroying its national legitimacy and institutional capacity, reducing it to a coercive, predatory apparatus. It **strengthened society's power** but in a fractured, competitive way, as other clans organized for self-preservation and opposition, destroying any unified national civil society.\n\n*   **Economic Deterioration and Rise of a \"Shadow Economy\":** The formal state-led economy collapsed due to mismanagement, the costs of war, and debt. Structural Adjustment Programs imposed by the IMF/World Bank in the mid-1980s further hollowed out state services. In response, a vibrant informal economy based on remittances from the Somali diaspora and trade (including illicit trade) grew.\n    *   **Effect:** **Weakened the state** by eroding its economic base and ability to provide public goods, making it irrelevant to the economic lives of many. **Strengthened society** by creating autonomous economic networks outside of state control, providing resources for clan militias and alternative social safety nets.\n\n*   **Militarization of Clan Opposition:** Throughout the decade, opposition to the Barre regime grew from political dissent into organized, armed insurgency. Groups like the Somali Salvation Democratic Front (SSDF, mainly Majeerteen) and the Somali National Movement (SNM, mainly Isaaq) established military wings, acquired weapons, and began launching guerrilla attacks.\n    *   **Effect:** **Weakened the state** by successfully challenging its monopoly on violence. **Strengthened the power of (segments of) society**, but by equipping it with coercive force rather than civic or political power, setting the stage for civil war instead of political compromise.\n\n### Events:\n\n*   **Formation of the Somali National Movement (SNM) (1981):** Isaaq diaspora and defectors formed the SNM in London to overthrow the Barre regime by force. This marked the start of a highly organized, clan-based insurgency that would define the decade's conflict.\n    *   **Effect:** **Weakened the state** by creating a formidable military and political challenger. **Strengthened (Isaaq) society's** capacity for armed mobilization against the state.\n\n*   **Siad Barre's Near-Fatal Car Accident (May 1986):** Barre was seriously injured, creating a power vacuum and triggering intense infighting within his inner circle over succession. The state's operations became paralyzed as clan and family loyalties superseded any remaining institutional norms.\n    *   **Effect:** **Weakened the state** dramatically by exposing its extreme personalization and lack of institutional resilience, accelerating its internal decay.\n\n*   **SNM Offensive and the Bombing of Hargeisa and Burao (1988):** After Somalia and Ethiopia signed a peace deal threatening its safe havens, the SNM launched a major offensive, capturing parts of northern Somalia's two largest cities. The state responded not with a counter-insurgency campaign, but with the indiscriminate aerial bombardment of its own cities, razing them to the ground and killing tens of thousands of civilians.\n    *   **Effect:** This event represented the final, brutal severing of the relationship between the state and a large part of its population. It **weakened the state** by destroying any vestige of its legitimacy, turning it into a purely genocidal actor in the eyes of many. It **strengthened society's resolve** to achieve security and liberty not by shackling the state, but by destroying it completely.",
    "1990-1999": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Somalia from 1990-1999 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Entrenchment of Clan-Based Governance:** As the central state weakened and collapsed, Somalia's long-standing clan structure re-emerged as the primary institution for political, social, and economic organization. Loyalty shifted decisively from the state to the clan.\n    *   **Effect:** Fundamentally weakened the state by replacing it with a more resilient, but fragmented, source of authority. Strengthened society's power, but in a decentralized and competitive form that prevented national collective action.\n*   **Rise of the Warlord \"War Economy\":** The formal economy disintegrated, replaced by an informal system controlled by militias and powerful businessmen. This economy was based on looting, controlling ports and airfields, diverting international aid, and taxing trade routes.\n    *   **Effect:** Weakened the state by eliminating its tax base and control over economic life. Strengthened powerful non-state actors within society (warlords), giving them the financial means to sustain private armies.\n*   **Development of Localized Legal Systems:** In the absence of a national judiciary, communities revived customary law (*Xeer*) and established localized Islamic Sharia courts to provide basic dispute resolution and order.\n    *   **Effect:** Weakened the central state by demonstrating its irrelevance in providing basic justice. Strengthened society's capacity for self-regulation and governance at the micro-level, creating pockets of order independent of a state.\n\n### Events:\n\n*   **Collapse of the Siad Barre Regime (January 1991):** Rebel forces, organized along clan lines, captured Mogadishu and overthrew the authoritarian government, marking the definitive end of the Somali central state.\n    *   **Effect:** Destroyed the existing state (a \"Despotic Leviathan\"). Massively strengthened societal power, which was immediately fractured as the victorious rebel factions turned on one another, pushing Somalia into the \"Absent Leviathan\" category.\n*   **Declaration of Somaliland's Independence (May 1991):** Following a grand conference of northern clan elders, the region of Somaliland declared independence, beginning a process of state-building from the ground up by integrating traditional societal institutions with a modern state structure.\n    *   **Effect:** Weakened the territorial integrity of the Somali state. Strengthened a specific regional society's ability to build its own \"Shackled Leviathan,\" demonstrating a path back into the \"narrow corridor\" through societal consensus.\n*   **UN Intervention (UNOSOM I & II, 1992-1995):** A massive international humanitarian and military intervention aimed to end the famine and broker a political settlement. The effort became mired in conflict, culminating in the 1993 Battle of Mogadishu.\n    *   **Effect:** Temporarily substituted for the state's role in security and aid distribution but failed to rebuild a central state. It inadvertently strengthened the power and legitimacy of certain warlords within society by positioning them as symbols of national resistance to foreign intervention.",
    "2000-2009": "Based on Acemoğlu and Robinson's framework, Somalia in 2000-2009 is a clear example of an \"Absent Leviathan,\" where a weak or non-existent state is dominated by a powerful, yet fragmented, society operating within a \"Cage of Norms\" (in this case, clan structures, customary law, and later, Islamist ideology). The decade was defined by competing attempts to build a state (a Leviathan) and societal reactions to those attempts.\n\n***\n\n### Trends:\n\n*   **Growth of a private sector providing public-like goods (2000-2009):** A slow-moving trend where telecommunication firms, remittance companies (hawala), and other businesses created a sophisticated, nationwide infrastructure for communication and finance. This demonstrated society's capacity to organize complex systems without a state.\n    *   **Effect:** Strengthened the autonomy and power of civil society (specifically the business elite); simultaneously weakened the state by making its potential functions (e.g., communications regulation, financial oversight) redundant and demonstrating its irrelevance to daily economic life.\n\n*   **Entrenchment of Islamist jurisprudence in local governance (early-to-mid 2000s):** Dissatisfaction with warlordism and the chaos of the Absent Leviathan led communities to increasingly rely on local Islamic courts for security and dispute resolution. This was a gradual, organic development that built social capital around a new organizing principle.\n    *   **Effect:** Strengthened a powerful segment of society by providing a popular alternative to both clan law and a failed secular state; weakened traditional societal structures (clan elders) and the nascent state's claim to a monopoly on justice.\n\n*   **Systematization of large-scale piracy off the coast (c. 2005-2009):** What began as localized vigilantism evolved into a highly organized, transnational criminal enterprise. This created a powerful non-state economy and power structure in coastal regions.\n    *   **Effect:** Weakened the state by profoundly demonstrating its inability to control its own territory and maritime domain; strengthened specific local segments of society (pirate networks and their beneficiaries) that operated in direct opposition to both national and international law.\n\n*   **Increased reliance on and influence of the diaspora:** The constant flow of remittances provided a crucial economic lifeline, making the Somali economy less dependent on internal production or state management. The diaspora also became a key source of political ideas, personnel, and funding for various factions.\n    *   **Effect:** Strengthened society's economic resilience and its transnational character; weakened the state by creating an economic reality that was almost entirely beyond its capacity to tax or control.\n\n### Events:\n\n*   **Formation of the Transitional National Government (TNG) (2000):** A discrete event where a conference in Arta, Djibouti, established a new internationally recognized government. It was an attempt to create a \"Paper Leviathan\" from the outside.\n    *   **Effect:** Briefly strengthened the *idea* of a central state, but its inability to project power beyond a few city blocks in Mogadishu ultimately weakened the state's legitimacy and reinforced society's perception of it as an irrelevant, foreign-backed entity.\n\n*   **Rise of the Islamic Courts Union (ICU) to power in Mogadishu (June 2006):** In a swift series of battles, a coalition of Islamic courts defeated the powerful warlords of Mogadishu and took control of the city and much of southern Somalia, imposing a strict form of order.\n    *   **Effect:** Dramatically strengthened a non-state societal actor to the point where it became a proto-state, providing public goods like security. This weakened other societal factions (warlords) and completely supplanted the official \"state\" (the TFG), which was in exile.\n\n*   **Ethiopian military intervention to oust the ICU (December 2006):** A large-scale military invasion, backed by the U.S., that swiftly defeated the ICU's conventional forces and installed the Transitional Federal Government (TFG) in the capital.\n    *   **Effect:** Weakened society by shattering the popular ICU coalition; simultaneously strengthened the state (TFG) by giving it physical control of Mogadishu. However, because the TFG was seen as an illegitimate puppet, this act also galvanized a powerful nationalist and Islamist insurgency, ultimately weakening the state's long-term viability.\n\n*   **Emergence of Al-Shabaab as a potent insurgency (2007-2009):** Following the Ethiopian invasion, the radical youth wing of the defeated ICU regrouped and launched a brutal and effective guerrilla war against the TFG and Ethiopian forces.\n    *   **Effect:** Radically weakened the state (TFG) through constant attacks and by controlling vast swathes of territory. At the same time, it sought to dominate and crush civil society, replacing the \"Cage of Norms\" with an even more restrictive and violent totalitarian order, thereby weakening society's autonomy.",
    "2010-2019": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Somalia from 2010-2019 that affected the balance of power between the state and society. Somalia during this period is a textbook case of an \"Absent Leviathan,\" with various actors attempting to build state capacity against a backdrop of powerful, fragmented societal forces.\n\n### Trends:\n\n*   **The Persistent Al-Shabaab Insurgency:** Al-Shabaab operated as a powerful proto-state, controlling territory, collecting taxes, and administering justice. This was a continuous challenge to the official state's legitimacy and monopoly on violence.\n    *   **Effect:** Massively weakened the state by creating a direct competitor for sovereignty; suppressed independent civil society in areas it controlled.\n*   **Gradual Formation of Federal Member States (FMS):** Throughout the decade, a federal structure was slowly and contentiously implemented, creating regional governments like Jubaland, Galmudug, and Hirshabelle. This institutionalized a decentralized power structure.\n    *   **Effect:** Ambiguous. It strengthened the *idea* of a state structure but often weakened the central federal government by creating rival power centers, empowering regional/clan elites over a unified national society.\n*   **Rapid Urbanization and Diaspora-Fueled Economic Growth:** Cities like Mogadishu saw significant population growth and a construction boom, largely funded by remittances from the Somali diaspora. This created new economic and social dynamics outside of traditional rural clan structures.\n    *   **Effect:** Strengthened new segments of society (business communities, urban civil society) that were independent of the state. The state remained too weak to effectively tax or regulate this growth.\n*   **Sustained International Intervention (AMISOM):** The African Union Mission in Somalia was the primary security provider for the federal government, protecting key officials and locations and leading offensives against Al-Shabaab.\n    *   **Effect:** Artificially strengthened the state’s security apparatus and physical existence, but also created a deep dependency that weakened its organic sovereignty and capacity to stand on its own.\n\n### Events:\n\n*   **The 2011 Famine:** A catastrophic famine devastated large parts of southern Somalia, an area largely under Al-Shabaab control at the time.\n    *   **Effect:** Weakened the state by exposing its near-total incapacity to provide aid; simultaneously strengthened international NGOs and local civil society groups who delivered the bulk of the humanitarian response.\n*   **End of the Transitional Federal Government (TFG) and Adoption of the Provisional Constitution (2012):** Somalia formally ended its \"transitional\" phase, establishing the Federal Government of Somalia (FGS) and electing a new president, Hassan Sheikh Mohamud, in a process held in Mogadishu.\n    *   **Effect:** Significantly strengthened the state by providing it with a more durable constitutional framework and greater international legitimacy.\n*   **Kenyan Military Intervention in Southern Somalia (Operation Linda Nchi, 2011-2012):** Kenya’s army entered southern Somalia to fight Al-Shabaab, eventually capturing the key port of Kismayo.\n    *   **Effect:** Strengthened the state's territorial control by ousting Al-Shabaab from a major economic hub, but complicated its sovereignty by introducing another foreign army with its own regional interests.\n*   **The October 2017 Mogadishu Truck Bombing:** One of the deadliest terrorist attacks in modern history killed nearly 600 people, provoking a massive public backlash.\n    *   **Effect:** Weakened the state by demonstrating its profound failure to provide basic security in the capital; however, it powerfully strengthened and mobilized civil society, leading to unprecedented mass street protests against Al-Shabaab."
  },
  "score_prompt": {
    "1900-1909": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1900-1909. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nSomalia during 1900-1909 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1910-1919": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\nBased on Acemoğlu and Robinson's framework, the period of 1910-1919 in Somalia was dominated by the conflict between the Dervish state, colonial powers, and traditional clan structures, preventing any single entity from establishing hegemony and keeping the region far from the \"Narrow Corridor.\"\n\n***\n\n### Trends:\n\n*   **Prolonged Stalemate in the Dervish War:** The entire decade was characterized by a grinding, low-intensity war between Mohammed Abdullah Hassan's Dervish state and the British and Italian colonial administrations. This was not a single event but a continuous state of conflict.\n    *   **Effect:** Weakened both state and society. It prevented any single state actor (Dervish or colonial) from establishing a monopoly on violence, while the constant raiding, displacement, and disruption of pastoral life severely weakened the economic and social fabric of society.\n*   **British Policy of \"Coastal Concentration\":** Beginning around 1910, the British strategically withdrew their administration from the interior of British Somaliland to coastal towns. They armed \"friendly\" clans to act as a buffer and fight the Dervishes on their behalf.\n    *   **Effect:** Weakened the formal colonial state's direct power but strengthened the power of certain segments of society (allied clans). This fragmented society by fueling inter-clan conflict and prevented the emergence of a unified societal opposition.\n*   **Militarization of Clan Identity:** The Dervish state's attempt to build a supra-clan Islamic identity and the British policy of arming specific clans forced Somalis to navigate competing loyalties. Allegiance was constantly tested, and survival often depended on military strength.\n    *   **Effect:** Weakened traditional societal norms (Xeer) that managed inter-clan conflict, replacing them with a more militarized and zero-sum logic. This weakened society's overall coherence while strengthening the coercive power of individual clan militias.\n\n### Events:\n\n*   **The Battle of Dul Madoba (August 1913):** A decisive victory for the Dervish forces in which they defeated the British Somaliland Camel Constabulary and killed its commander, Richard Corfield.\n    *   **Effect:** Significantly strengthened the Dervish state by boosting its military prestige, morale, and territorial control. It correspondingly weakened the British colonial state, exposing its vulnerability and forcing a military escalation in subsequent years.\n*   **Establishment of the Fortress at Taleh (c. 1913):** The Dervishes established a permanent, fortified capital with stone forts in the Nugaal Valley, shifting from a purely mobile resistance to a more sedentary, administrative entity.\n    *   **Effect:** Strengthened the Dervish state. The construction of a capital was a concrete act of state-building, creating a center for administration, logistics, and symbolic power that challenged both the nomadic basis of traditional society and the authority of the colonial powers.\n*   **The Outbreak of World War I (1914):** The entry of the Ottoman Empire into the war on the side of the Central Powers provided an ideological and geopolitical boost to the Dervishes. The British Empire, in turn, was forced to divert its primary military resources to Europe.\n    *   **Effect:** Weakened the British colonial state's capacity in the region, creating a power vacuum. It concurrently strengthened the Dervish state by giving it several years of relative freedom from major British expeditions and allowing it to consolidate its power.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.5, 1.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\nBased on Acemoğlu and Robinson's framework, the 1920-1929 period in Somalia was characterized by the aggressive construction of a colonial state at the expense of existing societal structures, pushing the region away from the \"corridor\" and towards a Despotic Leviathan.\n\n### Trends:\n\n*   **Systematic dismantling of traditional authority:** In Italian Somaliland, Governor Cesare Maria De Vecchi pursued a policy of direct, coercive rule, systematically disarming clans and stripping traditional elders and sultans of their political and judicial power. This was a slow-moving process of replacing indigenous societal institutions with a top-down colonial bureaucracy.\n    *   *Effect:* Weakened society, strengthened the colonial state.\n*   **Expansion of a cash economy and taxation:** The Italian and, to a lesser extent, British administrations increasingly imposed taxes payable in cash (e.g., hut taxes). This forced pastoral and agricultural communities into the monetary economy on the state's terms, creating dependency and a new tool for state control.\n    *   *Effect:* Strengthened the state's extractive capacity, weakened the autonomy of traditional societal economic structures.\n*   **Development of state-centric infrastructure:** The Italians began constructing roads, such as the one from Mogadishu to the interior, and improving port facilities. While limited, this slow development enhanced the colonial state's ability to project military power, move administrators, and extract resources, increasing its reach into previously autonomous areas.\n    *   *Effect:* Strengthened the state.\n\n### Events:\n\n*   **The defeat of the Dervish State (1920):** The decade began with the final collapse of Sayyid Mohammed Abdullah Hassan's Dervish movement after an aerial bombing campaign by the British Royal Air Force. This event eliminated the most significant, cross-clan societal and military mobilization that had challenged colonial power for two decades.\n    *   *Effect:* Massively strengthened the (colonial) state by removing its primary rival; weakened society by destroying its most potent anti-colonial organization.\n*   **The appointment of Governor De Vecchi (1923):** The arrival of Mussolini's fascist governor in Italian Somaliland was a discrete event that inaugurated a new, far more brutal and centralizing policy of \"pacification,\" marking a sharp break from the previous, more cautious approach.\n    *   *Effect:* Signaled a fundamental shift that would lead to the strengthening of the state at society's direct expense.\n*   **The \"Campaign of the Sultanates\" (1925-1927):** The Italian colonial state launched a direct military assault to subjugate the powerful and hitherto semi-autonomous Sultanates of Hobyo and Majeerteen. Their defeat and the exile of their rulers represented the final destruction of large-scale, pre-colonial Somali polities.\n    *   *Effect:* Decisively strengthened the state's monopoly on violence and territorial control; shattered major centers of organized societal power.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.5, 1.8>\n1910-1919: <4.5, 2.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Somalia from 1930-1939 that affected the balance of power between the state and society.\n\nDuring this decade, Italian Fascist rule intensified, representing a clear push to build a \"Despotic Leviathan\"—a powerful state unconstrained by society—by systematically dismantling traditional societal power structures.\n\n***\n\n**Trends:**\n\n*   **Systematic expansion of the Italian colonial state apparatus.** The Fascist regime built roads, ports, and administrative buildings, extending its bureaucratic and coercive reach into areas previously governed by custom. This was a slow, deliberate process of state-building from the top down.\n    *   *Effect:* **Strengthened the state**; **weakened society** by replacing its functions and making it subject to an external, unaccountable power.\n*   **Fascist-era agricultural settlement and land expropriation.** State-sponsored corporations and Italian settlers took control of the most fertile lands along the Shebelle and Juba rivers for plantation agriculture (e.g., bananas). This process displaced Somali farmers and pastoralists and forced them into a wage-labor economy controlled by the colonial state and its concessionaires.\n    *   *Effect:* **Strengthened the state** (by increasing its economic control and revenue); **weakened society** by disrupting its traditional economic base and land tenure systems.\n*   **Subordination and erosion of traditional clan-based authority.** The Italian administration increasingly bypassed or co-opted clan elders and the traditional *xeer* (customary law) system. By imposing Italian law, creating colonial police forces (*carabinieri* and *zaptié*), and paying stipends to compliant chiefs, the state undermined society's autonomous institutions for justice and governance.\n    *   *Effect:* **Weakened society's** independent power; **strengthened the state** by making it the ultimate arbiter of law and order.\n\n**Events:**\n\n*   **Somalia's role as a staging ground for the invasion of Ethiopia (1935-1936).** The colony became a massive military base. Italy conscripted thousands of Somali soldiers (*askaris*), requisitioned resources, and rapidly built military infrastructure. This event was a dramatic, short-term intensification of state power.\n    *   *Effect:* **Dramatically strengthened the state's** coercive and logistical capacity; **further subordinated society** to the state's military objectives, demonstrating the overwhelming power of the Leviathan.\n*   **The creation of Italian East Africa (AOI) in 1936.** Following the conquest of Ethiopia, Italian Somaliland was administratively merged into a larger imperial viceroyalty governed from Addis Ababa. This formal, discrete act removed governance even further from the Somali population.\n    *   *Effect:* **Strengthened the state** by embedding it within a larger, more powerful imperial structure; **weakened society** by making the state even more remote, bureaucratic, and unaccountable to local populations.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.5, 1.8>\n1910-1919: <4.5, 2.2>\n1920-1929: <2.5, 4.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Somalia from 1940-1949 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Unified Colonial Administration (1941-1949):** The British Military Administration (BMA) placed the former Italian Somaliland and British Somaliland under a single authority for the first time. This slow-moving administrative change inadvertently fostered a pan-Somali consciousness and enabled the movement of people and ideas, providing the fertile ground for a unified civil society to emerge. **(Strengthened the administrative capacity of the state, but also strengthened society by creating a shared political space).**\n*   **Growth of Urban Nationalist Politics:** Throughout the 1940s, particularly after 1943, there was a steady growth in organized, urban-based political activity that transcended clan identity. This trend saw the Somali Youth League (SYL) establish branches, publish newsletters, and build a political platform, creating a new, modern form of social power. **(Strengthened civil society).**\n*   **Decline of the Italian Settler Economy:** The British takeover and the disruptions of WWII led to the collapse of the Italian-run plantation economy in the south. This economic shift dismantled a key pillar of the previous colonial state's power and patronage system, creating an economic and political vacuum. **(Weakened the economic foundations of the (former Italian) state).**\n\n### Events:\n\n*   **British Conquest of Italian Somaliland (1941):** This discrete military event replaced a relatively weak Italian colonial state with a more efficient, centralized British military government. This dramatically and immediately increased the coercive and administrative power of the state apparatus across the Somali territories. **(Strengthened the state).**\n*   **Founding of the Somali Youth Club (1943):** The establishment of the SYC (later SYL) in Mogadishu was a pivotal event. It marked the birth of Somalia's first modern, nationalist political party, creating a formal, organized counterweight to the colonial state's authority and mobilizing a new political force. **(Strengthened civil society).**\n*   **The Bevin Plan Proposal (1946):** British Foreign Secretary Ernest Bevin proposed uniting all Somali-inhabited territories into a single UN trusteeship. Though the plan failed, its discussion on the world stage was a major event that validated and massively energized the pan-Somali goals of nationalist civil society groups like the SYL. **(Strengthened civil society by legitimizing its core objective).**\n*   **The Mogadishu Riots (January 1948):** In response to the potential return of Italian administration, SYL-led protests turned violent, resulting in the deaths of over 50 Italians and 14 Somalis. This event was a dramatic demonstration of civil society's new capacity to mobilize, challenge the state’s monopoly on violence, and influence international decisions. **(Demonstrated the growing power of civil society; weakened the state's image of absolute control).**\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.5, 1.8>\n1910-1919: <4.5, 2.2>\n1920-1929: <2.5, 4.2>\n1930-1939: <1.5, 5.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Somalia from 1950-1959 that affected the balance of power between the state and society.\n\nThis period, primarily the UN Trusteeship in the south, was defined by an externally-driven, rapid construction of a modern state onto a society dominated by strong, decentralized clan structures (the \"Cage of Norms\").\n\n### Trends:\n\n*   **Systematic State-Building:** Under the UN Trusteeship, Italy was mandated to build the institutions of a modern state from a very low base. This decade-long process involved creating a professional bureaucracy, a national police force (Forze di Polizia della Somalia), a judiciary, and a tax-collection apparatus.\n    *   **Effect:** Massively strengthened the power and capacity of the (nascent) state.\n\n*   **Growth of Organized Political Nationalism:** The Somali Youth League (SYL) and other parties like the Hizbia Digil Mirifle (HDM) grew from small urban clubs into mass political movements. They organized branches, held rallies, and articulated a national vision, channeling societal energy into modern political structures rather than solely through traditional clan elders.\n    *   **Effect:** Strengthened civil society by creating new, national-level organizations capable of contesting and engaging with the emerging state.\n\n*   **Expansion of Secular Education:** The trusteeship administration established a system of primary, secondary, and technical schools to create a small cadre of Somalis who could staff the new state's bureaucracy and political offices.\n    *   **Effect:** Strengthened both the future state (by providing trained personnel) and a modernizing element of society distinct from traditional clan and religious elites.\n\n*   **Urbanization and Economic Monetization:** A slow but steady growth of towns like Mogadishu, driven by administrative and commercial jobs, began to weaken the dominance of the pastoral-nomadic economy and its associated clan-based social control.\n    *   **Effect:** Weakened the traditional \"Cage of Norms\" (society) while fostering a new urban civil society more engaged with the formal state.\n\n### Events:\n\n*   **Establishment of the UN Trust Territory (1950):** The formal transfer of former Italian Somaliland to UN oversight, administered by Italy, was a discrete event that set the entire decade's agenda. It provided the international mandate, resources, and a 10-year deadline for creating a sovereign state.\n    *   **Effect:** Fundamentally initiated and strengthened the process of state creation, giving it external legitimacy and resources.\n\n*   **First Municipal Elections (1954):** The first-ever direct elections held in the territory were for municipal councils. This event introduced a new mechanism for political participation and competition.\n    *   **Effect:** Strengthened the state's administrative legitimacy at a local level and strengthened organized society (political parties) by giving them a formal electoral arena in which to compete.\n\n*   **First General Election and Formation of a Somali Government (1956):** A territory-wide election for a Legislative Assembly was held, which the SYL won decisively. This led to the formation of the first Somali-led government with Abdullahi Issa as Prime Minister.\n    *   **Effect:** Massively strengthened the state by creating its central representative institution and transferring executive power to Somalis, while simultaneously empowering the most organized element of civil society (the SYL) by giving it control of the state apparatus.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.5, 1.8>\n1910-1919: <4.5, 2.2>\n1920-1929: <2.5, 4.2>\n1930-1939: <1.5, 5.8>\n1940-1949: <4.5, 6.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\nBased on Acemoglu and Robinson's framework, here are the major historical trends and events in Somalia from 1960-1969 that affected the balance of power between the state and society. This period saw the Somali state attempt to assert itself but ultimately remain weak and unable to supplant the power of a highly organized, clan-based society, a dynamic characteristic of the \"Absent Leviathan.\"\n\n### Trends:\n\n*   **Primacy of Clan-Based Politics (Qabyaalad):** Political parties, parliamentary coalitions, and the distribution of government jobs were overwhelmingly organized along clan and sub-clan lines. This slow-moving institutional reality meant that loyalty was directed toward kinship groups rather than the nascent national state.\n    *   **Effect:** Massively weakened the state's ability to act as an impartial arbiter and provider of public goods, making it a \"captured\" entity for clan enrichment. It simultaneously strengthened society's traditional power structures (clans) as the only effective means of political and economic access.\n\n*   **\"Greater Somalia\" Irredentism:** The pervasive nationalist goal of uniting ethnic Somalis in Kenya, Ethiopia, and Djibouti was a core tenet of the new state's identity. This led to a sustained focus on military buildup and diplomatic confrontation with neighboring countries.\n    *   **Effect:** Weakened the state by diverting scarce financial resources away from internal development and institution-building toward an expensive military. While fostering a sense of national identity in society, the state's inability to achieve this goal ultimately eroded its legitimacy.\n\n*   **Systemic Political Corruption:** The proliferation of political parties (over 60 contested the 1969 election) was driven by elites seeking access to state resources, which were largely funded by foreign aid. This created a system where political office was seen as a path to personal and clan wealth, not public service.\n    *   **Effect:** Severely weakened the state's legitimacy and institutional capacity, hollowing out democratic norms. It reinforced society's reliance on clan patronage to navigate a corrupt system.\n\n### Events:\n\n*   **Unification of North and South (July 1, 1960):** The hurried merger of the ex-British Somaliland Protectorate and the ex-Italian Trust Territory created the Somali Republic. The legal and political frameworks were integrated unequally, favoring the South.\n    *   **Effect:** Weakened the state from its inception by creating deep regional resentments and a crisis of legitimacy, particularly in the North. This was demonstrated by a northern-led military coup attempt in 1961, which showed a segment of society was powerful enough to challenge the state's existence.\n\n*   **1964 Border War with Ethiopia:** A short, conventional war fought over the disputed Ogaden region. The Somali National Army, despite being well-equipped, was defeated.\n    *   **Effect:** Weakened the civilian state by exposing its military limitations and inability to achieve its primary nationalist goal. Conversely, it strengthened the military as a distinct institution within the state, which saw itself as more patriotic and competent than the corrupt civilian politicians, setting the stage for its later takeover.\n\n*   **Assassination of President Abdirashid Ali Shermarke (October 15, 1969):** The president was assassinated by one of his own bodyguards, reportedly over a clan-related employment dispute. The event created a constitutional and political vacuum.\n    *   **Effect:** Decisively weakened the state by demonstrating its failure to maintain even the most basic law and order or protect its own head of state. This final crisis of authority provided the immediate justification for the military coup six days later, which dissolved the parliamentary state entirely.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.5, 1.8>\n1910-1919: <4.5, 2.2>\n1920-1929: <2.5, 4.2>\n1930-1939: <1.5, 5.8>\n1940-1949: <4.5, 6.2>\n1950-1959: <5.5, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\nBased on the framework in *The Narrow Corridor*, the 1970s in Somalia represent a concerted effort by Siad Barre's regime to build a \"Despotic Leviathan\" by radically increasing state power and deliberately crushing the power of traditional society.\n\n### Trends:\n\n*   **\"Scientific Socialism\" and State Centralization:** The regime's guiding ideology involved a systematic effort to extend state control over all aspects of life. This included the nationalization of industries, banks, and land, creating a vast state bureaucracy and a centrally planned economy.\n    *   **Effect:** Massively strengthened the state's economic and administrative power while weakening society by eliminating independent economic actors and civil associations.\n\n*   **Suppression of Clan Identity (\"Clanism\"):** Barre's regime officially outlawed clanism, promoting a nationalist identity in its place. This was a direct assault on the most powerful institution in Somali civil society, the traditional kinship system that had long governed social and political life.\n    *   **Effect:** Weakened society's primary organizing principle on the surface. It strengthened the state by attempting to erase competing sources of loyalty and authority, forcing society into a \"Cage of Norms\" that was officially denied but privately practiced.\n\n*   **Soviet-Backed Militarization:** Throughout the early and mid-1970s, Somalia, with significant Soviet aid, built one of the largest and most powerful armies in sub-Saharan Africa.\n    *   **Effect:** Dramatically strengthened the state's coercive capacity (its \"monopoly on violence\"). This created a profound power imbalance, leaving society with no ability to contest the state's authority.\n\n### Events:\n\n*   **National Literacy Campaign and Adoption of Latin Script (1972):** The state created a standardized script for the Somali language for the first time and launched a massive, successful campaign to promote literacy.\n    *   **Effect:** Strengthened the state by enabling standardized administration, mass propaganda, and a unified national education system. In the long term, it also empowered society with a tool for communication, but its immediate effect was to enhance state penetration.\n\n*   **The Dabaadheer Drought Response (1974-1975):** The regime responded to a devastating famine with a highly organized, large-scale operation to provide relief and forcibly resettle hundreds of thousands of nomads into agricultural and coastal communities.\n    *   **Effect:** Strengthened the state by demonstrating immense administrative capacity and legitimacy, proving it could provide public goods on a scale previously unimaginable. It weakened parts of society by severing their ties to traditional pastoralist life and making them dependent on the state.\n\n*   **The Ogaden War (1977-1978):** Barre's invasion of Ethiopia to \"liberate\" the Somali-inhabited Ogaden region ended in a catastrophic military defeat after the Soviet Union switched its support to Ethiopia.\n    *   **Effect:** Catastrophically weakened the state. The defeat shattered its military, bankrupted its economy, cost it a superpower patron, and destroyed the regime's legitimacy. This event reversed the decade-long trend of state strengthening.\n\n*   **The Failed Military Coup (1978):** A group of disgruntled officers attempted to overthrow Barre in the wake of the Ogaden disaster. The coup failed, and the regime responded with brutal, clan-based purges against the clan of the primary plotters (Majeerteen).\n    *   **Effect:** Fatally weakened the state's non-clan ideology. The collective punishment re-centered clan as the primary vehicle for political opposition, strengthening societal power but in a fragmented, conflict-oriented way that would eventually lead to the state's total collapse.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.5, 1.8>\n1910-1919: <4.5, 2.2>\n1920-1929: <2.5, 4.2>\n1930-1939: <1.5, 5.8>\n1940-1949: <4.5, 6.2>\n1950-1959: <5.5, 6.8>\n1960-1969: <6.5, 3.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\nBased on Acemoğlu and Robinson's framework, the 1980s in Somalia represent a catastrophic exit from the \"narrow corridor.\" The decade was characterized by a state that became increasingly despotic and narrow in its social base, while society, rather than unifying to shackle the state, fractured and armed itself along clan lines. This created a destructive dynamic, not the productive \"Red Queen\" effect.\n\n### Trends:\n\n*   **Intensification of Clan-Based Politics and Patronage:** As President Siad Barre's legitimacy waned after the failed Ogaden War, he increasingly concentrated power and economic resources within his own Marehan clan and the allied Ogaden and Dolbahante clans (the \"MOD\" alliance). This slow-moving institutional decay turned the state from a national entity into a vehicle for clan dominance.\n    *   **Effect:** **Weakened the state** by destroying its national legitimacy and institutional capacity, reducing it to a coercive, predatory apparatus. It **strengthened society's power** but in a fractured, competitive way, as other clans organized for self-preservation and opposition, destroying any unified national civil society.\n\n*   **Economic Deterioration and Rise of a \"Shadow Economy\":** The formal state-led economy collapsed due to mismanagement, the costs of war, and debt. Structural Adjustment Programs imposed by the IMF/World Bank in the mid-1980s further hollowed out state services. In response, a vibrant informal economy based on remittances from the Somali diaspora and trade (including illicit trade) grew.\n    *   **Effect:** **Weakened the state** by eroding its economic base and ability to provide public goods, making it irrelevant to the economic lives of many. **Strengthened society** by creating autonomous economic networks outside of state control, providing resources for clan militias and alternative social safety nets.\n\n*   **Militarization of Clan Opposition:** Throughout the decade, opposition to the Barre regime grew from political dissent into organized, armed insurgency. Groups like the Somali Salvation Democratic Front (SSDF, mainly Majeerteen) and the Somali National Movement (SNM, mainly Isaaq) established military wings, acquired weapons, and began launching guerrilla attacks.\n    *   **Effect:** **Weakened the state** by successfully challenging its monopoly on violence. **Strengthened the power of (segments of) society**, but by equipping it with coercive force rather than civic or political power, setting the stage for civil war instead of political compromise.\n\n### Events:\n\n*   **Formation of the Somali National Movement (SNM) (1981):** Isaaq diaspora and defectors formed the SNM in London to overthrow the Barre regime by force. This marked the start of a highly organized, clan-based insurgency that would define the decade's conflict.\n    *   **Effect:** **Weakened the state** by creating a formidable military and political challenger. **Strengthened (Isaaq) society's** capacity for armed mobilization against the state.\n\n*   **Siad Barre's Near-Fatal Car Accident (May 1986):** Barre was seriously injured, creating a power vacuum and triggering intense infighting within his inner circle over succession. The state's operations became paralyzed as clan and family loyalties superseded any remaining institutional norms.\n    *   **Effect:** **Weakened the state** dramatically by exposing its extreme personalization and lack of institutional resilience, accelerating its internal decay.\n\n*   **SNM Offensive and the Bombing of Hargeisa and Burao (1988):** After Somalia and Ethiopia signed a peace deal threatening its safe havens, the SNM launched a major offensive, capturing parts of northern Somalia's two largest cities. The state responded not with a counter-insurgency campaign, but with the indiscriminate aerial bombardment of its own cities, razing them to the ground and killing tens of thousands of civilians.\n    *   **Effect:** This event represented the final, brutal severing of the relationship between the state and a large part of its population. It **weakened the state** by destroying any vestige of its legitimacy, turning it into a purely genocidal actor in the eyes of many. It **strengthened society's resolve** to achieve security and liberty not by shackling the state, but by destroying it completely.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.5, 1.8>\n1910-1919: <4.5, 2.2>\n1920-1929: <2.5, 4.2>\n1930-1939: <1.5, 5.8>\n1940-1949: <4.5, 6.2>\n1950-1959: <5.5, 6.8>\n1960-1969: <6.5, 3.8>\n1970-1979: <3.5, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Somalia from 1990-1999 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Entrenchment of Clan-Based Governance:** As the central state weakened and collapsed, Somalia's long-standing clan structure re-emerged as the primary institution for political, social, and economic organization. Loyalty shifted decisively from the state to the clan.\n    *   **Effect:** Fundamentally weakened the state by replacing it with a more resilient, but fragmented, source of authority. Strengthened society's power, but in a decentralized and competitive form that prevented national collective action.\n*   **Rise of the Warlord \"War Economy\":** The formal economy disintegrated, replaced by an informal system controlled by militias and powerful businessmen. This economy was based on looting, controlling ports and airfields, diverting international aid, and taxing trade routes.\n    *   **Effect:** Weakened the state by eliminating its tax base and control over economic life. Strengthened powerful non-state actors within society (warlords), giving them the financial means to sustain private armies.\n*   **Development of Localized Legal Systems:** In the absence of a national judiciary, communities revived customary law (*Xeer*) and established localized Islamic Sharia courts to provide basic dispute resolution and order.\n    *   **Effect:** Weakened the central state by demonstrating its irrelevance in providing basic justice. Strengthened society's capacity for self-regulation and governance at the micro-level, creating pockets of order independent of a state.\n\n### Events:\n\n*   **Collapse of the Siad Barre Regime (January 1991):** Rebel forces, organized along clan lines, captured Mogadishu and overthrew the authoritarian government, marking the definitive end of the Somali central state.\n    *   **Effect:** Destroyed the existing state (a \"Despotic Leviathan\"). Massively strengthened societal power, which was immediately fractured as the victorious rebel factions turned on one another, pushing Somalia into the \"Absent Leviathan\" category.\n*   **Declaration of Somaliland's Independence (May 1991):** Following a grand conference of northern clan elders, the region of Somaliland declared independence, beginning a process of state-building from the ground up by integrating traditional societal institutions with a modern state structure.\n    *   **Effect:** Weakened the territorial integrity of the Somali state. Strengthened a specific regional society's ability to build its own \"Shackled Leviathan,\" demonstrating a path back into the \"narrow corridor\" through societal consensus.\n*   **UN Intervention (UNOSOM I & II, 1992-1995):** A massive international humanitarian and military intervention aimed to end the famine and broker a political settlement. The effort became mired in conflict, culminating in the 1993 Battle of Mogadishu.\n    *   **Effect:** Temporarily substituted for the state's role in security and aid distribution but failed to rebuild a central state. It inadvertently strengthened the power and legitimacy of certain warlords within society by positioning them as symbols of national resistance to foreign intervention.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.5, 1.8>\n1910-1919: <4.5, 2.2>\n1920-1929: <2.5, 4.2>\n1930-1939: <1.5, 5.8>\n1940-1949: <4.5, 6.2>\n1950-1959: <5.5, 6.8>\n1960-1969: <6.5, 3.8>\n1970-1979: <3.5, 5.5>\n1980-1989: <5.2, 3.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\nBased on Acemoğlu and Robinson's framework, Somalia in 2000-2009 is a clear example of an \"Absent Leviathan,\" where a weak or non-existent state is dominated by a powerful, yet fragmented, society operating within a \"Cage of Norms\" (in this case, clan structures, customary law, and later, Islamist ideology). The decade was defined by competing attempts to build a state (a Leviathan) and societal reactions to those attempts.\n\n***\n\n### Trends:\n\n*   **Growth of a private sector providing public-like goods (2000-2009):** A slow-moving trend where telecommunication firms, remittance companies (hawala), and other businesses created a sophisticated, nationwide infrastructure for communication and finance. This demonstrated society's capacity to organize complex systems without a state.\n    *   **Effect:** Strengthened the autonomy and power of civil society (specifically the business elite); simultaneously weakened the state by making its potential functions (e.g., communications regulation, financial oversight) redundant and demonstrating its irrelevance to daily economic life.\n\n*   **Entrenchment of Islamist jurisprudence in local governance (early-to-mid 2000s):** Dissatisfaction with warlordism and the chaos of the Absent Leviathan led communities to increasingly rely on local Islamic courts for security and dispute resolution. This was a gradual, organic development that built social capital around a new organizing principle.\n    *   **Effect:** Strengthened a powerful segment of society by providing a popular alternative to both clan law and a failed secular state; weakened traditional societal structures (clan elders) and the nascent state's claim to a monopoly on justice.\n\n*   **Systematization of large-scale piracy off the coast (c. 2005-2009):** What began as localized vigilantism evolved into a highly organized, transnational criminal enterprise. This created a powerful non-state economy and power structure in coastal regions.\n    *   **Effect:** Weakened the state by profoundly demonstrating its inability to control its own territory and maritime domain; strengthened specific local segments of society (pirate networks and their beneficiaries) that operated in direct opposition to both national and international law.\n\n*   **Increased reliance on and influence of the diaspora:** The constant flow of remittances provided a crucial economic lifeline, making the Somali economy less dependent on internal production or state management. The diaspora also became a key source of political ideas, personnel, and funding for various factions.\n    *   **Effect:** Strengthened society's economic resilience and its transnational character; weakened the state by creating an economic reality that was almost entirely beyond its capacity to tax or control.\n\n### Events:\n\n*   **Formation of the Transitional National Government (TNG) (2000):** A discrete event where a conference in Arta, Djibouti, established a new internationally recognized government. It was an attempt to create a \"Paper Leviathan\" from the outside.\n    *   **Effect:** Briefly strengthened the *idea* of a central state, but its inability to project power beyond a few city blocks in Mogadishu ultimately weakened the state's legitimacy and reinforced society's perception of it as an irrelevant, foreign-backed entity.\n\n*   **Rise of the Islamic Courts Union (ICU) to power in Mogadishu (June 2006):** In a swift series of battles, a coalition of Islamic courts defeated the powerful warlords of Mogadishu and took control of the city and much of southern Somalia, imposing a strict form of order.\n    *   **Effect:** Dramatically strengthened a non-state societal actor to the point where it became a proto-state, providing public goods like security. This weakened other societal factions (warlords) and completely supplanted the official \"state\" (the TFG), which was in exile.\n\n*   **Ethiopian military intervention to oust the ICU (December 2006):** A large-scale military invasion, backed by the U.S., that swiftly defeated the ICU's conventional forces and installed the Transitional Federal Government (TFG) in the capital.\n    *   **Effect:** Weakened society by shattering the popular ICU coalition; simultaneously strengthened the state (TFG) by giving it physical control of Mogadishu. However, because the TFG was seen as an illegitimate puppet, this act also galvanized a powerful nationalist and Islamist insurgency, ultimately weakening the state's long-term viability.\n\n*   **Emergence of Al-Shabaab as a potent insurgency (2007-2009):** Following the Ethiopian invasion, the radical youth wing of the defeated ICU regrouped and launched a brutal and effective guerrilla war against the TFG and Ethiopian forces.\n    *   **Effect:** Radically weakened the state (TFG) through constant attacks and by controlling vast swathes of territory. At the same time, it sought to dominate and crush civil society, replacing the \"Cage of Norms\" with an even more restrictive and violent totalitarian order, thereby weakening society's autonomy.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.5, 1.8>\n1910-1919: <4.5, 2.2>\n1920-1929: <2.5, 4.2>\n1930-1939: <1.5, 5.8>\n1940-1949: <4.5, 6.2>\n1950-1959: <5.5, 6.8>\n1960-1969: <6.5, 3.8>\n1970-1979: <3.5, 5.5>\n1980-1989: <5.2, 3.2>\n1990-1999: <8.0, 0.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where Somalia stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Somalia from 2010-2019 that affected the balance of power between the state and society. Somalia during this period is a textbook case of an \"Absent Leviathan,\" with various actors attempting to build state capacity against a backdrop of powerful, fragmented societal forces.\n\n### Trends:\n\n*   **The Persistent Al-Shabaab Insurgency:** Al-Shabaab operated as a powerful proto-state, controlling territory, collecting taxes, and administering justice. This was a continuous challenge to the official state's legitimacy and monopoly on violence.\n    *   **Effect:** Massively weakened the state by creating a direct competitor for sovereignty; suppressed independent civil society in areas it controlled.\n*   **Gradual Formation of Federal Member States (FMS):** Throughout the decade, a federal structure was slowly and contentiously implemented, creating regional governments like Jubaland, Galmudug, and Hirshabelle. This institutionalized a decentralized power structure.\n    *   **Effect:** Ambiguous. It strengthened the *idea* of a state structure but often weakened the central federal government by creating rival power centers, empowering regional/clan elites over a unified national society.\n*   **Rapid Urbanization and Diaspora-Fueled Economic Growth:** Cities like Mogadishu saw significant population growth and a construction boom, largely funded by remittances from the Somali diaspora. This created new economic and social dynamics outside of traditional rural clan structures.\n    *   **Effect:** Strengthened new segments of society (business communities, urban civil society) that were independent of the state. The state remained too weak to effectively tax or regulate this growth.\n*   **Sustained International Intervention (AMISOM):** The African Union Mission in Somalia was the primary security provider for the federal government, protecting key officials and locations and leading offensives against Al-Shabaab.\n    *   **Effect:** Artificially strengthened the state’s security apparatus and physical existence, but also created a deep dependency that weakened its organic sovereignty and capacity to stand on its own.\n\n### Events:\n\n*   **The 2011 Famine:** A catastrophic famine devastated large parts of southern Somalia, an area largely under Al-Shabaab control at the time.\n    *   **Effect:** Weakened the state by exposing its near-total incapacity to provide aid; simultaneously strengthened international NGOs and local civil society groups who delivered the bulk of the humanitarian response.\n*   **End of the Transitional Federal Government (TFG) and Adoption of the Provisional Constitution (2012):** Somalia formally ended its \"transitional\" phase, establishing the Federal Government of Somalia (FGS) and electing a new president, Hassan Sheikh Mohamud, in a process held in Mogadishu.\n    *   **Effect:** Significantly strengthened the state by providing it with a more durable constitutional framework and greater international legitimacy.\n*   **Kenyan Military Intervention in Southern Somalia (Operation Linda Nchi, 2011-2012):** Kenya’s army entered southern Somalia to fight Al-Shabaab, eventually capturing the key port of Kismayo.\n    *   **Effect:** Strengthened the state's territorial control by ousting Al-Shabaab from a major economic hub, but complicated its sovereignty by introducing another foreign army with its own regional interests.\n*   **The October 2017 Mogadishu Truck Bombing:** One of the deadliest terrorist attacks in modern history killed nearly 600 people, provoking a massive public backlash.\n    *   **Effect:** Weakened the state by demonstrating its profound failure to provide basic security in the capital; however, it powerfully strengthened and mobilized civil society, leading to unprecedented mass street protests against Al-Shabaab.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.5, 1.8>\n1910-1919: <4.5, 2.2>\n1920-1929: <2.5, 4.2>\n1930-1939: <1.5, 5.8>\n1940-1949: <4.5, 6.2>\n1950-1959: <5.5, 6.8>\n1960-1969: <6.5, 3.8>\n1970-1979: <3.5, 5.5>\n1980-1989: <5.2, 3.2>\n1990-1999: <8.0, 0.5>\n2000-2009: <7.5, 1.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1900-1909": "{\n  \"society_power\": 5.5,\n  \"state_power\": 1.8,\n  \"key_event\": \"Dervish resistance to fragmented British and Italian colonial rule.\",\n  \"reasoning\": \"State power was fragmented and weak, divided between nascent colonial administrations with limited reach and the anti-colonial Dervish state. Society's power was moderate, rooted in strong, decentralized clan structures that enabled significant mobilization and resistance.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1910-1919": "{\n  \"society_power\": 4.5,\n  \"state_power\": 2.2,\n  \"key_event\": \"Dervish state consolidation amidst colonial stalemate and clan militarization.\",\n  \"reasoning\": \"State power saw a minor net increase as the Dervish state became more organized with a capital at Taleh, but overall state capacity remained collapsed due to the ongoing stalemate. Society power decreased as British policies and continuous warfare fueled inter-clan conflict, militarizing identity and undermining traditional cooperative norms.\",\n  \"society_change\": -1.0,\n  \"state_change\": 0.4\n}",
    "1920-1929": "{\n  \"society_power\": 2.5,\n  \"state_power\": 4.2,\n  \"key_event\": \"Colonial defeat of Dervish State and Sultanates.\",\n  \"reasoning\": \"The colonial state's military defeat of the Dervish State and the subjugation of the Sultanates decisively crushed the primary centers of societal power. This allowed the new Fascist administration to build a more coercive, extractive state apparatus with much greater territorial control.\",\n  \"society_change\": -2.0,\n  \"state_change\": 2.0\n}",
    "1930-1939": "{\n  \"society_power\": 1.5,\n  \"state_power\": 5.8,\n  \"key_event\": \"Fascist state-building and mobilization for Ethiopian War.\",\n  \"reasoning\": \"The Fascist colonial administration systematically expanded its bureaucratic and coercive power, culminating in the invasion of Ethiopia. It simultaneously dismantled traditional clan authority and economic systems, causing society's capacity for collective action to collapse toward atomization.\",\n  \"society_change\": -1.0,\n  \"state_change\": 1.6\n}",
    "1940-1949": "{\n  \"society_power\": 4.5,\n  \"state_power\": 6.2,\n  \"key_event\": \"Rise of the Somali Youth League and nationalist politics.\",\n  \"reasoning\": \"The British military takeover unified and strengthened the colonial state's administration, while inadvertently fueling the rise of an organized nationalist civil society, epitomized by the Somali Youth League, which moved from near-atomization to effective mobilization.\",\n  \"society_change\": 3.0,\n  \"state_change\": 0.4\n}",
    "1950-1959": "{\n  \"society_power\": 5.5,\n  \"state_power\": 6.8,\n  \"key_event\": \"UN Trusteeship builds a state; political parties mobilize society.\",\n  \"reasoning\": \"The UN Trusteeship systematically built the institutions of a modern state, increasing its administrative and coercive capacity. Simultaneously, political parties like the Somali Youth League grew into mass movements that contested the first elections, strengthening civil society's ability to organize and engage with the new state.\",\n  \"society_change\": 1.0,\n  \"state_change\": 0.6\n}",
    "1960-1969": "{\n  \"society_power\": 6.5,\n  \"state_power\": 3.8,\n  \"key_event\": \"Clan politics and corruption erode the post-colonial state.\",\n  \"reasoning\": \"The post-independence state was hollowed out by pervasive clan-based politics and corruption, culminating in military failure and presidential assassination, gutting its power. Society, organized through powerful and dominant clan structures, effectively captured the state, demonstrating its superior organizational capacity.\",\n  \"society_change\": 1.0,\n  \"state_change\": -3.0\n}",
    "1970-1979": "{\n  \"society_power\": 3.5,\n  \"state_power\": 5.5,\n  \"key_event\": \"Barre's socialist state-building and collapse in the Ogaden War.\",\n  \"reasoning\": \"Siad Barre's regime dramatically increased state power through centralization and militarization, while systematically crushing civil society and traditional clan structures. However, the state's catastrophic defeat in the Ogaden War shattered its military and legitimacy, leading to a resurgence of fragmented, clan-based opposition.\",\n  \"society_change\": -3.0,\n  \"state_change\": 1.7\n}",
    "1980-1989": "{\n  \"society_power\": 5.2,\n  \"state_power\": 3.2,\n  \"key_event\": \"Rise of armed clan insurgencies against a predatory state.\",\n  \"reasoning\": \"The state's power collapsed as it degenerated into a narrow, predatory clan apparatus, losing legitimacy and administrative capacity. In response, society's power grew in a fractured, militarized way as armed clan opposition movements mobilized to resist and ultimately destroy the state.\",\n  \"society_change\": 1.7,\n  \"state_change\": -2.3\n}",
    "1990-1999": "{\n  \"society_power\": 8.0,\n  \"state_power\": 0.5,\n  \"key_event\": \"Collapse of the state and rise of clan-based warlords.\",\n  \"reasoning\": \"The overthrow of Siad Barre in 1991 eliminated the central state, reducing its power to nearly zero. Societal power, organized along clan lines, surged to fill the vacuum, becoming the only source of governance and order, albeit in a highly fragmented and competitive manner.\",\n  \"society_change\": 2.8,\n  \"state_change\": -2.7\n}",
    "2000-2009": "{\n  \"society_power\": 7.5,\n  \"state_power\": 1.0,\n  \"key_event\": \"Rise and fall of the Islamic Courts Union (ICU).\",\n  \"reasoning\": \"The state remained a 'paper leviathan,' a non-entity propped up by foreign intervention but controlling almost no territory. Societal power, demonstrated by the ICU's ability to create order and then Al-Shabaab's potent insurgency, remained overwhelmingly dominant, though fractured by the conflict.\",\n  \"society_change\": -0.5,\n  \"state_change\": 0.5\n}",
    "2010-2019": "{\n  \"society_power\": 7.0,\n  \"state_power\": 3.0,\n  \"key_event\": \"Establishment of Federal Government amid persistent Al-Shabaab insurgency.\",\n  \"reasoning\": \"The state's power grew from near zero with the establishment of the internationally-backed Federal Government, though its capacity remained very weak and contested. Society remained powerful through clans and new urban groups, but its overall autonomy was slightly checked by the rise of both the formal state and Al-Shabaab's proto-state.\",\n  \"society_change\": -0.5,\n  \"state_change\": 2.0\n}"
  }
}

==> experiments/results/somalia__openai-gpt-5.5.json <==
{
  "country": "Somalia",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1900-1909": 5.0,
    "1910-1919": 5.5,
    "1920-1929": 4.5,
    "1930-1939": 3.7,
    "1940-1949": 4.8,
    "1950-1959": 5.7,
    "1960-1969": 5.0,
    "1970-1979": 3.8,
    "1980-1989": 4.5,
    "1990-1999": 3.7,
    "2000-2009": 4.3,
    "2010-2019": 4.8
  },
  "state_power": {
    "1900-1909": 2.5,
    "1910-1919": 3.0,
    "1920-1929": 4.5,
    "1930-1939": 5.6,
    "1940-1949": 5.3,
    "1950-1959": 6.0,
    "1960-1969": 6.4,
    "1970-1979": 6.9,
    "1980-1989": 4.8,
    "1990-1999": 1.3,
    "2000-2009": 1.8,
    "2010-2019": 3.2
  },
  "key_event": {
    "1900-1909": "Dervish resistance amid fragmented colonial rule",
    "1910-1919": "Dervish Taleh power amid British coastal withdrawal",
    "1920-1929": "Fascist consolidation and Dervish defeat",
    "1930-1939": "Italian militarized colonial consolidation and Ethiopia war",
    "1940-1949": "British occupation and Somali Youth League mobilization",
    "1950-1959": "UN trusteeship builds institutions and electoral politics",
    "1960-1969": "1969 military coup ends parliamentary republic",
    "1970-1979": "Authoritarian socialism and Ogaden defeat",
    "1980-1989": "1988 northern war and expanding clan insurgencies",
    "1990-1999": "Collapse of the Somali state",
    "2000-2009": "TFG, ICU rise, Ethiopian intervention, al-Shabaab insurgency",
    "2010-2019": "Federal reconstruction amid al-Shabaab insurgency"
  },
  "reasoning": {
    "1900-1909": "Somali society retained substantial autonomous clan, customary-law, and religious networks capable of mobilizing resistance, especially through the Dervish movement, but organization was fragmented rather than nationally institutionalized. State power was low because no single authority governed Somalia: British and Italian rule was shallow and coastal, Ethiopian reach was contested, and Dervish authority was militarized but territorially limited.",
    "1910-1919": "British coastal concentration and thin Italian indirect rule left most inland areas governed by clans, customary authorities, and the Dervish movement, so civil society/clan autonomy rose modestly despite wartime trade disruption and Dervish coercion against rivals. Overall state power increased only slightly: colonial states remained weak and partitioned, but the Dervish quasi-state, Camel Corps, Italian local consolidation, and late-1919 British preparations added more organized coercive capacity than in the previous decade.",
    "1920-1929": "The destruction of the Dervish movement, Italian suppression of Hobyo and Majeerteen, taxation, disarmament, courts, and plantation expansion raised colonial state capacity substantially, though British Somaliland remained lightly administered and overall authority was still uneven. Society power fell because coordinated anti-colonial mobilization and indigenous sultanates were broken, but clan institutions and indirect-rule elders still retained meaningful local capacity, especially in the British zone.",
    "1930-1939": "Italian Somaliland saw a major rise in administrative, coercive, infrastructural, and economic control, though British Somaliland remained a thin indirect-rule state and pastoral interiors were still not fully penetrated. Civil society weakened as fascist rule, plantation land control, recruitment, racial segregation, and wartime controls reduced autonomous clan and associational space, even while clan structures retained some leverage in the British north and rural areas.",
    "1940-1949": "British military administration after 1941 kept colonial coercive and administrative capacity in the moderate range, with expanded policing and controls, though the collapse of Italian rule and uncertainty over trusteeship prevented a stronger consolidated state. Civil society recovered from late-Fascist repression through the Somali Youth Club/League, pan-Somali nationalism, and mass mobilization such as the 1948 riots, but remained constrained by colonial rule, economic disruption, and internal divisions.",
    "1950-1959": "Italian Somaliland’s trusteeship substantially expanded bureaucracy, courts, police, budgets, elected institutions, and Somali staffing, though British Somaliland remained lightly administered and clan authority still limited unified state reach. Civil society strengthened through parties, unions, newspapers, elections, and Pan-Somali mobilization, but one-party SYL dominance and clan-party competition kept it from becoming strongly constraining.",
    "1960-1969": "Independence initially created a sovereign electoral state with active parties, press, clan mobilization, and nationalist politics, but integration problems, patronage, weak fiscal reach, and the chaotic 1969 election eroded institutional legitimacy. By the end of 1969 the SRC coup sharply increased coercive central power while suppressing autonomous parties and constitutional checks, leaving society still moderately organized through clans and politics but less able to constrain the state.",
    "1970-1979": "Barre’s one-party socialist regime, nationalizations, security courts, literacy campaigns, and Soviet-backed militarization deepened state penetration, though the Ogaden defeat, loss of Soviet support, fiscal strain, and armed exile opposition left capacity and cohesion below its mid-decade peak. Independent civil society fell sharply as parties, press, unions, elders, religious critics, and private economic actors were repressed or absorbed into state channels, with post-1978 resistance organized mainly through fragmented clan-military networks rather than open civic institutions.",
    "1980-1989": "Barre’s regime retained significant coercive capacity through security organs and foreign aid, but fiscal decay, clanization, insurgent expansion, and loss of control in the north reduced it from a strong late-1970s state to a contested, weakening one. Society’s formal civic space was brutally repressed, yet clan, diaspora, market, and armed opposition networks gained enough mobilizing capacity to push civil society power modestly upward in fragmented form.",
    "1990-1999": "The 1991 fall of Barre destroyed national coercive, fiscal, judicial, and administrative capacity, leaving only fragmented regional or factional authorities, so aggregate state power falls into the collapsed range despite Somaliland and Puntland institution-building. Civil society was badly damaged by war, famine, displacement, and warlord violence, but clan elders, merchants, Islamic courts, remittance firms, and northern/regional political processes kept significant autonomous organization alive.",
    "2000-2009": "Compared with the 1990s, formal state power improved slightly from near-total collapse because transitional institutions, AMISOM support, and some regional polities provided limited administrative and coercive capacity, but the TFG still lacked a durable monopoly of force and lost much territory to insurgents and armed networks. Society power rose modestly as Somaliland/Puntland institutions, remittances, telecoms, clan bargaining, Islamic courts, diaspora and business networks organized real authority, though war, displacement, piracy, and jihadist coercion kept autonomous civil society weak-to-moderate overall.",
    "2010-2019": "From the 2000s collapse baseline, the 2012 federal government, provisional constitution, rebuilt ministries, federal member states, improved revenue/customs systems, and internationally backed security gains raised state capacity, but authority remained fragmented, externally dependent, and contested by al-Shabaab. Civil society gained some leverage through federal bargaining, diaspora/private networks, mobile money, and broader indirect elections, while famine, displacement, insecurity, vote-buying, and insurgent coercion kept autonomous civic power only moderate-low."
  },
  "events_trends_prompt": {
    "1900-1909": "",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1900-1909": "",
    "1910-1919": "Trends:\n- **Thin, partitioned colonial rule:** British Somaliland was largely a coastal protectorate after 1910, while Italian authority was strongest in Benadir ports and parts of the south. **Weakened state reach; strengthened clan/customary civil society inland.**\n- **Dervish quasi-state building around Taleh/Nugaal:** Sayyid Mohamed Abdulle Hassan’s movement expanded forts, cavalry, taxation/raiding, and religious-military discipline. **Strengthened a state-like anti-colonial power; weakened rival clans and colonial states.**\n- **Colonial reliance on Somali auxiliaries and clan allies:** British Camel forces and Italian askaris/police grew in importance. **Strengthened colonial coercive capacity, but also kept states dependent on society/clan politics.**\n- **World War I disruption, 1914-1918:** Shipping, imports, livestock trade, and colonial budgets were strained. **Weakened both colonial administrations and pastoral/merchant society; increased coastal state controls.**\n- **Italian indirect consolidation in the south:** Italy governed through local chiefs, qadis, and client sultans more than deep administration. **Modestly strengthened the colonial state in towns; preserved local societal authority inland.**\n\nEvents:\n- **1910 British “coastal concentration” in Somaliland:** Britain withdrew from many interior posts to Berbera/other coastal points. **Weakened the British state in the interior; strengthened Dervishes and clan autonomy.**\n- **c. 1910 establishment/expansion of Taleh as Dervish center:** Taleh became the fortified headquarters of the Dervish movement. **Strengthened Dervish state-like power; weakened colonial and rival-clan authority.**\n- **1913 Battle of Dul Madoba:** Dervishes defeated a British-led force and killed Richard Corfield. **Weakened British prestige and coercive power; strengthened Dervish morale and authority.**\n- **1914 organization of the Somaliland Camel Corps:** Britain expanded a mobile Somali camel-mounted force. **Strengthened the colonial state’s military capacity; tied it more closely to clan recruitment.**\n- **1914-1915 Shimber Berris operations:** British Camel Corps attacks on Dervish forts temporarily checked Dervish positions. **Strengthened British state capacity locally; weakened Dervish control in that area.**\n- **1916 fall of Lij Iyasu in Ethiopia:** The removal of the Muslim-leaning Ethiopian ruler reduced a potential patron/sanctuary for Hassan. **Weakened Dervish strategic position; strengthened neighboring/colonial states.**\n- **Late 1919 British preparation for the air-land campaign against the Dervishes:** RAF and imperial forces were staged in Somaliland before the 1920 offensive. **Strengthened British coercive capacity; threatened Dervish power.**",
    "1920-1929": "Trends:\n- **Fascist centralization of Italian Somaliland after 1923:** Governor Cesare Maria De Vecchi replaced loose protectorate arrangements with direct rule, military posts, taxation, disarmament, appointed chiefs, and colonial courts. **Strengthened the colonial state; weakened autonomous clan elders and sultanates.**\n- **Expansion of Italian plantation/concession agriculture in the Shabelle–Juba river zones** — including the Villaggio Duca degli Abruzzi and irrigated estates for cotton, bananas, and sugar. **Strengthened state/settler economic power; weakened local cultivators’ and pastoralists’ autonomy, especially where labor was coerced.**\n- **British Somaliland’s post-Dervish “cheap” indirect rule:** after 1920 Britain relied on clan elders, limited police posts, and minimal inland administration. **Modestly strengthened colonial order/security, but left civil society/clan institutions relatively strong and state capacity shallow.**\n- **Demilitarization and fragmentation of large-scale Somali anti-colonial mobilization after the Dervish collapse:** armed religious-political resistance gave way to more localized clan politics. **Weakened society’s capacity for coordinated resistance; strengthened colonial states’ relative position.**\n\nEvents:\n- **1920 British air and ground campaign against the Dervish movement**, including bombing and capture of the Taleh forts. **Destroyed the Dervish state/movement; strengthened British colonial authority and weakened organized anti-colonial civil society.**\n- **December 1920 death of Sayyid Mohamed Abdullah Hassan** in the Ogaden after fleeing British attacks. **Ended hopes of Dervish revival; further weakened anti-colonial religious-political mobilization.**\n- **1923 appointment of Cesare Maria De Vecchi as governor of Italian Somaliland.** **Marked a shift to coercive fascist state-building; strengthened the Italian colonial state and weakened negotiated rule through Somali authorities.**\n- **1924–1925 transfer of Jubaland/Oltre Giuba from Britain to Italy** as part of postwar imperial arrangements; Kismayo and the Juba region were incorporated into Italian Somaliland. **Expanded Italian state territory and reach; disrupted existing local and British-mediated arrangements.**\n- **1925–1927 Italian campaigns against the Hobyo and Majeerteen sultanates**, including deposition/exile of rulers and suppression of resistance such as Omar Samatar’s. **Crushed major indigenous Somali state structures; greatly strengthened Italian colonial control while weakening organized civil society and clan military autonomy.**",
    "1930-1939": "Trends:\n- **Fascist consolidation of Italian colonial rule in Italian Somaliland**: tighter district administration, police/askari forces, courts, taxation, and co-opted clan elders. **Strengthened the state; weakened autonomous clan/sultanate authority.**\n- **Expansion of settler plantation and export agriculture in the Shabelle/Juba areas**, especially bananas and irrigated estates tied to Italian firms and the state banana monopoly. **Strengthened colonial state/settler power; weakened Somali rural autonomy through land control and coerced/managed labor.**\n- **Military-infrastructure build-up before and after the Ethiopia war**: roads, ports, airfields, supply depots, and interior posts linking Mogadishu to the Ethiopian front and hinterland. **Strengthened state reach; reduced pastoral/local autonomy.**\n- **Militarization of Somali society through recruitment into dubats, zaptié, bande, and labor corps** for Italian campaigns. **Strengthened colonial coercive capacity; empowered some client groups while fragmenting civil society.**\n- **British Somaliland remained a “thin” indirect-rule state**, reliant on customs revenue, elders/aqils, and the Somaliland Camel Corps; the Depression hurt livestock exports through Berbera. **Kept the state weak; preserved clan society’s relative power but economically weakened households and state revenue.**\n\nEvents:\n- **1934 Walwal incident in the Ogaden**: clash between Ethiopian forces and Italian Somali colonial troops at Walwal. **Strengthened Italian militarization/state power; destabilized Somali pastoral borderlands and Ethiopian authority.**\n- **1935–1936 Italian invasion of Ethiopia launched partly from Italian Somaliland** under Graziani’s southern front. **Greatly strengthened the Italian colonial state; disrupted Somali society through recruitment, requisitioning, and wartime controls.**\n- **1936 creation of Italian East Africa and attachment of the Ogaden to the Somalia Governorate**. **Strengthened colonial administrative power and territorial reach; mixed for Somali society—some cross-border Somali areas were joined, but under authoritarian rule.**\n- **1935 establishment of Italy’s state-backed banana monopoly for Somali bananas**. **Strengthened state-directed colonial capitalism; weakened independent Somali producers and labor autonomy.**\n- **1938 Fascist racial laws and segregation in Italian East Africa, including Mogadishu**. **Strengthened the coercive/ideological state and settler hierarchy; weakened Somali civic status and associational space.**\n- **1939 outbreak of World War II and colonial war preparations in British and Italian Somaliland**. **Strengthened emergency state controls and military readiness; constrained civil society through surveillance, mobilization, and insecurity.**",
    "1940-1949": "Trends:\n- **British wartime/military administration after 1941** in British Somaliland, ex-Italian Somaliland, and temporarily adjacent Somali-inhabited areas: expanded colonial policing, district administration, controls over trade/currency, and security. **Strengthened state power** but mainly as external colonial power.\n- **Collapse of the Italian Fascist colonial order and settler-dominated economy** after Italy’s defeat: Italian institutions, plantations, and settler political dominance were disrupted. **Weakened the old colonial state**, while opening some space for Somali political organization.\n- **Rise of modern Somali nationalist associational life**, especially from the Somali Youth Club/League in Mogadishu and its branches: promoted anti-clan, pan-Somali, pro-independence politics. **Strengthened civil society** and challenged colonial legitimacy.\n- **Growing pan-Somali consciousness caused by wartime boundary changes and postwar trusteeship debates**: Somalis increasingly framed British Somaliland, Italian Somaliland, Ogaden, Haud, and other areas as one political question. **Strengthened civil society**, weakened acceptance of colonial/Ethiopian borders.\n- **Economic dislocation and reorientation during WWII and occupation**: shortages, inflation, military requisitioning, altered livestock and port trade, and sterling-zone controls changed local power balances. **Strengthened administrative state controls**, but often **weakened ordinary society economically**.\n\nEvents:\n- **August 1940: Italian conquest of British Somaliland**: Britain evacuated and Italy briefly joined British Somaliland to Italian East Africa. **Weakened British state power**, briefly **strengthened Italian colonial state power**; society suffered wartime coercion/disruption.\n- **February–March 1941: British conquest of Italian Somaliland and recapture of British Somaliland**: Italy’s colonial apparatus collapsed; British Military Administration took over. **Strengthened British state power**, **weakened Italian state power**.\n- **15 May 1943: founding of the Somali Youth Club in Mogadishu**: the first major modern Somali nationalist organization. **Strengthened civil society**.\n- **1947: Somali Youth Club renamed Somali Youth League and expanded politically**: became a broader nationalist movement calling for unity and independence. **Strengthened civil society** and increased pressure on colonial authorities.\n- **1947: Italy formally renounced its colonies in the postwar peace settlement**: Italian sovereignty over Italian Somaliland legally ended, leaving the territory under temporary British administration. **Weakened the old colonial state**, created space for future state-building debates.\n- **January 1948: Four-Power Commission visit and Mogadishu “Hanoolaato” riots** over Somalia’s future and possible Italian return: exposed mass nationalist mobilization and pro-/anti-Italian divisions. **Strengthened civil society mobilization**, but also **weakened social cohesion** and challenged colonial order.\n- **1948: British handover of the Ogaden to Ethiopia**: restored Ethiopian authority over a major Somali-inhabited region. **Strengthened Ethiopian state power**, **weakened pan-Somali civil society goals** and intensified nationalist grievance.\n- **November 1949: UN decision to make Italian Somaliland a UN Trust Territory under Italian administration for ten years**: set a timetable toward independence in 1960 but returned Italy as administrator. **Strengthened future state-building**, while **angering and mobilizing nationalist civil society**.",
    "1950-1959": "Trends:\n- **UN trusteeship state-building in Italian Somaliland (1950-59):** Italy, under UN supervision, expanded ministries, courts, police, local councils, budgets, and infrastructure. **Strengthened the state** by creating the administrative core inherited in 1960.\n- **“Somalization” of administration and education:** More Somalis entered schools, the civil service, police, and elected bodies. **Strengthened both state and society**: the state gained local personnel; society gained an educated political class.\n- **Growth of organized politics and associations:** The Somali Youth League, Hizbia Digil-Mirifle, Somali National League, National United Front, unions, and newspapers became more active. **Strengthened civil society**, though party-clan competition sometimes weakened state cohesion.\n- **Pan-Somali nationalism:** Claims over the Haud/Ogaden, Northern Frontier District, and French Somaliland became central to politics. **Strengthened civil society mobilization and future state legitimacy**, but also burdened the emerging state with irredentist external claims.\n- **British Somaliland’s limited colonial state-building:** Britain relied heavily on indirect rule, elders, and a small administration. **Weakened formal state capacity** relative to clan-based society and local customary authority.\n- **Urbanization and commercial growth around Mogadishu, Hargeisa, Berbera, livestock trade, and banana exports:** **Strengthened the state modestly** through revenue and administration, and **strengthened society** through merchants, workers, and urban political networks.\n\nEvents:\n- **1950: Italian Somaliland became a UN Trust Territory administered by Italy:** Created a ten-year path to independence. **Strengthened the state** by launching formal institution-building, while also **strengthening nationalist civil society** opposed to renewed Italian rule.\n- **1954: Britain transferred/confirmed the Haud and Reserved Area to Ethiopia:** Sparked protests and petitions in British Somaliland. **Weakened colonial-state legitimacy** and **strengthened Somali nationalist civil society**, especially the National United Front.\n- **1956: First Legislative Assembly elections in the Trust Territory:** The Somali Youth League won decisively; Abdullahi Issa became head of government. **Strengthened both state and society** through electoral politics and partial self-government.\n- **1958: Municipal elections in Italian Somaliland:** Expanded local electoral experience and party organization. **Strengthened civil society** and **local state capacity**.\n- **1959: Trust Territory general elections:** The SYL again dominated amid opposition complaints and boycotts. **Strengthened the emerging state’s governing machinery**, but **weakened pluralist civil society** by entrenching one-party dominance.\n- **1959: Final constitutional and UN decisions set independence for 1960:** Fixed the transition to sovereign government. **Strongly strengthened the future Somali state** by clarifying authority, timetable, and institutional continuity.",
    "1960-1969": "Trends:\n- **Difficult integration of the ex-British north and ex-Italian south**: different laws, languages of administration, civil services, and political expectations persisted after the 1960 union. **Weakened the state** by reducing administrative coherence and legitimacy, especially in the north.\n- **Clan-based party competition and patronage politics**: parliamentary politics increasingly revolved around clan bargaining, cabinet distribution, and defections rather than programmatic parties. **Strengthened society/clan networks** as mobilizing forces, but **weakened the state** and formal institutions.\n- **Low fiscal and administrative capacity**: the government depended heavily on foreign aid and had limited reach into pastoral rural society. **Weakened the state** relative to local clan authorities and customary institutions.\n- **Pan-Somali nationalism and militarization**: claims over Somali-inhabited areas in Ethiopia, Kenya, and French Somaliland encouraged expansion of the army and security apparatus. **Strengthened state coercive capacity**, but also strained resources and intensified regional conflict.\n- **Expansion but fragility of electoral politics and press freedoms**: Somalia held competitive elections and had an active political sphere, but institutions became increasingly transactional and unstable. **Strengthened civil society and political mobilization**, while gradually **weakening state effectiveness**.\n\nEvents:\n- **June–July 1960: independence of British Somaliland and Italian Somaliland, followed by union into the Somali Republic**. Created a sovereign national state, so **strengthened the state**, but the rushed union also produced institutional frictions that later **weakened state cohesion**.\n- **June 1961 constitutional referendum**: approved nationally but was heavily rejected in much of the former British Somaliland. **Strengthened formal state legality**, but **weakened legitimacy** in the north.\n- **December 1961 attempted coup by northern army officers**: reflected dissatisfaction with southern dominance and integration problems. **Weakened the state** by exposing military and regional fractures.\n- **1963 break with Britain over the Northern Frontier District in Kenya**: Somalia severed relations after Britain allowed the Somali-inhabited NFD to remain in Kenya. **Strengthened nationalist civil mobilization**, but **weakened the state diplomatically and strategically**.\n- **1964 border war with Ethiopia over the Ogaden**: boosted nationalist sentiment and the army’s importance. **Strengthened state coercive institutions and national unity temporarily**, but **weakened state resources** and deepened external insecurity.\n- **1967 election of Abdirashid Ali Shermarke as president and appointment of Mohamed Haji Ibrahim Egal as prime minister**: led to a more pragmatic foreign policy and détente with Kenya and Ethiopia. **Strengthened civilian state authority** and reduced external pressure.\n- **March 1969 parliamentary elections and mass party defections**: dozens of parties competed, allegations of fraud spread, and most deputies defected to the ruling Somali Youth League. **Weakened civil society’s electoral check on power** and **undermined state legitimacy**.\n- **October 1969 assassination of President Shermarke and military coup by Siad Barre’s Supreme Revolutionary Council**: ended the civilian parliamentary republic. **Greatly strengthened the coercive state**, while **weakening independent civil society, parties, and constitutional constraints**.",
    "1970-1979": "Trends:\n- **Authoritarian consolidation under Siad Barre’s “scientific socialism”**: expansion of the party-security state, surveillance, National Security Courts, censorship, and repression of parties, unions, press, clan elders, and religious critics — **strengthened the state; weakened civil society**.\n- **Soviet-backed militarization through the mid-1970s**: rapid growth of the army, armor, air force, and security services, especially before the Ogaden War — **strengthened coercive state power**, though it later increased dependence on foreign patrons.\n- **State penetration of the economy**: nationalization of banks, insurance, large firms, and increased use of state corporations, cooperatives, price controls, and planning — **strengthened state control; weakened independent economic society**, while creating inefficiency and dependence.\n- **Nation-building and social mobilization campaigns**: adoption of a standard Somali script, literacy drives, youth/women’s organizations, and anti-clan rhetoric — **strengthened administrative capacity and some popular capabilities**, but mostly through state-controlled channels.\n- **Economic and social strain after drought and war**: livestock losses, resettlement, refugee inflows from Ethiopia, fiscal stress, and aid dependence in the late 1970s — **weakened both state capacity and society’s resilience**.\n- **Re-emergence of clan-based opposition after 1978**: regime favoritism and reprisals pushed opposition into clan/military networks rather than open civic politics — **weakened central state legitimacy; strengthened armed social resistance but fragmented civil society**.\n\nEvents:\n- **1970: Barre formally proclaimed “scientific socialism”** — gave ideological justification for centralized rule and social engineering — **strengthened the state; weakened autonomous society**.\n- **1970–1971: major nationalizations of banks, insurance companies, and key enterprises** — expanded state command over resources — **strengthened the state; weakened private/economic civil society**.\n- **1972: official adoption of the Latin-based Somali script** — enabled administration, schooling, and national integration — **strengthened state capacity; also modestly strengthened society through literacy**.\n- **1973–1975: mass literacy campaigns, including rural campaigns using students and officials** — extended state reach into villages and nomadic areas — **strengthened state penetration; increased social capability but under state direction**.\n- **1974–1975: severe drought, famine, and forced/organized resettlement of nomads into farming and fishing cooperatives** — disrupted pastoral society and enlarged state management of livelihoods — **weakened society; strengthened state control short-term but strained capacity**.\n- **1976: creation of the Somali Revolutionary Socialist Party as the sole legal party** — institutionalized one-party rule after military-council dominance — **strengthened the state; weakened independent political society**.\n- **1977–1978: Ogaden War against Ethiopia** — initial mobilization boosted nationalist state power, but defeat devastated the army, economy, and legitimacy — **ultimately weakened the state and society**.\n- **November 1977: Somalia broke with the USSR and expelled Soviet advisers after Moscow backed Ethiopia** — loss of key military patron during war — **weakened state capacity**.\n- **April 1978: failed coup attempt by military officers after the Ogaden defeat** — exposed fractures inside the regime; executions and clan reprisals followed — **weakened state cohesion; further weakened civil society through repression**.\n- **1978–1979: formation of armed exile opposition, especially the Somali Salvation Front/early SSDF networks** — first major organized armed challenge to Barre — **weakened the state; strengthened anti-state social mobilization but along factional lines**.\n- **1979: new constitution and one-party elections** — restored a formal civilian façade while preserving Barre’s dominance — **strengthened institutional appearance of the state; did not strengthen independent society**.",
    "1980-1989": "Trends:\n- **Personalization and clanization of the Barre state**: power shifted further toward Siad Barre’s family and allied MOD clans, while formal party/parliamentary institutions hollowed out. **Strengthened coercive state power short-term; weakened institutional state capacity and social trust.**\n- **Economic deterioration and fiscal dependence**: debt, corruption, failed state enterprises, IMF austerity/devaluations, and declining services eroded the regime’s distributive capacity. **Weakened the state; pushed society toward clan, market, and diaspora survival networks.**\n- **Expansion of armed clan opposition**: SSDF, SNM, later SPM and USC developed into organized insurgent alternatives to the regime. **Strengthened society’s coercive capacity, but in fragmented clan form; weakened the state’s monopoly on force.**\n- **Militarization and foreign-aid dependence**: U.S., Italian, Arab and other aid after the Soviet break helped maintain the army/security services despite domestic weakness. **Strengthened the coercive state temporarily; weakened state autonomy and accountability.**\n- **Mass displacement, refugees, and urban stress**: Ogaden refugees, drought effects, and later northern displacement strained administration and aid systems. **Weakened state capacity; strengthened non-state relief, clan, and patronage networks.**\n- **Growing regime repression and collective punishment of clans**: especially against Majeerteen, Isaaq, and later Hawiye communities. **Weakened civil society directly but also delegitimized the state and fueled opposition mobilization.**\n\nEvents:\n- **1980 state of emergency and restoration of Supreme Revolutionary Council-style rule**: Barre curtailed constitutional politics and relied more openly on security organs. **Strengthened coercive state power; weakened formal institutions and society.**\n- **1980 U.S.–Somalia military access agreement**: Washington gained access to facilities such as Berbera, and Somalia received military/economic support. **Strengthened the regime’s coercive capacity.**\n- **1981 founding of the Somali National Movement (SNM)** by mainly Isaaq exiles. **Strengthened organized opposition/society; weakened state control in the north.**\n- **1982 Ethiopian-backed SSDF incursions and border fighting**: exposed the regime’s vulnerability and prompted emergency foreign support. **Weakened state authority; strengthened armed opposition.**\n- **1986 Siad Barre car crash and succession struggle**: revealed dependence on one ruler and intensified elite/clan rivalries. **Weakened state cohesion.**\n- **1988 Somalia–Ethiopia peace accord, followed by SNM offensives in Hargeisa and Burao**: the accord threatened rebel sanctuaries; the SNM attacked, and the regime responded with massive bombardment and killings. **Devastated civil society in the north; fatally weakened state legitimacy and control.**\n- **1989 formation/expansion of USC and SPM, plus Mogadishu protest massacres**: Hawiye and Ogadeni opposition organized while the regime violently suppressed urban dissent. **Strengthened armed society/opposition; weakened regime legitimacy and state authority.**",
    "1990-1999": "Trends:\n- **Collapse of national state capacity (1990s):** Somalia lost a functioning central army, police, courts, ministries, taxation, and currency authority; **weakened the national state** dramatically.\n- **Clan-based militarization and warlord rule:** armed clan factions became the main coercive actors, especially in Mogadishu and the south; **weakened the state**, strengthened armed segments of society, but weakened ordinary civil society.\n- **Growth of local/hybrid governance:** elders, merchants, Islamic courts, and regional administrations provided order in some areas; **strengthened society and subnational state-like authority**, while leaving the national state weak.\n- **Somaliland’s gradual institution-building:** from 1991 through the late 1990s, Somaliland developed assemblies, elections/selection conferences, police, courts, and tax collection; **strengthened local state capacity and organized civil society**.\n- **War economy and private commercial adaptation:** private ports, remittances, livestock exports, money-transfer firms, and telecom networks expanded without a central state; **strengthened business/civil society**, but **weakened incentives for a unified state**.\n- **Mass displacement, famine, and urban destruction:** refugees, IDPs, loss of infrastructure, and food insecurity eroded social trust and productive capacity; **weakened both society and any possible state reconstruction**.\n\nEvents:\n- **1990 escalation of rebellion against Siad Barre:** USC, SNM, and other forces advanced as Barre’s regime lost control; **weakened the state**, strengthened armed opposition society.\n- **January 1991 fall of Siad Barre and collapse of the Somali Democratic Republic:** no successor government gained national authority; **shattered national state power**.\n- **May 1991 Somaliland declared independence:** created a separate northern authority; **strengthened local state/society in Somaliland**, weakened the idea of a unified Somali state.\n- **1991–1992 Mogadishu factional war between Ali Mahdi and Mohamed Farah Aideed:** devastated the capital and blocked national government formation; **weakened both state and civilian society**, strengthened warlords.\n- **1991–1992 famine in southern Somalia:** caused massive mortality and international intervention; **weakened society**, exposed the absence of state capacity.\n- **December 1992 UNITAF/Operation Restore Hope:** U.S.-led intervention secured humanitarian corridors temporarily; **temporarily strengthened order through external state power**, not Somali state power.\n- **October 1993 Battle of Mogadishu:** U.S./UN forces fought Aideed’s militia; subsequent withdrawal reduced external state-building efforts and **strengthened warlord autonomy**.\n- **1995 UNOSOM withdrawal:** ended the major international attempt to rebuild a Somali state; **weakened prospects for national state reconstruction**.\n- **1998 creation of Puntland:** northeastern clans formed an autonomous regional administration; **strengthened subnational state capacity and local civil society**, while leaving the national state fragmented.",
    "2000-2009": "Trends:\n- **Continued absence of a durable central monopoly of force in south-central Somalia (2000-2009):** weakened the formal state; strengthened clan militias, warlords, Islamic courts, and local bargaining institutions.\n- **Consolidation of Somaliland and, to a lesser extent, Puntland as regional polities:** strengthened local/state-like authority outside the federal center; also strengthened organized civil society through elections, elders, business taxation, and local security forces.\n- **Growth of Islamic courts and Islamist social-service/security networks in Mogadishu before 2006:** strengthened civil society-based order and non-state coercive capacity; weakened warlord authority and exposed the weakness of the formal state.\n- **Expansion of remittances, telecoms, money-transfer firms, and private trade:** strengthened society and business networks; reduced dependence on the state, though it also gave local authorities potential revenue sources.\n- **Institutionalization of clan-based federal bargaining, especially the “4.5 formula” in transitional politics:** gave civil society/clan constituencies formal leverage, but weakened coherent national state-building.\n- **Rise of piracy off Puntland and central Somalia, especially 2005-2009:** strengthened armed criminal networks and local patronage systems; weakened state control over territory and maritime security.\n- **Mass displacement, drought/food insecurity, and aid dependence, especially after 2006 fighting:** weakened both state capacity and ordinary civil society, while increasing the role of NGOs, diaspora, and humanitarian agencies.\n- **Growing internationalization of Somali politics—Ethiopia, Eritrea, the U.S., UN, AU/AMISOM:** strengthened the formal state militarily and diplomatically at times, but often weakened its domestic legitimacy and empowered proxy armed actors.\n\nEvents:\n- **2000 Arta peace conference in Djibouti and creation of the Transitional National Government:** modestly strengthened the formal state on paper; weakened by lack of territorial control and warlord opposition.\n- **2001 Somaliland constitutional referendum:** strengthened Somaliland’s state-like institutions and civic legitimacy; further weakened prospects for a unified Somali central state.\n- **2004 Nairobi/Mbagathi process creating the Transitional Federal Government and Transitional Federal Charter:** strengthened formal state institutions and federal framework; entrenched clan power-sharing and dependence on external sponsors.\n- **2005-2006 relocation attempts by the TFG to Jowhar/Baidoa rather than Mogadishu:** showed weakness of the central state; strengthened regional/clan power centers.\n- **June 2006 Islamic Courts Union capture of Mogadishu after defeating the ARPCT warlord coalition:** strengthened Islamist civil-society/militia authority and restored some order; weakened warlords and sidelined the TFG.\n- **December 2006 Ethiopian military intervention, with U.S. support, ousting the ICU and installing the TFG in Mogadishu:** strengthened the TFG’s coercive position short-term; weakened its legitimacy and radicalized opposition.\n- **2007 deployment of AMISOM:** strengthened the formal state’s survival capacity; also underscored its dependence on foreign force.\n- **2007-2008 insurgency in Mogadishu and south-central Somalia, including al-Shabaab’s rise:** weakened the TFG and urban society through violence/displacement; strengthened jihadist non-state coercive power.\n- **2008 Djibouti Agreement between the TFG and the Alliance for the Re-liberation of Somalia:** modestly strengthened formal state legitimacy by bringing Sheikh Sharif’s faction into politics; weakened hardline insurgent buy-in.\n- **January 2009 Ethiopian withdrawal and election of Sheikh Sharif Sheikh Ahmed as TFG president:** initially strengthened the state’s nationalist/Islamist legitimacy; also allowed al-Shabaab to expand territorially, weakening state control.",
    "2010-2019": "Trends:\n- **Reconstruction of federal institutions (2012-2019):** ministries, parliament, courts, central bank, tax/customs systems, and security agencies were gradually rebuilt. **Strengthened the state**, though from a very low base.\n- **Federalization and creation of Federal Member States — Jubaland, South West, Galmudug, Hirshabelle, plus Puntland’s continued autonomy:** expanded formal governance beyond Mogadishu but also empowered regional/clan elites. **Strengthened state presence, but fragmented state authority; strengthened society’s bargaining power.**\n- **Persistent al-Shabaab insurgency, taxation, courts, and shadow administration:** al-Shabaab lost some territory but retained coercive and fiscal capacity in rural areas. **Weakened the federal state and civil society; strengthened a rival coercive authority.**\n- **Heavy reliance on AMISOM/ATMIS predecessors and foreign security assistance:** African Union troops, U.S. strikes, Turkish training, EU/UN support helped keep the federal government alive. **Strengthened state survival, but limited autonomous state capacity.**\n- **Growth of remittances, telecoms, mobile money, and diaspora investment:** private networks supplied services and liquidity where the state was weak. **Strengthened society and markets; only indirectly strengthened the state through taxation/registration efforts.**\n- **Rapid urbanization and mass internal displacement, especially into Mogadishu:** drought, conflict, and insecurity pushed people into cities and IDP camps. **Weakened society through vulnerability, but increased pressure for state/service provision.**\n- **Expansion of indirect electoral participation from elder-only selection toward larger delegate-based selection in 2016-17:** more clans, women, and civic actors were included, though vote-buying remained widespread. **Modestly strengthened society’s political role; also legitimized the state.**\n\nEvents:\n- **2010-2011 Mogadishu offensive and al-Shabaab withdrawal from most of the capital:** AMISOM and TFG forces pushed al-Shabaab out of Mogadishu in August 2011. **Strengthened the state; weakened al-Shabaab’s control over society.**\n- **2011 famine in southern Somalia:** caused mass mortality and displacement, worsened by conflict and aid obstruction. **Weakened society severely and exposed state incapacity.**\n- **August-September 2012 end of the Transitional Federal Government, adoption of a provisional constitution, and selection of Hassan Sheikh Mohamud as president:** created the Federal Government of Somalia. **Strengthened formal state legitimacy.**\n- **October 2012 capture of Kismayo by Kenyan/AMISOM-backed forces and Somali allies:** removed al-Shabaab from a major port and revenue source. **Strengthened anti-Shabaab state-aligned forces, but also empowered Jubaland/regional actors.**\n- **2013 recognition of the Somali federal government by the U.S. and wider international re-engagement:** reopened diplomatic, aid, and financial channels. **Strengthened the state internationally and fiscally.**\n- **2013-2016 formation of key Federal Member States, especially Jubaland, South West, Galmudug, and Hirshabelle:** institutionalized federal politics. **Strengthened subnational state structures; strengthened clan/regional society vis-à-vis Mogadishu.**\n- **2016-2017 indirect parliamentary and presidential elections, leading to Mohamed Abdullahi “Farmaajo” taking office:** peaceful transfer of power, broader delegate participation than in 2012. **Strengthened state legitimacy and modestly strengthened civil participation.**\n- **October 2017 Mogadishu truck bombing:** killed hundreds and became one of Somalia’s deadliest attacks. **Weakened society and exposed state security weakness, though it briefly produced civic mobilization against al-Shabaab.**\n- **2017 Gulf crisis spillover into Somali politics:** Mogadishu’s neutrality clashed with UAE/Saudi-backed regional interests. **Weakened central state cohesion; strengthened federal member states’ leverage.**\n- **2018-2019 intensified federal-regional confrontations, including disputes with Jubaland and other member states:** Mogadishu tried to centralize authority while regions resisted. **Strengthened state centralization efforts but weakened overall state unity; strengthened regional society/elites.**"
  },
  "score_prompt": {
    "1900-1909": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1900-1909. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nSomalia during 1900-1909 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1910-1919": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\nTrends:\n- **Thin, partitioned colonial rule:** British Somaliland was largely a coastal protectorate after 1910, while Italian authority was strongest in Benadir ports and parts of the south. **Weakened state reach; strengthened clan/customary civil society inland.**\n- **Dervish quasi-state building around Taleh/Nugaal:** Sayyid Mohamed Abdulle Hassan’s movement expanded forts, cavalry, taxation/raiding, and religious-military discipline. **Strengthened a state-like anti-colonial power; weakened rival clans and colonial states.**\n- **Colonial reliance on Somali auxiliaries and clan allies:** British Camel forces and Italian askaris/police grew in importance. **Strengthened colonial coercive capacity, but also kept states dependent on society/clan politics.**\n- **World War I disruption, 1914-1918:** Shipping, imports, livestock trade, and colonial budgets were strained. **Weakened both colonial administrations and pastoral/merchant society; increased coastal state controls.**\n- **Italian indirect consolidation in the south:** Italy governed through local chiefs, qadis, and client sultans more than deep administration. **Modestly strengthened the colonial state in towns; preserved local societal authority inland.**\n\nEvents:\n- **1910 British “coastal concentration” in Somaliland:** Britain withdrew from many interior posts to Berbera/other coastal points. **Weakened the British state in the interior; strengthened Dervishes and clan autonomy.**\n- **c. 1910 establishment/expansion of Taleh as Dervish center:** Taleh became the fortified headquarters of the Dervish movement. **Strengthened Dervish state-like power; weakened colonial and rival-clan authority.**\n- **1913 Battle of Dul Madoba:** Dervishes defeated a British-led force and killed Richard Corfield. **Weakened British prestige and coercive power; strengthened Dervish morale and authority.**\n- **1914 organization of the Somaliland Camel Corps:** Britain expanded a mobile Somali camel-mounted force. **Strengthened the colonial state’s military capacity; tied it more closely to clan recruitment.**\n- **1914-1915 Shimber Berris operations:** British Camel Corps attacks on Dervish forts temporarily checked Dervish positions. **Strengthened British state capacity locally; weakened Dervish control in that area.**\n- **1916 fall of Lij Iyasu in Ethiopia:** The removal of the Muslim-leaning Ethiopian ruler reduced a potential patron/sanctuary for Hassan. **Weakened Dervish strategic position; strengthened neighboring/colonial states.**\n- **Late 1919 British preparation for the air-land campaign against the Dervishes:** RAF and imperial forces were staged in Somaliland before the 1920 offensive. **Strengthened British coercive capacity; threatened Dervish power.**\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.0, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\nTrends:\n- **Fascist centralization of Italian Somaliland after 1923:** Governor Cesare Maria De Vecchi replaced loose protectorate arrangements with direct rule, military posts, taxation, disarmament, appointed chiefs, and colonial courts. **Strengthened the colonial state; weakened autonomous clan elders and sultanates.**\n- **Expansion of Italian plantation/concession agriculture in the Shabelle–Juba river zones** — including the Villaggio Duca degli Abruzzi and irrigated estates for cotton, bananas, and sugar. **Strengthened state/settler economic power; weakened local cultivators’ and pastoralists’ autonomy, especially where labor was coerced.**\n- **British Somaliland’s post-Dervish “cheap” indirect rule:** after 1920 Britain relied on clan elders, limited police posts, and minimal inland administration. **Modestly strengthened colonial order/security, but left civil society/clan institutions relatively strong and state capacity shallow.**\n- **Demilitarization and fragmentation of large-scale Somali anti-colonial mobilization after the Dervish collapse:** armed religious-political resistance gave way to more localized clan politics. **Weakened society’s capacity for coordinated resistance; strengthened colonial states’ relative position.**\n\nEvents:\n- **1920 British air and ground campaign against the Dervish movement**, including bombing and capture of the Taleh forts. **Destroyed the Dervish state/movement; strengthened British colonial authority and weakened organized anti-colonial civil society.**\n- **December 1920 death of Sayyid Mohamed Abdullah Hassan** in the Ogaden after fleeing British attacks. **Ended hopes of Dervish revival; further weakened anti-colonial religious-political mobilization.**\n- **1923 appointment of Cesare Maria De Vecchi as governor of Italian Somaliland.** **Marked a shift to coercive fascist state-building; strengthened the Italian colonial state and weakened negotiated rule through Somali authorities.**\n- **1924–1925 transfer of Jubaland/Oltre Giuba from Britain to Italy** as part of postwar imperial arrangements; Kismayo and the Juba region were incorporated into Italian Somaliland. **Expanded Italian state territory and reach; disrupted existing local and British-mediated arrangements.**\n- **1925–1927 Italian campaigns against the Hobyo and Majeerteen sultanates**, including deposition/exile of rulers and suppression of resistance such as Omar Samatar’s. **Crushed major indigenous Somali state structures; greatly strengthened Italian colonial control while weakening organized civil society and clan military autonomy.**\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.0, 2.5>\n1910-1919: <5.5, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\nTrends:\n- **Fascist consolidation of Italian colonial rule in Italian Somaliland**: tighter district administration, police/askari forces, courts, taxation, and co-opted clan elders. **Strengthened the state; weakened autonomous clan/sultanate authority.**\n- **Expansion of settler plantation and export agriculture in the Shabelle/Juba areas**, especially bananas and irrigated estates tied to Italian firms and the state banana monopoly. **Strengthened colonial state/settler power; weakened Somali rural autonomy through land control and coerced/managed labor.**\n- **Military-infrastructure build-up before and after the Ethiopia war**: roads, ports, airfields, supply depots, and interior posts linking Mogadishu to the Ethiopian front and hinterland. **Strengthened state reach; reduced pastoral/local autonomy.**\n- **Militarization of Somali society through recruitment into dubats, zaptié, bande, and labor corps** for Italian campaigns. **Strengthened colonial coercive capacity; empowered some client groups while fragmenting civil society.**\n- **British Somaliland remained a “thin” indirect-rule state**, reliant on customs revenue, elders/aqils, and the Somaliland Camel Corps; the Depression hurt livestock exports through Berbera. **Kept the state weak; preserved clan society’s relative power but economically weakened households and state revenue.**\n\nEvents:\n- **1934 Walwal incident in the Ogaden**: clash between Ethiopian forces and Italian Somali colonial troops at Walwal. **Strengthened Italian militarization/state power; destabilized Somali pastoral borderlands and Ethiopian authority.**\n- **1935–1936 Italian invasion of Ethiopia launched partly from Italian Somaliland** under Graziani’s southern front. **Greatly strengthened the Italian colonial state; disrupted Somali society through recruitment, requisitioning, and wartime controls.**\n- **1936 creation of Italian East Africa and attachment of the Ogaden to the Somalia Governorate**. **Strengthened colonial administrative power and territorial reach; mixed for Somali society—some cross-border Somali areas were joined, but under authoritarian rule.**\n- **1935 establishment of Italy’s state-backed banana monopoly for Somali bananas**. **Strengthened state-directed colonial capitalism; weakened independent Somali producers and labor autonomy.**\n- **1938 Fascist racial laws and segregation in Italian East Africa, including Mogadishu**. **Strengthened the coercive/ideological state and settler hierarchy; weakened Somali civic status and associational space.**\n- **1939 outbreak of World War II and colonial war preparations in British and Italian Somaliland**. **Strengthened emergency state controls and military readiness; constrained civil society through surveillance, mobilization, and insecurity.**\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.0, 2.5>\n1910-1919: <5.5, 3.0>\n1920-1929: <4.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\nTrends:\n- **British wartime/military administration after 1941** in British Somaliland, ex-Italian Somaliland, and temporarily adjacent Somali-inhabited areas: expanded colonial policing, district administration, controls over trade/currency, and security. **Strengthened state power** but mainly as external colonial power.\n- **Collapse of the Italian Fascist colonial order and settler-dominated economy** after Italy’s defeat: Italian institutions, plantations, and settler political dominance were disrupted. **Weakened the old colonial state**, while opening some space for Somali political organization.\n- **Rise of modern Somali nationalist associational life**, especially from the Somali Youth Club/League in Mogadishu and its branches: promoted anti-clan, pan-Somali, pro-independence politics. **Strengthened civil society** and challenged colonial legitimacy.\n- **Growing pan-Somali consciousness caused by wartime boundary changes and postwar trusteeship debates**: Somalis increasingly framed British Somaliland, Italian Somaliland, Ogaden, Haud, and other areas as one political question. **Strengthened civil society**, weakened acceptance of colonial/Ethiopian borders.\n- **Economic dislocation and reorientation during WWII and occupation**: shortages, inflation, military requisitioning, altered livestock and port trade, and sterling-zone controls changed local power balances. **Strengthened administrative state controls**, but often **weakened ordinary society economically**.\n\nEvents:\n- **August 1940: Italian conquest of British Somaliland**: Britain evacuated and Italy briefly joined British Somaliland to Italian East Africa. **Weakened British state power**, briefly **strengthened Italian colonial state power**; society suffered wartime coercion/disruption.\n- **February–March 1941: British conquest of Italian Somaliland and recapture of British Somaliland**: Italy’s colonial apparatus collapsed; British Military Administration took over. **Strengthened British state power**, **weakened Italian state power**.\n- **15 May 1943: founding of the Somali Youth Club in Mogadishu**: the first major modern Somali nationalist organization. **Strengthened civil society**.\n- **1947: Somali Youth Club renamed Somali Youth League and expanded politically**: became a broader nationalist movement calling for unity and independence. **Strengthened civil society** and increased pressure on colonial authorities.\n- **1947: Italy formally renounced its colonies in the postwar peace settlement**: Italian sovereignty over Italian Somaliland legally ended, leaving the territory under temporary British administration. **Weakened the old colonial state**, created space for future state-building debates.\n- **January 1948: Four-Power Commission visit and Mogadishu “Hanoolaato” riots** over Somalia’s future and possible Italian return: exposed mass nationalist mobilization and pro-/anti-Italian divisions. **Strengthened civil society mobilization**, but also **weakened social cohesion** and challenged colonial order.\n- **1948: British handover of the Ogaden to Ethiopia**: restored Ethiopian authority over a major Somali-inhabited region. **Strengthened Ethiopian state power**, **weakened pan-Somali civil society goals** and intensified nationalist grievance.\n- **November 1949: UN decision to make Italian Somaliland a UN Trust Territory under Italian administration for ten years**: set a timetable toward independence in 1960 but returned Italy as administrator. **Strengthened future state-building**, while **angering and mobilizing nationalist civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.0, 2.5>\n1910-1919: <5.5, 3.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <3.7, 5.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\nTrends:\n- **UN trusteeship state-building in Italian Somaliland (1950-59):** Italy, under UN supervision, expanded ministries, courts, police, local councils, budgets, and infrastructure. **Strengthened the state** by creating the administrative core inherited in 1960.\n- **“Somalization” of administration and education:** More Somalis entered schools, the civil service, police, and elected bodies. **Strengthened both state and society**: the state gained local personnel; society gained an educated political class.\n- **Growth of organized politics and associations:** The Somali Youth League, Hizbia Digil-Mirifle, Somali National League, National United Front, unions, and newspapers became more active. **Strengthened civil society**, though party-clan competition sometimes weakened state cohesion.\n- **Pan-Somali nationalism:** Claims over the Haud/Ogaden, Northern Frontier District, and French Somaliland became central to politics. **Strengthened civil society mobilization and future state legitimacy**, but also burdened the emerging state with irredentist external claims.\n- **British Somaliland’s limited colonial state-building:** Britain relied heavily on indirect rule, elders, and a small administration. **Weakened formal state capacity** relative to clan-based society and local customary authority.\n- **Urbanization and commercial growth around Mogadishu, Hargeisa, Berbera, livestock trade, and banana exports:** **Strengthened the state modestly** through revenue and administration, and **strengthened society** through merchants, workers, and urban political networks.\n\nEvents:\n- **1950: Italian Somaliland became a UN Trust Territory administered by Italy:** Created a ten-year path to independence. **Strengthened the state** by launching formal institution-building, while also **strengthening nationalist civil society** opposed to renewed Italian rule.\n- **1954: Britain transferred/confirmed the Haud and Reserved Area to Ethiopia:** Sparked protests and petitions in British Somaliland. **Weakened colonial-state legitimacy** and **strengthened Somali nationalist civil society**, especially the National United Front.\n- **1956: First Legislative Assembly elections in the Trust Territory:** The Somali Youth League won decisively; Abdullahi Issa became head of government. **Strengthened both state and society** through electoral politics and partial self-government.\n- **1958: Municipal elections in Italian Somaliland:** Expanded local electoral experience and party organization. **Strengthened civil society** and **local state capacity**.\n- **1959: Trust Territory general elections:** The SYL again dominated amid opposition complaints and boycotts. **Strengthened the emerging state’s governing machinery**, but **weakened pluralist civil society** by entrenching one-party dominance.\n- **1959: Final constitutional and UN decisions set independence for 1960:** Fixed the transition to sovereign government. **Strongly strengthened the future Somali state** by clarifying authority, timetable, and institutional continuity.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.0, 2.5>\n1910-1919: <5.5, 3.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <3.7, 5.6>\n1940-1949: <4.8, 5.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\nTrends:\n- **Difficult integration of the ex-British north and ex-Italian south**: different laws, languages of administration, civil services, and political expectations persisted after the 1960 union. **Weakened the state** by reducing administrative coherence and legitimacy, especially in the north.\n- **Clan-based party competition and patronage politics**: parliamentary politics increasingly revolved around clan bargaining, cabinet distribution, and defections rather than programmatic parties. **Strengthened society/clan networks** as mobilizing forces, but **weakened the state** and formal institutions.\n- **Low fiscal and administrative capacity**: the government depended heavily on foreign aid and had limited reach into pastoral rural society. **Weakened the state** relative to local clan authorities and customary institutions.\n- **Pan-Somali nationalism and militarization**: claims over Somali-inhabited areas in Ethiopia, Kenya, and French Somaliland encouraged expansion of the army and security apparatus. **Strengthened state coercive capacity**, but also strained resources and intensified regional conflict.\n- **Expansion but fragility of electoral politics and press freedoms**: Somalia held competitive elections and had an active political sphere, but institutions became increasingly transactional and unstable. **Strengthened civil society and political mobilization**, while gradually **weakening state effectiveness**.\n\nEvents:\n- **June–July 1960: independence of British Somaliland and Italian Somaliland, followed by union into the Somali Republic**. Created a sovereign national state, so **strengthened the state**, but the rushed union also produced institutional frictions that later **weakened state cohesion**.\n- **June 1961 constitutional referendum**: approved nationally but was heavily rejected in much of the former British Somaliland. **Strengthened formal state legality**, but **weakened legitimacy** in the north.\n- **December 1961 attempted coup by northern army officers**: reflected dissatisfaction with southern dominance and integration problems. **Weakened the state** by exposing military and regional fractures.\n- **1963 break with Britain over the Northern Frontier District in Kenya**: Somalia severed relations after Britain allowed the Somali-inhabited NFD to remain in Kenya. **Strengthened nationalist civil mobilization**, but **weakened the state diplomatically and strategically**.\n- **1964 border war with Ethiopia over the Ogaden**: boosted nationalist sentiment and the army’s importance. **Strengthened state coercive institutions and national unity temporarily**, but **weakened state resources** and deepened external insecurity.\n- **1967 election of Abdirashid Ali Shermarke as president and appointment of Mohamed Haji Ibrahim Egal as prime minister**: led to a more pragmatic foreign policy and détente with Kenya and Ethiopia. **Strengthened civilian state authority** and reduced external pressure.\n- **March 1969 parliamentary elections and mass party defections**: dozens of parties competed, allegations of fraud spread, and most deputies defected to the ruling Somali Youth League. **Weakened civil society’s electoral check on power** and **undermined state legitimacy**.\n- **October 1969 assassination of President Shermarke and military coup by Siad Barre’s Supreme Revolutionary Council**: ended the civilian parliamentary republic. **Greatly strengthened the coercive state**, while **weakening independent civil society, parties, and constitutional constraints**.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.0, 2.5>\n1910-1919: <5.5, 3.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <3.7, 5.6>\n1940-1949: <4.8, 5.3>\n1950-1959: <5.7, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\nTrends:\n- **Authoritarian consolidation under Siad Barre’s “scientific socialism”**: expansion of the party-security state, surveillance, National Security Courts, censorship, and repression of parties, unions, press, clan elders, and religious critics — **strengthened the state; weakened civil society**.\n- **Soviet-backed militarization through the mid-1970s**: rapid growth of the army, armor, air force, and security services, especially before the Ogaden War — **strengthened coercive state power**, though it later increased dependence on foreign patrons.\n- **State penetration of the economy**: nationalization of banks, insurance, large firms, and increased use of state corporations, cooperatives, price controls, and planning — **strengthened state control; weakened independent economic society**, while creating inefficiency and dependence.\n- **Nation-building and social mobilization campaigns**: adoption of a standard Somali script, literacy drives, youth/women’s organizations, and anti-clan rhetoric — **strengthened administrative capacity and some popular capabilities**, but mostly through state-controlled channels.\n- **Economic and social strain after drought and war**: livestock losses, resettlement, refugee inflows from Ethiopia, fiscal stress, and aid dependence in the late 1970s — **weakened both state capacity and society’s resilience**.\n- **Re-emergence of clan-based opposition after 1978**: regime favoritism and reprisals pushed opposition into clan/military networks rather than open civic politics — **weakened central state legitimacy; strengthened armed social resistance but fragmented civil society**.\n\nEvents:\n- **1970: Barre formally proclaimed “scientific socialism”** — gave ideological justification for centralized rule and social engineering — **strengthened the state; weakened autonomous society**.\n- **1970–1971: major nationalizations of banks, insurance companies, and key enterprises** — expanded state command over resources — **strengthened the state; weakened private/economic civil society**.\n- **1972: official adoption of the Latin-based Somali script** — enabled administration, schooling, and national integration — **strengthened state capacity; also modestly strengthened society through literacy**.\n- **1973–1975: mass literacy campaigns, including rural campaigns using students and officials** — extended state reach into villages and nomadic areas — **strengthened state penetration; increased social capability but under state direction**.\n- **1974–1975: severe drought, famine, and forced/organized resettlement of nomads into farming and fishing cooperatives** — disrupted pastoral society and enlarged state management of livelihoods — **weakened society; strengthened state control short-term but strained capacity**.\n- **1976: creation of the Somali Revolutionary Socialist Party as the sole legal party** — institutionalized one-party rule after military-council dominance — **strengthened the state; weakened independent political society**.\n- **1977–1978: Ogaden War against Ethiopia** — initial mobilization boosted nationalist state power, but defeat devastated the army, economy, and legitimacy — **ultimately weakened the state and society**.\n- **November 1977: Somalia broke with the USSR and expelled Soviet advisers after Moscow backed Ethiopia** — loss of key military patron during war — **weakened state capacity**.\n- **April 1978: failed coup attempt by military officers after the Ogaden defeat** — exposed fractures inside the regime; executions and clan reprisals followed — **weakened state cohesion; further weakened civil society through repression**.\n- **1978–1979: formation of armed exile opposition, especially the Somali Salvation Front/early SSDF networks** — first major organized armed challenge to Barre — **weakened the state; strengthened anti-state social mobilization but along factional lines**.\n- **1979: new constitution and one-party elections** — restored a formal civilian façade while preserving Barre’s dominance — **strengthened institutional appearance of the state; did not strengthen independent society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.0, 2.5>\n1910-1919: <5.5, 3.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <3.7, 5.6>\n1940-1949: <4.8, 5.3>\n1950-1959: <5.7, 6.0>\n1960-1969: <5.0, 6.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\nTrends:\n- **Personalization and clanization of the Barre state**: power shifted further toward Siad Barre’s family and allied MOD clans, while formal party/parliamentary institutions hollowed out. **Strengthened coercive state power short-term; weakened institutional state capacity and social trust.**\n- **Economic deterioration and fiscal dependence**: debt, corruption, failed state enterprises, IMF austerity/devaluations, and declining services eroded the regime’s distributive capacity. **Weakened the state; pushed society toward clan, market, and diaspora survival networks.**\n- **Expansion of armed clan opposition**: SSDF, SNM, later SPM and USC developed into organized insurgent alternatives to the regime. **Strengthened society’s coercive capacity, but in fragmented clan form; weakened the state’s monopoly on force.**\n- **Militarization and foreign-aid dependence**: U.S., Italian, Arab and other aid after the Soviet break helped maintain the army/security services despite domestic weakness. **Strengthened the coercive state temporarily; weakened state autonomy and accountability.**\n- **Mass displacement, refugees, and urban stress**: Ogaden refugees, drought effects, and later northern displacement strained administration and aid systems. **Weakened state capacity; strengthened non-state relief, clan, and patronage networks.**\n- **Growing regime repression and collective punishment of clans**: especially against Majeerteen, Isaaq, and later Hawiye communities. **Weakened civil society directly but also delegitimized the state and fueled opposition mobilization.**\n\nEvents:\n- **1980 state of emergency and restoration of Supreme Revolutionary Council-style rule**: Barre curtailed constitutional politics and relied more openly on security organs. **Strengthened coercive state power; weakened formal institutions and society.**\n- **1980 U.S.–Somalia military access agreement**: Washington gained access to facilities such as Berbera, and Somalia received military/economic support. **Strengthened the regime’s coercive capacity.**\n- **1981 founding of the Somali National Movement (SNM)** by mainly Isaaq exiles. **Strengthened organized opposition/society; weakened state control in the north.**\n- **1982 Ethiopian-backed SSDF incursions and border fighting**: exposed the regime’s vulnerability and prompted emergency foreign support. **Weakened state authority; strengthened armed opposition.**\n- **1986 Siad Barre car crash and succession struggle**: revealed dependence on one ruler and intensified elite/clan rivalries. **Weakened state cohesion.**\n- **1988 Somalia–Ethiopia peace accord, followed by SNM offensives in Hargeisa and Burao**: the accord threatened rebel sanctuaries; the SNM attacked, and the regime responded with massive bombardment and killings. **Devastated civil society in the north; fatally weakened state legitimacy and control.**\n- **1989 formation/expansion of USC and SPM, plus Mogadishu protest massacres**: Hawiye and Ogadeni opposition organized while the regime violently suppressed urban dissent. **Strengthened armed society/opposition; weakened regime legitimacy and state authority.**\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.0, 2.5>\n1910-1919: <5.5, 3.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <3.7, 5.6>\n1940-1949: <4.8, 5.3>\n1950-1959: <5.7, 6.0>\n1960-1969: <5.0, 6.4>\n1970-1979: <3.8, 6.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\nTrends:\n- **Collapse of national state capacity (1990s):** Somalia lost a functioning central army, police, courts, ministries, taxation, and currency authority; **weakened the national state** dramatically.\n- **Clan-based militarization and warlord rule:** armed clan factions became the main coercive actors, especially in Mogadishu and the south; **weakened the state**, strengthened armed segments of society, but weakened ordinary civil society.\n- **Growth of local/hybrid governance:** elders, merchants, Islamic courts, and regional administrations provided order in some areas; **strengthened society and subnational state-like authority**, while leaving the national state weak.\n- **Somaliland’s gradual institution-building:** from 1991 through the late 1990s, Somaliland developed assemblies, elections/selection conferences, police, courts, and tax collection; **strengthened local state capacity and organized civil society**.\n- **War economy and private commercial adaptation:** private ports, remittances, livestock exports, money-transfer firms, and telecom networks expanded without a central state; **strengthened business/civil society**, but **weakened incentives for a unified state**.\n- **Mass displacement, famine, and urban destruction:** refugees, IDPs, loss of infrastructure, and food insecurity eroded social trust and productive capacity; **weakened both society and any possible state reconstruction**.\n\nEvents:\n- **1990 escalation of rebellion against Siad Barre:** USC, SNM, and other forces advanced as Barre’s regime lost control; **weakened the state**, strengthened armed opposition society.\n- **January 1991 fall of Siad Barre and collapse of the Somali Democratic Republic:** no successor government gained national authority; **shattered national state power**.\n- **May 1991 Somaliland declared independence:** created a separate northern authority; **strengthened local state/society in Somaliland**, weakened the idea of a unified Somali state.\n- **1991–1992 Mogadishu factional war between Ali Mahdi and Mohamed Farah Aideed:** devastated the capital and blocked national government formation; **weakened both state and civilian society**, strengthened warlords.\n- **1991–1992 famine in southern Somalia:** caused massive mortality and international intervention; **weakened society**, exposed the absence of state capacity.\n- **December 1992 UNITAF/Operation Restore Hope:** U.S.-led intervention secured humanitarian corridors temporarily; **temporarily strengthened order through external state power**, not Somali state power.\n- **October 1993 Battle of Mogadishu:** U.S./UN forces fought Aideed’s militia; subsequent withdrawal reduced external state-building efforts and **strengthened warlord autonomy**.\n- **1995 UNOSOM withdrawal:** ended the major international attempt to rebuild a Somali state; **weakened prospects for national state reconstruction**.\n- **1998 creation of Puntland:** northeastern clans formed an autonomous regional administration; **strengthened subnational state capacity and local civil society**, while leaving the national state fragmented.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.0, 2.5>\n1910-1919: <5.5, 3.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <3.7, 5.6>\n1940-1949: <4.8, 5.3>\n1950-1959: <5.7, 6.0>\n1960-1969: <5.0, 6.4>\n1970-1979: <3.8, 6.9>\n1980-1989: <4.5, 4.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\nTrends:\n- **Continued absence of a durable central monopoly of force in south-central Somalia (2000-2009):** weakened the formal state; strengthened clan militias, warlords, Islamic courts, and local bargaining institutions.\n- **Consolidation of Somaliland and, to a lesser extent, Puntland as regional polities:** strengthened local/state-like authority outside the federal center; also strengthened organized civil society through elections, elders, business taxation, and local security forces.\n- **Growth of Islamic courts and Islamist social-service/security networks in Mogadishu before 2006:** strengthened civil society-based order and non-state coercive capacity; weakened warlord authority and exposed the weakness of the formal state.\n- **Expansion of remittances, telecoms, money-transfer firms, and private trade:** strengthened society and business networks; reduced dependence on the state, though it also gave local authorities potential revenue sources.\n- **Institutionalization of clan-based federal bargaining, especially the “4.5 formula” in transitional politics:** gave civil society/clan constituencies formal leverage, but weakened coherent national state-building.\n- **Rise of piracy off Puntland and central Somalia, especially 2005-2009:** strengthened armed criminal networks and local patronage systems; weakened state control over territory and maritime security.\n- **Mass displacement, drought/food insecurity, and aid dependence, especially after 2006 fighting:** weakened both state capacity and ordinary civil society, while increasing the role of NGOs, diaspora, and humanitarian agencies.\n- **Growing internationalization of Somali politics—Ethiopia, Eritrea, the U.S., UN, AU/AMISOM:** strengthened the formal state militarily and diplomatically at times, but often weakened its domestic legitimacy and empowered proxy armed actors.\n\nEvents:\n- **2000 Arta peace conference in Djibouti and creation of the Transitional National Government:** modestly strengthened the formal state on paper; weakened by lack of territorial control and warlord opposition.\n- **2001 Somaliland constitutional referendum:** strengthened Somaliland’s state-like institutions and civic legitimacy; further weakened prospects for a unified Somali central state.\n- **2004 Nairobi/Mbagathi process creating the Transitional Federal Government and Transitional Federal Charter:** strengthened formal state institutions and federal framework; entrenched clan power-sharing and dependence on external sponsors.\n- **2005-2006 relocation attempts by the TFG to Jowhar/Baidoa rather than Mogadishu:** showed weakness of the central state; strengthened regional/clan power centers.\n- **June 2006 Islamic Courts Union capture of Mogadishu after defeating the ARPCT warlord coalition:** strengthened Islamist civil-society/militia authority and restored some order; weakened warlords and sidelined the TFG.\n- **December 2006 Ethiopian military intervention, with U.S. support, ousting the ICU and installing the TFG in Mogadishu:** strengthened the TFG’s coercive position short-term; weakened its legitimacy and radicalized opposition.\n- **2007 deployment of AMISOM:** strengthened the formal state’s survival capacity; also underscored its dependence on foreign force.\n- **2007-2008 insurgency in Mogadishu and south-central Somalia, including al-Shabaab’s rise:** weakened the TFG and urban society through violence/displacement; strengthened jihadist non-state coercive power.\n- **2008 Djibouti Agreement between the TFG and the Alliance for the Re-liberation of Somalia:** modestly strengthened formal state legitimacy by bringing Sheikh Sharif’s faction into politics; weakened hardline insurgent buy-in.\n- **January 2009 Ethiopian withdrawal and election of Sheikh Sharif Sheikh Ahmed as TFG president:** initially strengthened the state’s nationalist/Islamist legitimacy; also allowed al-Shabaab to expand territorially, weakening state control.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.0, 2.5>\n1910-1919: <5.5, 3.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <3.7, 5.6>\n1940-1949: <4.8, 5.3>\n1950-1959: <5.7, 6.0>\n1960-1969: <5.0, 6.4>\n1970-1979: <3.8, 6.9>\n1980-1989: <4.5, 4.8>\n1990-1999: <3.7, 1.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where Somalia stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\nTrends:\n- **Reconstruction of federal institutions (2012-2019):** ministries, parliament, courts, central bank, tax/customs systems, and security agencies were gradually rebuilt. **Strengthened the state**, though from a very low base.\n- **Federalization and creation of Federal Member States — Jubaland, South West, Galmudug, Hirshabelle, plus Puntland’s continued autonomy:** expanded formal governance beyond Mogadishu but also empowered regional/clan elites. **Strengthened state presence, but fragmented state authority; strengthened society’s bargaining power.**\n- **Persistent al-Shabaab insurgency, taxation, courts, and shadow administration:** al-Shabaab lost some territory but retained coercive and fiscal capacity in rural areas. **Weakened the federal state and civil society; strengthened a rival coercive authority.**\n- **Heavy reliance on AMISOM/ATMIS predecessors and foreign security assistance:** African Union troops, U.S. strikes, Turkish training, EU/UN support helped keep the federal government alive. **Strengthened state survival, but limited autonomous state capacity.**\n- **Growth of remittances, telecoms, mobile money, and diaspora investment:** private networks supplied services and liquidity where the state was weak. **Strengthened society and markets; only indirectly strengthened the state through taxation/registration efforts.**\n- **Rapid urbanization and mass internal displacement, especially into Mogadishu:** drought, conflict, and insecurity pushed people into cities and IDP camps. **Weakened society through vulnerability, but increased pressure for state/service provision.**\n- **Expansion of indirect electoral participation from elder-only selection toward larger delegate-based selection in 2016-17:** more clans, women, and civic actors were included, though vote-buying remained widespread. **Modestly strengthened society’s political role; also legitimized the state.**\n\nEvents:\n- **2010-2011 Mogadishu offensive and al-Shabaab withdrawal from most of the capital:** AMISOM and TFG forces pushed al-Shabaab out of Mogadishu in August 2011. **Strengthened the state; weakened al-Shabaab’s control over society.**\n- **2011 famine in southern Somalia:** caused mass mortality and displacement, worsened by conflict and aid obstruction. **Weakened society severely and exposed state incapacity.**\n- **August-September 2012 end of the Transitional Federal Government, adoption of a provisional constitution, and selection of Hassan Sheikh Mohamud as president:** created the Federal Government of Somalia. **Strengthened formal state legitimacy.**\n- **October 2012 capture of Kismayo by Kenyan/AMISOM-backed forces and Somali allies:** removed al-Shabaab from a major port and revenue source. **Strengthened anti-Shabaab state-aligned forces, but also empowered Jubaland/regional actors.**\n- **2013 recognition of the Somali federal government by the U.S. and wider international re-engagement:** reopened diplomatic, aid, and financial channels. **Strengthened the state internationally and fiscally.**\n- **2013-2016 formation of key Federal Member States, especially Jubaland, South West, Galmudug, and Hirshabelle:** institutionalized federal politics. **Strengthened subnational state structures; strengthened clan/regional society vis-à-vis Mogadishu.**\n- **2016-2017 indirect parliamentary and presidential elections, leading to Mohamed Abdullahi “Farmaajo” taking office:** peaceful transfer of power, broader delegate participation than in 2012. **Strengthened state legitimacy and modestly strengthened civil participation.**\n- **October 2017 Mogadishu truck bombing:** killed hundreds and became one of Somalia’s deadliest attacks. **Weakened society and exposed state security weakness, though it briefly produced civic mobilization against al-Shabaab.**\n- **2017 Gulf crisis spillover into Somali politics:** Mogadishu’s neutrality clashed with UAE/Saudi-backed regional interests. **Weakened central state cohesion; strengthened federal member states’ leverage.**\n- **2018-2019 intensified federal-regional confrontations, including disputes with Jubaland and other member states:** Mogadishu tried to centralize authority while regions resisted. **Strengthened state centralization efforts but weakened overall state unity; strengthened regional society/elites.**\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <5.0, 2.5>\n1910-1919: <5.5, 3.0>\n1920-1929: <4.5, 4.5>\n1930-1939: <3.7, 5.6>\n1940-1949: <4.8, 5.3>\n1950-1959: <5.7, 6.0>\n1960-1969: <5.0, 6.4>\n1970-1979: <3.8, 6.9>\n1980-1989: <4.5, 4.8>\n1990-1999: <3.7, 1.3>\n2000-2009: <4.3, 1.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1900-1909": "{\"key_event\":\"Dervish resistance amid fragmented colonial rule\",\"reasoning\":\"Somali society retained substantial autonomous clan, customary-law, and religious networks capable of mobilizing resistance, especially through the Dervish movement, but organization was fragmented rather than nationally institutionalized. State power was low because no single authority governed Somalia: British and Italian rule was shallow and coastal, Ethiopian reach was contested, and Dervish authority was militarized but territorially limited.\",\"society_change\":0.0,\"society_power\":5.0,\"state_change\":0.0,\"state_power\":2.5}",
    "1910-1919": "{\"key_event\":\"Dervish Taleh power amid British coastal withdrawal\",\"reasoning\":\"British coastal concentration and thin Italian indirect rule left most inland areas governed by clans, customary authorities, and the Dervish movement, so civil society/clan autonomy rose modestly despite wartime trade disruption and Dervish coercion against rivals. Overall state power increased only slightly: colonial states remained weak and partitioned, but the Dervish quasi-state, Camel Corps, Italian local consolidation, and late-1919 British preparations added more organized coercive capacity than in the previous decade.\",\"society_change\":0.5,\"society_power\":5.5,\"state_change\":0.5,\"state_power\":3.0}",
    "1920-1929": "{\"key_event\":\"Fascist consolidation and Dervish defeat\",\"reasoning\":\"The destruction of the Dervish movement, Italian suppression of Hobyo and Majeerteen, taxation, disarmament, courts, and plantation expansion raised colonial state capacity substantially, though British Somaliland remained lightly administered and overall authority was still uneven. Society power fell because coordinated anti-colonial mobilization and indigenous sultanates were broken, but clan institutions and indirect-rule elders still retained meaningful local capacity, especially in the British zone.\",\"society_change\":-1.0,\"society_power\":4.5,\"state_change\":1.5,\"state_power\":4.5}",
    "1930-1939": "{\"key_event\":\"Italian militarized colonial consolidation and Ethiopia war\",\"reasoning\":\"Italian Somaliland saw a major rise in administrative, coercive, infrastructural, and economic control, though British Somaliland remained a thin indirect-rule state and pastoral interiors were still not fully penetrated. Civil society weakened as fascist rule, plantation land control, recruitment, racial segregation, and wartime controls reduced autonomous clan and associational space, even while clan structures retained some leverage in the British north and rural areas.\",\"society_change\":-0.8,\"society_power\":3.7,\"state_change\":1.1,\"state_power\":5.6}",
    "1940-1949": "{\"key_event\":\"British occupation and Somali Youth League mobilization\",\"reasoning\":\"British military administration after 1941 kept colonial coercive and administrative capacity in the moderate range, with expanded policing and controls, though the collapse of Italian rule and uncertainty over trusteeship prevented a stronger consolidated state. Civil society recovered from late-Fascist repression through the Somali Youth Club/League, pan-Somali nationalism, and mass mobilization such as the 1948 riots, but remained constrained by colonial rule, economic disruption, and internal divisions.\",\"society_change\":1.1,\"society_power\":4.8,\"state_change\":-0.3,\"state_power\":5.3}",
    "1950-1959": "{\"key_event\":\"UN trusteeship builds institutions and electoral politics\",\"reasoning\":\"Italian Somaliland’s trusteeship substantially expanded bureaucracy, courts, police, budgets, elected institutions, and Somali staffing, though British Somaliland remained lightly administered and clan authority still limited unified state reach. Civil society strengthened through parties, unions, newspapers, elections, and Pan-Somali mobilization, but one-party SYL dominance and clan-party competition kept it from becoming strongly constraining.\",\"society_change\":0.9,\"society_power\":5.7,\"state_change\":0.7,\"state_power\":6.0}",
    "1960-1969": "{\"key_event\":\"1969 military coup ends parliamentary republic\",\"reasoning\":\"Independence initially created a sovereign electoral state with active parties, press, clan mobilization, and nationalist politics, but integration problems, patronage, weak fiscal reach, and the chaotic 1969 election eroded institutional legitimacy. By the end of 1969 the SRC coup sharply increased coercive central power while suppressing autonomous parties and constitutional checks, leaving society still moderately organized through clans and politics but less able to constrain the state.\",\"society_change\":-0.7,\"society_power\":5.0,\"state_change\":0.4,\"state_power\":6.4}",
    "1970-1979": "{\"key_event\":\"Authoritarian socialism and Ogaden defeat\",\"reasoning\":\"Barre’s one-party socialist regime, nationalizations, security courts, literacy campaigns, and Soviet-backed militarization deepened state penetration, though the Ogaden defeat, loss of Soviet support, fiscal strain, and armed exile opposition left capacity and cohesion below its mid-decade peak. Independent civil society fell sharply as parties, press, unions, elders, religious critics, and private economic actors were repressed or absorbed into state channels, with post-1978 resistance organized mainly through fragmented clan-military networks rather than open civic institutions.\",\"society_change\":-1.2,\"society_power\":3.8,\"state_change\":0.5,\"state_power\":6.9}",
    "1980-1989": "{\"key_event\":\"1988 northern war and expanding clan insurgencies\",\"reasoning\":\"Barre’s regime retained significant coercive capacity through security organs and foreign aid, but fiscal decay, clanization, insurgent expansion, and loss of control in the north reduced it from a strong late-1970s state to a contested, weakening one. Society’s formal civic space was brutally repressed, yet clan, diaspora, market, and armed opposition networks gained enough mobilizing capacity to push civil society power modestly upward in fragmented form.\",\"society_change\":0.7,\"society_power\":4.5,\"state_change\":-2.1,\"state_power\":4.8}",
    "1990-1999": "{\"key_event\":\"Collapse of the Somali state\",\"reasoning\":\"The 1991 fall of Barre destroyed national coercive, fiscal, judicial, and administrative capacity, leaving only fragmented regional or factional authorities, so aggregate state power falls into the collapsed range despite Somaliland and Puntland institution-building. Civil society was badly damaged by war, famine, displacement, and warlord violence, but clan elders, merchants, Islamic courts, remittance firms, and northern/regional political processes kept significant autonomous organization alive.\",\"society_change\":-0.8,\"society_power\":3.7,\"state_change\":-3.5,\"state_power\":1.3}",
    "2000-2009": "{\"key_event\":\"TFG, ICU rise, Ethiopian intervention, al-Shabaab insurgency\",\"reasoning\":\"Compared with the 1990s, formal state power improved slightly from near-total collapse because transitional institutions, AMISOM support, and some regional polities provided limited administrative and coercive capacity, but the TFG still lacked a durable monopoly of force and lost much territory to insurgents and armed networks. Society power rose modestly as Somaliland/Puntland institutions, remittances, telecoms, clan bargaining, Islamic courts, diaspora and business networks organized real authority, though war, displacement, piracy, and jihadist coercion kept autonomous civil society weak-to-moderate overall.\",\"society_change\":0.6,\"society_power\":4.3,\"state_change\":0.5,\"state_power\":1.8}",
    "2010-2019": "{\"key_event\":\"Federal reconstruction amid al-Shabaab insurgency\",\"reasoning\":\"From the 2000s collapse baseline, the 2012 federal government, provisional constitution, rebuilt ministries, federal member states, improved revenue/customs systems, and internationally backed security gains raised state capacity, but authority remained fragmented, externally dependent, and contested by al-Shabaab. Civil society gained some leverage through federal bargaining, diaspora/private networks, mobile money, and broader indirect elections, while famine, displacement, insecurity, vote-buying, and insurgent coercion kept autonomous civic power only moderate-low.\",\"society_change\":0.5,\"society_power\":4.8,\"state_change\":1.4,\"state_power\":3.2}"
  }
}

==> experiments/results/somalia__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "Somalia",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1900-1909": 1.5,
    "1910-1919": 1.2,
    "1920-1929": 1.0,
    "1930-1939": 0.8,
    "1940-1949": 1.5,
    "1950-1959": 3.0,
    "1960-1969": 2.8,
    "1970-1979": 2.0,
    "1980-1989": 2.5,
    "1990-1999": 3.0,
    "2000-2009": 2.5,
    "2010-2019": 2.2
  },
  "state_power": {
    "1900-1909": 1.5,
    "1910-1919": 2.8,
    "1920-1929": 3.5,
    "1930-1939": 5.0,
    "1940-1949": 4.5,
    "1950-1959": 5.5,
    "1960-1969": 5.2,
    "1970-1979": 6.5,
    "1980-1989": 5.0,
    "1990-1999": 2.0,
    "2000-2009": 1.5,
    "2010-2019": 1.8
  },
  "key_event": {
    "1900-1909": "Italian and British protectorates established",
    "1910-1919": "Consolidation of Italian and British colonial control",
    "1920-1929": "Italian land expropriation and British Dervish defeat",
    "1930-1939": "Formation of Italian East Africa",
    "1940-1949": "British occupation and Somali nationalist movements",
    "1950-1959": "Formation of political movements and first legislative elections",
    "1960-1969": "Clan-based political structure and 1961 coup attempt",
    "1970-1979": "Military coup and centralization of power under Siad Barre",
    "1980-1989": "1988 Isaaq Genocide and 1989 Hargeisa Uprising",
    "1990-1999": "Fall of Siad Barre and clan fragmentation",
    "2000-2009": "Ethiopian Intervention and Rise of Al-Shabaab",
    "2010-2019": "Persistent political fragmentation, economic dependence, and prolonged insurgency."
  },
  "reasoning": {
    "1900-1909": "Somalia had weak central authority and limited organized civil society in 1900-1909.",
    "1910-1919": "Colonial consolidation strengthened state control and weakened traditional civil society, leading to a more atomized society.",
    "1920-1929": "Society power weakened due to displacement and lack of education. State power increased with stronger infrastructure and control.",
    "1930-1939": "Repression of local resistance and Italian consolidation weakened civil society, while state control and infrastructure improved.",
    "1940-1949": "British occupation weakened Italian control, while nationalist movements began to strengthen civil society.",
    "1950-1959": "The emergence of political movements and the first legislative elections significantly strengthened civil society, while the trusteeship and economic development projects bolstered state capacity.",
    "1960-1969": "Clan loyalties and political instability weakened state and civil society, reducing both capacities.",
    "1970-1979": "The military coup strengthened state power, while economic decline and clan tensions weakened civil society.",
    "1980-1989": "The 1988 Isaaq Genocide weakened both state and society, while the 1989 Hargeisa Uprising strengthened civil resistance.",
    "1990-1999": "Clan fragmentation and the fall of Siad Barre weakened the state, while local civil society gained limited strength.",
    "2000-2009": "The Ethiopian intervention and the rise of Al-Shabaab significantly weakened both state and civil society, leading to increased conflict and instability.",
    "2010-2019": "Political fragmentation and clannism weakened civil society, while state power slightly improved due to international aid and military operations, but remained very weak."
  },
  "events_trends_prompt": {
    "1900-1909": "",
    "1910-1919": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1910-1919 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1910-1919. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1920-1929": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1920-1929 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1920-1929. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1930-1939": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1930-1939 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1930-1939. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1940-1949": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1940-1949 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1940-1949. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1950-1959": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1950-1959 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1950-1959. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1960-1969": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1960-1969 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1960-1969. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1970-1979": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1970-1979 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1970-1979. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1980-1989": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1980-1989 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1980-1989. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1990-1999": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 1990-1999 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1990-1999. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2000-2009": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 2000-2009 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2000-2009. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2010-2019": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Somalia during 2010-2019 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2010-2019. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1900-1909": "",
    "1910-1919": "### Trends:\n- **Colonial Administration**: The gradual consolidation of Italian colonial administration in southern Somalia (Somaliland) and British control in the north (British Somaliland) led to the imposition of foreign institutions and laws. This trend generally strengthened the state by centralizing power in colonial hands but weakened traditional civil society structures.\n- **Economic Exploitation**: The expansion of cash crop cultivation, particularly bananas, and the integration of Somali regions into global trade networks. This trend strengthened the state economically through increased tax revenues but often weakened civil society by disrupting traditional economic practices and increasing dependency on colonial economies.\n- **Social Displacement**: The displacement of local communities due to colonial land policies and the introduction of European settlers. This trend weakened civil society by fracturing traditional social and economic ties and strengthening the state's control over land and resources.\n\n### Events:\n- **Italian Colonization of Italian Somaliland**: In 1910, Italy increased its military presence and administrative control in southern Somalia. This event significantly strengthened the state by solidifying colonial authority and weakening local resistance and traditional leadership.\n- **British Consolidation in British Somaliland**: By 1910, the British had effectively consolidated their control over the northern regions of Somalia, establishing a more stable colonial administration. This event strengthened the state by enhancing British control but weakened civil society by reducing the autonomy of local leaders.\n- **Dervish State Resistance**: The Dervish State, led by Sayyid Maxamed Cabdulle Xasan, continued its resistance against both British and Italian forces throughout the period. This event initially weakened the state by challenging colonial authority but ultimately strengthened it as the Dervish State was gradually suppressed by 1920. The prolonged conflict also weakened civil society by causing significant disruption and loss of life.",
    "1920-1929": "### Trends:\n- **British Administration and Colonial Infrastructure Development**: The British colonial administration continued to strengthen its presence, building infrastructure such as roads and administrative buildings. This trend generally strengthened the state by enhancing its control and reach.\n- **Economic Dependence on Agriculture and Livestock**: The economy remained heavily dependent on agriculture and livestock, which made it vulnerable to environmental factors and market fluctuations. This trend had a mixed impact, as it could both empower and constrain the state depending on economic conditions.\n- **Limited Educational Opportunities**: There was a lack of formal education for the majority of the population, which limited the growth of a skilled civil society. This trend weakened civil society by impeding the development of a more educated and politically active populace.\n\n### Events:\n- **1920: Final Defeat of the Dervish State**: The British defeated the Dervish State led by Mohammed Abdullah Hassan, which significantly weakened a major internal threat to British control. This event strengthened the state by consolidating British authority.\n- **1925: Establishment of the Italian Trust Territory of Somalia**: The League of Nations granted Italy a mandate over part of Somalia, leading to increased Italian influence in the region. This event strengthened the state by introducing a new colonial power, but it also created tensions and resistance from local populations.\n- **1929: Initiation of Italian Land Expropriation Policies**: The Italian authorities began to implement policies to expropriate land from local farmers and pastoralists, which caused significant social unrest and resistance. This event weakened civil society by displacing and disempowering local communities, while also strengthening the state in terms of resource control.",
    "1930-1939": "### Trends:\n- **Colonial Administration and Governance**: The Italian colonial administration continued to consolidate its control over the territories, implementing policies aimed at modernization and economic exploitation. This trend strengthened the state by enhancing its administrative capacity and infrastructure.\n- **Economic Dependence on Italy**: The Somali economy became increasingly integrated with the Italian economy, with a focus on cash crops like bananas, which were exported to Italy. This trend strengthened the state by increasing its economic resources but also made it more dependent on Italian policies.\n- **Social and Cultural Changes**: The introduction of Italian education and culture led to changes in social structures, though this impact was unevenly distributed. This trend had a mixed effect, strengthening the state by creating new social classes aligned with colonial interests but also fostering resistance among traditional leaders and communities.\n\n### Events:\n- **Italian Invasion of Ethiopia (1935-1936)**: This event indirectly affected Somalia as it increased the military presence and administrative focus in the region. The Italian forces used Somali ports and infrastructure to support their invasion, which strengthened the state's control and presence in the territory.\n- **Formation of Italian East Africa (1936)**: The creation of Italian East Africa (Africa Orientale Italiana, AOI) unified Italian Somaliland with Eritrea and Ethiopia under a single colonial administration. This event significantly strengthened the state by consolidating its power and control over a larger and more integrated colonial territory.\n- **Repression of Local Resistance**: The Italian colonial administration intensified efforts to suppress local resistance movements and traditional leaders. This event weakened civil society by undermining traditional leadership and resistance, but it also strengthened the state's control over the population.",
    "1940-1949": "### Trends:\n- **Italian Colonial Administration**: The Italian colonial administration continued to exert control over Somalia, implementing policies that aimed to integrate the region into the Italian colonial empire. This trend generally strengthened the state by solidifying centralized control but often at the expense of local societal autonomy and traditional governance structures.\n- **Economic Exploitation and Development**: The Italians invested in infrastructure and economic development, such as road construction and agricultural projects. While this trend boosted the state's capacity to govern and extract resources, it also created economic dependencies and inequalities that could weaken civil society by undermining local economic self-sufficiency.\n- **Demographic Shifts**: The Somali population experienced gradual urbanization, with more people moving to towns and cities. This trend had mixed effects, as it could strengthen the state by concentrating the population and making governance easier, but it could also strengthen civil society by fostering new social networks and political movements.\n\n### Events:\n- **World War II (1940-1941)**: The Italian occupation of Somalia was challenged by British forces, leading to the British occupation of Somalia in 1941. This event significantly weakened the Italian state's control and temporarily strengthened the influence of the British, who implemented their own policies and governance structures.\n- **British Military Administration (1941-1949)**: Following the defeat of the Italians, the British established a military administration in Somalia. This event initially weakened the state's power as the Italian colonial structures were dissolved, but over time, the British administration worked to re-establish governance, which had mixed effects on both the state and civil society.\n- **Emergence of Somali Nationalist Movements**: The post-World War II period saw the emergence of nationalist movements, such as the Somali Youth League (SYL), which advocated for independence and self-governance. This event strengthened civil society by fostering a sense of national identity and political mobilization, but it also posed challenges to the existing state structures, leading to tensions and conflicts.",
    "1950-1959": "### Trends:\n- **Colonial Administration Transition**: From 1950 to 1959, Somalia was under Italian administration as a United Nations Trust Territory. This gradual transition from direct colonial rule to a more self-governing structure had a significant impact on the development of state institutions. **(Strengthened the state)**\n- **Economic Development and Modernization**: The Italian administration initiated various economic development projects, including infrastructure improvements and agricultural modernization, which gradually strengthened the economic base of the state. **(Strengthened the state)**\n- **Educational Expansion**: There was a significant expansion of educational opportunities, particularly in urban areas, which helped to create a more educated and politically aware population. **(Strengthened both state and society)**\n- **Urbanization**: The movement of people from rural areas to urban centers, such as Mogadishu, increased, leading to the growth of a more diverse and interconnected civil society. **(Strengthened society)**\n- **Political Mobilization**: The period saw the emergence of political movements and parties, such as the Somali Youth League (SYL), which sought independence and played a crucial role in mobilizing civil society. **(Strengthened society)**\n- **Decolonization Movements**: The broader global trend of decolonization and self-determination movements influenced Somalia, contributing to the growing demands for independence. **(Strengthened society)**\n\n### Events:\n- **Formation of the Somali Youth League (SYL) (1943, but significant impact in the 1950s)**: The SYL became a dominant political force, advocating for Somali unity and independence. **(Strengthened society)**\n- **United Nations Trusteeship (1950)**: Somalia was placed under United Nations trusteeship, with Italy as the administering authority. This event marked a significant step towards self-governance and independence. **(Strengthened the state)**\n- **First Legislative Elections (1956)**: The first legislative elections were held under the trusteeship, allowing Somalis to participate in the political process and form a representative government. **(Strengthened both state and society)**\n- **Visit of UN Delegation (1957)**: A UN delegation visited Somalia to assess the progress towards independence, which increased international attention and pressure for self-governance. **(Strengthened society)**\n- **Establishment of the Somali Police Force (1950s)**: The creation of a Somali-led police force was a significant step in developing a domestic security apparatus, enhancing state control. **(Strengthened the state)**\n- **Arrest of SYL Leaders (1958)**: The arrest of SYL leaders in 1958 by the Italian administration highlighted the tension between colonial authorities and the growing political movement. **(Strengthened society)**",
    "1960-1969": "### Trends:\n- **Economic Dependence on Foreign Aid**: Somalia's economy became increasingly dependent on foreign aid, particularly from the Soviet Union and Western countries. This dependency weakened the state's economic sovereignty and increased its vulnerability to external political pressures.\n- **Clan-Based Political Structure**: The persistent influence of clan structures in political decision-making weakened the state's ability to implement centralized governance and policies, as clan loyalties often superseded national interests.\n- **Underdeveloped Institutional Framework**: The lack of robust political institutions and bureaucratic structures hindered the state's capacity to provide public goods and services, further weakening its legitimacy and authority.\n- **Limited Urbanization and Economic Diversification**: Slow urbanization and a lack of economic diversification beyond agriculture and livestock limited the state's revenue base and economic resilience, reducing its capacity to invest in public infrastructure and social services.\n\n### Events:\n- **Somali Independence (1960)**: The merger of the former British Somaliland and Italian Somaliland to form the independent Republic of Somalia initially strengthened the state by consolidating national identity and governance. However, it also set the stage for future clan-based conflicts and political instability.\n- **1961 Military Coup Attempt**: A failed military coup in December 1961 weakened the state's authority and revealed the fragility of its political institutions, leading to increased militarization and authoritarian tendencies.\n- **1964 Border Conflict with Ethiopia**: The conflict with Ethiopia over the Ogaden region strained the state's resources and political stability, diverting attention and resources away from internal development and governance.\n- **1967 Presidential Election**: The controversial election of Abdirashid Ali Shermarke as president highlighted the deep-seated clan rivalries and political divisions within the country, weakening both the state and civil society by fostering distrust and instability.",
    "1970-1979": "### Trends:\n- **Economic Stagnation and Decline**: The early 1970s saw a decline in economic growth, exacerbated by the oil crisis of 1973. This trend weakened both the state's capacity to provide services and the overall social fabric, leading to increased poverty and social unrest.\n- **Rural-Urban Migration**: Rapid urbanization, driven by the push from rural areas due to drought and the pull of urban opportunities, put a strain on urban infrastructure and services. This trend weakened the state's ability to manage urban populations and strengthened informal social networks.\n- **Clan Tensions**: Clan-based divisions and rivalries persisted, often exacerbated by the state's favoritism and resource distribution. This trend weakened both the state's cohesion and the strength of civil society, as trust and cooperation eroded.\n\n### Events:\n- **Overthrow of Abdille Osman in 1970**: The military coup led by Mohamed Siad Barre in 1969 and the establishment of a socialist state in 1970 significantly strengthened the state by centralizing power and suppressive mechanisms.\n- **Ethiopian-Eritrean War (1977-1978)**: Somalia's involvement in this conflict, aimed at supporting the Western Somali Liberation Front, initially strengthened the state's military power but ultimately weakened it due to military setbacks and international isolation.\n- **1974 Drought and Famine**: The severe drought and subsequent famine weakened the state's ability to provide for its citizens and exacerbated social tensions, leading to increased dependence on clan structures for survival.",
    "1980-1989": "### Trends:\n- **Economic Decline and Dependency (Weakened State and Society)**: Somalia's economy experienced a significant decline during the 1980s, exacerbated by reliance on foreign aid and loans from international financial institutions. This dependence weakened both the state's ability to govern effectively and civil society's capacity to thrive.\n- **Clan Dynamics and Tribalism (Weakened State, Strengthened Civil Society)**: The influence of clan dynamics and tribalism intensified, leading to fragmented loyalties and undermining the central government's authority. While this weakened the state, it also strengthened local civil society as clans and traditional leaders became more prominent in local governance.\n- **Educational and Health Decline (Weakened Society)**: The quality of education and healthcare services deteriorated, leading to a less skilled and less healthy population. This trend eroded the social capital and human capital necessary for a robust civil society.\n\n### Events:\n- **1981 Coup Attempt (Weakened State)**: A failed coup attempt against President Siad Barre in 1981 led to increased repression and the strengthening of Barre's authoritarian control. This event weakened the state by polarizing the political environment and fostering mistrust.\n- **1988 Isaaq Genocide (Weakened State and Society)**: The government's brutal crackdown on the Isaaq clan in the northern part of the country, which included airstrikes and mass killings, significantly weakened both the state and civil society. The event led to widespread displacement and a loss of trust in the government.\n- **1989 Uprising in Hargeisa (Weakened State, Strengthened Civil Society)**: The armed uprising in Hargeisa by the Somali National Movement (SNM) marked a significant challenge to Barre's regime. While it weakened the state's control, it also galvanized civil society and resistance movements, leading to increased political awareness and organizing.",
    "1990-1999": "### Trends:\n- **Economic Decline and Resource Scarcity**: The ongoing economic decline and resource scarcity due to civil war weakened the state's ability to provide basic services and maintain control. This trend undermined state legitimacy and authority.\n- **Clan Fragmentation**: The gradual increase in clan fragmentation and the rise of clan-based militias weakened the central state while strengthening local power structures and civil society in a fragmented manner.\n- **International Aid Dependency**: Somalia's increasing dependency on international aid for humanitarian and development purposes led to a weakening of the state’s autonomy and its capacity to govern independently.\n\n### Events:\n- **The Fall of Siad Barre (1991)**: The ousting of dictator Siad Barre in 1991 marked the collapse of the central government, leading to a power vacuum and the onset of widespread civil war. This event significantly weakened the state.\n- **UNISOM I and II (1992-1995)**: The United Nations intervention in Somalia (UNISOM I and II) aimed to provide humanitarian aid and restore order. However, the missions were largely unsuccessful and often viewed with suspicion, further weakening the state's legitimacy.\n- **Battle of Mogadishu (1993)**: The Battle of Mogadishu, also known as \"Black Hawk Down,\" was a significant military engagement between U.S. forces and Somali militia groups. This event highlighted the inability of foreign interventions to stabilize the country and further eroded state authority.",
    "2000-2009": "### Trends:\n- **Economic Instability and Dependence on Remittances**: The Somali economy remained heavily dependent on remittances from the diaspora. This trend provided a crucial lifeline for many citizens but did little to bolster state institutions or economic self-sufficiency. (Weakened the state, neutral for society)\n- **Pervasive Clan and Tribal Dynamics**: Clan and tribal affiliations continued to dominate social and political structures, often undermining efforts to build a cohesive national identity and state authority. (Weakened the state, neutral for society)\n- **Weak Institutional Development**: Efforts to rebuild state institutions were hampered by ongoing conflict, corruption, and a lack of resources. This trend perpetuated a cycle of state weakness and reliance on external actors. (Weakened the state, neutral for society)\n- **Demographic Pressure and Urbanization**: Rapid population growth and urbanization, particularly in areas like Mogadishu, strained existing social and economic resources. This trend often led to increased social tensions and challenges for both the state and civil society. (Weakened both state and society)\n\n### Events:\n- **Transition to Transitional Federal Government (TFG) in 2004**: The establishment of the TFG in 2004 was a significant political development, marking a step towards a more formalized state structure. However, the TFG struggled with legitimacy, internal divisions, and external interference, limiting its effectiveness. (Neutral for the state, neutral for society)\n- **Rise of the Islamic Courts Union (ICU) in 2006**: The ICU gained control of much of southern Somalia in 2006, providing a semblance of order and basic services. This event temporarily strengthened societal organization but also led to increased conflict and external military interventions. (Neutral for the state, strengthened civil society temporarily)\n- **Ethiopian Military Intervention in 2006-2007**: Ethiopia's intervention to dislodge the ICU was a major military event that led to significant civilian casualties and displacement. It weakened both the state and civil society by intensifying conflict and disrupting social and economic structures. (Weakened both state and society)\n- **Formation of Al-Shabaab in 2006**: The emergence of Al-Shabaab as a militant group following the Ethiopian intervention further destabilized the region. Al-Shabaab's violent tactics and control over large areas weakened the state and civil society, creating a security vacuum. (Weakened both state and society)",
    "2010-2019": "### Trends:\n- **Political Fragmentation and Clannism**: Persistent political fragmentation and the dominance of clan-based politics have weakened the state’s ability to centralize power and exert control over the territory. This trend has also undermined the development of strong civil society institutions.\n- **Economic Dependence on International Aid**: Somalia’s heavy reliance on foreign aid has both strengthened and weakened the state. On one hand, it provides financial resources to maintain basic governance functions. On the other hand, it has created a dependency that limits the state’s autonomy and capacity for self-sustained development.\n- **Population Displacement and Urbanization**: The ongoing conflict and natural disasters have led to significant internal displacement and urbanization, particularly in cities like Mogadishu. This trend has put pressure on urban infrastructure and public services, weakening the state’s ability to manage social and economic challenges.\n- **Prolonged Insurgency and Militarization**: The persistent presence of al-Shabaab and the ongoing military operations by the Somali National Army (SNA) and foreign forces have militarized large parts of the society. This has weakened both the state and civil society by fostering a culture of violence and distrust.\n\n### Events:\n- **2011 Famine and Humanitarian Crisis**: The severe famine in 2011 highlighted the state’s inability to provide basic services and manage natural disasters. It also underscored the importance of international aid and weakened the state’s legitimacy.\n- **2012 Election of Hassan Sheikh Mohamud**: The election of Hassan Sheikh Mohamud as President in 2012 marked a significant step towards political stability and the formation of a more inclusive government. However, it also exposed the deep-seated divisions and power struggles within the political elite.\n- **2013-2014 African Union Military Operations**: The African Union Mission in Somalia (AMISOM) launched several successful military operations against al-Shabaab, temporarily strengthening the state’s control over key areas. However, these operations also led to civilian casualties and displacement, weakening civil society.\n- **2017 Drought and Humanitarian Crisis**: Another major drought in 2017 further strained the state’s resources and highlighted its inability to prevent and mitigate the impact of natural disasters. This event weakened the state’s credibility and capacity to respond to crises.\n- **2019 Attacks on International Aid Workers**: Several high-profile attacks on international aid workers and organizations in 2019 underscored the continued security challenges and undermined the effectiveness of humanitarian efforts, weakening both the state and civil society."
  },
  "score_prompt": {
    "1900-1909": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1900-1909. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nSomalia during 1900-1909 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1910-1919": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1910-1919, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1900-1909, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1910-1919:\n### Trends:\n- **Colonial Administration**: The gradual consolidation of Italian colonial administration in southern Somalia (Somaliland) and British control in the north (British Somaliland) led to the imposition of foreign institutions and laws. This trend generally strengthened the state by centralizing power in colonial hands but weakened traditional civil society structures.\n- **Economic Exploitation**: The expansion of cash crop cultivation, particularly bananas, and the integration of Somali regions into global trade networks. This trend strengthened the state economically through increased tax revenues but often weakened civil society by disrupting traditional economic practices and increasing dependency on colonial economies.\n- **Social Displacement**: The displacement of local communities due to colonial land policies and the introduction of European settlers. This trend weakened civil society by fracturing traditional social and economic ties and strengthening the state's control over land and resources.\n\n### Events:\n- **Italian Colonization of Italian Somaliland**: In 1910, Italy increased its military presence and administrative control in southern Somalia. This event significantly strengthened the state by solidifying colonial authority and weakening local resistance and traditional leadership.\n- **British Consolidation in British Somaliland**: By 1910, the British had effectively consolidated their control over the northern regions of Somalia, establishing a more stable colonial administration. This event strengthened the state by enhancing British control but weakened civil society by reducing the autonomy of local leaders.\n- **Dervish State Resistance**: The Dervish State, led by Sayyid Maxamed Cabdulle Xasan, continued its resistance against both British and Italian forces throughout the period. This event initially weakened the state by challenging colonial authority but ultimately strengthened it as the Dervish State was gradually suppressed by 1920. The prolonged conflict also weakened civil society by causing significant disruption and loss of life.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <1.5, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1910-1919\n- state_power (float, 0-10): absolute state power at the end of 1910-1919\n- society_change (float): society_power change vs. 1900-1909\n- state_change (float): state_power change vs. 1900-1909\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1920-1929": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1920-1929, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1910-1919, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1920-1929:\n### Trends:\n- **British Administration and Colonial Infrastructure Development**: The British colonial administration continued to strengthen its presence, building infrastructure such as roads and administrative buildings. This trend generally strengthened the state by enhancing its control and reach.\n- **Economic Dependence on Agriculture and Livestock**: The economy remained heavily dependent on agriculture and livestock, which made it vulnerable to environmental factors and market fluctuations. This trend had a mixed impact, as it could both empower and constrain the state depending on economic conditions.\n- **Limited Educational Opportunities**: There was a lack of formal education for the majority of the population, which limited the growth of a skilled civil society. This trend weakened civil society by impeding the development of a more educated and politically active populace.\n\n### Events:\n- **1920: Final Defeat of the Dervish State**: The British defeated the Dervish State led by Mohammed Abdullah Hassan, which significantly weakened a major internal threat to British control. This event strengthened the state by consolidating British authority.\n- **1925: Establishment of the Italian Trust Territory of Somalia**: The League of Nations granted Italy a mandate over part of Somalia, leading to increased Italian influence in the region. This event strengthened the state by introducing a new colonial power, but it also created tensions and resistance from local populations.\n- **1929: Initiation of Italian Land Expropriation Policies**: The Italian authorities began to implement policies to expropriate land from local farmers and pastoralists, which caused significant social unrest and resistance. This event weakened civil society by displacing and disempowering local communities, while also strengthening the state in terms of resource control.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <1.5, 1.5>\n1910-1919: <1.2, 2.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1920-1929\n- state_power (float, 0-10): absolute state power at the end of 1920-1929\n- society_change (float): society_power change vs. 1910-1919\n- state_change (float): state_power change vs. 1910-1919\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1930-1939": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1930-1939, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1920-1929, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1930-1939:\n### Trends:\n- **Colonial Administration and Governance**: The Italian colonial administration continued to consolidate its control over the territories, implementing policies aimed at modernization and economic exploitation. This trend strengthened the state by enhancing its administrative capacity and infrastructure.\n- **Economic Dependence on Italy**: The Somali economy became increasingly integrated with the Italian economy, with a focus on cash crops like bananas, which were exported to Italy. This trend strengthened the state by increasing its economic resources but also made it more dependent on Italian policies.\n- **Social and Cultural Changes**: The introduction of Italian education and culture led to changes in social structures, though this impact was unevenly distributed. This trend had a mixed effect, strengthening the state by creating new social classes aligned with colonial interests but also fostering resistance among traditional leaders and communities.\n\n### Events:\n- **Italian Invasion of Ethiopia (1935-1936)**: This event indirectly affected Somalia as it increased the military presence and administrative focus in the region. The Italian forces used Somali ports and infrastructure to support their invasion, which strengthened the state's control and presence in the territory.\n- **Formation of Italian East Africa (1936)**: The creation of Italian East Africa (Africa Orientale Italiana, AOI) unified Italian Somaliland with Eritrea and Ethiopia under a single colonial administration. This event significantly strengthened the state by consolidating its power and control over a larger and more integrated colonial territory.\n- **Repression of Local Resistance**: The Italian colonial administration intensified efforts to suppress local resistance movements and traditional leaders. This event weakened civil society by undermining traditional leadership and resistance, but it also strengthened the state's control over the population.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <1.5, 1.5>\n1910-1919: <1.2, 2.8>\n1920-1929: <1.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1930-1939\n- state_power (float, 0-10): absolute state power at the end of 1930-1939\n- society_change (float): society_power change vs. 1920-1929\n- state_change (float): state_power change vs. 1920-1929\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1940-1949": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1940-1949, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1930-1939, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1940-1949:\n### Trends:\n- **Italian Colonial Administration**: The Italian colonial administration continued to exert control over Somalia, implementing policies that aimed to integrate the region into the Italian colonial empire. This trend generally strengthened the state by solidifying centralized control but often at the expense of local societal autonomy and traditional governance structures.\n- **Economic Exploitation and Development**: The Italians invested in infrastructure and economic development, such as road construction and agricultural projects. While this trend boosted the state's capacity to govern and extract resources, it also created economic dependencies and inequalities that could weaken civil society by undermining local economic self-sufficiency.\n- **Demographic Shifts**: The Somali population experienced gradual urbanization, with more people moving to towns and cities. This trend had mixed effects, as it could strengthen the state by concentrating the population and making governance easier, but it could also strengthen civil society by fostering new social networks and political movements.\n\n### Events:\n- **World War II (1940-1941)**: The Italian occupation of Somalia was challenged by British forces, leading to the British occupation of Somalia in 1941. This event significantly weakened the Italian state's control and temporarily strengthened the influence of the British, who implemented their own policies and governance structures.\n- **British Military Administration (1941-1949)**: Following the defeat of the Italians, the British established a military administration in Somalia. This event initially weakened the state's power as the Italian colonial structures were dissolved, but over time, the British administration worked to re-establish governance, which had mixed effects on both the state and civil society.\n- **Emergence of Somali Nationalist Movements**: The post-World War II period saw the emergence of nationalist movements, such as the Somali Youth League (SYL), which advocated for independence and self-governance. This event strengthened civil society by fostering a sense of national identity and political mobilization, but it also posed challenges to the existing state structures, leading to tensions and conflicts.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <1.5, 1.5>\n1910-1919: <1.2, 2.8>\n1920-1929: <1.0, 3.5>\n1930-1939: <0.8, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1940-1949\n- state_power (float, 0-10): absolute state power at the end of 1940-1949\n- society_change (float): society_power change vs. 1930-1939\n- state_change (float): state_power change vs. 1930-1939\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1950-1959": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1950-1959, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1940-1949, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1950-1959:\n### Trends:\n- **Colonial Administration Transition**: From 1950 to 1959, Somalia was under Italian administration as a United Nations Trust Territory. This gradual transition from direct colonial rule to a more self-governing structure had a significant impact on the development of state institutions. **(Strengthened the state)**\n- **Economic Development and Modernization**: The Italian administration initiated various economic development projects, including infrastructure improvements and agricultural modernization, which gradually strengthened the economic base of the state. **(Strengthened the state)**\n- **Educational Expansion**: There was a significant expansion of educational opportunities, particularly in urban areas, which helped to create a more educated and politically aware population. **(Strengthened both state and society)**\n- **Urbanization**: The movement of people from rural areas to urban centers, such as Mogadishu, increased, leading to the growth of a more diverse and interconnected civil society. **(Strengthened society)**\n- **Political Mobilization**: The period saw the emergence of political movements and parties, such as the Somali Youth League (SYL), which sought independence and played a crucial role in mobilizing civil society. **(Strengthened society)**\n- **Decolonization Movements**: The broader global trend of decolonization and self-determination movements influenced Somalia, contributing to the growing demands for independence. **(Strengthened society)**\n\n### Events:\n- **Formation of the Somali Youth League (SYL) (1943, but significant impact in the 1950s)**: The SYL became a dominant political force, advocating for Somali unity and independence. **(Strengthened society)**\n- **United Nations Trusteeship (1950)**: Somalia was placed under United Nations trusteeship, with Italy as the administering authority. This event marked a significant step towards self-governance and independence. **(Strengthened the state)**\n- **First Legislative Elections (1956)**: The first legislative elections were held under the trusteeship, allowing Somalis to participate in the political process and form a representative government. **(Strengthened both state and society)**\n- **Visit of UN Delegation (1957)**: A UN delegation visited Somalia to assess the progress towards independence, which increased international attention and pressure for self-governance. **(Strengthened society)**\n- **Establishment of the Somali Police Force (1950s)**: The creation of a Somali-led police force was a significant step in developing a domestic security apparatus, enhancing state control. **(Strengthened the state)**\n- **Arrest of SYL Leaders (1958)**: The arrest of SYL leaders in 1958 by the Italian administration highlighted the tension between colonial authorities and the growing political movement. **(Strengthened society)**\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <1.5, 1.5>\n1910-1919: <1.2, 2.8>\n1920-1929: <1.0, 3.5>\n1930-1939: <0.8, 5.0>\n1940-1949: <1.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1950-1959\n- state_power (float, 0-10): absolute state power at the end of 1950-1959\n- society_change (float): society_power change vs. 1940-1949\n- state_change (float): state_power change vs. 1940-1949\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1960-1969": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1960-1969, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1950-1959, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1960-1969:\n### Trends:\n- **Economic Dependence on Foreign Aid**: Somalia's economy became increasingly dependent on foreign aid, particularly from the Soviet Union and Western countries. This dependency weakened the state's economic sovereignty and increased its vulnerability to external political pressures.\n- **Clan-Based Political Structure**: The persistent influence of clan structures in political decision-making weakened the state's ability to implement centralized governance and policies, as clan loyalties often superseded national interests.\n- **Underdeveloped Institutional Framework**: The lack of robust political institutions and bureaucratic structures hindered the state's capacity to provide public goods and services, further weakening its legitimacy and authority.\n- **Limited Urbanization and Economic Diversification**: Slow urbanization and a lack of economic diversification beyond agriculture and livestock limited the state's revenue base and economic resilience, reducing its capacity to invest in public infrastructure and social services.\n\n### Events:\n- **Somali Independence (1960)**: The merger of the former British Somaliland and Italian Somaliland to form the independent Republic of Somalia initially strengthened the state by consolidating national identity and governance. However, it also set the stage for future clan-based conflicts and political instability.\n- **1961 Military Coup Attempt**: A failed military coup in December 1961 weakened the state's authority and revealed the fragility of its political institutions, leading to increased militarization and authoritarian tendencies.\n- **1964 Border Conflict with Ethiopia**: The conflict with Ethiopia over the Ogaden region strained the state's resources and political stability, diverting attention and resources away from internal development and governance.\n- **1967 Presidential Election**: The controversial election of Abdirashid Ali Shermarke as president highlighted the deep-seated clan rivalries and political divisions within the country, weakening both the state and civil society by fostering distrust and instability.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <1.5, 1.5>\n1910-1919: <1.2, 2.8>\n1920-1929: <1.0, 3.5>\n1930-1939: <0.8, 5.0>\n1940-1949: <1.5, 4.5>\n1950-1959: <3.0, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1960-1969\n- state_power (float, 0-10): absolute state power at the end of 1960-1969\n- society_change (float): society_power change vs. 1950-1959\n- state_change (float): state_power change vs. 1950-1959\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1970-1979": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1970-1979, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1960-1969, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1970-1979:\n### Trends:\n- **Economic Stagnation and Decline**: The early 1970s saw a decline in economic growth, exacerbated by the oil crisis of 1973. This trend weakened both the state's capacity to provide services and the overall social fabric, leading to increased poverty and social unrest.\n- **Rural-Urban Migration**: Rapid urbanization, driven by the push from rural areas due to drought and the pull of urban opportunities, put a strain on urban infrastructure and services. This trend weakened the state's ability to manage urban populations and strengthened informal social networks.\n- **Clan Tensions**: Clan-based divisions and rivalries persisted, often exacerbated by the state's favoritism and resource distribution. This trend weakened both the state's cohesion and the strength of civil society, as trust and cooperation eroded.\n\n### Events:\n- **Overthrow of Abdille Osman in 1970**: The military coup led by Mohamed Siad Barre in 1969 and the establishment of a socialist state in 1970 significantly strengthened the state by centralizing power and suppressive mechanisms.\n- **Ethiopian-Eritrean War (1977-1978)**: Somalia's involvement in this conflict, aimed at supporting the Western Somali Liberation Front, initially strengthened the state's military power but ultimately weakened it due to military setbacks and international isolation.\n- **1974 Drought and Famine**: The severe drought and subsequent famine weakened the state's ability to provide for its citizens and exacerbated social tensions, leading to increased dependence on clan structures for survival.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <1.5, 1.5>\n1910-1919: <1.2, 2.8>\n1920-1929: <1.0, 3.5>\n1930-1939: <0.8, 5.0>\n1940-1949: <1.5, 4.5>\n1950-1959: <3.0, 5.5>\n1960-1969: <2.8, 5.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1970-1979\n- state_power (float, 0-10): absolute state power at the end of 1970-1979\n- society_change (float): society_power change vs. 1960-1969\n- state_change (float): state_power change vs. 1960-1969\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1980-1989": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1980-1989, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1970-1979, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1980-1989:\n### Trends:\n- **Economic Decline and Dependency (Weakened State and Society)**: Somalia's economy experienced a significant decline during the 1980s, exacerbated by reliance on foreign aid and loans from international financial institutions. This dependence weakened both the state's ability to govern effectively and civil society's capacity to thrive.\n- **Clan Dynamics and Tribalism (Weakened State, Strengthened Civil Society)**: The influence of clan dynamics and tribalism intensified, leading to fragmented loyalties and undermining the central government's authority. While this weakened the state, it also strengthened local civil society as clans and traditional leaders became more prominent in local governance.\n- **Educational and Health Decline (Weakened Society)**: The quality of education and healthcare services deteriorated, leading to a less skilled and less healthy population. This trend eroded the social capital and human capital necessary for a robust civil society.\n\n### Events:\n- **1981 Coup Attempt (Weakened State)**: A failed coup attempt against President Siad Barre in 1981 led to increased repression and the strengthening of Barre's authoritarian control. This event weakened the state by polarizing the political environment and fostering mistrust.\n- **1988 Isaaq Genocide (Weakened State and Society)**: The government's brutal crackdown on the Isaaq clan in the northern part of the country, which included airstrikes and mass killings, significantly weakened both the state and civil society. The event led to widespread displacement and a loss of trust in the government.\n- **1989 Uprising in Hargeisa (Weakened State, Strengthened Civil Society)**: The armed uprising in Hargeisa by the Somali National Movement (SNM) marked a significant challenge to Barre's regime. While it weakened the state's control, it also galvanized civil society and resistance movements, leading to increased political awareness and organizing.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <1.5, 1.5>\n1910-1919: <1.2, 2.8>\n1920-1929: <1.0, 3.5>\n1930-1939: <0.8, 5.0>\n1940-1949: <1.5, 4.5>\n1950-1959: <3.0, 5.5>\n1960-1969: <2.8, 5.2>\n1970-1979: <2.0, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1980-1989\n- state_power (float, 0-10): absolute state power at the end of 1980-1989\n- society_change (float): society_power change vs. 1970-1979\n- state_change (float): state_power change vs. 1970-1979\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1990-1999": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1990-1999, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1980-1989, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1990-1999:\n### Trends:\n- **Economic Decline and Resource Scarcity**: The ongoing economic decline and resource scarcity due to civil war weakened the state's ability to provide basic services and maintain control. This trend undermined state legitimacy and authority.\n- **Clan Fragmentation**: The gradual increase in clan fragmentation and the rise of clan-based militias weakened the central state while strengthening local power structures and civil society in a fragmented manner.\n- **International Aid Dependency**: Somalia's increasing dependency on international aid for humanitarian and development purposes led to a weakening of the state’s autonomy and its capacity to govern independently.\n\n### Events:\n- **The Fall of Siad Barre (1991)**: The ousting of dictator Siad Barre in 1991 marked the collapse of the central government, leading to a power vacuum and the onset of widespread civil war. This event significantly weakened the state.\n- **UNISOM I and II (1992-1995)**: The United Nations intervention in Somalia (UNISOM I and II) aimed to provide humanitarian aid and restore order. However, the missions were largely unsuccessful and often viewed with suspicion, further weakening the state's legitimacy.\n- **Battle of Mogadishu (1993)**: The Battle of Mogadishu, also known as \"Black Hawk Down,\" was a significant military engagement between U.S. forces and Somali militia groups. This event highlighted the inability of foreign interventions to stabilize the country and further eroded state authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <1.5, 1.5>\n1910-1919: <1.2, 2.8>\n1920-1929: <1.0, 3.5>\n1930-1939: <0.8, 5.0>\n1940-1949: <1.5, 4.5>\n1950-1959: <3.0, 5.5>\n1960-1969: <2.8, 5.2>\n1970-1979: <2.0, 6.5>\n1980-1989: <2.5, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1990-1999\n- state_power (float, 0-10): absolute state power at the end of 1990-1999\n- society_change (float): society_power change vs. 1980-1989\n- state_change (float): state_power change vs. 1980-1989\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2000-2009": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2000-2009, building on the established trajectory. Start\nfrom where Somalia stood at the end of 1990-1999, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2000-2009:\n### Trends:\n- **Economic Instability and Dependence on Remittances**: The Somali economy remained heavily dependent on remittances from the diaspora. This trend provided a crucial lifeline for many citizens but did little to bolster state institutions or economic self-sufficiency. (Weakened the state, neutral for society)\n- **Pervasive Clan and Tribal Dynamics**: Clan and tribal affiliations continued to dominate social and political structures, often undermining efforts to build a cohesive national identity and state authority. (Weakened the state, neutral for society)\n- **Weak Institutional Development**: Efforts to rebuild state institutions were hampered by ongoing conflict, corruption, and a lack of resources. This trend perpetuated a cycle of state weakness and reliance on external actors. (Weakened the state, neutral for society)\n- **Demographic Pressure and Urbanization**: Rapid population growth and urbanization, particularly in areas like Mogadishu, strained existing social and economic resources. This trend often led to increased social tensions and challenges for both the state and civil society. (Weakened both state and society)\n\n### Events:\n- **Transition to Transitional Federal Government (TFG) in 2004**: The establishment of the TFG in 2004 was a significant political development, marking a step towards a more formalized state structure. However, the TFG struggled with legitimacy, internal divisions, and external interference, limiting its effectiveness. (Neutral for the state, neutral for society)\n- **Rise of the Islamic Courts Union (ICU) in 2006**: The ICU gained control of much of southern Somalia in 2006, providing a semblance of order and basic services. This event temporarily strengthened societal organization but also led to increased conflict and external military interventions. (Neutral for the state, strengthened civil society temporarily)\n- **Ethiopian Military Intervention in 2006-2007**: Ethiopia's intervention to dislodge the ICU was a major military event that led to significant civilian casualties and displacement. It weakened both the state and civil society by intensifying conflict and disrupting social and economic structures. (Weakened both state and society)\n- **Formation of Al-Shabaab in 2006**: The emergence of Al-Shabaab as a militant group following the Ethiopian intervention further destabilized the region. Al-Shabaab's violent tactics and control over large areas weakened the state and civil society, creating a security vacuum. (Weakened both state and society)\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <1.5, 1.5>\n1910-1919: <1.2, 2.8>\n1920-1929: <1.0, 3.5>\n1930-1939: <0.8, 5.0>\n1940-1949: <1.5, 4.5>\n1950-1959: <3.0, 5.5>\n1960-1969: <2.8, 5.2>\n1970-1979: <2.0, 6.5>\n1980-1989: <2.5, 5.0>\n1990-1999: <3.0, 2.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2000-2009\n- state_power (float, 0-10): absolute state power at the end of 2000-2009\n- society_change (float): society_power change vs. 1990-1999\n- state_change (float): state_power change vs. 1990-1999\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2010-2019": "You are placing the country of Somalia in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1900\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2010-2019, building on the established trajectory. Start\nfrom where Somalia stood at the end of 2000-2009, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2010-2019:\n### Trends:\n- **Political Fragmentation and Clannism**: Persistent political fragmentation and the dominance of clan-based politics have weakened the state’s ability to centralize power and exert control over the territory. This trend has also undermined the development of strong civil society institutions.\n- **Economic Dependence on International Aid**: Somalia’s heavy reliance on foreign aid has both strengthened and weakened the state. On one hand, it provides financial resources to maintain basic governance functions. On the other hand, it has created a dependency that limits the state’s autonomy and capacity for self-sustained development.\n- **Population Displacement and Urbanization**: The ongoing conflict and natural disasters have led to significant internal displacement and urbanization, particularly in cities like Mogadishu. This trend has put pressure on urban infrastructure and public services, weakening the state’s ability to manage social and economic challenges.\n- **Prolonged Insurgency and Militarization**: The persistent presence of al-Shabaab and the ongoing military operations by the Somali National Army (SNA) and foreign forces have militarized large parts of the society. This has weakened both the state and civil society by fostering a culture of violence and distrust.\n\n### Events:\n- **2011 Famine and Humanitarian Crisis**: The severe famine in 2011 highlighted the state’s inability to provide basic services and manage natural disasters. It also underscored the importance of international aid and weakened the state’s legitimacy.\n- **2012 Election of Hassan Sheikh Mohamud**: The election of Hassan Sheikh Mohamud as President in 2012 marked a significant step towards political stability and the formation of a more inclusive government. However, it also exposed the deep-seated divisions and power struggles within the political elite.\n- **2013-2014 African Union Military Operations**: The African Union Mission in Somalia (AMISOM) launched several successful military operations against al-Shabaab, temporarily strengthening the state’s control over key areas. However, these operations also led to civilian casualties and displacement, weakening civil society.\n- **2017 Drought and Humanitarian Crisis**: Another major drought in 2017 further strained the state’s resources and highlighted its inability to prevent and mitigate the impact of natural disasters. This event weakened the state’s credibility and capacity to respond to crises.\n- **2019 Attacks on International Aid Workers**: Several high-profile attacks on international aid workers and organizations in 2019 underscored the continued security challenges and undermined the effectiveness of humanitarian efforts, weakening both the state and civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1900-1909: <1.5, 1.5>\n1910-1919: <1.2, 2.8>\n1920-1929: <1.0, 3.5>\n1930-1939: <0.8, 5.0>\n1940-1949: <1.5, 4.5>\n1950-1959: <3.0, 5.5>\n1960-1969: <2.8, 5.2>\n1970-1979: <2.0, 6.5>\n1980-1989: <2.5, 5.0>\n1990-1999: <3.0, 2.0>\n2000-2009: <2.5, 1.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2010-2019\n- state_power (float, 0-10): absolute state power at the end of 2010-2019\n- society_change (float): society_power change vs. 2000-2009\n- state_change (float): state_power change vs. 2000-2009\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1900-1909": "{\n  \"society_power\": 1.5,\n  \"state_power\": 1.5,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"Italian and British protectorates established\",\n  \"reasoning\": \"Somalia had weak central authority and limited organized civil society in 1900-1909.\"\n}",
    "1910-1919": "{\n  \"society_power\": 1.2,\n  \"state_power\": 2.8,\n  \"society_change\": -1.3,\n  \"state_change\": 1.3,\n  \"key_event\": \"Consolidation of Italian and British colonial control\",\n  \"reasoning\": \"Colonial consolidation strengthened state control and weakened traditional civil society, leading to a more atomized society.\"\n}",
    "1920-1929": "{\n  \"society_power\": 1.0,\n  \"state_power\": 3.5,\n  \"society_change\": -1.2,\n  \"state_change\": 0.7,\n  \"key_event\": \"Italian land expropriation and British Dervish defeat\",\n  \"reasoning\": \"Society power weakened due to displacement and lack of education. State power increased with stronger infrastructure and control.\"\n}",
    "1930-1939": "{\n  \"society_power\": 0.8,\n  \"state_power\": 5.0,\n  \"society_change\": -1.2,\n  \"state_change\": 1.5,\n  \"key_event\": \"Formation of Italian East Africa\",\n  \"reasoning\": \"Repression of local resistance and Italian consolidation weakened civil society, while state control and infrastructure improved.\"\n}",
    "1940-1949": "{\n  \"society_power\": 1.5,\n  \"state_power\": 4.5,\n  \"society_change\": 0.7,\n  \"state_change\": -1.5,\n  \"key_event\": \"British occupation and Somali nationalist movements\",\n  \"reasoning\": \"British occupation weakened Italian control, while nationalist movements began to strengthen civil society.\"\n}",
    "1950-1959": "{\n  \"society_power\": 3.0,\n  \"state_power\": 5.5,\n  \"society_change\": 1.5,\n  \"state_change\": 1.0,\n  \"key_event\": \"Formation of political movements and first legislative elections\",\n  \"reasoning\": \"The emergence of political movements and the first legislative elections significantly strengthened civil society, while the trusteeship and economic development projects bolstered state capacity.\"\n}",
    "1960-1969": "{\n  \"society_power\": 2.8,\n  \"state_power\": 5.2,\n  \"society_change\": -3.2,\n  \"state_change\": -3.3,\n  \"key_event\": \"Clan-based political structure and 1961 coup attempt\",\n  \"reasoning\": \"Clan loyalties and political instability weakened state and civil society, reducing both capacities.\"\n}",
    "1970-1979": "{\n  \"society_power\": 2.0,\n  \"state_power\": 6.5,\n  \"society_change\": -1.8,\n  \"state_change\": 1.3,\n  \"key_event\": \"Military coup and centralization of power under Siad Barre\",\n  \"reasoning\": \"The military coup strengthened state power, while economic decline and clan tensions weakened civil society.\"\n}",
    "1980-1989": "{\n  \"society_power\": 2.5,\n  \"state_power\": 5.0,\n  \"society_change\": 0.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"1988 Isaaq Genocide and 1989 Hargeisa Uprising\",\n  \"reasoning\": \"The 1988 Isaaq Genocide weakened both state and society, while the 1989 Hargeisa Uprising strengthened civil resistance.\"\n}",
    "1990-1999": "{\n  \"society_power\": 3.0,\n  \"state_power\": 2.0,\n  \"society_change\": 0.5,\n  \"state_change\": -3.0,\n  \"key_event\": \"Fall of Siad Barre and clan fragmentation\",\n  \"reasoning\": \"Clan fragmentation and the fall of Siad Barre weakened the state, while local civil society gained limited strength.\"\n}",
    "2000-2009": "{\n  \"society_power\": 2.5,\n  \"state_power\": 1.5,\n  \"society_change\": -1.0,\n  \"state_change\": -1.0,\n  \"key_event\": \"Ethiopian Intervention and Rise of Al-Shabaab\",\n  \"reasoning\": \"The Ethiopian intervention and the rise of Al-Shabaab significantly weakened both state and civil society, leading to increased conflict and instability.\"\n}",
    "2010-2019": "{\n  \"society_power\": 2.2,\n  \"state_power\": 1.8,\n  \"society_change\": -1.7,\n  \"state_change\": 0.3,\n  \"key_event\": \"Persistent political fragmentation, economic dependence, and prolonged insurgency.\",\n  \"reasoning\": \"Political fragmentation and clannism weakened civil society, while state power slightly improved due to international aid and military operations, but remained very weak.\"\n}"
  }
}

==> experiments/results/somalia__vdem.json <==
{
  "country": "Somalia",
  "model": "V-Dem",
  "periods": [
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1960-1969": 3.07,
    "1970-1979": 0.88,
    "1980-1989": 0.88,
    "1990-1999": 6.65,
    "2000-2009": 6.65,
    "2010-2019": 5.69
  },
  "state_power": {
    "1960-1969": 8.833,
    "1970-1979": 8.833,
    "1980-1989": 8.2,
    "1990-1999": 3.5,
    "2000-2009": 3.5,
    "2010-2019": 4.643
  },
  "key_event": {
    "1960-1969": "",
    "1970-1979": "",
    "1980-1989": "",
    "1990-1999": "",
    "2000-2009": "",
    "2010-2019": ""
  },
  "reasoning": {
    "1960-1969": "V-Dem",
    "1970-1979": "V-Dem",
    "1980-1989": "V-Dem",
    "1990-1999": "V-Dem",
    "2000-2009": "V-Dem",
    "2010-2019": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/united-kingdom__anthropic-claude-opus-4-8.json <==
{
  "country": "United Kingdom",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 6.0,
    "1799-1808": 5.5,
    "1809-1818": 5.5,
    "1819-1828": 6.5,
    "1829-1838": 7.5,
    "1839-1848": 7.5,
    "1849-1858": 8.0,
    "1859-1868": 8.5,
    "1869-1878": 9.0,
    "1879-1888": 9.0,
    "1889-1898": 9.5,
    "1899-1908": 9.5,
    "1909-1918": 9.5,
    "1919-1928": 9.5,
    "1929-1938": 9.0,
    "1939-1948": 9.5,
    "1949-1958": 9.5,
    "1959-1968": 9.5,
    "1969-1978": 9.5,
    "1979-1988": 8.5,
    "1989-1998": 9.0,
    "1999-2008": 9.0,
    "2009-2018": 8.5,
    "2019-2028": 8.0
  },
  "state_power": {
    "1789-1798": 6.5,
    "1799-1808": 7.5,
    "1809-1818": 7.5,
    "1819-1828": 7.5,
    "1829-1838": 8.0,
    "1839-1848": 8.5,
    "1849-1858": 8.5,
    "1859-1868": 8.5,
    "1869-1878": 8.5,
    "1879-1888": 8.5,
    "1889-1898": 9.0,
    "1899-1908": 9.5,
    "1909-1918": 10.0,
    "1919-1928": 9.5,
    "1929-1938": 9.5,
    "1939-1948": 10.0,
    "1949-1958": 9.5,
    "1959-1968": 9.0,
    "1969-1978": 8.0,
    "1979-1988": 8.5,
    "1989-1998": 8.5,
    "1999-2008": 8.5,
    "2009-2018": 8.5,
    "2019-2028": 8.5
  },
  "key_event": {
    "1789-1798": "Parliamentary constitutionalism amid reaction to French Revolution",
    "1799-1808": "Wartime fiscal-military expansion and repression of radicalism",
    "1809-1818": "Wartime fiscal-military expansion meets repressed radical unrest",
    "1819-1828": "Peterloo and reform mobilization; repeal of Combination/Test Acts",
    "1829-1838": "Great Reform Act (1832) and rise of mass mobilization",
    "1839-1848": "Chartism and Corn Law repeal amid state administrative buildout",
    "1849-1858": "Post-Chartist civic deepening; free trade; cheaper press",
    "1859-1868": "Second Reform Act (1867) doubles electorate; TUC founded",
    "1869-1878": "Ballot Act, union legalization, and mass party mobilization",
    "1879-1888": "Third Reform Act (1884) expands electorate; balanced Red Queen growth",
    "1889-1898": "New Unionism and Dock Strike; expanded state administration",
    "1899-1908": "Liberal welfare reforms and Labour's parliamentary breakthrough",
    "1909-1918": "WWI mobilization, People's Budget, 1918 mass suffrage",
    "1919-1928": "Mass democracy completed alongside failed General Strike",
    "1929-1938": "Depression, union decline, and expanding interventionist National Government",
    "1939-1948": "WWII mobilization, Beveridge, 1945 Labour landslide, NHS founding",
    "1949-1958": "Welfare state consolidation; Suez exposes imperial limits",
    "1959-1968": "Affluence, declining deference, and sterling devaluation strain state credibility",
    "1969-1978": "Union militancy and stagflation weaken the Leviathan",
    "1979-1988": "Thatcher's defeat of unions and centralization of state authority",
    "1989-1998": "Poll tax revolt, devolution, Human Rights Act rebalance toward society",
    "1999-2008": "Devolution and rights culture vs. surveillance/security state expansion",
    "2009-2018": "Brexit referendum and austerity amid civic mobilization surges",
    "2019-2028": "COVID emergency powers, protest/judicial-review restrictions vs. functioning checks"
  },
  "reasoning": {
    "1789-1798": "Britain had an effective fiscal-military state with a robust tax and naval apparatus and functioning parliamentary institutions (moderate-to-strong state), while a vibrant press, associational life, and reform movements gave society real voice—though wartime repression like the 1794-95 suspension of habeas corpus and the Gagging Acts constrained mobilization, keeping society moderate rather than dominant.",
    "1799-1808": "Income tax, the census, the Act of Union, and wartime mobilization sharply boosted state extractive, informational, and territorial capacity, while the Combination Acts and Corresponding Societies Act suppressed organized society, leaving its rising industrial/urban base largely latent.",
    "1809-1818": "The Napoleonic war effort, Waterloo's legitimacy boost, and Habeas Corpus suspension/Gagging Acts kept the state strong, offset only by income-tax repeal—netting no change. Society's growing radical press, Luddism, and mass meetings expanded latent mobilization, but capital punishment, troop deployments, spies, and suppression (Pentrich, Blanketeers) neutralized formal gains, leaving society roughly flat.",
    "1819-1828": "Mass mobilization (Peterloo, Queen Caroline affair), a burgeoning radical press, legalized unions, and Dissenter emancipation markedly strengthened civil society, while the state's coercive capacity (Six Acts) remained high but shifted toward accommodation rather than net growth, leaving state power roughly stable.",
    "1829-1838": "Society surged as Catholic Emancipation, the Reform Act, abolition, and Chartism demonstrated dense associational life extracting concessions, while the state modernized via the Metropolitan Police, centralized Poor Law, and factory inspection—balanced growth within the corridor.",
    "1839-1848": "Chartism's mass mobilization and the Anti-Corn Law League's success show robust civil society, but the 1848 collapse offsets net gains, holding society steady at 7.5; meanwhile income tax, factory/mines regulation, and the Bank Charter Act durably deepened state fiscal and administrative capacity, raising state power to 8.5.",
    "1849-1858": "Society strengthened as working-class energy channeled into unions, cooperatives, and friendly societies, plus the 1855 Stamp Duty repeal and press expansion widened public monitoring. State capacity saw offsetting forces—bureaucratic reform, imperial expansion in India, and public works versus Crimean administrative failures and accountability crises—netting roughly flat at an already-strong level.",
    "1859-1868": "The 1867 Reform Act, mass extra-parliamentary mobilization (Reform League, Hyde Park), the founding of the TUC, and a freer press all deepened civil society's institutionalized voice, lifting society power modestly; the state remained a mature, professionalizing \"Shackled Leviathan\" with capacity already high and roughly stable.",
    "1869-1878": "The secret ballot, Trade Union Act, and mass party/press mobilization meaningfully strengthened society, while state administrative gains (civil service exams, education and public health boards) roughly offset the strains of the Long Depression, keeping the state near its already-strong level.",
    "1879-1888": "The Third Reform Act, New Unionism, and press expansion deepened an already dense civil society, while professionalized bureaucracy and coercive Irish legislation reinforced a strong shackled state—but both were already near the top of the rubric, so these mutually reinforcing gains keep Britain firmly within the corridor without a decisive shift in either near-ceiling value.",
    "1889-1898": "New Unionism, the ILP, unified suffrage campaigning, and a mass press broadened civil society beyond skilled elites, pushing it near the top of the rubric; meanwhile local government reform, workplace regulation, and imperial expansion deepened the state's administrative and coercive reach in tandem.",
    "1899-1908": "The state expanded its administrative and fiscal reach through New Liberal welfare reforms (pensions, education, war-driven taxation), pushing state power toward the top of the rubric. Society remained near its already-dominant ceiling: labour and suffragette mobilization plus the Trade Disputes Act reversing Taff Vale offset momentary setbacks, but persistent suffrage exclusion capped further gains.",
    "1909-1918": "Wartime controls (DORA, conscription, munitions), progressive taxation, and the nascent welfare state pushed state capacity to near-total penetration, while society—already dominant—expanded via unions and the 1918 franchise but was already at the ceiling of the rubric.",
    "1919-1928": "Universal suffrage (1918, 1928) and Labour's rise deepened society's electoral leverage, offsetting union defeats in the 1926 General Strike and 1927 Act, keeping society very strong. State capacity remained high with an expanding welfare bureaucracy, but demobilization from wartime peak and loss of direct Irish territorial control eased state power modestly from its 1918 maximum.",
    "1929-1938": "Mass unemployment, the failed General Strike aftermath, declining union militancy, and the crisis-driven National Government modestly eroded organized society's leverage, while the state expanded fiscal, economic, and coercive capacity (protectionism, welfare, Public Order Act, rearmament); both remained firmly within the corridor without despotic capture.",
    "1939-1948": "Total-war mobilization, nationalizations, and the welfare state pushed state capacity back to its wartime maximum, while democratic assertion (1945 landslide), union power, and Beveridge-driven expectations reinvigorated an already dense civil society—a textbook Red Queen expansion of both.",
    "1949-1958": "Society remains dominant with entrenched welfare claims, strong unions, and robust electoral competition, holding at 9.5. The state slightly recedes from wartime peak as rationing ends, decolonization proceeds, and Suez punctures imperial prestige, though domestic administrative capacity stays strong.",
    "1959-1968": "Civil society remained at a dominant level, energized by affluence, expanding higher education, decline of deference, and stronger unions, while state welfare expansion offset erosion of associational vitality. The state stayed strong but its effective capacity and credibility were dented by chronic economic underperformance, the 1967 devaluation, and imperial retreat, warranting a modest decline.",
    "1969-1978": "Society power remains very high, with assertive unions demonstrably defeating governments (1974 miners' strike, Winter of Discontent), though this reflects narrow labour muscle rather than broadened civic strength. State power drops as stagflation, the IMF bailout, the Three-Day Week, and the loss of its violence monopoly in Northern Ireland reveal a visibly weakened but still-functioning central authority.",
    "1979-1988": "The Miners' Strike defeat, anti-union legislation, deindustrialization, and abolition of oppositional local government eroded organized civil society's collective counterweight, while the Falklands victory, security expansion, and Westminster centralization strengthened executive/central state capacity—though privatization simultaneously trimmed its economic reach, yielding a modest net rise. Britain remained firmly within the corridor but shifted toward a stronger state facing a weakened, more individualized society.",
    "1989-1998": "Society recovered from the 1980s trough as the poll tax revolt, single-issue mobilization, devolution, the Human Rights Act, and the Good Friday Agreement strengthened accountability, even as union decline and the 1994 Criminal Justice Act cut the other way. State power held steady: centralizing managerialism and expanded coercive powers offset by Black Wednesday's credibility blow, delegated monetary policy, EU constraints, and dispersal of authority through devolution.",
    "1999-2008": "Society was strengthened by devolution, the Human Rights Act, FOI, and mass mobilization, but simultaneously constrained by an expanding surveillance/security state, leaving its net position roughly stable; the state gained coercive and economic capacity (anti-terror powers, 2008 bailouts) while losing legitimacy and central authority to devolution, netting near-zero change.",
    "2009-2018": "Austerity hollowed out intermediary civil-society institutions (local press, councils, voluntary bodies) and polarization strained cohesion, slightly weakening society despite episodic mass mobilizations (Scotland, Brexit); the state's coercive/surveillance reach expanded (Investigatory Powers Act, counterterror) but this was offset by austerity-driven service cuts, Brexit administrative uncertainty, and devolution, leaving state power roughly stable with judicial checks intact.",
    "2019-2028": "Society's checks (courts, press, elections, markets) kept working but faced real pressure from protest restrictions, judicial-review limits, and declining civic trust, so society power slips modestly; the state gained formal authority (Brexit repatriation, emergency powers) but saw effective administrative capacity strained by fiscal weakness, netting roughly no change and keeping the UK inside the corridor with slight despotic drift."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "# UK 1799–1808: State and Society Power (Acemoğlu & Robinson framework)\n\n## Trends\n\n- **Wartime fiscal-military expansion (French Revolutionary/Napoleonic Wars):** Sustained pressure to raise revenue and armies grew the state's extractive and administrative capacity. **Strengthens state.**\n\n- **Industrial Revolution acceleration (cotton, steam, iron):** Rising manufacturing wealth and an expanding commercial/industrial middle class enlarged society's economic base and organizational capacity, though it also concentrated new elites. **Strengthens society (and state's tax base).**\n\n- **Urbanization and demographic growth:** Rapid population increase and movement into manufacturing towns (Manchester, Birmingham) created denser, more mobilizable populations, even though these towns remained politically unrepresented. **Strengthens society's latent capacity.**\n\n- **Growth of extra-parliamentary associational life and the press:** Corresponding societies, radical publishing, and reform networks matured despite suppression, building traditions of mobilization. **Strengthens society.**\n\n- **Rising proletarianization and labor grievance:** Enclosure, wage pressure, and factory discipline generated organized worker discontent that would later feed collective action. **Mixed—strengthens latent society, prompts state repression.**\n\n## Events\n\n- **Combination Acts (1799, amended 1800):** Banned workers' collective bargaining and unions. **Strengthens state / weakens organized society.**\n\n- **Suppression of radicalism / Corresponding Societies Act (1799):** Outlawed named radical societies and unlicensed political meetings, extending Pitt's repressive apparatus. **Strengthens state / weakens society.**\n\n- **Acts of Union with Ireland (1800, effective 1801):** Abolished the Dublin Parliament, creating the United Kingdom of Great Britain and Ireland and centralizing authority. **Strengthens state.**\n\n- **Introduction of income tax (1799) by Pitt:** A novel, powerful direct-taxation instrument to fund the war, greatly enhancing state fiscal reach (repealed briefly 1802, reinstated 1803). **Strengthens state.**\n\n- **Resignation of Pitt over Catholic Emancipation (1801):** George III's refusal exposed the limits of ministerial power and reaffirmed monarchical/constitutional constraints—a check on executive centralization. **Ambiguous—constrains executive.**\n\n- **Peace of Amiens (1802) and its collapse (1803):** The brief peace relaxed and then renewed wartime mobilization and taxation. **Renewal strengthens state.**\n\n- **First national census (1801):** Enhanced the state's informational/legibility capacity for governance and conscription-style planning. **Strengthens state.**\n\n- **Volunteer mobilization against invasion threat (1803–1805):** Mass raising of militia/volunteers expanded state military organization but also armed and organized large segments of society. **Strengthens both.**\n\n---\n\n*Note: Acemoğlu and Robinson themselves emphasize that Britain in this era illustrates wartime state-strengthening being (eventually) balanced by society's growing capacity—keeping the country within the \"corridor.\" The 1799–1808 window shows the state clearly gaining ground (fiscal, repressive, territorial) while society's countervailing power was largely latent and suppressed, awaiting the post-1815 reform mobilizations.*",
    "1809-1818": "# The Narrow Corridor: UK, 1809–1818\n\n**Trends:**\n\n- **Accelerating industrialization and factory system growth** — Expanding textile/manufacturing output concentrated wage-laboring populations in northern towns; strengthened economic capacity underpinning the state's fiscal-military reach, while also building latent organizational potential in society (nascent working-class density).\n\n- **Rapid urbanization and demographic shift toward the industrial North/Midlands** — Manchester, Leeds, Birmingham grew without parliamentary representation, widening the gap between economic reality and political voice; a slow strengthening of society's grievances but not yet its formal power.\n\n- **Wartime fiscal expansion and heavy taxation (income tax, national debt)** — The prolonged Napoleonic War effort expanded state extractive capacity and bureaucratic apparatus; strengthened the state.\n\n- **Growth of an extra-parliamentary reform/radical press and petitioning culture** — Cheap radical publications (e.g., Cobbett's *Political Register* in cheap form from 1816) spread reformist argument; strengthened society's mobilizing capacity.\n\n- **Postwar economic distress and price volatility** — Deflation, demobilization, and unemployment after 1815 generated sustained popular discontent, feeding organized protest; ambiguous—pressured the state while activating society.\n\n**Events:**\n\n- **Luddite machine-breaking (1811–1816, peak 1811–12)** — Organized attacks on textile machinery in Nottinghamshire, Yorkshire, Lancashire; a direct assertion of societal grievance, met by the **Frame-Breaking Act (1812)** making machine-breaking a capital offense and large troop deployments—net strengthening of state coercive response.\n\n- **Assassination of PM Spencer Perceval (1812)** — The only killing of a British prime minister; a shock to the state, though institutionally absorbed without regime breakdown.\n\n- **Ongoing Napoleonic Wars and victory at Waterloo (1815)** — War mobilization strengthened the fiscal-military state; victory bolstered the legitimacy of the existing order and Tory government.\n\n- **Corn Laws (1815)** — Legislation protecting landed grain interests against imports; entrenched aristocratic/landed influence over the state and provoked urban and popular anger—strengthened elite control while sharpening societal antagonism.\n\n- **Repeal of the wartime income tax (1816)** — Parliament's refusal to continue the tax constrained state fiscal capacity, reflecting elite/propertied resistance to state extraction.\n\n- **Spa Fields riots (1816)** — Mass radical meetings in London tipping into disorder; demonstrated society's growing capacity for collective action and triggered state alarm.\n\n- **Suspension of Habeas Corpus (1817) and the \"Gagging Acts\"/Seditious Meetings Act** — Government response to unrest curtailing civil liberties; a clear strengthening of the state's repressive hand against society.\n\n- **The Pentrich Rising (1817)** — Attempted armed uprising in Derbyshire (partly entrapped by the government spy \"Oliver\"); suppressed with executions/transportation—showed both societal desperation and the state's coercive-surveillance capacity.\n\n- **The Blanketeers March (1817)** — Manchester weavers' attempted march to London to petition the Prince Regent; broken up by authorities—an assertion of societal petitioning met by suppression.\n\n**Caveat:** Peterloo (1819) and the Six Acts fall just outside your window, though the 1809–1818 dynamics directly set them up.",
    "1819-1828": "# UK 1819–1828 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, the \"corridor\" requires a balance where both state and society grow in tandem. This decade shows an initially repressive, defensive state confronting a mobilizing society, gradually shifting toward accommodation.\n\n## Trends\n\n- **Post-Napoleonic economic distress and industrialization** — Rapid urbanization (Manchester, Birmingham) and cyclical depression (esp. 1819) created a large industrial working class; *strengthened society's* capacity for collective mobilization while exposing the *state's* weak legitimacy in unrepresented industrial cities.\n\n- **Demographic shift toward manufacturing towns** — Population concentrated in unrepresented northern cities while \"rotten boroughs\" retained seats; a slow-building pressure that *weakened the state's* claim to represent society and fueled reform demands.\n\n- **Rise of a radical/reform press and associational life** — Growing pamphleteering, mass petitioning, and political unions expanded society's coordinating capacity; *strengthened society*.\n\n- **Gradual liberalization of Tory economic policy (\"Liberal Toryism\")** — Under figures like Huskisson, Robinson, and Peel, moves toward freer trade and reduced tariffs; *strengthened the state's* legitimacy and capacity by aligning it more with commercial society (a corridor-widening accommodation).\n\n- **Reform of criminal law and penal codes** — Peel's ongoing rationalization of the \"Bloody Code\" reduced arbitrary/despotic elements of state coercion; ambiguous but broadly moved toward a *more legitimate, capable state*.\n\n## Events\n\n- **Peterloo Massacre (1819)** — Cavalry charge on a mass reform meeting in Manchester; a *repressive assertion of state coercion* that simultaneously *galvanized society* and delegitimized despotic responses.\n\n- **Six Acts (1819)** — Restricted public meetings, press, and drilling; a discrete *strengthening of the coercive/despotic state* aimed at suppressing society's mobilization.\n\n- **Cato Street Conspiracy (1820)** — Foiled plot to assassinate the Cabinet; used to justify continued repression, temporarily *bolstering the state's* security rationale while discrediting insurrectionary radicalism.\n\n- **Queen Caroline Affair (1820–21)** — Mass popular mobilization in Caroline's defense against George IV; a discrete episode that *strengthened society's* public voice and embarrassed the crown/state.\n\n- **Repeal of the Combination Acts (1824–25)** — Legalized trade unions (partially re-restricted in 1825); a discrete *strengthening of society's* organizational rights.\n\n- **Repeal of the Test and Corporation Acts (1828)** — Removed key civil disabilities on Protestant Dissenters; *widened society's* inclusion and signaled the state's shift toward accommodation, prefiguring Catholic Emancipation and Reform.",
    "1829-1838": "# UK, 1829–1838: State vs. Society in the Acemoglu–Robinson Framework\n\n**Trends:**\n\n- **Industrialization and urbanization**: The continued growth of manufacturing towns (Manchester, Birmingham, Leeds) concentrated new populations and created an assertive industrial middle class and urban working class—**strengthened society** by generating new mobilizing groups and demands for representation.\n\n- **Growth of the popular press and associational life**: Expanding newspapers, political unions, and pamphleteering deepened the capacity for collective action and public opinion—**strengthened society**.\n\n- **Fiscal-administrative modernization**: The gradual professionalization of governance (culminating in reforms like centralized poor-law administration) expanded the state's administrative reach and bureaucratic capacity—**strengthened the state**.\n\n- **Rising economic distress among agricultural and industrial laborers**: Falling wages and mechanization fueled discontent, feeding movements like the emerging Chartist and trade-union agitation—**strengthened society's mobilization**, while pressuring the state.\n\n- **Erosion of the old confessional/aristocratic settlement**: The long decline of exclusive Anglican-aristocratic monopoly on politics set the stage for enfranchisement of new groups—**shifted power toward society**.\n\n**Events:**\n\n- **Catholic Emancipation Act (1829)**: Removed most civil disabilities on Catholics, following mass mobilization (O'Connell's Catholic Association)—**strengthened society** (demonstrated concessions could be extracted) while showing the state adapting.\n\n- **Metropolitan Police Act (1829)**: Peel's creation of the London police established a permanent, centralized coercive apparatus—**strengthened the state** (enhanced monopoly on order).\n\n- **Swing Riots (1830–1831)**: Agrarian uprisings against mechanization and low wages; suppressed by state force but signaled rural society's capacity for disruption—**mobilized society**, prompted **state repression**.\n\n- **Great Reform Act (1832)**: Redistributed seats to industrial towns and expanded the franchise to more middle-class men after intense extra-parliamentary pressure—**strengthened society** by broadening representation, though it excluded the working class.\n\n- **Abolition of Slavery Act (1833)**: Product of sustained civil-society campaigning—**strengthened society's** demonstrated influence over policy.\n\n- **Factory Act (1833)**: Regulated child labor and introduced inspectors—**strengthened both**: the state's regulatory reach and society's protective claims.\n\n- **Poor Law Amendment Act (1834)**: Centralized and disciplined poor relief via workhouses and a national commission—**strengthened the state's** administrative power, provoking societal backlash.\n\n- **Municipal Corporations Act (1835)**: Reformed and standardized local government, opening town councils to elected ratepayers—**strengthened both** local state capacity and civic participation.\n\n- **Publication of the People's Charter (1838)**: Launched Chartism, articulating working-class demands (universal male suffrage, secret ballot)—**strengthened society's** organized mass mobilization.\n\n*Caveat: Acemoglu and Robinson use this era as a case of Britain moving within \"the corridor\"—balanced growth of state and society through contested reform rather than either overwhelming the other.*",
    "1839-1848": "# The Narrow Corridor: UK, 1839–1848\n\nIn Acemoğlu and Robinson's framework, liberty emerges when state and society are *balanced*—both strong and mutually constraining. The \"Shackled Leviathan\" grows only when society's countervailing power expands alongside state capacity. Here is how 1839–1848 fits.\n\n## Trends\n\n- **Industrialization and urbanization (ongoing):** Rapid factory growth and the swelling of cities like Manchester concentrated workers, lowering the costs of collective action and *strengthening society's* capacity to organize—while also creating new social problems that pulled the *state* into regulation.\n\n- **Growth of an organized working-class movement:** Chartism matured from a loose set of grievances into a mass-membership movement with national coordination, petitioning, and a press—a durable expansion of *civil society's* mobilizing power.\n\n- **Free-trade / political economy shift:** The intellectual and commercial ascendancy of free-trade doctrine (Manchester School, Anti-Corn Law agitation) reflected and reinforced the rising political weight of manufacturing and commercial interests, broadening the base of *society* that could pressure the state.\n\n- **Expansion of state administrative capacity:** Incremental buildout of centralized bureaucracy (Poor Law administration, factory inspectorate, emerging public-health and railway oversight) *strengthened the state's* reach into economic and social life.\n\n- **Fiscal-institutional consolidation:** Ongoing development of a modern fiscal system (income tax reintroduced 1842, Bank Charter Act 1844 centralizing note issue) *strengthened the state's* capacity while constraining discretionary monetary action within rules.\n\n- **Demographic pressure and rural distress:** Population growth and agrarian hardship (culminating in the Irish situation) strained existing institutions and shaped the terms of both mobilization and state intervention.\n\n## Events\n\n- **Chartist petitions (1839, 1842, 1848):** Mass petitions demanding suffrage and the Charter's six points—the 1842 petition carried millions of signatures. These *strengthened society's* organized voice; their ultimate rejection showed the state's resilience but kept reform pressure alive.\n\n- **Newport Rising (1839):** Armed Chartist rising in Wales, suppressed with arrests and transportation—a moment of confrontation that revealed both society's militancy and the *state's* coercive capacity.\n\n- **Reintroduction of income tax (Peel, 1842):** A discrete fiscal reform that durably *strengthened the state's* revenue base and enabled later tariff reductions.\n\n- **Mines Act (1842) and Factory Act (1844):** Legislation restricting labor of women and children—*strengthened the state's* regulatory role while responding to societal pressure, an example of the two growing together.\n\n- **Bank Charter Act (1844):** Institutionalized monetary rules and centralized note issue—*strengthened* state fiscal-monetary institutions within a rule-bound framework.\n\n- **Repeal of the Corn Laws (1846):** A landmark policy shift responding to Anti-Corn Law League mobilization and famine pressure; it split the Tory party and demonstrated *society's* capacity to reshape national policy—a key illustration of shackled state responsiveness.\n\n- **Irish Great Famine (1845–1852, esp. onset):** Mass mortality and emigration; the state's limited relief response exposed the *narrowness* of its capacity/willingness at the periphery, weakening legitimacy in Ireland even as it tested administrative machinery.\n\n- **Chartist collapse of 1848 (Kennington Common):** The failed climactic demonstration and discredited third petition marked a temporary *setback for organized society*—yet the peaceful containment, contrasted with continental revolutions, exemplified Britain's position within the \"corridor.\"\n\n---\n\n**Caveat:** Acemoğlu and Robinson treat Britain as a paradigm case of movement *within* the corridor, where reform came through contested but non-revolutionary channels. The period's significance is precisely this *simultaneous* growth of state capacity and societal mobilization—illustrating the balancing dynamic rather than a one-sided shift.",
    "1849-1858": "# UK 1849–1858 through *The Narrow Corridor* framework\n\n**Trends:**\n\n- **Free-trade consolidation after the 1846 Corn Law repeal** — the maturing of laissez-faire orthodoxy and expanding commercial prosperity strengthened civil society (commercial and manufacturing interests) while constraining aristocratic-landed dominance of the state.\n\n- **Post-Chartist absorption of working-class energy into \"respectable\" channels** — after Chartism's 1848 collapse, mobilization shifted toward trade unions, cooperatives (Rochdale model spreading), friendly societies, and self-improvement movements. This diffused but arguably deepened civil society's organizational capacity (the \"Shackled Leviathan\" pattern of society organizing without insurrection).\n\n- **Railway and telegraph expansion** — accelerating infrastructure integration increased both state administrative reach and the coordinating capacity of commercial society (a case where both grow together—the corridor dynamic).\n\n- **Growth of a professionalized, meritocratic bureaucratic ideal** — the slow move away from patronage (culminating in the 1854 Northcote–Trevelyan Report) strengthened state capacity by making it more competent and less a spoils-machine of elites.\n\n- **Urbanization and public-health awareness** — rising cities and recurrent cholera fears drove demand for sanitary regulation, expanding the state's legitimate remit into local governance.\n\n- **Expansion of the press and cheap print** (paper/advertisement duty pressures building) — widened public sphere, strengthening society's monitoring capacity.\n\n**Events:**\n\n- **Northcote–Trevelyan Report (1854)** — blueprint for competitive-examination civil service; strengthened state capacity/impartiality over time.\n\n- **Crimean War (1854–1856)** — administrative failures (Balaclava, supply, medical scandals exposed by *The Times* and W.H. Russell) damaged state prestige but spurred reform pressure; Florence Nightingale's work and public outcry illustrate society disciplining the state.\n\n- **Repeal of the newspaper Stamp Duty (1855)** — directly strengthened civil society by cheapening and widening the press.\n\n- **Indian Rebellion / \"Mutiny\" (1857) and the Government of India Act (1858)** — abolished East India Company rule, transferring India to the Crown; a major expansion of direct imperial state power.\n\n- **Financial crisis of 1857** — global panic tested and briefly suspended the 1844 Bank Charter Act, revealing/reshaping the state's role in financial regulation.\n\n- **Aberdeen and Palmerston ministries; fall of Aberdeen (1855)** over Crimean mismanagement — parliamentary accountability constraining executive failure.\n\n- **Great Stink of London (1858)** — prompted authorization of Bazalgette's sewer system; concrete expansion of state (municipal) capacity into public works.\n\n---\n\n*Note:* I've reconstructed this from general historical knowledge rather than from Acemoğlu and Robinson's text directly—they don't provide a year-by-year UK chronology, so the framing (which items strengthen state vs. society) is my application of their concepts, and you should verify specific dates against a dedicated source.",
    "1859-1868": "# UK 1859–1868 in the *Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, this decade shows the \"Shackled Leviathan\" moving through the corridor: state capacity and civil society mobilization growing more or less in tandem.\n\n## Trends\n\n- **Industrial expansion and urbanization**: Continued growth of manufacturing towns (Manchester, Birmingham) concentrated organized working and middle classes, *strengthening society* by giving it density, resources, and coordination capacity to press demands.\n\n- **Growth of the organized working class and \"New Model\" trade unions**: Craft unions (e.g., Amalgamated Society of Engineers) consolidated during this period, and moves toward federation culminated in the founding of the Trades Union Congress (1868). This *strengthened society's* capacity for collective mobilization.\n\n- **Expansion of the popular press and cheap print**: Following earlier repeal of \"taxes on knowledge\" (paper duty abolished 1861), rising literacy and mass-circulation newspapers *strengthened society* by broadening the informed, mobilizable public.\n\n- **Growth of a professional, meritocratic civil service**: Building on the Northcote–Trevelyan principles (1850s), gradual bureaucratization and administrative competence *strengthened the state's* capacity in a way compatible with accountability.\n\n- **Free-trade / laissez-faire economic consolidation**: The mature Gladstonian fiscal orthodoxy (following the 1860 Cobden–Chevalier treaty era) reflected a state that governed economically through market openness—arguably a *shackled state* balancing capacity with restraint.\n\n- **Rising middle-class and reformist political culture**: Nonconformist and liberal associational life expanded, *strengthening society* and building coalitions demanding franchise reform.\n\n## Events\n\n- **The Second Reform Act (1867)**: The single most decisive event—roughly doubling the electorate by enfranchising urban working-class male householders. It *strengthened society's* institutionalized voice while binding the state more tightly to popular accountability (both, in corridor terms).\n\n- **Cobden–Chevalier Treaty (1860)**: The Anglo-French free-trade agreement embedded the state's commitment to open commerce—an exercise of *state capacity in a constrained direction*.\n\n- **Repeal of the paper duty (1861)** and Gladstone's budgets: Removed a key \"tax on knowledge,\" *strengthening society* via cheaper information.\n\n- **Formation of the Reform League and Reform Union; the Hyde Park demonstrations (1866–67)**: Mass extra-parliamentary mobilization (including the July 1866 railings incident) pressured Parliament toward reform—a clear *strengthening of society's* mobilizational power that shaped elite behavior.\n\n- **Founding of the Trades Union Congress (1868)**: Institutionalized national labor representation, *strengthening society*.\n\n- **First Fenian activity in Britain (Manchester \"Martyrs\" 1867; Clerkenwell explosion 1867)**: Irish republican violence provoked *state security responses* and shaped the Irish question—an ambiguous test of Leviathan's coercive capacity.\n\n- **Death of Palmerston (1865)** and the ensuing Russell/Derby–Disraeli governments: Removed a personal obstacle to reform, opening the political space that produced the 1867 Act (indirect effect on the reform trajectory).\n\n**Caveat**: My precise recall of specific 1859–1868 datings and whether A&R themselves discuss this exact decade is limited; the 1867 Reform Act is central to their broader argument about Britain's path through the corridor, but you should verify the specific attributions above against primary and secondary sources.",
    "1869-1878": "# UK, 1869–1878: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Expansion of the electorate and mass party organization** — Following the 1867 Reform Act, the period saw growing party machinery (e.g., the Birmingham \"caucus,\" National Liberal Federation founded 1877). *Strengthens society*, by mobilizing and organizing wider political participation.\n- **Growth of trade unions and the labor movement** — Continued expansion of unions into the 1870s, building on legal recognition. *Strengthens society*, by giving working people collective bargaining and political voice.\n- **Professionalization and expansion of the state bureaucracy** — The post-Northcote-Trevelyan drift toward merit-based, competitive-examination civil service (formalized by Order in Council in 1870). *Strengthens the state* by enhancing administrative capacity while reducing patronage.\n- **Rising literacy and expansion of the popular press** — Mass education and cheaper newspapers expanded public opinion as a check. *Strengthens society*.\n- **Economic shift into the \"Long Depression\"** (from ~1873) — Falling prices, agricultural difficulty, and industrial slowdown created pressures on both government policy and organized labor. *Ambiguous*; strains both, testing state capacity and society's economic security.\n\n**Events:**\n\n- **Disestablishment of the Irish Church (1869)** — Gladstone's act removing the Anglican Church's privileged status in Ireland. *Strengthens society* (addressing grievances, reducing entrenched privilege) though also an assertion of *state* legislative reach.\n- **Forster's Elementary Education Act (1870)** — Created state-supported school boards and near-universal elementary provision. *Strengthens the state* (new public administrative role and capacity) and arguably *society* (mass literacy/mobilization capacity).\n- **Trade Union Act 1871** — Gave unions legal status and protected their funds. *Strengthens society* by legitimizing collective organization.\n- **Criminal Law Amendment Act 1871 / Conspiracy and Protection of Property Act 1875** — The 1871 act restricted picketing (weakening labor); the 1875 act reversed this, legalizing peaceful picketing. *Net strengthens society* by the end of the period.\n- **Ballot Act 1872** — Introduced the secret ballot, reducing intimidation and landlord/employer coercion of voters. *Strengthens society*.\n- **Introduction of competitive civil service exams (1870 Order in Council)** — *Strengthens the state* by professionalizing administration.\n- **Public Health Act 1875 & related sanitary/housing legislation (Artisans' Dwellings Act 1875)** — Consolidated public health administration and municipal powers. *Strengthens the state* (regulatory capacity) with benefits to society.\n- **Royal Titles Act 1876** (Victoria as Empress of India) and the **Eastern Question/Bulgarian agitation (1876–78)** — Disraeli's imperial assertiveness plus the mass \"atrocities\" campaign led by Gladstone. The former *strengthens the state* (imperial/executive prestige); the latter demonstrated *society's* capacity for moral mass mobilization on foreign policy.\n\n**Caveat:** Acemoğlu and Robinson treat Britain as a paradigmatic case of a country moving *within* the corridor—the state and society growing in tandem (a \"Red Queen\" dynamic). Most items above illustrate that mutual reinforcement rather than one side decisively dominating.",
    "1879-1888": "# UK, 1879–1888: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Expansion of the electorate and mass politics (culminating in the 1884 Reform Act):** The steady growth of an organized, enfranchised working and lower-middle class strengthened civil society's capacity to demand accountability, pushing both state and society upward in tandem (the \"Red Queen\" dynamic).\n\n- **Growth of the \"New Unionism\" and organized labor:** Rising trade union membership and worker self-organization throughout the decade strengthened society's mobilizational capacity, though the more militant unskilled unions crystallized largely at the tail end (1888–89).\n\n- **The Long Depression's agricultural and industrial strains (roughly 1873–1896):** Falling grain prices and cheap American/colonial imports depressed British agriculture, weakening the landed aristocracy's economic base—eroding a traditional pillar of narrow, elite-dominated power and shifting the balance toward broader society.\n\n- **Professionalization and bureaucratic expansion of the state:** Continued growth of a merit-based civil service (post-Northcote–Trevelyan) built state capacity in a rule-bound, less patronage-driven form—strengthening a \"shackled\" rather than despotic state.\n\n- **Rising Irish nationalist mobilization and land agitation:** The Land War and mass organization in Ireland strengthened a distinct civil society there while pressuring the British state to both coerce and concede—a contested, ambivalent push on both dimensions.\n\n- **Urbanization and press expansion:** Continued growth of cities and a cheap, widely circulated press deepened associational life and information flows, strengthening society's ability to coordinate and monitor elites.\n\n**Events:**\n\n- **Third Reform Act (1884) and Redistribution Act (1885):** Nearly doubled the electorate and rationalized constituencies; a discrete, decisive strengthening of civil society's formal political leverage.\n\n- **Irish Land Act (1881) and Coercion Acts:** Simultaneously conceded tenant rights (empowering Irish society) and expanded coercive state powers to suppress agitation—an event pulling state and society in opposite directions.\n\n- **Phoenix Park murders (1882):** Assassination of British officials in Dublin triggered harsher security legislation, strengthening the state's coercive arm and hardening reaction against concession.\n\n- **First Home Rule Bill and its defeat (1886):** Splitting the Liberal Party, this crystallized the constitutional conflict; its failure preserved centralized Westminster authority while leaving Irish society's demands unresolved.\n\n- **Employers' Liability and workplace/factory legislation:** Incremental statutory protections signaled the state responding to organized labor's demands—modest joint strengthening.\n\n- **Bloody Sunday, Trafalgar Square (1887):** Violent dispersal of a demonstration displayed state coercive capacity while galvanizing protest movements—a flashpoint in the contested boundary between state authority and popular assembly.\n\n- **The Match Girls' Strike (1888):** A landmark of New Unionism at the decade's end, demonstrating unskilled workers' capacity to organize successfully—strengthening society.\n\n---\n\n**Caveat:** Acemoğlu and Robinson treat Britain as a paradigmatic case of a country *inside* the corridor, where state and society grow in balanced tension. The events above should be read less as dramatic corridor entries/exits than as the continuous \"Red Queen\" competition that keeps Britain within it. Note also that some items (New Unionism especially) belong more properly to 1888–1892; be cautious drawing firm conclusions strictly within the 1879–1888 window.",
    "1889-1898": "# UK, 1889–1898: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Growth of \"New Unionism\" (mass unskilled labour organizing)** — Expansion of trade unions beyond skilled craftsmen (gasworkers, dockers) mobilized previously unorganized workers. *Strengthened society* by broadening collective capacity to check employers and the state.\n\n- **Rise of collectivist/socialist thought (Fabianism, growing labour political consciousness)** — The Fabian Society (founded 1884) and spreading socialist ideas shifted expectations toward state provision. *Strengthened both*: legitimized expanded state action while energizing organized society.\n\n- **Expansion of local government administrative capacity** — Following the 1888 Local Government Act, the consolidation of county councils and later urban/district bodies extended the state's routine administrative reach. *Strengthened the state* (and arguably participatory society through elected local bodies).\n\n- **Growth of a mass-circulation popular press** — Cheaper newspapers and rising literacy (post-1870 education) expanded the public sphere and popular political engagement. *Strengthened society* by enhancing capacity to scrutinize and mobilize.\n\n- **Imperial expansion and \"New Imperialism\"** — Ongoing colonial acquisition and jingoistic sentiment enlarged state military/administrative apparatus and fiscal demands. *Strengthened the state.*\n\n- **Economic anxieties of the \"Great Depression\" era / relative industrial decline vs. Germany and the US** — Competitive pressures fed debates over tariffs, efficiency, and social conditions, gradually reshaping the state's economic role. *Ambiguous/mixed.*\n\n**Events:**\n\n- **London Dock Strike (1889)** — The successful \"Dockers' Tanner\" strike was a landmark victory for New Unionism, demonstrating unskilled workers' collective power. *Strengthened society.*\n\n- **Local Government Act 1894 (Parish and District Councils)** — Created elected urban/rural district and parish councils, extending democratic local administration. *Strengthened both state capacity and participatory society.*\n\n- **Founding of the Independent Labour Party (1893, Bradford)** — Institutionalized independent working-class political representation. *Strengthened society's* organized political voice.\n\n- **Formation of the National Union of Women's Suffrage Societies (1897)** — Unified suffrage campaigning into a coordinated national organization. *Strengthened society* by consolidating mobilization for expanded political rights.\n\n- **Employers' Liability / factory and workplace legislation and the Conciliation Act 1896** — State intervention in industrial relations and worker protection expanded regulatory reach. *Strengthened the state* (constrained by/responsive to society).\n\n- **Jameson Raid (1895–96) and rising tensions in South Africa** — Imperial crises heightening state military mobilization and foreshadowing the Boer War. *Strengthened the state.*\n\n---\n\n**Caveat:** Acemoğlu and Robinson treat Britain as a paradigmatic case of a country *inside* the corridor, where state and society power grow in tandem. Note that this specific 1889–1898 breakdown reflects standard historiography applied to their framework rather than detailed treatment in the book itself, which focuses on longer arcs (e.g., 1832 Reform onward).",
    "1899-1908": "# UK 1899–1908 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Growth of organized labour and trade unionism** — Rising union membership and increasing coordination of the working class strengthened civil society's capacity to mobilize and bargain against both state and capital.\n\n- **Rise of the Labour Representation Committee / emergent Labour Party** — The gradual channeling of working-class interests into formal parliamentary politics strengthened society's voice while also pulling it into (and expanding) the constitutional state.\n\n- **Growing fiscal-military pressure and demands for a stronger administrative state** — The costs of empire and naval competition (Anglo-German rivalry) pushed expansion of state capacity and taxation, strengthening the state.\n\n- **The \"New Liberalism\" and shift toward collectivist social policy** — Intellectual and political movement toward the state assuming responsibility for welfare expanded state capacity while responding to (and legitimating) society's demands—strengthening both.\n\n- **Continued extension of civil associational life** — Friendly societies, cooperatives, a vigorous free press, and reform movements deepened society's organizational density.\n\n- **Slow democratization pressure (still-limited male suffrage, no female suffrage)** — Persistent exclusion generated mounting mobilization, keeping the state–society balance contested.\n\n**Events:**\n\n- **Second Boer War (1899–1902)** — Costly and controversial; strengthened the state fiscally and militarily but exposed weaknesses (revealed poor physical condition of recruits, fueling \"national efficiency\" debates), while pro-Boer critique energized civil-society dissent.\n\n- **Taff Vale judgment (1901)** — House of Lords ruling holding unions liable for strike damages severely weakened organized labour's power, galvanizing workers to seek political remedy.\n\n- **1902 Education Act (Balfour)** — Expanded state role in education administration through local authorities, strengthening state capacity but provoking Nonconformist \"passive resistance,\" a civil-society reaction.\n\n- **1906 Liberal landslide election** — Massive electoral shift, with ~29 Labour-backed MPs entering Parliament, marking a decisive strengthening of society's representation within the state.\n\n- **Trade Disputes Act (1906)** — Reversed Taff Vale, granting unions immunity from tort liability—a major strengthening of civil society/organized labour.\n\n- **Early Liberal welfare reforms (1906–1908)** — School meals (1906), medical inspections (1907), and the **Old Age Pensions Act (1908)** expanded state capacity and its social reach while responding to society's demands (strengthening both).\n\n- **Emergence of militant suffragette activism (WSPU, from 1903 onward)** — Escalating direct action strengthened a mobilized women's civil-society movement pressing against an exclusionary state.\n\n*Caveat:* Acemoğlu and Robinson treat the UK as a paradigmatic case of a country inside the \"corridor,\" where balanced state–society competition produced a \"Shackled Leviathan.\" These years illustrate that dynamic: an expanding state matched by an increasingly assertive and organized society.",
    "1909-1918": "# UK 1909–1918: Acemoğlu & Robinson's \"Narrow Corridor\" Framework\n\nIn *The Narrow Corridor*, the \"Shackled Leviathan\" emerges when state and society grow in tandem, each checking and empowering the other. Britain in this period is a paradigm case of both expanding simultaneously—the classic \"Red Queen\" effect.\n\n## Trends\n\n- **Rising fiscal capacity of the state:** Progressive taxation (introduced/expanded via the 1909 \"People's Budget\"—land taxes, super-tax on high incomes) permanently strengthened the state's extractive and administrative reach.\n\n- **Growth of the nascent welfare state:** The National Insurance Act (1911) established state provision for health and unemployment, expanding the state's role in citizens' lives—strengthening state capacity while responding to (and empowering) societal demands.\n\n- **Expansion of organized labor:** Rising trade union membership and militancy (the \"Great Unrest,\" c. 1910–1914, with major dock, rail, and mining strikes) strengthened civil society's mobilizational power.\n\n- **Democratization of the electorate:** A long-running trend toward mass suffrage, culminating in but building toward the 1918 Representation of the People Act—broadening society's formal political voice.\n\n- **The women's suffrage movement:** Sustained suffragist/suffragette organizing (WSPU, NUWSS) mobilized a previously excluded segment of society, strengthening civil society's capacity for collective action.\n\n- **Wartime economic mobilization (from 1914):** Progressive state control over industry, prices, and labor markets massively expanded state administrative capacity—though partly negotiated with unions and industry, keeping it (mostly) within the corridor.\n\n## Events\n\n- **The People's Budget (1909):** Lloyd George's redistributive budget—a discrete fiscal-political confrontation that both strengthened the state's revenue base and provoked a constitutional crisis.\n\n- **The Parliament Act (1911):** Curtailed the Lords' veto after the constitutional crisis, shifting power to the elected Commons—strengthening the accountable/representative arm of the state and, indirectly, society.\n\n- **National Insurance Act (1911):** Discrete legislative milestone (see trend above).\n\n- **Outbreak of WWI (August 1914):** The pivotal event: triggered enormous expansion of state power.\n\n- **Defence of the Realm Act (DORA, 1914):** Granted sweeping emergency powers (censorship, requisitioning, control of production)—a sharp, discrete strengthening of state coercive/administrative power over society.\n\n- **Munitions of War Act (1915) & conscription (Military Service Acts, 1916):** Direct state control over labor mobility and compulsory military service—major expansions of state power over individuals, negotiated partly with labor.\n\n- **Representation of the People Act (1918):** Enfranchised nearly all men over 21 and women over 30—a dramatic discrete expansion of society's political power, tripling the electorate.\n\n- **Easter Rising (1916, Ireland):** A violent challenge to state authority testing the corridor's limits at the Union's periphery—illustrating how the framework strained where state–society balance broke down.\n\n**Summary:** This decade exemplifies A&R's \"Red Queen\" dynamic—war and reform drove *both* state capacity (taxation, welfare, wartime controls) *and* societal power (unions, mass suffrage) upward together, keeping Britain within the corridor rather than tipping toward Despotic or Absent Leviathan.",
    "1919-1928": "# UK 1919–1928 through the *Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty survives when state and society grow in tandem (\"running of the Red Queen\"). Here's how the period maps:\n\n## Trends\n\n- **Expansion of the franchise culminating in mass democracy** — The 1918 settlement (all men 21+, women 30+) matured into a genuinely mass electorate through the 1920s. *Strengthens society* by broadening popular participation and its leverage over the state.\n\n- **Rise of the Labour Party as a major governing force** — Labour displaced the Liberals as the main alternative to the Conservatives, institutionalizing organized working-class political voice. *Strengthens society*, and arguably strengthens both by channeling class conflict into parliamentary competition rather than confrontation.\n\n- **Growth of the administrative/fiscal state** — Wartime taxation levels persisted; new ministries (e.g., Health, 1919), unemployment insurance expansion, and council housing (Addison Act, 1919; Wheatley Act, 1924) entrenched a larger welfare-administering state. *Strengthens the state* (capacity), with society-strengthening dimensions via social protection.\n\n- **Trade union membership consolidation and decline** — Peak union density (~1920) followed by contraction amid recession. Organized labor's mobilizational capacity rose then ebbed. *Mixed for society* — early strengthening, then weakening.\n\n- **Post-war economic stagnation and structural decline of staple industries** — Coal, textiles, shipbuilding faltered; persistent unemployment and deflationary pressure. *Weakens society's* economic base (especially industrial working class), straining the state's legitimacy.\n\n## Events\n\n- **Return to the Gold Standard (1925)** — Churchill's decision at the pre-war parity overvalued sterling, deepening industrial distress. *Weakened society* (workers, exporters) while asserting orthodox state/financial-elite priorities.\n\n- **The General Strike (May 1926)** — The TUC's failed nine-day sympathetic strike over miners' wages. Its collapse *weakened society's* collective-action capacity and demonstrated state resilience — but its non-violent, constitutional character also reflected the \"shackled Leviathan\" bargain holding.\n\n- **Trade Disputes and Trade Unions Act (1927)** — Legislative retaliation banning sympathetic strikes and restricting union political funds. *Weakened society* (unions) and *strengthened the state's* hand over organized labor.\n\n- **Representation of the People (Equal Franchise) Act (1928)** — Extended the vote to women on equal terms with men (\"flappers' vote\"). *Strengthened society* by completing universal adult suffrage.\n\n- **Government of Ireland Act (1920) / Anglo-Irish Treaty (1921)** — Partition and Irish Free State creation. Reshaped the state's territorial reach; *ambiguous* — loss of direct control but resolution of a destabilizing conflict.\n\n---\n\n*Note:* If you can specify which country/edition context or which side of the state–society balance you most want emphasized, I can weight the analysis accordingly.",
    "1929-1938": "# UK 1929–1938 Through the *Narrow Corridor* Lens\n\n## Trends\n\n- **Secular growth of the central state's fiscal and administrative capacity** — Continued expansion of tax collection, the Treasury's coordinating role, and a professionalized civil service. *Strengthens the state.*\n\n- **Rise of mass unemployment and structural decline of staple industries** (coal, cotton, shipbuilding, steel) concentrated in the North, Wales, Scotland — Chronic depression in \"distressed/special areas\" eroded the economic independence and bargaining power of organized labor and working-class communities. *Weakens society (in those regions).*\n\n- **Expansion of the welfare/unemployment insurance apparatus** — Growing reliance of citizens on state relief (dole, transitional payments) shifted the relationship of dependence toward the state, while also representing a state responsiveness to social demands. *Strengthens the state; ambiguous for society.*\n\n- **Decline in trade union membership and militancy** — Continued weakening after the failed 1926 General Strike; unions were more cautious and less confrontational through the early 1930s. *Weakens society's mobilizational power.*\n\n- **Growth of home-ownership, suburbanization, and new consumer/light industries in the Midlands and Southeast** — A partial recovery created a more prosperous, propertied middle class, broadening the base of societal actors invested in stability. *Strengthens (a segment of) society.*\n\n- **Gradual shift toward economic interventionism and away from laissez-faire orthodoxy** — Abandonment of free trade, protective tariffs, industrial rationalization, and marketing boards enlarged the state's steering role in the economy. *Strengthens the state.*\n\n## Events\n\n- **1929 General Election / Second MacDonald Labour government** — Minority Labour government took office just before the crash, testing the state's capacity under crisis. *Ambiguous.*\n\n- **1931 Financial crisis, collapse of the Labour government, and formation of the National Government** — Sterling crisis, the May Report, and cabinet split led to a cross-party coalition and expulsion of MacDonald from Labour. Concentrated executive authority and marginalized the parliamentary opposition. *Strengthens the state's autonomy; weakens partisan/societal contestation.*\n\n- **1931 Abandonment of the Gold Standard** — Freed monetary policy from external discipline, expanding the state's macroeconomic latitude. *Strengthens the state.*\n\n- **1931 Statute of Westminster** — Formalized Dominion legislative autonomy, restructuring the reach of the imperial British state. *Weakens the (imperial) state's external authority.*\n\n- **1932 Import Duties Act & Ottawa Agreements** — Institutionalized protectionism and imperial preference, expanding state economic direction. *Strengthens the state.*\n\n- **1932–34 Hunger Marches (esp. National Unemployed Workers' Movement)** — Mass protest by the unemployed represented bottom-up societal mobilization pressing the state, though largely contained. *Attempts to strengthen society.*\n\n- **1934 Special Areas Act** — Targeted state intervention in depressed regions; modest but signaled acceptance of state responsibility for regional welfare. *Strengthens the state.*\n\n- **1936 Public Order Act** — Passed after the \"Battle of Cable Street\" (Oct. 1936); banned political uniforms and gave police powers over marches, curbing Mosley's British Union of Fascists. Enhanced state coercive/regulatory authority over public dissent. *Strengthens the state; contains an anti-democratic societal faction.*\n\n- **1936 Abdication Crisis** — Edward VIII's abdication tested but ultimately reaffirmed constitutional norms and parliamentary/government primacy over the monarchy. *Strengthens constitutional order.*\n\n- **1936 Jarrow March** — Iconic protest highlighting societal grievance and the limits of state response in distressed areas. *Societal mobilization (limited effect).*\n\n- **1938 Munich Agreement & rearmament drive** — Escalating defense spending and mobilization for conflict expanded state capacity, budgets, and planning powers. *Strengthens the state.*\n\n---\n\n**Caveat:** Acemoğlu and Robinson treat interwar Britain as a case where the state and an organized society co-evolved *within* the corridor — the crises of 1929–38 expanded state power without producing the despotic capture seen in Weimar Germany, precisely because assertive-but-contained societal actors (unions, courts, press, opposition) persisted.",
    "1939-1948": "# The Narrow Corridor: UK, 1939–1948\n\nIn Acemoğlu and Robinson's framework, liberty emerges from a balance where a strong (\"Shackled\") state is matched by an equally assertive society. This period is notable for the state and society both expanding together—the \"Red Queen\" effect in action.\n\n## Trends\n\n- **Wartime mobilization of the economy (1939–45):** Massive expansion of state capacity—rationing, direction of labour, conscription, planning boards. Strongly strengthened the **state**, but administered with societal consent and unionized cooperation, also empowering **society**.\n\n- **Growth of organized labour and trade union power:** Full employment and the state's dependence on worker cooperation strengthened unions' bargaining position throughout the war and after. Strengthened **society**.\n\n- **Emerging cross-class consensus on collective provision:** A slow ideological shift toward the \"welfare state\" idea, crystallizing wartime solidarity into permanent institutional expectations. Strengthened **both**—state capacity grew, legitimized by broad societal buy-in.\n\n- **Fiscal expansion and progressive taxation:** War financing entrenched high taxation and greater redistributive capacity that persisted post-war. Strengthened **state** capacity (with societal acceptance).\n\n- **Demographic/social disruption and levelling:** Evacuation, shared danger, and rationing narrowed visible class distinctions, feeding demand for a fairer post-war settlement. Strengthened **society's** cohesion and assertiveness.\n\n- **Incremental imperial decline:** Growing recognition that the Empire was unsustainable reoriented the state inward, foreshadowing decolonization. Ambiguous for the domestic **state**.\n\n## Events\n\n- **Outbreak of WWII / Emergency Powers (Defence) Acts (1939–40):** Granted the state sweeping authority over persons and property. Strongly strengthened the **state**.\n\n- **Churchill's coalition government (1940):** Cross-party unity harnessed both state authority and popular legitimacy. Strengthened **both**.\n\n- **Publication of the Beveridge Report (1942):** A discrete document that galvanized public demand for social insurance \"from cradle to grave,\" mobilizing **society** and setting the state's post-war agenda. Strengthened **both**.\n\n- **1944 Education Act (Butler Act):** Expanded state provision and secondary schooling access. Strengthened **state** capacity and **societal** opportunity.\n\n- **1945 general election (Labour landslide):** A decisive democratic assertion of society's preferences, mandating a reformist program. Strengthened **society's** grip on the state.\n\n- **Nationalizations (Bank of England, coal, rail, etc., 1946–48):** Direct expansion of state ownership and economic control. Strengthened the **state**.\n\n- **National Insurance Act (1946) & founding of the NHS (1948):** Institutionalized universal welfare and healthcare, dramatically expanding state functions while responding to societal demand. Strengthened **both**.\n\n---\n\n**Framework note:** This period is a strong example of the \"Red Queen\" dynamic—the state grew enormously in capacity, but was checked and directed by an increasingly mobilized, democratically assertive society (elections, unions, Beveridge-driven expectations), keeping Britain within the corridor rather than tipping toward Despotic dominance.",
    "1949-1958": "# UK 1949–1958: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Consolidation of the welfare state (NHS embedding, National Insurance).** Building on the 1948 launch, the NHS and universal social services became entrenched during the early 1950s. This *strengthened both*: the state gained administrative capacity and legitimacy, while society gained collective security and enforceable claims on the state (Acemoğlu and Robinson's \"Shackled Leviathan\" dynamic).\n\n- **Postwar economic recovery and near-full employment.** Rising real wages and consumer prosperity (\"you've never had it so good\") *strengthened society* by empowering labor and consumers, while giving the state fiscal room—broadly balancing both sides.\n\n- **Gradual decolonization and imperial retreat.** The independence of India (1947) set a trajectory continuing through the 1950s, slowly *weakening the state's* external coercive reach and imperial revenue base, redirecting focus inward.\n\n- **Trade union strength within the postwar settlement.** Corporatist bargaining institutionalized organized labor as a counterweight, *strengthening society's* organized power.\n\n- **Immigration from the Commonwealth (post-1948 Nationality Act).** Rising West Indian and South Asian arrivals gradually reshaped civil society's composition, planting tensions that would test both social cohesion and state regulation.\n\n- **Nationalized industries and Keynesian demand management.** Continued mixed-economy consensus *strengthened state* economic capacity, embedding Leviathan more deeply in economic life.\n\n**Events:**\n\n- **The Festival of Britain (1951).** A discrete state-sponsored display of national renewal—modestly *strengthened state* legitimacy and civic identity.\n\n- **1951 general election (return of Churchill/Conservatives).** Peaceful alternation of power—affirmed society's control over the state through robust electoral competition.\n\n- **Death of George VI and accession of Elizabeth II (1952); Coronation (1953).** The televised coronation *strengthened* both symbolic state authority and shared civic participation.\n\n- **Passage/operation of the end of wartime rationing (culminating 1954).** Removal of state-directed consumption controls marked a *relative retreat of the state* from daily economic life.\n\n- **Suez Crisis (1956).** A pivotal *weakening of the state's* prestige and imperial pretensions; the forced withdrawal exposed limits of British power and shifted public confidence.\n\n- **Notting Hill and Nottingham race riots (1958).** Discrete outbreaks of communal violence *strained civil society* and prompted debate over state regulation of immigration and public order.\n\n---\n\n*Caveat:* Acemoğlu and Robinson treat mid-20th-century Britain as a settled example *inside* the corridor, so these developments largely represent recalibrations of an already-balanced state–society relationship rather than dramatic movements toward or away from the corridor.",
    "1959-1968": "# The Narrow Corridor Framework Applied to the UK, 1959–1968\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" depends on a balance where both state and society grow in tandem. Here is how UK developments in this decade map onto that dynamic.\n\n## Trends\n\n- **Postwar affluence and mass consumption (\"never had it so good\")**: Rising real incomes and consumer durables broadened economic autonomy and mobilized society, while a buoyant tax base underwrote an expanding state—strengthening *both*.\n\n- **Consolidation and growth of the welfare state/NHS**: Continued expansion of universal social provision extended state administrative reach and capacity (*strengthens state*) while also empowering citizens through entitlements and reduced dependency (*strengthens society*).\n\n- **Expansion of higher education (Robbins Report, 1963, and new universities)**: Growing educated middle class and student population enlarged the associational and critical capacity of civil society (*strengthens society*).\n\n- **Decline of deference and rise of a distinct youth/counterculture**: Erosion of traditional class and elite authority shifted the balance toward a more assertive, mobilized society (*strengthens society*).\n\n- **Decolonization and imperial retreat**: The winding-down of empire (and the 1968 \"East of Suez\" decision) reduced the external projection of state power and reoriented the state inward.\n\n- **Persistent economic underperformance and sterling weakness (\"stop-go\")**: Chronic balance-of-payments pressure constrained state fiscal autonomy and its ability to deliver, arguably *weakening the state's* effective capacity.\n\n- **Strengthening trade union and labor movement**: Rising union membership and shop-floor power expanded organized society's leverage over both employers and the state (*strengthens society*).\n\n- **Commonwealth immigration and demographic change**: Growing non-white population reshaped civil society but also prompted state regulatory intervention (see events below).\n\n## Events\n\n- **1959 general election (Conservative victory under Macmillan)**: Reaffirmed a broadly consensual \"Butskellite\" governance—stabilizing the state without major redistribution of power.\n\n- **1962 Commonwealth Immigrants Act**: A discrete assertion of *state* power to control borders and entry, narrowing prior imperial freedom of movement (*strengthens state's coercive/administrative role*).\n\n- **1963 Profumo affair**: Scandal that damaged elite credibility and fueled the decline of deference (*strengthens society's* scrutiny; *weakens* incumbent state authority).\n\n- **1964 general election (Labour victory under Wilson)**: Brought a modernizing, technocratic agenda (\"white heat of technology\"), aiming to expand state planning capacity.\n\n- **1965 Race Relations Act (and 1968 successor)**: State intervention to constrain private discrimination—simultaneously an expansion of *state* regulatory reach and a protection of citizens' rights (*both*).\n\n- **Liberalizing social legislation (1965 death penalty abolition; 1967 Sexual Offences Act; 1967 Abortion Act; 1968 theatre censorship abolition)**: State retreat from moral coercion, expanding individual liberty (*strengthens society*).\n\n- **November 1967 devaluation of sterling**: A discrete blow to state economic credibility and autonomy (*weakens state*).\n\n- **1968 \"Rivers of Blood\" speech (Enoch Powell)**: Mobilized society along contested lines and exposed tensions over immigration, testing the balance between popular mobilization and state-managed order.\n\n---\n\n**Caveat**: Acemoğlu and Robinson themselves do not analyze this precise decade in detail; the above applies their state-versus-society framework to the period. The UK here largely remained within the \"corridor,\" with both state capacity and societal mobilization growing, though economic strain periodically tested the balance.",
    "1969-1978": "# UK 1969–1978 through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty depends on a balance between a capable \"Shackled Leviathan\" state and a mobilized society. Here the period is marked largely by mutual weakening—both state capacity and social cohesion came under strain.\n\n## Trends\n\n- **Rising trade union power and militancy** — A slow build of union membership and shop-floor bargaining strength through the early-to-mid 1970s *strengthened* one segment of civil society (organized labour), while *weakening* the state's ability to govern economic policy.\n\n- **Persistent stagflation and relative economic decline** — Chronic inflation, low productivity growth, and \"the sick man of Europe\" reputation *weakened the state's* fiscal capacity and legitimacy.\n\n- **Growth of the \"corporatist\" state model** — Attempts to institutionalize bargaining between government, employers (CBI), and unions (TUC) represented an ambiguous *strengthening/entangling* of state and society that ultimately proved unstable.\n\n- **Escalating conflict in Northern Ireland (the Troubles)** — A deepening sectarian and paramilitary crisis that both expanded coercive state apparatus (military deployment) and *weakened* the state's monopoly on legitimate violence in the region.\n\n- **Expansion of the welfare state and public sector employment** — Continued growth in state provision *strengthened state reach* while raising unsustainable fiscal commitments.\n\n- **Devolutionary and nationalist pressures** — Rising Scottish and Welsh nationalism (SNP electoral gains) as a slow mobilization of *society* challenging the unitary state.\n\n## Events\n\n- **Deployment of British troops to Northern Ireland (1969)** — A discrete escalation *strengthening state coercive presence* but signaling breakdown of civil order.\n\n- **Bloody Sunday (1972)** — Killing of civilians in Derry *delegitimized the state* and radicalized/mobilized nationalist society.\n\n- **Imposition of Direct Rule in Northern Ireland (1972)** — Suspension of Stormont *centralized state power* while acknowledging local governance failure.\n\n- **The 1972 and 1974 Miners' Strikes** — Direct confrontations that *demonstrated society's (union) power to defeat the state*; the 1974 strike triggered the Three-Day Week and brought down the Heath government.\n\n- **The Three-Day Week (1973–74)** — Emergency electricity rationing that vividly displayed *state incapacity*.\n\n- **Fall of the Heath government (Feb 1974 election)** — Fought on \"Who governs Britain?\"; the electoral answer *weakened state authority* relative to unions.\n\n- **The Social Contract (1974–75)** — Labour government's negotiated wage-restraint pact with the TUC, an attempt to *rebalance* state-society relations via consent rather than coercion.\n\n- **IMF bailout (1976)** — Sterling crisis forcing a loan with austerity conditions, a stark marker of *weakened state economic sovereignty*.\n\n- **The Winter of Discontent (1978–79)** — Widespread public-sector strikes at the period's close, the culminating episode of *society (labour) overpowering state capacity*, discrediting the corporatist settlement.\n\n**Framework note:** This decade shows the UK drifting toward the corridor's lower edge—an increasingly *weakened Leviathan* facing an assertive but narrowly organized society—setting up the sharp state-strengthening reaction of Thatcherism that followed 1979.",
    "1979-1988": "# UK 1979–1988: State and Society Power (Acemoğlu–Robinson Framework)\n\n**Trends:**\n\n- **Decline of trade union membership and density** (peaked ~13.2m in 1979, falling thereafter): a slow erosion of a key organized civil-society counterweight to both state and capital — *weakened this segment of society's collective power*.\n\n- **Privatization program and rollback of the state's economic footprint** (British Aerospace 1981, British Telecom 1984, British Gas 1986, etc.): reduced the state's direct economic control but arguably concentrated power in a smaller executive and private hands — *weakened state's economic reach, ambiguous for society*.\n\n- **Deindustrialization and regional economic divergence** (collapse of manufacturing, mining, steel employment; North–South divide): dissolved dense working-class communities and their associational infrastructure — *weakened society's organized capacity in affected regions*.\n\n- **Centralization of authority in Westminster/Whitehall at the expense of local government** (rate-capping, curbs on local autonomy): *strengthened the central state relative to local/civil intermediaries*.\n\n- **Growth of home ownership and asset-based individualism** (Right to Buy expanding a property-owning class): reshaped social identities away from collective/union structures — *mixed; empowered individuals as consumers/owners while atrophying collective institutions*.\n\n- **Financialization and deregulation of the economy** culminating in liberalization: shifted power toward markets and away from both corporatist bargaining and state planning — *weakened corporatist society, restructured state role*.\n\n**Events:**\n\n- **1979 general election / Thatcher government** takes office, initiating a deliberate program to shrink corporatist bargaining and curb union power — *shift favoring executive state authority over organized society*.\n\n- **Employment Acts 1980, 1982 and Trade Union Act 1984**: legally restricted secondary picketing, closed shops, and mandated strike ballots — *directly weakened union (society) power, strengthened state's regulatory hand*.\n\n- **Miners' Strike (1984–85)** and the NUM's defeat: a decisive confrontation demonstrating the state's coercive and organizational superiority over its most powerful union — *strongly weakened organized labour, strengthened state capacity/resolve*.\n\n- **Abolition of the Greater London Council and metropolitan county councils (1986)**: elimination of major opposition-controlled local governments — *weakened intermediate/local society, strengthened central state*.\n\n- **Falklands War (1982)**: military victory that bolstered state legitimacy, executive standing, and national cohesion — *strengthened the state*.\n\n- **Right to Buy (Housing Act 1980)**: sale of council housing to tenants — *empowered individuals as owners while depleting local-authority (state/collective) housing stock*.\n\n- **\"Big Bang\" deregulation of the London Stock Exchange (1986)**: liberalized financial markets — *reduced state/institutional constraints, empowered market actors*.\n\n- **Brighton hotel bombing (1984)** and ongoing Northern Ireland conflict: sustained security threat prompting continued expansion of state coercive/surveillance apparatus — *strengthened the security state*.\n\n---\n\n*Note:* Acemoğlu and Robinson do not, to my knowledge, treat 1979–1988 Britain as an extended case study, so these are my applications of their state-vs-society framework rather than their own analysis. Their thesis would frame this decade as a period where a strengthening state pushed against a weakening organized civil society — raising the framework's question of whether the \"corridor\" (balanced contest between state and society) was maintained or strained.",
    "1989-1998": "# UK 1989–1998 Through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Continued decline of trade union power** – Following the 1980s legislation and the defeat of the 1984–85 miners' strike, union membership and density kept falling through the early 1990s. This weakened a traditional pillar of organized civil society (and reduced a countervailing check on the state/employers).\n\n- **Privatization and marketization of state assets** – Ongoing sell-offs (water 1989, electricity 1990, and preparation for rail privatization) shrank the state's direct economic footprint while creating new regulatory bodies; ambiguous effect—reduces state ownership but expands the regulatory-administrative state.\n\n- **Growth of managerialism and centralization in public services** – The \"New Public Management\" reforms, Next Steps executive agencies, and centralization of funding (e.g., education, NHS internal market from 1990) strengthened central state capacity and reach even while rhetorically \"rolling back\" the state.\n\n- **Deepening European integration** – Progressive incorporation of EU law and institutions constrained parliamentary sovereignty and shifted some authority upward; simultaneously empowered domestic actors to appeal to supranational rights/rules (mixed effect on state and society).\n\n- **Rising civil-society mobilization around single issues** – Growth of environmental, anti-roads, and animal-rights movements, plus expanding NGO/pressure-group activity, strengthened non-partisan civil society and its capacity for direct action.\n\n- **Economic recovery after the early-1990s recession** – The post-1993 growth period, following the 1990–92 downturn, rebuilt fiscal capacity and shaped state–society bargaining conditions.\n\n**Events:**\n\n- **Introduction of the Community Charge / \"Poll Tax\" (1989–90) and the 1990 riots** – A major state overreach in taxation provoked mass non-payment and the Trafalgar Square riot; a striking case of civil society constraining state action, leading to the tax's reversal and Thatcher's fall.\n\n- **Black Wednesday, September 1992** – The UK's forced exit from the ERM damaged the government's economic authority and credibility, weakening perceived state competence.\n\n- **Maastricht Treaty ratification struggle (1992–93)** – Intense parliamentary and public conflict over sovereignty; reflected and intensified contestation over the state's location within European structures.\n\n- **Criminal Justice and Public Order Act 1994** – Expanded police powers and curtailed rights (e.g., right to silence, restrictions on assembly/raves/protest), strengthening the coercive state and provoking civil-society opposition.\n\n- **Northern Ireland peace process – IRA ceasefire (1994) and the Good Friday Agreement (1998)** – Landmark negotiated settlement redistributing power, creating devolved institutions and rights protections; strengthened inclusive institutions and civil society while transforming the state's role.\n\n- **1997 general election and New Labour victory** – Change of government initiating a constitutional-reform agenda.\n\n- **Devolution referendums (Scotland and Wales, 1997)** – Popular votes creating a Scottish Parliament and Welsh Assembly; dispersed state power and empowered regional civil societies.\n\n- **Human Rights Act 1998** – Incorporated the ECHR into domestic law, strengthening society's ability to hold the state accountable in courts.\n\n- **Bank of England independence (1997)** – Delegated monetary policy to an independent body, a deliberate limiting/binding of executive state discretion.",
    "1999-2008": "# UK 1999–2008 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Devolution consolidation (Scotland, Wales, N. Ireland)** — Ongoing empowerment of sub-national assemblies after 1999 elections; shifted power away from the centralized Westminster state toward regional societies/electorates. *Strengthened society (regional); complicated/weakened central state authority.*\n\n- **Growth of the surveillance and database state** — Steady expansion of CCTV, DNA databases, and data-collection infrastructure through the 2000s. *Strengthened state capacity (potentially at society's expense).*\n\n- **Rising immigration and demographic diversification** — Especially post-2004 EU enlargement (A8 accession migration from Poland, etc.); reshaped labor markets and civil-society composition. *Strengthened societal pluralism; generated political/social contestation.*\n\n- **Financialization of the economy** — City of London's growing centrality, credit expansion, and light-touch regulation (FSA regime). *Strengthened private economic power; masked underlying state/society fragility later exposed.*\n\n- **Erosion of trust in political institutions** — Slow decline in deference toward government, media, and Parliament, accelerating over the decade. *Weakened state legitimacy; ambiguous for organized society.*\n\n- **Judicial assertiveness / rights culture** — Bedding-in of the Human Rights Act (in force 2000), giving courts and individuals tools against executive action. *Strengthened society; constrained state (the \"shackled Leviathan\" dynamic).*\n\n**Events:**\n\n- **Scottish Parliament & Welsh Assembly opening (1999)** — Discrete institutional creation of devolved legislatures. *Strengthened regional society; redistributed state power.*\n\n- **House of Lords Act 1999** — Removal of most hereditary peers, reforming the second chamber. *Altered/modernized state institutions.*\n\n- **Good Friday Agreement implementation / power-sharing (esp. 2007 restoration of Stormont)** — Institutionalized consociational governance in N. Ireland. *Strengthened society (both communities); channeled/constrained state coercion.*\n\n- **9/11 (2001) and 7/7 London bombings (2005)** — Security shocks driving anti-terror legislation. *Strengthened coercive/security state.*\n\n- **Anti-Terrorism, Crime and Security Act 2001; Prevention of Terrorism Act 2005 (control orders); expanded detention debates** — Concrete legal expansions of executive/police power. *Strengthened state; weakened civil liberties (society pushed back via courts).*\n\n- **Iraq War and the ~1 million-strong Feb 2003 anti-war march** — Massive civil-society mobilization against state policy; government proceeded regardless. *Demonstrated society's voice but also state's autonomy/insulation.*\n\n- **Freedom of Information Act 2000 (in force 2005)** — Gave citizens formal access to state information. *Strengthened society's oversight of the state.*\n\n- **Financial crisis / Northern Rock run (2007) and bank bailouts (2008)** — State intervention/nationalization to rescue the financial sector. *Dramatically expanded state economic role; exposed private-power overreach.*\n\n---\n*Note:* If you need this scored or weighted (e.g., net effect on the state–society balance), or mapped explicitly onto Acemoğlu–Robinson's \"corridor\" positioning, let me know.",
    "2009-2018": "# UK 2009–2018: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Austerity policies (2010 onward):** Sustained cuts to public spending, local government, welfare, and legal aid weakened state capacity in service delivery and hollowed out local institutions; also weakened civil society by reducing funding for community organizations and voluntary bodies.\n\n- **Rise of social media and digital mobilization:** Platforms enabled new forms of grassroots organizing, campaigning, and accountability pressure—strengthening some dimensions of society—while also introducing disinformation and polarization that can corrode civic trust.\n\n- **Erosion of local government and press capacity:** Continued decline of local newspapers and shrinking council budgets weakened intermediary institutions that hold power to account—weakening society's monitoring capacity.\n\n- **Deepening regional/economic inequality:** Persistent North–South and post-industrial divides fueled grievances and disaffection, weakening cohesion of civil society and trust in the state.\n\n- **Immigration and demographic change:** Rising net migration (especially from the EU) became a salient political cleavage, straining social consensus and feeding populist mobilization.\n\n- **Constitutional devolution dynamics:** Ongoing empowerment of devolved administrations (Scotland, Wales, Northern Ireland) gradually redistributed state authority away from Westminster.\n\n**Events:**\n\n- **2011 England riots:** A discrete outbreak of unrest exposed weak state control in urban areas and strained relations between police (state) and marginalized communities; prompted a reassertion of state coercive authority.\n\n- **2014 Scottish independence referendum:** A major mobilization of civil society (record turnout, mass engagement) that also tested the cohesion of the UK state; the \"No\" vote preserved the union but energized nationalist civil society.\n\n- **2016 Brexit referendum:** A pivotal event—simultaneously an expression of populist society mobilization against the establishment and a source of prolonged state uncertainty, weakening executive coherence and administrative predictability.\n\n- **Passage of surveillance and security legislation (e.g., Investigatory Powers Act 2016):** Expanded state surveillance capacity, strengthening the state's coercive/monitoring reach relative to society.\n\n- **2017 terrorist attacks (Manchester Arena, London Bridge, Westminster):** Prompted expansion of counterterrorism powers and policing, strengthening state coercive capacity.\n\n- **Grenfell Tower fire (2017):** Exposed regulatory failure and neglect of poorer communities, damaging trust in the state while galvanizing civil-society demands for accountability.\n\n- **2016 murder of MP Jo Cox:** A discrete shock highlighting political polarization and threats to democratic civility.\n\n- **Post-2016 parliamentary/judicial contests (e.g., Miller case, 2016–17):** Courts asserting the role of Parliament in the Brexit process reinforced institutional checks—strengthening rule-of-law constraints on executive power.\n\n---\n\n*Note: A full analysis would weigh how these interacted—Acemoğlu and Robinson emphasize the balance between state and society. The 2009–2018 period arguably saw both a weakening of intermediary civil-society institutions (austerity, local decline) and episodic surges of mass mobilization (Scotland, Brexit), alongside expansions of state security power—creating tension over the UK's position within the \"corridor.\"*",
    "2019-2028": "A caveat first: I can only speak with confidence about roughly 2019 through mid-2025 (my knowledge cutoff); anything in 2026–2028 I cannot reliably report, so I've limited myself to what actually happened and flagged genuine uncertainty rather than inventing events.\n\nIn Acemoğlu–Robinson terms, \"state\" capacity means the coercive/administrative reach of the Leviathan, while \"society\" means the organized capacity of citizens to monitor and constrain it. Here is my honest attempt.\n\n**Trends:**\n\n- **Post-Brexit repatriation of powers (2020 onward):** Withdrawal from the EU shifted regulatory, trade, and legal authority from Brussels back to Westminster/Whitehall. This concentrated power in the central state and removed an external check, but also weakened one supranational constraint on both state and society. Net: strengthened the central state.\n\n- **Erosion of judicial and constitutional checks:** A slow-moving push to limit judicial review (Judicial Review and Courts Act 2022), reform the Human Rights Act, and repeated executive frustration with courts weakened a key society-side check on the Leviathan. Strengthened state / weakened society's leverage.\n\n- **Devolution tensions:** Persistent friction between Westminster and Scotland/Wales/Northern Ireland (Internal Market Act 2020, Supreme Court ruling against a unilateral Scottish referendum in 2022) recentralized authority. Strengthened central state, arguably weakened sub-national society/institutions.\n\n- **Fiscal strain and austerity-in-effect:** Chronic underfunding of local government, courts, and public services after COVID and the inflation shock hollowed out administrative state *capacity* even as central *authority* grew — a divergence between the state's ambitions and its effective reach.\n\n- **Declining trust and civic institutions:** Continued erosion of trust in politics (partly a demographic/media trend), decline of legacy press and rise of fragmented social media, which cut both ways — mobilizing society at moments but weakening its sustained, organized capacity.\n\n**Events:**\n\n- **COVID-19 pandemic (2020–21):** Massive emergency expansion of state power (lockdowns, Coronavirus Act, furlough/economic intervention). Dramatically strengthened the state; society largely acquiesced, though later scrutiny (the COVID Inquiry) reasserted accountability.\n\n- **Public order legislation (Police, Crime, Sentencing and Courts Act 2022; Public Order Act 2023):** Expanded powers to restrict protest. Clearly strengthened the state's coercive hand and constrained a core mode of societal mobilization.\n\n- **\"Partygate\" and accountability episodes (2022):** Revelations of lockdown-breaking, resulting resignations, and eventually Boris Johnson's departure — a case of society/institutions (press, Parliament, Privileges Committee) reasserting a check. Strengthened society's accountability capacity.\n\n- **The Truss mini-budget crisis (Sept–Oct 2022):** Market reaction forced a rapid reversal and the PM's resignation — a non-state check (financial markets) disciplining the executive, ambiguous for \"society\" proper.\n\n- **Elections and government turnover (2019 Conservative majority; July 2024 Labour landslide):** Peaceful, decisive alternations of power — evidence of a functioning corridor where society periodically reshapes the state through the ballot.\n\n- **Illegal Migration Act / Rwanda scheme litigation (2023):** Clash between executive policy and the courts (UK Supreme Court ruling the scheme unlawful, Nov 2023) — a live contest between state ambition and judicial/societal constraint.\n\n**Interpretive note:** The dominant story in 2019–2025 is a state gaining formal authority (Brexit repatriation, emergency powers, protest and judicial-review restrictions) while its *effective capacity* was strained by fiscal and administrative weakness — with society's checks (courts, press, elections, markets) still functioning but under pressure. In A&R's terms, the UK stayed within the corridor but experienced friction pulling toward a more \"Despotic Leviathan\" direction. For 2026–2028 specifically, I'd rather not speculate; if you're researching that period you should verify against current sources."
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nUnited Kingdom during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\n# UK 1799–1808: State and Society Power (Acemoğlu & Robinson framework)\n\n## Trends\n\n- **Wartime fiscal-military expansion (French Revolutionary/Napoleonic Wars):** Sustained pressure to raise revenue and armies grew the state's extractive and administrative capacity. **Strengthens state.**\n\n- **Industrial Revolution acceleration (cotton, steam, iron):** Rising manufacturing wealth and an expanding commercial/industrial middle class enlarged society's economic base and organizational capacity, though it also concentrated new elites. **Strengthens society (and state's tax base).**\n\n- **Urbanization and demographic growth:** Rapid population increase and movement into manufacturing towns (Manchester, Birmingham) created denser, more mobilizable populations, even though these towns remained politically unrepresented. **Strengthens society's latent capacity.**\n\n- **Growth of extra-parliamentary associational life and the press:** Corresponding societies, radical publishing, and reform networks matured despite suppression, building traditions of mobilization. **Strengthens society.**\n\n- **Rising proletarianization and labor grievance:** Enclosure, wage pressure, and factory discipline generated organized worker discontent that would later feed collective action. **Mixed—strengthens latent society, prompts state repression.**\n\n## Events\n\n- **Combination Acts (1799, amended 1800):** Banned workers' collective bargaining and unions. **Strengthens state / weakens organized society.**\n\n- **Suppression of radicalism / Corresponding Societies Act (1799):** Outlawed named radical societies and unlicensed political meetings, extending Pitt's repressive apparatus. **Strengthens state / weakens society.**\n\n- **Acts of Union with Ireland (1800, effective 1801):** Abolished the Dublin Parliament, creating the United Kingdom of Great Britain and Ireland and centralizing authority. **Strengthens state.**\n\n- **Introduction of income tax (1799) by Pitt:** A novel, powerful direct-taxation instrument to fund the war, greatly enhancing state fiscal reach (repealed briefly 1802, reinstated 1803). **Strengthens state.**\n\n- **Resignation of Pitt over Catholic Emancipation (1801):** George III's refusal exposed the limits of ministerial power and reaffirmed monarchical/constitutional constraints—a check on executive centralization. **Ambiguous—constrains executive.**\n\n- **Peace of Amiens (1802) and its collapse (1803):** The brief peace relaxed and then renewed wartime mobilization and taxation. **Renewal strengthens state.**\n\n- **First national census (1801):** Enhanced the state's informational/legibility capacity for governance and conscription-style planning. **Strengthens state.**\n\n- **Volunteer mobilization against invasion threat (1803–1805):** Mass raising of militia/volunteers expanded state military organization but also armed and organized large segments of society. **Strengthens both.**\n\n---\n\n*Note: Acemoğlu and Robinson themselves emphasize that Britain in this era illustrates wartime state-strengthening being (eventually) balanced by society's growing capacity—keeping the country within the \"corridor.\" The 1799–1808 window shows the state clearly gaining ground (fiscal, repressive, territorial) while society's countervailing power was largely latent and suppressed, awaiting the post-1815 reform mobilizations.*\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\n# The Narrow Corridor: UK, 1809–1818\n\n**Trends:**\n\n- **Accelerating industrialization and factory system growth** — Expanding textile/manufacturing output concentrated wage-laboring populations in northern towns; strengthened economic capacity underpinning the state's fiscal-military reach, while also building latent organizational potential in society (nascent working-class density).\n\n- **Rapid urbanization and demographic shift toward the industrial North/Midlands** — Manchester, Leeds, Birmingham grew without parliamentary representation, widening the gap between economic reality and political voice; a slow strengthening of society's grievances but not yet its formal power.\n\n- **Wartime fiscal expansion and heavy taxation (income tax, national debt)** — The prolonged Napoleonic War effort expanded state extractive capacity and bureaucratic apparatus; strengthened the state.\n\n- **Growth of an extra-parliamentary reform/radical press and petitioning culture** — Cheap radical publications (e.g., Cobbett's *Political Register* in cheap form from 1816) spread reformist argument; strengthened society's mobilizing capacity.\n\n- **Postwar economic distress and price volatility** — Deflation, demobilization, and unemployment after 1815 generated sustained popular discontent, feeding organized protest; ambiguous—pressured the state while activating society.\n\n**Events:**\n\n- **Luddite machine-breaking (1811–1816, peak 1811–12)** — Organized attacks on textile machinery in Nottinghamshire, Yorkshire, Lancashire; a direct assertion of societal grievance, met by the **Frame-Breaking Act (1812)** making machine-breaking a capital offense and large troop deployments—net strengthening of state coercive response.\n\n- **Assassination of PM Spencer Perceval (1812)** — The only killing of a British prime minister; a shock to the state, though institutionally absorbed without regime breakdown.\n\n- **Ongoing Napoleonic Wars and victory at Waterloo (1815)** — War mobilization strengthened the fiscal-military state; victory bolstered the legitimacy of the existing order and Tory government.\n\n- **Corn Laws (1815)** — Legislation protecting landed grain interests against imports; entrenched aristocratic/landed influence over the state and provoked urban and popular anger—strengthened elite control while sharpening societal antagonism.\n\n- **Repeal of the wartime income tax (1816)** — Parliament's refusal to continue the tax constrained state fiscal capacity, reflecting elite/propertied resistance to state extraction.\n\n- **Spa Fields riots (1816)** — Mass radical meetings in London tipping into disorder; demonstrated society's growing capacity for collective action and triggered state alarm.\n\n- **Suspension of Habeas Corpus (1817) and the \"Gagging Acts\"/Seditious Meetings Act** — Government response to unrest curtailing civil liberties; a clear strengthening of the state's repressive hand against society.\n\n- **The Pentrich Rising (1817)** — Attempted armed uprising in Derbyshire (partly entrapped by the government spy \"Oliver\"); suppressed with executions/transportation—showed both societal desperation and the state's coercive-surveillance capacity.\n\n- **The Blanketeers March (1817)** — Manchester weavers' attempted march to London to petition the Prince Regent; broken up by authorities—an assertion of societal petitioning met by suppression.\n\n**Caveat:** Peterloo (1819) and the Six Acts fall just outside your window, though the 1809–1818 dynamics directly set them up.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\n# UK 1819–1828 through *The Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, the \"corridor\" requires a balance where both state and society grow in tandem. This decade shows an initially repressive, defensive state confronting a mobilizing society, gradually shifting toward accommodation.\n\n## Trends\n\n- **Post-Napoleonic economic distress and industrialization** — Rapid urbanization (Manchester, Birmingham) and cyclical depression (esp. 1819) created a large industrial working class; *strengthened society's* capacity for collective mobilization while exposing the *state's* weak legitimacy in unrepresented industrial cities.\n\n- **Demographic shift toward manufacturing towns** — Population concentrated in unrepresented northern cities while \"rotten boroughs\" retained seats; a slow-building pressure that *weakened the state's* claim to represent society and fueled reform demands.\n\n- **Rise of a radical/reform press and associational life** — Growing pamphleteering, mass petitioning, and political unions expanded society's coordinating capacity; *strengthened society*.\n\n- **Gradual liberalization of Tory economic policy (\"Liberal Toryism\")** — Under figures like Huskisson, Robinson, and Peel, moves toward freer trade and reduced tariffs; *strengthened the state's* legitimacy and capacity by aligning it more with commercial society (a corridor-widening accommodation).\n\n- **Reform of criminal law and penal codes** — Peel's ongoing rationalization of the \"Bloody Code\" reduced arbitrary/despotic elements of state coercion; ambiguous but broadly moved toward a *more legitimate, capable state*.\n\n## Events\n\n- **Peterloo Massacre (1819)** — Cavalry charge on a mass reform meeting in Manchester; a *repressive assertion of state coercion* that simultaneously *galvanized society* and delegitimized despotic responses.\n\n- **Six Acts (1819)** — Restricted public meetings, press, and drilling; a discrete *strengthening of the coercive/despotic state* aimed at suppressing society's mobilization.\n\n- **Cato Street Conspiracy (1820)** — Foiled plot to assassinate the Cabinet; used to justify continued repression, temporarily *bolstering the state's* security rationale while discrediting insurrectionary radicalism.\n\n- **Queen Caroline Affair (1820–21)** — Mass popular mobilization in Caroline's defense against George IV; a discrete episode that *strengthened society's* public voice and embarrassed the crown/state.\n\n- **Repeal of the Combination Acts (1824–25)** — Legalized trade unions (partially re-restricted in 1825); a discrete *strengthening of society's* organizational rights.\n\n- **Repeal of the Test and Corporation Acts (1828)** — Removed key civil disabilities on Protestant Dissenters; *widened society's* inclusion and signaled the state's shift toward accommodation, prefiguring Catholic Emancipation and Reform.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\n# UK, 1829–1838: State vs. Society in the Acemoglu–Robinson Framework\n\n**Trends:**\n\n- **Industrialization and urbanization**: The continued growth of manufacturing towns (Manchester, Birmingham, Leeds) concentrated new populations and created an assertive industrial middle class and urban working class—**strengthened society** by generating new mobilizing groups and demands for representation.\n\n- **Growth of the popular press and associational life**: Expanding newspapers, political unions, and pamphleteering deepened the capacity for collective action and public opinion—**strengthened society**.\n\n- **Fiscal-administrative modernization**: The gradual professionalization of governance (culminating in reforms like centralized poor-law administration) expanded the state's administrative reach and bureaucratic capacity—**strengthened the state**.\n\n- **Rising economic distress among agricultural and industrial laborers**: Falling wages and mechanization fueled discontent, feeding movements like the emerging Chartist and trade-union agitation—**strengthened society's mobilization**, while pressuring the state.\n\n- **Erosion of the old confessional/aristocratic settlement**: The long decline of exclusive Anglican-aristocratic monopoly on politics set the stage for enfranchisement of new groups—**shifted power toward society**.\n\n**Events:**\n\n- **Catholic Emancipation Act (1829)**: Removed most civil disabilities on Catholics, following mass mobilization (O'Connell's Catholic Association)—**strengthened society** (demonstrated concessions could be extracted) while showing the state adapting.\n\n- **Metropolitan Police Act (1829)**: Peel's creation of the London police established a permanent, centralized coercive apparatus—**strengthened the state** (enhanced monopoly on order).\n\n- **Swing Riots (1830–1831)**: Agrarian uprisings against mechanization and low wages; suppressed by state force but signaled rural society's capacity for disruption—**mobilized society**, prompted **state repression**.\n\n- **Great Reform Act (1832)**: Redistributed seats to industrial towns and expanded the franchise to more middle-class men after intense extra-parliamentary pressure—**strengthened society** by broadening representation, though it excluded the working class.\n\n- **Abolition of Slavery Act (1833)**: Product of sustained civil-society campaigning—**strengthened society's** demonstrated influence over policy.\n\n- **Factory Act (1833)**: Regulated child labor and introduced inspectors—**strengthened both**: the state's regulatory reach and society's protective claims.\n\n- **Poor Law Amendment Act (1834)**: Centralized and disciplined poor relief via workhouses and a national commission—**strengthened the state's** administrative power, provoking societal backlash.\n\n- **Municipal Corporations Act (1835)**: Reformed and standardized local government, opening town councils to elected ratepayers—**strengthened both** local state capacity and civic participation.\n\n- **Publication of the People's Charter (1838)**: Launched Chartism, articulating working-class demands (universal male suffrage, secret ballot)—**strengthened society's** organized mass mobilization.\n\n*Caveat: Acemoglu and Robinson use this era as a case of Britain moving within \"the corridor\"—balanced growth of state and society through contested reform rather than either overwhelming the other.*\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\n# The Narrow Corridor: UK, 1839–1848\n\nIn Acemoğlu and Robinson's framework, liberty emerges when state and society are *balanced*—both strong and mutually constraining. The \"Shackled Leviathan\" grows only when society's countervailing power expands alongside state capacity. Here is how 1839–1848 fits.\n\n## Trends\n\n- **Industrialization and urbanization (ongoing):** Rapid factory growth and the swelling of cities like Manchester concentrated workers, lowering the costs of collective action and *strengthening society's* capacity to organize—while also creating new social problems that pulled the *state* into regulation.\n\n- **Growth of an organized working-class movement:** Chartism matured from a loose set of grievances into a mass-membership movement with national coordination, petitioning, and a press—a durable expansion of *civil society's* mobilizing power.\n\n- **Free-trade / political economy shift:** The intellectual and commercial ascendancy of free-trade doctrine (Manchester School, Anti-Corn Law agitation) reflected and reinforced the rising political weight of manufacturing and commercial interests, broadening the base of *society* that could pressure the state.\n\n- **Expansion of state administrative capacity:** Incremental buildout of centralized bureaucracy (Poor Law administration, factory inspectorate, emerging public-health and railway oversight) *strengthened the state's* reach into economic and social life.\n\n- **Fiscal-institutional consolidation:** Ongoing development of a modern fiscal system (income tax reintroduced 1842, Bank Charter Act 1844 centralizing note issue) *strengthened the state's* capacity while constraining discretionary monetary action within rules.\n\n- **Demographic pressure and rural distress:** Population growth and agrarian hardship (culminating in the Irish situation) strained existing institutions and shaped the terms of both mobilization and state intervention.\n\n## Events\n\n- **Chartist petitions (1839, 1842, 1848):** Mass petitions demanding suffrage and the Charter's six points—the 1842 petition carried millions of signatures. These *strengthened society's* organized voice; their ultimate rejection showed the state's resilience but kept reform pressure alive.\n\n- **Newport Rising (1839):** Armed Chartist rising in Wales, suppressed with arrests and transportation—a moment of confrontation that revealed both society's militancy and the *state's* coercive capacity.\n\n- **Reintroduction of income tax (Peel, 1842):** A discrete fiscal reform that durably *strengthened the state's* revenue base and enabled later tariff reductions.\n\n- **Mines Act (1842) and Factory Act (1844):** Legislation restricting labor of women and children—*strengthened the state's* regulatory role while responding to societal pressure, an example of the two growing together.\n\n- **Bank Charter Act (1844):** Institutionalized monetary rules and centralized note issue—*strengthened* state fiscal-monetary institutions within a rule-bound framework.\n\n- **Repeal of the Corn Laws (1846):** A landmark policy shift responding to Anti-Corn Law League mobilization and famine pressure; it split the Tory party and demonstrated *society's* capacity to reshape national policy—a key illustration of shackled state responsiveness.\n\n- **Irish Great Famine (1845–1852, esp. onset):** Mass mortality and emigration; the state's limited relief response exposed the *narrowness* of its capacity/willingness at the periphery, weakening legitimacy in Ireland even as it tested administrative machinery.\n\n- **Chartist collapse of 1848 (Kennington Common):** The failed climactic demonstration and discredited third petition marked a temporary *setback for organized society*—yet the peaceful containment, contrasted with continental revolutions, exemplified Britain's position within the \"corridor.\"\n\n---\n\n**Caveat:** Acemoğlu and Robinson treat Britain as a paradigm case of movement *within* the corridor, where reform came through contested but non-revolutionary channels. The period's significance is precisely this *simultaneous* growth of state capacity and societal mobilization—illustrating the balancing dynamic rather than a one-sided shift.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\n# UK 1849–1858 through *The Narrow Corridor* framework\n\n**Trends:**\n\n- **Free-trade consolidation after the 1846 Corn Law repeal** — the maturing of laissez-faire orthodoxy and expanding commercial prosperity strengthened civil society (commercial and manufacturing interests) while constraining aristocratic-landed dominance of the state.\n\n- **Post-Chartist absorption of working-class energy into \"respectable\" channels** — after Chartism's 1848 collapse, mobilization shifted toward trade unions, cooperatives (Rochdale model spreading), friendly societies, and self-improvement movements. This diffused but arguably deepened civil society's organizational capacity (the \"Shackled Leviathan\" pattern of society organizing without insurrection).\n\n- **Railway and telegraph expansion** — accelerating infrastructure integration increased both state administrative reach and the coordinating capacity of commercial society (a case where both grow together—the corridor dynamic).\n\n- **Growth of a professionalized, meritocratic bureaucratic ideal** — the slow move away from patronage (culminating in the 1854 Northcote–Trevelyan Report) strengthened state capacity by making it more competent and less a spoils-machine of elites.\n\n- **Urbanization and public-health awareness** — rising cities and recurrent cholera fears drove demand for sanitary regulation, expanding the state's legitimate remit into local governance.\n\n- **Expansion of the press and cheap print** (paper/advertisement duty pressures building) — widened public sphere, strengthening society's monitoring capacity.\n\n**Events:**\n\n- **Northcote–Trevelyan Report (1854)** — blueprint for competitive-examination civil service; strengthened state capacity/impartiality over time.\n\n- **Crimean War (1854–1856)** — administrative failures (Balaclava, supply, medical scandals exposed by *The Times* and W.H. Russell) damaged state prestige but spurred reform pressure; Florence Nightingale's work and public outcry illustrate society disciplining the state.\n\n- **Repeal of the newspaper Stamp Duty (1855)** — directly strengthened civil society by cheapening and widening the press.\n\n- **Indian Rebellion / \"Mutiny\" (1857) and the Government of India Act (1858)** — abolished East India Company rule, transferring India to the Crown; a major expansion of direct imperial state power.\n\n- **Financial crisis of 1857** — global panic tested and briefly suspended the 1844 Bank Charter Act, revealing/reshaping the state's role in financial regulation.\n\n- **Aberdeen and Palmerston ministries; fall of Aberdeen (1855)** over Crimean mismanagement — parliamentary accountability constraining executive failure.\n\n- **Great Stink of London (1858)** — prompted authorization of Bazalgette's sewer system; concrete expansion of state (municipal) capacity into public works.\n\n---\n\n*Note:* I've reconstructed this from general historical knowledge rather than from Acemoğlu and Robinson's text directly—they don't provide a year-by-year UK chronology, so the framing (which items strengthen state vs. society) is my application of their concepts, and you should verify specific dates against a dedicated source.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\n# UK 1859–1868 in the *Narrow Corridor* Framework\n\nIn Acemoğlu and Robinson's terms, this decade shows the \"Shackled Leviathan\" moving through the corridor: state capacity and civil society mobilization growing more or less in tandem.\n\n## Trends\n\n- **Industrial expansion and urbanization**: Continued growth of manufacturing towns (Manchester, Birmingham) concentrated organized working and middle classes, *strengthening society* by giving it density, resources, and coordination capacity to press demands.\n\n- **Growth of the organized working class and \"New Model\" trade unions**: Craft unions (e.g., Amalgamated Society of Engineers) consolidated during this period, and moves toward federation culminated in the founding of the Trades Union Congress (1868). This *strengthened society's* capacity for collective mobilization.\n\n- **Expansion of the popular press and cheap print**: Following earlier repeal of \"taxes on knowledge\" (paper duty abolished 1861), rising literacy and mass-circulation newspapers *strengthened society* by broadening the informed, mobilizable public.\n\n- **Growth of a professional, meritocratic civil service**: Building on the Northcote–Trevelyan principles (1850s), gradual bureaucratization and administrative competence *strengthened the state's* capacity in a way compatible with accountability.\n\n- **Free-trade / laissez-faire economic consolidation**: The mature Gladstonian fiscal orthodoxy (following the 1860 Cobden–Chevalier treaty era) reflected a state that governed economically through market openness—arguably a *shackled state* balancing capacity with restraint.\n\n- **Rising middle-class and reformist political culture**: Nonconformist and liberal associational life expanded, *strengthening society* and building coalitions demanding franchise reform.\n\n## Events\n\n- **The Second Reform Act (1867)**: The single most decisive event—roughly doubling the electorate by enfranchising urban working-class male householders. It *strengthened society's* institutionalized voice while binding the state more tightly to popular accountability (both, in corridor terms).\n\n- **Cobden–Chevalier Treaty (1860)**: The Anglo-French free-trade agreement embedded the state's commitment to open commerce—an exercise of *state capacity in a constrained direction*.\n\n- **Repeal of the paper duty (1861)** and Gladstone's budgets: Removed a key \"tax on knowledge,\" *strengthening society* via cheaper information.\n\n- **Formation of the Reform League and Reform Union; the Hyde Park demonstrations (1866–67)**: Mass extra-parliamentary mobilization (including the July 1866 railings incident) pressured Parliament toward reform—a clear *strengthening of society's* mobilizational power that shaped elite behavior.\n\n- **Founding of the Trades Union Congress (1868)**: Institutionalized national labor representation, *strengthening society*.\n\n- **First Fenian activity in Britain (Manchester \"Martyrs\" 1867; Clerkenwell explosion 1867)**: Irish republican violence provoked *state security responses* and shaped the Irish question—an ambiguous test of Leviathan's coercive capacity.\n\n- **Death of Palmerston (1865)** and the ensuing Russell/Derby–Disraeli governments: Removed a personal obstacle to reform, opening the political space that produced the 1867 Act (indirect effect on the reform trajectory).\n\n**Caveat**: My precise recall of specific 1859–1868 datings and whether A&R themselves discuss this exact decade is limited; the 1867 Reform Act is central to their broader argument about Britain's path through the corridor, but you should verify the specific attributions above against primary and secondary sources.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\n# UK, 1869–1878: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Expansion of the electorate and mass party organization** — Following the 1867 Reform Act, the period saw growing party machinery (e.g., the Birmingham \"caucus,\" National Liberal Federation founded 1877). *Strengthens society*, by mobilizing and organizing wider political participation.\n- **Growth of trade unions and the labor movement** — Continued expansion of unions into the 1870s, building on legal recognition. *Strengthens society*, by giving working people collective bargaining and political voice.\n- **Professionalization and expansion of the state bureaucracy** — The post-Northcote-Trevelyan drift toward merit-based, competitive-examination civil service (formalized by Order in Council in 1870). *Strengthens the state* by enhancing administrative capacity while reducing patronage.\n- **Rising literacy and expansion of the popular press** — Mass education and cheaper newspapers expanded public opinion as a check. *Strengthens society*.\n- **Economic shift into the \"Long Depression\"** (from ~1873) — Falling prices, agricultural difficulty, and industrial slowdown created pressures on both government policy and organized labor. *Ambiguous*; strains both, testing state capacity and society's economic security.\n\n**Events:**\n\n- **Disestablishment of the Irish Church (1869)** — Gladstone's act removing the Anglican Church's privileged status in Ireland. *Strengthens society* (addressing grievances, reducing entrenched privilege) though also an assertion of *state* legislative reach.\n- **Forster's Elementary Education Act (1870)** — Created state-supported school boards and near-universal elementary provision. *Strengthens the state* (new public administrative role and capacity) and arguably *society* (mass literacy/mobilization capacity).\n- **Trade Union Act 1871** — Gave unions legal status and protected their funds. *Strengthens society* by legitimizing collective organization.\n- **Criminal Law Amendment Act 1871 / Conspiracy and Protection of Property Act 1875** — The 1871 act restricted picketing (weakening labor); the 1875 act reversed this, legalizing peaceful picketing. *Net strengthens society* by the end of the period.\n- **Ballot Act 1872** — Introduced the secret ballot, reducing intimidation and landlord/employer coercion of voters. *Strengthens society*.\n- **Introduction of competitive civil service exams (1870 Order in Council)** — *Strengthens the state* by professionalizing administration.\n- **Public Health Act 1875 & related sanitary/housing legislation (Artisans' Dwellings Act 1875)** — Consolidated public health administration and municipal powers. *Strengthens the state* (regulatory capacity) with benefits to society.\n- **Royal Titles Act 1876** (Victoria as Empress of India) and the **Eastern Question/Bulgarian agitation (1876–78)** — Disraeli's imperial assertiveness plus the mass \"atrocities\" campaign led by Gladstone. The former *strengthens the state* (imperial/executive prestige); the latter demonstrated *society's* capacity for moral mass mobilization on foreign policy.\n\n**Caveat:** Acemoğlu and Robinson treat Britain as a paradigmatic case of a country moving *within* the corridor—the state and society growing in tandem (a \"Red Queen\" dynamic). Most items above illustrate that mutual reinforcement rather than one side decisively dominating.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\n# UK, 1879–1888: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Expansion of the electorate and mass politics (culminating in the 1884 Reform Act):** The steady growth of an organized, enfranchised working and lower-middle class strengthened civil society's capacity to demand accountability, pushing both state and society upward in tandem (the \"Red Queen\" dynamic).\n\n- **Growth of the \"New Unionism\" and organized labor:** Rising trade union membership and worker self-organization throughout the decade strengthened society's mobilizational capacity, though the more militant unskilled unions crystallized largely at the tail end (1888–89).\n\n- **The Long Depression's agricultural and industrial strains (roughly 1873–1896):** Falling grain prices and cheap American/colonial imports depressed British agriculture, weakening the landed aristocracy's economic base—eroding a traditional pillar of narrow, elite-dominated power and shifting the balance toward broader society.\n\n- **Professionalization and bureaucratic expansion of the state:** Continued growth of a merit-based civil service (post-Northcote–Trevelyan) built state capacity in a rule-bound, less patronage-driven form—strengthening a \"shackled\" rather than despotic state.\n\n- **Rising Irish nationalist mobilization and land agitation:** The Land War and mass organization in Ireland strengthened a distinct civil society there while pressuring the British state to both coerce and concede—a contested, ambivalent push on both dimensions.\n\n- **Urbanization and press expansion:** Continued growth of cities and a cheap, widely circulated press deepened associational life and information flows, strengthening society's ability to coordinate and monitor elites.\n\n**Events:**\n\n- **Third Reform Act (1884) and Redistribution Act (1885):** Nearly doubled the electorate and rationalized constituencies; a discrete, decisive strengthening of civil society's formal political leverage.\n\n- **Irish Land Act (1881) and Coercion Acts:** Simultaneously conceded tenant rights (empowering Irish society) and expanded coercive state powers to suppress agitation—an event pulling state and society in opposite directions.\n\n- **Phoenix Park murders (1882):** Assassination of British officials in Dublin triggered harsher security legislation, strengthening the state's coercive arm and hardening reaction against concession.\n\n- **First Home Rule Bill and its defeat (1886):** Splitting the Liberal Party, this crystallized the constitutional conflict; its failure preserved centralized Westminster authority while leaving Irish society's demands unresolved.\n\n- **Employers' Liability and workplace/factory legislation:** Incremental statutory protections signaled the state responding to organized labor's demands—modest joint strengthening.\n\n- **Bloody Sunday, Trafalgar Square (1887):** Violent dispersal of a demonstration displayed state coercive capacity while galvanizing protest movements—a flashpoint in the contested boundary between state authority and popular assembly.\n\n- **The Match Girls' Strike (1888):** A landmark of New Unionism at the decade's end, demonstrating unskilled workers' capacity to organize successfully—strengthening society.\n\n---\n\n**Caveat:** Acemoğlu and Robinson treat Britain as a paradigmatic case of a country *inside* the corridor, where state and society grow in balanced tension. The events above should be read less as dramatic corridor entries/exits than as the continuous \"Red Queen\" competition that keeps Britain within it. Note also that some items (New Unionism especially) belong more properly to 1888–1892; be cautious drawing firm conclusions strictly within the 1879–1888 window.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\n# UK, 1889–1898: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Growth of \"New Unionism\" (mass unskilled labour organizing)** — Expansion of trade unions beyond skilled craftsmen (gasworkers, dockers) mobilized previously unorganized workers. *Strengthened society* by broadening collective capacity to check employers and the state.\n\n- **Rise of collectivist/socialist thought (Fabianism, growing labour political consciousness)** — The Fabian Society (founded 1884) and spreading socialist ideas shifted expectations toward state provision. *Strengthened both*: legitimized expanded state action while energizing organized society.\n\n- **Expansion of local government administrative capacity** — Following the 1888 Local Government Act, the consolidation of county councils and later urban/district bodies extended the state's routine administrative reach. *Strengthened the state* (and arguably participatory society through elected local bodies).\n\n- **Growth of a mass-circulation popular press** — Cheaper newspapers and rising literacy (post-1870 education) expanded the public sphere and popular political engagement. *Strengthened society* by enhancing capacity to scrutinize and mobilize.\n\n- **Imperial expansion and \"New Imperialism\"** — Ongoing colonial acquisition and jingoistic sentiment enlarged state military/administrative apparatus and fiscal demands. *Strengthened the state.*\n\n- **Economic anxieties of the \"Great Depression\" era / relative industrial decline vs. Germany and the US** — Competitive pressures fed debates over tariffs, efficiency, and social conditions, gradually reshaping the state's economic role. *Ambiguous/mixed.*\n\n**Events:**\n\n- **London Dock Strike (1889)** — The successful \"Dockers' Tanner\" strike was a landmark victory for New Unionism, demonstrating unskilled workers' collective power. *Strengthened society.*\n\n- **Local Government Act 1894 (Parish and District Councils)** — Created elected urban/rural district and parish councils, extending democratic local administration. *Strengthened both state capacity and participatory society.*\n\n- **Founding of the Independent Labour Party (1893, Bradford)** — Institutionalized independent working-class political representation. *Strengthened society's* organized political voice.\n\n- **Formation of the National Union of Women's Suffrage Societies (1897)** — Unified suffrage campaigning into a coordinated national organization. *Strengthened society* by consolidating mobilization for expanded political rights.\n\n- **Employers' Liability / factory and workplace legislation and the Conciliation Act 1896** — State intervention in industrial relations and worker protection expanded regulatory reach. *Strengthened the state* (constrained by/responsive to society).\n\n- **Jameson Raid (1895–96) and rising tensions in South Africa** — Imperial crises heightening state military mobilization and foreshadowing the Boer War. *Strengthened the state.*\n\n---\n\n**Caveat:** Acemoğlu and Robinson treat Britain as a paradigmatic case of a country *inside* the corridor, where state and society power grow in tandem. Note that this specific 1889–1898 breakdown reflects standard historiography applied to their framework rather than detailed treatment in the book itself, which focuses on longer arcs (e.g., 1832 Reform onward).\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\n# UK 1899–1908 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Growth of organized labour and trade unionism** — Rising union membership and increasing coordination of the working class strengthened civil society's capacity to mobilize and bargain against both state and capital.\n\n- **Rise of the Labour Representation Committee / emergent Labour Party** — The gradual channeling of working-class interests into formal parliamentary politics strengthened society's voice while also pulling it into (and expanding) the constitutional state.\n\n- **Growing fiscal-military pressure and demands for a stronger administrative state** — The costs of empire and naval competition (Anglo-German rivalry) pushed expansion of state capacity and taxation, strengthening the state.\n\n- **The \"New Liberalism\" and shift toward collectivist social policy** — Intellectual and political movement toward the state assuming responsibility for welfare expanded state capacity while responding to (and legitimating) society's demands—strengthening both.\n\n- **Continued extension of civil associational life** — Friendly societies, cooperatives, a vigorous free press, and reform movements deepened society's organizational density.\n\n- **Slow democratization pressure (still-limited male suffrage, no female suffrage)** — Persistent exclusion generated mounting mobilization, keeping the state–society balance contested.\n\n**Events:**\n\n- **Second Boer War (1899–1902)** — Costly and controversial; strengthened the state fiscally and militarily but exposed weaknesses (revealed poor physical condition of recruits, fueling \"national efficiency\" debates), while pro-Boer critique energized civil-society dissent.\n\n- **Taff Vale judgment (1901)** — House of Lords ruling holding unions liable for strike damages severely weakened organized labour's power, galvanizing workers to seek political remedy.\n\n- **1902 Education Act (Balfour)** — Expanded state role in education administration through local authorities, strengthening state capacity but provoking Nonconformist \"passive resistance,\" a civil-society reaction.\n\n- **1906 Liberal landslide election** — Massive electoral shift, with ~29 Labour-backed MPs entering Parliament, marking a decisive strengthening of society's representation within the state.\n\n- **Trade Disputes Act (1906)** — Reversed Taff Vale, granting unions immunity from tort liability—a major strengthening of civil society/organized labour.\n\n- **Early Liberal welfare reforms (1906–1908)** — School meals (1906), medical inspections (1907), and the **Old Age Pensions Act (1908)** expanded state capacity and its social reach while responding to society's demands (strengthening both).\n\n- **Emergence of militant suffragette activism (WSPU, from 1903 onward)** — Escalating direct action strengthened a mobilized women's civil-society movement pressing against an exclusionary state.\n\n*Caveat:* Acemoğlu and Robinson treat the UK as a paradigmatic case of a country inside the \"corridor,\" where balanced state–society competition produced a \"Shackled Leviathan.\" These years illustrate that dynamic: an expanding state matched by an increasingly assertive and organized society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\n# UK 1909–1918: Acemoğlu & Robinson's \"Narrow Corridor\" Framework\n\nIn *The Narrow Corridor*, the \"Shackled Leviathan\" emerges when state and society grow in tandem, each checking and empowering the other. Britain in this period is a paradigm case of both expanding simultaneously—the classic \"Red Queen\" effect.\n\n## Trends\n\n- **Rising fiscal capacity of the state:** Progressive taxation (introduced/expanded via the 1909 \"People's Budget\"—land taxes, super-tax on high incomes) permanently strengthened the state's extractive and administrative reach.\n\n- **Growth of the nascent welfare state:** The National Insurance Act (1911) established state provision for health and unemployment, expanding the state's role in citizens' lives—strengthening state capacity while responding to (and empowering) societal demands.\n\n- **Expansion of organized labor:** Rising trade union membership and militancy (the \"Great Unrest,\" c. 1910–1914, with major dock, rail, and mining strikes) strengthened civil society's mobilizational power.\n\n- **Democratization of the electorate:** A long-running trend toward mass suffrage, culminating in but building toward the 1918 Representation of the People Act—broadening society's formal political voice.\n\n- **The women's suffrage movement:** Sustained suffragist/suffragette organizing (WSPU, NUWSS) mobilized a previously excluded segment of society, strengthening civil society's capacity for collective action.\n\n- **Wartime economic mobilization (from 1914):** Progressive state control over industry, prices, and labor markets massively expanded state administrative capacity—though partly negotiated with unions and industry, keeping it (mostly) within the corridor.\n\n## Events\n\n- **The People's Budget (1909):** Lloyd George's redistributive budget—a discrete fiscal-political confrontation that both strengthened the state's revenue base and provoked a constitutional crisis.\n\n- **The Parliament Act (1911):** Curtailed the Lords' veto after the constitutional crisis, shifting power to the elected Commons—strengthening the accountable/representative arm of the state and, indirectly, society.\n\n- **National Insurance Act (1911):** Discrete legislative milestone (see trend above).\n\n- **Outbreak of WWI (August 1914):** The pivotal event: triggered enormous expansion of state power.\n\n- **Defence of the Realm Act (DORA, 1914):** Granted sweeping emergency powers (censorship, requisitioning, control of production)—a sharp, discrete strengthening of state coercive/administrative power over society.\n\n- **Munitions of War Act (1915) & conscription (Military Service Acts, 1916):** Direct state control over labor mobility and compulsory military service—major expansions of state power over individuals, negotiated partly with labor.\n\n- **Representation of the People Act (1918):** Enfranchised nearly all men over 21 and women over 30—a dramatic discrete expansion of society's political power, tripling the electorate.\n\n- **Easter Rising (1916, Ireland):** A violent challenge to state authority testing the corridor's limits at the Union's periphery—illustrating how the framework strained where state–society balance broke down.\n\n**Summary:** This decade exemplifies A&R's \"Red Queen\" dynamic—war and reform drove *both* state capacity (taxation, welfare, wartime controls) *and* societal power (unions, mass suffrage) upward together, keeping Britain within the corridor rather than tipping toward Despotic or Absent Leviathan.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\n# UK 1919–1928 through the *Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty survives when state and society grow in tandem (\"running of the Red Queen\"). Here's how the period maps:\n\n## Trends\n\n- **Expansion of the franchise culminating in mass democracy** — The 1918 settlement (all men 21+, women 30+) matured into a genuinely mass electorate through the 1920s. *Strengthens society* by broadening popular participation and its leverage over the state.\n\n- **Rise of the Labour Party as a major governing force** — Labour displaced the Liberals as the main alternative to the Conservatives, institutionalizing organized working-class political voice. *Strengthens society*, and arguably strengthens both by channeling class conflict into parliamentary competition rather than confrontation.\n\n- **Growth of the administrative/fiscal state** — Wartime taxation levels persisted; new ministries (e.g., Health, 1919), unemployment insurance expansion, and council housing (Addison Act, 1919; Wheatley Act, 1924) entrenched a larger welfare-administering state. *Strengthens the state* (capacity), with society-strengthening dimensions via social protection.\n\n- **Trade union membership consolidation and decline** — Peak union density (~1920) followed by contraction amid recession. Organized labor's mobilizational capacity rose then ebbed. *Mixed for society* — early strengthening, then weakening.\n\n- **Post-war economic stagnation and structural decline of staple industries** — Coal, textiles, shipbuilding faltered; persistent unemployment and deflationary pressure. *Weakens society's* economic base (especially industrial working class), straining the state's legitimacy.\n\n## Events\n\n- **Return to the Gold Standard (1925)** — Churchill's decision at the pre-war parity overvalued sterling, deepening industrial distress. *Weakened society* (workers, exporters) while asserting orthodox state/financial-elite priorities.\n\n- **The General Strike (May 1926)** — The TUC's failed nine-day sympathetic strike over miners' wages. Its collapse *weakened society's* collective-action capacity and demonstrated state resilience — but its non-violent, constitutional character also reflected the \"shackled Leviathan\" bargain holding.\n\n- **Trade Disputes and Trade Unions Act (1927)** — Legislative retaliation banning sympathetic strikes and restricting union political funds. *Weakened society* (unions) and *strengthened the state's* hand over organized labor.\n\n- **Representation of the People (Equal Franchise) Act (1928)** — Extended the vote to women on equal terms with men (\"flappers' vote\"). *Strengthened society* by completing universal adult suffrage.\n\n- **Government of Ireland Act (1920) / Anglo-Irish Treaty (1921)** — Partition and Irish Free State creation. Reshaped the state's territorial reach; *ambiguous* — loss of direct control but resolution of a destabilizing conflict.\n\n---\n\n*Note:* If you can specify which country/edition context or which side of the state–society balance you most want emphasized, I can weight the analysis accordingly.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n1909-1918: <9.5, 10.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\n# UK 1929–1938 Through the *Narrow Corridor* Lens\n\n## Trends\n\n- **Secular growth of the central state's fiscal and administrative capacity** — Continued expansion of tax collection, the Treasury's coordinating role, and a professionalized civil service. *Strengthens the state.*\n\n- **Rise of mass unemployment and structural decline of staple industries** (coal, cotton, shipbuilding, steel) concentrated in the North, Wales, Scotland — Chronic depression in \"distressed/special areas\" eroded the economic independence and bargaining power of organized labor and working-class communities. *Weakens society (in those regions).*\n\n- **Expansion of the welfare/unemployment insurance apparatus** — Growing reliance of citizens on state relief (dole, transitional payments) shifted the relationship of dependence toward the state, while also representing a state responsiveness to social demands. *Strengthens the state; ambiguous for society.*\n\n- **Decline in trade union membership and militancy** — Continued weakening after the failed 1926 General Strike; unions were more cautious and less confrontational through the early 1930s. *Weakens society's mobilizational power.*\n\n- **Growth of home-ownership, suburbanization, and new consumer/light industries in the Midlands and Southeast** — A partial recovery created a more prosperous, propertied middle class, broadening the base of societal actors invested in stability. *Strengthens (a segment of) society.*\n\n- **Gradual shift toward economic interventionism and away from laissez-faire orthodoxy** — Abandonment of free trade, protective tariffs, industrial rationalization, and marketing boards enlarged the state's steering role in the economy. *Strengthens the state.*\n\n## Events\n\n- **1929 General Election / Second MacDonald Labour government** — Minority Labour government took office just before the crash, testing the state's capacity under crisis. *Ambiguous.*\n\n- **1931 Financial crisis, collapse of the Labour government, and formation of the National Government** — Sterling crisis, the May Report, and cabinet split led to a cross-party coalition and expulsion of MacDonald from Labour. Concentrated executive authority and marginalized the parliamentary opposition. *Strengthens the state's autonomy; weakens partisan/societal contestation.*\n\n- **1931 Abandonment of the Gold Standard** — Freed monetary policy from external discipline, expanding the state's macroeconomic latitude. *Strengthens the state.*\n\n- **1931 Statute of Westminster** — Formalized Dominion legislative autonomy, restructuring the reach of the imperial British state. *Weakens the (imperial) state's external authority.*\n\n- **1932 Import Duties Act & Ottawa Agreements** — Institutionalized protectionism and imperial preference, expanding state economic direction. *Strengthens the state.*\n\n- **1932–34 Hunger Marches (esp. National Unemployed Workers' Movement)** — Mass protest by the unemployed represented bottom-up societal mobilization pressing the state, though largely contained. *Attempts to strengthen society.*\n\n- **1934 Special Areas Act** — Targeted state intervention in depressed regions; modest but signaled acceptance of state responsibility for regional welfare. *Strengthens the state.*\n\n- **1936 Public Order Act** — Passed after the \"Battle of Cable Street\" (Oct. 1936); banned political uniforms and gave police powers over marches, curbing Mosley's British Union of Fascists. Enhanced state coercive/regulatory authority over public dissent. *Strengthens the state; contains an anti-democratic societal faction.*\n\n- **1936 Abdication Crisis** — Edward VIII's abdication tested but ultimately reaffirmed constitutional norms and parliamentary/government primacy over the monarchy. *Strengthens constitutional order.*\n\n- **1936 Jarrow March** — Iconic protest highlighting societal grievance and the limits of state response in distressed areas. *Societal mobilization (limited effect).*\n\n- **1938 Munich Agreement & rearmament drive** — Escalating defense spending and mobilization for conflict expanded state capacity, budgets, and planning powers. *Strengthens the state.*\n\n---\n\n**Caveat:** Acemoğlu and Robinson treat interwar Britain as a case where the state and an organized society co-evolved *within* the corridor — the crises of 1929–38 expanded state power without producing the despotic capture seen in Weimar Germany, precisely because assertive-but-contained societal actors (unions, courts, press, opposition) persisted.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n1909-1918: <9.5, 10.0>\n1919-1928: <9.5, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\n# The Narrow Corridor: UK, 1939–1948\n\nIn Acemoğlu and Robinson's framework, liberty emerges from a balance where a strong (\"Shackled\") state is matched by an equally assertive society. This period is notable for the state and society both expanding together—the \"Red Queen\" effect in action.\n\n## Trends\n\n- **Wartime mobilization of the economy (1939–45):** Massive expansion of state capacity—rationing, direction of labour, conscription, planning boards. Strongly strengthened the **state**, but administered with societal consent and unionized cooperation, also empowering **society**.\n\n- **Growth of organized labour and trade union power:** Full employment and the state's dependence on worker cooperation strengthened unions' bargaining position throughout the war and after. Strengthened **society**.\n\n- **Emerging cross-class consensus on collective provision:** A slow ideological shift toward the \"welfare state\" idea, crystallizing wartime solidarity into permanent institutional expectations. Strengthened **both**—state capacity grew, legitimized by broad societal buy-in.\n\n- **Fiscal expansion and progressive taxation:** War financing entrenched high taxation and greater redistributive capacity that persisted post-war. Strengthened **state** capacity (with societal acceptance).\n\n- **Demographic/social disruption and levelling:** Evacuation, shared danger, and rationing narrowed visible class distinctions, feeding demand for a fairer post-war settlement. Strengthened **society's** cohesion and assertiveness.\n\n- **Incremental imperial decline:** Growing recognition that the Empire was unsustainable reoriented the state inward, foreshadowing decolonization. Ambiguous for the domestic **state**.\n\n## Events\n\n- **Outbreak of WWII / Emergency Powers (Defence) Acts (1939–40):** Granted the state sweeping authority over persons and property. Strongly strengthened the **state**.\n\n- **Churchill's coalition government (1940):** Cross-party unity harnessed both state authority and popular legitimacy. Strengthened **both**.\n\n- **Publication of the Beveridge Report (1942):** A discrete document that galvanized public demand for social insurance \"from cradle to grave,\" mobilizing **society** and setting the state's post-war agenda. Strengthened **both**.\n\n- **1944 Education Act (Butler Act):** Expanded state provision and secondary schooling access. Strengthened **state** capacity and **societal** opportunity.\n\n- **1945 general election (Labour landslide):** A decisive democratic assertion of society's preferences, mandating a reformist program. Strengthened **society's** grip on the state.\n\n- **Nationalizations (Bank of England, coal, rail, etc., 1946–48):** Direct expansion of state ownership and economic control. Strengthened the **state**.\n\n- **National Insurance Act (1946) & founding of the NHS (1948):** Institutionalized universal welfare and healthcare, dramatically expanding state functions while responding to societal demand. Strengthened **both**.\n\n---\n\n**Framework note:** This period is a strong example of the \"Red Queen\" dynamic—the state grew enormously in capacity, but was checked and directed by an increasingly mobilized, democratically assertive society (elections, unions, Beveridge-driven expectations), keeping Britain within the corridor rather than tipping toward Despotic dominance.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n1909-1918: <9.5, 10.0>\n1919-1928: <9.5, 9.5>\n1929-1938: <9.0, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\n# UK 1949–1958: State and Society in the Narrow Corridor\n\n**Trends:**\n\n- **Consolidation of the welfare state (NHS embedding, National Insurance).** Building on the 1948 launch, the NHS and universal social services became entrenched during the early 1950s. This *strengthened both*: the state gained administrative capacity and legitimacy, while society gained collective security and enforceable claims on the state (Acemoğlu and Robinson's \"Shackled Leviathan\" dynamic).\n\n- **Postwar economic recovery and near-full employment.** Rising real wages and consumer prosperity (\"you've never had it so good\") *strengthened society* by empowering labor and consumers, while giving the state fiscal room—broadly balancing both sides.\n\n- **Gradual decolonization and imperial retreat.** The independence of India (1947) set a trajectory continuing through the 1950s, slowly *weakening the state's* external coercive reach and imperial revenue base, redirecting focus inward.\n\n- **Trade union strength within the postwar settlement.** Corporatist bargaining institutionalized organized labor as a counterweight, *strengthening society's* organized power.\n\n- **Immigration from the Commonwealth (post-1948 Nationality Act).** Rising West Indian and South Asian arrivals gradually reshaped civil society's composition, planting tensions that would test both social cohesion and state regulation.\n\n- **Nationalized industries and Keynesian demand management.** Continued mixed-economy consensus *strengthened state* economic capacity, embedding Leviathan more deeply in economic life.\n\n**Events:**\n\n- **The Festival of Britain (1951).** A discrete state-sponsored display of national renewal—modestly *strengthened state* legitimacy and civic identity.\n\n- **1951 general election (return of Churchill/Conservatives).** Peaceful alternation of power—affirmed society's control over the state through robust electoral competition.\n\n- **Death of George VI and accession of Elizabeth II (1952); Coronation (1953).** The televised coronation *strengthened* both symbolic state authority and shared civic participation.\n\n- **Passage/operation of the end of wartime rationing (culminating 1954).** Removal of state-directed consumption controls marked a *relative retreat of the state* from daily economic life.\n\n- **Suez Crisis (1956).** A pivotal *weakening of the state's* prestige and imperial pretensions; the forced withdrawal exposed limits of British power and shifted public confidence.\n\n- **Notting Hill and Nottingham race riots (1958).** Discrete outbreaks of communal violence *strained civil society* and prompted debate over state regulation of immigration and public order.\n\n---\n\n*Caveat:* Acemoğlu and Robinson treat mid-20th-century Britain as a settled example *inside* the corridor, so these developments largely represent recalibrations of an already-balanced state–society relationship rather than dramatic movements toward or away from the corridor.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n1909-1918: <9.5, 10.0>\n1919-1928: <9.5, 9.5>\n1929-1938: <9.0, 9.5>\n1939-1948: <9.5, 10.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\n# The Narrow Corridor Framework Applied to the UK, 1959–1968\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" depends on a balance where both state and society grow in tandem. Here is how UK developments in this decade map onto that dynamic.\n\n## Trends\n\n- **Postwar affluence and mass consumption (\"never had it so good\")**: Rising real incomes and consumer durables broadened economic autonomy and mobilized society, while a buoyant tax base underwrote an expanding state—strengthening *both*.\n\n- **Consolidation and growth of the welfare state/NHS**: Continued expansion of universal social provision extended state administrative reach and capacity (*strengthens state*) while also empowering citizens through entitlements and reduced dependency (*strengthens society*).\n\n- **Expansion of higher education (Robbins Report, 1963, and new universities)**: Growing educated middle class and student population enlarged the associational and critical capacity of civil society (*strengthens society*).\n\n- **Decline of deference and rise of a distinct youth/counterculture**: Erosion of traditional class and elite authority shifted the balance toward a more assertive, mobilized society (*strengthens society*).\n\n- **Decolonization and imperial retreat**: The winding-down of empire (and the 1968 \"East of Suez\" decision) reduced the external projection of state power and reoriented the state inward.\n\n- **Persistent economic underperformance and sterling weakness (\"stop-go\")**: Chronic balance-of-payments pressure constrained state fiscal autonomy and its ability to deliver, arguably *weakening the state's* effective capacity.\n\n- **Strengthening trade union and labor movement**: Rising union membership and shop-floor power expanded organized society's leverage over both employers and the state (*strengthens society*).\n\n- **Commonwealth immigration and demographic change**: Growing non-white population reshaped civil society but also prompted state regulatory intervention (see events below).\n\n## Events\n\n- **1959 general election (Conservative victory under Macmillan)**: Reaffirmed a broadly consensual \"Butskellite\" governance—stabilizing the state without major redistribution of power.\n\n- **1962 Commonwealth Immigrants Act**: A discrete assertion of *state* power to control borders and entry, narrowing prior imperial freedom of movement (*strengthens state's coercive/administrative role*).\n\n- **1963 Profumo affair**: Scandal that damaged elite credibility and fueled the decline of deference (*strengthens society's* scrutiny; *weakens* incumbent state authority).\n\n- **1964 general election (Labour victory under Wilson)**: Brought a modernizing, technocratic agenda (\"white heat of technology\"), aiming to expand state planning capacity.\n\n- **1965 Race Relations Act (and 1968 successor)**: State intervention to constrain private discrimination—simultaneously an expansion of *state* regulatory reach and a protection of citizens' rights (*both*).\n\n- **Liberalizing social legislation (1965 death penalty abolition; 1967 Sexual Offences Act; 1967 Abortion Act; 1968 theatre censorship abolition)**: State retreat from moral coercion, expanding individual liberty (*strengthens society*).\n\n- **November 1967 devaluation of sterling**: A discrete blow to state economic credibility and autonomy (*weakens state*).\n\n- **1968 \"Rivers of Blood\" speech (Enoch Powell)**: Mobilized society along contested lines and exposed tensions over immigration, testing the balance between popular mobilization and state-managed order.\n\n---\n\n**Caveat**: Acemoğlu and Robinson themselves do not analyze this precise decade in detail; the above applies their state-versus-society framework to the period. The UK here largely remained within the \"corridor,\" with both state capacity and societal mobilization growing, though economic strain periodically tested the balance.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n1909-1918: <9.5, 10.0>\n1919-1928: <9.5, 9.5>\n1929-1938: <9.0, 9.5>\n1939-1948: <9.5, 10.0>\n1949-1958: <9.5, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\n# UK 1969–1978 through *The Narrow Corridor* Lens\n\nIn Acemoğlu and Robinson's framework, liberty depends on a balance between a capable \"Shackled Leviathan\" state and a mobilized society. Here the period is marked largely by mutual weakening—both state capacity and social cohesion came under strain.\n\n## Trends\n\n- **Rising trade union power and militancy** — A slow build of union membership and shop-floor bargaining strength through the early-to-mid 1970s *strengthened* one segment of civil society (organized labour), while *weakening* the state's ability to govern economic policy.\n\n- **Persistent stagflation and relative economic decline** — Chronic inflation, low productivity growth, and \"the sick man of Europe\" reputation *weakened the state's* fiscal capacity and legitimacy.\n\n- **Growth of the \"corporatist\" state model** — Attempts to institutionalize bargaining between government, employers (CBI), and unions (TUC) represented an ambiguous *strengthening/entangling* of state and society that ultimately proved unstable.\n\n- **Escalating conflict in Northern Ireland (the Troubles)** — A deepening sectarian and paramilitary crisis that both expanded coercive state apparatus (military deployment) and *weakened* the state's monopoly on legitimate violence in the region.\n\n- **Expansion of the welfare state and public sector employment** — Continued growth in state provision *strengthened state reach* while raising unsustainable fiscal commitments.\n\n- **Devolutionary and nationalist pressures** — Rising Scottish and Welsh nationalism (SNP electoral gains) as a slow mobilization of *society* challenging the unitary state.\n\n## Events\n\n- **Deployment of British troops to Northern Ireland (1969)** — A discrete escalation *strengthening state coercive presence* but signaling breakdown of civil order.\n\n- **Bloody Sunday (1972)** — Killing of civilians in Derry *delegitimized the state* and radicalized/mobilized nationalist society.\n\n- **Imposition of Direct Rule in Northern Ireland (1972)** — Suspension of Stormont *centralized state power* while acknowledging local governance failure.\n\n- **The 1972 and 1974 Miners' Strikes** — Direct confrontations that *demonstrated society's (union) power to defeat the state*; the 1974 strike triggered the Three-Day Week and brought down the Heath government.\n\n- **The Three-Day Week (1973–74)** — Emergency electricity rationing that vividly displayed *state incapacity*.\n\n- **Fall of the Heath government (Feb 1974 election)** — Fought on \"Who governs Britain?\"; the electoral answer *weakened state authority* relative to unions.\n\n- **The Social Contract (1974–75)** — Labour government's negotiated wage-restraint pact with the TUC, an attempt to *rebalance* state-society relations via consent rather than coercion.\n\n- **IMF bailout (1976)** — Sterling crisis forcing a loan with austerity conditions, a stark marker of *weakened state economic sovereignty*.\n\n- **The Winter of Discontent (1978–79)** — Widespread public-sector strikes at the period's close, the culminating episode of *society (labour) overpowering state capacity*, discrediting the corporatist settlement.\n\n**Framework note:** This decade shows the UK drifting toward the corridor's lower edge—an increasingly *weakened Leviathan* facing an assertive but narrowly organized society—setting up the sharp state-strengthening reaction of Thatcherism that followed 1979.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n1909-1918: <9.5, 10.0>\n1919-1928: <9.5, 9.5>\n1929-1938: <9.0, 9.5>\n1939-1948: <9.5, 10.0>\n1949-1958: <9.5, 9.5>\n1959-1968: <9.5, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\n# UK 1979–1988: State and Society Power (Acemoğlu–Robinson Framework)\n\n**Trends:**\n\n- **Decline of trade union membership and density** (peaked ~13.2m in 1979, falling thereafter): a slow erosion of a key organized civil-society counterweight to both state and capital — *weakened this segment of society's collective power*.\n\n- **Privatization program and rollback of the state's economic footprint** (British Aerospace 1981, British Telecom 1984, British Gas 1986, etc.): reduced the state's direct economic control but arguably concentrated power in a smaller executive and private hands — *weakened state's economic reach, ambiguous for society*.\n\n- **Deindustrialization and regional economic divergence** (collapse of manufacturing, mining, steel employment; North–South divide): dissolved dense working-class communities and their associational infrastructure — *weakened society's organized capacity in affected regions*.\n\n- **Centralization of authority in Westminster/Whitehall at the expense of local government** (rate-capping, curbs on local autonomy): *strengthened the central state relative to local/civil intermediaries*.\n\n- **Growth of home ownership and asset-based individualism** (Right to Buy expanding a property-owning class): reshaped social identities away from collective/union structures — *mixed; empowered individuals as consumers/owners while atrophying collective institutions*.\n\n- **Financialization and deregulation of the economy** culminating in liberalization: shifted power toward markets and away from both corporatist bargaining and state planning — *weakened corporatist society, restructured state role*.\n\n**Events:**\n\n- **1979 general election / Thatcher government** takes office, initiating a deliberate program to shrink corporatist bargaining and curb union power — *shift favoring executive state authority over organized society*.\n\n- **Employment Acts 1980, 1982 and Trade Union Act 1984**: legally restricted secondary picketing, closed shops, and mandated strike ballots — *directly weakened union (society) power, strengthened state's regulatory hand*.\n\n- **Miners' Strike (1984–85)** and the NUM's defeat: a decisive confrontation demonstrating the state's coercive and organizational superiority over its most powerful union — *strongly weakened organized labour, strengthened state capacity/resolve*.\n\n- **Abolition of the Greater London Council and metropolitan county councils (1986)**: elimination of major opposition-controlled local governments — *weakened intermediate/local society, strengthened central state*.\n\n- **Falklands War (1982)**: military victory that bolstered state legitimacy, executive standing, and national cohesion — *strengthened the state*.\n\n- **Right to Buy (Housing Act 1980)**: sale of council housing to tenants — *empowered individuals as owners while depleting local-authority (state/collective) housing stock*.\n\n- **\"Big Bang\" deregulation of the London Stock Exchange (1986)**: liberalized financial markets — *reduced state/institutional constraints, empowered market actors*.\n\n- **Brighton hotel bombing (1984)** and ongoing Northern Ireland conflict: sustained security threat prompting continued expansion of state coercive/surveillance apparatus — *strengthened the security state*.\n\n---\n\n*Note:* Acemoğlu and Robinson do not, to my knowledge, treat 1979–1988 Britain as an extended case study, so these are my applications of their state-vs-society framework rather than their own analysis. Their thesis would frame this decade as a period where a strengthening state pushed against a weakening organized civil society — raising the framework's question of whether the \"corridor\" (balanced contest between state and society) was maintained or strained.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n1909-1918: <9.5, 10.0>\n1919-1928: <9.5, 9.5>\n1929-1938: <9.0, 9.5>\n1939-1948: <9.5, 10.0>\n1949-1958: <9.5, 9.5>\n1959-1968: <9.5, 9.0>\n1969-1978: <9.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\n# UK 1989–1998 Through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Continued decline of trade union power** – Following the 1980s legislation and the defeat of the 1984–85 miners' strike, union membership and density kept falling through the early 1990s. This weakened a traditional pillar of organized civil society (and reduced a countervailing check on the state/employers).\n\n- **Privatization and marketization of state assets** – Ongoing sell-offs (water 1989, electricity 1990, and preparation for rail privatization) shrank the state's direct economic footprint while creating new regulatory bodies; ambiguous effect—reduces state ownership but expands the regulatory-administrative state.\n\n- **Growth of managerialism and centralization in public services** – The \"New Public Management\" reforms, Next Steps executive agencies, and centralization of funding (e.g., education, NHS internal market from 1990) strengthened central state capacity and reach even while rhetorically \"rolling back\" the state.\n\n- **Deepening European integration** – Progressive incorporation of EU law and institutions constrained parliamentary sovereignty and shifted some authority upward; simultaneously empowered domestic actors to appeal to supranational rights/rules (mixed effect on state and society).\n\n- **Rising civil-society mobilization around single issues** – Growth of environmental, anti-roads, and animal-rights movements, plus expanding NGO/pressure-group activity, strengthened non-partisan civil society and its capacity for direct action.\n\n- **Economic recovery after the early-1990s recession** – The post-1993 growth period, following the 1990–92 downturn, rebuilt fiscal capacity and shaped state–society bargaining conditions.\n\n**Events:**\n\n- **Introduction of the Community Charge / \"Poll Tax\" (1989–90) and the 1990 riots** – A major state overreach in taxation provoked mass non-payment and the Trafalgar Square riot; a striking case of civil society constraining state action, leading to the tax's reversal and Thatcher's fall.\n\n- **Black Wednesday, September 1992** – The UK's forced exit from the ERM damaged the government's economic authority and credibility, weakening perceived state competence.\n\n- **Maastricht Treaty ratification struggle (1992–93)** – Intense parliamentary and public conflict over sovereignty; reflected and intensified contestation over the state's location within European structures.\n\n- **Criminal Justice and Public Order Act 1994** – Expanded police powers and curtailed rights (e.g., right to silence, restrictions on assembly/raves/protest), strengthening the coercive state and provoking civil-society opposition.\n\n- **Northern Ireland peace process – IRA ceasefire (1994) and the Good Friday Agreement (1998)** – Landmark negotiated settlement redistributing power, creating devolved institutions and rights protections; strengthened inclusive institutions and civil society while transforming the state's role.\n\n- **1997 general election and New Labour victory** – Change of government initiating a constitutional-reform agenda.\n\n- **Devolution referendums (Scotland and Wales, 1997)** – Popular votes creating a Scottish Parliament and Welsh Assembly; dispersed state power and empowered regional civil societies.\n\n- **Human Rights Act 1998** – Incorporated the ECHR into domestic law, strengthening society's ability to hold the state accountable in courts.\n\n- **Bank of England independence (1997)** – Delegated monetary policy to an independent body, a deliberate limiting/binding of executive state discretion.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n1909-1918: <9.5, 10.0>\n1919-1928: <9.5, 9.5>\n1929-1938: <9.0, 9.5>\n1939-1948: <9.5, 10.0>\n1949-1958: <9.5, 9.5>\n1959-1968: <9.5, 9.0>\n1969-1978: <9.5, 8.0>\n1979-1988: <8.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\n# UK 1999–2008 through *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Devolution consolidation (Scotland, Wales, N. Ireland)** — Ongoing empowerment of sub-national assemblies after 1999 elections; shifted power away from the centralized Westminster state toward regional societies/electorates. *Strengthened society (regional); complicated/weakened central state authority.*\n\n- **Growth of the surveillance and database state** — Steady expansion of CCTV, DNA databases, and data-collection infrastructure through the 2000s. *Strengthened state capacity (potentially at society's expense).*\n\n- **Rising immigration and demographic diversification** — Especially post-2004 EU enlargement (A8 accession migration from Poland, etc.); reshaped labor markets and civil-society composition. *Strengthened societal pluralism; generated political/social contestation.*\n\n- **Financialization of the economy** — City of London's growing centrality, credit expansion, and light-touch regulation (FSA regime). *Strengthened private economic power; masked underlying state/society fragility later exposed.*\n\n- **Erosion of trust in political institutions** — Slow decline in deference toward government, media, and Parliament, accelerating over the decade. *Weakened state legitimacy; ambiguous for organized society.*\n\n- **Judicial assertiveness / rights culture** — Bedding-in of the Human Rights Act (in force 2000), giving courts and individuals tools against executive action. *Strengthened society; constrained state (the \"shackled Leviathan\" dynamic).*\n\n**Events:**\n\n- **Scottish Parliament & Welsh Assembly opening (1999)** — Discrete institutional creation of devolved legislatures. *Strengthened regional society; redistributed state power.*\n\n- **House of Lords Act 1999** — Removal of most hereditary peers, reforming the second chamber. *Altered/modernized state institutions.*\n\n- **Good Friday Agreement implementation / power-sharing (esp. 2007 restoration of Stormont)** — Institutionalized consociational governance in N. Ireland. *Strengthened society (both communities); channeled/constrained state coercion.*\n\n- **9/11 (2001) and 7/7 London bombings (2005)** — Security shocks driving anti-terror legislation. *Strengthened coercive/security state.*\n\n- **Anti-Terrorism, Crime and Security Act 2001; Prevention of Terrorism Act 2005 (control orders); expanded detention debates** — Concrete legal expansions of executive/police power. *Strengthened state; weakened civil liberties (society pushed back via courts).*\n\n- **Iraq War and the ~1 million-strong Feb 2003 anti-war march** — Massive civil-society mobilization against state policy; government proceeded regardless. *Demonstrated society's voice but also state's autonomy/insulation.*\n\n- **Freedom of Information Act 2000 (in force 2005)** — Gave citizens formal access to state information. *Strengthened society's oversight of the state.*\n\n- **Financial crisis / Northern Rock run (2007) and bank bailouts (2008)** — State intervention/nationalization to rescue the financial sector. *Dramatically expanded state economic role; exposed private-power overreach.*\n\n---\n*Note:* If you need this scored or weighted (e.g., net effect on the state–society balance), or mapped explicitly onto Acemoğlu–Robinson's \"corridor\" positioning, let me know.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n1909-1918: <9.5, 10.0>\n1919-1928: <9.5, 9.5>\n1929-1938: <9.0, 9.5>\n1939-1948: <9.5, 10.0>\n1949-1958: <9.5, 9.5>\n1959-1968: <9.5, 9.0>\n1969-1978: <9.5, 8.0>\n1979-1988: <8.5, 8.5>\n1989-1998: <9.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\n# UK 2009–2018: State and Society Power (Narrow Corridor Framework)\n\n**Trends:**\n\n- **Austerity policies (2010 onward):** Sustained cuts to public spending, local government, welfare, and legal aid weakened state capacity in service delivery and hollowed out local institutions; also weakened civil society by reducing funding for community organizations and voluntary bodies.\n\n- **Rise of social media and digital mobilization:** Platforms enabled new forms of grassroots organizing, campaigning, and accountability pressure—strengthening some dimensions of society—while also introducing disinformation and polarization that can corrode civic trust.\n\n- **Erosion of local government and press capacity:** Continued decline of local newspapers and shrinking council budgets weakened intermediary institutions that hold power to account—weakening society's monitoring capacity.\n\n- **Deepening regional/economic inequality:** Persistent North–South and post-industrial divides fueled grievances and disaffection, weakening cohesion of civil society and trust in the state.\n\n- **Immigration and demographic change:** Rising net migration (especially from the EU) became a salient political cleavage, straining social consensus and feeding populist mobilization.\n\n- **Constitutional devolution dynamics:** Ongoing empowerment of devolved administrations (Scotland, Wales, Northern Ireland) gradually redistributed state authority away from Westminster.\n\n**Events:**\n\n- **2011 England riots:** A discrete outbreak of unrest exposed weak state control in urban areas and strained relations between police (state) and marginalized communities; prompted a reassertion of state coercive authority.\n\n- **2014 Scottish independence referendum:** A major mobilization of civil society (record turnout, mass engagement) that also tested the cohesion of the UK state; the \"No\" vote preserved the union but energized nationalist civil society.\n\n- **2016 Brexit referendum:** A pivotal event—simultaneously an expression of populist society mobilization against the establishment and a source of prolonged state uncertainty, weakening executive coherence and administrative predictability.\n\n- **Passage of surveillance and security legislation (e.g., Investigatory Powers Act 2016):** Expanded state surveillance capacity, strengthening the state's coercive/monitoring reach relative to society.\n\n- **2017 terrorist attacks (Manchester Arena, London Bridge, Westminster):** Prompted expansion of counterterrorism powers and policing, strengthening state coercive capacity.\n\n- **Grenfell Tower fire (2017):** Exposed regulatory failure and neglect of poorer communities, damaging trust in the state while galvanizing civil-society demands for accountability.\n\n- **2016 murder of MP Jo Cox:** A discrete shock highlighting political polarization and threats to democratic civility.\n\n- **Post-2016 parliamentary/judicial contests (e.g., Miller case, 2016–17):** Courts asserting the role of Parliament in the Brexit process reinforced institutional checks—strengthening rule-of-law constraints on executive power.\n\n---\n\n*Note: A full analysis would weigh how these interacted—Acemoğlu and Robinson emphasize the balance between state and society. The 2009–2018 period arguably saw both a weakening of intermediary civil-society institutions (austerity, local decline) and episodic surges of mass mobilization (Scotland, Brexit), alongside expansions of state security power—creating tension over the UK's position within the \"corridor.\"*\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n1909-1918: <9.5, 10.0>\n1919-1928: <9.5, 9.5>\n1929-1938: <9.0, 9.5>\n1939-1948: <9.5, 10.0>\n1949-1958: <9.5, 9.5>\n1959-1968: <9.5, 9.0>\n1969-1978: <9.5, 8.0>\n1979-1988: <8.5, 8.5>\n1989-1998: <9.0, 8.5>\n1999-2008: <9.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\nA caveat first: I can only speak with confidence about roughly 2019 through mid-2025 (my knowledge cutoff); anything in 2026–2028 I cannot reliably report, so I've limited myself to what actually happened and flagged genuine uncertainty rather than inventing events.\n\nIn Acemoğlu–Robinson terms, \"state\" capacity means the coercive/administrative reach of the Leviathan, while \"society\" means the organized capacity of citizens to monitor and constrain it. Here is my honest attempt.\n\n**Trends:**\n\n- **Post-Brexit repatriation of powers (2020 onward):** Withdrawal from the EU shifted regulatory, trade, and legal authority from Brussels back to Westminster/Whitehall. This concentrated power in the central state and removed an external check, but also weakened one supranational constraint on both state and society. Net: strengthened the central state.\n\n- **Erosion of judicial and constitutional checks:** A slow-moving push to limit judicial review (Judicial Review and Courts Act 2022), reform the Human Rights Act, and repeated executive frustration with courts weakened a key society-side check on the Leviathan. Strengthened state / weakened society's leverage.\n\n- **Devolution tensions:** Persistent friction between Westminster and Scotland/Wales/Northern Ireland (Internal Market Act 2020, Supreme Court ruling against a unilateral Scottish referendum in 2022) recentralized authority. Strengthened central state, arguably weakened sub-national society/institutions.\n\n- **Fiscal strain and austerity-in-effect:** Chronic underfunding of local government, courts, and public services after COVID and the inflation shock hollowed out administrative state *capacity* even as central *authority* grew — a divergence between the state's ambitions and its effective reach.\n\n- **Declining trust and civic institutions:** Continued erosion of trust in politics (partly a demographic/media trend), decline of legacy press and rise of fragmented social media, which cut both ways — mobilizing society at moments but weakening its sustained, organized capacity.\n\n**Events:**\n\n- **COVID-19 pandemic (2020–21):** Massive emergency expansion of state power (lockdowns, Coronavirus Act, furlough/economic intervention). Dramatically strengthened the state; society largely acquiesced, though later scrutiny (the COVID Inquiry) reasserted accountability.\n\n- **Public order legislation (Police, Crime, Sentencing and Courts Act 2022; Public Order Act 2023):** Expanded powers to restrict protest. Clearly strengthened the state's coercive hand and constrained a core mode of societal mobilization.\n\n- **\"Partygate\" and accountability episodes (2022):** Revelations of lockdown-breaking, resulting resignations, and eventually Boris Johnson's departure — a case of society/institutions (press, Parliament, Privileges Committee) reasserting a check. Strengthened society's accountability capacity.\n\n- **The Truss mini-budget crisis (Sept–Oct 2022):** Market reaction forced a rapid reversal and the PM's resignation — a non-state check (financial markets) disciplining the executive, ambiguous for \"society\" proper.\n\n- **Elections and government turnover (2019 Conservative majority; July 2024 Labour landslide):** Peaceful, decisive alternations of power — evidence of a functioning corridor where society periodically reshapes the state through the ballot.\n\n- **Illegal Migration Act / Rwanda scheme litigation (2023):** Clash between executive policy and the courts (UK Supreme Court ruling the scheme unlawful, Nov 2023) — a live contest between state ambition and judicial/societal constraint.\n\n**Interpretive note:** The dominant story in 2019–2025 is a state gaining formal authority (Brexit repatriation, emergency powers, protest and judicial-review restrictions) while its *effective capacity* was strained by fiscal and administrative weakness — with society's checks (courts, press, elections, markets) still functioning but under pressure. In A&R's terms, the UK stayed within the corridor but experienced friction pulling toward a more \"Despotic Leviathan\" direction. For 2026–2028 specifically, I'd rather not speculate; if you're researching that period you should verify against current sources.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 6.5>\n1799-1808: <5.5, 7.5>\n1809-1818: <5.5, 7.5>\n1819-1828: <6.5, 7.5>\n1829-1838: <7.5, 8.0>\n1839-1848: <7.5, 8.5>\n1849-1858: <8.0, 8.5>\n1859-1868: <8.5, 8.5>\n1869-1878: <9.0, 8.5>\n1879-1888: <9.0, 8.5>\n1889-1898: <9.5, 9.0>\n1899-1908: <9.5, 9.5>\n1909-1918: <9.5, 10.0>\n1919-1928: <9.5, 9.5>\n1929-1938: <9.0, 9.5>\n1939-1948: <9.5, 10.0>\n1949-1958: <9.5, 9.5>\n1959-1968: <9.5, 9.0>\n1969-1978: <9.5, 8.0>\n1979-1988: <8.5, 8.5>\n1989-1998: <9.0, 8.5>\n1999-2008: <9.0, 8.5>\n2009-2018: <8.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\"society_power\": 6.0, \"state_power\": 6.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Parliamentary constitutionalism amid reaction to French Revolution\", \"reasoning\": \"Britain had an effective fiscal-military state with a robust tax and naval apparatus and functioning parliamentary institutions (moderate-to-strong state), while a vibrant press, associational life, and reform movements gave society real voice\\u2014though wartime repression like the 1794-95 suspension of habeas corpus and the Gagging Acts constrained mobilization, keeping society moderate rather than dominant.\"}",
    "1799-1808": "{\"society_power\": 5.5, \"state_power\": 7.5, \"society_change\": -0.5, \"state_change\": 1.0, \"key_event\": \"Wartime fiscal-military expansion and repression of radicalism\", \"reasoning\": \"Income tax, the census, the Act of Union, and wartime mobilization sharply boosted state extractive, informational, and territorial capacity, while the Combination Acts and Corresponding Societies Act suppressed organized society, leaving its rising industrial/urban base largely latent.\"}",
    "1809-1818": "{\"society_power\": 5.5, \"state_power\": 7.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Wartime fiscal-military expansion meets repressed radical unrest\", \"reasoning\": \"The Napoleonic war effort, Waterloo's legitimacy boost, and Habeas Corpus suspension/Gagging Acts kept the state strong, offset only by income-tax repeal\\u2014netting no change. Society's growing radical press, Luddism, and mass meetings expanded latent mobilization, but capital punishment, troop deployments, spies, and suppression (Pentrich, Blanketeers) neutralized formal gains, leaving society roughly flat.\"}",
    "1819-1828": "{\"society_power\": 6.5, \"state_power\": 7.5, \"society_change\": 1.0, \"state_change\": 0.0, \"key_event\": \"Peterloo and reform mobilization; repeal of Combination/Test Acts\", \"reasoning\": \"Mass mobilization (Peterloo, Queen Caroline affair), a burgeoning radical press, legalized unions, and Dissenter emancipation markedly strengthened civil society, while the state's coercive capacity (Six Acts) remained high but shifted toward accommodation rather than net growth, leaving state power roughly stable.\"}",
    "1829-1838": "{\"society_power\": 7.5, \"state_power\": 8.0, \"society_change\": 1.0, \"state_change\": 0.5, \"key_event\": \"Great Reform Act (1832) and rise of mass mobilization\", \"reasoning\": \"Society surged as Catholic Emancipation, the Reform Act, abolition, and Chartism demonstrated dense associational life extracting concessions, while the state modernized via the Metropolitan Police, centralized Poor Law, and factory inspection\\u2014balanced growth within the corridor.\"}",
    "1839-1848": "{\"society_power\": 7.5, \"state_power\": 8.5, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"Chartism and Corn Law repeal amid state administrative buildout\", \"reasoning\": \"Chartism's mass mobilization and the Anti-Corn Law League's success show robust civil society, but the 1848 collapse offsets net gains, holding society steady at 7.5; meanwhile income tax, factory/mines regulation, and the Bank Charter Act durably deepened state fiscal and administrative capacity, raising state power to 8.5.\"}",
    "1849-1858": "{\"society_power\": 8.0, \"state_power\": 8.5, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"Post-Chartist civic deepening; free trade; cheaper press\", \"reasoning\": \"Society strengthened as working-class energy channeled into unions, cooperatives, and friendly societies, plus the 1855 Stamp Duty repeal and press expansion widened public monitoring. State capacity saw offsetting forces\\u2014bureaucratic reform, imperial expansion in India, and public works versus Crimean administrative failures and accountability crises\\u2014netting roughly flat at an already-strong level.\"}",
    "1859-1868": "{\"society_power\": 8.5, \"state_power\": 8.5, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"Second Reform Act (1867) doubles electorate; TUC founded\", \"reasoning\": \"The 1867 Reform Act, mass extra-parliamentary mobilization (Reform League, Hyde Park), the founding of the TUC, and a freer press all deepened civil society's institutionalized voice, lifting society power modestly; the state remained a mature, professionalizing \\\"Shackled Leviathan\\\" with capacity already high and roughly stable.\"}",
    "1869-1878": "{\"society_power\": 9.0, \"state_power\": 8.5, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"Ballot Act, union legalization, and mass party mobilization\", \"reasoning\": \"The secret ballot, Trade Union Act, and mass party/press mobilization meaningfully strengthened society, while state administrative gains (civil service exams, education and public health boards) roughly offset the strains of the Long Depression, keeping the state near its already-strong level.\"}",
    "1879-1888": "{\"society_power\": 9.0, \"state_power\": 8.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Third Reform Act (1884) expands electorate; balanced Red Queen growth\", \"reasoning\": \"The Third Reform Act, New Unionism, and press expansion deepened an already dense civil society, while professionalized bureaucracy and coercive Irish legislation reinforced a strong shackled state\\u2014but both were already near the top of the rubric, so these mutually reinforcing gains keep Britain firmly within the corridor without a decisive shift in either near-ceiling value.\"}",
    "1889-1898": "{\"society_power\": 9.5, \"state_power\": 9.0, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"New Unionism and Dock Strike; expanded state administration\", \"reasoning\": \"New Unionism, the ILP, unified suffrage campaigning, and a mass press broadened civil society beyond skilled elites, pushing it near the top of the rubric; meanwhile local government reform, workplace regulation, and imperial expansion deepened the state's administrative and coercive reach in tandem.\"}",
    "1899-1908": "{\"society_power\": 9.5, \"state_power\": 9.5, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"Liberal welfare reforms and Labour's parliamentary breakthrough\", \"reasoning\": \"The state expanded its administrative and fiscal reach through New Liberal welfare reforms (pensions, education, war-driven taxation), pushing state power toward the top of the rubric. Society remained near its already-dominant ceiling: labour and suffragette mobilization plus the Trade Disputes Act reversing Taff Vale offset momentary setbacks, but persistent suffrage exclusion capped further gains.\"}",
    "1909-1918": "{\"society_power\": 9.5, \"state_power\": 10.0, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"WWI mobilization, People's Budget, 1918 mass suffrage\", \"reasoning\": \"Wartime controls (DORA, conscription, munitions), progressive taxation, and the nascent welfare state pushed state capacity to near-total penetration, while society\\u2014already dominant\\u2014expanded via unions and the 1918 franchise but was already at the ceiling of the rubric.\"}",
    "1919-1928": "{\"society_power\": 9.5, \"state_power\": 9.5, \"society_change\": 0.0, \"state_change\": -0.5, \"key_event\": \"Mass democracy completed alongside failed General Strike\", \"reasoning\": \"Universal suffrage (1918, 1928) and Labour's rise deepened society's electoral leverage, offsetting union defeats in the 1926 General Strike and 1927 Act, keeping society very strong. State capacity remained high with an expanding welfare bureaucracy, but demobilization from wartime peak and loss of direct Irish territorial control eased state power modestly from its 1918 maximum.\"}",
    "1929-1938": "{\"society_power\": 9.0, \"state_power\": 9.5, \"society_change\": -0.5, \"state_change\": 0.0, \"key_event\": \"Depression, union decline, and expanding interventionist National Government\", \"reasoning\": \"Mass unemployment, the failed General Strike aftermath, declining union militancy, and the crisis-driven National Government modestly eroded organized society's leverage, while the state expanded fiscal, economic, and coercive capacity (protectionism, welfare, Public Order Act, rearmament); both remained firmly within the corridor without despotic capture.\"}",
    "1939-1948": "{\"society_power\": 9.5, \"state_power\": 10.0, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"WWII mobilization, Beveridge, 1945 Labour landslide, NHS founding\", \"reasoning\": \"Total-war mobilization, nationalizations, and the welfare state pushed state capacity back to its wartime maximum, while democratic assertion (1945 landslide), union power, and Beveridge-driven expectations reinvigorated an already dense civil society\\u2014a textbook Red Queen expansion of both.\"}",
    "1949-1958": "{\"society_power\": 9.5, \"state_power\": 9.5, \"society_change\": 0.0, \"state_change\": -0.5, \"key_event\": \"Welfare state consolidation; Suez exposes imperial limits\", \"reasoning\": \"Society remains dominant with entrenched welfare claims, strong unions, and robust electoral competition, holding at 9.5. The state slightly recedes from wartime peak as rationing ends, decolonization proceeds, and Suez punctures imperial prestige, though domestic administrative capacity stays strong.\"}",
    "1959-1968": "{\"society_power\": 9.5, \"state_power\": 9.0, \"society_change\": 0.0, \"state_change\": -0.5, \"key_event\": \"Affluence, declining deference, and sterling devaluation strain state credibility\", \"reasoning\": \"Civil society remained at a dominant level, energized by affluence, expanding higher education, decline of deference, and stronger unions, while state welfare expansion offset erosion of associational vitality. The state stayed strong but its effective capacity and credibility were dented by chronic economic underperformance, the 1967 devaluation, and imperial retreat, warranting a modest decline.\"}",
    "1969-1978": "{\"society_power\": 9.5, \"state_power\": 8.0, \"society_change\": 0.0, \"state_change\": -1.0, \"key_event\": \"Union militancy and stagflation weaken the Leviathan\", \"reasoning\": \"Society power remains very high, with assertive unions demonstrably defeating governments (1974 miners' strike, Winter of Discontent), though this reflects narrow labour muscle rather than broadened civic strength. State power drops as stagflation, the IMF bailout, the Three-Day Week, and the loss of its violence monopoly in Northern Ireland reveal a visibly weakened but still-functioning central authority.\"}",
    "1979-1988": "{\"society_power\": 8.5, \"state_power\": 8.5, \"society_change\": -1.0, \"state_change\": 0.5, \"key_event\": \"Thatcher's defeat of unions and centralization of state authority\", \"reasoning\": \"The Miners' Strike defeat, anti-union legislation, deindustrialization, and abolition of oppositional local government eroded organized civil society's collective counterweight, while the Falklands victory, security expansion, and Westminster centralization strengthened executive/central state capacity\\u2014though privatization simultaneously trimmed its economic reach, yielding a modest net rise. Britain remained firmly within the corridor but shifted toward a stronger state facing a weakened, more individualized society.\"}",
    "1989-1998": "{\"society_power\": 9.0, \"state_power\": 8.5, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"Poll tax revolt, devolution, Human Rights Act rebalance toward society\", \"reasoning\": \"Society recovered from the 1980s trough as the poll tax revolt, single-issue mobilization, devolution, the Human Rights Act, and the Good Friday Agreement strengthened accountability, even as union decline and the 1994 Criminal Justice Act cut the other way. State power held steady: centralizing managerialism and expanded coercive powers offset by Black Wednesday's credibility blow, delegated monetary policy, EU constraints, and dispersal of authority through devolution.\"}",
    "1999-2008": "{\"society_power\": 9.0, \"state_power\": 8.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Devolution and rights culture vs. surveillance/security state expansion\", \"reasoning\": \"Society was strengthened by devolution, the Human Rights Act, FOI, and mass mobilization, but simultaneously constrained by an expanding surveillance/security state, leaving its net position roughly stable; the state gained coercive and economic capacity (anti-terror powers, 2008 bailouts) while losing legitimacy and central authority to devolution, netting near-zero change.\"}",
    "2009-2018": "{\"society_power\": 8.5, \"state_power\": 8.5, \"society_change\": -0.5, \"state_change\": 0.0, \"key_event\": \"Brexit referendum and austerity amid civic mobilization surges\", \"reasoning\": \"Austerity hollowed out intermediary civil-society institutions (local press, councils, voluntary bodies) and polarization strained cohesion, slightly weakening society despite episodic mass mobilizations (Scotland, Brexit); the state's coercive/surveillance reach expanded (Investigatory Powers Act, counterterror) but this was offset by austerity-driven service cuts, Brexit administrative uncertainty, and devolution, leaving state power roughly stable with judicial checks intact.\"}",
    "2019-2028": "{\"society_power\": 8.0, \"state_power\": 8.5, \"society_change\": -0.5, \"state_change\": 0.0, \"key_event\": \"COVID emergency powers, protest/judicial-review restrictions vs. functioning checks\", \"reasoning\": \"Society's checks (courts, press, elections, markets) kept working but faced real pressure from protest restrictions, judicial-review limits, and declining civic trust, so society power slips modestly; the state gained formal authority (Brexit repatriation, emergency powers) but saw effective administrative capacity strained by fiscal weakness, netting roughly no change and keeping the UK inside the corridor with slight despotic drift.\"}"
  }
}

==> experiments/results/united-kingdom__ensemble-mean.json <==
{
  "country": "United Kingdom",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 5.825,
    "1799-1808": 5.975,
    "1809-1818": 6.225,
    "1819-1828": 6.925,
    "1829-1838": 7.625,
    "1839-1848": 7.875,
    "1849-1858": 8.075,
    "1859-1868": 8.525,
    "1869-1878": 8.925,
    "1879-1888": 9.125,
    "1889-1898": 9.4,
    "1899-1908": 9.55,
    "1909-1918": 9.65,
    "1919-1928": 9.45,
    "1929-1938": 9.25,
    "1939-1948": 9.55,
    "1949-1958": 9.475,
    "1959-1968": 9.55,
    "1969-1978": 9.725,
    "1979-1988": 8.675,
    "1989-1998": 8.875,
    "1999-2008": 8.925,
    "2009-2018": 8.775,
    "2019-2028": 8.55
  },
  "state_power": {
    "1789-1798": 6.925,
    "1799-1808": 7.625,
    "1809-1818": 7.75,
    "1819-1828": 7.775,
    "1829-1838": 8.15,
    "1839-1848": 8.35,
    "1849-1858": 8.55,
    "1859-1868": 8.675,
    "1869-1878": 8.85,
    "1879-1888": 9.0,
    "1889-1898": 9.225,
    "1899-1908": 9.375,
    "1909-1918": 9.725,
    "1919-1928": 9.3,
    "1929-1938": 9.6,
    "1939-1948": 9.85,
    "1949-1958": 9.4,
    "1959-1968": 9.05,
    "1969-1978": 8.075,
    "1979-1988": 8.925,
    "1989-1998": 8.475,
    "1999-2008": 8.525,
    "2009-2018": 8.3,
    "2019-2028": 8.575
  },
  "key_event": {
    "1789-1798": "Parliamentary constitutionalism amid reaction to French Revolution",
    "1799-1808": "Wartime fiscal-military expansion and repression of radicalism",
    "1809-1818": "Wartime fiscal-military expansion meets repressed radical unrest",
    "1819-1828": "Peterloo and reform mobilization; repeal of Combination/Test Acts",
    "1829-1838": "Great Reform Act (1832) and rise of mass mobilization",
    "1839-1848": "Chartism and Corn Law repeal amid state administrative buildout",
    "1849-1858": "Post-Chartist civic deepening; free trade; cheaper press",
    "1859-1868": "Second Reform Act (1867) doubles electorate; TUC founded",
    "1869-1878": "Ballot Act, union legalization, and mass party mobilization",
    "1879-1888": "Third Reform Act (1884) expands electorate; balanced Red Queen growth",
    "1889-1898": "New Unionism and Dock Strike; expanded state administration",
    "1899-1908": "Liberal welfare reforms and Labour's parliamentary breakthrough",
    "1909-1918": "WWI mobilization, People's Budget, 1918 mass suffrage",
    "1919-1928": "Mass democracy completed alongside failed General Strike",
    "1929-1938": "Depression, union decline, and expanding interventionist National Government",
    "1939-1948": "WWII mobilization, Beveridge, 1945 Labour landslide, NHS founding",
    "1949-1958": "Welfare state consolidation; Suez exposes imperial limits",
    "1959-1968": "Affluence, declining deference, and sterling devaluation strain state credibility",
    "1969-1978": "Union militancy and stagflation weaken the Leviathan",
    "1979-1988": "Thatcher's defeat of unions and centralization of state authority",
    "1989-1998": "Poll tax revolt, devolution, Human Rights Act rebalance toward society",
    "1999-2008": "Devolution and rights culture vs. surveillance/security state expansion",
    "2009-2018": "Brexit referendum and austerity amid civic mobilization surges",
    "2019-2028": "COVID emergency powers, protest/judicial-review restrictions vs. functioning checks"
  },
  "reasoning": {
    "1789-1798": "mean of 4 models",
    "1799-1808": "mean of 4 models",
    "1809-1818": "mean of 4 models",
    "1819-1828": "mean of 4 models",
    "1829-1838": "mean of 4 models",
    "1839-1848": "mean of 4 models",
    "1849-1858": "mean of 4 models",
    "1859-1868": "mean of 4 models",
    "1869-1878": "mean of 4 models",
    "1879-1888": "mean of 4 models",
    "1889-1898": "mean of 4 models",
    "1899-1908": "mean of 4 models",
    "1909-1918": "mean of 4 models",
    "1919-1928": "mean of 4 models",
    "1929-1938": "mean of 4 models",
    "1939-1948": "mean of 4 models",
    "1949-1958": "mean of 4 models",
    "1959-1968": "mean of 4 models",
    "1969-1978": "mean of 4 models",
    "1979-1988": "mean of 4 models",
    "1989-1998": "mean of 4 models",
    "1999-2008": "mean of 4 models",
    "2009-2018": "mean of 4 models",
    "2019-2028": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/united-kingdom__gemini-gemini-2.5-pro.json <==
{
  "country": "United Kingdom",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 6.0,
    "1799-1808": 6.3,
    "1809-1818": 6.5,
    "1819-1828": 7.2,
    "1829-1838": 7.9,
    "1839-1848": 8.5,
    "1849-1858": 8.8,
    "1859-1868": 9.2,
    "1869-1878": 9.4,
    "1879-1888": 9.7,
    "1889-1898": 9.8,
    "1899-1908": 9.9,
    "1909-1918": 10.0,
    "1919-1928": 9.7,
    "1929-1938": 9.8,
    "1939-1948": 10.0,
    "1949-1958": 9.8,
    "1959-1968": 9.9,
    "1969-1978": 10.0,
    "1979-1988": 8.5,
    "1989-1998": 9.3,
    "1999-2008": 9.6,
    "2009-2018": 9.8,
    "2019-2028": 9.2
  },
  "state_power": {
    "1789-1798": 7.2,
    "1799-1808": 7.8,
    "1809-1818": 8.2,
    "1819-1828": 8.4,
    "1829-1838": 8.7,
    "1839-1848": 8.8,
    "1849-1858": 9.1,
    "1859-1868": 9.3,
    "1869-1878": 9.6,
    "1879-1888": 9.8,
    "1889-1898": 9.9,
    "1899-1908": 10.0,
    "1909-1918": 10.0,
    "1919-1928": 9.6,
    "1929-1938": 9.9,
    "1939-1948": 10.0,
    "1949-1958": 9.5,
    "1959-1968": 9.0,
    "1969-1978": 7.2,
    "1979-1988": 9.0,
    "1989-1998": 7.8,
    "1999-2008": 7.6,
    "2009-2018": 7.1,
    "2019-2028": 7.8
  },
  "key_event": {
    "1789-1798": "Reaction to French Revolution: radicalism vs. state repression.",
    "1799-1808": "Napoleonic Wars drive state expansion and first income tax.",
    "1809-1818": "State repression of radicalism after Napoleonic Wars.",
    "1819-1828": "Repression (Peterloo) vs. societal gains (legalizing unions).",
    "1829-1838": "The Great Reform Act of 1832",
    "1839-1848": "Repeal of the Corn Laws shows organized society's influence.",
    "1849-1858": "Direct rule in India and civil service reform expanded state capacity.",
    "1859-1868": "The Second Reform Act of 1867 doubles the electorate.",
    "1869-1878": "Reforms professionalize state and empower labor, strengthening both.",
    "1879-1888": "Third Reform Act of 1884 enfranchises most adult men.",
    "1889-1898": "Rise of 'New Unionism' and independent labor politics.",
    "1899-1908": "Rise of New Liberalism and the Labour Party.",
    "1909-1918": "World War I expands state power and the electorate.",
    "1919-1928": "The 1926 General Strike and its aftermath.",
    "1929-1938": "The state's massive economic intervention during the Great Depression.",
    "1939-1948": "Total war and the creation of the welfare state.",
    "1949-1958": "Suez Crisis shatters state prestige, galvanizes societal opposition.",
    "1959-1968": "Decline of deference and the 'Permissive Society'",
    "1969-1978": "Union power peaks, defeating the state in major strikes.",
    "1979-1988": "Thatcher government breaks the power of trade unions.",
    "1989-1998": "Poll Tax riots force policy repeal and PM's resignation.",
    "1999-2008": "Devolution and rights acts empower society, constrain state.",
    "2009-2018": "Brexit referendum showed society's power to redirect the state.",
    "2019-2028": "COVID pandemic expands state power, restricts civil liberties."
  },
  "reasoning": {
    "1789-1798": "The British state was a powerful fiscal-military entity, effectively funding war and suppressing dissent. At the same time, a vibrant print culture and radical societies spurred by events in France demonstrated a significant, though ultimately curtailed, capacity for societal mobilization.",
    "1799-1808": "The state's power grew significantly from the demands of war, marked by the first income tax and the Act of Union with Ireland. Simultaneously, civil society proved its influence with the successful mass campaign to abolish the slave trade, though state power grew more rapidly.",
    "1809-1818": "The state's power, expanded to its zenith to defeat Napoleon, was turned inward with repressive measures like the suspension of habeas corpus to quell unrest. Simultaneously, society's organizational capacity grew, fueled by industrialization and grievances like the Corn Laws, leading to widespread radical mobilization despite the crackdown.",
    "1819-1828": "Despite state repression like the Peterloo Massacre and Six Acts, civil society made major structural gains by legalizing trade unions and repealing religious tests for office. The state also grew more efficient through bureaucratic 'Liberal Tory' reforms, increasing its administrative capacity.",
    "1829-1838": "Society's power surged as mass mobilization secured the Great Reform Act and the abolition of slavery, proving its ability to force fundamental change. Concurrently, the state expanded its capacity by creating a professional police force and a centralized bureaucracy for the new Poor Law, making it more penetrative.",
    "1839-1848": "Society's power surged as mass organizations like the Anti-Corn Law League successfully forced major policy change, a new peak of influence. The state also grew stronger through Peel's fiscal reforms (income tax), but its catastrophic failure during the Irish Famine revealed severe limitations on its effective administrative capacity.",
    "1849-1858": "The state's power grew immensely as it assumed direct rule over India and began professionalizing its bureaucracy. Society's power also increased, with an empowered press and organized labor effectively holding the state accountable for its failures in the Crimean War, keeping both forces in a tense balance.",
    "1859-1868": "The Second Reform Act, a direct result of popular agitation, massively empowered civil society by enfranchising urban workers. Concurrently, the state's administrative capacity grew through civil service professionalization and an expanded role in social welfare during the Cotton Famine.",
    "1869-1878": "The state grew significantly stronger through civil service/army reforms and new national powers in education and public health. Simultaneously, society's power increased via the secret ballot and the legalization of key trade union activities, creating a dynamic where both grew more capable.",
    "1879-1888": "The Third Reform Act massively expanded society's formal power by extending the franchise to most men. Simultaneously, the state's administrative and coercive capacity grew through imperial expansion, local government reform, and the use of Coercion Acts in Ireland, pushing both powers to near-peak levels.",
    "1889-1898": "Both state and society power grew in parallel. The state expanded its administrative and military capacity through collectivist policies and naval buildup, while society organized on an unprecedented scale with 'New Unionism' and the founding of the Independent Labour Party.",
    "1899-1908": "The state reached overwhelming capacity through the Boer War mobilization and the creation of the welfare state with the Pensions Act. Society matched this power, institutionalizing itself through the new Labour Party and demonstrating its ability to shackle the state by reversing the Taff Vale decision.",
    "1909-1918": "The state, already at maximum capacity, fully exercised its power through wartime measures like conscription and the Defence of the Realm Act. Concurrently, society's power also peaked, cemented by the massive expansion of the electorate in 1918 and the rise of organized labour in exchange for wartime cooperation.",
    "1919-1928": "The state's power receded from its wartime peak with the loss of Ireland, despite demonstrating immense domestic strength by defeating the 1926 General Strike. Society, though empowered by universal suffrage, was also checked by the strike's failure and subsequent legal restrictions on unions.",
    "1929-1938": "In response to the Great Depression, the state fundamentally expanded its power over the economy and public order, seen in tariffs and the Public Order Act. Civil society demonstrated its own high capacity for mobilization through events like the Battle of Cable Street, but the state's structural power gains were more significant.",
    "1939-1948": "The state's power peaked with total war mobilization and the creation of the comprehensive welfare state, including the NHS. Simultaneously, a highly organized and mobilized society, empowered by the war effort and a shared vision, decisively mandated this expansion in the 1945 election, demonstrating its own ultimate power.",
    "1949-1958": "The state's power, while entrenched by the post-war welfare consensus, was significantly undermined by the diplomatic and military failure of the Suez Crisis. Society's power remained immense, shifting from wartime unity to new forms of mass mobilization like the CND and the institutionalized influence of trade unions.",
    "1959-1968": "The state's capacity and credibility were significantly weakened by economic failures, such as the 1967 devaluation, and political scandals like the Profumo Affair. Concurrently, civil society grew stronger through a cultural decline in deference, the rise of powerful unions, and successful campaigns for social liberalization.",
    "1969-1978": "State power collapsed under the weight of economic failure (culminating in an IMF loan) and its repeated defeats by organized labor. Meanwhile, the power of civil society, specifically trade unions, reached its absolute apex, capable of bringing down governments and paralyzing the country, as seen in the miners' strikes and the Winter of Discontent.",
    "1979-1988": "The state's power surged as the Thatcher government decisively defeated organized labor through legislation, centralisation, and direct confrontation like the 1984-85 miners' strike. This breaking of the unions, a core pillar of civil society, significantly reduced society's collective ability to constrain the state's economic agenda.",
    "1989-1998": "Massive societal opposition successfully defeated the Poll Tax, demonstrating society's power to veto state policy, while devolution and European integration structurally weakened the central state's authority.",
    "1999-2008": "The Human Rights and Freedom of Information Acts, combined with devolution, significantly empowered civil society with new legal and political tools to check the state. While the state gained significant surveillance powers after 9/11 and 7/7, these were outweighed by the new structural constraints and decentralization of its authority.",
    "2009-2018": "Society's power grew as populist movements, amplified by social media, successfully challenged the state's authority in the Brexit and Scottish referendums. State power decreased as a decade of austerity hollowed out its administrative capacity, despite gaining new surveillance tools.",
    "2019-2028": "The state's authority surged through emergency pandemic legislation and new protest laws, significantly increasing its coercive capacity. These same measures directly weakened civil society by restricting fundamental rights of assembly and association, despite its continued influence via financial markets."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in the United Kingdom from 1799-1808 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Sustained Wartime State Expansion:** The Napoleonic Wars necessitated a massive, ongoing expansion of the British state's fiscal and administrative capabilities. This included a dramatic increase in the size of the Royal Navy and Army, a soaring national debt, and the bureaucracy required to manage it all.\n    *   **Effect:** **Strengthened the state** by expanding its capacity to tax, conscript, and organize national resources.\n*   **Early Industrialization and Urban Growth:** This period saw the continued acceleration of the Industrial Revolution. The growth of factories, particularly in textiles, and the migration of the population to new industrial towns created new social classes (an industrial bourgeoisie and an urban proletariat) and forms of association outside traditional structures.\n    *   **Effect:** **Strengthened society** by creating new, non-landed sources of wealth and power, and fostering new forms of social organization that would eventually challenge the established political order.\n*   **The Enclosure Movement:** The process of enclosing common land, which continued through this period via parliamentary acts, privatized land and displaced rural populations. This broke down traditional, community-based agricultural society.\n    *   **Effect:** **Strengthened the state and landed elites** by rationalizing property law and increasing agricultural efficiency, while **weakening the power of traditional rural society** by undermining its economic independence and communal norms.\n\n### Events:\n\n*   **Introduction of Income Tax (1799):** To finance the war against France, William Pitt the Younger's government introduced the first-ever income tax. This was a radical expansion of the state's ability to extract revenue directly from the wealth of its citizens.\n    *   **Effect:** **Significantly strengthened the state's** fiscal power and bureaucratic reach into the lives of individuals.\n*   **The Combination Acts (1799 & 1800):** Fearing that worker organizations could lead to \"Jacobin\" style revolution, Parliament passed these acts to outlaw trade unions and collective bargaining.\n    *   **Effect:** An explicit action to **weaken civil society** by suppressing the ability of workers to organize, thereby strengthening the state's control over labor.\n*   **The Acts of Union (1800):** This legislation formally abolished the Parliament of Ireland and incorporated Ireland into the United Kingdom of Great Britain and Ireland, with representation at Westminster.\n    *   **Effect:** **Strengthened the central state** by eliminating a separate legislative center and consolidating direct political control over the entirety of the British Isles.\n*   **Abolition of the Slave Trade Act (1807):** After decades of campaigning by a powerful, broad-based social movement led by figures like William Wilberforce, Parliament outlawed the Atlantic slave trade. This was achieved through mass petitioning, pamphlets, and organized lobbying.\n    *   **Effect:** **Strengthened civil society** by demonstrating its capacity to mobilize public opinion and successfully force the state to enact a monumental moral and economic reform against powerful vested interests.",
    "1809-1818": "Based on Acemoğlu and Robinson's framework, here are major trends and events in the United Kingdom from 1809-1818 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Wartime State Expansion (c. 1793-1815):** The existential threat of the Napoleonic Wars necessitated a massive expansion of the British state's fiscal and administrative capacity. This trend, peaking in this period, involved unprecedented levels of taxation (including the income tax), national debt, and military mobilization.\n    *   **Effect:** Dramatically **strengthened the state** by expanding its extractive and organizational power.\n\n*   **Industrialization and Urbanization:** The ongoing Industrial Revolution created new, concentrated urban populations and a growing industrial working class. These groups began to develop new forms of association (early unions, friendly societies) and a shared political consciousness distinct from the traditional rural order.\n    *   **Effect:** **Strengthened society** by creating new, potent social actors and new networks for collective action, increasing its capacity to make demands on the state.\n\n*   **Growth of Political Radicalism:** Fueled by economic hardship and inspired by revolutionary ideas, there was a rising tide of popular radicalism. Figures like William Cobbett (whose *Political Register* became a mass-circulation paper) and organized groups like the Hampden Clubs agitated for parliamentary reform and universal male suffrage.\n    *   **Effect:** **Strengthened society** by developing an organized, articulate political wing capable of challenging the legitimacy and structure of the existing state.\n\n### Events:\n\n*   **Luddite Uprisings (1811-1816):** A series of discrete, localized rebellions by textile workers who destroyed new machinery. This was a direct, violent challenge by a segment of society against the economic transformations underway. The state's response was severe, deploying over 12,000 troops and passing the Frame Breaking Act of 1812, which made machine-breaking a capital crime.\n    *   **Effect:** The uprisings demonstrated an emerging capacity for organized violence within society, but the state's overwhelming response **strengthened its coercive power** and its role in protecting industrial property.\n\n*   **The Corn Law of 1815:** Parliament passed a law imposing steep tariffs on imported grain, protecting the profits of the landed aristocracy at the expense of the urban population, who faced higher bread prices. This single act triggered widespread riots and became a powerful symbol of a state captured by a narrow elite.\n    *   **Effect:** An act that demonstrated the power of the elite-controlled state, it simultaneously and powerfully **strengthened and mobilized society** by creating a clear, unifying grievance for radical and middle-class reformers alike.\n\n*   **Suspension of Habeas Corpus (1817):** In response to social unrest, including the Spa Fields Riots (1816) and the Pentrich Rising (1817), Lord Liverpool's government passed the \"Gagging Acts.\" The most significant of these was the suspension of habeas corpus, allowing the state to imprison individuals indefinitely without trial.\n    *   **Effect:** Directly **strengthened the state's** repressive capabilities while **weakening society** by stripping citizens of a fundamental legal protection against arbitrary power.",
    "1819-1828": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in the United Kingdom from 1819-1828 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Industrialization and Urbanization:** The continued shift of population to new industrial centers (e.g., Manchester, Birmingham) created a concentrated and increasingly organized working class, as well as a powerful industrial middle class. This slow-moving demographic and economic change fundamentally altered the composition of society.\n    *   **Effect:** Strengthened society by creating new, potent social classes and organized interests outside the traditional land-based aristocracy that had long controlled the state.\n\n*   **The Rise of \"Liberal Toryism\":** Within the government, a shift occurred towards more rational, bureaucratic, and reform-minded administration, particularly under ministers like Robert Peel (Home Office) and William Huskisson (Board of Trade). This included reforming the penal code, creating more systematic forms of governance, and moving towards free trade.\n    *   **Effect:** Strengthened the state by increasing its administrative capacity, efficiency, and legitimacy, making it a more formidable and modern \"Leviathan.\"\n\n*   **Growth of the Popular Press and Political Associations:** Despite government censorship, the circulation of radical newspapers, pamphlets (e.g., William Cobbett's *Political Register*), and the formation of political unions and associations (e.g., Daniel O'Connell's Catholic Association) accelerated.\n    *   **Effect:** Strengthened society by creating networks for mass mobilization and the dissemination of ideas that challenged state authority and demanded political inclusion.\n\n### Events:\n\n*   **The Peterloo Massacre and subsequent Six Acts (1819):** The violent suppression of a peaceful pro-democracy rally in Manchester by cavalry was a stark demonstration of state force. The government immediately passed the Six Acts, which severely restricted public meetings, private militias, and the \"seditious and blasphemous\" press.\n    *   **Effect:** Dramatically strengthened the state's coercive and repressive powers, while simultaneously galvanizing societal opposition and creating martyrs for the reform movement.\n\n*   **Repeal of the Combination Acts (1824):** After a campaign led by radicals like Francis Place, Parliament repealed legislation that had outlawed trade unions. This act legalized the existence of labor organizations for collective bargaining.\n    *   **Effect:** Strengthened society by formally empowering the working class with the legal right to organize, providing a crucial institutional tool to contest the power of both employers and the state.\n\n*   **Repeal of the Test and Corporation Acts (1828):** Parliament removed the requirement for individuals holding public office to take communion in the Anglican Church. This ended a major legal barrier for Protestant Dissenters (Nonconformists), a large and influential segment of the rising middle class.\n    *   **Effect:** Strengthened society by removing a key tool the state used to enforce religious and political conformity, empowering a significant portion of the population and weakening the state's alliance with the Anglican establishment.",
    "1829-1838": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in the UK from 1829-1838 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Industrialization and Urbanization:** This long-term process concentrated a growing working and middle class in cities, creating new social problems (poverty, sanitation) and new platforms for political organization. This dynamic simultaneously created a need for a more capable state and **strengthened society** by fostering new forms of association and mobilization outside traditional elite control.\n*   **Growth of Political Unions and a Radical Press:** Organizations like the Birmingham Political Union and newspapers like the *Poor Man's Guardian* created a new, organized, and politically-conscious public. This trend vastly **strengthened society’s** ability to mobilize and exert coordinated pressure on the state for political reform.\n*   **Development of a Centralized Administrative State:** In response to social problems, the state began creating centralized, professional bureaucracies (e.g., factory inspectorates, Poor Law commissioners) to implement policy across the country. This marked a shift away from reliance on unpaid local gentry and significantly **strengthened the state’s** capacity to gather information and enforce its will.\n\n### Events:\n\n*   **Metropolitan Police Act (1829):** The creation of a professional, centrally-controlled police force in London under the authority of the Home Secretary. This was a clear and significant act of **strengthening the state’s** monopoly on legitimate force and its capacity for maintaining order.\n*   **The Great Reform Act (1832):** A landmark event that resulted from immense pressure from a mobilized society. It expanded the franchise and redistributed parliamentary seats to new industrial towns. It **strengthened society** by making the state more responsive to middle-class and popular demands, while also **strengthening the state** by granting it greater legitimacy and stability, heading off a more radical revolution.\n*   **Slavery Abolition Act (1833):** The culmination of a decades-long, nationwide campaign driven by a powerful coalition of abolitionist groups, demonstrating the immense power of organized civil society to force major moral and economic change upon the state. This powerfully **strengthened society** by showing its ability to shape imperial policy.\n*   **Poor Law Amendment Act (1834):** This act created a centralized, bureaucratic system to manage poverty relief through the punitive workhouse system, overriding traditional local and parish control. It dramatically **strengthened the state’s** administrative reach into the lives of the poorest citizens and provoked widespread popular opposition.",
    "1839-1848": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in the United Kingdom from 1839-1848 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Rapid Industrialization and Urbanization:** The concentration of a new industrial working class in rapidly growing, often unsanitary, cities created immense social pressures. This trend simultaneously fueled the growth of an organized civil society (trade unions, Chartism) demanding political rights and social reform, while also prompting an expansion of state power through new forms of regulation (e.g., public health, factory safety) to manage the consequences.\n    *   **Effect:** Strengthened both society (through new forms of mass organization) and the state (through a new regulatory role), exemplifying the \"Red Queen\" effect where both grow stronger in competition.\n*   **The \"Railway Mania\":** The explosion of railway construction in the 1840s, driven by private capital but requiring parliamentary authorization, dramatically increased national connectivity. This integrated markets and empowered commercial civil society while also enhancing the state's ability to project power, move troops, and centralize administration.\n    *   **Effect:** Strengthened both society (by creating a national economic and communication network) and the state (by improving logistical and administrative capacity).\n*   **Growth of Mass-Membership Pressure Groups:** The period saw the maturation of sophisticated, national, single-issue organizations, most notably the Anti-Corn Law League. Using pamphlets, newspapers, fundraising, and rallies, these groups demonstrated civil society's increasing ability to mobilize public opinion and directly influence parliamentary policy.\n    *   **Effect:** Primarily strengthened society by creating powerful new tools for holding the state accountable and forcing policy change.\n\n### Events:\n\n*   **The Chartist Petitions and Rallies (1839, 1842, 1848):** These were discrete, massive mobilizations of working-class civil society demanding universal male suffrage and other democratic reforms. While the petitions were rejected, the scale of organization, particularly the peaceful Kennington Common rally in 1848, represented a powerful assertion of societal power. The state's firm response, however, including the mobilization of troops and special constables in 1848, demonstrated its ultimate control of coercive force.\n    *   **Effect:** The mobilizations strengthened society by demonstrating its organizational capacity, while the state's successful containment of the movement reinforced the state's power.\n*   **Robert Peel’s Fiscal and Financial Reforms (1842-44):** In response to economic turmoil, Prime Minister Robert Peel’s government reintroduced the income tax (1842) and passed the Bank Charter Act (1844). The income tax provided the state with a powerful new revenue stream independent of trade tariffs, while the Bank Act centralized control over the money supply in the Bank of England.\n    *   **Effect:** Dramatically strengthened the state by increasing its fiscal and economic management capacity, a key feature of a modern \"Shackled Leviathan.\"\n*   **The Repeal of the Corn Laws (1846):** After a long and sophisticated campaign by the Anti-Corn Law League (a societal actor), the state, under Robert Peel, repealed the protectionist tariffs on grain. This event was a landmark victory for organized civil society over the entrenched interests of the landed aristocracy within the state itself.\n    *   **Effect:** Primarily strengthened society by proving its ability to compel the state to enact major policy changes against powerful elite interests.\n*   **The Great Famine in Ireland (beginning 1845):** The catastrophic failure of the potato crop presented the British state with an unprecedented humanitarian crisis. The state's response—ideologically constrained, slow, and vastly inadequate—fatally undermined its legitimacy in Ireland and revealed the severe limits of its administrative capacity to perform the basic function of protecting its population.\n    *   **Effect:** Exposed and magnified the weakness of the state's capacity in an Irish context, severely weakening its legitimacy and pushing it toward the \"Absent Leviathan\" in its failure to provide security for a huge portion of its society.",
    "1849-1858": "Based on the framework of Acemoğlu and Robinson, here are the major trends and events in the UK from 1849-1858 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Professionalization of the State Bureaucracy:** Driven by critiques of aristocratic patronage and incompetence (especially during the Crimean War), there was a growing movement to create a meritocratic civil service. This trend culminated in the 1854 Northcote-Trevelyan Report, which laid the groundwork for a more capable and rationalized state apparatus.\n    *   **Effect:** Strengthened the state by increasing its administrative capacity and efficiency, a key component of a \"Shackled Leviathan.\"\n\n*   **Expansion of Free Trade and Consolidation of Fiscal Policy:** The final repeal of the Navigation Acts (1849, 1854) and Gladstone's landmark 1853 budget institutionalized free trade. This involved the state actively dismantling old economic controls in favor of a new, predictable fiscal system based on income tax and low tariffs.\n    *   **Effect:** Strengthened both. It enhanced the state's ability to raise revenue efficiently while empowering industrial and commercial groups within society, who in turn demanded a competent, non-arbitrary state to protect trade.\n\n*   **Growth of an Organized Public Sphere:** The rise of \"New Model Unions\" like the Amalgamated Society of Engineers (1851) created more stable, national organizations for skilled workers. Simultaneously, the abolition of the Stamp Act (1855) and Advertisement Duty (1853)—key \"taxes on knowledge\"—made newspapers cheaper and more widespread, fueling a more powerful and critical press.\n    *   **Effect:** Strengthened society by improving its organizational capacity and its ability to monitor, critique, and influence the state.\n\n### Events:\n\n*   **The Great Exhibition of 1851:** This event, housed in the Crystal Palace, was a monumental display of Britain's industrial and commercial prowess. It was a joint project between the state (under Prince Albert's patronage) and the titans of civil society (engineers, manufacturers, designers).\n    *   **Effect:** Strengthened both by celebrating and reinforcing the symbiotic relationship between a capable, liberal state and a dynamic, innovative society, showcasing the success of the \"Narrow Corridor.\"\n\n*   **The Crimean War (1853-1856):** The war was a massive exercise of state power, but logistical and administrative failures led to military disasters and immense suffering, famously reported to the public by journalists like William Howard Russell of *The Times*. The public outcry toppled the government and created immense pressure for reform.\n    *   **Effect:** The state's failures, and society's powerful reaction via the press, ultimately strengthened society's power to hold the state accountable, directly fueling the trend towards professionalization and reform (see Northcote-Trevelyan).\n\n*   **The Indian Rebellion of 1857 and the Government of India Act 1858:** The rebellion led to the dissolution of the British East India Company—a quasi-private entity that had governed India—and the imposition of direct rule by the British Crown.\n    *   **Effect:** Massively strengthened the state by replacing a corporate entity with direct, centralized, and bureaucratic imperial control, vastly expanding the formal administrative reach of the British Leviathan.",
    "1859-1868": "Based on Acemoğlu and Robinson's framework, here are major trends and events in the United Kingdom from 1859-1868 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Professionalization of the Civil Service:** Following the 1854 Northcote-Trevelyan Report, the move from a patronage-based to a meritocratic, professional bureaucracy was slowly gaining momentum. This slow-moving institutional change increased the state's efficiency, autonomy, and capacity to govern effectively.\n    *   **Effect:** Strengthened the state.\n*   **Growth of Organized Labour:** The consolidation of \"New Model Unions\" like the Amalgamated Society of Engineers created disciplined, well-funded organizations capable of collective bargaining and political lobbying. This trend represented a significant increase in the organizational power of a large segment of the working class.\n    *   **Effect:** Strengthened civil society.\n*   **Rising Political Consciousness and Popular Radicalism:** Building on the legacy of Chartism, a growing and increasingly literate urban population engaged in widespread political debate, forming organizations like the Reform League (est. 1865). This sustained popular pressure for democratic reform was a constant force throughout the decade.\n    *   **Effect:** Strengthened civil society by creating pressure from below to which the state had to respond.\n\n### Events:\n\n*   **The Second Reform Act (1867):** This discrete legislative act doubled the electorate, enfranchising a large portion of the urban male working class. It was a direct response to years of popular agitation and fundamentally changed the relationship between Parliament and the people, forcing political parties to compete for a much broader base of votes.\n    *   **Effect:** Massively strengthened civil society by giving it formal power to hold the state accountable (\"shackling the Leviathan\").\n*   **The Lancashire Cotton Famine (1861-1865):** The American Civil War's blockade of cotton exports caused a severe economic crisis and mass unemployment in northern England. The crisis forced the state to intervene through the Public Works (Manufacturing Districts) Act of 1864, expanding its role in social relief and infrastructure. Simultaneously, it spurred a vast, nationwide charitable relief effort, demonstrating civil society's capacity for self-organization.\n    *   **Effect:** Strengthened both the state (by expanding its administrative role in social welfare) and civil society (by demonstrating its organizational capacity).\n*   **The Fenian Outrages (1867):** Militant actions by Irish Republicans, including an attack in Manchester and the Clerkenwell explosion in London, constituted a direct challenge to the state's monopoly on violence. The government's decisive response—arrests, trials, executions, and heightened security—was a powerful reassertion of its core security function.\n    *   **Effect:** Strengthened the state by demonstrating and justifying its coercive and security powers.",
    "1869-1878": "Based on the framework in *The Narrow Corridor*, here are major historical trends and events in the United Kingdom from 1869-1878 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Growing State Capacity and Intervention in Social Welfare:** Both Liberal and Conservative governments accepted an expanded role for the state in addressing the problems of an urban-industrial society. This was not a single event but a consistent pattern of legislation concerning education, health, and housing, which created new national bureaucracies and local authorities. This trend **strengthened the state** by expanding its administrative reach and responsibilities.\n*   **The Maturation of Organized Labour:** Following the 1867 Reform Act, trade unions grew in size, organization, and political influence. They moved from localized craft bodies to national forces capable of lobbying Parliament directly, becoming a powerful, institutionalized part of civil society. This trend **strengthened society** by creating a new, powerful bloc to counterbalance both employers and the state.\n*   **The Professionalization of the State Apparatus:** A slow but definite shift occurred away from an aristocratic, patronage-based administration toward a meritocratic, professional bureaucracy. This increased the state's efficiency, impartiality, and power to implement complex legislation effectively across the country. This trend **strengthened the state** by making it a more capable \"Leviathan.\"\n\n### Events:\n\n*   **Forster’s Education Act (1870):** This act established a national framework for elementary schooling, creating local school boards with the power to levy taxes and compel attendance. It represented a massive and direct expansion of the state into the daily lives of citizens. This event **strengthened the state**.\n*   **The Cardwell and Civil Service Reforms (1870-71):** The abolition of the purchase of army commissions (1871) and the use of competitive exams for most civil service appointments (1870) broke the hold of aristocracy and patronage. These events made the state's key institutions more efficient and meritocratic. This **strengthened the state's** capacity.\n*   **The Ballot Act (1872):** By introducing the secret ballot for elections, this act protected individual voters—especially tenants and employees—from coercion by landlords and employers. It enhanced the ability of society to express its true political will, making elected officials more accountable to the broader citizenry rather than just powerful elites. This event **strengthened society's** ability to control the state.\n*   **Disraeli’s Social Legislation (1875):** A suite of acts, notably the Public Health Act, the Artisans’ and Labourers’ Dwellings Act, and the Conspiracy and Protection of Property Act, significantly expanded state power while also empowering civil society. The Public Health Act created a national sanitation code (**strengthening the state**), while the Conspiracy and Protection of Property Act legalized peaceful picketing, granting trade unions a critical tool to wield power (**strengthening society**). This demonstrates the dynamic of the \"corridor,\" where both sides gain power simultaneously.",
    "1879-1888": "Based on the framework of Acemoğlu and Robinson, here are major trends and events in the United Kingdom from 1879-1888 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Sustained Imperial Expansion:** The \"Scramble for Africa\" (formalized at the 1884-85 Berlin Conference) and other colonial engagements required a larger, more sophisticated military and civil service to administer a global empire. This continuous process **strengthened the state** by expanding its bureaucratic and coercive capacity.\n*   **Growth of Organized Labor and Socialism:** The economic hardship of the \"Long Depression\" fueled the growth of more politically-minded social organizations. The founding of the Social Democratic Federation (1881) and the Fabian Society (1884) represented a slow-moving trend toward a more organized, ideologically coherent civil society capable of challenging the state and capital. This **strengthened society** by improving its organizational power.\n*   **Deepening Agricultural Decline and Urbanization:** The collapse in grain prices and influx of cheap foreign food accelerated the movement of people from rural areas to cities. This demographic shift weakened traditional, deferential rural hierarchies and created concentrated urban populations that were more difficult for the state to control and more capable of collective action, placing new demands on the state for services like sanitation and housing. This trend **strengthened society’s potential for mobilization** while forcing the state to develop new capacities to manage it.\n\n### Events:\n\n*   **The Representation of the People Act 1884 (Third Reform Act):** This discrete event enfranchised around 60% of adult men, extending the vote to agricultural and rural laborers for the first time. By making Parliament more accountable to a much broader segment of the population, this Act massively **strengthened society** by increasing its formal power over the state.\n*   **Passage of Irish Coercion Acts (e.g., 1881, 1887):** In response to the Irish Land War, Parliament passed multiple Coercion Acts that suspended habeas corpus, banned organizations like the Land League, and gave police and magistrates extraordinary powers in Ireland. These acts were a direct and significant assertion of the state's repressive power, decisively **strengthening the state's coercive arm** to crush a powerful societal movement.\n*   **The Local Government Act 1888:** This Act established elected county and borough councils, transferring administrative and fiscal authority from unelected, gentry-dominated Quarter Sessions to democratic bodies. This **strengthened both the state and society**. It strengthened the state's capacity for effective local governance (a more capable \"Leviathan\") while simultaneously strengthening society by making that local state power directly accountable to voters, pulling the UK further into the \"Narrow Corridor.\"",
    "1889-1898": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in the UK from 1889-1898 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Rise of \"New Unionism\"**: A slow-moving expansion of trade unionism to include semi-skilled and unskilled workers (e.g., dockers, gas workers, transport workers). This was a structural change in the composition and power of the labour movement.\n    *   **Effect**: Strengthened society by creating new, large-scale organizations capable of challenging capital and making demands on the state for regulation and intervention.\n*   **Expansion of Local Democratic Government**: Following the Local Government Act of 1888, the decade saw the establishment and consolidation of elected county and borough councils. This was reinforced by the 1894 Act, which created elected urban and rural district councils and parish councils.\n    *   **Effect**: Strengthened society by creating new, accessible forums for political participation and devolving some administrative power from the central state, making local governance more responsive to civil society pressures.\n*   **Growth of the Collectivist State**: A gradual trend where the central state increased its administrative capacity and responsibility for social welfare. This included the implementation of the Free Education Act (1891) and expanded public health and factory inspections.\n    *   **Effect**: Strengthened the state by expanding its bureaucracy, its reach into citizens' daily lives, and its role as a provider of services, thereby increasing its legitimacy and power.\n*   **Rise of Independent Labour Politics**: The growing belief that working-class interests required a distinct political party, moving beyond the traditional Liberal-Labour alliance. This was a steady ideological and organizational shift throughout the 1890s.\n    *   **Effect**: Strengthened society by developing new institutions and ideologies aimed at directly contesting and capturing state power, rather than merely influencing the existing parties.\n\n### Events:\n\n*   **The London Dock Strike (1889)**: A discrete, five-week industrial action where 100,000 striking dockers won a major victory for better pay. Its success was a catalyst for the \"New Unionism\" trend.\n    *   **Effect**: Strengthened society by demonstrating the power of organized unskilled labor and inspiring a wave of unionization across the country.\n*   **The Naval Defence Act (1889)**: A specific act of Parliament that committed the state to a massive, long-term program of naval construction, formally adopting the \"two-power standard\" (that the Royal Navy should be as strong as the next two largest navies combined).\n    *   **Effect**: Strengthened the state by dramatically increasing its military capacity, its command over national resources through taxation, and its ability to project power globally.\n*   **Founding of the Independent Labour Party (ILP) (1893)**: A specific event where socialist societies and trade union branches formally established a new political party in Bradford, with the explicit goal of securing the collective ownership of the means of production.\n    *   **Effect**: Strengthened society by creating a new, organized institutional challenger to the established political order, aiming to fundamentally alter the nature of the state itself.\n*   **Defeat of the Second Irish Home Rule Bill (1893)**: The bill, which proposed devolving power to a parliament in Dublin, was passed by the House of Commons but overwhelmingly defeated by the unelected House of Lords.\n    *   **Effect**: Strengthened the existing state structure by allowing an entrenched, aristocratic element of the state to veto a fundamental demand from a powerful segment of civil society (Irish Nationalists), thereby blocking a significant diffusion of state power.",
    "1899-1908": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in the UK from 1899-1908 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Rise of Organised Labour as a Political Force:** Culminating in the formation of the Labour Party (from the Labour Representation Committee, 1900), this trend saw trade unions move beyond industrial action into direct political representation. This institutionalized a powerful segment of civil society within the state's own structures.\n    *   **Effect:** Strengthened society by creating a durable, national political vehicle for working-class interests.\n\n*   **Growth of the \"Welfare State\" Ideology (\"New Liberalism\"):** In response to concerns about poverty (highlighted by studies from Booth and Rowntree) and \"national efficiency\" (heightened by the Boer War), a cross-party consensus began to form that the state had a responsibility for social welfare. This was a slow-moving shift away from laissez-faire principles.\n    *   **Effect:** Strengthened the state by legitimizing and expanding its scope, capacity, and administrative reach into the lives of citizens.\n\n*   **Intensification of the Women's Suffrage Movement:** The founding of the Women's Social and Political Union (WSPU) in 1903 marked a shift towards more militant and visible tactics (\"Deeds not Words\"). This trend saw a previously excluded segment of the population become highly mobilized and confrontational.\n    *   **Effect:** Strengthened society by demonstrating a new form of mass mobilization capable of challenging the state's definition of the political community.\n\n### Events:\n\n*   **The Second Boer War (1899-1902):** The war was a massive exercise of state power, requiring unprecedented logistical, military, and financial mobilization. However, the exposure of poor military preparedness and the poor physical condition of recruits spurred state-led reforms and a debate on \"national efficiency.\"\n    *   **Effect:** Strengthened the state by expanding its military and administrative functions, while simultaneously creating societal pressure that forced the state to become more capable.\n\n*   **The Taff Vale Railway Co. v. Amalgamated Society of Railway Servants decision (1901):** This House of Lords ruling made trade unions liable for damages caused by strikes, crippling their most powerful tool. It was a direct blow from a state institution (the judiciary) against a key pillar of civil society.\n    *   **Effect:** Weakened society (specifically organized labour).\n\n*   **The Trade Disputes Act (1906):** Passed by the newly elected Liberal government under pressure from the nascent Labour Party, this act reversed the Taff Vale decision and gave unions broad legal immunity. This is a textbook example of the \"Red Queen Effect\" where society mobilizes politically to re-shackle the state.\n    *   **Effect:** Strengthened society by restoring and legally protecting the power of trade unions.\n\n*   **The Old Age Pensions Act (1908):** This was the first universal, non-contributory welfare provision enacted by the central government. It established a new, direct relationship between the individual citizen and the state, requiring a significant expansion of the state's administrative apparatus to deliver the benefit.\n    *   **Effect:** Strengthened the state by vastly increasing its role in social provision and its bureaucratic capacity.",
    "1909-1918": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major trends and events in the UK from 1909-1918 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Growth of Organized Labour:** The period before the war saw \"The Great Unrest\" (c. 1910-1914), with mass strikes by miners, dockers, and railway workers. During WWI, to ensure production, the state formally incorporated union leaders into planning, and union membership soared. This trend represented a significant increase in the organizational capacity and bargaining power of a large segment of civil society.\n    *   **Effect:** Strengthened society.\n*   **Expansion of the State's Social and Administrative Role:** Beginning with the Liberal reforms (e.g., labour exchanges in 1909, National Insurance in 1911) and massively accelerating during the war, the state's bureaucracy grew to manage vast new areas of citizens' lives, from health and unemployment to munitions production and food rationing. This created a much larger and more intrusive state apparatus.\n    *   **Effect:** Strengthened the state.\n*   **Militant Social Mobilization:** The women's suffrage movement, particularly the WSPU (Suffragettes), used increasingly militant tactics (arson, vandalism) to challenge the state's authority and demand political inclusion. This trend demonstrated society's ability to mobilize outside of traditional channels to force political change.\n    *   **Effect:** Strengthened society (by creating a potent, non-traditional political force).\n\n### Events:\n\n*   **The \"People's Budget\" and the Parliament Act (1909-1911):** The House of Lords' rejection of the 1909 budget triggered a constitutional crisis. The resulting Parliament Act of 1911 stripped the unelected Lords of their veto over financial bills and limited their delaying power on other legislation. This event fundamentally restructured the state, making it more responsive to the elected Commons and, by extension, to society.\n    *   **Effect:** Strengthened the (elected) state by shackling an older, aristocratic element, while also empowering society by reinforcing the primacy of its elected representatives.\n*   **The Defence of the Realm Act (DORA, 1914):** Passed immediately after the outbreak of WWI, this single act gave the state sweeping new powers, including the ability to requisition property, censor the press, and control industry and labour. It was a sudden, massive expansion of the state's coercive power over society and the economy.\n    *   **Effect:** Massively strengthened the state, significantly weakening individual liberties.\n*   **The Military Service Act (1916):** This act introduced conscription for the first time in British history. It represented an unprecedented assertion of state power, claiming ultimate authority over the lives and bodies of its male citizens for the purpose of war.\n    *   **Effect:** Strengthened the state.\n*   **The Representation of the People Act (1918):** This single piece of legislation tripled the electorate, granting suffrage to all men over 21 and most women over 30. It was a direct response to society's contribution to the war effort and a monumental step in empowering civil society to hold the newly enlarged state accountable.\n    *   **Effect:** Massively strengthened society by expanding its democratic power.",
    "1919-1928": "Based on the framework in *The Narrow Corridor*, here are major historical trends and events in the United Kingdom from 1919-1928 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Systematization of the Welfare State:** The post-war promise of \"homes fit for heroes\" and the need to manage mass unemployment led to a significant expansion of the state's role. This included the Addison Act (1919) initiating large-scale council housing and the extension of unemployment insurance (the \"dole\"). This slow-moving trend **strengthened the state** by expanding its administrative capacity, budget, and direct involvement in the lives of its citizens.\n*   **The Rise of the Labour Party as a Main Party of Government:** The decline of the Liberals and the rise of Labour, culminating in its first minority government in 1924, institutionalized working-class power within the formal structures of the state. This trend **strengthened society** by giving a powerful segment of it a viable, peaceful path to wield state power and hold it accountable, pulling the state further into the \"corridor.\"\n*   **Expansion of the Democratic Franchise:** The Representation of the People Act of 1918 (whose effects were first felt in this period) and the Equal Franchise Act of 1928 collectively granted universal suffrage to adults over 21. This demographic and institutional trend dramatically **strengthened society** by broadening the base of citizens empowered to hold the state accountable through elections.\n\n### Events:\n\n*   **The Irish War of Independence (1919-1921):** A successful armed insurrection by a segment of society against the state's authority. The inability of the British state to suppress the rebellion and the subsequent Anglo-Irish Treaty, which created the Irish Free State, was a clear defeat. This event **weakened the state** by demonstrating the limits of its coercive power and resulting in the loss of its sovereignty over a significant territory.\n*   **The General Strike (1926):** A nine-day nationwide strike organised by the Trades Union Congress (TUC) in support of coal miners. This was a direct, large-scale confrontation between a mobilized civil society and the state. The government's successful breaking of the strike, using emergency powers and volunteer labour, was a decisive victory. This event **strengthened the state** by proving its ability to overcome a direct challenge from the most powerful element of civil society.\n*   **The Trade Disputes and Trade Unions Act (1927):** Passed in the direct aftermath of the General Strike, this act of parliament made sympathetic strikes illegal, placed restrictions on picketing, and required union members to \"contract-in\" to political levies. This was the state using its legislative power to consolidate its victory. This event **strengthened the state** and **weakened society** by legally curtailing the power of organized labour.",
    "1929-1938": "Based on the framework in *The Narrow Corridor*, here are major trends and events in the UK from 1929-1938 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Persistent Mass Unemployment and Regional Depression:** The long-term economic fallout from the Great Depression created \"distressed areas\" in the industrial north, Scotland, and Wales. This slow-moving crisis eroded the economic power of traditional working-class communities but also spurred new forms of societal mobilization (e.g., hunger marches) demanding state action.\n    *   **Effect:** Spurred societal mobilization while simultaneously strengthening the state's perceived responsibility and eventual role in economic and welfare management.\n\n*   **The Decisive Shift Towards State Economic Intervention:** Faced with economic collapse, the UK abandoned core tenets of 19th-century laissez-faire liberalism. This included leaving the Gold Standard (1931), enacting general tariffs (Import Duties Act 1932), and creating agricultural marketing boards. This trend represented a fundamental expansion of the state's administrative and regulatory toolkit.\n    *   **Effect:** Significantly strengthened the state's power over the national economy.\n\n*   **Growth of Mass Media and a National Conversation:** The near-universal reach of radio, primarily via the state-chartered British Broadcasting Corporation (BBC), and the dominance of national newspapers created a more unified public sphere. This allowed for both the dissemination of official state narratives and the rapid mobilization of public opinion by civil society groups.\n    *   **Effect:** Strengthened both the state's capacity for mass communication and the ability of civil society to form a cohesive, national consciousness.\n\n### Events:\n\n*   **Formation of the National Government (1931):** In response to a severe financial crisis, the Labour government collapsed and was replaced by a cross-party coalition dominated by Conservatives. This political realignment enabled the government to push through deeply unpopular austerity measures (including cuts to unemployment benefits) with a massive parliamentary majority, overcoming opposition from organized labour.\n    *   **Effect:** Strengthened the executive power of the state, allowing it to implement drastic economic policy over significant societal opposition.\n\n*   **The Battle of Cable Street (1936):** A pivotal moment where civil society directly and successfully challenged both a fascist movement and the state protecting it. A coalition of Jewish residents, Irish dockers, socialists, and communists physically blocked a planned march by Oswald Mosley's British Union of Fascists through London's East End, forcing the police to call it off.\n    *   **Effect:** Strengthened civil society by demonstrating its power to organize and successfully defy state-sanctioned activities it deemed threatening.\n\n*   **Passage of the Public Order Act (1936):** A direct legislative response by the state to the clashes at Cable Street and the rise of extremist political movements. The Act banned the wearing of political uniforms and gave the police new powers to ban or reroute provocative marches.\n    *   **Effect:** Strengthened the state by granting it new legal tools to control political expression and assembly, asserting its monopoly on force and order. This is a classic \"Red Queen\" dynamic: society's action provoked a corresponding increase in state power.\n\n*   **The Jarrow Crusade (1936):** An organized protest march by 200 unemployed men from Jarrow to London to petition Parliament about the catastrophic unemployment in their town. While not immediately successful in its goals, its dignity and discipline captured national sympathy and highlighted the failure of state policy in the distressed areas.\n    *   **Effect:** Strengthened civil society by demonstrating its capacity for organized, non-violent protest that could effectively shape public opinion and place moral pressure on the state.",
    "1939-1948": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in the UK from 1939-1948 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Total War Mobilisation (1939-1945):** The sustained, multi-year war effort necessitated unprecedented state control over the economy and daily life through military and industrial conscription, rationing, price controls, and the direction of labour. This was a slow-moving intensification of state power.\n    *   **Effect:** Massively **strengthened the state's** capacity and authority.\n\n*   **Growth of Post-War Consensus on the Welfare State (c. 1942-1948):** A gradual but powerful shift in public and political opinion, catalysed by shared wartime experience and the popularity of the Beveridge Report. This created a widespread societal demand for a state that would provide comprehensive social security \"from cradle to grave.\"\n    *   **Effect:** **Strengthened society** by unifying its demands for a new social contract, which in turn created a popular mandate to **strengthen the state** by expanding its responsibilities.\n\n*   **Increased Power of Organised Labour (c. 1940-1948):** Trade union membership grew, and unions became essential partners in the wartime coalition government's management of the economy and workforce. This institutionalised influence continued after the war, making unions a key pillar of civil society.\n    *   **Effect:** **Strengthened society** by increasing the power of a key non-governmental institution.\n\n### Events:\n\n*   **Passage of the Emergency Powers (Defence) Act (1939):** A discrete legislative event that, at the outset of the war, granted the executive sweeping powers to bypass normal parliamentary procedure and regulate vast areas of British life, from property rights to personal liberties, in the name of national security.\n    *   **Effect:** Abruptly and dramatically **strengthened the state**.\n\n*   **Publication of the Beveridge Report (1942):** While a government-commissioned report, its publication was a singular event that galvanized and articulated a national conversation. It became an instant bestseller, creating a clear and overwhelmingly popular blueprint that empowered society to demand a specific, radical expansion of the state.\n    *   **Effect:** **Strengthened society** by arming it with a coherent and popular agenda for reform.\n\n*   **The Labour Landslide General Election (1945):** A definitive political event where society decisively voted for a party promising radical state-led reconstruction over the Conservative party led by the war hero Churchill. This was a powerful expression of popular will to fundamentally reshape the state.\n    *   **Effect:** A demonstration of **society's power** to set the national agenda, leading directly to a programme that massively **strengthened the state**.\n\n*   **Inauguration of the National Health Service (5 July 1948):** The culmination of the post-war settlement, this event marked the state's assumption of direct, universal responsibility for the nation's health. It created a vast new state bureaucracy and established a direct, tangible relationship between the citizen and a powerful, benevolent state.\n    *   **Effect:** **Strengthened the state** by embedding it deeply and popularly into the everyday lives of citizens.",
    "1949-1958": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in the UK from 1949-1958 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Consolidation of the Post-War Welfare State:** The bedding-in of institutions created in the late 1940s, such as the National Health Service (NHS) and the National Insurance system, became an accepted part of British life. This trend simultaneously **strengthened the state** by vastly expanding its role in citizens' daily lives (as provider and administrator) and **strengthened society** by creating a universal social safety net, fostering a sense of collective rights, and providing a powerful new arena for civic engagement and demands.\n*   **The Post-War Economic Consensus (\"Butskellism\"):** The acceptance of Keynesian economics, full employment, and a mixed economy by both Labour and Conservative governments was a defining trend. This **strengthened the state** by legitimizing its role as the primary manager of the national economy. It also **strengthened a key segment of society**—the trade unions—who became powerful, institutionalized partners in corporatist-style negotiations over wages and conditions.\n*   **Post-War Immigration and Social Diversification:** The steady arrival of Commonwealth citizens, particularly from the Caribbean, began to change the demographic makeup of urban areas. This trend **strengthened society** by making it more diverse and creating new community organizations and identities. It also revealed the limits of the state's existing capacity to manage social integration.\n*   **Rise of Mass Consumerism:** As the economy recovered and rationing ended, a slow but steady rise in disposable income and access to consumer goods (televisions, cars, home appliances) began to shift societal focus. This trend **strengthened society's** sense of individual agency and choice, creating identities based on consumption that were separate from the state's role as a collective provider.\n\n### Events:\n\n*   **The Conservative Election Victory (1951):** The return of a Conservative government under Winston Churchill, which chose to maintain rather than dismantle the core tenets of the welfare state and mixed economy. This event **strengthened the state** by cementing its expanded post-war role as a matter of durable, cross-party consensus, making it less vulnerable to political change.\n*   **The Final End of Rationing (1954):** The abolition of the last remaining wartime rations (on meat and bacon) was a discrete and highly symbolic event. This **weakened the state's** direct, coercive power over the daily consumption habits of its citizens and **strengthened society's** sense of individual liberty and a return to normalcy.\n*   **The Suez Crisis (1956):** The failed Anglo-French invasion of Egypt to reclaim the Suez Canal was a political and diplomatic catastrophe. The event dramatically **weakened the state** by shattering its prestige on the world stage, exposing the limits of its power, and causing a profound crisis of confidence in the political elite. This, in turn, **strengthened society's** capacity for dissent, fueling a powerful critique of the establishment.\n*   **Formation of the Campaign for Nuclear Disarmament (CND) (1957-58):** Directly following the Suez Crisis and Britain's first H-bomb test, the CND emerged as a mass-mobilisation movement. This event marked a major **strengthening of society's** power to organize independently and challenge the state on a core issue of national security, representing a new form of popular, extra-parliamentary opposition.\n*   **The Notting Hill Race Riots (1958):** A week of racially motivated violence targeting West Indian immigrants. This event exposed the failure of the state to manage new social tensions and protect minority citizens, thereby **weakening the state's** claim to be a neutral arbiter and maintainer of public order. It also revealed deep fractures **within society**, weakening its cohesion while simultaneously prompting stronger community self-organization among minority groups.",
    "1959-1968": "Based on Acemoğlu and Robinson's framework, here are major trends and events in the UK from 1959-1968 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Expansion of Higher Education:** Following the 1963 Robbins Report, the state massively expanded universities. This simultaneously **strengthened the state** (by increasing its role in social provision and economic planning) and **strengthened society** (by creating a larger, more educated, and often more critical cohort of citizens who would fuel protest movements and social change later in the decade). This dynamic exemplifies the \"Narrow Corridor\" where both grow in capacity.\n*   **Growing Power of Organised Labour:** Throughout the 1960s, trade unions grew in confidence and influence. This slow-moving trend saw a key segment of civil society become powerful enough to consistently challenge both corporate management and the state's economic policies through industrial action. This **strengthened society** (specifically organized labour) and constrained the state's ability to manage the economy.\n*   **The \"Permissive Society\" and Decline in Deference:** A broad cultural shift, particularly among the young, challenged traditional authority and social norms. The rise of the satire boom (e.g., *Private Eye*, *That Was The Week That Was*), protest movements (e.g., CND), and youth subcultures **strengthened society** by fostering a more critical and less deferential attitude towards the state and the establishment.\n\n### Events:\n\n*   **The Profumo Affair (1963):** This discrete political scandal involving the Secretary of State for War severely damaged the credibility and moral authority of the Conservative government. It exposed the inner workings of the establishment to public ridicule and scrutiny, significantly **weakening the state's legitimacy** while **strengthening society's** sense of agency and distrust of elites.\n*   **Harold Wilson's Labour Government Victory (1964):** This event marked a deliberate attempt to expand the state's role in modernizing Britain. Wilson's \"white heat of technology\" agenda and the creation of new ministries like the Department of Economic Affairs were explicit projects to **strengthen the state's** capacity for economic planning and intervention.\n*   **Passage of Major Social Liberalisation Acts (1967):** The Sexual Offences Act (decriminalizing homosexual acts in private) and the Abortion Act represented the state formally withdrawing from the policing of certain private and moral affairs. These events, driven by years of campaigning from civil society groups, **weakened the state's scope of control** over individuals while **strengthening society** by enshrining new personal liberties.\n*   **Devaluation of the Pound (1967):** This financial crisis was a dramatic and public event that demonstrated the state's inability to manage the national economy and maintain its post-war role. It was a moment of profound failure that **weakened the state's capacity and credibility** on both the domestic and international stage.",
    "1969-1978": "Based on Acemoğlu and Robinson's framework, this period in the UK is a classic example of a \"Shackled Leviathan,\" where a powerful and mobilized society constrained a state whose capacity and legitimacy were already declining.\n\n### Trends:\n\n*   **Persistent Stagflation and Economic Decline:** The breakdown of the post-war Keynesian consensus led to high inflation and high unemployment simultaneously. This slow-moving crisis eroded faith in the state's ability to manage the economy and deliver prosperity, fundamentally **weakening the state's power and legitimacy**. It also fueled the militancy of societal actors (unions) trying to protect their members' real wages, thereby **strengthening a specific segment of society**.\n*   **Heightened Trade Union Militancy:** Throughout the period, trade unions grew more powerful and willing to use industrial action to achieve political and economic goals. This trend represented a massive increase in organized civil society's power to challenge and even paralyze the state's functions. This trend **strengthened society (specifically organized labor)** and severely **weakened the state**, which repeatedly failed to impose its will.\n*   **Escalation of \"The Troubles\" in Northern Ireland:** The sustained, low-level civil war forced the UK state to expand its coercive apparatus (e.g., military presence, emergency powers, Diplock courts). While this **strengthened the state's coercive capacity** in one region, the state's inability to impose a lasting peace and the accompanying political violence demonstrated the profound limits of its power, ultimately **weakening its overall legitimacy**.\n*   **Rise of New Social Movements:** Beyond traditional industrial relations, this period saw the growing influence of feminist, anti-racist, and environmental movements. These new forms of societal organization created new demands on the state and challenged existing social norms and laws (e.g., leading to the Sex Discrimination Act 1975). This trend **diversified and strengthened civil society's power** to hold the state accountable on a wider range of issues.\n\n### Events:\n\n*   **The Miners' Strikes (notably 1972 and 1974):** These were acute demonstrations of societal power. The 1974 strike, in particular, led to the \"Three-Day Week\" and forced Prime Minister Edward Heath to call a general election on the theme \"Who governs Britain?\", which he lost. This event drastically **weakened the state**, proving it could be defeated by a well-organized societal group, and commensurately **strengthened society (organized labor)**.\n*   **UK Entry into the European Economic Community (1973):** This act voluntarily pooled aspects of national sovereignty with a supranational institution. It created a new legal and regulatory framework superior to domestic law in certain areas, thus **weakening the unilateral power of the British state**.\n*   **The IMF Loan and Crisis (1976):** The Labour government's need to secure a $3.9 billion loan from the International Monetary Fund, and the attached conditions of deep public spending cuts, was a moment of profound national humiliation. It was a stark admission that the state had lost control of its own finances and economic policy, representing a severe **weakening of the state's power and autonomy**.\n*   **The \"Winter of Discontent\" (beginning late 1978):** A wave of widespread public sector strikes in response to the Labour government's attempts to enforce a pay cap. This event showcased the apex of the \"Shackled Leviathan\": organized society was so powerful it could bring the country to a standstill, leaving the state unable to provide basic services like waste collection or burials. It was the ultimate demonstration of a **severely weakened state** at the mercy of a **dominant (but fragmenting) civil society**.",
    "1979-1988": "Based on the \"Narrow Corridor\" framework, the 1979-1988 period in the United Kingdom was characterized by a significant strengthening of the state at the expense of established pillars of civil society, particularly organized labor.\n\n### Trends:\n\n*   **Privatisation of State-Owned Industries:** The sustained policy of selling nationalised assets (e.g., British Telecom, British Gas, British Airways) was a slow-moving trend. It **strengthened the state's regulatory power** by creating new watchdog bodies, but **weakened its direct economic control**. It also profoundly **weakened a key component of civil society** by breaking up large, unionised public-sector workforces, which had been a major source of society's power to constrain the state.\n*   **De-industrialisation:** The accelerated decline of heavy industries like coal mining, steel, and shipbuilding was a deep economic trend. This trend **massively weakened the societal power** of traditional, organised labour, which was geographically and culturally concentrated in these industries. This erosion of its primary antagonist indirectly **strengthened the relative power of the state**.\n*   **Legislative Weakening of Trade Unions:** A series of laws (e.g., Employment Acts of 1980, 1982; Trade Union Act 1984) systematically restricted union activities, such as secondary picketing and the closed shop. This institutional trend directly and intentionally **weakened a core element of civil society**, removing a primary \"shackle\" on state and corporate power. This, in turn, **greatly strengthened the power of the state** to implement its economic agenda without negotiation or significant opposition from organised labour.\n*   **Centralisation of Government Power:** A gradual trend saw power being pulled from local authorities to the central government. This **strengthened the central state** by reducing the autonomy of potential opposition centers. This simultaneously **weakened society's power** by dismantling local democratic structures (like the metropolitan county councils) that gave communities and alternative political movements a voice.\n\n### Events:\n\n*   **The Falklands War (1982):** This discrete event created a surge of patriotic support for the government. It **massively strengthened the legitimacy and authority of the state** and its leader, Margaret Thatcher. This \"Falklands factor\" provided a powerful mandate for the government's domestic agenda, making it more difficult for civil society to mount effective opposition.\n*   **The Miners' Strike (1984-1985):** A year-long, direct confrontation between the state and the UK's most powerful union. The defeat of the miners was a landmark event that **decisively strengthened the state**, demonstrating its capacity and willingness to use its full police and legal powers to crush a major societal opponent. Correspondingly, it delivered a devastating blow that **dramatically weakened the power of organised labour** as a whole.\n*   **The \"Big Bang\" Financial Deregulation (1986):** This single event revolutionised the City of London. It **strengthened the state** by unleashing a new and powerful engine of tax revenue and international influence. However, it did so by empowering a new financial elite, shifting the balance of power within society away from labour and industry and towards finance.\n*   **Abolition of the Greater London Council (GLC) and Metropolitan County Councils (1986):** This legislative event was the culmination of the centralisation trend. It was a direct act by the central state to eliminate a tier of local government that served as a high-profile platform for political opposition. This act **strengthened the central state** by removing a powerful institutional rival and **weakened organised society** by silencing a significant democratic voice.",
    "1989-1998": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in the UK from 1989-1998 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Continued Privatization and Market Liberalization:** The privatization of state-owned industries (e.g., British Rail, initiated in 1994) continued a trend from the 1980s. This process reduced the state's direct economic control and its role as a major employer. **Effect:** Weakened the direct economic power of the state, while strengthening the power of corporations and financial markets as key actors in society.\n*   **Deepening European Integration and a Mobilized Euroscepticism:** The negotiation and ratification of the Maastricht Treaty (1992) transferred elements of national sovereignty to a supranational state structure (the EU). This act of state power simultaneously galvanized a powerful, cross-party grassroots movement in British civil society (Euroscepticism) dedicated to resisting this transfer. **Effect:** Weakened the autonomy of the national state while simultaneously strengthening a large, mobilized segment of society in opposition to it, demonstrating the \"Red Queen\" effect.\n*   **Rise of Direct-Action Protest Movements:** The period saw the growth of highly organized and media-savvy protest movements outside of traditional party politics, particularly focused on environmental and anti-road campaigns (e.g., the M11 link road and Twyford Down protests). **Effect:** Strengthened society by demonstrating its ability to physically and legally challenge the state's infrastructure and development plans, forcing the state to become more consultative.\n\n### Events:\n\n*   **Community Charge ('Poll Tax') Riots and Repeal (1990):** The state attempted to impose a flat-rate tax, a significant assertion of its fiscal power. This was met by massive, organized civil disobedience and a major riot in London. The scale of societal opposition made the policy unenforceable, leading to its abolition and the downfall of the Prime Minister. **Effect:** Dramatically strengthened society by proving its power to veto a core state policy, leading to a significant retreat and weakening of state authority.\n*   **'Black Wednesday' (16 September 1992):** The UK government was forced to withdraw the pound sterling from the European Exchange Rate Mechanism (ERM) after failing to keep its value above the agreed-upon lower limit. This was a public defeat of the state's stated economic policy by global financial markets (a powerful component of international civil society). **Effect:** Weakened the state by shattering its reputation for economic competence and demonstrating the limits of its power in the face of globalized financial markets.\n*   **Devolution and the Good Friday Agreement (1998):** The New Labour government passed the Scotland Act, the Government of Wales Act, and signed the Good Friday Agreement. These were discrete constitutional acts where the central state voluntarily devolved significant power to new legislatures and assemblies in response to long-standing societal demands. **Effect:** Strengthened both. It weakened the central \"Leviathan\" but created new, more legitimate state bodies at the regional level. It simultaneously empowered Scottish, Welsh, and Northern Irish civil societies by giving them new, accessible institutions to contest and control.",
    "1999-2008": "Based on Acemoğlu and Robinson's framework, here are major trends and events in the UK from 1999-2008 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Financialization and \"Light-Touch\" Regulation (entire period):** The prevailing economic policy was to minimize state regulation of the City of London, viewing its growth as a national asset. This slow-moving trend empowered a specific segment of society (the financial elite) and deliberately constrained the state's ability to oversee a critical sector of the economy.\n    *   **Effect:** Weakened the state's regulatory capacity; strengthened the power and autonomy of the financial sector.\n*   **Expansion of State Surveillance (post-2001):** Following the 9/11 attacks in the US and especially the 7/7 London bombings in 2005, the state passed a raft of counter-terrorism legislation (e.g., Terrorism Act 2000, ATCS Act 2001, Prevention of Terrorism Act 2005). This institutionalised greater powers of surveillance, data collection, and detention.\n    *   **Effect:** Strengthened the state's coercive and monitoring powers over society.\n*   **Large-scale Immigration from EU Accession Countries (post-2004):** The UK's decision not to impose transitional controls on immigration after eight Central and Eastern European countries joined the EU in 2004 led to a significant and rapid demographic shift. This altered the composition of civil society and placed new demands on state services and infrastructure.\n    *   **Effect:** Fundamentally altered the makeup and complexity of society, creating new social dynamics and pressures for the state to manage.\n\n### Events:\n\n*   **Implementation of Devolution (1999):** The formal opening of the Scottish Parliament and Welsh Assembly marked a discrete, foundational shift in the structure of the British state. Power was transferred from the central government to new, devolved institutions.\n    *   **Effect:** Weakened the central UK state, while strengthening regional civil societies by creating new, more accessible arenas for political accountability and participation.\n*   **Human Rights Act (1998) and Freedom of Information Act (2000) come into force (2000 and 2005 respectively):** These two landmark pieces of legislation became fully operational during this period. They granted citizens new legal powers to challenge the state's actions in court (HRA) and demand access to government information (FOIA).\n    *   **Effect:** Strengthened society by providing powerful tools to hold the state accountable and transparent, helping to \"shackle\" the Leviathan.\n*   **The Northern Rock Bank Run and its Nationalisation (2007-2008):** The first run on a major British bank in 150 years was a dramatic event that exposed the failure of the state's \"light-touch\" regulatory model. The government's subsequent emergency intervention and nationalisation of the bank represented a massive and sudden re-assertion of state power over the market.\n    *   **Effect:** Revealed a critical weakness in the state's regulatory power, which was then corrected by a swift and dramatic strengthening of the state's direct control over the financial sector.",
    "2009-2018": "Based on the framework in *The Narrow Corridor*, here are major UK trends and events from 2009-2018 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Fiscal Austerity (c. 2010-2018):** Following the 2008 financial crisis, the coalition and subsequent Conservative governments implemented deep, sustained cuts to public spending. This slow-moving policy trend reduced the size and capacity of local government, the justice system, and police forces.\n    *   **Effect:** Weakened the state's capacity to deliver services and enforce order at a local level, while simultaneously provoking societal mobilization (e.g., anti-austerity protests, the rise of food banks and other community support networks).\n\n*   **Proliferation of Social Media:** The maturation and widespread adoption of platforms like Twitter and Facebook fundamentally changed political discourse and organization. This technological and social trend dramatically lowered the cost of coordination for citizens.\n    *   **Effect:** Strengthened society by providing new tools for mobilization, information-sharing, and challenging the state and traditional media narratives (e.g., organizing protests, viral petitions, citizen journalism).\n\n*   **Growth of Precarious \"Gig Economy\" Work:** The rise of platforms like Uber and Deliveroo, coupled with an increase in zero-hours contracts, created a more fragmented and insecure workforce.\n    *   **Effect:** Weakened a traditional pillar of societal power by eroding the influence of trade unions and making collective action for a growing segment of the workforce more difficult.\n\n### Events:\n\n*   **The 2011 England Riots:** A series of riots and looting across several cities, sparked by a police shooting in London. The event revealed underlying social fractures and tested the state's ability to maintain order.\n    *   **Effect:** Briefly exposed a weakness in the state's control; the state responded by demonstrating and reasserting its coercive power through mass arrests and harsh sentencing.\n\n*   **The 2014 Scottish Independence Referendum:** A vote on Scottish independence that resulted in a \"No\" vote but was preceded by an intense, grassroots mobilization of Scottish civil society.\n    *   **Effect:** Dramatically strengthened Scottish civil society. In response, the UK state was forced to devolve further powers to the Scottish Parliament (a \"Red Queen\" effect), thus weakening its own centralized authority.\n\n*   **The 2016 Investigatory Powers Act:** Dubbed the \"Snooper's Charter,\" this act of Parliament granted intelligence agencies and police the most sweeping surveillance powers in any Western democracy, including the legal authority to collect citizens' internet browsing histories in bulk.\n    *   **Effect:** Strengthened the state's coercive and monitoring power over its citizens, representing a significant expansion of its capacity to observe society.\n\n*   **The 2016 EU Referendum (Brexit):** The vote to leave the European Union was a discrete event that pitted a large segment of the populace against the stated position of the government, the civil service, and a majority of MPs.\n    *   **Effect:** Demonstrated and strengthened society's power to reject and overturn the policy of the established state elite, forcing the state into a massive, complex process of realignment against its own initial preference.",
    "2019-2028": "Based on Acemoğlu and Robinson's framework, here are major trends and events in the UK from 2019-2028 affecting the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Post-Brexit State Building and Regulatory Divergence:** The slow, ongoing process of replacing EU laws and institutions with domestic UK ones. This involves creating new regulatory bodies, trade policies, and legal frameworks from scratch.\n    *   **Effect:** **Strengthens the state** by expanding its administrative capacity and repatriating legal sovereignty, removing an external check on its power.\n*   **Erosion of Institutional Trust and Political Polarization:** A steady decline in public trust in key institutions like Parliament, the police, and the media, coupled with deepening social divisions over issues like Brexit, cultural values, and national identity.\n    *   **Effect:** **Weakens both.** It weakens society’s ability to mobilize cohesively while also weakening the state by eroding its legitimacy and the public's consent to be governed.\n*   **Constitutional Friction and Devolution:** Persistent tension between the central UK government and devolved administrations, particularly Scotland over independence and Northern Ireland regarding post-Brexit arrangements.\n    *   **Effect:** **Weakens the central state** by challenging its authority and territorial integrity, while simultaneously **strengthening society's power** at a sub-national level as regional identities and political movements mobilize against the center.\n\n### Events:\n\n*   **The COVID-19 Pandemic Response (2020-2022):** The government's use of emergency legislation (the Coronavirus Act 2020) to impose lockdowns, mandate behaviours, and surveil the population, representing the largest expansion of state power over daily life since WWII.\n    *   **Effect:** Massively **strengthened the state** by granting it unprecedented coercive powers, while **weakening society** by severely restricting freedoms of assembly, movement, and association.\n*   **Legislative Crackdown on Protest and Dissent (2022-2023):** The passage of specific laws—notably the Police, Crime, Sentencing and Courts Act 2022 and the Public Order Act 2023—that grant police new powers to restrict protests deemed disruptive and increase penalties for activists.\n    *   **Effect:** **Strengthens the state** by giving it more legal tools to control dissent, directly **weakening society's** ability to hold power to account through public demonstration.\n*   **The \"Mini-Budget\" and Market-Forced Policy Reversal (Sept-Oct 2022):** The Truss government announced a radical, unfunded tax-cutting budget, triggering a rapid and severe negative reaction from financial markets, which in turn forced a complete policy U-turn and the Prime Minister's resignation.\n    *   **Effect:** A clear demonstration of society's power checking the state. It **weakened the state** (specifically, the executive's capacity for autonomous action) and showed that powerful, non-governmental actors within **society** (financial markets, institutional investors) could effectively veto government policy."
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nUnited Kingdom during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in the United Kingdom from 1799-1808 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Sustained Wartime State Expansion:** The Napoleonic Wars necessitated a massive, ongoing expansion of the British state's fiscal and administrative capabilities. This included a dramatic increase in the size of the Royal Navy and Army, a soaring national debt, and the bureaucracy required to manage it all.\n    *   **Effect:** **Strengthened the state** by expanding its capacity to tax, conscript, and organize national resources.\n*   **Early Industrialization and Urban Growth:** This period saw the continued acceleration of the Industrial Revolution. The growth of factories, particularly in textiles, and the migration of the population to new industrial towns created new social classes (an industrial bourgeoisie and an urban proletariat) and forms of association outside traditional structures.\n    *   **Effect:** **Strengthened society** by creating new, non-landed sources of wealth and power, and fostering new forms of social organization that would eventually challenge the established political order.\n*   **The Enclosure Movement:** The process of enclosing common land, which continued through this period via parliamentary acts, privatized land and displaced rural populations. This broke down traditional, community-based agricultural society.\n    *   **Effect:** **Strengthened the state and landed elites** by rationalizing property law and increasing agricultural efficiency, while **weakening the power of traditional rural society** by undermining its economic independence and communal norms.\n\n### Events:\n\n*   **Introduction of Income Tax (1799):** To finance the war against France, William Pitt the Younger's government introduced the first-ever income tax. This was a radical expansion of the state's ability to extract revenue directly from the wealth of its citizens.\n    *   **Effect:** **Significantly strengthened the state's** fiscal power and bureaucratic reach into the lives of individuals.\n*   **The Combination Acts (1799 & 1800):** Fearing that worker organizations could lead to \"Jacobin\" style revolution, Parliament passed these acts to outlaw trade unions and collective bargaining.\n    *   **Effect:** An explicit action to **weaken civil society** by suppressing the ability of workers to organize, thereby strengthening the state's control over labor.\n*   **The Acts of Union (1800):** This legislation formally abolished the Parliament of Ireland and incorporated Ireland into the United Kingdom of Great Britain and Ireland, with representation at Westminster.\n    *   **Effect:** **Strengthened the central state** by eliminating a separate legislative center and consolidating direct political control over the entirety of the British Isles.\n*   **Abolition of the Slave Trade Act (1807):** After decades of campaigning by a powerful, broad-based social movement led by figures like William Wilberforce, Parliament outlawed the Atlantic slave trade. This was achieved through mass petitioning, pamphlets, and organized lobbying.\n    *   **Effect:** **Strengthened civil society** by demonstrating its capacity to mobilize public opinion and successfully force the state to enact a monumental moral and economic reform against powerful vested interests.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in the United Kingdom from 1809-1818 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Wartime State Expansion (c. 1793-1815):** The existential threat of the Napoleonic Wars necessitated a massive expansion of the British state's fiscal and administrative capacity. This trend, peaking in this period, involved unprecedented levels of taxation (including the income tax), national debt, and military mobilization.\n    *   **Effect:** Dramatically **strengthened the state** by expanding its extractive and organizational power.\n\n*   **Industrialization and Urbanization:** The ongoing Industrial Revolution created new, concentrated urban populations and a growing industrial working class. These groups began to develop new forms of association (early unions, friendly societies) and a shared political consciousness distinct from the traditional rural order.\n    *   **Effect:** **Strengthened society** by creating new, potent social actors and new networks for collective action, increasing its capacity to make demands on the state.\n\n*   **Growth of Political Radicalism:** Fueled by economic hardship and inspired by revolutionary ideas, there was a rising tide of popular radicalism. Figures like William Cobbett (whose *Political Register* became a mass-circulation paper) and organized groups like the Hampden Clubs agitated for parliamentary reform and universal male suffrage.\n    *   **Effect:** **Strengthened society** by developing an organized, articulate political wing capable of challenging the legitimacy and structure of the existing state.\n\n### Events:\n\n*   **Luddite Uprisings (1811-1816):** A series of discrete, localized rebellions by textile workers who destroyed new machinery. This was a direct, violent challenge by a segment of society against the economic transformations underway. The state's response was severe, deploying over 12,000 troops and passing the Frame Breaking Act of 1812, which made machine-breaking a capital crime.\n    *   **Effect:** The uprisings demonstrated an emerging capacity for organized violence within society, but the state's overwhelming response **strengthened its coercive power** and its role in protecting industrial property.\n\n*   **The Corn Law of 1815:** Parliament passed a law imposing steep tariffs on imported grain, protecting the profits of the landed aristocracy at the expense of the urban population, who faced higher bread prices. This single act triggered widespread riots and became a powerful symbol of a state captured by a narrow elite.\n    *   **Effect:** An act that demonstrated the power of the elite-controlled state, it simultaneously and powerfully **strengthened and mobilized society** by creating a clear, unifying grievance for radical and middle-class reformers alike.\n\n*   **Suspension of Habeas Corpus (1817):** In response to social unrest, including the Spa Fields Riots (1816) and the Pentrich Rising (1817), Lord Liverpool's government passed the \"Gagging Acts.\" The most significant of these was the suspension of habeas corpus, allowing the state to imprison individuals indefinitely without trial.\n    *   **Effect:** Directly **strengthened the state's** repressive capabilities while **weakening society** by stripping citizens of a fundamental legal protection against arbitrary power.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in the United Kingdom from 1819-1828 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Industrialization and Urbanization:** The continued shift of population to new industrial centers (e.g., Manchester, Birmingham) created a concentrated and increasingly organized working class, as well as a powerful industrial middle class. This slow-moving demographic and economic change fundamentally altered the composition of society.\n    *   **Effect:** Strengthened society by creating new, potent social classes and organized interests outside the traditional land-based aristocracy that had long controlled the state.\n\n*   **The Rise of \"Liberal Toryism\":** Within the government, a shift occurred towards more rational, bureaucratic, and reform-minded administration, particularly under ministers like Robert Peel (Home Office) and William Huskisson (Board of Trade). This included reforming the penal code, creating more systematic forms of governance, and moving towards free trade.\n    *   **Effect:** Strengthened the state by increasing its administrative capacity, efficiency, and legitimacy, making it a more formidable and modern \"Leviathan.\"\n\n*   **Growth of the Popular Press and Political Associations:** Despite government censorship, the circulation of radical newspapers, pamphlets (e.g., William Cobbett's *Political Register*), and the formation of political unions and associations (e.g., Daniel O'Connell's Catholic Association) accelerated.\n    *   **Effect:** Strengthened society by creating networks for mass mobilization and the dissemination of ideas that challenged state authority and demanded political inclusion.\n\n### Events:\n\n*   **The Peterloo Massacre and subsequent Six Acts (1819):** The violent suppression of a peaceful pro-democracy rally in Manchester by cavalry was a stark demonstration of state force. The government immediately passed the Six Acts, which severely restricted public meetings, private militias, and the \"seditious and blasphemous\" press.\n    *   **Effect:** Dramatically strengthened the state's coercive and repressive powers, while simultaneously galvanizing societal opposition and creating martyrs for the reform movement.\n\n*   **Repeal of the Combination Acts (1824):** After a campaign led by radicals like Francis Place, Parliament repealed legislation that had outlawed trade unions. This act legalized the existence of labor organizations for collective bargaining.\n    *   **Effect:** Strengthened society by formally empowering the working class with the legal right to organize, providing a crucial institutional tool to contest the power of both employers and the state.\n\n*   **Repeal of the Test and Corporation Acts (1828):** Parliament removed the requirement for individuals holding public office to take communion in the Anglican Church. This ended a major legal barrier for Protestant Dissenters (Nonconformists), a large and influential segment of the rising middle class.\n    *   **Effect:** Strengthened society by removing a key tool the state used to enforce religious and political conformity, empowering a significant portion of the population and weakening the state's alliance with the Anglican establishment.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in the UK from 1829-1838 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Industrialization and Urbanization:** This long-term process concentrated a growing working and middle class in cities, creating new social problems (poverty, sanitation) and new platforms for political organization. This dynamic simultaneously created a need for a more capable state and **strengthened society** by fostering new forms of association and mobilization outside traditional elite control.\n*   **Growth of Political Unions and a Radical Press:** Organizations like the Birmingham Political Union and newspapers like the *Poor Man's Guardian* created a new, organized, and politically-conscious public. This trend vastly **strengthened society’s** ability to mobilize and exert coordinated pressure on the state for political reform.\n*   **Development of a Centralized Administrative State:** In response to social problems, the state began creating centralized, professional bureaucracies (e.g., factory inspectorates, Poor Law commissioners) to implement policy across the country. This marked a shift away from reliance on unpaid local gentry and significantly **strengthened the state’s** capacity to gather information and enforce its will.\n\n### Events:\n\n*   **Metropolitan Police Act (1829):** The creation of a professional, centrally-controlled police force in London under the authority of the Home Secretary. This was a clear and significant act of **strengthening the state’s** monopoly on legitimate force and its capacity for maintaining order.\n*   **The Great Reform Act (1832):** A landmark event that resulted from immense pressure from a mobilized society. It expanded the franchise and redistributed parliamentary seats to new industrial towns. It **strengthened society** by making the state more responsive to middle-class and popular demands, while also **strengthening the state** by granting it greater legitimacy and stability, heading off a more radical revolution.\n*   **Slavery Abolition Act (1833):** The culmination of a decades-long, nationwide campaign driven by a powerful coalition of abolitionist groups, demonstrating the immense power of organized civil society to force major moral and economic change upon the state. This powerfully **strengthened society** by showing its ability to shape imperial policy.\n*   **Poor Law Amendment Act (1834):** This act created a centralized, bureaucratic system to manage poverty relief through the punitive workhouse system, overriding traditional local and parish control. It dramatically **strengthened the state’s** administrative reach into the lives of the poorest citizens and provoked widespread popular opposition.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in the United Kingdom from 1839-1848 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Rapid Industrialization and Urbanization:** The concentration of a new industrial working class in rapidly growing, often unsanitary, cities created immense social pressures. This trend simultaneously fueled the growth of an organized civil society (trade unions, Chartism) demanding political rights and social reform, while also prompting an expansion of state power through new forms of regulation (e.g., public health, factory safety) to manage the consequences.\n    *   **Effect:** Strengthened both society (through new forms of mass organization) and the state (through a new regulatory role), exemplifying the \"Red Queen\" effect where both grow stronger in competition.\n*   **The \"Railway Mania\":** The explosion of railway construction in the 1840s, driven by private capital but requiring parliamentary authorization, dramatically increased national connectivity. This integrated markets and empowered commercial civil society while also enhancing the state's ability to project power, move troops, and centralize administration.\n    *   **Effect:** Strengthened both society (by creating a national economic and communication network) and the state (by improving logistical and administrative capacity).\n*   **Growth of Mass-Membership Pressure Groups:** The period saw the maturation of sophisticated, national, single-issue organizations, most notably the Anti-Corn Law League. Using pamphlets, newspapers, fundraising, and rallies, these groups demonstrated civil society's increasing ability to mobilize public opinion and directly influence parliamentary policy.\n    *   **Effect:** Primarily strengthened society by creating powerful new tools for holding the state accountable and forcing policy change.\n\n### Events:\n\n*   **The Chartist Petitions and Rallies (1839, 1842, 1848):** These were discrete, massive mobilizations of working-class civil society demanding universal male suffrage and other democratic reforms. While the petitions were rejected, the scale of organization, particularly the peaceful Kennington Common rally in 1848, represented a powerful assertion of societal power. The state's firm response, however, including the mobilization of troops and special constables in 1848, demonstrated its ultimate control of coercive force.\n    *   **Effect:** The mobilizations strengthened society by demonstrating its organizational capacity, while the state's successful containment of the movement reinforced the state's power.\n*   **Robert Peel’s Fiscal and Financial Reforms (1842-44):** In response to economic turmoil, Prime Minister Robert Peel’s government reintroduced the income tax (1842) and passed the Bank Charter Act (1844). The income tax provided the state with a powerful new revenue stream independent of trade tariffs, while the Bank Act centralized control over the money supply in the Bank of England.\n    *   **Effect:** Dramatically strengthened the state by increasing its fiscal and economic management capacity, a key feature of a modern \"Shackled Leviathan.\"\n*   **The Repeal of the Corn Laws (1846):** After a long and sophisticated campaign by the Anti-Corn Law League (a societal actor), the state, under Robert Peel, repealed the protectionist tariffs on grain. This event was a landmark victory for organized civil society over the entrenched interests of the landed aristocracy within the state itself.\n    *   **Effect:** Primarily strengthened society by proving its ability to compel the state to enact major policy changes against powerful elite interests.\n*   **The Great Famine in Ireland (beginning 1845):** The catastrophic failure of the potato crop presented the British state with an unprecedented humanitarian crisis. The state's response—ideologically constrained, slow, and vastly inadequate—fatally undermined its legitimacy in Ireland and revealed the severe limits of its administrative capacity to perform the basic function of protecting its population.\n    *   **Effect:** Exposed and magnified the weakness of the state's capacity in an Irish context, severely weakening its legitimacy and pushing it toward the \"Absent Leviathan\" in its failure to provide security for a huge portion of its society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\nBased on the framework of Acemoğlu and Robinson, here are the major trends and events in the UK from 1849-1858 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Professionalization of the State Bureaucracy:** Driven by critiques of aristocratic patronage and incompetence (especially during the Crimean War), there was a growing movement to create a meritocratic civil service. This trend culminated in the 1854 Northcote-Trevelyan Report, which laid the groundwork for a more capable and rationalized state apparatus.\n    *   **Effect:** Strengthened the state by increasing its administrative capacity and efficiency, a key component of a \"Shackled Leviathan.\"\n\n*   **Expansion of Free Trade and Consolidation of Fiscal Policy:** The final repeal of the Navigation Acts (1849, 1854) and Gladstone's landmark 1853 budget institutionalized free trade. This involved the state actively dismantling old economic controls in favor of a new, predictable fiscal system based on income tax and low tariffs.\n    *   **Effect:** Strengthened both. It enhanced the state's ability to raise revenue efficiently while empowering industrial and commercial groups within society, who in turn demanded a competent, non-arbitrary state to protect trade.\n\n*   **Growth of an Organized Public Sphere:** The rise of \"New Model Unions\" like the Amalgamated Society of Engineers (1851) created more stable, national organizations for skilled workers. Simultaneously, the abolition of the Stamp Act (1855) and Advertisement Duty (1853)—key \"taxes on knowledge\"—made newspapers cheaper and more widespread, fueling a more powerful and critical press.\n    *   **Effect:** Strengthened society by improving its organizational capacity and its ability to monitor, critique, and influence the state.\n\n### Events:\n\n*   **The Great Exhibition of 1851:** This event, housed in the Crystal Palace, was a monumental display of Britain's industrial and commercial prowess. It was a joint project between the state (under Prince Albert's patronage) and the titans of civil society (engineers, manufacturers, designers).\n    *   **Effect:** Strengthened both by celebrating and reinforcing the symbiotic relationship between a capable, liberal state and a dynamic, innovative society, showcasing the success of the \"Narrow Corridor.\"\n\n*   **The Crimean War (1853-1856):** The war was a massive exercise of state power, but logistical and administrative failures led to military disasters and immense suffering, famously reported to the public by journalists like William Howard Russell of *The Times*. The public outcry toppled the government and created immense pressure for reform.\n    *   **Effect:** The state's failures, and society's powerful reaction via the press, ultimately strengthened society's power to hold the state accountable, directly fueling the trend towards professionalization and reform (see Northcote-Trevelyan).\n\n*   **The Indian Rebellion of 1857 and the Government of India Act 1858:** The rebellion led to the dissolution of the British East India Company—a quasi-private entity that had governed India—and the imposition of direct rule by the British Crown.\n    *   **Effect:** Massively strengthened the state by replacing a corporate entity with direct, centralized, and bureaucratic imperial control, vastly expanding the formal administrative reach of the British Leviathan.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in the United Kingdom from 1859-1868 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Professionalization of the Civil Service:** Following the 1854 Northcote-Trevelyan Report, the move from a patronage-based to a meritocratic, professional bureaucracy was slowly gaining momentum. This slow-moving institutional change increased the state's efficiency, autonomy, and capacity to govern effectively.\n    *   **Effect:** Strengthened the state.\n*   **Growth of Organized Labour:** The consolidation of \"New Model Unions\" like the Amalgamated Society of Engineers created disciplined, well-funded organizations capable of collective bargaining and political lobbying. This trend represented a significant increase in the organizational power of a large segment of the working class.\n    *   **Effect:** Strengthened civil society.\n*   **Rising Political Consciousness and Popular Radicalism:** Building on the legacy of Chartism, a growing and increasingly literate urban population engaged in widespread political debate, forming organizations like the Reform League (est. 1865). This sustained popular pressure for democratic reform was a constant force throughout the decade.\n    *   **Effect:** Strengthened civil society by creating pressure from below to which the state had to respond.\n\n### Events:\n\n*   **The Second Reform Act (1867):** This discrete legislative act doubled the electorate, enfranchising a large portion of the urban male working class. It was a direct response to years of popular agitation and fundamentally changed the relationship between Parliament and the people, forcing political parties to compete for a much broader base of votes.\n    *   **Effect:** Massively strengthened civil society by giving it formal power to hold the state accountable (\"shackling the Leviathan\").\n*   **The Lancashire Cotton Famine (1861-1865):** The American Civil War's blockade of cotton exports caused a severe economic crisis and mass unemployment in northern England. The crisis forced the state to intervene through the Public Works (Manufacturing Districts) Act of 1864, expanding its role in social relief and infrastructure. Simultaneously, it spurred a vast, nationwide charitable relief effort, demonstrating civil society's capacity for self-organization.\n    *   **Effect:** Strengthened both the state (by expanding its administrative role in social welfare) and civil society (by demonstrating its organizational capacity).\n*   **The Fenian Outrages (1867):** Militant actions by Irish Republicans, including an attack in Manchester and the Clerkenwell explosion in London, constituted a direct challenge to the state's monopoly on violence. The government's decisive response—arrests, trials, executions, and heightened security—was a powerful reassertion of its core security function.\n    *   **Effect:** Strengthened the state by demonstrating and justifying its coercive and security powers.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\nBased on the framework in *The Narrow Corridor*, here are major historical trends and events in the United Kingdom from 1869-1878 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Growing State Capacity and Intervention in Social Welfare:** Both Liberal and Conservative governments accepted an expanded role for the state in addressing the problems of an urban-industrial society. This was not a single event but a consistent pattern of legislation concerning education, health, and housing, which created new national bureaucracies and local authorities. This trend **strengthened the state** by expanding its administrative reach and responsibilities.\n*   **The Maturation of Organized Labour:** Following the 1867 Reform Act, trade unions grew in size, organization, and political influence. They moved from localized craft bodies to national forces capable of lobbying Parliament directly, becoming a powerful, institutionalized part of civil society. This trend **strengthened society** by creating a new, powerful bloc to counterbalance both employers and the state.\n*   **The Professionalization of the State Apparatus:** A slow but definite shift occurred away from an aristocratic, patronage-based administration toward a meritocratic, professional bureaucracy. This increased the state's efficiency, impartiality, and power to implement complex legislation effectively across the country. This trend **strengthened the state** by making it a more capable \"Leviathan.\"\n\n### Events:\n\n*   **Forster’s Education Act (1870):** This act established a national framework for elementary schooling, creating local school boards with the power to levy taxes and compel attendance. It represented a massive and direct expansion of the state into the daily lives of citizens. This event **strengthened the state**.\n*   **The Cardwell and Civil Service Reforms (1870-71):** The abolition of the purchase of army commissions (1871) and the use of competitive exams for most civil service appointments (1870) broke the hold of aristocracy and patronage. These events made the state's key institutions more efficient and meritocratic. This **strengthened the state's** capacity.\n*   **The Ballot Act (1872):** By introducing the secret ballot for elections, this act protected individual voters—especially tenants and employees—from coercion by landlords and employers. It enhanced the ability of society to express its true political will, making elected officials more accountable to the broader citizenry rather than just powerful elites. This event **strengthened society's** ability to control the state.\n*   **Disraeli’s Social Legislation (1875):** A suite of acts, notably the Public Health Act, the Artisans’ and Labourers’ Dwellings Act, and the Conspiracy and Protection of Property Act, significantly expanded state power while also empowering civil society. The Public Health Act created a national sanitation code (**strengthening the state**), while the Conspiracy and Protection of Property Act legalized peaceful picketing, granting trade unions a critical tool to wield power (**strengthening society**). This demonstrates the dynamic of the \"corridor,\" where both sides gain power simultaneously.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\nBased on the framework of Acemoğlu and Robinson, here are major trends and events in the United Kingdom from 1879-1888 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Sustained Imperial Expansion:** The \"Scramble for Africa\" (formalized at the 1884-85 Berlin Conference) and other colonial engagements required a larger, more sophisticated military and civil service to administer a global empire. This continuous process **strengthened the state** by expanding its bureaucratic and coercive capacity.\n*   **Growth of Organized Labor and Socialism:** The economic hardship of the \"Long Depression\" fueled the growth of more politically-minded social organizations. The founding of the Social Democratic Federation (1881) and the Fabian Society (1884) represented a slow-moving trend toward a more organized, ideologically coherent civil society capable of challenging the state and capital. This **strengthened society** by improving its organizational power.\n*   **Deepening Agricultural Decline and Urbanization:** The collapse in grain prices and influx of cheap foreign food accelerated the movement of people from rural areas to cities. This demographic shift weakened traditional, deferential rural hierarchies and created concentrated urban populations that were more difficult for the state to control and more capable of collective action, placing new demands on the state for services like sanitation and housing. This trend **strengthened society’s potential for mobilization** while forcing the state to develop new capacities to manage it.\n\n### Events:\n\n*   **The Representation of the People Act 1884 (Third Reform Act):** This discrete event enfranchised around 60% of adult men, extending the vote to agricultural and rural laborers for the first time. By making Parliament more accountable to a much broader segment of the population, this Act massively **strengthened society** by increasing its formal power over the state.\n*   **Passage of Irish Coercion Acts (e.g., 1881, 1887):** In response to the Irish Land War, Parliament passed multiple Coercion Acts that suspended habeas corpus, banned organizations like the Land League, and gave police and magistrates extraordinary powers in Ireland. These acts were a direct and significant assertion of the state's repressive power, decisively **strengthening the state's coercive arm** to crush a powerful societal movement.\n*   **The Local Government Act 1888:** This Act established elected county and borough councils, transferring administrative and fiscal authority from unelected, gentry-dominated Quarter Sessions to democratic bodies. This **strengthened both the state and society**. It strengthened the state's capacity for effective local governance (a more capable \"Leviathan\") while simultaneously strengthening society by making that local state power directly accountable to voters, pulling the UK further into the \"Narrow Corridor.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in the UK from 1889-1898 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Rise of \"New Unionism\"**: A slow-moving expansion of trade unionism to include semi-skilled and unskilled workers (e.g., dockers, gas workers, transport workers). This was a structural change in the composition and power of the labour movement.\n    *   **Effect**: Strengthened society by creating new, large-scale organizations capable of challenging capital and making demands on the state for regulation and intervention.\n*   **Expansion of Local Democratic Government**: Following the Local Government Act of 1888, the decade saw the establishment and consolidation of elected county and borough councils. This was reinforced by the 1894 Act, which created elected urban and rural district councils and parish councils.\n    *   **Effect**: Strengthened society by creating new, accessible forums for political participation and devolving some administrative power from the central state, making local governance more responsive to civil society pressures.\n*   **Growth of the Collectivist State**: A gradual trend where the central state increased its administrative capacity and responsibility for social welfare. This included the implementation of the Free Education Act (1891) and expanded public health and factory inspections.\n    *   **Effect**: Strengthened the state by expanding its bureaucracy, its reach into citizens' daily lives, and its role as a provider of services, thereby increasing its legitimacy and power.\n*   **Rise of Independent Labour Politics**: The growing belief that working-class interests required a distinct political party, moving beyond the traditional Liberal-Labour alliance. This was a steady ideological and organizational shift throughout the 1890s.\n    *   **Effect**: Strengthened society by developing new institutions and ideologies aimed at directly contesting and capturing state power, rather than merely influencing the existing parties.\n\n### Events:\n\n*   **The London Dock Strike (1889)**: A discrete, five-week industrial action where 100,000 striking dockers won a major victory for better pay. Its success was a catalyst for the \"New Unionism\" trend.\n    *   **Effect**: Strengthened society by demonstrating the power of organized unskilled labor and inspiring a wave of unionization across the country.\n*   **The Naval Defence Act (1889)**: A specific act of Parliament that committed the state to a massive, long-term program of naval construction, formally adopting the \"two-power standard\" (that the Royal Navy should be as strong as the next two largest navies combined).\n    *   **Effect**: Strengthened the state by dramatically increasing its military capacity, its command over national resources through taxation, and its ability to project power globally.\n*   **Founding of the Independent Labour Party (ILP) (1893)**: A specific event where socialist societies and trade union branches formally established a new political party in Bradford, with the explicit goal of securing the collective ownership of the means of production.\n    *   **Effect**: Strengthened society by creating a new, organized institutional challenger to the established political order, aiming to fundamentally alter the nature of the state itself.\n*   **Defeat of the Second Irish Home Rule Bill (1893)**: The bill, which proposed devolving power to a parliament in Dublin, was passed by the House of Commons but overwhelmingly defeated by the unelected House of Lords.\n    *   **Effect**: Strengthened the existing state structure by allowing an entrenched, aristocratic element of the state to veto a fundamental demand from a powerful segment of civil society (Irish Nationalists), thereby blocking a significant diffusion of state power.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in the UK from 1899-1908 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Rise of Organised Labour as a Political Force:** Culminating in the formation of the Labour Party (from the Labour Representation Committee, 1900), this trend saw trade unions move beyond industrial action into direct political representation. This institutionalized a powerful segment of civil society within the state's own structures.\n    *   **Effect:** Strengthened society by creating a durable, national political vehicle for working-class interests.\n\n*   **Growth of the \"Welfare State\" Ideology (\"New Liberalism\"):** In response to concerns about poverty (highlighted by studies from Booth and Rowntree) and \"national efficiency\" (heightened by the Boer War), a cross-party consensus began to form that the state had a responsibility for social welfare. This was a slow-moving shift away from laissez-faire principles.\n    *   **Effect:** Strengthened the state by legitimizing and expanding its scope, capacity, and administrative reach into the lives of citizens.\n\n*   **Intensification of the Women's Suffrage Movement:** The founding of the Women's Social and Political Union (WSPU) in 1903 marked a shift towards more militant and visible tactics (\"Deeds not Words\"). This trend saw a previously excluded segment of the population become highly mobilized and confrontational.\n    *   **Effect:** Strengthened society by demonstrating a new form of mass mobilization capable of challenging the state's definition of the political community.\n\n### Events:\n\n*   **The Second Boer War (1899-1902):** The war was a massive exercise of state power, requiring unprecedented logistical, military, and financial mobilization. However, the exposure of poor military preparedness and the poor physical condition of recruits spurred state-led reforms and a debate on \"national efficiency.\"\n    *   **Effect:** Strengthened the state by expanding its military and administrative functions, while simultaneously creating societal pressure that forced the state to become more capable.\n\n*   **The Taff Vale Railway Co. v. Amalgamated Society of Railway Servants decision (1901):** This House of Lords ruling made trade unions liable for damages caused by strikes, crippling their most powerful tool. It was a direct blow from a state institution (the judiciary) against a key pillar of civil society.\n    *   **Effect:** Weakened society (specifically organized labour).\n\n*   **The Trade Disputes Act (1906):** Passed by the newly elected Liberal government under pressure from the nascent Labour Party, this act reversed the Taff Vale decision and gave unions broad legal immunity. This is a textbook example of the \"Red Queen Effect\" where society mobilizes politically to re-shackle the state.\n    *   **Effect:** Strengthened society by restoring and legally protecting the power of trade unions.\n\n*   **The Old Age Pensions Act (1908):** This was the first universal, non-contributory welfare provision enacted by the central government. It established a new, direct relationship between the individual citizen and the state, requiring a significant expansion of the state's administrative apparatus to deliver the benefit.\n    *   **Effect:** Strengthened the state by vastly increasing its role in social provision and its bureaucratic capacity.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major trends and events in the UK from 1909-1918 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Growth of Organized Labour:** The period before the war saw \"The Great Unrest\" (c. 1910-1914), with mass strikes by miners, dockers, and railway workers. During WWI, to ensure production, the state formally incorporated union leaders into planning, and union membership soared. This trend represented a significant increase in the organizational capacity and bargaining power of a large segment of civil society.\n    *   **Effect:** Strengthened society.\n*   **Expansion of the State's Social and Administrative Role:** Beginning with the Liberal reforms (e.g., labour exchanges in 1909, National Insurance in 1911) and massively accelerating during the war, the state's bureaucracy grew to manage vast new areas of citizens' lives, from health and unemployment to munitions production and food rationing. This created a much larger and more intrusive state apparatus.\n    *   **Effect:** Strengthened the state.\n*   **Militant Social Mobilization:** The women's suffrage movement, particularly the WSPU (Suffragettes), used increasingly militant tactics (arson, vandalism) to challenge the state's authority and demand political inclusion. This trend demonstrated society's ability to mobilize outside of traditional channels to force political change.\n    *   **Effect:** Strengthened society (by creating a potent, non-traditional political force).\n\n### Events:\n\n*   **The \"People's Budget\" and the Parliament Act (1909-1911):** The House of Lords' rejection of the 1909 budget triggered a constitutional crisis. The resulting Parliament Act of 1911 stripped the unelected Lords of their veto over financial bills and limited their delaying power on other legislation. This event fundamentally restructured the state, making it more responsive to the elected Commons and, by extension, to society.\n    *   **Effect:** Strengthened the (elected) state by shackling an older, aristocratic element, while also empowering society by reinforcing the primacy of its elected representatives.\n*   **The Defence of the Realm Act (DORA, 1914):** Passed immediately after the outbreak of WWI, this single act gave the state sweeping new powers, including the ability to requisition property, censor the press, and control industry and labour. It was a sudden, massive expansion of the state's coercive power over society and the economy.\n    *   **Effect:** Massively strengthened the state, significantly weakening individual liberties.\n*   **The Military Service Act (1916):** This act introduced conscription for the first time in British history. It represented an unprecedented assertion of state power, claiming ultimate authority over the lives and bodies of its male citizens for the purpose of war.\n    *   **Effect:** Strengthened the state.\n*   **The Representation of the People Act (1918):** This single piece of legislation tripled the electorate, granting suffrage to all men over 21 and most women over 30. It was a direct response to society's contribution to the war effort and a monumental step in empowering civil society to hold the newly enlarged state accountable.\n    *   **Effect:** Massively strengthened society by expanding its democratic power.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\nBased on the framework in *The Narrow Corridor*, here are major historical trends and events in the United Kingdom from 1919-1928 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Systematization of the Welfare State:** The post-war promise of \"homes fit for heroes\" and the need to manage mass unemployment led to a significant expansion of the state's role. This included the Addison Act (1919) initiating large-scale council housing and the extension of unemployment insurance (the \"dole\"). This slow-moving trend **strengthened the state** by expanding its administrative capacity, budget, and direct involvement in the lives of its citizens.\n*   **The Rise of the Labour Party as a Main Party of Government:** The decline of the Liberals and the rise of Labour, culminating in its first minority government in 1924, institutionalized working-class power within the formal structures of the state. This trend **strengthened society** by giving a powerful segment of it a viable, peaceful path to wield state power and hold it accountable, pulling the state further into the \"corridor.\"\n*   **Expansion of the Democratic Franchise:** The Representation of the People Act of 1918 (whose effects were first felt in this period) and the Equal Franchise Act of 1928 collectively granted universal suffrage to adults over 21. This demographic and institutional trend dramatically **strengthened society** by broadening the base of citizens empowered to hold the state accountable through elections.\n\n### Events:\n\n*   **The Irish War of Independence (1919-1921):** A successful armed insurrection by a segment of society against the state's authority. The inability of the British state to suppress the rebellion and the subsequent Anglo-Irish Treaty, which created the Irish Free State, was a clear defeat. This event **weakened the state** by demonstrating the limits of its coercive power and resulting in the loss of its sovereignty over a significant territory.\n*   **The General Strike (1926):** A nine-day nationwide strike organised by the Trades Union Congress (TUC) in support of coal miners. This was a direct, large-scale confrontation between a mobilized civil society and the state. The government's successful breaking of the strike, using emergency powers and volunteer labour, was a decisive victory. This event **strengthened the state** by proving its ability to overcome a direct challenge from the most powerful element of civil society.\n*   **The Trade Disputes and Trade Unions Act (1927):** Passed in the direct aftermath of the General Strike, this act of parliament made sympathetic strikes illegal, placed restrictions on picketing, and required union members to \"contract-in\" to political levies. This was the state using its legislative power to consolidate its victory. This event **strengthened the state** and **weakened society** by legally curtailing the power of organized labour.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n1909-1918: <10.0, 10.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\nBased on the framework in *The Narrow Corridor*, here are major trends and events in the UK from 1929-1938 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Persistent Mass Unemployment and Regional Depression:** The long-term economic fallout from the Great Depression created \"distressed areas\" in the industrial north, Scotland, and Wales. This slow-moving crisis eroded the economic power of traditional working-class communities but also spurred new forms of societal mobilization (e.g., hunger marches) demanding state action.\n    *   **Effect:** Spurred societal mobilization while simultaneously strengthening the state's perceived responsibility and eventual role in economic and welfare management.\n\n*   **The Decisive Shift Towards State Economic Intervention:** Faced with economic collapse, the UK abandoned core tenets of 19th-century laissez-faire liberalism. This included leaving the Gold Standard (1931), enacting general tariffs (Import Duties Act 1932), and creating agricultural marketing boards. This trend represented a fundamental expansion of the state's administrative and regulatory toolkit.\n    *   **Effect:** Significantly strengthened the state's power over the national economy.\n\n*   **Growth of Mass Media and a National Conversation:** The near-universal reach of radio, primarily via the state-chartered British Broadcasting Corporation (BBC), and the dominance of national newspapers created a more unified public sphere. This allowed for both the dissemination of official state narratives and the rapid mobilization of public opinion by civil society groups.\n    *   **Effect:** Strengthened both the state's capacity for mass communication and the ability of civil society to form a cohesive, national consciousness.\n\n### Events:\n\n*   **Formation of the National Government (1931):** In response to a severe financial crisis, the Labour government collapsed and was replaced by a cross-party coalition dominated by Conservatives. This political realignment enabled the government to push through deeply unpopular austerity measures (including cuts to unemployment benefits) with a massive parliamentary majority, overcoming opposition from organized labour.\n    *   **Effect:** Strengthened the executive power of the state, allowing it to implement drastic economic policy over significant societal opposition.\n\n*   **The Battle of Cable Street (1936):** A pivotal moment where civil society directly and successfully challenged both a fascist movement and the state protecting it. A coalition of Jewish residents, Irish dockers, socialists, and communists physically blocked a planned march by Oswald Mosley's British Union of Fascists through London's East End, forcing the police to call it off.\n    *   **Effect:** Strengthened civil society by demonstrating its power to organize and successfully defy state-sanctioned activities it deemed threatening.\n\n*   **Passage of the Public Order Act (1936):** A direct legislative response by the state to the clashes at Cable Street and the rise of extremist political movements. The Act banned the wearing of political uniforms and gave the police new powers to ban or reroute provocative marches.\n    *   **Effect:** Strengthened the state by granting it new legal tools to control political expression and assembly, asserting its monopoly on force and order. This is a classic \"Red Queen\" dynamic: society's action provoked a corresponding increase in state power.\n\n*   **The Jarrow Crusade (1936):** An organized protest march by 200 unemployed men from Jarrow to London to petition Parliament about the catastrophic unemployment in their town. While not immediately successful in its goals, its dignity and discipline captured national sympathy and highlighted the failure of state policy in the distressed areas.\n    *   **Effect:** Strengthened civil society by demonstrating its capacity for organized, non-violent protest that could effectively shape public opinion and place moral pressure on the state.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n1909-1918: <10.0, 10.0>\n1919-1928: <9.7, 9.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in the UK from 1939-1948 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Total War Mobilisation (1939-1945):** The sustained, multi-year war effort necessitated unprecedented state control over the economy and daily life through military and industrial conscription, rationing, price controls, and the direction of labour. This was a slow-moving intensification of state power.\n    *   **Effect:** Massively **strengthened the state's** capacity and authority.\n\n*   **Growth of Post-War Consensus on the Welfare State (c. 1942-1948):** A gradual but powerful shift in public and political opinion, catalysed by shared wartime experience and the popularity of the Beveridge Report. This created a widespread societal demand for a state that would provide comprehensive social security \"from cradle to grave.\"\n    *   **Effect:** **Strengthened society** by unifying its demands for a new social contract, which in turn created a popular mandate to **strengthen the state** by expanding its responsibilities.\n\n*   **Increased Power of Organised Labour (c. 1940-1948):** Trade union membership grew, and unions became essential partners in the wartime coalition government's management of the economy and workforce. This institutionalised influence continued after the war, making unions a key pillar of civil society.\n    *   **Effect:** **Strengthened society** by increasing the power of a key non-governmental institution.\n\n### Events:\n\n*   **Passage of the Emergency Powers (Defence) Act (1939):** A discrete legislative event that, at the outset of the war, granted the executive sweeping powers to bypass normal parliamentary procedure and regulate vast areas of British life, from property rights to personal liberties, in the name of national security.\n    *   **Effect:** Abruptly and dramatically **strengthened the state**.\n\n*   **Publication of the Beveridge Report (1942):** While a government-commissioned report, its publication was a singular event that galvanized and articulated a national conversation. It became an instant bestseller, creating a clear and overwhelmingly popular blueprint that empowered society to demand a specific, radical expansion of the state.\n    *   **Effect:** **Strengthened society** by arming it with a coherent and popular agenda for reform.\n\n*   **The Labour Landslide General Election (1945):** A definitive political event where society decisively voted for a party promising radical state-led reconstruction over the Conservative party led by the war hero Churchill. This was a powerful expression of popular will to fundamentally reshape the state.\n    *   **Effect:** A demonstration of **society's power** to set the national agenda, leading directly to a programme that massively **strengthened the state**.\n\n*   **Inauguration of the National Health Service (5 July 1948):** The culmination of the post-war settlement, this event marked the state's assumption of direct, universal responsibility for the nation's health. It created a vast new state bureaucracy and established a direct, tangible relationship between the citizen and a powerful, benevolent state.\n    *   **Effect:** **Strengthened the state** by embedding it deeply and popularly into the everyday lives of citizens.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n1909-1918: <10.0, 10.0>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.8, 9.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in the UK from 1949-1958 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Consolidation of the Post-War Welfare State:** The bedding-in of institutions created in the late 1940s, such as the National Health Service (NHS) and the National Insurance system, became an accepted part of British life. This trend simultaneously **strengthened the state** by vastly expanding its role in citizens' daily lives (as provider and administrator) and **strengthened society** by creating a universal social safety net, fostering a sense of collective rights, and providing a powerful new arena for civic engagement and demands.\n*   **The Post-War Economic Consensus (\"Butskellism\"):** The acceptance of Keynesian economics, full employment, and a mixed economy by both Labour and Conservative governments was a defining trend. This **strengthened the state** by legitimizing its role as the primary manager of the national economy. It also **strengthened a key segment of society**—the trade unions—who became powerful, institutionalized partners in corporatist-style negotiations over wages and conditions.\n*   **Post-War Immigration and Social Diversification:** The steady arrival of Commonwealth citizens, particularly from the Caribbean, began to change the demographic makeup of urban areas. This trend **strengthened society** by making it more diverse and creating new community organizations and identities. It also revealed the limits of the state's existing capacity to manage social integration.\n*   **Rise of Mass Consumerism:** As the economy recovered and rationing ended, a slow but steady rise in disposable income and access to consumer goods (televisions, cars, home appliances) began to shift societal focus. This trend **strengthened society's** sense of individual agency and choice, creating identities based on consumption that were separate from the state's role as a collective provider.\n\n### Events:\n\n*   **The Conservative Election Victory (1951):** The return of a Conservative government under Winston Churchill, which chose to maintain rather than dismantle the core tenets of the welfare state and mixed economy. This event **strengthened the state** by cementing its expanded post-war role as a matter of durable, cross-party consensus, making it less vulnerable to political change.\n*   **The Final End of Rationing (1954):** The abolition of the last remaining wartime rations (on meat and bacon) was a discrete and highly symbolic event. This **weakened the state's** direct, coercive power over the daily consumption habits of its citizens and **strengthened society's** sense of individual liberty and a return to normalcy.\n*   **The Suez Crisis (1956):** The failed Anglo-French invasion of Egypt to reclaim the Suez Canal was a political and diplomatic catastrophe. The event dramatically **weakened the state** by shattering its prestige on the world stage, exposing the limits of its power, and causing a profound crisis of confidence in the political elite. This, in turn, **strengthened society's** capacity for dissent, fueling a powerful critique of the establishment.\n*   **Formation of the Campaign for Nuclear Disarmament (CND) (1957-58):** Directly following the Suez Crisis and Britain's first H-bomb test, the CND emerged as a mass-mobilisation movement. This event marked a major **strengthening of society's** power to organize independently and challenge the state on a core issue of national security, representing a new form of popular, extra-parliamentary opposition.\n*   **The Notting Hill Race Riots (1958):** A week of racially motivated violence targeting West Indian immigrants. This event exposed the failure of the state to manage new social tensions and protect minority citizens, thereby **weakening the state's** claim to be a neutral arbiter and maintainer of public order. It also revealed deep fractures **within society**, weakening its cohesion while simultaneously prompting stronger community self-organization among minority groups.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n1909-1918: <10.0, 10.0>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.8, 9.9>\n1939-1948: <10.0, 10.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in the UK from 1959-1968 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Expansion of Higher Education:** Following the 1963 Robbins Report, the state massively expanded universities. This simultaneously **strengthened the state** (by increasing its role in social provision and economic planning) and **strengthened society** (by creating a larger, more educated, and often more critical cohort of citizens who would fuel protest movements and social change later in the decade). This dynamic exemplifies the \"Narrow Corridor\" where both grow in capacity.\n*   **Growing Power of Organised Labour:** Throughout the 1960s, trade unions grew in confidence and influence. This slow-moving trend saw a key segment of civil society become powerful enough to consistently challenge both corporate management and the state's economic policies through industrial action. This **strengthened society** (specifically organized labour) and constrained the state's ability to manage the economy.\n*   **The \"Permissive Society\" and Decline in Deference:** A broad cultural shift, particularly among the young, challenged traditional authority and social norms. The rise of the satire boom (e.g., *Private Eye*, *That Was The Week That Was*), protest movements (e.g., CND), and youth subcultures **strengthened society** by fostering a more critical and less deferential attitude towards the state and the establishment.\n\n### Events:\n\n*   **The Profumo Affair (1963):** This discrete political scandal involving the Secretary of State for War severely damaged the credibility and moral authority of the Conservative government. It exposed the inner workings of the establishment to public ridicule and scrutiny, significantly **weakening the state's legitimacy** while **strengthening society's** sense of agency and distrust of elites.\n*   **Harold Wilson's Labour Government Victory (1964):** This event marked a deliberate attempt to expand the state's role in modernizing Britain. Wilson's \"white heat of technology\" agenda and the creation of new ministries like the Department of Economic Affairs were explicit projects to **strengthen the state's** capacity for economic planning and intervention.\n*   **Passage of Major Social Liberalisation Acts (1967):** The Sexual Offences Act (decriminalizing homosexual acts in private) and the Abortion Act represented the state formally withdrawing from the policing of certain private and moral affairs. These events, driven by years of campaigning from civil society groups, **weakened the state's scope of control** over individuals while **strengthening society** by enshrining new personal liberties.\n*   **Devaluation of the Pound (1967):** This financial crisis was a dramatic and public event that demonstrated the state's inability to manage the national economy and maintain its post-war role. It was a moment of profound failure that **weakened the state's capacity and credibility** on both the domestic and international stage.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n1909-1918: <10.0, 10.0>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.8, 9.9>\n1939-1948: <10.0, 10.0>\n1949-1958: <9.8, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\nBased on Acemoğlu and Robinson's framework, this period in the UK is a classic example of a \"Shackled Leviathan,\" where a powerful and mobilized society constrained a state whose capacity and legitimacy were already declining.\n\n### Trends:\n\n*   **Persistent Stagflation and Economic Decline:** The breakdown of the post-war Keynesian consensus led to high inflation and high unemployment simultaneously. This slow-moving crisis eroded faith in the state's ability to manage the economy and deliver prosperity, fundamentally **weakening the state's power and legitimacy**. It also fueled the militancy of societal actors (unions) trying to protect their members' real wages, thereby **strengthening a specific segment of society**.\n*   **Heightened Trade Union Militancy:** Throughout the period, trade unions grew more powerful and willing to use industrial action to achieve political and economic goals. This trend represented a massive increase in organized civil society's power to challenge and even paralyze the state's functions. This trend **strengthened society (specifically organized labor)** and severely **weakened the state**, which repeatedly failed to impose its will.\n*   **Escalation of \"The Troubles\" in Northern Ireland:** The sustained, low-level civil war forced the UK state to expand its coercive apparatus (e.g., military presence, emergency powers, Diplock courts). While this **strengthened the state's coercive capacity** in one region, the state's inability to impose a lasting peace and the accompanying political violence demonstrated the profound limits of its power, ultimately **weakening its overall legitimacy**.\n*   **Rise of New Social Movements:** Beyond traditional industrial relations, this period saw the growing influence of feminist, anti-racist, and environmental movements. These new forms of societal organization created new demands on the state and challenged existing social norms and laws (e.g., leading to the Sex Discrimination Act 1975). This trend **diversified and strengthened civil society's power** to hold the state accountable on a wider range of issues.\n\n### Events:\n\n*   **The Miners' Strikes (notably 1972 and 1974):** These were acute demonstrations of societal power. The 1974 strike, in particular, led to the \"Three-Day Week\" and forced Prime Minister Edward Heath to call a general election on the theme \"Who governs Britain?\", which he lost. This event drastically **weakened the state**, proving it could be defeated by a well-organized societal group, and commensurately **strengthened society (organized labor)**.\n*   **UK Entry into the European Economic Community (1973):** This act voluntarily pooled aspects of national sovereignty with a supranational institution. It created a new legal and regulatory framework superior to domestic law in certain areas, thus **weakening the unilateral power of the British state**.\n*   **The IMF Loan and Crisis (1976):** The Labour government's need to secure a $3.9 billion loan from the International Monetary Fund, and the attached conditions of deep public spending cuts, was a moment of profound national humiliation. It was a stark admission that the state had lost control of its own finances and economic policy, representing a severe **weakening of the state's power and autonomy**.\n*   **The \"Winter of Discontent\" (beginning late 1978):** A wave of widespread public sector strikes in response to the Labour government's attempts to enforce a pay cap. This event showcased the apex of the \"Shackled Leviathan\": organized society was so powerful it could bring the country to a standstill, leaving the state unable to provide basic services like waste collection or burials. It was the ultimate demonstration of a **severely weakened state** at the mercy of a **dominant (but fragmenting) civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n1909-1918: <10.0, 10.0>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.8, 9.9>\n1939-1948: <10.0, 10.0>\n1949-1958: <9.8, 9.5>\n1959-1968: <9.9, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\nBased on the \"Narrow Corridor\" framework, the 1979-1988 period in the United Kingdom was characterized by a significant strengthening of the state at the expense of established pillars of civil society, particularly organized labor.\n\n### Trends:\n\n*   **Privatisation of State-Owned Industries:** The sustained policy of selling nationalised assets (e.g., British Telecom, British Gas, British Airways) was a slow-moving trend. It **strengthened the state's regulatory power** by creating new watchdog bodies, but **weakened its direct economic control**. It also profoundly **weakened a key component of civil society** by breaking up large, unionised public-sector workforces, which had been a major source of society's power to constrain the state.\n*   **De-industrialisation:** The accelerated decline of heavy industries like coal mining, steel, and shipbuilding was a deep economic trend. This trend **massively weakened the societal power** of traditional, organised labour, which was geographically and culturally concentrated in these industries. This erosion of its primary antagonist indirectly **strengthened the relative power of the state**.\n*   **Legislative Weakening of Trade Unions:** A series of laws (e.g., Employment Acts of 1980, 1982; Trade Union Act 1984) systematically restricted union activities, such as secondary picketing and the closed shop. This institutional trend directly and intentionally **weakened a core element of civil society**, removing a primary \"shackle\" on state and corporate power. This, in turn, **greatly strengthened the power of the state** to implement its economic agenda without negotiation or significant opposition from organised labour.\n*   **Centralisation of Government Power:** A gradual trend saw power being pulled from local authorities to the central government. This **strengthened the central state** by reducing the autonomy of potential opposition centers. This simultaneously **weakened society's power** by dismantling local democratic structures (like the metropolitan county councils) that gave communities and alternative political movements a voice.\n\n### Events:\n\n*   **The Falklands War (1982):** This discrete event created a surge of patriotic support for the government. It **massively strengthened the legitimacy and authority of the state** and its leader, Margaret Thatcher. This \"Falklands factor\" provided a powerful mandate for the government's domestic agenda, making it more difficult for civil society to mount effective opposition.\n*   **The Miners' Strike (1984-1985):** A year-long, direct confrontation between the state and the UK's most powerful union. The defeat of the miners was a landmark event that **decisively strengthened the state**, demonstrating its capacity and willingness to use its full police and legal powers to crush a major societal opponent. Correspondingly, it delivered a devastating blow that **dramatically weakened the power of organised labour** as a whole.\n*   **The \"Big Bang\" Financial Deregulation (1986):** This single event revolutionised the City of London. It **strengthened the state** by unleashing a new and powerful engine of tax revenue and international influence. However, it did so by empowering a new financial elite, shifting the balance of power within society away from labour and industry and towards finance.\n*   **Abolition of the Greater London Council (GLC) and Metropolitan County Councils (1986):** This legislative event was the culmination of the centralisation trend. It was a direct act by the central state to eliminate a tier of local government that served as a high-profile platform for political opposition. This act **strengthened the central state** by removing a powerful institutional rival and **weakened organised society** by silencing a significant democratic voice.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n1909-1918: <10.0, 10.0>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.8, 9.9>\n1939-1948: <10.0, 10.0>\n1949-1958: <9.8, 9.5>\n1959-1968: <9.9, 9.0>\n1969-1978: <10.0, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in the UK from 1989-1998 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Continued Privatization and Market Liberalization:** The privatization of state-owned industries (e.g., British Rail, initiated in 1994) continued a trend from the 1980s. This process reduced the state's direct economic control and its role as a major employer. **Effect:** Weakened the direct economic power of the state, while strengthening the power of corporations and financial markets as key actors in society.\n*   **Deepening European Integration and a Mobilized Euroscepticism:** The negotiation and ratification of the Maastricht Treaty (1992) transferred elements of national sovereignty to a supranational state structure (the EU). This act of state power simultaneously galvanized a powerful, cross-party grassroots movement in British civil society (Euroscepticism) dedicated to resisting this transfer. **Effect:** Weakened the autonomy of the national state while simultaneously strengthening a large, mobilized segment of society in opposition to it, demonstrating the \"Red Queen\" effect.\n*   **Rise of Direct-Action Protest Movements:** The period saw the growth of highly organized and media-savvy protest movements outside of traditional party politics, particularly focused on environmental and anti-road campaigns (e.g., the M11 link road and Twyford Down protests). **Effect:** Strengthened society by demonstrating its ability to physically and legally challenge the state's infrastructure and development plans, forcing the state to become more consultative.\n\n### Events:\n\n*   **Community Charge ('Poll Tax') Riots and Repeal (1990):** The state attempted to impose a flat-rate tax, a significant assertion of its fiscal power. This was met by massive, organized civil disobedience and a major riot in London. The scale of societal opposition made the policy unenforceable, leading to its abolition and the downfall of the Prime Minister. **Effect:** Dramatically strengthened society by proving its power to veto a core state policy, leading to a significant retreat and weakening of state authority.\n*   **'Black Wednesday' (16 September 1992):** The UK government was forced to withdraw the pound sterling from the European Exchange Rate Mechanism (ERM) after failing to keep its value above the agreed-upon lower limit. This was a public defeat of the state's stated economic policy by global financial markets (a powerful component of international civil society). **Effect:** Weakened the state by shattering its reputation for economic competence and demonstrating the limits of its power in the face of globalized financial markets.\n*   **Devolution and the Good Friday Agreement (1998):** The New Labour government passed the Scotland Act, the Government of Wales Act, and signed the Good Friday Agreement. These were discrete constitutional acts where the central state voluntarily devolved significant power to new legislatures and assemblies in response to long-standing societal demands. **Effect:** Strengthened both. It weakened the central \"Leviathan\" but created new, more legitimate state bodies at the regional level. It simultaneously empowered Scottish, Welsh, and Northern Irish civil societies by giving them new, accessible institutions to contest and control.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n1909-1918: <10.0, 10.0>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.8, 9.9>\n1939-1948: <10.0, 10.0>\n1949-1958: <9.8, 9.5>\n1959-1968: <9.9, 9.0>\n1969-1978: <10.0, 7.2>\n1979-1988: <8.5, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in the UK from 1999-2008 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Financialization and \"Light-Touch\" Regulation (entire period):** The prevailing economic policy was to minimize state regulation of the City of London, viewing its growth as a national asset. This slow-moving trend empowered a specific segment of society (the financial elite) and deliberately constrained the state's ability to oversee a critical sector of the economy.\n    *   **Effect:** Weakened the state's regulatory capacity; strengthened the power and autonomy of the financial sector.\n*   **Expansion of State Surveillance (post-2001):** Following the 9/11 attacks in the US and especially the 7/7 London bombings in 2005, the state passed a raft of counter-terrorism legislation (e.g., Terrorism Act 2000, ATCS Act 2001, Prevention of Terrorism Act 2005). This institutionalised greater powers of surveillance, data collection, and detention.\n    *   **Effect:** Strengthened the state's coercive and monitoring powers over society.\n*   **Large-scale Immigration from EU Accession Countries (post-2004):** The UK's decision not to impose transitional controls on immigration after eight Central and Eastern European countries joined the EU in 2004 led to a significant and rapid demographic shift. This altered the composition of civil society and placed new demands on state services and infrastructure.\n    *   **Effect:** Fundamentally altered the makeup and complexity of society, creating new social dynamics and pressures for the state to manage.\n\n### Events:\n\n*   **Implementation of Devolution (1999):** The formal opening of the Scottish Parliament and Welsh Assembly marked a discrete, foundational shift in the structure of the British state. Power was transferred from the central government to new, devolved institutions.\n    *   **Effect:** Weakened the central UK state, while strengthening regional civil societies by creating new, more accessible arenas for political accountability and participation.\n*   **Human Rights Act (1998) and Freedom of Information Act (2000) come into force (2000 and 2005 respectively):** These two landmark pieces of legislation became fully operational during this period. They granted citizens new legal powers to challenge the state's actions in court (HRA) and demand access to government information (FOIA).\n    *   **Effect:** Strengthened society by providing powerful tools to hold the state accountable and transparent, helping to \"shackle\" the Leviathan.\n*   **The Northern Rock Bank Run and its Nationalisation (2007-2008):** The first run on a major British bank in 150 years was a dramatic event that exposed the failure of the state's \"light-touch\" regulatory model. The government's subsequent emergency intervention and nationalisation of the bank represented a massive and sudden re-assertion of state power over the market.\n    *   **Effect:** Revealed a critical weakness in the state's regulatory power, which was then corrected by a swift and dramatic strengthening of the state's direct control over the financial sector.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n1909-1918: <10.0, 10.0>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.8, 9.9>\n1939-1948: <10.0, 10.0>\n1949-1958: <9.8, 9.5>\n1959-1968: <9.9, 9.0>\n1969-1978: <10.0, 7.2>\n1979-1988: <8.5, 9.0>\n1989-1998: <9.3, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\nBased on the framework in *The Narrow Corridor*, here are major UK trends and events from 2009-2018 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Fiscal Austerity (c. 2010-2018):** Following the 2008 financial crisis, the coalition and subsequent Conservative governments implemented deep, sustained cuts to public spending. This slow-moving policy trend reduced the size and capacity of local government, the justice system, and police forces.\n    *   **Effect:** Weakened the state's capacity to deliver services and enforce order at a local level, while simultaneously provoking societal mobilization (e.g., anti-austerity protests, the rise of food banks and other community support networks).\n\n*   **Proliferation of Social Media:** The maturation and widespread adoption of platforms like Twitter and Facebook fundamentally changed political discourse and organization. This technological and social trend dramatically lowered the cost of coordination for citizens.\n    *   **Effect:** Strengthened society by providing new tools for mobilization, information-sharing, and challenging the state and traditional media narratives (e.g., organizing protests, viral petitions, citizen journalism).\n\n*   **Growth of Precarious \"Gig Economy\" Work:** The rise of platforms like Uber and Deliveroo, coupled with an increase in zero-hours contracts, created a more fragmented and insecure workforce.\n    *   **Effect:** Weakened a traditional pillar of societal power by eroding the influence of trade unions and making collective action for a growing segment of the workforce more difficult.\n\n### Events:\n\n*   **The 2011 England Riots:** A series of riots and looting across several cities, sparked by a police shooting in London. The event revealed underlying social fractures and tested the state's ability to maintain order.\n    *   **Effect:** Briefly exposed a weakness in the state's control; the state responded by demonstrating and reasserting its coercive power through mass arrests and harsh sentencing.\n\n*   **The 2014 Scottish Independence Referendum:** A vote on Scottish independence that resulted in a \"No\" vote but was preceded by an intense, grassroots mobilization of Scottish civil society.\n    *   **Effect:** Dramatically strengthened Scottish civil society. In response, the UK state was forced to devolve further powers to the Scottish Parliament (a \"Red Queen\" effect), thus weakening its own centralized authority.\n\n*   **The 2016 Investigatory Powers Act:** Dubbed the \"Snooper's Charter,\" this act of Parliament granted intelligence agencies and police the most sweeping surveillance powers in any Western democracy, including the legal authority to collect citizens' internet browsing histories in bulk.\n    *   **Effect:** Strengthened the state's coercive and monitoring power over its citizens, representing a significant expansion of its capacity to observe society.\n\n*   **The 2016 EU Referendum (Brexit):** The vote to leave the European Union was a discrete event that pitted a large segment of the populace against the stated position of the government, the civil service, and a majority of MPs.\n    *   **Effect:** Demonstrated and strengthened society's power to reject and overturn the policy of the established state elite, forcing the state into a massive, complex process of realignment against its own initial preference.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n1909-1918: <10.0, 10.0>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.8, 9.9>\n1939-1948: <10.0, 10.0>\n1949-1958: <9.8, 9.5>\n1959-1968: <9.9, 9.0>\n1969-1978: <10.0, 7.2>\n1979-1988: <8.5, 9.0>\n1989-1998: <9.3, 7.8>\n1999-2008: <9.6, 7.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in the UK from 2019-2028 affecting the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Post-Brexit State Building and Regulatory Divergence:** The slow, ongoing process of replacing EU laws and institutions with domestic UK ones. This involves creating new regulatory bodies, trade policies, and legal frameworks from scratch.\n    *   **Effect:** **Strengthens the state** by expanding its administrative capacity and repatriating legal sovereignty, removing an external check on its power.\n*   **Erosion of Institutional Trust and Political Polarization:** A steady decline in public trust in key institutions like Parliament, the police, and the media, coupled with deepening social divisions over issues like Brexit, cultural values, and national identity.\n    *   **Effect:** **Weakens both.** It weakens society’s ability to mobilize cohesively while also weakening the state by eroding its legitimacy and the public's consent to be governed.\n*   **Constitutional Friction and Devolution:** Persistent tension between the central UK government and devolved administrations, particularly Scotland over independence and Northern Ireland regarding post-Brexit arrangements.\n    *   **Effect:** **Weakens the central state** by challenging its authority and territorial integrity, while simultaneously **strengthening society's power** at a sub-national level as regional identities and political movements mobilize against the center.\n\n### Events:\n\n*   **The COVID-19 Pandemic Response (2020-2022):** The government's use of emergency legislation (the Coronavirus Act 2020) to impose lockdowns, mandate behaviours, and surveil the population, representing the largest expansion of state power over daily life since WWII.\n    *   **Effect:** Massively **strengthened the state** by granting it unprecedented coercive powers, while **weakening society** by severely restricting freedoms of assembly, movement, and association.\n*   **Legislative Crackdown on Protest and Dissent (2022-2023):** The passage of specific laws—notably the Police, Crime, Sentencing and Courts Act 2022 and the Public Order Act 2023—that grant police new powers to restrict protests deemed disruptive and increase penalties for activists.\n    *   **Effect:** **Strengthens the state** by giving it more legal tools to control dissent, directly **weakening society's** ability to hold power to account through public demonstration.\n*   **The \"Mini-Budget\" and Market-Forced Policy Reversal (Sept-Oct 2022):** The Truss government announced a radical, unfunded tax-cutting budget, triggering a rapid and severe negative reaction from financial markets, which in turn forced a complete policy U-turn and the Prime Minister's resignation.\n    *   **Effect:** A clear demonstration of society's power checking the state. It **weakened the state** (specifically, the executive's capacity for autonomous action) and showed that powerful, non-governmental actors within **society** (financial markets, institutional investors) could effectively veto government policy.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 7.2>\n1799-1808: <6.3, 7.8>\n1809-1818: <6.5, 8.2>\n1819-1828: <7.2, 8.4>\n1829-1838: <7.9, 8.7>\n1839-1848: <8.5, 8.8>\n1849-1858: <8.8, 9.1>\n1859-1868: <9.2, 9.3>\n1869-1878: <9.4, 9.6>\n1879-1888: <9.7, 9.8>\n1889-1898: <9.8, 9.9>\n1899-1908: <9.9, 10.0>\n1909-1918: <10.0, 10.0>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.8, 9.9>\n1939-1948: <10.0, 10.0>\n1949-1958: <9.8, 9.5>\n1959-1968: <9.9, 9.0>\n1969-1978: <10.0, 7.2>\n1979-1988: <8.5, 9.0>\n1989-1998: <9.3, 7.8>\n1999-2008: <9.6, 7.6>\n2009-2018: <9.8, 7.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\n  \"society_power\": 6.0,\n  \"state_power\": 7.2,\n  \"key_event\": \"Reaction to French Revolution: radicalism vs. state repression.\",\n  \"reasoning\": \"The British state was a powerful fiscal-military entity, effectively funding war and suppressing dissent. At the same time, a vibrant print culture and radical societies spurred by events in France demonstrated a significant, though ultimately curtailed, capacity for societal mobilization.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1799-1808": "{\n  \"society_power\": 6.3,\n  \"state_power\": 7.8,\n  \"key_event\": \"Napoleonic Wars drive state expansion and first income tax.\",\n  \"reasoning\": \"The state's power grew significantly from the demands of war, marked by the first income tax and the Act of Union with Ireland. Simultaneously, civil society proved its influence with the successful mass campaign to abolish the slave trade, though state power grew more rapidly.\",\n  \"society_change\": 0.3,\n  \"state_change\": 0.6\n}",
    "1809-1818": "{\n  \"society_power\": 6.5,\n  \"state_power\": 8.2,\n  \"key_event\": \"State repression of radicalism after Napoleonic Wars.\",\n  \"reasoning\": \"The state's power, expanded to its zenith to defeat Napoleon, was turned inward with repressive measures like the suspension of habeas corpus to quell unrest. Simultaneously, society's organizational capacity grew, fueled by industrialization and grievances like the Corn Laws, leading to widespread radical mobilization despite the crackdown.\",\n  \"society_change\": 0.2,\n  \"state_change\": 0.4\n}",
    "1819-1828": "{\n  \"society_power\": 7.2,\n  \"state_power\": 8.4,\n  \"key_event\": \"Repression (Peterloo) vs. societal gains (legalizing unions).\",\n  \"reasoning\": \"Despite state repression like the Peterloo Massacre and Six Acts, civil society made major structural gains by legalizing trade unions and repealing religious tests for office. The state also grew more efficient through bureaucratic 'Liberal Tory' reforms, increasing its administrative capacity.\",\n  \"society_change\": 0.7,\n  \"state_change\": 0.2\n}",
    "1829-1838": "{\n  \"society_power\": 7.9,\n  \"state_power\": 8.7,\n  \"key_event\": \"The Great Reform Act of 1832\",\n  \"reasoning\": \"Society's power surged as mass mobilization secured the Great Reform Act and the abolition of slavery, proving its ability to force fundamental change. Concurrently, the state expanded its capacity by creating a professional police force and a centralized bureaucracy for the new Poor Law, making it more penetrative.\",\n  \"society_change\": 0.7,\n  \"state_change\": 0.3\n}",
    "1839-1848": "{\n  \"society_power\": 8.5,\n  \"state_power\": 8.8,\n  \"key_event\": \"Repeal of the Corn Laws shows organized society's influence.\",\n  \"reasoning\": \"Society's power surged as mass organizations like the Anti-Corn Law League successfully forced major policy change, a new peak of influence. The state also grew stronger through Peel's fiscal reforms (income tax), but its catastrophic failure during the Irish Famine revealed severe limitations on its effective administrative capacity.\",\n  \"society_change\": 0.6,\n  \"state_change\": 0.1\n}",
    "1849-1858": "{\n  \"society_power\": 8.8,\n  \"state_power\": 9.1,\n  \"key_event\": \"Direct rule in India and civil service reform expanded state capacity.\",\n  \"reasoning\": \"The state's power grew immensely as it assumed direct rule over India and began professionalizing its bureaucracy. Society's power also increased, with an empowered press and organized labor effectively holding the state accountable for its failures in the Crimean War, keeping both forces in a tense balance.\",\n  \"society_change\": 0.3,\n  \"state_change\": 0.3\n}",
    "1859-1868": "{\n  \"society_power\": 9.2,\n  \"state_power\": 9.3,\n  \"key_event\": \"The Second Reform Act of 1867 doubles the electorate.\",\n  \"reasoning\": \"The Second Reform Act, a direct result of popular agitation, massively empowered civil society by enfranchising urban workers. Concurrently, the state's administrative capacity grew through civil service professionalization and an expanded role in social welfare during the Cotton Famine.\",\n  \"society_change\": 0.4,\n  \"state_change\": 0.2\n}",
    "1869-1878": "{\n  \"society_power\": 9.4,\n  \"state_power\": 9.6,\n  \"key_event\": \"Reforms professionalize state and empower labor, strengthening both.\",\n  \"reasoning\": \"The state grew significantly stronger through civil service/army reforms and new national powers in education and public health. Simultaneously, society's power increased via the secret ballot and the legalization of key trade union activities, creating a dynamic where both grew more capable.\",\n  \"society_change\": 0.2,\n  \"state_change\": 0.3\n}",
    "1879-1888": "{\n  \"society_power\": 9.7,\n  \"state_power\": 9.8,\n  \"key_event\": \"Third Reform Act of 1884 enfranchises most adult men.\",\n  \"reasoning\": \"The Third Reform Act massively expanded society's formal power by extending the franchise to most men. Simultaneously, the state's administrative and coercive capacity grew through imperial expansion, local government reform, and the use of Coercion Acts in Ireland, pushing both powers to near-peak levels.\",\n  \"society_change\": 0.3,\n  \"state_change\": 0.2\n}",
    "1889-1898": "{\n  \"society_power\": 9.8,\n  \"state_power\": 9.9,\n  \"key_event\": \"Rise of 'New Unionism' and independent labor politics.\",\n  \"reasoning\": \"Both state and society power grew in parallel. The state expanded its administrative and military capacity through collectivist policies and naval buildup, while society organized on an unprecedented scale with 'New Unionism' and the founding of the Independent Labour Party.\",\n  \"society_change\": 0.1,\n  \"state_change\": 0.1\n}",
    "1899-1908": "{\n  \"society_power\": 9.9,\n  \"state_power\": 10.0,\n  \"key_event\": \"Rise of New Liberalism and the Labour Party.\",\n  \"reasoning\": \"The state reached overwhelming capacity through the Boer War mobilization and the creation of the welfare state with the Pensions Act. Society matched this power, institutionalizing itself through the new Labour Party and demonstrating its ability to shackle the state by reversing the Taff Vale decision.\",\n  \"society_change\": 0.1,\n  \"state_change\": 0.1\n}",
    "1909-1918": "{\n  \"society_power\": 10.0,\n  \"state_power\": 10.0,\n  \"key_event\": \"World War I expands state power and the electorate.\",\n  \"reasoning\": \"The state, already at maximum capacity, fully exercised its power through wartime measures like conscription and the Defence of the Realm Act. Concurrently, society's power also peaked, cemented by the massive expansion of the electorate in 1918 and the rise of organized labour in exchange for wartime cooperation.\",\n  \"society_change\": 0.1,\n  \"state_change\": 0.0\n}",
    "1919-1928": "{\n  \"society_power\": 9.7,\n  \"state_power\": 9.6,\n  \"key_event\": \"The 1926 General Strike and its aftermath.\",\n  \"reasoning\": \"The state's power receded from its wartime peak with the loss of Ireland, despite demonstrating immense domestic strength by defeating the 1926 General Strike. Society, though empowered by universal suffrage, was also checked by the strike's failure and subsequent legal restrictions on unions.\",\n  \"society_change\": -0.3,\n  \"state_change\": -0.4\n}",
    "1929-1938": "{\n  \"society_power\": 9.8,\n  \"state_power\": 9.9,\n  \"key_event\": \"The state's massive economic intervention during the Great Depression.\",\n  \"reasoning\": \"In response to the Great Depression, the state fundamentally expanded its power over the economy and public order, seen in tariffs and the Public Order Act. Civil society demonstrated its own high capacity for mobilization through events like the Battle of Cable Street, but the state's structural power gains were more significant.\",\n  \"society_change\": 0.1,\n  \"state_change\": 0.3\n}",
    "1939-1948": "{\n  \"society_power\": 10.0,\n  \"state_power\": 10.0,\n  \"key_event\": \"Total war and the creation of the welfare state.\",\n  \"reasoning\": \"The state's power peaked with total war mobilization and the creation of the comprehensive welfare state, including the NHS. Simultaneously, a highly organized and mobilized society, empowered by the war effort and a shared vision, decisively mandated this expansion in the 1945 election, demonstrating its own ultimate power.\",\n  \"society_change\": 0.2,\n  \"state_change\": 0.1\n}",
    "1949-1958": "{\n  \"society_power\": 9.8,\n  \"state_power\": 9.5,\n  \"key_event\": \"Suez Crisis shatters state prestige, galvanizes societal opposition.\",\n  \"reasoning\": \"The state's power, while entrenched by the post-war welfare consensus, was significantly undermined by the diplomatic and military failure of the Suez Crisis. Society's power remained immense, shifting from wartime unity to new forms of mass mobilization like the CND and the institutionalized influence of trade unions.\",\n  \"society_change\": -0.2,\n  \"state_change\": -0.5\n}",
    "1959-1968": "{\n  \"society_power\": 9.9,\n  \"state_power\": 9.0,\n  \"key_event\": \"Decline of deference and the 'Permissive Society'\",\n  \"reasoning\": \"The state's capacity and credibility were significantly weakened by economic failures, such as the 1967 devaluation, and political scandals like the Profumo Affair. Concurrently, civil society grew stronger through a cultural decline in deference, the rise of powerful unions, and successful campaigns for social liberalization.\",\n  \"society_change\": 0.1,\n  \"state_change\": -0.5\n}",
    "1969-1978": "{\n  \"society_power\": 10.0,\n  \"state_power\": 7.2,\n  \"key_event\": \"Union power peaks, defeating the state in major strikes.\",\n  \"reasoning\": \"State power collapsed under the weight of economic failure (culminating in an IMF loan) and its repeated defeats by organized labor. Meanwhile, the power of civil society, specifically trade unions, reached its absolute apex, capable of bringing down governments and paralyzing the country, as seen in the miners' strikes and the Winter of Discontent.\",\n  \"society_change\": 0.1,\n  \"state_change\": -1.8\n}",
    "1979-1988": "{\n  \"society_power\": 8.5,\n  \"state_power\": 9.0,\n  \"key_event\": \"Thatcher government breaks the power of trade unions.\",\n  \"reasoning\": \"The state's power surged as the Thatcher government decisively defeated organized labor through legislation, centralisation, and direct confrontation like the 1984-85 miners' strike. This breaking of the unions, a core pillar of civil society, significantly reduced society's collective ability to constrain the state's economic agenda.\",\n  \"society_change\": -1.5,\n  \"state_change\": 1.8\n}",
    "1989-1998": "{\n  \"society_power\": 9.3,\n  \"state_power\": 7.8,\n  \"key_event\": \"Poll Tax riots force policy repeal and PM's resignation.\",\n  \"reasoning\": \"Massive societal opposition successfully defeated the Poll Tax, demonstrating society's power to veto state policy, while devolution and European integration structurally weakened the central state's authority.\",\n  \"society_change\": 0.8,\n  \"state_change\": -1.2\n}",
    "1999-2008": "{\n  \"society_power\": 9.6,\n  \"state_power\": 7.6,\n  \"key_event\": \"Devolution and rights acts empower society, constrain state.\",\n  \"reasoning\": \"The Human Rights and Freedom of Information Acts, combined with devolution, significantly empowered civil society with new legal and political tools to check the state. While the state gained significant surveillance powers after 9/11 and 7/7, these were outweighed by the new structural constraints and decentralization of its authority.\",\n  \"society_change\": 0.3,\n  \"state_change\": -0.2\n}",
    "2009-2018": "{\n  \"society_power\": 9.8,\n  \"state_power\": 7.1,\n  \"key_event\": \"Brexit referendum showed society's power to redirect the state.\",\n  \"reasoning\": \"Society's power grew as populist movements, amplified by social media, successfully challenged the state's authority in the Brexit and Scottish referendums. State power decreased as a decade of austerity hollowed out its administrative capacity, despite gaining new surveillance tools.\",\n  \"society_change\": 0.2,\n  \"state_change\": -0.5\n}",
    "2019-2028": "{\n  \"society_power\": 9.2,\n  \"state_power\": 7.8,\n  \"key_event\": \"COVID pandemic expands state power, restricts civil liberties.\",\n  \"reasoning\": \"The state's authority surged through emergency pandemic legislation and new protest laws, significantly increasing its coercive capacity. These same measures directly weakened civil society by restricting fundamental rights of assembly and association, despite its continued influence via financial markets.\",\n  \"society_change\": -0.6,\n  \"state_change\": 0.7\n}"
  }
}

==> experiments/results/united-kingdom__openai-gpt-5.5.json <==
{
  "country": "United Kingdom",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 6.3,
    "1799-1808": 6.1,
    "1809-1818": 6.4,
    "1819-1828": 7.0,
    "1829-1838": 7.6,
    "1839-1848": 7.8,
    "1849-1858": 8.0,
    "1859-1868": 8.4,
    "1869-1878": 8.8,
    "1879-1888": 9.1,
    "1889-1898": 9.4,
    "1899-1908": 9.6,
    "1909-1918": 9.7,
    "1919-1928": 9.7,
    "1929-1938": 9.5,
    "1939-1948": 9.7,
    "1949-1958": 9.8,
    "1959-1968": 9.9,
    "1969-1978": 9.9,
    "1979-1988": 9.2,
    "1989-1998": 9.4,
    "1999-2008": 9.5,
    "2009-2018": 9.4,
    "2019-2028": 9.3
  },
  "state_power": {
    "1789-1798": 7.0,
    "1799-1808": 7.7,
    "1809-1818": 7.5,
    "1819-1828": 7.6,
    "1829-1838": 8.0,
    "1839-1848": 8.3,
    "1849-1858": 8.6,
    "1859-1868": 8.7,
    "1869-1878": 8.9,
    "1879-1888": 9.1,
    "1889-1898": 9.3,
    "1899-1908": 9.5,
    "1909-1918": 9.9,
    "1919-1928": 9.6,
    "1929-1938": 9.8,
    "1939-1948": 9.9,
    "1949-1958": 9.6,
    "1959-1968": 9.4,
    "1969-1978": 8.8,
    "1979-1988": 9.3,
    "1989-1998": 9.1,
    "1999-2008": 9.3,
    "2009-2018": 9.1,
    "2019-2028": 9.2
  },
  "key_event": {
    "1789-1798": "French Revolution panic and wartime repression",
    "1799-1808": "Napoleonic fiscal-military expansion and Act of Union",
    "1809-1818": "Postwar demobilization, radical unrest, and repression",
    "1819-1828": "Catholic Association and O’Connell’s Clare victory",
    "1829-1838": "Reform Act and rise of mass associations",
    "1839-1848": "Chartism, free trade, and administrative expansion",
    "1849-1858": "Civil service reform and Crimean accountability",
    "1859-1868": "Second Reform Act and mass working-class mobilization",
    "1869-1878": "Mass politics and legalized labour amid administrative expansion",
    "1879-1888": "Third Reform Act and mass party mobilization",
    "1889-1898": "Elected local government and New Unionism expand",
    "1899-1908": "Liberal reforms and Labour’s parliamentary breakthrough",
    "1909-1918": "Total war and democratic franchise expansion",
    "1919-1928": "Postwar democratization and General Strike defeat",
    "1929-1938": "Depression, National Government, and rearmament",
    "1939-1948": "Wartime mobilization and welfare-state settlement",
    "1949-1958": "Postwar consensus and rollback of wartime controls",
    "1959-1968": "Union militancy and post-imperial economic constraint",
    "1969-1978": "Union militancy and stagflation weaken state authority",
    "1979-1988": "Thatcher centralization and miners’ strike defeat",
    "1989-1998": "Rights-based devolution after poll tax backlash",
    "1999-2008": "Devolution, rights, and post-9/11 security expansion",
    "2009-2018": "Brexit referendum amid austerity and surveillance expansion",
    "2019-2028": "Brexit sovereignty and COVID-era executive powers"
  },
  "reasoning": {
    "1789-1798": "Britain had a comparatively capable fiscal-military state, strong navy, expanding taxation and administration, but enforcement still relied heavily on local elites and patronage rather than a fully penetrative bureaucracy. Civil society was unusually vibrant through press, clubs, dissenting networks, petitions and abolitionism, yet the unreformed franchise, aristocratic dominance, sedition prosecutions, suspension of habeas corpus, and repression of radical societies limited its ability to constrain the state.",
    "1799-1808": "The wartime state markedly increased taxation, borrowing, military mobilization, surveillance, census-taking, naval reach, and direct control over Ireland, pushing an already strong state higher. Civil society was mixed: abolitionist, evangelical, petitioning, commercial, and volunteer networks grew, but repression of radicals, Combination Acts, and loss of Irish institutional autonomy meant only a slight net weakening from the prior period.",
    "1809-1818": "Civil society gained from industrial urban growth, radical print, petitioning, reform meetings, and successful pressure against the income tax, though repression of Luddites, Spa Fields, and Pentrich limited the advance. State power remained strong through wartime mobilization and coercive laws, but by 1818 demobilization, tax repeal, spending cuts, and postwar instability left it slightly below the prior wartime level.",
    "1819-1828": "Civil society strengthened noticeably as industrial urban organization, cheap print, trade-union legalization in limited form, dissenting inclusion, and especially Irish Catholic mass mobilization showed capacity to force issues onto Westminster despite repression. State power rose only slightly: Peterloo, the Six Acts, surveillance, prosecutions, and Peel-era administrative reform showed strong coercive and bureaucratic capacity, but the unreformed settlement was increasingly constrained by organized popular politics.",
    "1829-1838": "Catholic emancipation, the 1832 Reform Act, municipal reform, abolitionism, unions, Chartism, and the Anti-Corn Law League made organized civil society broader and more effective, though labor repression and limited suffrage kept it below dominant. State capacity also rose through professional policing, factory inspection, centralized poor-law administration, civil registration, and more accountable municipal government, pushing Britain into the lower strong-state range.",
    "1839-1848": "Mass petitions, the Anti-Corn Law League, cheap print, unions, and associational life pushed society slightly higher, though Chartist defeats and the Irish famine limited the gain. Professional policing, fiscal centralization, inspection, monetary regulation, and public-health administration increased an already strong state’s reach despite legitimacy damage in Ireland.",
    "1849-1858": "State power rose as meritocratic administration, compulsory professional policing, metropolitan/public-health governance, stronger fiscal tools, and Crown rule in India deepened administrative and coercive capacity, despite reduced mercantilist trade controls. Civil society also strengthened modestly through railways, telegraph, press scrutiny, free-trade commercial organization, and institutional reform politics, though the decline of Chartist mass pressure and weakened Irish rural society limited the gain.",
    "1859-1868": "Civil society strengthened notably as trade unions, reform leagues, cheap print, voluntary associations, and the 1867-68 franchise expansion converted urban working-class organization into formal electoral leverage. State capacity rose only modestly: Victorian administration, policing, inspection, and security responses to Fenianism deepened reach, but laissez-faire/free-trade policy and reliance on local/voluntary institutions kept the state below overwhelming penetration.",
    "1869-1878": "Civil society strengthened further as secret ballot, union legalization, education boards, Irish tenant/Home Rule mobilization, and party caucuses broadened organized popular leverage, though economic strain and remaining exclusions kept it below dominant. State power also rose through professional civil service, education, courts, public health, factory regulation, and Irish land intervention, despite more contested authority in Ireland.",
    "1879-1888": "The expanded male electorate, mass party organization, Irish tenant/nationalist mobilization, labor protest, women’s property rights, and elected county councils pushed an already dense civil society into a still stronger position, though women’s exclusion and Irish coercion limited a larger jump. State power also rose modestly through compulsory education, tighter election regulation, Irish coercion/public-order powers, and more professional local administration, but it remained strongly checked by Parliament, parties, press, and organized society.",
    "1889-1898": "Elected county, parish, district, and Irish local councils, plus education and workplace regulation, increased administrative penetration and legal enforcement, while naval mobilization added coercive-fiscal capacity despite Irish legitimacy strains. Civil society also grew from an already very high base through New Unionism, early labour politics, women’s local participation, Irish tenant/local democracy, and mass education, though the Lords’ Home Rule veto and Parnell split limited the gain.",
    "1899-1908": "Education, pensions, child welfare, immigration control, Boer War taxation, and Haldane military reforms modestly expanded an already very strong administrative and coercive state, though Lords obstruction and Irish pressures limited elected-state capacity. Civil society also strengthened through Labour’s emergence, union legal protection after 1906, women’s suffrage mobilization, and Irish tenant/nationalist organization, but remaining exclusions and elite vetoes keep it below the ceiling.",
    "1909-1918": "The war state acquired exceptional powers—conscription, censorship, industrial direction, rationing, and vast taxation—pushing already high British state capacity close to the top of the scale despite limits in Ireland. Civil society also strengthened through labour organization, women’s mobilization, the weakened Lords, and the 1918 franchise expansion, but wartime controls over speech, unions, and industry kept the net gain modest.",
    "1919-1928": "Civil society remained exceptionally strong through mass suffrage, Labour’s rise, and dense associational life, but union defeats, industrial distress, and the 1927 restrictions offset the 1928 franchise gain. State power fell from the wartime command peak after demobilization and the loss of most of Ireland, yet emergency powers and the expanded social-administrative state kept it overwhelmingly capable.",
    "1929-1938": "Civil society remained exceptionally strong through universal suffrage, parties, press, unions, and protest networks, but mass unemployment, weaker labour bargaining power, and National Government dominance modestly reduced its effective leverage. State power rose as welfare administration, economic management, public-order regulation, civil defence, and rearmament expanded central and local administrative reach, though still within constitutional constraints.",
    "1939-1948": "Emergency powers, total mobilization, rationing, nationalization, and new welfare institutions pushed an already very capable state to near-maximum domestic penetration, though imperial retreat limited the increase. Civil society also strengthened through mass participation, organized labour, Labour’s electoral mandate, expanded social rights, and more equal voting, despite wartime controls and austerity.",
    "1949-1958": "The state remained exceptionally capable through the welfare settlement, taxation, NATO/rearmament, nuclear weapons, and expanding regulatory functions, but the end of rationing, identity cards, some controls, partial denationalization, and Suez-imperial limits pulled it down from wartime near-maximum penetration. Civil society stayed dominant and edged higher as full-employment trade unionism, social rights, consumer autonomy, anti-nuclear mobilization, and a more adaptable Parliament strengthened organized checks, despite security secrecy and racial tensions.",
    "1959-1968": "Civil society was already extremely powerful, and high union leverage, cultural liberalization, civil-liberties reforms, protest politics, and the Ombudsman slightly increased its capacity to constrain authority. The state’s domestic administrative reach remained overwhelming through welfare, planning, wage policy, and immigration controls, but decolonization, sterling crises, and dependence on organized interests modestly reduced its autonomy from the late-1950s level.",
    "1969-1978": "Civil society remained extremely powerful: unions, regional nationalists, rights movements, and the enlarged electorate all constrained governments, though Northern Ireland violence and emergency powers damaged ordinary civic life in one part of the UK. State power stayed strong in administration, welfare provision, security, and regulation, but fiscal crisis, IMF dependence, EEC constraints, industrial unrest, and lost legitimacy in Northern Ireland reduced effective capacity and credibility.",
    "1979-1988": "The central state regained capacity after the 1970s through executive centralization, legal constraints on unions, policing powers, and the defeat of the miners, though privatization reduced direct state ownership of production. Civil society remained very strong by comparative standards—free press, courts, parties, associations, and emerging protest networks—but organized labour, local government, and working-class civic institutions lost substantial leverage.",
    "1989-1998": "Civil society recovered some checking power through the poll tax revolt, media/NGO campaigning, rights politics, devolution pressure, and the Northern Ireland peace process, despite weakened trade unions and older working-class institutions. State capacity remained very high, with stronger regulatory, fiscal, and technocratic tools, but Westminster/executive discretion was modestly constrained by devolution, European/legal rights, Bank of England independence, and market credibility shocks.",
    "1999-2008": "Civil society remained extremely strong and gained modestly from devolution, the Human Rights Act, FOI, courts, NGOs, and mass protest, though counterterror laws, surveillance, and executive dominance limited the increase. State power also rose modestly as New Labour combined strong central management, expanded security powers, restored Northern Ireland institutions, and massive bank rescues, despite devolution and financial-regulatory weakness checking Westminster’s unconstrained reach.",
    "2009-2018": "Civil society remained extremely powerful, with referendums, media scrutiny, digital mobilization, and scandals forcing accountability, though austerity, legal-aid cuts, insecurity, polarization, and surveillance slightly checked social autonomy. State power stayed very high, but austerity-driven service retrenchment, devolution pressures, Brexit disruption, and legitimacy failures modestly outweighed gains in surveillance and central fiscal control.",
    "2019-2028": "Post-Brexit autonomy, emergency COVID powers, and new public-order/security/online laws modestly increased state authority, though fiscal stress, public-service backlogs, devolution tensions, and legitimacy shocks limited the gain. Civil society remained exceptionally strong through courts, elections, media scrutiny, protests, unions, and devolved institutions, but tighter protest regulation, executive centralization, polarization, and misinformation slightly reduced its effective checking power."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "Trends:\n- **Wartime “fiscal-military state” expansion** during the French/Napoleonic wars: larger army/navy, higher taxation, borrowing, and administrative capacity. **Strengthened the state.**\n- **Industrialization and urbanization** in Lancashire, Midlands, Scotland, and South Wales: enlarged factory workforces and commercial middle classes, but also created more governable wage labor populations. **Strengthened civil society economically; also increased state interest in policing/order.**\n- **Suppression of popular radicalism and labor organization** after the French Revolution and 1798 Irish rebellion: surveillance, prosecutions, limits on meetings and unions. **Strengthened the state; weakened organized civil society, especially workers and radicals.**\n- **Integration and control of Ireland after 1798**: London’s authority grew, while Irish institutional autonomy and Catholic political leverage remained limited. **Strengthened the central state; weakened Irish civil society/political autonomy.**\n- **Growth of petitioning, evangelical reform, and abolitionist networks**: churches, pamphlets, local committees, and mass petitions became effective national pressure tools. **Strengthened civil society.**\n\nEvents:\n- **1799: Introduction of income tax by William Pitt** to fund war with France. **Greatly strengthened the state’s fiscal capacity.**\n- **1799–1800: Combination Acts** banned trade unions and collective bargaining by workers. **Strengthened state/employer power; weakened labor civil society.**\n- **1800 Act of Union, effective 1 January 1801**: created the United Kingdom of Great Britain and Ireland and abolished the Irish Parliament. **Strengthened the central state; weakened Irish institutional society.**\n- **1801: First national census in Great Britain**. **Strengthened state knowledge and administrative capacity.**\n- **1803: War with France resumed after the Peace of Amiens; invasion scare and volunteer mobilization**. **Strengthened the state militarily; also mobilized loyalist civil society through volunteer corps.**\n- **1805: Battle of Trafalgar** secured British naval supremacy. **Strengthened the state’s security and imperial reach.**\n- **1807: Abolition of the British slave trade** after sustained abolitionist campaigning. **Strengthened reformist civil society; also expanded state regulatory power over commerce and empire.**\n- **1808: British entry into the Peninsular War** against Napoleon in Iberia. **Further strengthened/expanded the wartime military state.**",
    "1809-1818": "Trends:\n- Wartime fiscal-military mobilization during the Napoleonic Wars: high taxation, borrowing, naval/army expansion, and administrative capacity strengthened the British state.\n- Post-1815 retrenchment and demobilization: repeal of wartime taxes, discharge of soldiers/sailors, and pressure to cut spending weakened state capacity while increasing social unrest.\n- Industrialization in textiles, iron, coal, and factories in Lancashire, Yorkshire, the Midlands, Scotland: strengthened capitalist/urban society and new working-class organization, but weakened older artisan communities.\n- Rapid population growth and urbanization: enlarged civil society’s potential mobilizing base in towns, while also creating food-price, employment, and policing pressures on the state.\n- Growth of radical print culture, petitioning, Hampden Clubs, trade societies, and reform meetings despite Combination Acts: strengthened organized civil society, especially among artisans and workers.\n- Continued unreformed parliamentary dominance by landed elites and religious exclusions, especially affecting Irish Catholics: strengthened elite control of the state but weakened broad-based civic inclusion.\n\nEvents:\n- 1809 Duke of York scandal and resignation over army patronage: strengthened parliamentary/public scrutiny of the state; weakened executive patronage.\n- 1811-1816 Luddite disturbances in Nottinghamshire, Yorkshire, and Lancashire: showed artisan resistance and local social power, but state repression and troop deployments ultimately weakened it.\n- 1812 Frame Breaking Act making machine-breaking a capital felony: strengthened coercive state power against labor protest.\n- 1815 Waterloo and the end of the Napoleonic Wars: boosted state prestige, but demobilization and economic dislocation soon weakened stability and empowered protest movements.\n- 1815 Corn Law: strengthened landed elite control of Parliament/state policy; weakened urban consumers and helped radicalize civil society.\n- 1816 repeal of the wartime income tax: civil/parliamentary resistance weakened the fiscal capacity of the state.\n- 1816 Spa Fields meetings and riot in London: demonstrated mass radical mobilization; prompted stronger state surveillance and repression.\n- 1817 suspension of habeas corpus and Seditious Meetings Act: strengthened coercive state power; weakened radical associations and public assembly.\n- 1817 Pentrich Rising and its suppression: exposed radical working-class networks but strengthened the state through infiltration, prosecutions, executions, and deterrence.",
    "1819-1828": "Trends:\n- **Industrialization and urbanization in northern England/Scotland** — factory growth in Manchester, Leeds, Glasgow, etc. concentrated workers and employers, strengthening **civil society’s capacity to organize**, while exposing gaps in the unreformed state.\n- **Postwar economic distress and class conflict** — unemployment, wage pressure, high bread prices, and trade cycles kept radicalism and protest alive; this strengthened **popular mobilization**, but also justified stronger **state repression**.\n- **Expansion of cheap print, newspapers, pamphlets, and political meetings** — radical and reformist communication networks grew despite stamp duties and prosecutions; strengthened **civil society**.\n- **Professionalization and reform of central administration, especially under Robert Peel at the Home Office** — criminal-law consolidation, prison oversight, and policing debates increased the competence and legitimacy of the **state**.\n- **Irish Catholic mass organization** — parish networks, Catholic rent, and electoral mobilization under Daniel O’Connell increasingly challenged the Protestant Ascendancy and Westminster; strengthened **civil society** against the existing state order.\n\nEvents:\n- **1819 Peterloo Massacre** — cavalry attacked a reform meeting in Manchester; showed coercive **state** power but also radicalized and publicized mass **civil society** politics.\n- **1819 Six Acts** — restricted mass meetings, arms possession, radical publications, and speedy trials; strengthened the **state** and weakened organized radical **society**.\n- **1820 Cato Street Conspiracy and executions** — government infiltration and repression of revolutionary radicals strengthened the coercive **state** and discredited insurrectionary civil-society movements.\n- **1820 Queen Caroline affair** — mass petitions, crowds, and press campaigns against George IV weakened monarchical/state legitimacy and strengthened popular **civil society** mobilization.\n- **1823 founding of the Catholic Association in Ireland** — created a disciplined mass political organization funded by the “Catholic rent”; strongly strengthened **civil society**.\n- **1824 repeal of the Combination Acts, followed by the restrictive 1825 Combination of Workmen Act** — legalized some trade-union activity, strengthening working-class **civil society**, but the 1825 limits preserved significant **state/employer** control.\n- **1828 Clare by-election and O’Connell’s victory** — Catholic electoral mobilization forced the constitutional issue onto Westminster; strengthened **civil society** and weakened the existing Protestant state settlement.\n- **1828 repeal of the Test and Corporation Acts** — opened municipal and public office to Protestant Dissenters; strengthened nonconformist **civil society** and made the **state** more inclusive.",
    "1829-1838": "Trends:\n- Industrialization, urbanization, and early railway growth — shifted resources toward manufacturers, towns, and workers’ associations; strengthened civil society, while increasing demands on state administration.\n- Expansion of mass politics and voluntary associations — Catholic mobilization, reform unions, abolitionists, trade unions, Chartists, and Anti-Corn Law activists made organized society more powerful.\n- Centralization and professionalization of government — policing, factory inspection, poor-law administration, civil registration, and municipal reform strengthened state capacity.\n- Decline of Anglican/aristocratic monopoly politics — Catholic emancipation, reform of rotten boroughs, municipal reform, and civil marriage/registration broadened political society and weakened old corporate elites.\n- Growth of working-class unrest and organization — Swing, Merthyr, trade-union, and Chartist activity strengthened popular civil society but also provoked stronger state coercion.\n\nEvents:\n- 1829 Catholic Relief Act — admitted Catholics to Parliament; strengthened Catholic civil society and weakened Protestant Ascendancy exclusiveness.\n- 1829 Metropolitan Police Act — created a professional London police force; strengthened state coercive capacity.\n- 1830–31 Swing Riots and other rural/urban unrest — showed popular mobilization; temporarily strengthened protest society, but repression strengthened the state.\n- 1832 Reform Act — enfranchised many middle-class voters and redistributed seats from rotten boroughs; strengthened civil society and state legitimacy, weakened aristocratic control.\n- 1833 Slavery Abolition Act — reflected abolitionist civil-society power and strengthened Parliament’s imperial regulatory authority.\n- 1833 Factory Act — created factory inspectors and limited child labor; strengthened the state’s regulatory capacity and modestly protected workers.\n- 1834 Poor Law Amendment Act — centralized poor relief under the Poor Law Commission and workhouse test; strengthened the state, weakened customary local claims of the poor.\n- 1834 Tolpuddle Martyrs case — state repression of unionism weakened labor organization in the short run, but galvanized working-class civil society.\n- 1835 Municipal Corporations Act — reformed borough governments; strengthened middle-class local civil society and made local state institutions more accountable.\n- 1836–37 Civil Registration and Marriage Acts — created secular registration and expanded non-Anglican marriage rights; strengthened administrative state capacity and Dissenters’ civil society.\n- 1838 People’s Charter and founding of the Anti-Corn Law League — launched major organized campaigns for democratic reform and free trade; strengthened civil society against the political elite.",
    "1839-1848": "Trends:\n- **Rapid industrialization, urbanization, and railway expansion** — strengthened **both**: created denser working-class communities and associational life, while improving state communications, taxation, and administrative reach.\n- **Growth of mass civil society politics** — strengthened **society**: Chartism, the Anti-Corn Law League, trade unions, friendly societies, and cheap print culture expanded organized pressure from outside Parliament.\n- **Professionalization of state administration and policing** — strengthened the **state**: expansion of county/borough police, factory inspection, education inspection, poor-law administration, and statistical governance.\n- **Shift toward free trade and fiscal centralization** — strengthened the **state** and commercial **society**, while weakening landed-protectionist interests: tariff reforms, income tax revival, and the move toward Corn Law repeal.\n- **Irish demographic catastrophe and nationalist mobilization** — weakened **Irish society** through famine, death, and emigration; also weakened the **state’s legitimacy** while prompting more coercion and relief administration.\n\nEvents:\n- **1839: First Chartist petition rejected; Newport Rising suppressed** — showed growing **society** mobilization, but strengthened the **state** through repression and deterrence.\n- **1839–40: County Police Acts and expansion of professional policing** — strengthened the **state’s** coercive and order-maintenance capacity.\n- **1840: Penny Post introduced** — strengthened **both**: improved state communications and enabled cheaper national organizing by civil society.\n- **1842: Plug Plot/general strike and second Chartist petition rejected** — demonstrated working-class **society** power, but its defeat strengthened the **state’s** authority.\n- **1843: O’Connell’s Clontarf repeal meeting banned and O’Connell arrested** — strengthened the **state** against Irish nationalist civil society.\n- **1844: Bank Charter Act** — strengthened the **state’s** control over money and financial governance.\n- **1845–48: Irish Great Famine and relief/poor-law responses** — devastated Irish **society**; expanded but also discredited the **state**.\n- **1846: Repeal of the Corn Laws** — major victory for organized **civil society** and industrial-commercial interests; weakened aristocratic protectionism.\n- **1847: Ten Hours Act** — strengthened the **state’s** regulatory role and modestly strengthened laboring **society** by limiting factory hours.\n- **1848: Public Health Act** — strengthened the **state** by creating a central public-health apparatus.\n- **1848: Chartist Kennington Common demonstration and third petition; Young Ireland rising suppressed** — showed continuing mass **society** mobilization, but immediate outcome strengthened the **state**.",
    "1849-1858": "Trends:\n- **Professionalization of central administration (1850s):** Northcote-Trevelyan-style merit reform, statistical administration, and new inspectorates gradually **strengthened the state** by making bureaucracy more competent and less patronage-based.\n- **Expansion of local public-health and urban government:** cholera, overcrowding, and sanitation crises pushed Britain toward stronger municipal boards and regulation, **strengthening local state capacity** while also giving ratepayers and civic groups new arenas for action.\n- **Free-trade consolidation after repeal of protectionism:** tariff reduction, the repeal of the Navigation Acts’ effects, and Gladstonian finance **weakened older mercantilist state controls** but **strengthened commercial civil society** and a more efficient fiscal state.\n- **Railway, telegraph, press, and associational growth:** faster communication and a mass press **strengthened civil society’s ability to mobilize and scrutinize government**, while also improving state coordination.\n- **Decline of Chartism and rise of more institutional reform politics:** after 1848-49, mass radical street pressure ebbed, which **weakened confrontational popular society**, but unions, cooperatives, reform leagues, and parliamentary campaigns **strengthened organized civil society**.\n- **Post-Famine transformation of Ireland:** continuing emigration, land sales, and tenant insecurity **weakened Irish rural society**, while legal/administrative intervention in land and poor relief **expanded state influence**.\n\nEvents:\n- **1849 – Repeal of the Navigation Acts:** ended a major mercantilist system; **weakened direct state control over trade** and **strengthened commercial society/free-trade interests**.\n- **1849 – Encumbered Estates Act for Ireland:** enabled court-supervised sale of indebted estates; **strengthened the state’s legal role in remaking landholding**, but often **weakened tenants and traditional rural communities**.\n- **1851 – Great Exhibition:** showcased industrial capitalism and voluntary organization; **strengthened civil society’s commercial/scientific confidence**, with limited but symbolic state backing.\n- **1853 – Gladstone’s budget:** extended income tax and cut tariffs; **strengthened fiscal capacity of the state** while **strengthening free-trade commercial society**.\n- **1854-56 – Crimean War:** expanded military mobilization and expenditure, **strengthening the state**, but press exposure of military failures and public outrage **strengthened civil society oversight**.\n- **1854-55 – Northcote-Trevelyan Report and Civil Service Commission:** launched merit-based recruitment; **strengthened bureaucratic state capacity** and reduced aristocratic patronage.\n- **1855 – Metropolis Management Act:** created the Metropolitan Board of Works; **strengthened urban/local state capacity** over infrastructure and sanitation in London.\n- **1856 – County and Borough Police Act:** made professional police forces effectively compulsory and subject to inspection; **strengthened coercive and administrative state power**.\n- **1857-58 – Indian Rebellion and Government of India Act:** abolished East India Company rule and transferred India to the Crown; **greatly strengthened the imperial state**.\n- **1858 – Great Stink and Local Government Act:** sanitation crisis forced stronger public-health governance; **strengthened local state capacity** and civic pressure for reform.",
    "1859-1868": "Trends:\n- **Rapid urban-industrial growth, especially in northern England, Midlands, Glasgow, south Wales (1860s):** concentrated workers and employers in towns, strengthening **civil society** through unions, clubs, newspapers, cooperatives, and reform agitation; also made policing/administration easier for the **state**.\n- **Expansion of organized working-class civil society:** growth of skilled trade unions, the London Trades Council, cooperatives, friendly societies, and political reform associations strengthened **society** against both employers and Parliament.\n- **Broader mass politics and cheaper print culture:** newspapers, pamphlets, railways, and public meetings made national campaigns easier, strengthening **society** and pressuring elites toward reform.\n- **Professionalization and centralization of Victorian administration:** civil-service reform, inspection systems, statistics, policing, Poor Law administration, and education grants modestly strengthened the **state’s** bureaucratic capacity.\n- **Laissez-faire/free-trade fiscal policy under Palmerston/Gladstone:** tariff reduction and limited economic intervention weakened direct **state** control over markets while strengthening market actors and commercial **society**.\n- **Rising Irish nationalism and Fenian organization:** strengthened oppositional **civil society** among Irish nationalists, but also prompted stronger coercive and surveillance capacities by the **state**.\n\nEvents:\n- **1859 invasion scare and creation of the Rifle Volunteer Corps:** strengthened **society** by arming voluntary associations, while also supplementing the **state’s** military capacity.\n- **1860 Cobden–Chevalier Treaty with France and Gladstone’s budgets:** reduced tariffs and liberalized trade, weakening the **state’s** economic control but strengthening commercial **civil society**.\n- **1861–65 Lancashire Cotton Famine during the American Civil War:** weakened industrial society economically, but relief committees, unions, and local institutions showed strong **civil-society** capacity; Poor Law relief also tested **state/local state** capacity.\n- **1865 Morant Bay rebellion and the Eyre controversy:** provoked major British public campaigns over imperial coercion, strengthening mobilized **civil society** scrutiny of **state** violence.\n- **1866 Reform League demonstrations, including the Hyde Park protest:** demonstrated mass working-class pressure, strengthening **society** and forcing parliamentary elites to respond.\n- **1867 Second Reform Act:** greatly expanded the male urban electorate, strengthening **civil society’s** formal political power and increasing the representative legitimacy of the **state**.\n- **1867 Fenian Rising, Manchester rescue, and Clerkenwell bombing:** strengthened coercive policing and security powers of the **state**, while revealing the mobilizing capacity of Irish nationalist **society**.\n- **1868 first general election under the expanded franchise:** translated the 1867 reform into electoral power, strengthening organized parties, voters, and mass **civil society**.",
    "1869-1878": "Trends:\n- **Mass electoral politics after the 1867 Reform Act**: through 1869-1878 parties built registration drives, local “caucuses,” and working-class electoral organizations; **strengthened civil society** and made the state more electorally accountable.\n- **Growth of administrative and regulatory government**: education boards, sanitary authorities, factory inspectors, professional civil service, and reformed courts expanded; **strengthened state capacity**, often in response to social pressure.\n- **Legal incorporation of organized labour**: unions moved from semi-criminal status toward recognized bargaining institutions; **strengthened civil society**, while also bringing labour under clearer state regulation.\n- **Irish nationalist and tenant-right mobilization**: Home Rule organizing, land grievances, and Irish parliamentary obstruction grew during the 1870s; **strengthened Irish civil society** but **weakened the uncontested authority of the UK state** in Ireland.\n- **Urbanization, literacy, and associational life**: expanding towns, newspapers, chapels, clubs, cooperatives, and schools increased popular political capacity; **strengthened civil society** and widened demands on the state.\n- **Economic strain after the 1873 downturn/“Long Depression”**: unemployment and wage pressure weakened some workers’ bargaining power but increased demands for public health, labour, and social regulation; **weakened parts of society economically, strengthened pressure for state action**.\n\nEvents:\n- **1869 Irish Church Act**: disestablished the Church of Ireland; **weakened the confessional state/Anglican establishment** and **strengthened Catholic and Irish civil society**.\n- **1870 Elementary Education Act and 1872 Scottish Education Act**: created elected school boards and expanded public education; **strengthened state capacity** and, over time, **strengthened society through literacy and civic participation**.\n- **1870 Civil Service Order in Council**: expanded open competitive exams for government posts; **strengthened the professional state** and weakened patronage networks.\n- **1870 Irish Land Act**: gave limited legal recognition to tenant rights and compensation; **strengthened state intervention** in property relations and modestly **strengthened tenant society**.\n- **1871 Trade Union Act, followed by 1875 labour-law reforms**: legalized unions and later protected peaceful picketing/treated employment breaches as civil matters; **strengthened organized labour and civil society**, while clarifying state regulation.\n- **1872 Ballot Act**: introduced the secret ballot in parliamentary and local elections; **strengthened civil society and voter autonomy**, weakening landlord/employer intimidation.\n- **1873 Judicature Act and 1875 implementation**: reorganized superior courts and fused law/equity administration; **strengthened state judicial capacity** and legal predictability.\n- **1875 Public Health Act and related social legislation; 1878 Factory and Workshop Act**: consolidated sanitary and labour regulation; **strengthened the regulatory state** while **protecting urban and working-class society**.",
    "1879-1888": "Trends:\n- **Agricultural depression/“Long Depression” pressures (esp. after bad harvests in 1879):** weakened landed elites and tenant farmers; strengthened demands for state intervention, especially in Ireland and Scotland.\n- **Mass democratization and party organization in the 1880s:** enlarged electorate, stronger Liberal/Conservative national machines, Primrose League mobilization; strengthened civil society’s electoral power and the state’s representative legitimacy.\n- **Irish land and nationalist mobilization:** Land League/Parnellism, tenant resistance, parliamentary obstruction; strengthened Irish civil society against landlords and Westminster, while provoking stronger coercive state powers.\n- **Expansion of education, literacy, and mass press:** compulsory schooling and cheap newspapers increased state social reach but also strengthened informed, mobilizable civil society.\n- **Urban labor, socialist, and protest politics:** unemployment demonstrations, socialist societies, and early “new unionism” strengthened working-class civil society and challenged police/public-order powers.\n- **Professionalization and democratization of local administration:** movement away from rule by local notables toward elected, bureaucratic local government; strengthened local state capacity and popular control.\n\nEvents:\n- **1879 – Irish National Land League founded; Land War begins:** strengthened Irish tenant civil society; weakened landlord authority and challenged the UK state.\n- **1880 – Elementary Education Act made school attendance compulsory:** strengthened state capacity over families/children; also strengthened society through literacy.\n- **1881 – Irish Coercion Act and Irish Land Act:** coercion strengthened the state; land reform strengthened tenant rights and weakened landlord power.\n- **1882 – Phoenix Park murders and Prevention of Crime Act:** strengthened coercive/policing powers of the state in Ireland; reflected militant anti-state resistance.\n- **1882 – Married Women’s Property Act:** strengthened women’s legal and economic position in civil society; used state law to limit patriarchal private power.\n- **1883 – Corrupt and Illegal Practices Prevention Act:** strengthened state regulation of elections; strengthened civil society by reducing elite vote-buying and intimidation.\n- **1884–1885 – Third Reform Act and Redistribution of Seats Act:** greatly expanded male suffrage and equalized constituencies; strengthened democratic civil society and parliamentary legitimacy.\n- **1885 – Criminal Law Amendment Act, including Labouchere Amendment:** strengthened state moral-policing power; also reflected pressure from purity/reform movements in civil society.\n- **1886 – First Home Rule Bill defeated and Liberal Party split:** strengthened Irish nationalist leverage in UK politics but preserved Westminster state authority over Ireland.\n- **1887 – “Bloody Sunday” in Trafalgar Square and Irish Crimes Act:** strengthened state public-order/coercive powers; showed growing socialist, unemployed, and Irish nationalist mobilization.\n- **1888 – Local Government Act created elected county councils:** strengthened local state capacity while increasing democratic civil-society control over local administration.\n- **1888 – Matchgirls’ Strike in London:** strengthened working-class and female labor organization; early sign of “new unionism” challenging employers and pressuring the state.",
    "1889-1898": "Trends:\n- Expansion of elected local government and municipal administration (county councils, London County Council, parish/district councils, Irish local councils): strengthened local state capacity and organized civic society; weakened unelected landlords/JPs.\n- “New Unionism” and early labour politics among dockers, gasworkers, miners, engineers, plus socialist groups: strengthened working-class civil society and bargaining power.\n- Growth of the social-regulatory state in education, factories, workplace safety, and compensation: strengthened state administrative reach; also strengthened workers/parents through enforceable protections.\n- Imperial and naval mobilization under “new imperialism” and the naval arms race: strengthened central state coercive/fiscal capacity; also mobilized pro-imperial civil society through press and patriotic associations.\n- Irish land reform, nationalism, and unionist counter-mobilization: strengthened Irish civil society and tenant power, but weakened the legitimacy of the unitary UK state in Ireland.\n- Women’s civic organization and local political participation, especially through local government and suffrage networks: strengthened civil society more than the state.\n\nEvents:\n- 1889: First London County Council and county council elections under the 1888 Local Government Act: strengthened elected local state and civic participation; weakened old county elites.\n- 1889: London Dock Strike: strengthened labour civil society by proving mass unions of unskilled workers could win concessions.\n- 1889: Naval Defence Act adopted the “two-power standard”: strengthened central state military capacity.\n- 1890-91: Parnell crisis and split in the Irish Parliamentary Party: weakened Irish nationalist civil society and its leverage at Westminster.\n- 1891: Elementary Education Act made elementary schooling free: strengthened state reach into family/community life; strengthened society via mass education.\n- 1893: Second Home Rule Bill passed the Commons but was defeated in the Lords: showed strong Irish civil-society mobilization, but strengthened/confirmed elite institutional veto power.\n- 1893: Independent Labour Party founded: strengthened organized working-class political civil society.\n- 1894: Local Government Act for England and Wales created elected parish, urban, and rural district councils and widened women’s local participation: strengthened local state and civic society; weakened magistrate/landed control.\n- 1897: Workmen’s Compensation Act: strengthened the regulatory state and workers’ legal power against employers.\n- 1898: Irish Local Government Act replaced landlord-dominated grand juries with elected councils: strengthened Irish local democracy and civil society; weakened landlord ascendancy and Dublin Castle patronage.",
    "1899-1908": "Trends:\n- **Edwardian “national efficiency” and welfare-state growth**: poverty studies, poor-health Army recruits, and urban deprivation pushed education, health, pensions, and child-welfare policy. **Strengthened the state** by expanding administrative reach; **also strengthened poorer society** by giving some protection/resources.\n- **Rise of organized labour and independent working-class politics**: unions, the TUC, and the Labour Representation Committee/Labour Party gained weight. **Strengthened civil society**, especially workers, and increased pressure on the state.\n- **Women’s suffrage and broader associational mobilization**: NUWSS activism and the WSPU after 1903 made women’s exclusion a national political issue. **Strengthened civil society** while challenging state legitimacy.\n- **Imperial/military professionalization after the Boer War**: army reform, the General Staff, the Territorial Force, and naval competition with Germany increased planning and mobilization capacity. **Strengthened the state**.\n- **Irish land and nationalist transformation**: tenant purchase and Irish Parliamentary Party organization weakened the old landlord order and sustained Home Rule pressure. **Strengthened Irish civil society/nationalist society**; **weakened the old landed elite** and complicated central state authority.\n- **Growing conflict between elected government and hereditary/elite vetoes**: the Lords’ obstruction of Liberal measures foreshadowed constitutional crisis. **Weakened elected state capacity**; **preserved elite societal power**.\n\nEvents:\n- **Second Boer War, 1899–1902**: massive imperial mobilization and wartime taxation **strengthened the state**, but military failures and recruitment-health scandals exposed limits and energized reformist society.\n- **Formation of the Labour Representation Committee, 1900**: precursor of the Labour Party; **strengthened organized labour/civil society** in Parliament.\n- **Taff Vale judgment, 1901**: made unions liable for strike damages; **weakened labour civil society** and strengthened courts/employers within the state’s legal order.\n- **Education Act, 1902**: created local education authorities and expanded state responsibility for schooling; **strengthened state/local administrative capacity**, while aiding church schools.\n- **Wyndham Irish Land Act, 1903**: state-financed tenant land purchase; **strengthened the state’s fiscal role** and **strengthened Irish tenant society**, weakening landlords.\n- **Aliens Act, 1905**: first major peacetime immigration-control law; **strengthened state border/policing power** and **weakened migrant civil society**.\n- **Liberal landslide and Labour breakthrough, 1906**: gave reformers a mandate and brought 29 Labour MPs to Westminster; **strengthened democratic civil society** and enabled state reform.\n- **Trade Disputes Act, 1906**: reversed Taff Vale by giving unions immunity for strike-related damages; **strengthened labour civil society** and limited judicial/state constraint on unions.\n- **Haldane reforms / Territorial and Reserve Forces Act, 1907**: reorganized reserves and created the Territorial Force; **strengthened military state capacity**.\n- **Old-Age Pensions Act, Children Act, and Miners’ Eight Hours Act, 1908**: major social and labour legislation; **strengthened the interventionist state** and **strengthened vulnerable groups/workers in society**.",
    "1909-1918": "Trends:\n- Expansion of the fiscal-welfare state: old-age pensions paid from 1909, labour exchanges, National Insurance, rising taxation; strengthened state capacity and modestly strengthened society by giving workers social protections.\n- Decline of aristocratic veto power and move toward mass democracy: weakening of the House of Lords and broader franchise pressures; strengthened elected state institutions and civil society, weakened hereditary elites.\n- Growth of organized labour: “Great Unrest” strikes, rising union membership, stronger Labour Party links; strengthened civil society, though wartime controls later constrained unions.\n- Women’s political and economic mobilization: suffrage activism before 1914 and large-scale wartime employment after 1914; strengthened civil society and pressured the state toward inclusion.\n- Irish Home Rule and Ulster/Irish nationalist mobilization: mass parties, volunteer forces, and armed resistance; strengthened rival civil-society organizations but weakened the UK state’s authority in Ireland.\n- Total-war centralization after 1914: conscription, censorship, rationing, industrial direction, and vast war finance; greatly strengthened the state, while restricting civil liberties and autonomous society.\n\nEvents:\n- 1909 “People’s Budget” and Lords’ rejection: triggered constitutional crisis; strengthened the elected/fiscal state, weakened the hereditary Lords.\n- 1911 Parliament Act: removed the Lords’ absolute veto; strengthened democratic state authority and weakened aristocratic checks.\n- 1911 National Insurance Act: created compulsory health/unemployment insurance; strengthened administrative state capacity and worker security.\n- 1912 national coal strike and Minimum Wage Act: showed labour’s disruptive power; strengthened organized labour and prompted state intervention.\n- 1913 Trade Union Act: protected union political funding after the Osborne judgment; strengthened unions and the Labour Party.\n- 1914 Curragh incident and Ulster Volunteer Force gun-running: exposed limits of state coercion over Ireland; strengthened armed civil-society movements, weakened state authority.\n- August 1914 Defence of the Realm Act: gave emergency powers over speech, movement, property, and industry; sharply strengthened the state and weakened civil liberties.\n- 1915 Munitions of War Act: controlled armaments industries and restricted strikes/job mobility; strengthened state economic command, weakened labour autonomy.\n- 1916 Military Service Acts: introduced conscription; greatly strengthened coercive state power over individuals.\n- 1916 Easter Rising: initially suppressed by the state, but executions radicalized Irish opinion; weakened UK legitimacy in Ireland and strengthened republican civil society.\n- 1918 Representation of the People Act: enfranchised nearly all adult men and many women; strengthened mass civil society and democratic accountability.",
    "1919-1928": "Trends:\n- **Mass-democratic politics and party realignment:** The enlarged post-1918 electorate reshaped politics; Labour displaced the Liberals as the main alternative to the Conservatives. **Strengthened society** through broader electoral participation; also **strengthened the state’s legitimacy**.\n- **Expansion of the social-administrative state:** New/expanded housing, health, pensions, and unemployment-insurance machinery—e.g., Ministry of Health, council housing, unemployment benefits. **Strengthened the state** administratively; **strengthened society** by giving citizens more claims on the state.\n- **Rise, then weakening, of organized labour:** Trade unions were powerful after WWI but lost leverage after defeats in 1921 and 1926. **Initially strengthened civil society**, especially workers’ collective power; by the late 1920s **weakened labour society** relative to state and employers.\n- **Persistent interwar economic distress:** High unemployment and decline in coal, shipbuilding, textiles, and heavy industry, especially in Wales, Scotland, northern England. **Weakened civil society** in industrial communities; increased pressure for state intervention.\n- **Retreat from wartime command controls but retention of emergency capacity:** The state demobilized and reduced direct wartime controls, yet kept stronger legal tools for crises. **Weakened the state** relative to its WWI peak, but left it **stronger than prewar**.\n\nEvents:\n- **1919 Housing and Town Planning Act / “Addison Act”:** Major state-backed council-house building program. **Strengthened state capacity** and social citizenship.\n- **1919 police strikes and government response:** Police strikes were defeated; police unionism was curtailed and replaced by the Police Federation. **Strengthened the state**, **weakened militant public-sector organization**.\n- **1919–1921 Irish War of Independence; 1921 Anglo-Irish Treaty; 1922 Irish Free State:** Removed most of Ireland from the UK state. **Weakened UK territorial state power**; **strengthened Irish national civil society/statehood**.\n- **1920 Emergency Powers Act:** Allowed the government to proclaim emergencies and regulate transport, food, fuel, and public order. **Strengthened state coercive and administrative power**.\n- **1921 “Black Friday” and coal dispute:** Transport and rail unions failed to support miners. **Weakened organized labour/civil society**.\n- **1924 first Labour government:** Labour briefly formed a government under Ramsay MacDonald. **Strengthened working-class political representation** and democratic incorporation.\n- **1926 General Strike:** The state used emergency powers, volunteers, and coordinated administration to defeat the strike. **Strengthened the state**, **weakened trade-union power**.\n- **1927 Trade Disputes and Trade Unions Act:** Restricted sympathetic strikes, mass picketing, and union political funding rules. **Strengthened state/employer power**, **weakened organized labour**.\n- **1928 Equal Franchise Act:** Gave women voting rights on the same terms as men. **Strengthened civil society and democratic accountability**; **increased state legitimacy**.",
    "1929-1938": "Trends:\n- **Great Depression and persistent mass unemployment (1929–mid-1930s):** especially in coal, shipbuilding, steel, and textiles; **weakened civil society** by reducing workers’ bargaining power and union strength, while increasing dependence on state relief.\n- **Expansion and centralization of unemployment administration and welfare bureaucracy:** national insurance, unemployment assistance, means tests, and special-area policies grew in importance; **strengthened the state’s administrative reach** into working-class households.\n- **National Government dominance after 1931:** Conservative-led coalition politics marginalized Labour and Liberals for much of the decade; **strengthened executive/state authority** and weakened effective parliamentary opposition.\n- **Decline of old industrial communities and regional imbalance:** long-term distress in South Wales, Clydeside, Tyneside, Lancashire, etc.; **weakened local civil society** in depressed areas but also produced protest networks such as hunger marches.\n- **Growth of state economic management and protectionism:** tariffs, imperial preference, exchange-rate management after leaving gold; **strengthened state capacity** over trade, finance, and industry.\n- **Rearmament and civil-defence preparation from the mid-1930s:** aircraft production, “shadow factories,” air-raid precautions; **strengthened the state** through planning, procurement, and mobilization powers.\n- **Mass democratic participation after equal franchise:** the 1929 election was the first under near-equal adult suffrage; **strengthened society** by broadening electoral voice, especially for women.\n\nEvents:\n- **1929 general election:** produced a minority Labour government under Ramsay MacDonald; **strengthened society’s electoral influence**, especially newly enfranchised women and organized labour.\n- **1929–1931 economic crash and banking/sterling crisis:** unemployment surged and public finances came under pressure; **weakened society** and prompted stronger state intervention.\n- **August 1931 formation of the National Government:** MacDonald split from Labour to lead a cross-party government; **strengthened the state/executive** and weakened Labour-aligned civil society.\n- **September 1931 abandonment of the gold standard:** gave government more monetary flexibility; **strengthened state economic autonomy**.\n- **1931 Invergordon Mutiny:** Royal Navy sailors protested pay cuts; **briefly weakened state coercive authority** and showed organized resistance within the armed forces.\n- **1932 Import Duties Act and Ottawa Agreements:** introduced tariffs and imperial preference; **strengthened state control** over trade policy and economic management.\n- **1934 Unemployment Act and Unemployment Assistance Board:** nationalized much unemployment relief and formalized means testing; **strengthened the state**, while often **weakening working-class autonomy**.\n- **1936 Jarrow Crusade and other hunger marches:** unemployed workers marched to London demanding action; **strengthened civil society mobilization**, though with limited policy success.\n- **1936 Public Order Act, after fascist/anti-fascist street clashes including Cable Street:** restricted political uniforms and paramilitary-style marches; **strengthened state coercive regulation**, while also protecting public order against extremist movements.\n- **1936 abdication crisis:** Parliament and cabinet forced Edward VIII’s abdication; **strengthened constitutional state authority** over monarchy.\n- **1937 Air Raid Precautions Act:** required local authorities to prepare for air attack; **strengthened state and local-government capacity** over civilian life.\n- **1938 acceleration of rearmament and Munich crisis:** intensified military production and emergency planning; **strengthened the state’s mobilizing power** while increasing public political activism over appeasement and war.",
    "1939-1948": "Trends:\n- **Wartime and postwar expansion of central administration (1939-48):** conscription, rationing, price controls, production direction, and manpower allocation greatly **strengthened the state**.\n- **Rise of the “social state” and welfare consensus:** Beveridge-style social insurance, health, housing, and education reforms made citizens more dependent on and entitled to state provision; **strengthened the state**, but also **strengthened society** through social rights.\n- **Growth and political influence of organized labour:** trade-union membership and Labour Party legitimacy rose during wartime production and the 1945 settlement; **strengthened civil society**, especially working-class organization.\n- **Mass wartime participation and social solidarity:** civil defence, evacuation, women’s war work, Home Guard, and voluntary services expanded popular mobilization; **strengthened society**, while also helping state capacity.\n- **Austerity and continued rationing after 1945:** shortages, controls, and reconstruction needs preserved wartime-style economic management; **strengthened the state** but sometimes constrained society.\n- **Imperial overstretch and decolonization pressures:** war costs and nationalist movements reduced Britain’s imperial reach, especially by 1947; **weakened the imperial state**.\n\nEvents:\n- **Emergency Powers Act and Defence Regulations, 1939:** gave government sweeping authority over persons, property, censorship, and the economy; **strengthened the state**.\n- **Declaration of war and general mobilization, September 1939:** mass enlistment, conscription, and wartime production transformed state-society relations; **strengthened both state and society**.\n- **Churchill coalition government formed, May 1940:** concentrated political authority across parties for wartime command; **strengthened the state**, while preserving parliamentary legitimacy.\n- **The Blitz, 1940-41:** bombing led to civil defence, shelters, local mutual aid, and state emergency services; **strengthened both state capacity and civic organization**.\n- **Beveridge Report, 1942:** popularized a comprehensive welfare-state vision against “want, disease, ignorance, squalor and idleness”; **strengthened society’s claims on the state**.\n- **Education Act, 1944:** expanded secondary education and state responsibility for schooling; **strengthened the state** and broadened social opportunity.\n- **Labour landslide election, July 1945:** gave a democratic mandate for nationalization and welfare reform; **strengthened civil society’s electoral power** and enabled a stronger interventionist state.\n- **Bank of England nationalized, 1946, and major industries nationalized 1946-48:** coal, rail, electricity and others came under public ownership; **strengthened the economic power of the state**.\n- **Indian independence and partition, 1947:** marked decisive imperial retreat; **weakened Britain’s imperial state power**.\n- **National Insurance Act 1946, National Health Service Act 1946, NHS launch July 1948, and National Assistance Act 1948:** created core welfare-state institutions; **strengthened the state** while expanding social rights for citizens.\n- **Representation of the People Act, 1948:** abolished plural voting and university constituencies, making voting more equal; **strengthened democratic civil society**.",
    "1949-1958": "Trends:\n- **Consolidation of the postwar welfare state and “Butskellite” consensus**: NHS, National Insurance, public housing and Keynesian full-employment policy became accepted by both Labour and Conservatives; **strengthened state capacity** and also **strengthened society** through social rights and security.\n- **Retreat from wartime austerity and controls**: rationing, identity cards, and some economic controls were progressively removed; **weakened the intrusive state** and **strengthened private society/markets**.\n- **High trade-union power under full employment**: union membership and collective bargaining remained central to wage-setting; **strengthened organized civil society** and constrained both employers and government.\n- **Mixed-economy adjustment**: Labour’s nationalizations were partly retained, but Conservatives denationalized steel and road haulage; overall **state economic power remained high**, but some ownership powers were **weakened**.\n- **Cold War security-state growth**: NATO commitments, rearmament, nuclear weapons, intelligence secrecy and civil defence expanded; **strengthened the coercive/strategic state**, while provoking anti-nuclear civil society.\n- **Imperial decline and rising Commonwealth immigration**: decolonization pressures and migration from the Caribbean/South Asia altered Britain’s social base; **weakened imperial state power**, while **diversifying and straining civil society**.\n\nEvents:\n- **1949 Parliament Act**: reduced the House of Lords’ delaying power from two years to one; **strengthened the elected state/Commons** and **weakened hereditary-aristocratic power**.\n- **1949–50 NATO membership, Korean War rearmament, and extension of National Service to two years**: expanded military obligations and defence spending; **strengthened state coercive and fiscal power**, **weakened individual autonomy**.\n- **1952 abolition of wartime identity cards and 1954 end of food rationing**: removed major surveillance and allocation controls; **weakened the administrative state**, **strengthened civil liberty/consumer society**.\n- **1953 Transport Act and Iron and Steel Act**: denationalized road haulage and steel; **weakened state ownership**, **strengthened private economic actors**.\n- **1956 Clean Air Act** after the 1952 Great Smog: gave government new environmental/public-health regulatory powers; **strengthened the regulatory state** and reflected **societal pressure for health protection**.\n- **1956 Suez Crisis**: exposed Britain’s dependence on the US and limits of imperial force; **weakened state prestige and imperial capacity**, while energizing critical civil society and anti-imperial opinion.\n- **1957 Defence White Paper and first British H-bomb test**: shifted defence toward nuclear deterrence and away from mass conscription; **strengthened the technocratic security state**, but began reducing direct state claims on male citizens.\n- **1958 founding of CND and first Aldermaston march**: created a durable mass anti-nuclear movement; **strengthened civil society** against the national-security state.\n- **1958 Life Peerages Act**: allowed non-hereditary and women peers into the Lords; **strengthened state legitimacy/adaptability** and **weakened hereditary monopoly**.\n- **1958 Notting Hill race riots**: revealed racial tensions and weak protection for immigrant communities; **weakened social cohesion**, but also spurred later civil-rights organizing.",
    "1959-1968": "Trends:\n- **Expansion of the welfare/administrative state** — continued growth in health, education, housing, pensions, and social security strengthened the state’s everyday reach; mass entitlements also strengthened society by giving citizens enforceable expectations.\n- **State economic management and corporatism** — “stop-go” policy, incomes policy, the NEDC, and planning machinery strengthened state ambitions to steer the economy, but reliance on unions and employers also increased organized civil society’s leverage.\n- **Rising trade-union power and industrial militancy** — high union density and frequent strikes strengthened organized labour as civil society and constrained both governments and employers.\n- **Relative economic decline and sterling vulnerability** — balance-of-payments crises weakened the state’s autonomy, forcing deflationary measures and dependence on international confidence.\n- **Decolonization and imperial retrenchment** — the rapid loss of colonies weakened the external power and prestige of the British state, while pushing politics toward domestic social and economic management.\n- **Commonwealth immigration and racial politics** — migration made civil society more plural, but also produced stronger state border controls and new anti-discrimination machinery.\n- **Cultural liberalization and decline of deference** — youth culture, secularization, television, satire, feminism, student activism, and civil-liberties campaigns strengthened society’s capacity to challenge traditional authority and the state.\n- **Rise of Scottish and Welsh nationalism** — by-elections and growing support for the SNP and Plaid Cymru strengthened subnational civil society and challenged the unitary authority of Westminster.\n\nEvents:\n- **1960 “Wind of Change” speech and early-1960s African independence acts** — marked imperial retreat; weakened the British state’s overseas coercive/administrative reach.\n- **1962 creation of the National Economic Development Council** — strengthened state coordination of the economy, while institutionalizing union/employer influence.\n- **1962 Commonwealth Immigrants Act** — strengthened state control over entry and citizenship boundaries; weakened rights of Commonwealth migrants.\n- **1963 Profumo affair** — damaged trust in governing elites and strengthened press/public scrutiny of the state.\n- **1963 and 1967 de Gaulle vetoes of UK EEC entry** — exposed limits of British state influence abroad and its reduced post-imperial leverage.\n- **1964 Labour victory and creation of the Department of Economic Affairs** — strengthened state planning ambitions under Harold Wilson.\n- **1965 Trade Disputes Act** — restored legal protections for unions after *Rookes v Barnard*; strengthened organized labour/civil society.\n- **1965 Race Relations Act; 1968 Race Relations Act** — strengthened state enforcement against discrimination and modestly strengthened minority civil rights.\n- **1965 abolition of the death penalty for murder** — reduced the state’s coercive power and strengthened civil-liberties norms.\n- **1966 seamen’s strike and Prices and Incomes Act/wage freeze** — showed union power, but also led to stronger state intervention in wages.\n- **1967 sterling devaluation** — demonstrated weakened state economic autonomy and forced policy restraint.\n- **1967 Abortion Act and Sexual Offences Act** — liberalized private life; strengthened individual liberty against older legal and moral controls.\n- **1967 Parliamentary Commissioner Act** — created the Ombudsman; strengthened society’s ability to challenge maladministration by the state.\n- **1968 Commonwealth Immigrants Act** — sharply strengthened state border control, especially against Kenyan Asians with UK passports.\n- **1968 Dagenham sewing machinists’ strike and student/anti-war protests** — strengthened feminist, labour, and youth civil-society mobilization against employers and government policy.",
    "1969-1978": "Trends:\n- **Stagflation, deindustrialization, and fiscal stress**: high inflation, weak growth, strikes, and pressure on sterling weakened the state’s economic capacity and credibility.\n- **Peak trade-union power and workplace militancy**: strong unions and shop-steward networks strengthened organized civil society, especially labor, while limiting governments’ ability to impose wage policy.\n- **Expansion but growing strain of the welfare/public-sector state**: the state remained central in health, housing, education, nationalized industries, and benefits, but fiscal limits and public-sector union power weakened effective state capacity.\n- **The Troubles in Northern Ireland**: sustained paramilitary violence weakened ordinary civil society and local political institutions; the UK state expanded coercive/security powers but lost legitimacy among many communities.\n- **Rise of Scottish and Welsh nationalism/devolution pressure**: strengthened regional civil society and parties such as the SNP and Plaid Cymru; weakened the assumption of an uncontested unitary Westminster state.\n- **Rights-based and identity-based mobilization**: women’s, anti-racist, civil-liberties, and immigrant-community activism strengthened civil society and also pushed the state toward stronger anti-discrimination regulation.\n- **European integration after 1973**: gradually constrained parliamentary/state autonomy while giving firms, courts, and civic actors new legal and political channels beyond Westminster.\n\nEvents:\n- **1969 Representation of the People Act** lowered the voting age from 21 to 18: strengthened civil society by enlarging the electorate.\n- **1969 failure of “In Place of Strife”**: the Wilson government abandoned union-law reform after labor opposition; strengthened unions and weakened the state’s authority over industrial relations.\n- **August 1969 deployment of British troops to Northern Ireland / Operation Banner**: strengthened coercive state power but reflected and deepened the weakness of normal civil order.\n- **1971 Industrial Relations Act and 1972 Pentonville Five crisis**: attempted to strengthen state control over unions, but mass union resistance weakened the state and confirmed labor’s power.\n- **1972 Bloody Sunday and imposition of direct rule over Northern Ireland**: strengthened Westminster’s formal control and security role, but severely weakened state legitimacy and civil society trust.\n- **1972 and 1974 miners’ strikes, the Three-Day Week, and Heath’s fall**: greatly strengthened organized labor relative to government; weakened state capacity to manage the economy.\n- **1973 EEC accession and 1975 referendum**: shifted some authority away from the UK state; the referendum strengthened direct popular legitimation of a major constitutional choice.\n- **1974 Prevention of Terrorism Act** after IRA bombings: strengthened police/security powers; weakened civil liberties, especially for Irish communities.\n- **1975 Sex Discrimination Act and 1976 Race Relations Act**: strengthened civil society claims against discrimination while expanding the regulatory state.\n- **1976 IMF loan and spending cuts**: weakened state fiscal autonomy and exposed dependence on international financial confidence.\n- **1978 Scotland Act and Wales Act**: conceded devolution in principle, strengthening regional political society and weakening centralized Westminster dominance.\n- **Late-1978 start of the Winter of Discontent**: public-sector strikes demonstrated strong union power and weakened the Labour government’s authority.",
    "1979-1988": "Trends:\n- **Centralization under Thatcher (1979-1988):** tighter Treasury control, limits on local-authority spending, rate-capping, more use of quangos; **strengthened the central state**, **weakened local government and local civil society**.\n- **Decline of organized labour:** deindustrialization, high unemployment, falling union leverage, and fewer successful strikes; **weakened civil society’s main organized counterweight to the state and employers**.\n- **Privatization and marketization:** sale of British Telecom, British Gas, British Airways, etc.; **weakened the state’s direct economic role**, but **strengthened central rule-making/regulatory power** and **weakened public-sector unions**.\n- **Deindustrialization and regional economic restructuring:** coal, steel, shipbuilding and manufacturing communities contracted; **weakened working-class civic institutions and local social power**, especially in northern England, Wales and Scotland.\n- **Expansion of public-order and security governance:** especially around industrial conflict, urban unrest and Northern Ireland; **strengthened coercive state capacity**, often **constraining protest and civil liberties**.\n- **Rise of finance and the City of London:** deregulation and growth of financial services shifted power toward markets and financial elites; **strengthened private economic actors in society**, while **reducing older state controls over capital**.\n\nEvents:\n- **1979 Conservative election victory:** gave Margaret Thatcher a mandate to confront unions, cut state ownership and centralize authority; **strengthened the central executive**, **weakened Labour/union influence**.\n- **Employment Acts 1980 and 1982; Trade Union Acts 1984 and 1988:** restricted picketing, increased union liability, required ballots; **strengthened the state’s legal control over unions**, **weakened organized labour**.\n- **1981 urban riots in Brixton, Toxteth and elsewhere:** revealed severe alienation between police/state and urban communities; initially **weakened state legitimacy**, while prompting reforms that modestly **strengthened accountability pressures from society**.\n- **Falklands War, 1982:** boosted national unity and Thatcher’s authority; **strengthened state legitimacy and executive power**.\n- **Miners’ Strike, 1984-1985:** defeat of the National Union of Mineworkers after extensive policing and government preparation; **greatly strengthened the state**, **decisively weakened militant trade union power**.\n- **Anglo-Irish Agreement, 1985:** gave the Irish government a consultative role in Northern Ireland; **strengthened state-level management of the conflict**, but **angered and mobilized unionist civil society**.\n- **Abolition of the Greater London Council and metropolitan county councils, 1986:** removed major elected local bodies opposed to Thatcherism; **strengthened the central state**, **weakened local democratic institutions and urban civil society**.\n- **“Big Bang” financial deregulation, 1986:** transformed the London Stock Exchange and liberalized finance; **strengthened financial-market actors**, **weakened older state/club controls over finance**.\n- **Public Order Act 1986:** expanded and clarified police powers over assemblies, marches and disorder; **strengthened state capacity**, **weakened some forms of protest power**.\n- **Education Reform Act and Local Government Finance Act, 1988:** national curriculum, school centralization, and the poll tax’s introduction in Scotland; **strengthened central state authority**, **weakened local authorities**, and began to **stimulate anti-poll-tax civil mobilization**.",
    "1989-1998": "Trends:\n- **Privatization and marketization of public services** (water/electricity, rail privatization 1994-97, contracting-out/PFI): **weakened direct state ownership**, but **strengthened regulatory/contracting state capacity** and private economic power.\n- **Decline of trade-union power and industrial militancy** after 1980s reforms, deindustrialization, and rising service-sector employment: **weakened organized civil society/labor** relative to employers and government.\n- **Economic shift toward finance, services, and the South East**: **strengthened the fiscal/financial capacity of the state** via the City and tax base, but **weakened older working-class civic institutions** in industrial regions.\n- **Growing constitutional/legal “rights” politics**—European law, ECHR norms, judicial review, civil-liberties campaigning: **strengthened society and courts as checks on the state**, while constraining parliamentary/executive discretion.\n- **Rising territorial nationalism and devolution pressure in Scotland, Wales, and Northern Ireland**: **strengthened regional civil societies** and pushed power away from the centralized Westminster state.\n- **Expansion of media scrutiny and professional campaigning**—tabloids, 24-hour news, NGOs, single-issue campaigns: **strengthened civil society’s monitoring power**, though governments also developed more centralized media management.\n\nEvents:\n- **Poll Tax introduction and protests**—Scotland 1989, England/Wales 1990; mass non-payment and March 1990 riots: **strengthened society’s veto power** and **weakened the Thatcher state/executive**.\n- **Margaret Thatcher’s resignation** in November 1990 after party revolt and public opposition: showed limits on executive power; **strengthened intra-party and societal constraints on the state**.\n- **Maastricht Treaty ratification** 1992-93: **pooled/limited UK state sovereignty** in some areas and **strengthened supranational legal-political constraints**.\n- **Black Wednesday / ERM exit** on 16 September 1992: **weakened state credibility in macroeconomic management** and increased the perceived power of financial markets.\n- **IRA ceasefire and peace-process milestones**—1994 ceasefire, breakdown in 1996, renewed ceasefire 1997: **reduced reliance on coercive state power** and **strengthened civil-society/party bargaining in Northern Ireland**.\n- **Dunblane massacre and Firearms Acts** 1996-97, following the Snowdrop campaign: **strengthened state regulatory power over guns**, driven by **civil-society mobilization**.\n- **Labour landslide election victory** in May 1997: gave New Labour a large mandate; **strengthened executive capacity**, but also enabled reforms that constrained/redistributed state power.\n- **Bank of England independence** in May 1997: **weakened elected executive control over monetary policy** but **strengthened technocratic state capacity and credibility**.\n- **Scottish and Welsh devolution referendums** in 1997 and **Scotland Act/Government of Wales Act** in 1998: **weakened the unitary Westminster state** and **strengthened devolved state institutions and regional societies**.\n- **Good Friday Agreement** in April 1998: **constrained coercive/majoritarian state power in Northern Ireland** through power-sharing and rights guarantees; **strengthened civil society and cross-community politics**.\n- **Human Rights Act** 1998: **strengthened individuals, civil society, and courts** as checks on government; **weakened unconstrained executive/parliamentary authority**.",
    "1999-2008": "Trends:\n- **Devolution and territorial pluralism (1999-2008):** Scottish, Welsh, Northern Irish and London institutions became normal parts of governance; **weakened Westminster’s monopoly**, **strengthened subnational state capacity and regional civil society**.\n- **Rights, transparency, and judicialization of politics:** Human Rights Act practice, FOI requests, and more litigation against ministers/security policy; **strengthened civil society and courts**, **constrained executive state power**.\n- **Post-9/11 securitization and surveillance:** counterterror policing, control orders, detention debates, CCTV/databases, immigration enforcement; **strengthened coercive/informational state power**, **weakened privacy and some liberties**.\n- **Centralized executive/managerial government under New Labour:** targets, quangos, strong No. 10 control, professionalized media management; **strengthened central administrative state**, **weakened traditional party/parliamentary mediation**.\n- **Financialization, light-touch regulation, housing and credit boom:** City of London influence and household debt rose; **strengthened market elites and short-run state revenues**, but **weakened regulatory state capacity and social resilience**, exposed in 2007-08.\n- **Large-scale immigration and demographic change, especially after 2004 EU enlargement:** expanded labor force and social diversity; **strengthened economy/state tax base and plural civil society**, but also **fueled border-control and identity politics**.\n\nEvents:\n- **1999 opening of Scottish Parliament and Welsh Assembly; early Northern Ireland devolution:** **strengthened devolved state institutions and local civil society**, **weakened centralized Westminster control**.\n- **1999 House of Lords Act:** removed most hereditary peers; **weakened aristocratic/elite veto power**, **strengthened democratic legitimacy of the state**.\n- **2000 Human Rights Act in force; 2005 Freedom of Information Act in force:** **strengthened civil society oversight and legal checks**, **limited unconstrained executive action**.\n- **11 September 2001 and the Anti-terrorism, Crime and Security Act 2001:** expanded detention and security powers; **strengthened the state**, **weakened civil liberties**.\n- **2003 Iraq War and mass anti-war protests:** government demonstrated strong executive war-making capacity; protests showed **civil society mobilization**, but failure to stop the war showed **state dominance**.\n- **2004 EU enlargement and UK labor-market opening to A8 migrants:** materially increased migration; **strengthened labor supply and state revenues**, while **reshaping civil society and later strengthening anti-immigration politics**.\n- **7 July 2005 London bombings and subsequent terror laws/control orders/ID Cards Act 2006:** **strengthened security-state capacity**, **weakened privacy and due-process protections**, though courts and NGOs imposed some checks.\n- **2005 IRA ends armed campaign; 2007 restoration of Stormont power-sharing:** **strengthened state monopoly on violence and democratic institutions**, **weakened paramilitary power**, **strengthened cross-community civil society**.\n- **2007 Northern Rock run; 2008 bank rescues/nationalizations:** exposed weak financial regulation, then **greatly strengthened state intervention in the economy** while **weakening public trust and socializing private losses**.",
    "2009-2018": "Trends:\n- **Austerity and welfare retrenchment, 2010-2018:** large cuts to local government, benefits, legal aid, policing, and public services weakened day-to-day state capacity and parts of civil society reliant on public funding, while strengthening central Treasury control.\n- **Growth of the security/surveillance state:** counterterrorism, Prevent, bulk data powers, and intelligence capabilities expanded; this strengthened the state, especially coercive/information capacity, while raising civil-liberties concerns for society.\n- **Devolution and territorial fragmentation:** stronger Scottish, Welsh, Northern Irish, and London political identities/institutions strengthened subnational state power and mobilized society, while weakening the cohesion of the UK central state.\n- **Rise of populist/eurosceptic mobilization:** UKIP, anti-EU campaigning, tabloid pressure, and social media activism strengthened society’s ability to challenge governing elites, but also weakened party-system stability and state authority.\n- **Economic insecurity after the financial crisis:** stagnant wages, housing pressures, food-bank growth, precarious work, and regional inequality weakened social autonomy and trust in state institutions.\n- **Digital civil society and media disruption:** online petitions, campaign networks, whistleblowing, and social media strengthened rapid mobilization by society, but also increased polarization and misinformation.\n\nEvents:\n- **2009 MPs’ expenses scandal:** weakened public trust in Parliament and the political class; strengthened media/civil-society demands for transparency and accountability.\n- **2010 Conservative–Liberal Democrat coalition and constitutional reforms:** strengthened executive ability to impose fiscal consolidation, but reforms such as fixed-term parliaments and devolution debates modestly constrained central executive power.\n- **2011 England riots:** exposed limits of policing and social cohesion; temporarily weakened state authority, then strengthened policing, sentencing, and public-order responses.\n- **2014 Scottish independence referendum:** massively strengthened Scottish civil-society mobilization and SNP legitimacy; weakened the perceived permanence of the UK state.\n- **2016 EU referendum / Brexit vote:** strengthened direct popular challenge to state and elite preferences; weakened administrative and party stability, while promising future strengthening of UK state sovereignty outside the EU.\n- **2016 Investigatory Powers Act:** strengthened state surveillance and intelligence-gathering capacity; weakened privacy protections for society.\n- **2017 Grenfell Tower fire:** weakened trust in local and central state competence/regulation; strengthened tenant, housing-safety, and community activism.\n- **2018 Windrush scandal:** weakened legitimacy of the Home Office and “hostile environment” policy; strengthened civil-society, legal, and media pressure for migrant-rights accountability.",
    "2019-2028": "As of July 2026, 2027-2028 are not yet historical; the items below cover events to date and trends still running into 2028.\n\nTrends:\n- **Post-Brexit repatriation of authority** — Retained EU law reform, independent trade/border rules, immigration policy, subsidy control. **Strengthened the UK state’s formal autonomy**, but weakened external legal constraints and some civil-society/business leverage.\n- **Executive centralization and use of broad statutory powers** — delegated legislation, emergency powers, tighter control over the parliamentary timetable. **Strengthened the executive state**, weakened parliamentary/civil-society checks.\n- **Expansion of public-order, security and online-regulation powers** — Police, Crime, Sentencing and Courts Act 2022; Public Order Act 2023; National Security Act 2023; Online Safety Act 2023. **Strengthened coercive/regulatory state capacity**, while **weakening protest space** for civil society in some areas.\n- **Devolution and Union strain** — Scotland independence pressures, Wales-Whitehall disputes, Northern Ireland Protocol/Windsor Framework tensions. **Weakened cohesive central-state authority**, while sometimes strengthening devolved institutions and regional civil society.\n- **Fiscal pressure and declining public-service capacity** — NHS backlogs, local-authority insolvencies, prison overcrowding, court delays. **Weakened practical state capacity and legitimacy**, even as demand for state action rose.\n- **Cost-of-living squeeze and revived labour militancy** — inflation, energy-price shock, public-sector pay disputes. **Strengthened unions and organized civil society**, while exposing limits of state fiscal capacity.\n- **Demographic change and high net migration** — ageing population, labour shortages, migration salience. **Increased state demand for welfare/health/border capacity** and pluralized civil society, but also intensified polarization.\n- **Digitally networked activism and misinformation** — rapid mobilization around climate, race, gender, Gaza, immigration, and local issues. **Strengthened civil-society mobilization**, but also weakened trust and made state order-maintenance harder.\n\nEvents:\n- **2019 Supreme Court ruling against prorogation** — the Miller/Cherry judgment voided Johnson’s suspension of Parliament. **Strengthened courts, Parliament and constitutional society checks**; weakened unchecked executive power.\n- **December 2019 Conservative landslide election** — gave Boris Johnson a large majority to “get Brexit done.” **Strengthened executive state power** and weakened parliamentary obstruction.\n- **Brexit: formal exit in January 2020 and end of transition in December 2020** — UK left EU legal order and single market. **Strengthened formal state sovereignty**, but weakened cross-border economic/social networks and complicated Northern Ireland governance.\n- **COVID-19 emergency, 2020-2022** — lockdowns, health mandates, furlough, emergency procurement. **Massively strengthened state intervention capacity**, while temporarily restricting civil liberties; mutual-aid networks also strengthened parts of society.\n- **Black Lives Matter, Sarah Everard/Kill the Bill and climate protests, 2020-2023** — large-scale mobilizations over policing, race, women’s safety and climate. **Strengthened civil society’s agenda-setting power**, but also triggered stronger public-order laws.\n- **“Partygate” and Johnson’s resignation, 2021-2022** — rule-breaking scandal during COVID restrictions. **Weakened state legitimacy**, while showing media, Parliament and public opinion could discipline leaders.\n- **Liz Truss mini-budget crisis, September-October 2022** — market turmoil, Bank of England intervention, rapid premiership collapse. **Weakened executive autonomy** and strengthened fiscal-market/institutional constraints on the state.\n- **Strike wave of 2022-2024** — rail, nurses, doctors, teachers, civil servants and others. **Strengthened organized labour/civil society**, while revealing weakened state capacity in public services.\n- **Windsor Framework 2023 and restoration of Stormont in 2024** — revised Northern Ireland Protocol arrangements and revived devolved government. **Strengthened state capacity and devolved institutions**, reducing a major legitimacy gap.\n- **2024 general election Labour landslide** — peaceful transfer of power after Conservative collapse. **Strengthened electoral civil society as a check**, while giving the new government strong state power through a large majority.\n- **Scrapping of the Rwanda asylum scheme in 2024** — Labour abandoned the Conservative deterrence policy. **Weakened a coercive state migration tool**, while strengthening legal/human-rights civil-society constraints.\n- **Summer 2024 anti-immigration riots after the Southport killings** — disorder, misinformation, rapid prosecutions. **Weakened social cohesion**, but showed strong state policing and judicial response."
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nUnited Kingdom during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\nTrends:\n- **Wartime “fiscal-military state” expansion** during the French/Napoleonic wars: larger army/navy, higher taxation, borrowing, and administrative capacity. **Strengthened the state.**\n- **Industrialization and urbanization** in Lancashire, Midlands, Scotland, and South Wales: enlarged factory workforces and commercial middle classes, but also created more governable wage labor populations. **Strengthened civil society economically; also increased state interest in policing/order.**\n- **Suppression of popular radicalism and labor organization** after the French Revolution and 1798 Irish rebellion: surveillance, prosecutions, limits on meetings and unions. **Strengthened the state; weakened organized civil society, especially workers and radicals.**\n- **Integration and control of Ireland after 1798**: London’s authority grew, while Irish institutional autonomy and Catholic political leverage remained limited. **Strengthened the central state; weakened Irish civil society/political autonomy.**\n- **Growth of petitioning, evangelical reform, and abolitionist networks**: churches, pamphlets, local committees, and mass petitions became effective national pressure tools. **Strengthened civil society.**\n\nEvents:\n- **1799: Introduction of income tax by William Pitt** to fund war with France. **Greatly strengthened the state’s fiscal capacity.**\n- **1799–1800: Combination Acts** banned trade unions and collective bargaining by workers. **Strengthened state/employer power; weakened labor civil society.**\n- **1800 Act of Union, effective 1 January 1801**: created the United Kingdom of Great Britain and Ireland and abolished the Irish Parliament. **Strengthened the central state; weakened Irish institutional society.**\n- **1801: First national census in Great Britain**. **Strengthened state knowledge and administrative capacity.**\n- **1803: War with France resumed after the Peace of Amiens; invasion scare and volunteer mobilization**. **Strengthened the state militarily; also mobilized loyalist civil society through volunteer corps.**\n- **1805: Battle of Trafalgar** secured British naval supremacy. **Strengthened the state’s security and imperial reach.**\n- **1807: Abolition of the British slave trade** after sustained abolitionist campaigning. **Strengthened reformist civil society; also expanded state regulatory power over commerce and empire.**\n- **1808: British entry into the Peninsular War** against Napoleon in Iberia. **Further strengthened/expanded the wartime military state.**\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\nTrends:\n- Wartime fiscal-military mobilization during the Napoleonic Wars: high taxation, borrowing, naval/army expansion, and administrative capacity strengthened the British state.\n- Post-1815 retrenchment and demobilization: repeal of wartime taxes, discharge of soldiers/sailors, and pressure to cut spending weakened state capacity while increasing social unrest.\n- Industrialization in textiles, iron, coal, and factories in Lancashire, Yorkshire, the Midlands, Scotland: strengthened capitalist/urban society and new working-class organization, but weakened older artisan communities.\n- Rapid population growth and urbanization: enlarged civil society’s potential mobilizing base in towns, while also creating food-price, employment, and policing pressures on the state.\n- Growth of radical print culture, petitioning, Hampden Clubs, trade societies, and reform meetings despite Combination Acts: strengthened organized civil society, especially among artisans and workers.\n- Continued unreformed parliamentary dominance by landed elites and religious exclusions, especially affecting Irish Catholics: strengthened elite control of the state but weakened broad-based civic inclusion.\n\nEvents:\n- 1809 Duke of York scandal and resignation over army patronage: strengthened parliamentary/public scrutiny of the state; weakened executive patronage.\n- 1811-1816 Luddite disturbances in Nottinghamshire, Yorkshire, and Lancashire: showed artisan resistance and local social power, but state repression and troop deployments ultimately weakened it.\n- 1812 Frame Breaking Act making machine-breaking a capital felony: strengthened coercive state power against labor protest.\n- 1815 Waterloo and the end of the Napoleonic Wars: boosted state prestige, but demobilization and economic dislocation soon weakened stability and empowered protest movements.\n- 1815 Corn Law: strengthened landed elite control of Parliament/state policy; weakened urban consumers and helped radicalize civil society.\n- 1816 repeal of the wartime income tax: civil/parliamentary resistance weakened the fiscal capacity of the state.\n- 1816 Spa Fields meetings and riot in London: demonstrated mass radical mobilization; prompted stronger state surveillance and repression.\n- 1817 suspension of habeas corpus and Seditious Meetings Act: strengthened coercive state power; weakened radical associations and public assembly.\n- 1817 Pentrich Rising and its suppression: exposed radical working-class networks but strengthened the state through infiltration, prosecutions, executions, and deterrence.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\nTrends:\n- **Industrialization and urbanization in northern England/Scotland** — factory growth in Manchester, Leeds, Glasgow, etc. concentrated workers and employers, strengthening **civil society’s capacity to organize**, while exposing gaps in the unreformed state.\n- **Postwar economic distress and class conflict** — unemployment, wage pressure, high bread prices, and trade cycles kept radicalism and protest alive; this strengthened **popular mobilization**, but also justified stronger **state repression**.\n- **Expansion of cheap print, newspapers, pamphlets, and political meetings** — radical and reformist communication networks grew despite stamp duties and prosecutions; strengthened **civil society**.\n- **Professionalization and reform of central administration, especially under Robert Peel at the Home Office** — criminal-law consolidation, prison oversight, and policing debates increased the competence and legitimacy of the **state**.\n- **Irish Catholic mass organization** — parish networks, Catholic rent, and electoral mobilization under Daniel O’Connell increasingly challenged the Protestant Ascendancy and Westminster; strengthened **civil society** against the existing state order.\n\nEvents:\n- **1819 Peterloo Massacre** — cavalry attacked a reform meeting in Manchester; showed coercive **state** power but also radicalized and publicized mass **civil society** politics.\n- **1819 Six Acts** — restricted mass meetings, arms possession, radical publications, and speedy trials; strengthened the **state** and weakened organized radical **society**.\n- **1820 Cato Street Conspiracy and executions** — government infiltration and repression of revolutionary radicals strengthened the coercive **state** and discredited insurrectionary civil-society movements.\n- **1820 Queen Caroline affair** — mass petitions, crowds, and press campaigns against George IV weakened monarchical/state legitimacy and strengthened popular **civil society** mobilization.\n- **1823 founding of the Catholic Association in Ireland** — created a disciplined mass political organization funded by the “Catholic rent”; strongly strengthened **civil society**.\n- **1824 repeal of the Combination Acts, followed by the restrictive 1825 Combination of Workmen Act** — legalized some trade-union activity, strengthening working-class **civil society**, but the 1825 limits preserved significant **state/employer** control.\n- **1828 Clare by-election and O’Connell’s victory** — Catholic electoral mobilization forced the constitutional issue onto Westminster; strengthened **civil society** and weakened the existing Protestant state settlement.\n- **1828 repeal of the Test and Corporation Acts** — opened municipal and public office to Protestant Dissenters; strengthened nonconformist **civil society** and made the **state** more inclusive.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\nTrends:\n- Industrialization, urbanization, and early railway growth — shifted resources toward manufacturers, towns, and workers’ associations; strengthened civil society, while increasing demands on state administration.\n- Expansion of mass politics and voluntary associations — Catholic mobilization, reform unions, abolitionists, trade unions, Chartists, and Anti-Corn Law activists made organized society more powerful.\n- Centralization and professionalization of government — policing, factory inspection, poor-law administration, civil registration, and municipal reform strengthened state capacity.\n- Decline of Anglican/aristocratic monopoly politics — Catholic emancipation, reform of rotten boroughs, municipal reform, and civil marriage/registration broadened political society and weakened old corporate elites.\n- Growth of working-class unrest and organization — Swing, Merthyr, trade-union, and Chartist activity strengthened popular civil society but also provoked stronger state coercion.\n\nEvents:\n- 1829 Catholic Relief Act — admitted Catholics to Parliament; strengthened Catholic civil society and weakened Protestant Ascendancy exclusiveness.\n- 1829 Metropolitan Police Act — created a professional London police force; strengthened state coercive capacity.\n- 1830–31 Swing Riots and other rural/urban unrest — showed popular mobilization; temporarily strengthened protest society, but repression strengthened the state.\n- 1832 Reform Act — enfranchised many middle-class voters and redistributed seats from rotten boroughs; strengthened civil society and state legitimacy, weakened aristocratic control.\n- 1833 Slavery Abolition Act — reflected abolitionist civil-society power and strengthened Parliament’s imperial regulatory authority.\n- 1833 Factory Act — created factory inspectors and limited child labor; strengthened the state’s regulatory capacity and modestly protected workers.\n- 1834 Poor Law Amendment Act — centralized poor relief under the Poor Law Commission and workhouse test; strengthened the state, weakened customary local claims of the poor.\n- 1834 Tolpuddle Martyrs case — state repression of unionism weakened labor organization in the short run, but galvanized working-class civil society.\n- 1835 Municipal Corporations Act — reformed borough governments; strengthened middle-class local civil society and made local state institutions more accountable.\n- 1836–37 Civil Registration and Marriage Acts — created secular registration and expanded non-Anglican marriage rights; strengthened administrative state capacity and Dissenters’ civil society.\n- 1838 People’s Charter and founding of the Anti-Corn Law League — launched major organized campaigns for democratic reform and free trade; strengthened civil society against the political elite.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\nTrends:\n- **Rapid industrialization, urbanization, and railway expansion** — strengthened **both**: created denser working-class communities and associational life, while improving state communications, taxation, and administrative reach.\n- **Growth of mass civil society politics** — strengthened **society**: Chartism, the Anti-Corn Law League, trade unions, friendly societies, and cheap print culture expanded organized pressure from outside Parliament.\n- **Professionalization of state administration and policing** — strengthened the **state**: expansion of county/borough police, factory inspection, education inspection, poor-law administration, and statistical governance.\n- **Shift toward free trade and fiscal centralization** — strengthened the **state** and commercial **society**, while weakening landed-protectionist interests: tariff reforms, income tax revival, and the move toward Corn Law repeal.\n- **Irish demographic catastrophe and nationalist mobilization** — weakened **Irish society** through famine, death, and emigration; also weakened the **state’s legitimacy** while prompting more coercion and relief administration.\n\nEvents:\n- **1839: First Chartist petition rejected; Newport Rising suppressed** — showed growing **society** mobilization, but strengthened the **state** through repression and deterrence.\n- **1839–40: County Police Acts and expansion of professional policing** — strengthened the **state’s** coercive and order-maintenance capacity.\n- **1840: Penny Post introduced** — strengthened **both**: improved state communications and enabled cheaper national organizing by civil society.\n- **1842: Plug Plot/general strike and second Chartist petition rejected** — demonstrated working-class **society** power, but its defeat strengthened the **state’s** authority.\n- **1843: O’Connell’s Clontarf repeal meeting banned and O’Connell arrested** — strengthened the **state** against Irish nationalist civil society.\n- **1844: Bank Charter Act** — strengthened the **state’s** control over money and financial governance.\n- **1845–48: Irish Great Famine and relief/poor-law responses** — devastated Irish **society**; expanded but also discredited the **state**.\n- **1846: Repeal of the Corn Laws** — major victory for organized **civil society** and industrial-commercial interests; weakened aristocratic protectionism.\n- **1847: Ten Hours Act** — strengthened the **state’s** regulatory role and modestly strengthened laboring **society** by limiting factory hours.\n- **1848: Public Health Act** — strengthened the **state** by creating a central public-health apparatus.\n- **1848: Chartist Kennington Common demonstration and third petition; Young Ireland rising suppressed** — showed continuing mass **society** mobilization, but immediate outcome strengthened the **state**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\nTrends:\n- **Professionalization of central administration (1850s):** Northcote-Trevelyan-style merit reform, statistical administration, and new inspectorates gradually **strengthened the state** by making bureaucracy more competent and less patronage-based.\n- **Expansion of local public-health and urban government:** cholera, overcrowding, and sanitation crises pushed Britain toward stronger municipal boards and regulation, **strengthening local state capacity** while also giving ratepayers and civic groups new arenas for action.\n- **Free-trade consolidation after repeal of protectionism:** tariff reduction, the repeal of the Navigation Acts’ effects, and Gladstonian finance **weakened older mercantilist state controls** but **strengthened commercial civil society** and a more efficient fiscal state.\n- **Railway, telegraph, press, and associational growth:** faster communication and a mass press **strengthened civil society’s ability to mobilize and scrutinize government**, while also improving state coordination.\n- **Decline of Chartism and rise of more institutional reform politics:** after 1848-49, mass radical street pressure ebbed, which **weakened confrontational popular society**, but unions, cooperatives, reform leagues, and parliamentary campaigns **strengthened organized civil society**.\n- **Post-Famine transformation of Ireland:** continuing emigration, land sales, and tenant insecurity **weakened Irish rural society**, while legal/administrative intervention in land and poor relief **expanded state influence**.\n\nEvents:\n- **1849 – Repeal of the Navigation Acts:** ended a major mercantilist system; **weakened direct state control over trade** and **strengthened commercial society/free-trade interests**.\n- **1849 – Encumbered Estates Act for Ireland:** enabled court-supervised sale of indebted estates; **strengthened the state’s legal role in remaking landholding**, but often **weakened tenants and traditional rural communities**.\n- **1851 – Great Exhibition:** showcased industrial capitalism and voluntary organization; **strengthened civil society’s commercial/scientific confidence**, with limited but symbolic state backing.\n- **1853 – Gladstone’s budget:** extended income tax and cut tariffs; **strengthened fiscal capacity of the state** while **strengthening free-trade commercial society**.\n- **1854-56 – Crimean War:** expanded military mobilization and expenditure, **strengthening the state**, but press exposure of military failures and public outrage **strengthened civil society oversight**.\n- **1854-55 – Northcote-Trevelyan Report and Civil Service Commission:** launched merit-based recruitment; **strengthened bureaucratic state capacity** and reduced aristocratic patronage.\n- **1855 – Metropolis Management Act:** created the Metropolitan Board of Works; **strengthened urban/local state capacity** over infrastructure and sanitation in London.\n- **1856 – County and Borough Police Act:** made professional police forces effectively compulsory and subject to inspection; **strengthened coercive and administrative state power**.\n- **1857-58 – Indian Rebellion and Government of India Act:** abolished East India Company rule and transferred India to the Crown; **greatly strengthened the imperial state**.\n- **1858 – Great Stink and Local Government Act:** sanitation crisis forced stronger public-health governance; **strengthened local state capacity** and civic pressure for reform.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\nTrends:\n- **Rapid urban-industrial growth, especially in northern England, Midlands, Glasgow, south Wales (1860s):** concentrated workers and employers in towns, strengthening **civil society** through unions, clubs, newspapers, cooperatives, and reform agitation; also made policing/administration easier for the **state**.\n- **Expansion of organized working-class civil society:** growth of skilled trade unions, the London Trades Council, cooperatives, friendly societies, and political reform associations strengthened **society** against both employers and Parliament.\n- **Broader mass politics and cheaper print culture:** newspapers, pamphlets, railways, and public meetings made national campaigns easier, strengthening **society** and pressuring elites toward reform.\n- **Professionalization and centralization of Victorian administration:** civil-service reform, inspection systems, statistics, policing, Poor Law administration, and education grants modestly strengthened the **state’s** bureaucratic capacity.\n- **Laissez-faire/free-trade fiscal policy under Palmerston/Gladstone:** tariff reduction and limited economic intervention weakened direct **state** control over markets while strengthening market actors and commercial **society**.\n- **Rising Irish nationalism and Fenian organization:** strengthened oppositional **civil society** among Irish nationalists, but also prompted stronger coercive and surveillance capacities by the **state**.\n\nEvents:\n- **1859 invasion scare and creation of the Rifle Volunteer Corps:** strengthened **society** by arming voluntary associations, while also supplementing the **state’s** military capacity.\n- **1860 Cobden–Chevalier Treaty with France and Gladstone’s budgets:** reduced tariffs and liberalized trade, weakening the **state’s** economic control but strengthening commercial **civil society**.\n- **1861–65 Lancashire Cotton Famine during the American Civil War:** weakened industrial society economically, but relief committees, unions, and local institutions showed strong **civil-society** capacity; Poor Law relief also tested **state/local state** capacity.\n- **1865 Morant Bay rebellion and the Eyre controversy:** provoked major British public campaigns over imperial coercion, strengthening mobilized **civil society** scrutiny of **state** violence.\n- **1866 Reform League demonstrations, including the Hyde Park protest:** demonstrated mass working-class pressure, strengthening **society** and forcing parliamentary elites to respond.\n- **1867 Second Reform Act:** greatly expanded the male urban electorate, strengthening **civil society’s** formal political power and increasing the representative legitimacy of the **state**.\n- **1867 Fenian Rising, Manchester rescue, and Clerkenwell bombing:** strengthened coercive policing and security powers of the **state**, while revealing the mobilizing capacity of Irish nationalist **society**.\n- **1868 first general election under the expanded franchise:** translated the 1867 reform into electoral power, strengthening organized parties, voters, and mass **civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\nTrends:\n- **Mass electoral politics after the 1867 Reform Act**: through 1869-1878 parties built registration drives, local “caucuses,” and working-class electoral organizations; **strengthened civil society** and made the state more electorally accountable.\n- **Growth of administrative and regulatory government**: education boards, sanitary authorities, factory inspectors, professional civil service, and reformed courts expanded; **strengthened state capacity**, often in response to social pressure.\n- **Legal incorporation of organized labour**: unions moved from semi-criminal status toward recognized bargaining institutions; **strengthened civil society**, while also bringing labour under clearer state regulation.\n- **Irish nationalist and tenant-right mobilization**: Home Rule organizing, land grievances, and Irish parliamentary obstruction grew during the 1870s; **strengthened Irish civil society** but **weakened the uncontested authority of the UK state** in Ireland.\n- **Urbanization, literacy, and associational life**: expanding towns, newspapers, chapels, clubs, cooperatives, and schools increased popular political capacity; **strengthened civil society** and widened demands on the state.\n- **Economic strain after the 1873 downturn/“Long Depression”**: unemployment and wage pressure weakened some workers’ bargaining power but increased demands for public health, labour, and social regulation; **weakened parts of society economically, strengthened pressure for state action**.\n\nEvents:\n- **1869 Irish Church Act**: disestablished the Church of Ireland; **weakened the confessional state/Anglican establishment** and **strengthened Catholic and Irish civil society**.\n- **1870 Elementary Education Act and 1872 Scottish Education Act**: created elected school boards and expanded public education; **strengthened state capacity** and, over time, **strengthened society through literacy and civic participation**.\n- **1870 Civil Service Order in Council**: expanded open competitive exams for government posts; **strengthened the professional state** and weakened patronage networks.\n- **1870 Irish Land Act**: gave limited legal recognition to tenant rights and compensation; **strengthened state intervention** in property relations and modestly **strengthened tenant society**.\n- **1871 Trade Union Act, followed by 1875 labour-law reforms**: legalized unions and later protected peaceful picketing/treated employment breaches as civil matters; **strengthened organized labour and civil society**, while clarifying state regulation.\n- **1872 Ballot Act**: introduced the secret ballot in parliamentary and local elections; **strengthened civil society and voter autonomy**, weakening landlord/employer intimidation.\n- **1873 Judicature Act and 1875 implementation**: reorganized superior courts and fused law/equity administration; **strengthened state judicial capacity** and legal predictability.\n- **1875 Public Health Act and related social legislation; 1878 Factory and Workshop Act**: consolidated sanitary and labour regulation; **strengthened the regulatory state** while **protecting urban and working-class society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\nTrends:\n- **Agricultural depression/“Long Depression” pressures (esp. after bad harvests in 1879):** weakened landed elites and tenant farmers; strengthened demands for state intervention, especially in Ireland and Scotland.\n- **Mass democratization and party organization in the 1880s:** enlarged electorate, stronger Liberal/Conservative national machines, Primrose League mobilization; strengthened civil society’s electoral power and the state’s representative legitimacy.\n- **Irish land and nationalist mobilization:** Land League/Parnellism, tenant resistance, parliamentary obstruction; strengthened Irish civil society against landlords and Westminster, while provoking stronger coercive state powers.\n- **Expansion of education, literacy, and mass press:** compulsory schooling and cheap newspapers increased state social reach but also strengthened informed, mobilizable civil society.\n- **Urban labor, socialist, and protest politics:** unemployment demonstrations, socialist societies, and early “new unionism” strengthened working-class civil society and challenged police/public-order powers.\n- **Professionalization and democratization of local administration:** movement away from rule by local notables toward elected, bureaucratic local government; strengthened local state capacity and popular control.\n\nEvents:\n- **1879 – Irish National Land League founded; Land War begins:** strengthened Irish tenant civil society; weakened landlord authority and challenged the UK state.\n- **1880 – Elementary Education Act made school attendance compulsory:** strengthened state capacity over families/children; also strengthened society through literacy.\n- **1881 – Irish Coercion Act and Irish Land Act:** coercion strengthened the state; land reform strengthened tenant rights and weakened landlord power.\n- **1882 – Phoenix Park murders and Prevention of Crime Act:** strengthened coercive/policing powers of the state in Ireland; reflected militant anti-state resistance.\n- **1882 – Married Women’s Property Act:** strengthened women’s legal and economic position in civil society; used state law to limit patriarchal private power.\n- **1883 – Corrupt and Illegal Practices Prevention Act:** strengthened state regulation of elections; strengthened civil society by reducing elite vote-buying and intimidation.\n- **1884–1885 – Third Reform Act and Redistribution of Seats Act:** greatly expanded male suffrage and equalized constituencies; strengthened democratic civil society and parliamentary legitimacy.\n- **1885 – Criminal Law Amendment Act, including Labouchere Amendment:** strengthened state moral-policing power; also reflected pressure from purity/reform movements in civil society.\n- **1886 – First Home Rule Bill defeated and Liberal Party split:** strengthened Irish nationalist leverage in UK politics but preserved Westminster state authority over Ireland.\n- **1887 – “Bloody Sunday” in Trafalgar Square and Irish Crimes Act:** strengthened state public-order/coercive powers; showed growing socialist, unemployed, and Irish nationalist mobilization.\n- **1888 – Local Government Act created elected county councils:** strengthened local state capacity while increasing democratic civil-society control over local administration.\n- **1888 – Matchgirls’ Strike in London:** strengthened working-class and female labor organization; early sign of “new unionism” challenging employers and pressuring the state.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\nTrends:\n- Expansion of elected local government and municipal administration (county councils, London County Council, parish/district councils, Irish local councils): strengthened local state capacity and organized civic society; weakened unelected landlords/JPs.\n- “New Unionism” and early labour politics among dockers, gasworkers, miners, engineers, plus socialist groups: strengthened working-class civil society and bargaining power.\n- Growth of the social-regulatory state in education, factories, workplace safety, and compensation: strengthened state administrative reach; also strengthened workers/parents through enforceable protections.\n- Imperial and naval mobilization under “new imperialism” and the naval arms race: strengthened central state coercive/fiscal capacity; also mobilized pro-imperial civil society through press and patriotic associations.\n- Irish land reform, nationalism, and unionist counter-mobilization: strengthened Irish civil society and tenant power, but weakened the legitimacy of the unitary UK state in Ireland.\n- Women’s civic organization and local political participation, especially through local government and suffrage networks: strengthened civil society more than the state.\n\nEvents:\n- 1889: First London County Council and county council elections under the 1888 Local Government Act: strengthened elected local state and civic participation; weakened old county elites.\n- 1889: London Dock Strike: strengthened labour civil society by proving mass unions of unskilled workers could win concessions.\n- 1889: Naval Defence Act adopted the “two-power standard”: strengthened central state military capacity.\n- 1890-91: Parnell crisis and split in the Irish Parliamentary Party: weakened Irish nationalist civil society and its leverage at Westminster.\n- 1891: Elementary Education Act made elementary schooling free: strengthened state reach into family/community life; strengthened society via mass education.\n- 1893: Second Home Rule Bill passed the Commons but was defeated in the Lords: showed strong Irish civil-society mobilization, but strengthened/confirmed elite institutional veto power.\n- 1893: Independent Labour Party founded: strengthened organized working-class political civil society.\n- 1894: Local Government Act for England and Wales created elected parish, urban, and rural district councils and widened women’s local participation: strengthened local state and civic society; weakened magistrate/landed control.\n- 1897: Workmen’s Compensation Act: strengthened the regulatory state and workers’ legal power against employers.\n- 1898: Irish Local Government Act replaced landlord-dominated grand juries with elected councils: strengthened Irish local democracy and civil society; weakened landlord ascendancy and Dublin Castle patronage.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\nTrends:\n- **Edwardian “national efficiency” and welfare-state growth**: poverty studies, poor-health Army recruits, and urban deprivation pushed education, health, pensions, and child-welfare policy. **Strengthened the state** by expanding administrative reach; **also strengthened poorer society** by giving some protection/resources.\n- **Rise of organized labour and independent working-class politics**: unions, the TUC, and the Labour Representation Committee/Labour Party gained weight. **Strengthened civil society**, especially workers, and increased pressure on the state.\n- **Women’s suffrage and broader associational mobilization**: NUWSS activism and the WSPU after 1903 made women’s exclusion a national political issue. **Strengthened civil society** while challenging state legitimacy.\n- **Imperial/military professionalization after the Boer War**: army reform, the General Staff, the Territorial Force, and naval competition with Germany increased planning and mobilization capacity. **Strengthened the state**.\n- **Irish land and nationalist transformation**: tenant purchase and Irish Parliamentary Party organization weakened the old landlord order and sustained Home Rule pressure. **Strengthened Irish civil society/nationalist society**; **weakened the old landed elite** and complicated central state authority.\n- **Growing conflict between elected government and hereditary/elite vetoes**: the Lords’ obstruction of Liberal measures foreshadowed constitutional crisis. **Weakened elected state capacity**; **preserved elite societal power**.\n\nEvents:\n- **Second Boer War, 1899–1902**: massive imperial mobilization and wartime taxation **strengthened the state**, but military failures and recruitment-health scandals exposed limits and energized reformist society.\n- **Formation of the Labour Representation Committee, 1900**: precursor of the Labour Party; **strengthened organized labour/civil society** in Parliament.\n- **Taff Vale judgment, 1901**: made unions liable for strike damages; **weakened labour civil society** and strengthened courts/employers within the state’s legal order.\n- **Education Act, 1902**: created local education authorities and expanded state responsibility for schooling; **strengthened state/local administrative capacity**, while aiding church schools.\n- **Wyndham Irish Land Act, 1903**: state-financed tenant land purchase; **strengthened the state’s fiscal role** and **strengthened Irish tenant society**, weakening landlords.\n- **Aliens Act, 1905**: first major peacetime immigration-control law; **strengthened state border/policing power** and **weakened migrant civil society**.\n- **Liberal landslide and Labour breakthrough, 1906**: gave reformers a mandate and brought 29 Labour MPs to Westminster; **strengthened democratic civil society** and enabled state reform.\n- **Trade Disputes Act, 1906**: reversed Taff Vale by giving unions immunity for strike-related damages; **strengthened labour civil society** and limited judicial/state constraint on unions.\n- **Haldane reforms / Territorial and Reserve Forces Act, 1907**: reorganized reserves and created the Territorial Force; **strengthened military state capacity**.\n- **Old-Age Pensions Act, Children Act, and Miners’ Eight Hours Act, 1908**: major social and labour legislation; **strengthened the interventionist state** and **strengthened vulnerable groups/workers in society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\nTrends:\n- Expansion of the fiscal-welfare state: old-age pensions paid from 1909, labour exchanges, National Insurance, rising taxation; strengthened state capacity and modestly strengthened society by giving workers social protections.\n- Decline of aristocratic veto power and move toward mass democracy: weakening of the House of Lords and broader franchise pressures; strengthened elected state institutions and civil society, weakened hereditary elites.\n- Growth of organized labour: “Great Unrest” strikes, rising union membership, stronger Labour Party links; strengthened civil society, though wartime controls later constrained unions.\n- Women’s political and economic mobilization: suffrage activism before 1914 and large-scale wartime employment after 1914; strengthened civil society and pressured the state toward inclusion.\n- Irish Home Rule and Ulster/Irish nationalist mobilization: mass parties, volunteer forces, and armed resistance; strengthened rival civil-society organizations but weakened the UK state’s authority in Ireland.\n- Total-war centralization after 1914: conscription, censorship, rationing, industrial direction, and vast war finance; greatly strengthened the state, while restricting civil liberties and autonomous society.\n\nEvents:\n- 1909 “People’s Budget” and Lords’ rejection: triggered constitutional crisis; strengthened the elected/fiscal state, weakened the hereditary Lords.\n- 1911 Parliament Act: removed the Lords’ absolute veto; strengthened democratic state authority and weakened aristocratic checks.\n- 1911 National Insurance Act: created compulsory health/unemployment insurance; strengthened administrative state capacity and worker security.\n- 1912 national coal strike and Minimum Wage Act: showed labour’s disruptive power; strengthened organized labour and prompted state intervention.\n- 1913 Trade Union Act: protected union political funding after the Osborne judgment; strengthened unions and the Labour Party.\n- 1914 Curragh incident and Ulster Volunteer Force gun-running: exposed limits of state coercion over Ireland; strengthened armed civil-society movements, weakened state authority.\n- August 1914 Defence of the Realm Act: gave emergency powers over speech, movement, property, and industry; sharply strengthened the state and weakened civil liberties.\n- 1915 Munitions of War Act: controlled armaments industries and restricted strikes/job mobility; strengthened state economic command, weakened labour autonomy.\n- 1916 Military Service Acts: introduced conscription; greatly strengthened coercive state power over individuals.\n- 1916 Easter Rising: initially suppressed by the state, but executions radicalized Irish opinion; weakened UK legitimacy in Ireland and strengthened republican civil society.\n- 1918 Representation of the People Act: enfranchised nearly all adult men and many women; strengthened mass civil society and democratic accountability.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\nTrends:\n- **Mass-democratic politics and party realignment:** The enlarged post-1918 electorate reshaped politics; Labour displaced the Liberals as the main alternative to the Conservatives. **Strengthened society** through broader electoral participation; also **strengthened the state’s legitimacy**.\n- **Expansion of the social-administrative state:** New/expanded housing, health, pensions, and unemployment-insurance machinery—e.g., Ministry of Health, council housing, unemployment benefits. **Strengthened the state** administratively; **strengthened society** by giving citizens more claims on the state.\n- **Rise, then weakening, of organized labour:** Trade unions were powerful after WWI but lost leverage after defeats in 1921 and 1926. **Initially strengthened civil society**, especially workers’ collective power; by the late 1920s **weakened labour society** relative to state and employers.\n- **Persistent interwar economic distress:** High unemployment and decline in coal, shipbuilding, textiles, and heavy industry, especially in Wales, Scotland, northern England. **Weakened civil society** in industrial communities; increased pressure for state intervention.\n- **Retreat from wartime command controls but retention of emergency capacity:** The state demobilized and reduced direct wartime controls, yet kept stronger legal tools for crises. **Weakened the state** relative to its WWI peak, but left it **stronger than prewar**.\n\nEvents:\n- **1919 Housing and Town Planning Act / “Addison Act”:** Major state-backed council-house building program. **Strengthened state capacity** and social citizenship.\n- **1919 police strikes and government response:** Police strikes were defeated; police unionism was curtailed and replaced by the Police Federation. **Strengthened the state**, **weakened militant public-sector organization**.\n- **1919–1921 Irish War of Independence; 1921 Anglo-Irish Treaty; 1922 Irish Free State:** Removed most of Ireland from the UK state. **Weakened UK territorial state power**; **strengthened Irish national civil society/statehood**.\n- **1920 Emergency Powers Act:** Allowed the government to proclaim emergencies and regulate transport, food, fuel, and public order. **Strengthened state coercive and administrative power**.\n- **1921 “Black Friday” and coal dispute:** Transport and rail unions failed to support miners. **Weakened organized labour/civil society**.\n- **1924 first Labour government:** Labour briefly formed a government under Ramsay MacDonald. **Strengthened working-class political representation** and democratic incorporation.\n- **1926 General Strike:** The state used emergency powers, volunteers, and coordinated administration to defeat the strike. **Strengthened the state**, **weakened trade-union power**.\n- **1927 Trade Disputes and Trade Unions Act:** Restricted sympathetic strikes, mass picketing, and union political funding rules. **Strengthened state/employer power**, **weakened organized labour**.\n- **1928 Equal Franchise Act:** Gave women voting rights on the same terms as men. **Strengthened civil society and democratic accountability**; **increased state legitimacy**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n1909-1918: <9.7, 9.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\nTrends:\n- **Great Depression and persistent mass unemployment (1929–mid-1930s):** especially in coal, shipbuilding, steel, and textiles; **weakened civil society** by reducing workers’ bargaining power and union strength, while increasing dependence on state relief.\n- **Expansion and centralization of unemployment administration and welfare bureaucracy:** national insurance, unemployment assistance, means tests, and special-area policies grew in importance; **strengthened the state’s administrative reach** into working-class households.\n- **National Government dominance after 1931:** Conservative-led coalition politics marginalized Labour and Liberals for much of the decade; **strengthened executive/state authority** and weakened effective parliamentary opposition.\n- **Decline of old industrial communities and regional imbalance:** long-term distress in South Wales, Clydeside, Tyneside, Lancashire, etc.; **weakened local civil society** in depressed areas but also produced protest networks such as hunger marches.\n- **Growth of state economic management and protectionism:** tariffs, imperial preference, exchange-rate management after leaving gold; **strengthened state capacity** over trade, finance, and industry.\n- **Rearmament and civil-defence preparation from the mid-1930s:** aircraft production, “shadow factories,” air-raid precautions; **strengthened the state** through planning, procurement, and mobilization powers.\n- **Mass democratic participation after equal franchise:** the 1929 election was the first under near-equal adult suffrage; **strengthened society** by broadening electoral voice, especially for women.\n\nEvents:\n- **1929 general election:** produced a minority Labour government under Ramsay MacDonald; **strengthened society’s electoral influence**, especially newly enfranchised women and organized labour.\n- **1929–1931 economic crash and banking/sterling crisis:** unemployment surged and public finances came under pressure; **weakened society** and prompted stronger state intervention.\n- **August 1931 formation of the National Government:** MacDonald split from Labour to lead a cross-party government; **strengthened the state/executive** and weakened Labour-aligned civil society.\n- **September 1931 abandonment of the gold standard:** gave government more monetary flexibility; **strengthened state economic autonomy**.\n- **1931 Invergordon Mutiny:** Royal Navy sailors protested pay cuts; **briefly weakened state coercive authority** and showed organized resistance within the armed forces.\n- **1932 Import Duties Act and Ottawa Agreements:** introduced tariffs and imperial preference; **strengthened state control** over trade policy and economic management.\n- **1934 Unemployment Act and Unemployment Assistance Board:** nationalized much unemployment relief and formalized means testing; **strengthened the state**, while often **weakening working-class autonomy**.\n- **1936 Jarrow Crusade and other hunger marches:** unemployed workers marched to London demanding action; **strengthened civil society mobilization**, though with limited policy success.\n- **1936 Public Order Act, after fascist/anti-fascist street clashes including Cable Street:** restricted political uniforms and paramilitary-style marches; **strengthened state coercive regulation**, while also protecting public order against extremist movements.\n- **1936 abdication crisis:** Parliament and cabinet forced Edward VIII’s abdication; **strengthened constitutional state authority** over monarchy.\n- **1937 Air Raid Precautions Act:** required local authorities to prepare for air attack; **strengthened state and local-government capacity** over civilian life.\n- **1938 acceleration of rearmament and Munich crisis:** intensified military production and emergency planning; **strengthened the state’s mobilizing power** while increasing public political activism over appeasement and war.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n1909-1918: <9.7, 9.9>\n1919-1928: <9.7, 9.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\nTrends:\n- **Wartime and postwar expansion of central administration (1939-48):** conscription, rationing, price controls, production direction, and manpower allocation greatly **strengthened the state**.\n- **Rise of the “social state” and welfare consensus:** Beveridge-style social insurance, health, housing, and education reforms made citizens more dependent on and entitled to state provision; **strengthened the state**, but also **strengthened society** through social rights.\n- **Growth and political influence of organized labour:** trade-union membership and Labour Party legitimacy rose during wartime production and the 1945 settlement; **strengthened civil society**, especially working-class organization.\n- **Mass wartime participation and social solidarity:** civil defence, evacuation, women’s war work, Home Guard, and voluntary services expanded popular mobilization; **strengthened society**, while also helping state capacity.\n- **Austerity and continued rationing after 1945:** shortages, controls, and reconstruction needs preserved wartime-style economic management; **strengthened the state** but sometimes constrained society.\n- **Imperial overstretch and decolonization pressures:** war costs and nationalist movements reduced Britain’s imperial reach, especially by 1947; **weakened the imperial state**.\n\nEvents:\n- **Emergency Powers Act and Defence Regulations, 1939:** gave government sweeping authority over persons, property, censorship, and the economy; **strengthened the state**.\n- **Declaration of war and general mobilization, September 1939:** mass enlistment, conscription, and wartime production transformed state-society relations; **strengthened both state and society**.\n- **Churchill coalition government formed, May 1940:** concentrated political authority across parties for wartime command; **strengthened the state**, while preserving parliamentary legitimacy.\n- **The Blitz, 1940-41:** bombing led to civil defence, shelters, local mutual aid, and state emergency services; **strengthened both state capacity and civic organization**.\n- **Beveridge Report, 1942:** popularized a comprehensive welfare-state vision against “want, disease, ignorance, squalor and idleness”; **strengthened society’s claims on the state**.\n- **Education Act, 1944:** expanded secondary education and state responsibility for schooling; **strengthened the state** and broadened social opportunity.\n- **Labour landslide election, July 1945:** gave a democratic mandate for nationalization and welfare reform; **strengthened civil society’s electoral power** and enabled a stronger interventionist state.\n- **Bank of England nationalized, 1946, and major industries nationalized 1946-48:** coal, rail, electricity and others came under public ownership; **strengthened the economic power of the state**.\n- **Indian independence and partition, 1947:** marked decisive imperial retreat; **weakened Britain’s imperial state power**.\n- **National Insurance Act 1946, National Health Service Act 1946, NHS launch July 1948, and National Assistance Act 1948:** created core welfare-state institutions; **strengthened the state** while expanding social rights for citizens.\n- **Representation of the People Act, 1948:** abolished plural voting and university constituencies, making voting more equal; **strengthened democratic civil society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n1909-1918: <9.7, 9.9>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.5, 9.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\nTrends:\n- **Consolidation of the postwar welfare state and “Butskellite” consensus**: NHS, National Insurance, public housing and Keynesian full-employment policy became accepted by both Labour and Conservatives; **strengthened state capacity** and also **strengthened society** through social rights and security.\n- **Retreat from wartime austerity and controls**: rationing, identity cards, and some economic controls were progressively removed; **weakened the intrusive state** and **strengthened private society/markets**.\n- **High trade-union power under full employment**: union membership and collective bargaining remained central to wage-setting; **strengthened organized civil society** and constrained both employers and government.\n- **Mixed-economy adjustment**: Labour’s nationalizations were partly retained, but Conservatives denationalized steel and road haulage; overall **state economic power remained high**, but some ownership powers were **weakened**.\n- **Cold War security-state growth**: NATO commitments, rearmament, nuclear weapons, intelligence secrecy and civil defence expanded; **strengthened the coercive/strategic state**, while provoking anti-nuclear civil society.\n- **Imperial decline and rising Commonwealth immigration**: decolonization pressures and migration from the Caribbean/South Asia altered Britain’s social base; **weakened imperial state power**, while **diversifying and straining civil society**.\n\nEvents:\n- **1949 Parliament Act**: reduced the House of Lords’ delaying power from two years to one; **strengthened the elected state/Commons** and **weakened hereditary-aristocratic power**.\n- **1949–50 NATO membership, Korean War rearmament, and extension of National Service to two years**: expanded military obligations and defence spending; **strengthened state coercive and fiscal power**, **weakened individual autonomy**.\n- **1952 abolition of wartime identity cards and 1954 end of food rationing**: removed major surveillance and allocation controls; **weakened the administrative state**, **strengthened civil liberty/consumer society**.\n- **1953 Transport Act and Iron and Steel Act**: denationalized road haulage and steel; **weakened state ownership**, **strengthened private economic actors**.\n- **1956 Clean Air Act** after the 1952 Great Smog: gave government new environmental/public-health regulatory powers; **strengthened the regulatory state** and reflected **societal pressure for health protection**.\n- **1956 Suez Crisis**: exposed Britain’s dependence on the US and limits of imperial force; **weakened state prestige and imperial capacity**, while energizing critical civil society and anti-imperial opinion.\n- **1957 Defence White Paper and first British H-bomb test**: shifted defence toward nuclear deterrence and away from mass conscription; **strengthened the technocratic security state**, but began reducing direct state claims on male citizens.\n- **1958 founding of CND and first Aldermaston march**: created a durable mass anti-nuclear movement; **strengthened civil society** against the national-security state.\n- **1958 Life Peerages Act**: allowed non-hereditary and women peers into the Lords; **strengthened state legitimacy/adaptability** and **weakened hereditary monopoly**.\n- **1958 Notting Hill race riots**: revealed racial tensions and weak protection for immigrant communities; **weakened social cohesion**, but also spurred later civil-rights organizing.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n1909-1918: <9.7, 9.9>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.5, 9.8>\n1939-1948: <9.7, 9.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\nTrends:\n- **Expansion of the welfare/administrative state** — continued growth in health, education, housing, pensions, and social security strengthened the state’s everyday reach; mass entitlements also strengthened society by giving citizens enforceable expectations.\n- **State economic management and corporatism** — “stop-go” policy, incomes policy, the NEDC, and planning machinery strengthened state ambitions to steer the economy, but reliance on unions and employers also increased organized civil society’s leverage.\n- **Rising trade-union power and industrial militancy** — high union density and frequent strikes strengthened organized labour as civil society and constrained both governments and employers.\n- **Relative economic decline and sterling vulnerability** — balance-of-payments crises weakened the state’s autonomy, forcing deflationary measures and dependence on international confidence.\n- **Decolonization and imperial retrenchment** — the rapid loss of colonies weakened the external power and prestige of the British state, while pushing politics toward domestic social and economic management.\n- **Commonwealth immigration and racial politics** — migration made civil society more plural, but also produced stronger state border controls and new anti-discrimination machinery.\n- **Cultural liberalization and decline of deference** — youth culture, secularization, television, satire, feminism, student activism, and civil-liberties campaigns strengthened society’s capacity to challenge traditional authority and the state.\n- **Rise of Scottish and Welsh nationalism** — by-elections and growing support for the SNP and Plaid Cymru strengthened subnational civil society and challenged the unitary authority of Westminster.\n\nEvents:\n- **1960 “Wind of Change” speech and early-1960s African independence acts** — marked imperial retreat; weakened the British state’s overseas coercive/administrative reach.\n- **1962 creation of the National Economic Development Council** — strengthened state coordination of the economy, while institutionalizing union/employer influence.\n- **1962 Commonwealth Immigrants Act** — strengthened state control over entry and citizenship boundaries; weakened rights of Commonwealth migrants.\n- **1963 Profumo affair** — damaged trust in governing elites and strengthened press/public scrutiny of the state.\n- **1963 and 1967 de Gaulle vetoes of UK EEC entry** — exposed limits of British state influence abroad and its reduced post-imperial leverage.\n- **1964 Labour victory and creation of the Department of Economic Affairs** — strengthened state planning ambitions under Harold Wilson.\n- **1965 Trade Disputes Act** — restored legal protections for unions after *Rookes v Barnard*; strengthened organized labour/civil society.\n- **1965 Race Relations Act; 1968 Race Relations Act** — strengthened state enforcement against discrimination and modestly strengthened minority civil rights.\n- **1965 abolition of the death penalty for murder** — reduced the state’s coercive power and strengthened civil-liberties norms.\n- **1966 seamen’s strike and Prices and Incomes Act/wage freeze** — showed union power, but also led to stronger state intervention in wages.\n- **1967 sterling devaluation** — demonstrated weakened state economic autonomy and forced policy restraint.\n- **1967 Abortion Act and Sexual Offences Act** — liberalized private life; strengthened individual liberty against older legal and moral controls.\n- **1967 Parliamentary Commissioner Act** — created the Ombudsman; strengthened society’s ability to challenge maladministration by the state.\n- **1968 Commonwealth Immigrants Act** — sharply strengthened state border control, especially against Kenyan Asians with UK passports.\n- **1968 Dagenham sewing machinists’ strike and student/anti-war protests** — strengthened feminist, labour, and youth civil-society mobilization against employers and government policy.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n1909-1918: <9.7, 9.9>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.5, 9.8>\n1939-1948: <9.7, 9.9>\n1949-1958: <9.8, 9.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\nTrends:\n- **Stagflation, deindustrialization, and fiscal stress**: high inflation, weak growth, strikes, and pressure on sterling weakened the state’s economic capacity and credibility.\n- **Peak trade-union power and workplace militancy**: strong unions and shop-steward networks strengthened organized civil society, especially labor, while limiting governments’ ability to impose wage policy.\n- **Expansion but growing strain of the welfare/public-sector state**: the state remained central in health, housing, education, nationalized industries, and benefits, but fiscal limits and public-sector union power weakened effective state capacity.\n- **The Troubles in Northern Ireland**: sustained paramilitary violence weakened ordinary civil society and local political institutions; the UK state expanded coercive/security powers but lost legitimacy among many communities.\n- **Rise of Scottish and Welsh nationalism/devolution pressure**: strengthened regional civil society and parties such as the SNP and Plaid Cymru; weakened the assumption of an uncontested unitary Westminster state.\n- **Rights-based and identity-based mobilization**: women’s, anti-racist, civil-liberties, and immigrant-community activism strengthened civil society and also pushed the state toward stronger anti-discrimination regulation.\n- **European integration after 1973**: gradually constrained parliamentary/state autonomy while giving firms, courts, and civic actors new legal and political channels beyond Westminster.\n\nEvents:\n- **1969 Representation of the People Act** lowered the voting age from 21 to 18: strengthened civil society by enlarging the electorate.\n- **1969 failure of “In Place of Strife”**: the Wilson government abandoned union-law reform after labor opposition; strengthened unions and weakened the state’s authority over industrial relations.\n- **August 1969 deployment of British troops to Northern Ireland / Operation Banner**: strengthened coercive state power but reflected and deepened the weakness of normal civil order.\n- **1971 Industrial Relations Act and 1972 Pentonville Five crisis**: attempted to strengthen state control over unions, but mass union resistance weakened the state and confirmed labor’s power.\n- **1972 Bloody Sunday and imposition of direct rule over Northern Ireland**: strengthened Westminster’s formal control and security role, but severely weakened state legitimacy and civil society trust.\n- **1972 and 1974 miners’ strikes, the Three-Day Week, and Heath’s fall**: greatly strengthened organized labor relative to government; weakened state capacity to manage the economy.\n- **1973 EEC accession and 1975 referendum**: shifted some authority away from the UK state; the referendum strengthened direct popular legitimation of a major constitutional choice.\n- **1974 Prevention of Terrorism Act** after IRA bombings: strengthened police/security powers; weakened civil liberties, especially for Irish communities.\n- **1975 Sex Discrimination Act and 1976 Race Relations Act**: strengthened civil society claims against discrimination while expanding the regulatory state.\n- **1976 IMF loan and spending cuts**: weakened state fiscal autonomy and exposed dependence on international financial confidence.\n- **1978 Scotland Act and Wales Act**: conceded devolution in principle, strengthening regional political society and weakening centralized Westminster dominance.\n- **Late-1978 start of the Winter of Discontent**: public-sector strikes demonstrated strong union power and weakened the Labour government’s authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n1909-1918: <9.7, 9.9>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.5, 9.8>\n1939-1948: <9.7, 9.9>\n1949-1958: <9.8, 9.6>\n1959-1968: <9.9, 9.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\nTrends:\n- **Centralization under Thatcher (1979-1988):** tighter Treasury control, limits on local-authority spending, rate-capping, more use of quangos; **strengthened the central state**, **weakened local government and local civil society**.\n- **Decline of organized labour:** deindustrialization, high unemployment, falling union leverage, and fewer successful strikes; **weakened civil society’s main organized counterweight to the state and employers**.\n- **Privatization and marketization:** sale of British Telecom, British Gas, British Airways, etc.; **weakened the state’s direct economic role**, but **strengthened central rule-making/regulatory power** and **weakened public-sector unions**.\n- **Deindustrialization and regional economic restructuring:** coal, steel, shipbuilding and manufacturing communities contracted; **weakened working-class civic institutions and local social power**, especially in northern England, Wales and Scotland.\n- **Expansion of public-order and security governance:** especially around industrial conflict, urban unrest and Northern Ireland; **strengthened coercive state capacity**, often **constraining protest and civil liberties**.\n- **Rise of finance and the City of London:** deregulation and growth of financial services shifted power toward markets and financial elites; **strengthened private economic actors in society**, while **reducing older state controls over capital**.\n\nEvents:\n- **1979 Conservative election victory:** gave Margaret Thatcher a mandate to confront unions, cut state ownership and centralize authority; **strengthened the central executive**, **weakened Labour/union influence**.\n- **Employment Acts 1980 and 1982; Trade Union Acts 1984 and 1988:** restricted picketing, increased union liability, required ballots; **strengthened the state’s legal control over unions**, **weakened organized labour**.\n- **1981 urban riots in Brixton, Toxteth and elsewhere:** revealed severe alienation between police/state and urban communities; initially **weakened state legitimacy**, while prompting reforms that modestly **strengthened accountability pressures from society**.\n- **Falklands War, 1982:** boosted national unity and Thatcher’s authority; **strengthened state legitimacy and executive power**.\n- **Miners’ Strike, 1984-1985:** defeat of the National Union of Mineworkers after extensive policing and government preparation; **greatly strengthened the state**, **decisively weakened militant trade union power**.\n- **Anglo-Irish Agreement, 1985:** gave the Irish government a consultative role in Northern Ireland; **strengthened state-level management of the conflict**, but **angered and mobilized unionist civil society**.\n- **Abolition of the Greater London Council and metropolitan county councils, 1986:** removed major elected local bodies opposed to Thatcherism; **strengthened the central state**, **weakened local democratic institutions and urban civil society**.\n- **“Big Bang” financial deregulation, 1986:** transformed the London Stock Exchange and liberalized finance; **strengthened financial-market actors**, **weakened older state/club controls over finance**.\n- **Public Order Act 1986:** expanded and clarified police powers over assemblies, marches and disorder; **strengthened state capacity**, **weakened some forms of protest power**.\n- **Education Reform Act and Local Government Finance Act, 1988:** national curriculum, school centralization, and the poll tax’s introduction in Scotland; **strengthened central state authority**, **weakened local authorities**, and began to **stimulate anti-poll-tax civil mobilization**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n1909-1918: <9.7, 9.9>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.5, 9.8>\n1939-1948: <9.7, 9.9>\n1949-1958: <9.8, 9.6>\n1959-1968: <9.9, 9.4>\n1969-1978: <9.9, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\nTrends:\n- **Privatization and marketization of public services** (water/electricity, rail privatization 1994-97, contracting-out/PFI): **weakened direct state ownership**, but **strengthened regulatory/contracting state capacity** and private economic power.\n- **Decline of trade-union power and industrial militancy** after 1980s reforms, deindustrialization, and rising service-sector employment: **weakened organized civil society/labor** relative to employers and government.\n- **Economic shift toward finance, services, and the South East**: **strengthened the fiscal/financial capacity of the state** via the City and tax base, but **weakened older working-class civic institutions** in industrial regions.\n- **Growing constitutional/legal “rights” politics**—European law, ECHR norms, judicial review, civil-liberties campaigning: **strengthened society and courts as checks on the state**, while constraining parliamentary/executive discretion.\n- **Rising territorial nationalism and devolution pressure in Scotland, Wales, and Northern Ireland**: **strengthened regional civil societies** and pushed power away from the centralized Westminster state.\n- **Expansion of media scrutiny and professional campaigning**—tabloids, 24-hour news, NGOs, single-issue campaigns: **strengthened civil society’s monitoring power**, though governments also developed more centralized media management.\n\nEvents:\n- **Poll Tax introduction and protests**—Scotland 1989, England/Wales 1990; mass non-payment and March 1990 riots: **strengthened society’s veto power** and **weakened the Thatcher state/executive**.\n- **Margaret Thatcher’s resignation** in November 1990 after party revolt and public opposition: showed limits on executive power; **strengthened intra-party and societal constraints on the state**.\n- **Maastricht Treaty ratification** 1992-93: **pooled/limited UK state sovereignty** in some areas and **strengthened supranational legal-political constraints**.\n- **Black Wednesday / ERM exit** on 16 September 1992: **weakened state credibility in macroeconomic management** and increased the perceived power of financial markets.\n- **IRA ceasefire and peace-process milestones**—1994 ceasefire, breakdown in 1996, renewed ceasefire 1997: **reduced reliance on coercive state power** and **strengthened civil-society/party bargaining in Northern Ireland**.\n- **Dunblane massacre and Firearms Acts** 1996-97, following the Snowdrop campaign: **strengthened state regulatory power over guns**, driven by **civil-society mobilization**.\n- **Labour landslide election victory** in May 1997: gave New Labour a large mandate; **strengthened executive capacity**, but also enabled reforms that constrained/redistributed state power.\n- **Bank of England independence** in May 1997: **weakened elected executive control over monetary policy** but **strengthened technocratic state capacity and credibility**.\n- **Scottish and Welsh devolution referendums** in 1997 and **Scotland Act/Government of Wales Act** in 1998: **weakened the unitary Westminster state** and **strengthened devolved state institutions and regional societies**.\n- **Good Friday Agreement** in April 1998: **constrained coercive/majoritarian state power in Northern Ireland** through power-sharing and rights guarantees; **strengthened civil society and cross-community politics**.\n- **Human Rights Act** 1998: **strengthened individuals, civil society, and courts** as checks on government; **weakened unconstrained executive/parliamentary authority**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n1909-1918: <9.7, 9.9>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.5, 9.8>\n1939-1948: <9.7, 9.9>\n1949-1958: <9.8, 9.6>\n1959-1968: <9.9, 9.4>\n1969-1978: <9.9, 8.8>\n1979-1988: <9.2, 9.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\nTrends:\n- **Devolution and territorial pluralism (1999-2008):** Scottish, Welsh, Northern Irish and London institutions became normal parts of governance; **weakened Westminster’s monopoly**, **strengthened subnational state capacity and regional civil society**.\n- **Rights, transparency, and judicialization of politics:** Human Rights Act practice, FOI requests, and more litigation against ministers/security policy; **strengthened civil society and courts**, **constrained executive state power**.\n- **Post-9/11 securitization and surveillance:** counterterror policing, control orders, detention debates, CCTV/databases, immigration enforcement; **strengthened coercive/informational state power**, **weakened privacy and some liberties**.\n- **Centralized executive/managerial government under New Labour:** targets, quangos, strong No. 10 control, professionalized media management; **strengthened central administrative state**, **weakened traditional party/parliamentary mediation**.\n- **Financialization, light-touch regulation, housing and credit boom:** City of London influence and household debt rose; **strengthened market elites and short-run state revenues**, but **weakened regulatory state capacity and social resilience**, exposed in 2007-08.\n- **Large-scale immigration and demographic change, especially after 2004 EU enlargement:** expanded labor force and social diversity; **strengthened economy/state tax base and plural civil society**, but also **fueled border-control and identity politics**.\n\nEvents:\n- **1999 opening of Scottish Parliament and Welsh Assembly; early Northern Ireland devolution:** **strengthened devolved state institutions and local civil society**, **weakened centralized Westminster control**.\n- **1999 House of Lords Act:** removed most hereditary peers; **weakened aristocratic/elite veto power**, **strengthened democratic legitimacy of the state**.\n- **2000 Human Rights Act in force; 2005 Freedom of Information Act in force:** **strengthened civil society oversight and legal checks**, **limited unconstrained executive action**.\n- **11 September 2001 and the Anti-terrorism, Crime and Security Act 2001:** expanded detention and security powers; **strengthened the state**, **weakened civil liberties**.\n- **2003 Iraq War and mass anti-war protests:** government demonstrated strong executive war-making capacity; protests showed **civil society mobilization**, but failure to stop the war showed **state dominance**.\n- **2004 EU enlargement and UK labor-market opening to A8 migrants:** materially increased migration; **strengthened labor supply and state revenues**, while **reshaping civil society and later strengthening anti-immigration politics**.\n- **7 July 2005 London bombings and subsequent terror laws/control orders/ID Cards Act 2006:** **strengthened security-state capacity**, **weakened privacy and due-process protections**, though courts and NGOs imposed some checks.\n- **2005 IRA ends armed campaign; 2007 restoration of Stormont power-sharing:** **strengthened state monopoly on violence and democratic institutions**, **weakened paramilitary power**, **strengthened cross-community civil society**.\n- **2007 Northern Rock run; 2008 bank rescues/nationalizations:** exposed weak financial regulation, then **greatly strengthened state intervention in the economy** while **weakening public trust and socializing private losses**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n1909-1918: <9.7, 9.9>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.5, 9.8>\n1939-1948: <9.7, 9.9>\n1949-1958: <9.8, 9.6>\n1959-1968: <9.9, 9.4>\n1969-1978: <9.9, 8.8>\n1979-1988: <9.2, 9.3>\n1989-1998: <9.4, 9.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\nTrends:\n- **Austerity and welfare retrenchment, 2010-2018:** large cuts to local government, benefits, legal aid, policing, and public services weakened day-to-day state capacity and parts of civil society reliant on public funding, while strengthening central Treasury control.\n- **Growth of the security/surveillance state:** counterterrorism, Prevent, bulk data powers, and intelligence capabilities expanded; this strengthened the state, especially coercive/information capacity, while raising civil-liberties concerns for society.\n- **Devolution and territorial fragmentation:** stronger Scottish, Welsh, Northern Irish, and London political identities/institutions strengthened subnational state power and mobilized society, while weakening the cohesion of the UK central state.\n- **Rise of populist/eurosceptic mobilization:** UKIP, anti-EU campaigning, tabloid pressure, and social media activism strengthened society’s ability to challenge governing elites, but also weakened party-system stability and state authority.\n- **Economic insecurity after the financial crisis:** stagnant wages, housing pressures, food-bank growth, precarious work, and regional inequality weakened social autonomy and trust in state institutions.\n- **Digital civil society and media disruption:** online petitions, campaign networks, whistleblowing, and social media strengthened rapid mobilization by society, but also increased polarization and misinformation.\n\nEvents:\n- **2009 MPs’ expenses scandal:** weakened public trust in Parliament and the political class; strengthened media/civil-society demands for transparency and accountability.\n- **2010 Conservative–Liberal Democrat coalition and constitutional reforms:** strengthened executive ability to impose fiscal consolidation, but reforms such as fixed-term parliaments and devolution debates modestly constrained central executive power.\n- **2011 England riots:** exposed limits of policing and social cohesion; temporarily weakened state authority, then strengthened policing, sentencing, and public-order responses.\n- **2014 Scottish independence referendum:** massively strengthened Scottish civil-society mobilization and SNP legitimacy; weakened the perceived permanence of the UK state.\n- **2016 EU referendum / Brexit vote:** strengthened direct popular challenge to state and elite preferences; weakened administrative and party stability, while promising future strengthening of UK state sovereignty outside the EU.\n- **2016 Investigatory Powers Act:** strengthened state surveillance and intelligence-gathering capacity; weakened privacy protections for society.\n- **2017 Grenfell Tower fire:** weakened trust in local and central state competence/regulation; strengthened tenant, housing-safety, and community activism.\n- **2018 Windrush scandal:** weakened legitimacy of the Home Office and “hostile environment” policy; strengthened civil-society, legal, and media pressure for migrant-rights accountability.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n1909-1918: <9.7, 9.9>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.5, 9.8>\n1939-1948: <9.7, 9.9>\n1949-1958: <9.8, 9.6>\n1959-1968: <9.9, 9.4>\n1969-1978: <9.9, 8.8>\n1979-1988: <9.2, 9.3>\n1989-1998: <9.4, 9.1>\n1999-2008: <9.5, 9.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\nAs of July 2026, 2027-2028 are not yet historical; the items below cover events to date and trends still running into 2028.\n\nTrends:\n- **Post-Brexit repatriation of authority** — Retained EU law reform, independent trade/border rules, immigration policy, subsidy control. **Strengthened the UK state’s formal autonomy**, but weakened external legal constraints and some civil-society/business leverage.\n- **Executive centralization and use of broad statutory powers** — delegated legislation, emergency powers, tighter control over the parliamentary timetable. **Strengthened the executive state**, weakened parliamentary/civil-society checks.\n- **Expansion of public-order, security and online-regulation powers** — Police, Crime, Sentencing and Courts Act 2022; Public Order Act 2023; National Security Act 2023; Online Safety Act 2023. **Strengthened coercive/regulatory state capacity**, while **weakening protest space** for civil society in some areas.\n- **Devolution and Union strain** — Scotland independence pressures, Wales-Whitehall disputes, Northern Ireland Protocol/Windsor Framework tensions. **Weakened cohesive central-state authority**, while sometimes strengthening devolved institutions and regional civil society.\n- **Fiscal pressure and declining public-service capacity** — NHS backlogs, local-authority insolvencies, prison overcrowding, court delays. **Weakened practical state capacity and legitimacy**, even as demand for state action rose.\n- **Cost-of-living squeeze and revived labour militancy** — inflation, energy-price shock, public-sector pay disputes. **Strengthened unions and organized civil society**, while exposing limits of state fiscal capacity.\n- **Demographic change and high net migration** — ageing population, labour shortages, migration salience. **Increased state demand for welfare/health/border capacity** and pluralized civil society, but also intensified polarization.\n- **Digitally networked activism and misinformation** — rapid mobilization around climate, race, gender, Gaza, immigration, and local issues. **Strengthened civil-society mobilization**, but also weakened trust and made state order-maintenance harder.\n\nEvents:\n- **2019 Supreme Court ruling against prorogation** — the Miller/Cherry judgment voided Johnson’s suspension of Parliament. **Strengthened courts, Parliament and constitutional society checks**; weakened unchecked executive power.\n- **December 2019 Conservative landslide election** — gave Boris Johnson a large majority to “get Brexit done.” **Strengthened executive state power** and weakened parliamentary obstruction.\n- **Brexit: formal exit in January 2020 and end of transition in December 2020** — UK left EU legal order and single market. **Strengthened formal state sovereignty**, but weakened cross-border economic/social networks and complicated Northern Ireland governance.\n- **COVID-19 emergency, 2020-2022** — lockdowns, health mandates, furlough, emergency procurement. **Massively strengthened state intervention capacity**, while temporarily restricting civil liberties; mutual-aid networks also strengthened parts of society.\n- **Black Lives Matter, Sarah Everard/Kill the Bill and climate protests, 2020-2023** — large-scale mobilizations over policing, race, women’s safety and climate. **Strengthened civil society’s agenda-setting power**, but also triggered stronger public-order laws.\n- **“Partygate” and Johnson’s resignation, 2021-2022** — rule-breaking scandal during COVID restrictions. **Weakened state legitimacy**, while showing media, Parliament and public opinion could discipline leaders.\n- **Liz Truss mini-budget crisis, September-October 2022** — market turmoil, Bank of England intervention, rapid premiership collapse. **Weakened executive autonomy** and strengthened fiscal-market/institutional constraints on the state.\n- **Strike wave of 2022-2024** — rail, nurses, doctors, teachers, civil servants and others. **Strengthened organized labour/civil society**, while revealing weakened state capacity in public services.\n- **Windsor Framework 2023 and restoration of Stormont in 2024** — revised Northern Ireland Protocol arrangements and revived devolved government. **Strengthened state capacity and devolved institutions**, reducing a major legitimacy gap.\n- **2024 general election Labour landslide** — peaceful transfer of power after Conservative collapse. **Strengthened electoral civil society as a check**, while giving the new government strong state power through a large majority.\n- **Scrapping of the Rwanda asylum scheme in 2024** — Labour abandoned the Conservative deterrence policy. **Weakened a coercive state migration tool**, while strengthening legal/human-rights civil-society constraints.\n- **Summer 2024 anti-immigration riots after the Southport killings** — disorder, misinformation, rapid prosecutions. **Weakened social cohesion**, but showed strong state policing and judicial response.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.3, 7.0>\n1799-1808: <6.1, 7.7>\n1809-1818: <6.4, 7.5>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.6, 8.0>\n1839-1848: <7.8, 8.3>\n1849-1858: <8.0, 8.6>\n1859-1868: <8.4, 8.7>\n1869-1878: <8.8, 8.9>\n1879-1888: <9.1, 9.1>\n1889-1898: <9.4, 9.3>\n1899-1908: <9.6, 9.5>\n1909-1918: <9.7, 9.9>\n1919-1928: <9.7, 9.6>\n1929-1938: <9.5, 9.8>\n1939-1948: <9.7, 9.9>\n1949-1958: <9.8, 9.6>\n1959-1968: <9.9, 9.4>\n1969-1978: <9.9, 8.8>\n1979-1988: <9.2, 9.3>\n1989-1998: <9.4, 9.1>\n1999-2008: <9.5, 9.3>\n2009-2018: <9.4, 9.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\"key_event\":\"French Revolution panic and wartime repression\",\"reasoning\":\"Britain had a comparatively capable fiscal-military state, strong navy, expanding taxation and administration, but enforcement still relied heavily on local elites and patronage rather than a fully penetrative bureaucracy. Civil society was unusually vibrant through press, clubs, dissenting networks, petitions and abolitionism, yet the unreformed franchise, aristocratic dominance, sedition prosecutions, suspension of habeas corpus, and repression of radical societies limited its ability to constrain the state.\",\"society_change\":0.0,\"society_power\":6.3,\"state_change\":0.0,\"state_power\":7.0}",
    "1799-1808": "{\"key_event\":\"Napoleonic fiscal-military expansion and Act of Union\",\"reasoning\":\"The wartime state markedly increased taxation, borrowing, military mobilization, surveillance, census-taking, naval reach, and direct control over Ireland, pushing an already strong state higher. Civil society was mixed: abolitionist, evangelical, petitioning, commercial, and volunteer networks grew, but repression of radicals, Combination Acts, and loss of Irish institutional autonomy meant only a slight net weakening from the prior period.\",\"society_change\":-0.2,\"society_power\":6.1,\"state_change\":0.7,\"state_power\":7.7}",
    "1809-1818": "{\"key_event\":\"Postwar demobilization, radical unrest, and repression\",\"reasoning\":\"Civil society gained from industrial urban growth, radical print, petitioning, reform meetings, and successful pressure against the income tax, though repression of Luddites, Spa Fields, and Pentrich limited the advance. State power remained strong through wartime mobilization and coercive laws, but by 1818 demobilization, tax repeal, spending cuts, and postwar instability left it slightly below the prior wartime level.\",\"society_change\":0.3,\"society_power\":6.4,\"state_change\":-0.2,\"state_power\":7.5}",
    "1819-1828": "{\"key_event\":\"Catholic Association and O’Connell’s Clare victory\",\"reasoning\":\"Civil society strengthened noticeably as industrial urban organization, cheap print, trade-union legalization in limited form, dissenting inclusion, and especially Irish Catholic mass mobilization showed capacity to force issues onto Westminster despite repression. State power rose only slightly: Peterloo, the Six Acts, surveillance, prosecutions, and Peel-era administrative reform showed strong coercive and bureaucratic capacity, but the unreformed settlement was increasingly constrained by organized popular politics.\",\"society_change\":0.6,\"society_power\":7.0,\"state_change\":0.1,\"state_power\":7.6}",
    "1829-1838": "{\"key_event\":\"Reform Act and rise of mass associations\",\"reasoning\":\"Catholic emancipation, the 1832 Reform Act, municipal reform, abolitionism, unions, Chartism, and the Anti-Corn Law League made organized civil society broader and more effective, though labor repression and limited suffrage kept it below dominant. State capacity also rose through professional policing, factory inspection, centralized poor-law administration, civil registration, and more accountable municipal government, pushing Britain into the lower strong-state range.\",\"society_change\":0.6,\"society_power\":7.6,\"state_change\":0.4,\"state_power\":8.0}",
    "1839-1848": "{\"key_event\":\"Chartism, free trade, and administrative expansion\",\"reasoning\":\"Mass petitions, the Anti-Corn Law League, cheap print, unions, and associational life pushed society slightly higher, though Chartist defeats and the Irish famine limited the gain. Professional policing, fiscal centralization, inspection, monetary regulation, and public-health administration increased an already strong state’s reach despite legitimacy damage in Ireland.\",\"society_change\":0.2,\"society_power\":7.8,\"state_change\":0.3,\"state_power\":8.3}",
    "1849-1858": "{\"key_event\":\"Civil service reform and Crimean accountability\",\"reasoning\":\"State power rose as meritocratic administration, compulsory professional policing, metropolitan/public-health governance, stronger fiscal tools, and Crown rule in India deepened administrative and coercive capacity, despite reduced mercantilist trade controls. Civil society also strengthened modestly through railways, telegraph, press scrutiny, free-trade commercial organization, and institutional reform politics, though the decline of Chartist mass pressure and weakened Irish rural society limited the gain.\",\"society_change\":0.2,\"society_power\":8.0,\"state_change\":0.3,\"state_power\":8.6}",
    "1859-1868": "{\"key_event\":\"Second Reform Act and mass working-class mobilization\",\"reasoning\":\"Civil society strengthened notably as trade unions, reform leagues, cheap print, voluntary associations, and the 1867-68 franchise expansion converted urban working-class organization into formal electoral leverage. State capacity rose only modestly: Victorian administration, policing, inspection, and security responses to Fenianism deepened reach, but laissez-faire/free-trade policy and reliance on local/voluntary institutions kept the state below overwhelming penetration.\",\"society_change\":0.4,\"society_power\":8.4,\"state_change\":0.1,\"state_power\":8.7}",
    "1869-1878": "{\"key_event\":\"Mass politics and legalized labour amid administrative expansion\",\"reasoning\":\"Civil society strengthened further as secret ballot, union legalization, education boards, Irish tenant/Home Rule mobilization, and party caucuses broadened organized popular leverage, though economic strain and remaining exclusions kept it below dominant. State power also rose through professional civil service, education, courts, public health, factory regulation, and Irish land intervention, despite more contested authority in Ireland.\",\"society_change\":0.4,\"society_power\":8.8,\"state_change\":0.2,\"state_power\":8.9}",
    "1879-1888": "{\"key_event\":\"Third Reform Act and mass party mobilization\",\"reasoning\":\"The expanded male electorate, mass party organization, Irish tenant/nationalist mobilization, labor protest, women’s property rights, and elected county councils pushed an already dense civil society into a still stronger position, though women’s exclusion and Irish coercion limited a larger jump. State power also rose modestly through compulsory education, tighter election regulation, Irish coercion/public-order powers, and more professional local administration, but it remained strongly checked by Parliament, parties, press, and organized society.\",\"society_change\":0.3,\"society_power\":9.1,\"state_change\":0.2,\"state_power\":9.1}",
    "1889-1898": "{\"key_event\":\"Elected local government and New Unionism expand\",\"reasoning\":\"Elected county, parish, district, and Irish local councils, plus education and workplace regulation, increased administrative penetration and legal enforcement, while naval mobilization added coercive-fiscal capacity despite Irish legitimacy strains. Civil society also grew from an already very high base through New Unionism, early labour politics, women’s local participation, Irish tenant/local democracy, and mass education, though the Lords’ Home Rule veto and Parnell split limited the gain.\",\"society_change\":0.3,\"society_power\":9.4,\"state_change\":0.2,\"state_power\":9.3}",
    "1899-1908": "{\"key_event\":\"Liberal reforms and Labour’s parliamentary breakthrough\",\"reasoning\":\"Education, pensions, child welfare, immigration control, Boer War taxation, and Haldane military reforms modestly expanded an already very strong administrative and coercive state, though Lords obstruction and Irish pressures limited elected-state capacity. Civil society also strengthened through Labour’s emergence, union legal protection after 1906, women’s suffrage mobilization, and Irish tenant/nationalist organization, but remaining exclusions and elite vetoes keep it below the ceiling.\",\"society_change\":0.2,\"society_power\":9.6,\"state_change\":0.2,\"state_power\":9.5}",
    "1909-1918": "{\"key_event\":\"Total war and democratic franchise expansion\",\"reasoning\":\"The war state acquired exceptional powers—conscription, censorship, industrial direction, rationing, and vast taxation—pushing already high British state capacity close to the top of the scale despite limits in Ireland. Civil society also strengthened through labour organization, women’s mobilization, the weakened Lords, and the 1918 franchise expansion, but wartime controls over speech, unions, and industry kept the net gain modest.\",\"society_change\":0.1,\"society_power\":9.7,\"state_change\":0.4,\"state_power\":9.9}",
    "1919-1928": "{\"key_event\":\"Postwar democratization and General Strike defeat\",\"reasoning\":\"Civil society remained exceptionally strong through mass suffrage, Labour’s rise, and dense associational life, but union defeats, industrial distress, and the 1927 restrictions offset the 1928 franchise gain. State power fell from the wartime command peak after demobilization and the loss of most of Ireland, yet emergency powers and the expanded social-administrative state kept it overwhelmingly capable.\",\"society_change\":0.0,\"society_power\":9.7,\"state_change\":-0.3,\"state_power\":9.6}",
    "1929-1938": "{\"key_event\":\"Depression, National Government, and rearmament\",\"reasoning\":\"Civil society remained exceptionally strong through universal suffrage, parties, press, unions, and protest networks, but mass unemployment, weaker labour bargaining power, and National Government dominance modestly reduced its effective leverage. State power rose as welfare administration, economic management, public-order regulation, civil defence, and rearmament expanded central and local administrative reach, though still within constitutional constraints.\",\"society_change\":-0.2,\"society_power\":9.5,\"state_change\":0.2,\"state_power\":9.8}",
    "1939-1948": "{\"key_event\":\"Wartime mobilization and welfare-state settlement\",\"reasoning\":\"Emergency powers, total mobilization, rationing, nationalization, and new welfare institutions pushed an already very capable state to near-maximum domestic penetration, though imperial retreat limited the increase. Civil society also strengthened through mass participation, organized labour, Labour’s electoral mandate, expanded social rights, and more equal voting, despite wartime controls and austerity.\",\"society_change\":0.2,\"society_power\":9.7,\"state_change\":0.1,\"state_power\":9.9}",
    "1949-1958": "{\"key_event\":\"Postwar consensus and rollback of wartime controls\",\"reasoning\":\"The state remained exceptionally capable through the welfare settlement, taxation, NATO/rearmament, nuclear weapons, and expanding regulatory functions, but the end of rationing, identity cards, some controls, partial denationalization, and Suez-imperial limits pulled it down from wartime near-maximum penetration. Civil society stayed dominant and edged higher as full-employment trade unionism, social rights, consumer autonomy, anti-nuclear mobilization, and a more adaptable Parliament strengthened organized checks, despite security secrecy and racial tensions.\",\"society_change\":0.1,\"society_power\":9.8,\"state_change\":-0.3,\"state_power\":9.6}",
    "1959-1968": "{\"key_event\":\"Union militancy and post-imperial economic constraint\",\"reasoning\":\"Civil society was already extremely powerful, and high union leverage, cultural liberalization, civil-liberties reforms, protest politics, and the Ombudsman slightly increased its capacity to constrain authority. The state’s domestic administrative reach remained overwhelming through welfare, planning, wage policy, and immigration controls, but decolonization, sterling crises, and dependence on organized interests modestly reduced its autonomy from the late-1950s level.\",\"society_change\":0.1,\"society_power\":9.9,\"state_change\":-0.2,\"state_power\":9.4}",
    "1969-1978": "{\"key_event\":\"Union militancy and stagflation weaken state authority\",\"reasoning\":\"Civil society remained extremely powerful: unions, regional nationalists, rights movements, and the enlarged electorate all constrained governments, though Northern Ireland violence and emergency powers damaged ordinary civic life in one part of the UK. State power stayed strong in administration, welfare provision, security, and regulation, but fiscal crisis, IMF dependence, EEC constraints, industrial unrest, and lost legitimacy in Northern Ireland reduced effective capacity and credibility.\",\"society_change\":0.0,\"society_power\":9.9,\"state_change\":-0.6,\"state_power\":8.8}",
    "1979-1988": "{\"key_event\":\"Thatcher centralization and miners’ strike defeat\",\"reasoning\":\"The central state regained capacity after the 1970s through executive centralization, legal constraints on unions, policing powers, and the defeat of the miners, though privatization reduced direct state ownership of production. Civil society remained very strong by comparative standards—free press, courts, parties, associations, and emerging protest networks—but organized labour, local government, and working-class civic institutions lost substantial leverage.\",\"society_change\":-0.7,\"society_power\":9.2,\"state_change\":0.5,\"state_power\":9.3}",
    "1989-1998": "{\"key_event\":\"Rights-based devolution after poll tax backlash\",\"reasoning\":\"Civil society recovered some checking power through the poll tax revolt, media/NGO campaigning, rights politics, devolution pressure, and the Northern Ireland peace process, despite weakened trade unions and older working-class institutions. State capacity remained very high, with stronger regulatory, fiscal, and technocratic tools, but Westminster/executive discretion was modestly constrained by devolution, European/legal rights, Bank of England independence, and market credibility shocks.\",\"society_change\":0.2,\"society_power\":9.4,\"state_change\":-0.2,\"state_power\":9.1}",
    "1999-2008": "{\"key_event\":\"Devolution, rights, and post-9/11 security expansion\",\"reasoning\":\"Civil society remained extremely strong and gained modestly from devolution, the Human Rights Act, FOI, courts, NGOs, and mass protest, though counterterror laws, surveillance, and executive dominance limited the increase. State power also rose modestly as New Labour combined strong central management, expanded security powers, restored Northern Ireland institutions, and massive bank rescues, despite devolution and financial-regulatory weakness checking Westminster’s unconstrained reach.\",\"society_change\":0.1,\"society_power\":9.5,\"state_change\":0.2,\"state_power\":9.3}",
    "2009-2018": "{\"key_event\":\"Brexit referendum amid austerity and surveillance expansion\",\"reasoning\":\"Civil society remained extremely powerful, with referendums, media scrutiny, digital mobilization, and scandals forcing accountability, though austerity, legal-aid cuts, insecurity, polarization, and surveillance slightly checked social autonomy. State power stayed very high, but austerity-driven service retrenchment, devolution pressures, Brexit disruption, and legitimacy failures modestly outweighed gains in surveillance and central fiscal control.\",\"society_change\":-0.1,\"society_power\":9.4,\"state_change\":-0.2,\"state_power\":9.1}",
    "2019-2028": "{\"key_event\":\"Brexit sovereignty and COVID-era executive powers\",\"reasoning\":\"Post-Brexit autonomy, emergency COVID powers, and new public-order/security/online laws modestly increased state authority, though fiscal stress, public-service backlogs, devolution tensions, and legitimacy shocks limited the gain. Civil society remained exceptionally strong through courts, elections, media scrutiny, protests, unions, and devolved institutions, but tighter protest regulation, executive centralization, polarization, and misinformation slightly reduced its effective checking power.\",\"society_change\":-0.1,\"society_power\":9.3,\"state_change\":0.1,\"state_power\":9.2}"
  }
}

==> experiments/results/united-kingdom__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "United Kingdom",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 5.0,
    "1799-1808": 6.0,
    "1809-1818": 6.5,
    "1819-1828": 7.0,
    "1829-1838": 7.5,
    "1839-1848": 7.7,
    "1849-1858": 7.5,
    "1859-1868": 8.0,
    "1869-1878": 8.5,
    "1879-1888": 8.7,
    "1889-1898": 8.9,
    "1899-1908": 9.2,
    "1909-1918": 9.4,
    "1919-1928": 8.9,
    "1929-1938": 8.7,
    "1939-1948": 9.0,
    "1949-1958": 8.8,
    "1959-1968": 8.9,
    "1969-1978": 9.5,
    "1979-1988": 8.5,
    "1989-1998": 7.8,
    "1999-2008": 7.6,
    "2009-2018": 7.4,
    "2019-2028": 7.7
  },
  "state_power": {
    "1789-1798": 7.0,
    "1799-1808": 7.5,
    "1809-1818": 7.8,
    "1819-1828": 7.6,
    "1829-1838": 7.9,
    "1839-1848": 7.8,
    "1849-1858": 8.0,
    "1859-1868": 8.2,
    "1869-1878": 8.4,
    "1879-1888": 8.6,
    "1889-1898": 8.7,
    "1899-1908": 8.5,
    "1909-1918": 9.0,
    "1919-1928": 8.5,
    "1929-1938": 9.2,
    "1939-1948": 9.5,
    "1949-1958": 9.0,
    "1959-1968": 8.8,
    "1969-1978": 8.3,
    "1979-1988": 8.9,
    "1989-1998": 8.5,
    "1999-2008": 8.7,
    "2009-2018": 8.5,
    "2019-2028": 8.8
  },
  "key_event": {
    "1789-1798": "French Revolution influences social and political debates",
    "1799-1808": "Industrialization, urbanization, and growing activism",
    "1809-1818": "Industrialization and political reform movements",
    "1819-1828": "Peterloo Massacre and growing reform movements",
    "1829-1838": "Reform Act of 1832 and Factory Act of 1833",
    "1839-1848": "Chartist Movement and Repeal of Corn Laws",
    "1849-1858": "Rise of Industrial Capitalism and Urbanization",
    "1859-1868": "Reform Act of 1867",
    "1869-1878": "Reform Act 1867, Trade Union Act 1871",
    "1879-1888": "Rise of the Labour Movement and Economic Shifts",
    "1889-1898": "London Dock Strike and labor union growth",
    "1899-1908": "Rise of labor unions and social welfare reforms",
    "1909-1918": "Extension of Franchise and State Expansions",
    "1919-1928": "General Strike of 1926",
    "1929-1938": "Great Depression and rise of Labour",
    "1939-1948": "Labour Party's welfare state reforms",
    "1949-1958": "Decolonization and Suez Crisis",
    "1959-1968": "1963 Profumo Affair and 1964 Labour victory",
    "1969-1978": "Growth of union power and social movements",
    "1979-1988": "Thatcher's economic and labor reforms",
    "1989-1998": "Decline of Manufacturing and Political Centralization",
    "1999-2008": "Devolution and EU integration",
    "2009-2018": "Brexit referendum and ensuing political uncertainty",
    "2019-2028": "Brexit, economic inequality, and digital transformation"
  },
  "reasoning": {
    "1789-1798": "United Kingdom had a functioning bureaucracy and military, with moderate societal organization and mobilization, influenced by Enlightenment ideas and the French Revolution.",
    "1799-1808": "Industrialization and urbanization strengthened both state and civil society, with growing activism and social movements contributing to civil society's power.",
    "1809-1818": "Industrialization and political reform movements strengthened civil society, while the state's regulatory and economic roles expanded.",
    "1819-1828": "The Peterloo Massacre galvanized civil society, while reform movements and demographic shifts increased social pressure for change, slightly weakening state power.",
    "1829-1838": "The Reform Act expanded the electorate, strengthening civil society, while the Factory Act marked increased state regulation.",
    "1839-1848": "The Chartist movement and repeal of the Corn Laws strengthened civil society's capacity for mobilization and political reform, while the state's response to the Irish Potato Famine and economic shifts slightly weakened its legitimacy and control.",
    "1849-1858": "Industrialization and urbanization weakened civil society by creating social tensions and inequalities, while strengthening the state through increased tax revenue and administrative demands.",
    "1859-1868": "The Reform Act of 1867 expanded the franchise, strengthening civil society. The Public Health Act of 1868 bolstered state capacity in governance.",
    "1869-1878": "The Reform Act 1867 and Trade Union Act 1871 significantly bolstered civil society by expanding the franchise and legalizing trade unions, while the state's power modestly increased through improved public health and education systems.",
    "1879-1888": "The growth of trade unions and economic diversification strengthened both civil society and the state's regulatory role.",
    "1889-1898": "The 1889 London Dock Strike and subsequent labor union growth strengthened civil society, while state power slightly increased due to social legislation and local government reforms.",
    "1899-1908": "Labor unions and social welfare reforms strengthened civil society, while the Boer War exposed state weaknesses.",
    "1909-1918": "The Representation of the People Act 1918 and economic/social reforms strengthened civil society, while World War I expanded state power.",
    "1919-1928": "The General Strike of 1926 demonstrated the power of labor unions, strengthening civil society, while economic instability and political polarization weakened the state's control.",
    "1929-1938": "The Great Depression initially weakened civil society, but the rise of the Labour Party and increased state intervention in social welfare and economic policies strengthened both state and civil society.",
    "1939-1948": "The Labour Party's victory and implementation of the welfare state, including the NHS, strengthened both civil society and the state's capacities.",
    "1949-1958": "Decolonization and the Suez Crisis weakened state power, while civil society remained robust but slightly diminished.",
    "1959-1968": "Economic growth and technological advancements strengthened civil society, while political scandals and devaluation weakened state power.",
    "1969-1978": "The rise of powerful trade unions and social movements strengthened civil society, while economic stagnation and external pressures weakened the state's authority and fiscal strength.",
    "1979-1988": "Thatcher's reforms weakened civil society through economic liberalization and union decline, while strengthening state power through increased economic and military influence.",
    "1989-1998": "The decline of manufacturing weakened labor unions, and political centralization reduced local civil society power. State power was also somewhat diminished by European integration and economic liberalization.",
    "1999-2008": "Devolution strengthened regional civil societies, while EU integration and economic growth had mixed impacts.",
    "2009-2018": "Brexit negotiations weakened state authority while strengthening civil society movements and political fragmentation.",
    "2019-2028": "Brexit and economic inequality strengthened civil society mobilization, while digital technologies enhanced state surveillance and civil society organization."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United Kingdom during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "### Trends:\n- **Industrialization and Economic Growth (Strengthened the State and Civil Society):** The early stages of the Industrial Revolution continued to transform the UK's economy, leading to increased productivity and economic growth. This trend strengthened the state by increasing tax revenues and resources but also bolstered civil society by creating new social classes and movements.\n- **Growing Urbanization (Strengthened Civil Society):** The migration of people from rural areas to cities led to the growth of urban centers, fostering new forms of social organization and political activity. This trend strengthened civil society by creating a more interconnected and politically active urban populace.\n- **Rise of Luddite Movement (Weakened the State and Strengthened Civil Society):** The Luddite movement, which began in 1811 but had roots in earlier discontent, reflected growing dissatisfaction among workers with the industrial changes. This trend weakened the state's control over the working class but strengthened civil society by uniting workers in protest.\n- **Demographic Shifts (Strengthened Civil Society):** The UK experienced significant population growth, particularly in urban areas. This demographic trend strengthened civil society by creating a larger and more diverse population, leading to greater social and political activism.\n\n### Events:\n- **Napoleonic Wars (Strengthened the State):** The ongoing Napoleonic Wars (1803-1815) had a significant impact during 1799-1808. The state was strengthened through increased military spending and centralization of power to manage the war effort.\n- **Cato Street Conspiracy (Strengthened the State):** Although it occurred in 1820, the planning and activities leading up to it began in the late 1800s. This conspiracy to assassinate the British Cabinet members led to increased surveillance and security measures, strengthening the state's control.\n- **Corn Laws (Strengthened the State):** The introduction of the Corn Laws in 1815, though debated and implemented slightly after the specified period, had roots in the economic and political discussions of the early 1800s. These laws protected domestic farmers by imposing tariffs on imported grain, which strengthened the state's control over the economy and agricultural sector.\n- **Peterloo Massacre (1819) (Weakened the State and Strengthened Civil Society):** While the Peterloo Massacre occurred in 1819, the social and political tensions leading up to it were evident in the late 1800s. The massacre, a result of the state's harsh response to a peaceful protest, weakened the state's legitimacy and strengthened civil society through increased public outrage and political activism.",
    "1809-1818": "### Trends:\n- **Industrialization**: The early 19th century saw the rapid expansion of industrialization, particularly in textile manufacturing and coal mining. This trend strengthened the economic power of industrialists and the working class, thereby influencing civil society. It also increased the state's regulatory responsibilities and economic power.\n- **Population Growth**: The UK experienced significant population growth during this period, driven by improvements in healthcare and agricultural productivity. This trend placed more pressure on urban infrastructure and social services, requiring a stronger state presence to manage these changes.\n- **Urbanization**: As industrialization progressed, more people moved from rural areas to cities in search of work. This trend led to the growth of urban centers and the need for better urban governance, strengthening the state's role in managing urban issues and public health.\n- **Political Reform Movements**: The period saw the emergence and strengthening of political reform movements, including the early stages of the Reform Act agitation. These movements aimed to increase democratic participation and reduce the power of the aristocracy, thereby strengthening civil society.\n\n### Events:\n- **Luddite Riots (1811-1816)**: These were a series of protests by textile workers who felt threatened by the introduction of new machinery. The riots were a significant challenge to the state, which had to deploy military forces to quell the unrest. This event weakened the state's control in the short term but eventually led to increased state surveillance and control measures.\n- **Peterloo Massacre (1819)**: Although just outside the specified period, the events leading up to and the aftermath of the Peterloo Massacre (1819) are relevant. The massacre was a result of the government's harsh response to a peaceful reform rally, which significantly weakened public trust in the state and strengthened the resolve of reformers.\n- **Passage of the Corn Laws (1815)**: The Corn Laws were designed to protect British farmers and landowners by imposing tariffs on imported grain. This event strengthened the state's alliance with the landed aristocracy but weakened the position of the poor and urban workers who faced higher food prices, leading to increased social tension.\n- **End of the Napoleonic Wars (1815)**: The end of the Napoleonic Wars brought about significant economic and social changes. The return of soldiers and the reintegration of military spending into the economy had broad impacts, including increased unemployment and economic hardship. This event initially weakened the state's ability to manage social unrest but eventually led to a stronger state in terms of economic and social policy.",
    "1819-1828": "### Trends:\n- **Industrialization and Economic Growth**: The Industrial Revolution continued to gain momentum, leading to increased urbanization and the growth of a capitalist economy. This trend strengthened the state by increasing tax revenues but also strengthened civil society through the rise of an industrial working class.\n- **Demographic Shifts**: Rapid population growth and urbanization, particularly in industrial centers like Manchester and Birmingham, which put pressure on social services and created a more diverse and politically active populace. This trend generally strengthened civil society by fostering a more active and diverse population.\n- **Rise of the Middle Class**: The growing middle class, including industrialists, professionals, and merchants, began to demand more political representation and rights. This trend strengthened civil society by increasing political pressure for reform.\n- **Political Reform Movements**: The growth of various reform movements, including the Chartists, who advocated for democratic reforms such as universal male suffrage. These movements strengthened civil society by mobilizing popular support for political change.\n\n### Events:\n- **Peterloo Massacre (1819)**: A pivotal event where cavalry charged at a peaceful pro-democracy and anti-poverty rally in Manchester, killing and injuring many. This event weakened the state's legitimacy and strengthened civil society by galvanizing public support for reform.\n- **Catholic Emancipation Act (1829)**: While slightly outside the 1819-1828 period, the momentum for this act was building during these years. It allowed Catholics to sit in Parliament, weakening the state's religious exclusivity and strengthening civil society by promoting religious tolerance and representation.\n- **Repeal of the Corn Laws (1827-1828)**: The agitation against the Corn Laws, which protected landowners by keeping grain prices artificially high, gained traction. This event weakened the state's protection of landed interests and strengthened civil society by aligning more closely with the interests of the industrial and urban population.\n- **Huskisson's Death (1830)**: While also slightly outside the specified period, the death of William Huskisson, a prominent political figure, during a railway accident in 1830, highlighted the rapid changes brought by industrialization. This event indirectly strengthened civil society by emphasizing the need for modernization and reform.",
    "1829-1838": "### Trends:\n- **Industrialization and Urbanization**: The rapid expansion of factories and urban centers during this period led to significant demographic shifts. This trend generally strengthened civil society as it facilitated the growth of labor movements and the demand for better working conditions, but it also placed new pressures on the state to manage urban governance and infrastructure.\n- **Economic Growth and Inequality**: The Industrial Revolution brought economic growth, but it also widened the gap between the wealthy and the poor. This trend generally strengthened the state's need to intervene in economic matters to maintain social stability, while civil society grew more vocal in demanding reforms.\n- **Political Reform Movements**: The rise of various reform movements, including the Chartists, demonstrated a growing civil society advocating for political rights and representation. This trend put pressure on the state to respond to demands for democratization.\n\n### Events:\n- **Reform Act of 1832**: This act significantly expanded the electorate by reducing property qualifications for voting, thereby strengthening civil society by giving more people a voice in the political process. It also somewhat weakened the power of the state by reducing the influence of traditional landowners and aristocrats.\n- **Factory Act of 1833**: This legislation restricted child labor and established factory inspectors, marking a step towards greater state regulation of industry. This event strengthened the state's role in social welfare and labor regulation, while also addressing some of the demands of civil society for better working conditions.\n- **Poor Law Amendment Act of 1834**: This act reformed the poor relief system, making it more centralized and stringent. It strengthened the state's control over social welfare but was met with significant opposition from civil society, which criticized its harsh measures.\n- **Abolition of Slavery Act 1833**: This act abolished slavery throughout the British Empire, reflecting the influence of civil society movements like the abolitionists. It strengthened the state's moral and legal authority while also aligning with broader social reform efforts.",
    "1839-1848": "### Trends:\n- **Industrialization and Urbanization**: Continued rapid industrial growth and urbanization led to significant demographic shifts, with more people moving to cities. This trend generally strengthened civil society by fostering a more connected and politically active urban population but also posed challenges for the state in terms of managing urban governance and public health.\n- **Economic Inequality**: The widening gap between the wealthy industrialists and the working class led to social tensions and increased demands for political and social reforms. This trend weakened the state's legitimacy and strengthened civil society's push for reform.\n- **Rise of Organized Labor**: The growth of trade unions and workers' organizations gained momentum as workers sought better wages and working conditions. This trend strengthened civil society by providing a platform for collective action and advocacy.\n- **Extension of the Franchise**: Gradual expansion of the right to vote, particularly through the Reform Act of 1832 and subsequent discussions, though not fully realized in this period, laid the groundwork for greater political participation. This trend gradually strengthened both the state and civil society by making the government more accountable to a broader segment of the population.\n\n### Events:\n- **Chartist Movement (1838-1848)**: The Chartist movement, which peaked in the late 1830s and early 1840s, pushed for political reform, including universal male suffrage, secret ballots, and the abolition of property qualifications for Members of Parliament. The movement strengthened civil society by mobilizing the working class and putting pressure on the state to address political inequalities.\n- **Repeal of the Corn Laws (1846)**: The repeal of the Corn Laws, which had protected domestic grain producers from foreign competition, was a significant victory for free trade proponents. This event weakened the power of landed aristocracy and strengthened the state's ability to manage economic policy for the broader national interest.\n- **Irish Potato Famine (1845-1852)**: The onset of the Irish Potato Famine in 1845 had profound social and economic impacts, leading to widespread starvation, emigration, and social unrest. The state's response was criticized for its inadequacy, weakening its legitimacy and strengthening civil society's demands for better governance and social welfare.\n- ** Railway Boom (1844-1847)**: The railway boom of the mid-1840s transformed the economy and infrastructure, facilitating the movement of goods and people. This event strengthened the state by improving its ability to manage and regulate the economy but also strengthened civil society by fostering economic interconnectedness and social mobilization.",
    "1849-1858": "### Trends:\n- **Rise of Industrial Capitalism**: The continued expansion of industrialization in the UK, particularly in manufacturing and mining, drove economic growth and urbanization. This trend **strengthened the state** by increasing its tax base and **weakened civil society** as it created new social and economic inequalities.\n- **Urbanization and Migration**: The movement of people from rural areas to urban centers led to the growth of cities like London and Manchester. This trend **strengthened the state** by requiring more municipal services and infrastructure, while **weakening civil society** by creating new social tensions and challenges in urban governance.\n- **Educational Reforms**: The gradual expansion of primary education through the creation of more schools and the introduction of state-funded education. This trend **strengthened civil society** by improving literacy and fostering an informed citizenry, while also **strengthening the state** by increasing its role in education.\n- **Extension of the Franchise**: The gradual expansion of voting rights, particularly through the Second Reform Act of 1867 (though post-1858, it was part of a broader trend). This trend **strengthened civil society** by increasing political participation and **weakened the state** by making it more accountable to a broader electorate.\n\n### Events:\n- **Introduction of the Public Health Act 1848**: Although passed in 1848, its full implementation occurred during the 1849-1858 period. This act **strengthened the state** by creating local boards of health to improve public health and sanitation, which **strengthened civil society** by improving living conditions and reducing disease.\n- **Potato Famine in Ireland (1845-1852)**: The ongoing impact of the famine, particularly in 1849, led to mass emigration and social unrest. This event **weakened the state** by highlighting its inability to manage the crisis effectively and **weakened civil society** by causing significant social disruption.\n- **Chartist Movement Decline**: By the late 1840s, the Chartist movement, which had been demanding political reform, began to decline. This event **weakened civil society** by reducing the pressure for immediate political change, while **strengthening the state** by reducing the threat of social unrest.\n- **Crimean War (1853-1856)**: The war against Russia, which ended in 1856, **strengthened the state** by consolidating its military and diplomatic power, while **weakening civil society** in the short term due to the economic and human costs of the war.",
    "1859-1868": "### Trends:\n- **Industrialization and Economic Growth**: Continued industrialization and economic expansion during this period, which bolstered the middle class and urban population. This trend strengthened civil society by providing more resources and avenues for political engagement.\n- **Demographic Shifts**: The growing urban population and the movement of people from rural to urban areas, which increased the demand for better living conditions, public services, and political representation. This trend strengthened civil society by fostering a more politically active urban populace.\n- **Rise of Organized Labor**: The formation and growth of trade unions and labor organizations, which advocated for workers' rights and better working conditions. This trend strengthened civil society by providing a platform for collective action and social reform.\n\n### Events:\n- **Reform Act of 1867**: This act extended the franchise to many working-class men, significantly broadening the electoral base. This event strengthened civil society by increasing political participation and representation.\n- **Public Health Act of 1868**: This act centralized and standardized public health administration, improving living conditions in urban areas. This event strengthened the state by expanding its role in providing essential services and governance.\n- **Assassination of Lord William Russell (1868)**: The assassination of a prominent British politician by an Irish nationalist, which led to increased tensions and calls for better security and law enforcement. This event temporarily strengthened the state's security apparatus but also heightened social divisions.",
    "1869-1878": "### Trends:\n- **Industrialization and Economic Growth**: The continued expansion of the industrial economy in the UK during the 1860s and 1870s strengthened the state by increasing tax revenues and the economic base. It also bolstered civil society by creating a larger middle class and more opportunities for social mobility.\n- **Democratization and Political Reform**: The Reform Act of 1867, which expanded the franchise to more male property holders, was part of a broader trend towards greater political participation. This trend strengthened civil society by giving more people a voice in government but also required the state to adapt to new political pressures.\n- **Trade Unionism**: The growth of trade unions and labor movements during this period strengthened civil society by providing a platform for workers to organize and advocate for their rights. This trend put pressure on the state to address labor issues and implement protective legislation.\n- **Education and Literacy**: The Elementary Education Act of 1870, which established a system of board schools, was part of a trend towards greater public education. This strengthened both the state and civil society by improving literacy and creating a more informed and skilled workforce.\n\n### Events:\n- **Reform Act of 1867**: This event significantly expanded the electorate by reducing property qualifications for voting, thus strengthening civil society by increasing democratic participation and putting pressure on the state to be more responsive to a broader range of citizens.\n- **Elementary Education Act of 1870 (Forster Act)**: This event established a system of publicly funded elementary education, strengthening both the state and civil society by improving literacy and educational standards.\n- **Trade Union Act of 1871**: This event legalized trade unions and gave them a legal status, strengthening civil society by providing workers with legal recognition and protection for their collective bargaining rights.\n- **Public Health Act of 1875**: This event strengthened the state by centralizing public health responsibilities and giving local authorities more power to address sanitation and hygiene issues, which in turn improved the overall health and well-being of the population.",
    "1879-1888": "### Trends:\n- **Rise of the Labour Movement**: The period saw the growth of trade unions and the early formation of the Labour Party, strengthening civil society by empowering workers and advocating for better working conditions and labor rights.\n- **Economic Shifts**: The UK economy was transitioning from a primarily industrial base to a more diversified one, with increasing importance of finance and services. This shift gradually strengthened the state's regulatory role but also empowered civil society through new business models and consumer movements.\n- **Demographic Changes**: Population growth and urbanization continued, leading to greater urban governance challenges and the need for improved public services. This strengthened the state’s role in managing urban areas and public health, but also increased civil society's role in advocating for better living conditions.\n\n### Events:\n- **Education Act 1880**: Made elementary education compulsory for children aged 5 to 10, strengthening the state’s role in public education and social welfare.\n- **Public Health Act 1875**: Although passed in 1875, its implementation continued to gain momentum during this period, strengthening the state’s role in public health and sanitation, and improving living conditions, thus indirectly empowering civil society through healthier and more productive citizens.\n- **Coercion Act 1881 (For Ireland)**: Passed in response to the Land War and violence in Ireland, this act strengthened the state’s coercive power but weakened civil society in Ireland by suppressing opposition and dissent.\n- **Salisbury’s First Premiership (1885-1886)**: The introduction of several reforms and the management of political tensions, particularly around Irish Home Rule, strengthened the state’s administrative and legislative capabilities but also polarized civil society.",
    "1889-1898": "Certainly! Here's a breakdown of the major historical trends and events in the United Kingdom during 1889-1898 that affected the power of the state or civil society, as per the framework in *The Narrow Corridor: States, Societies, and the Fate of Liberty* by Daron Acemoğlu and James A. Robinson.\n\n### Trends:\n- **Industrialization and Urbanization**: The continued growth of urban centers and industries led to a more complex and interconnected society. This trend strengthened the state by increasing its regulatory and administrative responsibilities but also empowered civil society through the formation of labor unions and other civic organizations.\n- **Economic Disparities**: The widening gap between the wealthy and the working class fueled social tensions and demands for reform. This trend often weakened the state’s legitimacy and strengthened civil society as it became a platform for social movements and labor activism.\n- **Political Reform and Representation**: The push for political reforms, including the Third Reform Act of 1884, which extended the franchise to more rural workers, continued to gain momentum. This trend gradually strengthened civil society by increasing political participation and representation but also placed new demands on the state to address social and economic issues.\n- **Social Legislation**: The movement for social legislation, such as factory acts and public health reforms, reflected a growing awareness of social ills. This trend strengthened the state by expanding its role in social welfare but also strengthened civil society by mobilizing social reformers and activists.\n\n### Events:\n- **The London Dock Strike (1889)**: A major labor strike that lasted for eight weeks, significantly strengthened civil society by demonstrating the power of organized labor and leading to the formation of new trade unions. It increased pressure on the state to address labor rights and working conditions.\n- **The Toby handing case (1891)**: This legal case highlighted issues of corruption and police brutality, leading to increased public scrutiny of law enforcement and the judiciary. It weakened the state’s legitimacy and strengthened civil society by fostering a more critical and engaged public.\n- **The Establishment of the London County Council (1889)**: This event marked a significant step in local government reform, strengthening the state’s administrative capacity at the local level while also providing a platform for civil society to engage in local governance.\n- **The split in the Labour Party (1893)**: The formation of the Independent Labour Party (ILP) in 1893 reflected growing political fragmentation and a more organized labor movement. This event strengthened civil society by creating a more structured and influential political voice for workers but also posed challenges to the state in terms of managing labor relations and political stability.\n\nThese trends and events highlight the dynamic interplay between the state and civil society in the United Kingdom during 1889-1898, reflecting both the strengthening and weakening of each in different contexts.",
    "1899-1908": "### Trends:\n- **Economic Growth and Industrialization**: The UK continued to experience economic growth and industrialization, leading to the expansion of urban centers and the growth of a more sizable middle class. This trend **strengthened civil society** by empowering a more educated and economically active populace.\n- **Rise of Labor Unions**: The early 20th century saw the growth and consolidation of labor unions, which began to advocate more effectively for workers' rights. This trend **strengthened civil society** by giving workers a greater voice in political and economic affairs.\n- **Demographic Shifts**: The population of the UK was becoming increasingly urbanized, which led to new social and political dynamics. This trend **strengthened civil society** by creating a more interconnected and politically active urban population.\n\n### Events:\n- **Boer War (1899-1902)**: The Boer War strained the UK's resources and exposed weaknesses in its military and administrative capabilities. This event **weakened the state** by highlighting inefficiencies and increasing public skepticism of government competence.\n- **Education Act 1902**: This act reformed the education system, centralizing control under local education authorities and providing more resources for schools. This event **strengthened the state** by enhancing its role in providing public services and **strengthened civil society** by improving the education of the populace.\n- **Introduction of Old Age Pensions (1908)**: The introduction of old age pensions by the Liberal government was a significant step in social welfare reform. This event **strengthened the state** by expanding its role in social welfare and **strengthened civil society** by providing a safety net for the elderly, reducing poverty and social unrest.",
    "1909-1918": "### Trends:\n- **Extension of the Franchise (1918)**: The Representation of the People Act 1918 extended the right to vote to all men over the age of 21 and women over the age of 30 who met certain property qualifications. This trend strengthened civil society by increasing political participation and representation.\n- **Rise of the Labour Party**: The early 20th century saw the emergence and growth of the Labour Party, which became a major political force by 1918. This trend strengthened civil society by providing a political platform for workers and social reformers.\n- **Economic Inequality and Social Reform**: The period was marked by significant economic inequality, leading to increasing demands for social reform. This trend strengthened civil society by fostering movements for better working conditions and social welfare.\n\n### Events:\n- **The People’s Budget (1909)**: Chancellor David Lloyd George introduced the People’s Budget, which included taxes on land and high incomes to fund social reforms. This event strengthened the state's ability to redistribute wealth and address social issues, while also facing significant opposition from the House of Lords.\n- **Parliament Act 1911**: This act reduced the power of the House of Lords, limiting its ability to block financial bills and reducing the length of time it could delay other legislation. This event strengthened the state by enhancing the power of the elected House of Commons.\n- **Outbreak of World War I (1914)**: The war led to a significant expansion of state power in terms of economic regulation, conscription, and propaganda. It also temporarily suppressed some civil society activities due to wartime restrictions. This event strengthened the state at the expense of civil society in many areas.\n- **Easter Rising (1916)**: Although primarily an Irish event, the Easter Rising had significant repercussions in the UK, leading to increased state surveillance and repression in Ireland and, indirectly, in Britain. This event strengthened the state's security apparatus but also galvanized Irish nationalism and civil society movements.\n- **Russian Revolution (1917)**: The revolution had a profound impact on socialist and labor movements in the UK, leading to greater activism and demands for social change. This event strengthened civil society by inspiring workers and social reformers.",
    "1919-1928": "### Trends:\n- **Industrial Transformation and Labor Organization**:\n  - **Description**: The post-WWI period saw significant industrial change and the growth of labor unions. The rise of labor unions and the push for workers' rights led to increased collective bargaining and industrial action, such as strikes.\n  - **Impact**: Strengthened civil society by empowering workers and labor organizations, but often weakened the state's control over industrial relations and economic stability.\n- **Demographic Shifts**:\n  - **Description**: Post-war population changes, including the return of soldiers and the demographic impact of the war, led to increased urbanization and social pressures.\n  - **Impact**: Strengthened civil society by increasing the number of urbanized and potentially politically active individuals, but also posed challenges to the state in terms of housing, employment, and social welfare.\n- **Economic Instability**:\n  - **Description**: The economy faced significant challenges, including inflation, unemployment, and economic downturns, which were exacerbated by the return to the gold standard in 1925.\n  - **Impact**: Weakened the state's ability to manage the economy effectively, leading to social unrest and political instability, which in turn strengthened civil society through increased demands for reform and social welfare.\n- **Political Polarization**:\n  - **Description**: The political landscape became more polarized, with the rise of the Labour Party and the decline of the Liberal Party, leading to a more defined two-party system.\n  - **Impact**: Strengthened civil society by providing more avenues for political participation and representation, but weakened the state by creating political divisions and reducing the effectiveness of governance.\n\n### Events:\n- **The General Strike of 1926**:\n  - **Description**: A nationwide industrial action that lasted for nine days, involving around 1.7 million workers, primarily from the coal, transport, and print industries.\n  - **Impact**: Strengthened civil society by demonstrating the power of organized labor, but weakened the state's ability to maintain economic and social order, leading to the implementation of anti-union legislation.\n- **The signing of the Anglo-Irish Treaty (1921)**:\n  - **Description**: The treaty ended the Irish War of Independence and established the Irish Free State, a self-governing dominion of the British Empire.\n  - **Impact**: Weakened the state's direct control over Ireland but strengthened civil society in Ireland by granting greater autonomy and self-governance.\n- **The establishment of the BBC (1922)**:\n  - **Description**: The British Broadcasting Company was founded, later becoming the British Broadcasting Corporation, which played a significant role in shaping public opinion and information dissemination.\n  - **Impact**: Strengthened civil society by providing a platform for public information and debate, although it was also subject to state regulation and influence.\n- **The Washington Naval Conference (1921-1922)**:\n  - **Description**: An international conference that led to the Five-Power Treaty, which limited naval armaments and established a framework for international cooperation.\n  - **Impact**: Strengthened the state by promoting international diplomacy and cooperation, but also reflected the state's willingness to limit its military capabilities, which could be seen as a form of self-restraint.",
    "1929-1938": "### Trends:\n- **Economic Depression (1929-1933)**: The Great Depression led to high unemployment and economic hardship, weakening civil society as many people struggled to meet basic needs. This trend initially weakened the state's ability to provide social welfare but later led to increased state intervention and control.\n- **Rise of Labor Movement**: The labor movement gained strength with the formation of unions and increasing demands for better working conditions and wages. This trend strengthened civil society by empowering workers but also put pressure on the state to regulate labor relations.\n- **Political Shifts**: The shift towards more interventionist government policies, particularly with the rise of the Labour Party, marked a trend towards a stronger state. The Labour Party's focus on social welfare and economic intervention strengthened the state's role in society.\n- **Demographic Changes**: The demographic trend of urbanization continued, leading to the growth of cities and the concentration of populations in urban areas. This trend strengthened both the state and civil society by creating new centers of political and social activity.\n\n### Events:\n- **General Election of 1929**: The Labour Party, led by Ramsay MacDonald, formed a minority government. This event strengthened the state by bringing a new political party with a focus on social reform into power.\n- ** formation of National Government (1931)**: In response to the economic crisis, a coalition government led by Ramsay MacDonald was formed, which included members from the Conservative, Labour, and Liberal parties. This event strengthened the state by fostering political unity and enabling more decisive action in response to the economic crisis.\n- **Abolition of Free Trade and Introduction of Tariffs (1932)**: The introduction of protective tariffs and the abandonment of free trade policies were significant events that strengthened the state's control over economic affairs.\n- **Jarrow March (1936)**: The Jarrow March, a protest by unemployed workers from Jarrow to London, highlighted the desperation of the working class and the need for government intervention. This event strengthened civil society by bringing attention to the plight of the unemployed and forcing the state to consider more extensive social welfare measures.",
    "1939-1948": "### Trends:\n- **Economic Mobilization for War Effort**: The shift to a war economy, including nationalization of key industries and increased state control over production and resources, **strengthened the state**.\n- **Rise of the Welfare State**: The establishment of the Beveridge Report in 1942 laid the groundwork for the post-war welfare state, including the National Health Service (NHS) and social security programs, **strengthened both the state and civil society**.\n- **Demographic Shifts**: The war led to a significant population movement, including the evacuation of children and the mobilization of women into the workforce, **strengthened civil society** by increasing social cohesion and participation.\n- **Political Shifts**: The rise of the Labour Party and the decline of the Conservative Party post-war, reflecting a shift towards more socialist and interventionist policies, **strengthened the state**.\n\n### Events:\n- **Outbreak of World War II (1939)**: The declaration of war necessitated a rapid expansion of state powers and centralized control, **strengthened the state**.\n- **Beveridge Report (1942)**: The publication of the Beveridge Report, which outlined plans for a comprehensive welfare state, **strengthened both the state and civil society** by setting a clear agenda for social reform.\n- **D-Day and the Normandy Landings (1944)**: The Allied invasion of Nazi-occupied France, which was a significant military and logistical operation, **strengthened the state** by demonstrating its capacity for large-scale coordination.\n- **Labour Party Victory in the 1945 General Election**: The landslide victory of the Labour Party under Clement Attlee, leading to the implementation of the welfare state and nationalization of key industries, **strengthened the state**.\n- **Creation of the National Health Service (1948)**: The establishment of the NHS, providing free healthcare to all, **strengthened both the state and civil society** by enhancing public health and social welfare.",
    "1949-1958": "### Trends:\n- **Economic Growth and Welfare State Expansion**: The post-war period saw significant economic growth and the expansion of the welfare state, including the National Health Service (NHS) and social security programs. This trend generally **strengthened the state** by increasing its capacity to provide public services and social support.\n- **Decolonization**: The process of decolonization, which began in earnest after World War II, continued during this period. This trend **weakened the state** by reducing its imperial influence and the economic benefits derived from its colonies.\n- **Demographic Changes**: The post-war baby boom and increasing life expectancy led to a growing population. This trend **challenged the state** by increasing the demand for public services and infrastructure but also **strengthened civil society** by creating a larger and more engaged populace.\n- **Rise of the Labour Movement**: The continued growth and influence of trade unions and the Labour Party, which was in power from 1945 to 1951, **strengthened civil society** by giving workers more political and economic power.\n\n### Events:\n- **1951 General Election**: The Conservative Party, led by Winston Churchill, won the general election, returning to power after six years of Labour government. This event **strengthened the state** by shifting the political landscape but also **weakened civil society** to some extent by reducing the influence of the Labour movement temporarily.\n- **Suez Crisis (1956)**: The Suez Crisis, where the UK, France, and Israel attacked Egypt over the nationalization of the Suez Canal, led to significant international condemnation and weakened the UK's position on the global stage. This event **weakened the state** by eroding its international prestige and influence.\n- **Nottingham Race Riots (1958)**: The race riots in Nottingham highlighted growing tensions between different ethnic groups and the challenges of post-war immigration. This event **weakened civil society** by exposing social divisions and the strain on social cohesion.\n- **Formation of the Campaign for Nuclear Disarmament (CND) (1958)**: The formation of the CND marked the beginning of a significant anti-nuclear movement, which **strengthened civil society** by mobilizing public opinion against government policies on nuclear weapons.",
    "1959-1968": "### Trends:\n- **Economic Growth and Prosperity**: The UK experienced steady economic growth during this period, characterized by rising living standards and increased consumer spending. This trend generally strengthened civil society by providing more resources and opportunities for social and political engagement.\n- **Demographic Changes**: The post-war baby boom led to a growing youth population, which became increasingly politically and socially active. This trend strengthened civil society by increasing the number of young people involved in social movements and political organizations.\n- **Technological Advancements**: The introduction and widespread adoption of new technologies, such as television and the telephone, facilitated the spread of information and increased public awareness of political and social issues. This trend strengthened civil society by enhancing communication and mobilization.\n- **Decolonization**: The UK continued to decolonize its overseas territories, leading to the independence of several countries. This trend weakened the state's global influence but strengthened civil society by promoting self-determination and democratic movements in former colonies.\n\n### Events:\n- **1959 General Election**: The Conservative Party, led by Harold Macmillan, won a majority, continuing their rule. This event strengthened the state by ensuring political stability and continuity.\n- **1963 Profumo Affair**: A scandal involving John Profumo, the Secretary of State for War, and Christine Keeler, which led to his resignation. This event weakened the state by damaging political trust and public confidence in government officials.\n- **1964 General Election**: The Labour Party, led by Harold Wilson, won a narrow victory, marking a shift in political power. This event weakened the state's previous dominant party and strengthened civil society by promoting political diversity and opposition.\n- **1965-1966 Race Relations Acts**: The passing of these acts aimed to combat racial discrimination. These events strengthened civil society by promoting social equality and protecting minority rights.\n- **1967 Divorce Reform Act**: This act made it easier to obtain a divorce, reflecting changing social attitudes. This event strengthened civil society by promoting personal freedoms and social reform.\n- **1967 Currency Devaluation**: The devaluation of the pound in 1967 was a significant economic event that had long-term implications for the UK's economic policy. This event weakened the state by undermining economic stability and public confidence.",
    "1969-1978": "### Trends:\n- **Economic Stagnation and Inflation**: The UK experienced stagflation, a combination of high inflation and economic stagnation, throughout the 1970s. This trend weakened the state's ability to effectively manage the economy and provide public services.\n- **Union Power Growth**: Trade unions became more powerful and militant, leading to frequent strikes and industrial actions. This trend strengthened civil society but often at the expense of the state’s authority and economic stability.\n- **Decline of Traditional Industries**: The decline of traditional industries such as coal mining and manufacturing weakened the state's economic base and led to significant job losses, which in turn fueled social unrest and strengthened the demand for state intervention.\n- **Rise of Social Movements**: Various social movements, including those for gender equality, civil rights, and environmental protection, gained momentum. These movements strengthened civil society but also challenged the state to address new social issues.\n- **Demographic Shifts**: The aging population and changes in family structures, such as increased divorce rates, placed new pressures on the state to provide social services, thereby increasing its responsibilities and potentially weakening its fiscal strength.\n\n### Events:\n- **1970 General Election**: The Conservative Party, led by Edward Heath, won the election, marking a shift in political power. This event initially strengthened the state’s ability to implement conservative economic policies.\n- **1972 Industrial Relations Act**: This act aimed to limit the power of trade unions but faced significant opposition and was largely ineffective, weakening the state’s control over industrial relations.\n- **1973 UK Joining the European Economic Community (EEC)**: The UK joined the EEC, which had a long-term impact on economic and political integration with Europe. This event initially strengthened the state’s international standing but also increased its dependence on supranational institutions.\n- **1974 Miners' Strike**: A major strike led to the fall of the Heath government and the return of Labour under Harold Wilson. This event weakened the state’s authority and strengthened the power of civil society, particularly trade unions.\n- **1976 IMF Loan**: The UK received a loan from the International Monetary Fund (IMF) to address its balance of payments crisis. This event weakened the state’s economic sovereignty and subjected it to external pressures for economic reform.\n- **1977 Grunwick Strike**: This strike highlighted the tensions between immigrant workers and established union practices, strengthening civil society's role in labor disputes but challenging the state’s ability to manage industrial relations.",
    "1979-1988": "### Trends:\n- **Economic Liberalization and Deregulation**: \n  - **Duration**: 1979-1988\n  - **Impact**: This trend, spearheaded by Prime Minister Margaret Thatcher, involved reducing state intervention in the economy, privatizing state-owned enterprises, and deregulating industries. This strengthened the state by increasing its control over economic policies but weakened civil society by reducing public ownership and influence over economic resources.\n- **Decline of Trade Unions**:\n  - **Duration**: 1979-1988\n  - **Impact**: Thatcher's policies and the weakening of labor movements, particularly after the miners' strike of 1984-1985, led to a decline in union power. This trend weakened civil society by reducing the collective bargaining power of workers but strengthened the state by reducing industrial unrest and increasing economic efficiency.\n- **Rise of Neoliberal Ideology**:\n  - **Duration**: 1979-1988\n  - **Impact**: The adoption of neoliberal economic policies, emphasizing free markets and individual responsibility, shifted the balance of power from collective social institutions to individual actors. This trend strengthened the state by aligning it with market forces but weakened civil society by diminishing the role of public institutions and collective action.\n\n### Events:\n- **Miners' Strike (1984-1985)**:\n  - **Impact**: This year-long strike was a major confrontation between the National Union of Mineworkers and the Thatcher government. The government's victory weakened the power of trade unions, strengthening the state and weakening civil society.\n- **Falklands War (1982)**:\n  - **Impact**: The successful military campaign to reclaim the Falkland Islands from Argentina bolstered national pride and support for Thatcher's government. This event strengthened the state by enhancing its military and political authority but had a mixed impact on civil society, initially boosting national unity but later leading to debates about the costs and benefits of military action.\n- **Big Bang (1986)**:\n  - **Impact**: The deregulation of the London financial markets, known as the Big Bang, transformed the City of London into a major global financial hub. This event strengthened the state by increasing its economic influence and attracting foreign investment but weakened civil society by reducing regulatory oversight and increasing financial inequality.",
    "1989-1998": "### Trends:\n- **Decline of Manufacturing and Rise of Services**: The shift from a manufacturing-based economy to a service-oriented one continued. This trend weakened the power of traditional labor unions and the working class, thereby reducing the power of civil society in industrial sectors. It also increased the state's focus on financial and service sectors, which often required less direct intervention and regulation.\n- **Growing European Integration**: The UK’s deeper involvement in the European Union (EU) led to the adoption of EU policies and regulations. This trend strengthened the state’s power in terms of international obligations and regulatory frameworks but also led to a transfer of some sovereignty to supranational bodies, potentially weakening the state’s autonomy.\n- **Political Centralization**: The Conservative government under Margaret Thatcher and John Major pursued policies that centralized power, reducing the influence of local governments and devolved institutions. This trend strengthened the central state’s power while weakening the power of regional and local civil society organizations.\n- **Economic Liberalization**: Continued deregulation and privatization of state-owned industries (e.g., British Gas, British Telecom) weakened the state’s direct control over the economy but strengthened its role as a facilitator of market activities. This trend also reduced the power of public sector unions and increased the influence of private sector interests.\n\n### Events:\n- **Fall of the Berlin Wall (1989)**: The fall of the Berlin Wall and the subsequent end of the Cold War had a significant impact on the UK’s foreign policy and economic orientation. It weakened the state’s focus on military and ideological conflicts and strengthened its engagement with global economic and political institutions.\n- **Maastricht Treaty (1992)**: The signing of the Maastricht Treaty formalized the UK’s deeper integration into the European Union, leading to the creation of the European Union and the euro. This event strengthened the state’s role in EU affairs but also transferred some sovereignty to EU institutions, potentially weakening the state’s complete autonomy.\n- **Black Wednesday (1992)**: The UK’s exit from the Exchange Rate Mechanism (ERM) on September 16, 1992, weakened the state’s control over monetary policy and exposed the limitations of its economic management. This event strengthened the power of financial markets and international investors over the UK economy.\n- **Labour Party’s Election (1997)**: The election of Tony Blair’s Labour Party in 1997 marked a significant shift in political leadership and policy direction. The new government’s focus on “Third Way” policies, which blended market principles with social welfare, strengthened the state’s role in regulating and supporting civil society while also promoting economic growth.",
    "1999-2008": "### Trends:\n- **Devolution of Power**: The creation of devolved parliaments and assemblies in Scotland, Wales, and Northern Ireland in 1999. This trend gradually weakened the central power of the state by distributing more authority to regional bodies, thereby strengthening civil society in these regions.\n- **Economic Growth and Inequality**: The UK experienced significant economic growth during the period, driven by the financial services sector, but this growth was accompanied by increasing economic inequality. This trend had a mixed impact, strengthening the state's economic power but weakening social cohesion and potentially civil society's ability to address economic disparities.\n- **EU Integration**: The UK's integration into the European Union (EU) continued, leading to the adoption of various EU policies and regulations. This trend strengthened the state's power in some areas by aligning with EU norms but also constrained certain aspects of national sovereignty, potentially weakening state power in other areas.\n- **Demographic Changes**: The UK saw an increase in immigration, particularly from new EU member states after 2004. This trend had a long-term impact on the demographic composition of the UK, influencing social dynamics and potentially strengthening civil society through diversity and integration.\n\n### Events:\n- **2001 Terrorism and the War on Terror**: The September 11 attacks in the US and the subsequent UK involvement in the War on Terror (including the Iraq War in 2003). These events strengthened the state's security and surveillance powers, often at the expense of civil liberties, thus weakening civil society.\n- **2005 London Bombings**: The July 7, 2005, terrorist attacks in London led to increased security measures and anti-terror legislation, further strengthening the state's security apparatus and surveillance capabilities while potentially weakening civil society's trust in the state.\n- **2006-2007 Financial Crisis**: The onset of the global financial crisis in 2007, which began with the subprime mortgage crisis in the US and spread to the UK. This event weakened the state's financial stability and regulatory effectiveness, leading to increased public scrutiny and demands for reform, which could strengthen civil society's role in advocating for better governance.\n- **2008 European Lisbon Treaty**: The ratification of the Lisbon Treaty in 2008 further deepened the UK's integration into the EU, strengthening the state's role in EU governance but also raising concerns about national sovereignty, which could weaken state power in certain areas.",
    "2009-2018": "### Trends:\n- **Economic Inequality and Austerity Measures**: Post-2008 financial crisis, the UK government implemented austerity measures to reduce public spending. This trend gradually increased economic inequality, weakening civil society by reducing social welfare and public services, while potentially strengthening the state by reducing its fiscal burden.\n- **Brexit Negotiations**: The push for Brexit, which began with the referendum in 2016, was a slow-moving trend that gradually shifted political and economic power dynamics. It weakened the state's ability to negotiate international trade and cooperation, while strengthening civil society movements both for and against Brexit.\n- **Demographic Changes**: The aging population and increasing immigration influenced political and social dynamics. The aging population increased demand for healthcare and pension systems, potentially weakening the state's financial resilience, while immigration added to social diversity and economic vibrancy, strengthening civil society.\n\n### Events:\n- **2010 General Election and Coalition Government**: The formation of the first coalition government in the UK since World War II, between the Conservatives and the Liberal Democrats, marked a significant shift in political power dynamics. This event weakened the traditional dominance of single-party rule and strengthened civil society's influence on government decision-making.\n- **2011 Riots**: Widespread riots in several UK cities in August 2011 highlighted deep-seated social and economic issues. This event weakened the state's authority and ability to maintain public order, while strengthening civil society's focus on addressing social inequality and community cohesion.\n- **2016 EU Referendum**: The referendum on the UK's membership in the European Union resulted in a vote to leave, leading to significant political and economic uncertainty. This event weakened the state by placing it in a prolonged and contentious negotiation process, while strengthening civil society by mobilizing various pro- and anti-Brexit movements.\n- **2017 General Election and Snap Election**: The unexpected result of the 2017 snap election, which resulted in a hung parliament, weakened the state's ability to govern effectively and strengthened civil society's role in influencing political outcomes.",
    "2019-2028": "### Trends:\n- **Brexit and Its Ongoing Impact (2019-2028)**: The United Kingdom's withdrawal from the European Union has led to significant changes in the relationship between the state and civil society. The state has gained more control over immigration, trade policies, and regulatory frameworks, but there is also increased civil society engagement in debates over sovereignty, economic integration, and social policies. (Strengthened state, mixed impact on society)\n- **Rise of Populism and Polarization**: Growing political polarization and the rise of populist movements have affected both the state’s ability to govern and the cohesion of civil society. This trend has led to increased political activism but also social fragmentation. (Weakened both state and society)\n- **Economic Inequality and Social Insecurity**: Persistent economic inequality and job insecurity have fueled social unrest and increased demands on the state to address these issues. This trend has put pressure on the state to provide social safety nets and has strengthened civil society movements advocating for economic justice. (Weakened state, strengthened society)\n- **Digital Transformation and Surveillance**: The increasing role of digital technologies in governance and surveillance has expanded the state's capacity for monitoring and control, while also empowering civil society through improved communication and organization. (Strengthened state, strengthened society)\n\n### Events:\n- **2019 General Election and Conservative Majority**: The Conservative Party's victory in the 2019 general election, with a significant majority, allowed the state to push through Brexit and implement a more right-leaning agenda. This event strengthened the state's power and initially weakened civil society's ability to oppose these changes. (Strengthened state, weakened society)\n- **2020 COVID-19 Pandemic and Lockdowns**: The outbreak of the COVID-19 pandemic and subsequent lockdowns increased the state's power in managing public health and enforcing restrictions. The pandemic also led to increased civil society engagement in public health advocacy and mutual aid initiatives. (Strengthened state, strengthened society)\n- **2021 Banning of Extinction Rebellion Protests**: The government's decision to ban protests by Extinction Rebellion and other environmental activist groups weakened civil society's ability to advocate for climate action and environmental policies. (Weakened society)\n- **2023 Cost of Living Crisis and Strikes**: The cost of living crisis in 2023 led to widespread strikes and protests, putting pressure on the state to address economic inequalities and social issues. This event strengthened civil society's influence and highlighted the state's challenges in managing economic and social pressures. (Weakened state, strengthened society)\n- **2028 Local and Regional Elections**: Significant wins by opposition parties in local and regional elections signaled a shift in public sentiment and a potential challenge to the central government's policies. This event strengthened civil society's role in democratic processes and weakened the state's control over local governance. (Weakened state, strengthened society)"
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nUnited Kingdom during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\n### Trends:\n- **Industrialization and Economic Growth (Strengthened the State and Civil Society):** The early stages of the Industrial Revolution continued to transform the UK's economy, leading to increased productivity and economic growth. This trend strengthened the state by increasing tax revenues and resources but also bolstered civil society by creating new social classes and movements.\n- **Growing Urbanization (Strengthened Civil Society):** The migration of people from rural areas to cities led to the growth of urban centers, fostering new forms of social organization and political activity. This trend strengthened civil society by creating a more interconnected and politically active urban populace.\n- **Rise of Luddite Movement (Weakened the State and Strengthened Civil Society):** The Luddite movement, which began in 1811 but had roots in earlier discontent, reflected growing dissatisfaction among workers with the industrial changes. This trend weakened the state's control over the working class but strengthened civil society by uniting workers in protest.\n- **Demographic Shifts (Strengthened Civil Society):** The UK experienced significant population growth, particularly in urban areas. This demographic trend strengthened civil society by creating a larger and more diverse population, leading to greater social and political activism.\n\n### Events:\n- **Napoleonic Wars (Strengthened the State):** The ongoing Napoleonic Wars (1803-1815) had a significant impact during 1799-1808. The state was strengthened through increased military spending and centralization of power to manage the war effort.\n- **Cato Street Conspiracy (Strengthened the State):** Although it occurred in 1820, the planning and activities leading up to it began in the late 1800s. This conspiracy to assassinate the British Cabinet members led to increased surveillance and security measures, strengthening the state's control.\n- **Corn Laws (Strengthened the State):** The introduction of the Corn Laws in 1815, though debated and implemented slightly after the specified period, had roots in the economic and political discussions of the early 1800s. These laws protected domestic farmers by imposing tariffs on imported grain, which strengthened the state's control over the economy and agricultural sector.\n- **Peterloo Massacre (1819) (Weakened the State and Strengthened Civil Society):** While the Peterloo Massacre occurred in 1819, the social and political tensions leading up to it were evident in the late 1800s. The massacre, a result of the state's harsh response to a peaceful protest, weakened the state's legitimacy and strengthened civil society through increased public outrage and political activism.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\n### Trends:\n- **Industrialization**: The early 19th century saw the rapid expansion of industrialization, particularly in textile manufacturing and coal mining. This trend strengthened the economic power of industrialists and the working class, thereby influencing civil society. It also increased the state's regulatory responsibilities and economic power.\n- **Population Growth**: The UK experienced significant population growth during this period, driven by improvements in healthcare and agricultural productivity. This trend placed more pressure on urban infrastructure and social services, requiring a stronger state presence to manage these changes.\n- **Urbanization**: As industrialization progressed, more people moved from rural areas to cities in search of work. This trend led to the growth of urban centers and the need for better urban governance, strengthening the state's role in managing urban issues and public health.\n- **Political Reform Movements**: The period saw the emergence and strengthening of political reform movements, including the early stages of the Reform Act agitation. These movements aimed to increase democratic participation and reduce the power of the aristocracy, thereby strengthening civil society.\n\n### Events:\n- **Luddite Riots (1811-1816)**: These were a series of protests by textile workers who felt threatened by the introduction of new machinery. The riots were a significant challenge to the state, which had to deploy military forces to quell the unrest. This event weakened the state's control in the short term but eventually led to increased state surveillance and control measures.\n- **Peterloo Massacre (1819)**: Although just outside the specified period, the events leading up to and the aftermath of the Peterloo Massacre (1819) are relevant. The massacre was a result of the government's harsh response to a peaceful reform rally, which significantly weakened public trust in the state and strengthened the resolve of reformers.\n- **Passage of the Corn Laws (1815)**: The Corn Laws were designed to protect British farmers and landowners by imposing tariffs on imported grain. This event strengthened the state's alliance with the landed aristocracy but weakened the position of the poor and urban workers who faced higher food prices, leading to increased social tension.\n- **End of the Napoleonic Wars (1815)**: The end of the Napoleonic Wars brought about significant economic and social changes. The return of soldiers and the reintegration of military spending into the economy had broad impacts, including increased unemployment and economic hardship. This event initially weakened the state's ability to manage social unrest but eventually led to a stronger state in terms of economic and social policy.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\n### Trends:\n- **Industrialization and Economic Growth**: The Industrial Revolution continued to gain momentum, leading to increased urbanization and the growth of a capitalist economy. This trend strengthened the state by increasing tax revenues but also strengthened civil society through the rise of an industrial working class.\n- **Demographic Shifts**: Rapid population growth and urbanization, particularly in industrial centers like Manchester and Birmingham, which put pressure on social services and created a more diverse and politically active populace. This trend generally strengthened civil society by fostering a more active and diverse population.\n- **Rise of the Middle Class**: The growing middle class, including industrialists, professionals, and merchants, began to demand more political representation and rights. This trend strengthened civil society by increasing political pressure for reform.\n- **Political Reform Movements**: The growth of various reform movements, including the Chartists, who advocated for democratic reforms such as universal male suffrage. These movements strengthened civil society by mobilizing popular support for political change.\n\n### Events:\n- **Peterloo Massacre (1819)**: A pivotal event where cavalry charged at a peaceful pro-democracy and anti-poverty rally in Manchester, killing and injuring many. This event weakened the state's legitimacy and strengthened civil society by galvanizing public support for reform.\n- **Catholic Emancipation Act (1829)**: While slightly outside the 1819-1828 period, the momentum for this act was building during these years. It allowed Catholics to sit in Parliament, weakening the state's religious exclusivity and strengthening civil society by promoting religious tolerance and representation.\n- **Repeal of the Corn Laws (1827-1828)**: The agitation against the Corn Laws, which protected landowners by keeping grain prices artificially high, gained traction. This event weakened the state's protection of landed interests and strengthened civil society by aligning more closely with the interests of the industrial and urban population.\n- **Huskisson's Death (1830)**: While also slightly outside the specified period, the death of William Huskisson, a prominent political figure, during a railway accident in 1830, highlighted the rapid changes brought by industrialization. This event indirectly strengthened civil society by emphasizing the need for modernization and reform.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\n### Trends:\n- **Industrialization and Urbanization**: The rapid expansion of factories and urban centers during this period led to significant demographic shifts. This trend generally strengthened civil society as it facilitated the growth of labor movements and the demand for better working conditions, but it also placed new pressures on the state to manage urban governance and infrastructure.\n- **Economic Growth and Inequality**: The Industrial Revolution brought economic growth, but it also widened the gap between the wealthy and the poor. This trend generally strengthened the state's need to intervene in economic matters to maintain social stability, while civil society grew more vocal in demanding reforms.\n- **Political Reform Movements**: The rise of various reform movements, including the Chartists, demonstrated a growing civil society advocating for political rights and representation. This trend put pressure on the state to respond to demands for democratization.\n\n### Events:\n- **Reform Act of 1832**: This act significantly expanded the electorate by reducing property qualifications for voting, thereby strengthening civil society by giving more people a voice in the political process. It also somewhat weakened the power of the state by reducing the influence of traditional landowners and aristocrats.\n- **Factory Act of 1833**: This legislation restricted child labor and established factory inspectors, marking a step towards greater state regulation of industry. This event strengthened the state's role in social welfare and labor regulation, while also addressing some of the demands of civil society for better working conditions.\n- **Poor Law Amendment Act of 1834**: This act reformed the poor relief system, making it more centralized and stringent. It strengthened the state's control over social welfare but was met with significant opposition from civil society, which criticized its harsh measures.\n- **Abolition of Slavery Act 1833**: This act abolished slavery throughout the British Empire, reflecting the influence of civil society movements like the abolitionists. It strengthened the state's moral and legal authority while also aligning with broader social reform efforts.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\n### Trends:\n- **Industrialization and Urbanization**: Continued rapid industrial growth and urbanization led to significant demographic shifts, with more people moving to cities. This trend generally strengthened civil society by fostering a more connected and politically active urban population but also posed challenges for the state in terms of managing urban governance and public health.\n- **Economic Inequality**: The widening gap between the wealthy industrialists and the working class led to social tensions and increased demands for political and social reforms. This trend weakened the state's legitimacy and strengthened civil society's push for reform.\n- **Rise of Organized Labor**: The growth of trade unions and workers' organizations gained momentum as workers sought better wages and working conditions. This trend strengthened civil society by providing a platform for collective action and advocacy.\n- **Extension of the Franchise**: Gradual expansion of the right to vote, particularly through the Reform Act of 1832 and subsequent discussions, though not fully realized in this period, laid the groundwork for greater political participation. This trend gradually strengthened both the state and civil society by making the government more accountable to a broader segment of the population.\n\n### Events:\n- **Chartist Movement (1838-1848)**: The Chartist movement, which peaked in the late 1830s and early 1840s, pushed for political reform, including universal male suffrage, secret ballots, and the abolition of property qualifications for Members of Parliament. The movement strengthened civil society by mobilizing the working class and putting pressure on the state to address political inequalities.\n- **Repeal of the Corn Laws (1846)**: The repeal of the Corn Laws, which had protected domestic grain producers from foreign competition, was a significant victory for free trade proponents. This event weakened the power of landed aristocracy and strengthened the state's ability to manage economic policy for the broader national interest.\n- **Irish Potato Famine (1845-1852)**: The onset of the Irish Potato Famine in 1845 had profound social and economic impacts, leading to widespread starvation, emigration, and social unrest. The state's response was criticized for its inadequacy, weakening its legitimacy and strengthening civil society's demands for better governance and social welfare.\n- ** Railway Boom (1844-1847)**: The railway boom of the mid-1840s transformed the economy and infrastructure, facilitating the movement of goods and people. This event strengthened the state by improving its ability to manage and regulate the economy but also strengthened civil society by fostering economic interconnectedness and social mobilization.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\n### Trends:\n- **Rise of Industrial Capitalism**: The continued expansion of industrialization in the UK, particularly in manufacturing and mining, drove economic growth and urbanization. This trend **strengthened the state** by increasing its tax base and **weakened civil society** as it created new social and economic inequalities.\n- **Urbanization and Migration**: The movement of people from rural areas to urban centers led to the growth of cities like London and Manchester. This trend **strengthened the state** by requiring more municipal services and infrastructure, while **weakening civil society** by creating new social tensions and challenges in urban governance.\n- **Educational Reforms**: The gradual expansion of primary education through the creation of more schools and the introduction of state-funded education. This trend **strengthened civil society** by improving literacy and fostering an informed citizenry, while also **strengthening the state** by increasing its role in education.\n- **Extension of the Franchise**: The gradual expansion of voting rights, particularly through the Second Reform Act of 1867 (though post-1858, it was part of a broader trend). This trend **strengthened civil society** by increasing political participation and **weakened the state** by making it more accountable to a broader electorate.\n\n### Events:\n- **Introduction of the Public Health Act 1848**: Although passed in 1848, its full implementation occurred during the 1849-1858 period. This act **strengthened the state** by creating local boards of health to improve public health and sanitation, which **strengthened civil society** by improving living conditions and reducing disease.\n- **Potato Famine in Ireland (1845-1852)**: The ongoing impact of the famine, particularly in 1849, led to mass emigration and social unrest. This event **weakened the state** by highlighting its inability to manage the crisis effectively and **weakened civil society** by causing significant social disruption.\n- **Chartist Movement Decline**: By the late 1840s, the Chartist movement, which had been demanding political reform, began to decline. This event **weakened civil society** by reducing the pressure for immediate political change, while **strengthening the state** by reducing the threat of social unrest.\n- **Crimean War (1853-1856)**: The war against Russia, which ended in 1856, **strengthened the state** by consolidating its military and diplomatic power, while **weakening civil society** in the short term due to the economic and human costs of the war.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\n### Trends:\n- **Industrialization and Economic Growth**: Continued industrialization and economic expansion during this period, which bolstered the middle class and urban population. This trend strengthened civil society by providing more resources and avenues for political engagement.\n- **Demographic Shifts**: The growing urban population and the movement of people from rural to urban areas, which increased the demand for better living conditions, public services, and political representation. This trend strengthened civil society by fostering a more politically active urban populace.\n- **Rise of Organized Labor**: The formation and growth of trade unions and labor organizations, which advocated for workers' rights and better working conditions. This trend strengthened civil society by providing a platform for collective action and social reform.\n\n### Events:\n- **Reform Act of 1867**: This act extended the franchise to many working-class men, significantly broadening the electoral base. This event strengthened civil society by increasing political participation and representation.\n- **Public Health Act of 1868**: This act centralized and standardized public health administration, improving living conditions in urban areas. This event strengthened the state by expanding its role in providing essential services and governance.\n- **Assassination of Lord William Russell (1868)**: The assassination of a prominent British politician by an Irish nationalist, which led to increased tensions and calls for better security and law enforcement. This event temporarily strengthened the state's security apparatus but also heightened social divisions.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\n### Trends:\n- **Industrialization and Economic Growth**: The continued expansion of the industrial economy in the UK during the 1860s and 1870s strengthened the state by increasing tax revenues and the economic base. It also bolstered civil society by creating a larger middle class and more opportunities for social mobility.\n- **Democratization and Political Reform**: The Reform Act of 1867, which expanded the franchise to more male property holders, was part of a broader trend towards greater political participation. This trend strengthened civil society by giving more people a voice in government but also required the state to adapt to new political pressures.\n- **Trade Unionism**: The growth of trade unions and labor movements during this period strengthened civil society by providing a platform for workers to organize and advocate for their rights. This trend put pressure on the state to address labor issues and implement protective legislation.\n- **Education and Literacy**: The Elementary Education Act of 1870, which established a system of board schools, was part of a trend towards greater public education. This strengthened both the state and civil society by improving literacy and creating a more informed and skilled workforce.\n\n### Events:\n- **Reform Act of 1867**: This event significantly expanded the electorate by reducing property qualifications for voting, thus strengthening civil society by increasing democratic participation and putting pressure on the state to be more responsive to a broader range of citizens.\n- **Elementary Education Act of 1870 (Forster Act)**: This event established a system of publicly funded elementary education, strengthening both the state and civil society by improving literacy and educational standards.\n- **Trade Union Act of 1871**: This event legalized trade unions and gave them a legal status, strengthening civil society by providing workers with legal recognition and protection for their collective bargaining rights.\n- **Public Health Act of 1875**: This event strengthened the state by centralizing public health responsibilities and giving local authorities more power to address sanitation and hygiene issues, which in turn improved the overall health and well-being of the population.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\n### Trends:\n- **Rise of the Labour Movement**: The period saw the growth of trade unions and the early formation of the Labour Party, strengthening civil society by empowering workers and advocating for better working conditions and labor rights.\n- **Economic Shifts**: The UK economy was transitioning from a primarily industrial base to a more diversified one, with increasing importance of finance and services. This shift gradually strengthened the state's regulatory role but also empowered civil society through new business models and consumer movements.\n- **Demographic Changes**: Population growth and urbanization continued, leading to greater urban governance challenges and the need for improved public services. This strengthened the state’s role in managing urban areas and public health, but also increased civil society's role in advocating for better living conditions.\n\n### Events:\n- **Education Act 1880**: Made elementary education compulsory for children aged 5 to 10, strengthening the state’s role in public education and social welfare.\n- **Public Health Act 1875**: Although passed in 1875, its implementation continued to gain momentum during this period, strengthening the state’s role in public health and sanitation, and improving living conditions, thus indirectly empowering civil society through healthier and more productive citizens.\n- **Coercion Act 1881 (For Ireland)**: Passed in response to the Land War and violence in Ireland, this act strengthened the state’s coercive power but weakened civil society in Ireland by suppressing opposition and dissent.\n- **Salisbury’s First Premiership (1885-1886)**: The introduction of several reforms and the management of political tensions, particularly around Irish Home Rule, strengthened the state’s administrative and legislative capabilities but also polarized civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\nCertainly! Here's a breakdown of the major historical trends and events in the United Kingdom during 1889-1898 that affected the power of the state or civil society, as per the framework in *The Narrow Corridor: States, Societies, and the Fate of Liberty* by Daron Acemoğlu and James A. Robinson.\n\n### Trends:\n- **Industrialization and Urbanization**: The continued growth of urban centers and industries led to a more complex and interconnected society. This trend strengthened the state by increasing its regulatory and administrative responsibilities but also empowered civil society through the formation of labor unions and other civic organizations.\n- **Economic Disparities**: The widening gap between the wealthy and the working class fueled social tensions and demands for reform. This trend often weakened the state’s legitimacy and strengthened civil society as it became a platform for social movements and labor activism.\n- **Political Reform and Representation**: The push for political reforms, including the Third Reform Act of 1884, which extended the franchise to more rural workers, continued to gain momentum. This trend gradually strengthened civil society by increasing political participation and representation but also placed new demands on the state to address social and economic issues.\n- **Social Legislation**: The movement for social legislation, such as factory acts and public health reforms, reflected a growing awareness of social ills. This trend strengthened the state by expanding its role in social welfare but also strengthened civil society by mobilizing social reformers and activists.\n\n### Events:\n- **The London Dock Strike (1889)**: A major labor strike that lasted for eight weeks, significantly strengthened civil society by demonstrating the power of organized labor and leading to the formation of new trade unions. It increased pressure on the state to address labor rights and working conditions.\n- **The Toby handing case (1891)**: This legal case highlighted issues of corruption and police brutality, leading to increased public scrutiny of law enforcement and the judiciary. It weakened the state’s legitimacy and strengthened civil society by fostering a more critical and engaged public.\n- **The Establishment of the London County Council (1889)**: This event marked a significant step in local government reform, strengthening the state’s administrative capacity at the local level while also providing a platform for civil society to engage in local governance.\n- **The split in the Labour Party (1893)**: The formation of the Independent Labour Party (ILP) in 1893 reflected growing political fragmentation and a more organized labor movement. This event strengthened civil society by creating a more structured and influential political voice for workers but also posed challenges to the state in terms of managing labor relations and political stability.\n\nThese trends and events highlight the dynamic interplay between the state and civil society in the United Kingdom during 1889-1898, reflecting both the strengthening and weakening of each in different contexts.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\n### Trends:\n- **Economic Growth and Industrialization**: The UK continued to experience economic growth and industrialization, leading to the expansion of urban centers and the growth of a more sizable middle class. This trend **strengthened civil society** by empowering a more educated and economically active populace.\n- **Rise of Labor Unions**: The early 20th century saw the growth and consolidation of labor unions, which began to advocate more effectively for workers' rights. This trend **strengthened civil society** by giving workers a greater voice in political and economic affairs.\n- **Demographic Shifts**: The population of the UK was becoming increasingly urbanized, which led to new social and political dynamics. This trend **strengthened civil society** by creating a more interconnected and politically active urban population.\n\n### Events:\n- **Boer War (1899-1902)**: The Boer War strained the UK's resources and exposed weaknesses in its military and administrative capabilities. This event **weakened the state** by highlighting inefficiencies and increasing public skepticism of government competence.\n- **Education Act 1902**: This act reformed the education system, centralizing control under local education authorities and providing more resources for schools. This event **strengthened the state** by enhancing its role in providing public services and **strengthened civil society** by improving the education of the populace.\n- **Introduction of Old Age Pensions (1908)**: The introduction of old age pensions by the Liberal government was a significant step in social welfare reform. This event **strengthened the state** by expanding its role in social welfare and **strengthened civil society** by providing a safety net for the elderly, reducing poverty and social unrest.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\n### Trends:\n- **Extension of the Franchise (1918)**: The Representation of the People Act 1918 extended the right to vote to all men over the age of 21 and women over the age of 30 who met certain property qualifications. This trend strengthened civil society by increasing political participation and representation.\n- **Rise of the Labour Party**: The early 20th century saw the emergence and growth of the Labour Party, which became a major political force by 1918. This trend strengthened civil society by providing a political platform for workers and social reformers.\n- **Economic Inequality and Social Reform**: The period was marked by significant economic inequality, leading to increasing demands for social reform. This trend strengthened civil society by fostering movements for better working conditions and social welfare.\n\n### Events:\n- **The People’s Budget (1909)**: Chancellor David Lloyd George introduced the People’s Budget, which included taxes on land and high incomes to fund social reforms. This event strengthened the state's ability to redistribute wealth and address social issues, while also facing significant opposition from the House of Lords.\n- **Parliament Act 1911**: This act reduced the power of the House of Lords, limiting its ability to block financial bills and reducing the length of time it could delay other legislation. This event strengthened the state by enhancing the power of the elected House of Commons.\n- **Outbreak of World War I (1914)**: The war led to a significant expansion of state power in terms of economic regulation, conscription, and propaganda. It also temporarily suppressed some civil society activities due to wartime restrictions. This event strengthened the state at the expense of civil society in many areas.\n- **Easter Rising (1916)**: Although primarily an Irish event, the Easter Rising had significant repercussions in the UK, leading to increased state surveillance and repression in Ireland and, indirectly, in Britain. This event strengthened the state's security apparatus but also galvanized Irish nationalism and civil society movements.\n- **Russian Revolution (1917)**: The revolution had a profound impact on socialist and labor movements in the UK, leading to greater activism and demands for social change. This event strengthened civil society by inspiring workers and social reformers.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\n### Trends:\n- **Industrial Transformation and Labor Organization**:\n  - **Description**: The post-WWI period saw significant industrial change and the growth of labor unions. The rise of labor unions and the push for workers' rights led to increased collective bargaining and industrial action, such as strikes.\n  - **Impact**: Strengthened civil society by empowering workers and labor organizations, but often weakened the state's control over industrial relations and economic stability.\n- **Demographic Shifts**:\n  - **Description**: Post-war population changes, including the return of soldiers and the demographic impact of the war, led to increased urbanization and social pressures.\n  - **Impact**: Strengthened civil society by increasing the number of urbanized and potentially politically active individuals, but also posed challenges to the state in terms of housing, employment, and social welfare.\n- **Economic Instability**:\n  - **Description**: The economy faced significant challenges, including inflation, unemployment, and economic downturns, which were exacerbated by the return to the gold standard in 1925.\n  - **Impact**: Weakened the state's ability to manage the economy effectively, leading to social unrest and political instability, which in turn strengthened civil society through increased demands for reform and social welfare.\n- **Political Polarization**:\n  - **Description**: The political landscape became more polarized, with the rise of the Labour Party and the decline of the Liberal Party, leading to a more defined two-party system.\n  - **Impact**: Strengthened civil society by providing more avenues for political participation and representation, but weakened the state by creating political divisions and reducing the effectiveness of governance.\n\n### Events:\n- **The General Strike of 1926**:\n  - **Description**: A nationwide industrial action that lasted for nine days, involving around 1.7 million workers, primarily from the coal, transport, and print industries.\n  - **Impact**: Strengthened civil society by demonstrating the power of organized labor, but weakened the state's ability to maintain economic and social order, leading to the implementation of anti-union legislation.\n- **The signing of the Anglo-Irish Treaty (1921)**:\n  - **Description**: The treaty ended the Irish War of Independence and established the Irish Free State, a self-governing dominion of the British Empire.\n  - **Impact**: Weakened the state's direct control over Ireland but strengthened civil society in Ireland by granting greater autonomy and self-governance.\n- **The establishment of the BBC (1922)**:\n  - **Description**: The British Broadcasting Company was founded, later becoming the British Broadcasting Corporation, which played a significant role in shaping public opinion and information dissemination.\n  - **Impact**: Strengthened civil society by providing a platform for public information and debate, although it was also subject to state regulation and influence.\n- **The Washington Naval Conference (1921-1922)**:\n  - **Description**: An international conference that led to the Five-Power Treaty, which limited naval armaments and established a framework for international cooperation.\n  - **Impact**: Strengthened the state by promoting international diplomacy and cooperation, but also reflected the state's willingness to limit its military capabilities, which could be seen as a form of self-restraint.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n1909-1918: <9.4, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\n### Trends:\n- **Economic Depression (1929-1933)**: The Great Depression led to high unemployment and economic hardship, weakening civil society as many people struggled to meet basic needs. This trend initially weakened the state's ability to provide social welfare but later led to increased state intervention and control.\n- **Rise of Labor Movement**: The labor movement gained strength with the formation of unions and increasing demands for better working conditions and wages. This trend strengthened civil society by empowering workers but also put pressure on the state to regulate labor relations.\n- **Political Shifts**: The shift towards more interventionist government policies, particularly with the rise of the Labour Party, marked a trend towards a stronger state. The Labour Party's focus on social welfare and economic intervention strengthened the state's role in society.\n- **Demographic Changes**: The demographic trend of urbanization continued, leading to the growth of cities and the concentration of populations in urban areas. This trend strengthened both the state and civil society by creating new centers of political and social activity.\n\n### Events:\n- **General Election of 1929**: The Labour Party, led by Ramsay MacDonald, formed a minority government. This event strengthened the state by bringing a new political party with a focus on social reform into power.\n- ** formation of National Government (1931)**: In response to the economic crisis, a coalition government led by Ramsay MacDonald was formed, which included members from the Conservative, Labour, and Liberal parties. This event strengthened the state by fostering political unity and enabling more decisive action in response to the economic crisis.\n- **Abolition of Free Trade and Introduction of Tariffs (1932)**: The introduction of protective tariffs and the abandonment of free trade policies were significant events that strengthened the state's control over economic affairs.\n- **Jarrow March (1936)**: The Jarrow March, a protest by unemployed workers from Jarrow to London, highlighted the desperation of the working class and the need for government intervention. This event strengthened civil society by bringing attention to the plight of the unemployed and forcing the state to consider more extensive social welfare measures.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n1909-1918: <9.4, 9.0>\n1919-1928: <8.9, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\n### Trends:\n- **Economic Mobilization for War Effort**: The shift to a war economy, including nationalization of key industries and increased state control over production and resources, **strengthened the state**.\n- **Rise of the Welfare State**: The establishment of the Beveridge Report in 1942 laid the groundwork for the post-war welfare state, including the National Health Service (NHS) and social security programs, **strengthened both the state and civil society**.\n- **Demographic Shifts**: The war led to a significant population movement, including the evacuation of children and the mobilization of women into the workforce, **strengthened civil society** by increasing social cohesion and participation.\n- **Political Shifts**: The rise of the Labour Party and the decline of the Conservative Party post-war, reflecting a shift towards more socialist and interventionist policies, **strengthened the state**.\n\n### Events:\n- **Outbreak of World War II (1939)**: The declaration of war necessitated a rapid expansion of state powers and centralized control, **strengthened the state**.\n- **Beveridge Report (1942)**: The publication of the Beveridge Report, which outlined plans for a comprehensive welfare state, **strengthened both the state and civil society** by setting a clear agenda for social reform.\n- **D-Day and the Normandy Landings (1944)**: The Allied invasion of Nazi-occupied France, which was a significant military and logistical operation, **strengthened the state** by demonstrating its capacity for large-scale coordination.\n- **Labour Party Victory in the 1945 General Election**: The landslide victory of the Labour Party under Clement Attlee, leading to the implementation of the welfare state and nationalization of key industries, **strengthened the state**.\n- **Creation of the National Health Service (1948)**: The establishment of the NHS, providing free healthcare to all, **strengthened both the state and civil society** by enhancing public health and social welfare.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n1909-1918: <9.4, 9.0>\n1919-1928: <8.9, 8.5>\n1929-1938: <8.7, 9.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\n### Trends:\n- **Economic Growth and Welfare State Expansion**: The post-war period saw significant economic growth and the expansion of the welfare state, including the National Health Service (NHS) and social security programs. This trend generally **strengthened the state** by increasing its capacity to provide public services and social support.\n- **Decolonization**: The process of decolonization, which began in earnest after World War II, continued during this period. This trend **weakened the state** by reducing its imperial influence and the economic benefits derived from its colonies.\n- **Demographic Changes**: The post-war baby boom and increasing life expectancy led to a growing population. This trend **challenged the state** by increasing the demand for public services and infrastructure but also **strengthened civil society** by creating a larger and more engaged populace.\n- **Rise of the Labour Movement**: The continued growth and influence of trade unions and the Labour Party, which was in power from 1945 to 1951, **strengthened civil society** by giving workers more political and economic power.\n\n### Events:\n- **1951 General Election**: The Conservative Party, led by Winston Churchill, won the general election, returning to power after six years of Labour government. This event **strengthened the state** by shifting the political landscape but also **weakened civil society** to some extent by reducing the influence of the Labour movement temporarily.\n- **Suez Crisis (1956)**: The Suez Crisis, where the UK, France, and Israel attacked Egypt over the nationalization of the Suez Canal, led to significant international condemnation and weakened the UK's position on the global stage. This event **weakened the state** by eroding its international prestige and influence.\n- **Nottingham Race Riots (1958)**: The race riots in Nottingham highlighted growing tensions between different ethnic groups and the challenges of post-war immigration. This event **weakened civil society** by exposing social divisions and the strain on social cohesion.\n- **Formation of the Campaign for Nuclear Disarmament (CND) (1958)**: The formation of the CND marked the beginning of a significant anti-nuclear movement, which **strengthened civil society** by mobilizing public opinion against government policies on nuclear weapons.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n1909-1918: <9.4, 9.0>\n1919-1928: <8.9, 8.5>\n1929-1938: <8.7, 9.2>\n1939-1948: <9.0, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\n### Trends:\n- **Economic Growth and Prosperity**: The UK experienced steady economic growth during this period, characterized by rising living standards and increased consumer spending. This trend generally strengthened civil society by providing more resources and opportunities for social and political engagement.\n- **Demographic Changes**: The post-war baby boom led to a growing youth population, which became increasingly politically and socially active. This trend strengthened civil society by increasing the number of young people involved in social movements and political organizations.\n- **Technological Advancements**: The introduction and widespread adoption of new technologies, such as television and the telephone, facilitated the spread of information and increased public awareness of political and social issues. This trend strengthened civil society by enhancing communication and mobilization.\n- **Decolonization**: The UK continued to decolonize its overseas territories, leading to the independence of several countries. This trend weakened the state's global influence but strengthened civil society by promoting self-determination and democratic movements in former colonies.\n\n### Events:\n- **1959 General Election**: The Conservative Party, led by Harold Macmillan, won a majority, continuing their rule. This event strengthened the state by ensuring political stability and continuity.\n- **1963 Profumo Affair**: A scandal involving John Profumo, the Secretary of State for War, and Christine Keeler, which led to his resignation. This event weakened the state by damaging political trust and public confidence in government officials.\n- **1964 General Election**: The Labour Party, led by Harold Wilson, won a narrow victory, marking a shift in political power. This event weakened the state's previous dominant party and strengthened civil society by promoting political diversity and opposition.\n- **1965-1966 Race Relations Acts**: The passing of these acts aimed to combat racial discrimination. These events strengthened civil society by promoting social equality and protecting minority rights.\n- **1967 Divorce Reform Act**: This act made it easier to obtain a divorce, reflecting changing social attitudes. This event strengthened civil society by promoting personal freedoms and social reform.\n- **1967 Currency Devaluation**: The devaluation of the pound in 1967 was a significant economic event that had long-term implications for the UK's economic policy. This event weakened the state by undermining economic stability and public confidence.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n1909-1918: <9.4, 9.0>\n1919-1928: <8.9, 8.5>\n1929-1938: <8.7, 9.2>\n1939-1948: <9.0, 9.5>\n1949-1958: <8.8, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\n### Trends:\n- **Economic Stagnation and Inflation**: The UK experienced stagflation, a combination of high inflation and economic stagnation, throughout the 1970s. This trend weakened the state's ability to effectively manage the economy and provide public services.\n- **Union Power Growth**: Trade unions became more powerful and militant, leading to frequent strikes and industrial actions. This trend strengthened civil society but often at the expense of the state’s authority and economic stability.\n- **Decline of Traditional Industries**: The decline of traditional industries such as coal mining and manufacturing weakened the state's economic base and led to significant job losses, which in turn fueled social unrest and strengthened the demand for state intervention.\n- **Rise of Social Movements**: Various social movements, including those for gender equality, civil rights, and environmental protection, gained momentum. These movements strengthened civil society but also challenged the state to address new social issues.\n- **Demographic Shifts**: The aging population and changes in family structures, such as increased divorce rates, placed new pressures on the state to provide social services, thereby increasing its responsibilities and potentially weakening its fiscal strength.\n\n### Events:\n- **1970 General Election**: The Conservative Party, led by Edward Heath, won the election, marking a shift in political power. This event initially strengthened the state’s ability to implement conservative economic policies.\n- **1972 Industrial Relations Act**: This act aimed to limit the power of trade unions but faced significant opposition and was largely ineffective, weakening the state’s control over industrial relations.\n- **1973 UK Joining the European Economic Community (EEC)**: The UK joined the EEC, which had a long-term impact on economic and political integration with Europe. This event initially strengthened the state’s international standing but also increased its dependence on supranational institutions.\n- **1974 Miners' Strike**: A major strike led to the fall of the Heath government and the return of Labour under Harold Wilson. This event weakened the state’s authority and strengthened the power of civil society, particularly trade unions.\n- **1976 IMF Loan**: The UK received a loan from the International Monetary Fund (IMF) to address its balance of payments crisis. This event weakened the state’s economic sovereignty and subjected it to external pressures for economic reform.\n- **1977 Grunwick Strike**: This strike highlighted the tensions between immigrant workers and established union practices, strengthening civil society's role in labor disputes but challenging the state’s ability to manage industrial relations.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n1909-1918: <9.4, 9.0>\n1919-1928: <8.9, 8.5>\n1929-1938: <8.7, 9.2>\n1939-1948: <9.0, 9.5>\n1949-1958: <8.8, 9.0>\n1959-1968: <8.9, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\n### Trends:\n- **Economic Liberalization and Deregulation**: \n  - **Duration**: 1979-1988\n  - **Impact**: This trend, spearheaded by Prime Minister Margaret Thatcher, involved reducing state intervention in the economy, privatizing state-owned enterprises, and deregulating industries. This strengthened the state by increasing its control over economic policies but weakened civil society by reducing public ownership and influence over economic resources.\n- **Decline of Trade Unions**:\n  - **Duration**: 1979-1988\n  - **Impact**: Thatcher's policies and the weakening of labor movements, particularly after the miners' strike of 1984-1985, led to a decline in union power. This trend weakened civil society by reducing the collective bargaining power of workers but strengthened the state by reducing industrial unrest and increasing economic efficiency.\n- **Rise of Neoliberal Ideology**:\n  - **Duration**: 1979-1988\n  - **Impact**: The adoption of neoliberal economic policies, emphasizing free markets and individual responsibility, shifted the balance of power from collective social institutions to individual actors. This trend strengthened the state by aligning it with market forces but weakened civil society by diminishing the role of public institutions and collective action.\n\n### Events:\n- **Miners' Strike (1984-1985)**:\n  - **Impact**: This year-long strike was a major confrontation between the National Union of Mineworkers and the Thatcher government. The government's victory weakened the power of trade unions, strengthening the state and weakening civil society.\n- **Falklands War (1982)**:\n  - **Impact**: The successful military campaign to reclaim the Falkland Islands from Argentina bolstered national pride and support for Thatcher's government. This event strengthened the state by enhancing its military and political authority but had a mixed impact on civil society, initially boosting national unity but later leading to debates about the costs and benefits of military action.\n- **Big Bang (1986)**:\n  - **Impact**: The deregulation of the London financial markets, known as the Big Bang, transformed the City of London into a major global financial hub. This event strengthened the state by increasing its economic influence and attracting foreign investment but weakened civil society by reducing regulatory oversight and increasing financial inequality.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n1909-1918: <9.4, 9.0>\n1919-1928: <8.9, 8.5>\n1929-1938: <8.7, 9.2>\n1939-1948: <9.0, 9.5>\n1949-1958: <8.8, 9.0>\n1959-1968: <8.9, 8.8>\n1969-1978: <9.5, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\n### Trends:\n- **Decline of Manufacturing and Rise of Services**: The shift from a manufacturing-based economy to a service-oriented one continued. This trend weakened the power of traditional labor unions and the working class, thereby reducing the power of civil society in industrial sectors. It also increased the state's focus on financial and service sectors, which often required less direct intervention and regulation.\n- **Growing European Integration**: The UK’s deeper involvement in the European Union (EU) led to the adoption of EU policies and regulations. This trend strengthened the state’s power in terms of international obligations and regulatory frameworks but also led to a transfer of some sovereignty to supranational bodies, potentially weakening the state’s autonomy.\n- **Political Centralization**: The Conservative government under Margaret Thatcher and John Major pursued policies that centralized power, reducing the influence of local governments and devolved institutions. This trend strengthened the central state’s power while weakening the power of regional and local civil society organizations.\n- **Economic Liberalization**: Continued deregulation and privatization of state-owned industries (e.g., British Gas, British Telecom) weakened the state’s direct control over the economy but strengthened its role as a facilitator of market activities. This trend also reduced the power of public sector unions and increased the influence of private sector interests.\n\n### Events:\n- **Fall of the Berlin Wall (1989)**: The fall of the Berlin Wall and the subsequent end of the Cold War had a significant impact on the UK’s foreign policy and economic orientation. It weakened the state’s focus on military and ideological conflicts and strengthened its engagement with global economic and political institutions.\n- **Maastricht Treaty (1992)**: The signing of the Maastricht Treaty formalized the UK’s deeper integration into the European Union, leading to the creation of the European Union and the euro. This event strengthened the state’s role in EU affairs but also transferred some sovereignty to EU institutions, potentially weakening the state’s complete autonomy.\n- **Black Wednesday (1992)**: The UK’s exit from the Exchange Rate Mechanism (ERM) on September 16, 1992, weakened the state’s control over monetary policy and exposed the limitations of its economic management. This event strengthened the power of financial markets and international investors over the UK economy.\n- **Labour Party’s Election (1997)**: The election of Tony Blair’s Labour Party in 1997 marked a significant shift in political leadership and policy direction. The new government’s focus on “Third Way” policies, which blended market principles with social welfare, strengthened the state’s role in regulating and supporting civil society while also promoting economic growth.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n1909-1918: <9.4, 9.0>\n1919-1928: <8.9, 8.5>\n1929-1938: <8.7, 9.2>\n1939-1948: <9.0, 9.5>\n1949-1958: <8.8, 9.0>\n1959-1968: <8.9, 8.8>\n1969-1978: <9.5, 8.3>\n1979-1988: <8.5, 8.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\n### Trends:\n- **Devolution of Power**: The creation of devolved parliaments and assemblies in Scotland, Wales, and Northern Ireland in 1999. This trend gradually weakened the central power of the state by distributing more authority to regional bodies, thereby strengthening civil society in these regions.\n- **Economic Growth and Inequality**: The UK experienced significant economic growth during the period, driven by the financial services sector, but this growth was accompanied by increasing economic inequality. This trend had a mixed impact, strengthening the state's economic power but weakening social cohesion and potentially civil society's ability to address economic disparities.\n- **EU Integration**: The UK's integration into the European Union (EU) continued, leading to the adoption of various EU policies and regulations. This trend strengthened the state's power in some areas by aligning with EU norms but also constrained certain aspects of national sovereignty, potentially weakening state power in other areas.\n- **Demographic Changes**: The UK saw an increase in immigration, particularly from new EU member states after 2004. This trend had a long-term impact on the demographic composition of the UK, influencing social dynamics and potentially strengthening civil society through diversity and integration.\n\n### Events:\n- **2001 Terrorism and the War on Terror**: The September 11 attacks in the US and the subsequent UK involvement in the War on Terror (including the Iraq War in 2003). These events strengthened the state's security and surveillance powers, often at the expense of civil liberties, thus weakening civil society.\n- **2005 London Bombings**: The July 7, 2005, terrorist attacks in London led to increased security measures and anti-terror legislation, further strengthening the state's security apparatus and surveillance capabilities while potentially weakening civil society's trust in the state.\n- **2006-2007 Financial Crisis**: The onset of the global financial crisis in 2007, which began with the subprime mortgage crisis in the US and spread to the UK. This event weakened the state's financial stability and regulatory effectiveness, leading to increased public scrutiny and demands for reform, which could strengthen civil society's role in advocating for better governance.\n- **2008 European Lisbon Treaty**: The ratification of the Lisbon Treaty in 2008 further deepened the UK's integration into the EU, strengthening the state's role in EU governance but also raising concerns about national sovereignty, which could weaken state power in certain areas.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n1909-1918: <9.4, 9.0>\n1919-1928: <8.9, 8.5>\n1929-1938: <8.7, 9.2>\n1939-1948: <9.0, 9.5>\n1949-1958: <8.8, 9.0>\n1959-1968: <8.9, 8.8>\n1969-1978: <9.5, 8.3>\n1979-1988: <8.5, 8.9>\n1989-1998: <7.8, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\n### Trends:\n- **Economic Inequality and Austerity Measures**: Post-2008 financial crisis, the UK government implemented austerity measures to reduce public spending. This trend gradually increased economic inequality, weakening civil society by reducing social welfare and public services, while potentially strengthening the state by reducing its fiscal burden.\n- **Brexit Negotiations**: The push for Brexit, which began with the referendum in 2016, was a slow-moving trend that gradually shifted political and economic power dynamics. It weakened the state's ability to negotiate international trade and cooperation, while strengthening civil society movements both for and against Brexit.\n- **Demographic Changes**: The aging population and increasing immigration influenced political and social dynamics. The aging population increased demand for healthcare and pension systems, potentially weakening the state's financial resilience, while immigration added to social diversity and economic vibrancy, strengthening civil society.\n\n### Events:\n- **2010 General Election and Coalition Government**: The formation of the first coalition government in the UK since World War II, between the Conservatives and the Liberal Democrats, marked a significant shift in political power dynamics. This event weakened the traditional dominance of single-party rule and strengthened civil society's influence on government decision-making.\n- **2011 Riots**: Widespread riots in several UK cities in August 2011 highlighted deep-seated social and economic issues. This event weakened the state's authority and ability to maintain public order, while strengthening civil society's focus on addressing social inequality and community cohesion.\n- **2016 EU Referendum**: The referendum on the UK's membership in the European Union resulted in a vote to leave, leading to significant political and economic uncertainty. This event weakened the state by placing it in a prolonged and contentious negotiation process, while strengthening civil society by mobilizing various pro- and anti-Brexit movements.\n- **2017 General Election and Snap Election**: The unexpected result of the 2017 snap election, which resulted in a hung parliament, weakened the state's ability to govern effectively and strengthened civil society's role in influencing political outcomes.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n1909-1918: <9.4, 9.0>\n1919-1928: <8.9, 8.5>\n1929-1938: <8.7, 9.2>\n1939-1948: <9.0, 9.5>\n1949-1958: <8.8, 9.0>\n1959-1968: <8.9, 8.8>\n1969-1978: <9.5, 8.3>\n1979-1988: <8.5, 8.9>\n1989-1998: <7.8, 8.5>\n1999-2008: <7.6, 8.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of United Kingdom in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where United Kingdom stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\n### Trends:\n- **Brexit and Its Ongoing Impact (2019-2028)**: The United Kingdom's withdrawal from the European Union has led to significant changes in the relationship between the state and civil society. The state has gained more control over immigration, trade policies, and regulatory frameworks, but there is also increased civil society engagement in debates over sovereignty, economic integration, and social policies. (Strengthened state, mixed impact on society)\n- **Rise of Populism and Polarization**: Growing political polarization and the rise of populist movements have affected both the state’s ability to govern and the cohesion of civil society. This trend has led to increased political activism but also social fragmentation. (Weakened both state and society)\n- **Economic Inequality and Social Insecurity**: Persistent economic inequality and job insecurity have fueled social unrest and increased demands on the state to address these issues. This trend has put pressure on the state to provide social safety nets and has strengthened civil society movements advocating for economic justice. (Weakened state, strengthened society)\n- **Digital Transformation and Surveillance**: The increasing role of digital technologies in governance and surveillance has expanded the state's capacity for monitoring and control, while also empowering civil society through improved communication and organization. (Strengthened state, strengthened society)\n\n### Events:\n- **2019 General Election and Conservative Majority**: The Conservative Party's victory in the 2019 general election, with a significant majority, allowed the state to push through Brexit and implement a more right-leaning agenda. This event strengthened the state's power and initially weakened civil society's ability to oppose these changes. (Strengthened state, weakened society)\n- **2020 COVID-19 Pandemic and Lockdowns**: The outbreak of the COVID-19 pandemic and subsequent lockdowns increased the state's power in managing public health and enforcing restrictions. The pandemic also led to increased civil society engagement in public health advocacy and mutual aid initiatives. (Strengthened state, strengthened society)\n- **2021 Banning of Extinction Rebellion Protests**: The government's decision to ban protests by Extinction Rebellion and other environmental activist groups weakened civil society's ability to advocate for climate action and environmental policies. (Weakened society)\n- **2023 Cost of Living Crisis and Strikes**: The cost of living crisis in 2023 led to widespread strikes and protests, putting pressure on the state to address economic inequalities and social issues. This event strengthened civil society's influence and highlighted the state's challenges in managing economic and social pressures. (Weakened state, strengthened society)\n- **2028 Local and Regional Elections**: Significant wins by opposition parties in local and regional elections signaled a shift in public sentiment and a potential challenge to the central government's policies. This event strengthened civil society's role in democratic processes and weakened the state's control over local governance. (Weakened state, strengthened society)\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <5.0, 7.0>\n1799-1808: <6.0, 7.5>\n1809-1818: <6.5, 7.8>\n1819-1828: <7.0, 7.6>\n1829-1838: <7.5, 7.9>\n1839-1848: <7.7, 7.8>\n1849-1858: <7.5, 8.0>\n1859-1868: <8.0, 8.2>\n1869-1878: <8.5, 8.4>\n1879-1888: <8.7, 8.6>\n1889-1898: <8.9, 8.7>\n1899-1908: <9.2, 8.5>\n1909-1918: <9.4, 9.0>\n1919-1928: <8.9, 8.5>\n1929-1938: <8.7, 9.2>\n1939-1948: <9.0, 9.5>\n1949-1958: <8.8, 9.0>\n1959-1968: <8.9, 8.8>\n1969-1978: <9.5, 8.3>\n1979-1988: <8.5, 8.9>\n1989-1998: <7.8, 8.5>\n1999-2008: <7.6, 8.7>\n2009-2018: <7.4, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\n  \"society_power\": 5.0,\n  \"state_power\": 7.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"French Revolution influences social and political debates\",\n  \"reasoning\": \"United Kingdom had a functioning bureaucracy and military, with moderate societal organization and mobilization, influenced by Enlightenment ideas and the French Revolution.\"\n}",
    "1799-1808": "{\n  \"society_power\": 6.0,\n  \"state_power\": 7.5,\n  \"society_change\": 1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"Industrialization, urbanization, and growing activism\",\n  \"reasoning\": \"Industrialization and urbanization strengthened both state and civil society, with growing activism and social movements contributing to civil society's power.\"\n}",
    "1809-1818": "{\n  \"society_power\": 6.5,\n  \"state_power\": 7.8,\n  \"society_change\": 0.5,\n  \"state_change\": 0.3,\n  \"key_event\": \"Industrialization and political reform movements\",\n  \"reasoning\": \"Industrialization and political reform movements strengthened civil society, while the state's regulatory and economic roles expanded.\"\n}",
    "1819-1828": "{\n  \"society_power\": 7.0,\n  \"state_power\": 7.6,\n  \"society_change\": 0.5,\n  \"state_change\": -1.2,\n  \"key_event\": \"Peterloo Massacre and growing reform movements\",\n  \"reasoning\": \"The Peterloo Massacre galvanized civil society, while reform movements and demographic shifts increased social pressure for change, slightly weakening state power.\"\n}",
    "1829-1838": "{\n  \"society_power\": 7.5,\n  \"state_power\": 7.9,\n  \"society_change\": 0.5,\n  \"state_change\": 0.3,\n  \"key_event\": \"Reform Act of 1832 and Factory Act of 1833\",\n  \"reasoning\": \"The Reform Act expanded the electorate, strengthening civil society, while the Factory Act marked increased state regulation.\"\n}",
    "1839-1848": "{\n  \"society_power\": 7.7,\n  \"state_power\": 7.8,\n  \"society_change\": 0.2,\n  \"state_change\": -1.1,\n  \"key_event\": \"Chartist Movement and Repeal of Corn Laws\",\n  \"reasoning\": \"The Chartist movement and repeal of the Corn Laws strengthened civil society's capacity for mobilization and political reform, while the state's response to the Irish Potato Famine and economic shifts slightly weakened its legitimacy and control.\"\n}",
    "1849-1858": "{\n  \"society_power\": 7.5,\n  \"state_power\": 8.0,\n  \"society_change\": -2.2,\n  \"state_change\": 0.2,\n  \"key_event\": \"Rise of Industrial Capitalism and Urbanization\",\n  \"reasoning\": \"Industrialization and urbanization weakened civil society by creating social tensions and inequalities, while strengthening the state through increased tax revenue and administrative demands.\"\n}",
    "1859-1868": "{\n  \"society_power\": 8.0,\n  \"state_power\": 8.2,\n  \"society_change\": 0.5,\n  \"state_change\": 0.2,\n  \"key_event\": \"Reform Act of 1867\",\n  \"reasoning\": \"The Reform Act of 1867 expanded the franchise, strengthening civil society. The Public Health Act of 1868 bolstered state capacity in governance.\"\n}",
    "1869-1878": "{\n  \"society_power\": 8.5,\n  \"state_power\": 8.4,\n  \"society_change\": 0.5,\n  \"state_change\": 0.2,\n  \"key_event\": \"Reform Act 1867, Trade Union Act 1871\",\n  \"reasoning\": \"The Reform Act 1867 and Trade Union Act 1871 significantly bolstered civil society by expanding the franchise and legalizing trade unions, while the state's power modestly increased through improved public health and education systems.\"\n}",
    "1879-1888": "{\n  \"society_power\": 8.7,\n  \"state_power\": 8.6,\n  \"society_change\": 0.2,\n  \"state_change\": 0.2,\n  \"key_event\": \"Rise of the Labour Movement and Economic Shifts\",\n  \"reasoning\": \"The growth of trade unions and economic diversification strengthened both civil society and the state's regulatory role.\"\n}",
    "1889-1898": "{\n  \"society_power\": 8.9,\n  \"state_power\": 8.7,\n  \"society_change\": 0.2,\n  \"state_change\": 0.1,\n  \"key_event\": \"London Dock Strike and labor union growth\",\n  \"reasoning\": \"The 1889 London Dock Strike and subsequent labor union growth strengthened civil society, while state power slightly increased due to social legislation and local government reforms.\"\n}",
    "1899-1908": "{\n  \"society_power\": 9.2,\n  \"state_power\": 8.5,\n  \"society_change\": 0.3,\n  \"state_change\": -1.2,\n  \"key_event\": \"Rise of labor unions and social welfare reforms\",\n  \"reasoning\": \"Labor unions and social welfare reforms strengthened civil society, while the Boer War exposed state weaknesses.\"\n}",
    "1909-1918": "{\n  \"society_power\": 9.4,\n  \"state_power\": 9.0,\n  \"society_change\": 0.2,\n  \"state_change\": 0.5,\n  \"key_event\": \"Extension of Franchise and State Expansions\",\n  \"reasoning\": \"The Representation of the People Act 1918 and economic/social reforms strengthened civil society, while World War I expanded state power.\"\n}",
    "1919-1928": "{\n  \"society_power\": 8.9,\n  \"state_power\": 8.5,\n  \"society_change\": -1.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"General Strike of 1926\",\n  \"reasoning\": \"The General Strike of 1926 demonstrated the power of labor unions, strengthening civil society, while economic instability and political polarization weakened the state's control.\"\n}",
    "1929-1938": "{\n  \"society_power\": 8.7,\n  \"state_power\": 9.2,\n  \"society_change\": -1.2,\n  \"state_change\": 0.7,\n  \"key_event\": \"Great Depression and rise of Labour\",\n  \"reasoning\": \"The Great Depression initially weakened civil society, but the rise of the Labour Party and increased state intervention in social welfare and economic policies strengthened both state and civil society.\"\n}",
    "1939-1948": "{\n  \"society_power\": 9.0,\n  \"state_power\": 9.5,\n  \"society_change\": 0.3,\n  \"state_change\": 0.3,\n  \"key_event\": \"Labour Party's welfare state reforms\",\n  \"reasoning\": \"The Labour Party's victory and implementation of the welfare state, including the NHS, strengthened both civil society and the state's capacities.\"\n}",
    "1949-1958": "{\n  \"society_power\": 8.8,\n  \"state_power\": 9.0,\n  \"society_change\": -1.2,\n  \"state_change\": -1.5,\n  \"key_event\": \"Decolonization and Suez Crisis\",\n  \"reasoning\": \"Decolonization and the Suez Crisis weakened state power, while civil society remained robust but slightly diminished.\"\n}",
    "1959-1968": "{\n  \"society_power\": 8.9,\n  \"state_power\": 8.8,\n  \"society_change\": 0.1,\n  \"state_change\": -1.0,\n  \"key_event\": \"1963 Profumo Affair and 1964 Labour victory\",\n  \"reasoning\": \"Economic growth and technological advancements strengthened civil society, while political scandals and devaluation weakened state power.\"\n}",
    "1969-1978": "{\n  \"society_power\": 9.5,\n  \"state_power\": 8.3,\n  \"society_change\": 0.6,\n  \"state_change\": -1.5,\n  \"key_event\": \"Growth of union power and social movements\",\n  \"reasoning\": \"The rise of powerful trade unions and social movements strengthened civil society, while economic stagnation and external pressures weakened the state's authority and fiscal strength.\"\n}",
    "1979-1988": "{\n  \"society_power\": 8.5,\n  \"state_power\": 8.9,\n  \"society_change\": -1.0,\n  \"state_change\": 0.6,\n  \"key_event\": \"Thatcher's economic and labor reforms\",\n  \"reasoning\": \"Thatcher's reforms weakened civil society through economic liberalization and union decline, while strengthening state power through increased economic and military influence.\"\n}",
    "1989-1998": "{\n  \"society_power\": 7.8,\n  \"state_power\": 8.5,\n  \"society_change\": -1.0,\n  \"state_change\": -1.4,\n  \"key_event\": \"Decline of Manufacturing and Political Centralization\",\n  \"reasoning\": \"The decline of manufacturing weakened labor unions, and political centralization reduced local civil society power. State power was also somewhat diminished by European integration and economic liberalization.\"\n}",
    "1999-2008": "{\n  \"society_power\": 7.6,\n  \"state_power\": 8.7,\n  \"society_change\": 0.8,\n  \"state_change\": 0.2,\n  \"key_event\": \"Devolution and EU integration\",\n  \"reasoning\": \"Devolution strengthened regional civil societies, while EU integration and economic growth had mixed impacts.\"\n}",
    "2009-2018": "{\n  \"society_power\": 7.4,\n  \"state_power\": 8.5,\n  \"society_change\": 0.8,\n  \"state_change\": -1.2,\n  \"key_event\": \"Brexit referendum and ensuing political uncertainty\",\n  \"reasoning\": \"Brexit negotiations weakened state authority while strengthening civil society movements and political fragmentation.\"\n}",
    "2019-2028": "{\n  \"society_power\": 7.7,\n  \"state_power\": 8.8,\n  \"society_change\": 0.3,\n  \"state_change\": 0.3,\n  \"key_event\": \"Brexit, economic inequality, and digital transformation\",\n  \"reasoning\": \"Brexit and economic inequality strengthened civil society mobilization, while digital technologies enhanced state surveillance and civil society organization.\"\n}"
  }
}

==> experiments/results/united-kingdom__vdem.json <==
{
  "country": "United Kingdom",
  "model": "V-Dem",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 5.29,
    "1799-1808": 5.29,
    "1809-1818": 5.29,
    "1819-1828": 3.09,
    "1829-1838": 5.98,
    "1839-1848": 7.36,
    "1849-1858": 7.36,
    "1859-1868": 7.36,
    "1869-1878": 7.66,
    "1879-1888": 7.66,
    "1889-1898": 7.66,
    "1899-1908": 8.3,
    "1909-1918": 8.36,
    "1919-1928": 8.25,
    "1929-1938": 8.06,
    "1939-1948": 7.87,
    "1949-1958": 9.18,
    "1959-1968": 9.18,
    "1969-1978": 9.18,
    "1979-1988": 8.99,
    "1989-1998": 9.13,
    "1999-2008": 9.05,
    "2009-2018": 9.1,
    "2019-2028": 8.9
  },
  "state_power": {
    "1789-1798": 9.783,
    "1799-1808": 9.783,
    "1809-1818": 9.783,
    "1819-1828": 9.783,
    "1829-1838": 9.783,
    "1839-1848": 9.783,
    "1849-1858": 9.783,
    "1859-1868": 9.783,
    "1869-1878": 9.783,
    "1879-1888": 9.783,
    "1889-1898": 9.783,
    "1899-1908": 9.783,
    "1909-1918": 9.783,
    "1919-1928": 8.933,
    "1929-1938": 9.82,
    "1939-1948": 9.82,
    "1949-1958": 9.82,
    "1959-1968": 9.82,
    "1969-1978": 9.82,
    "1979-1988": 9.82,
    "1989-1998": 9.82,
    "1999-2008": 9.857,
    "2009-2018": 9.845,
    "2019-2028": 9.9
  },
  "key_event": {
    "1789-1798": "",
    "1799-1808": "",
    "1809-1818": "",
    "1819-1828": "",
    "1829-1838": "",
    "1839-1848": "",
    "1849-1858": "",
    "1859-1868": "",
    "1869-1878": "",
    "1879-1888": "",
    "1889-1898": "",
    "1899-1908": "",
    "1909-1918": "",
    "1919-1928": "",
    "1929-1938": "",
    "1939-1948": "",
    "1949-1958": "",
    "1959-1968": "",
    "1969-1978": "",
    "1979-1988": "",
    "1989-1998": "",
    "1999-2008": "",
    "2009-2018": "",
    "2019-2028": ""
  },
  "reasoning": {
    "1789-1798": "V-Dem",
    "1799-1808": "V-Dem",
    "1809-1818": "V-Dem",
    "1819-1828": "V-Dem",
    "1829-1838": "V-Dem",
    "1839-1848": "V-Dem",
    "1849-1858": "V-Dem",
    "1859-1868": "V-Dem",
    "1869-1878": "V-Dem",
    "1879-1888": "V-Dem",
    "1889-1898": "V-Dem",
    "1899-1908": "V-Dem",
    "1909-1918": "V-Dem",
    "1919-1928": "V-Dem",
    "1929-1938": "V-Dem",
    "1939-1948": "V-Dem",
    "1949-1958": "V-Dem",
    "1959-1968": "V-Dem",
    "1969-1978": "V-Dem",
    "1979-1988": "V-Dem",
    "1989-1998": "V-Dem",
    "1999-2008": "V-Dem",
    "2009-2018": "V-Dem",
    "2019-2028": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/united-states__anthropic-claude-opus-4-8.json <==
{
  "country": "United States",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 6.5,
    "1799-1808": 7.0,
    "1809-1818": 7.0,
    "1819-1828": 7.5,
    "1829-1838": 8.0,
    "1839-1848": 8.0,
    "1849-1858": 8.5,
    "1859-1868": 8.0,
    "1869-1878": 7.5,
    "1879-1888": 7.0,
    "1889-1898": 6.5,
    "1899-1908": 7.0,
    "1909-1918": 7.0,
    "1919-1928": 6.5,
    "1929-1938": 7.0,
    "1939-1948": 7.0,
    "1949-1958": 7.0,
    "1959-1968": 8.0,
    "1969-1978": 8.5,
    "1979-1988": 7.5,
    "1989-1998": 7.0,
    "1999-2008": 6.5,
    "2009-2018": 6.5,
    "2019-2028": 6.0
  },
  "state_power": {
    "1789-1798": 4.0,
    "1799-1808": 4.5,
    "1809-1818": 5.0,
    "1819-1828": 5.5,
    "1829-1838": 6.0,
    "1839-1848": 6.5,
    "1849-1858": 6.0,
    "1859-1868": 7.5,
    "1869-1878": 7.0,
    "1879-1888": 7.0,
    "1889-1898": 7.5,
    "1899-1908": 8.0,
    "1909-1918": 8.5,
    "1919-1928": 8.0,
    "1929-1938": 8.5,
    "1939-1948": 9.0,
    "1949-1958": 9.0,
    "1959-1968": 9.0,
    "1969-1978": 8.0,
    "1979-1988": 8.0,
    "1989-1998": 7.5,
    "1999-2008": 8.5,
    "2009-2018": 8.5,
    "2019-2028": 8.5
  },
  "key_event": {
    "1789-1798": "Constitution ratified; new federal government established",
    "1799-1808": "Peaceful transfer of power (1800) and Louisiana Purchase",
    "1809-1818": "War of 1812 spurred state-building despite exposing fiscal weakness",
    "1819-1828": "Franchise expansion and Jacksonian mass mobilization",
    "1829-1838": "Jacksonian mass democracy expands suffrage and executive power",
    "1839-1848": "Mexican War/Texas expansion; reform movements vs. rising Slave Power",
    "1849-1858": "Sectional crisis over slavery; Bleeding Kansas and Dred Scott",
    "1859-1868": "Civil War and federal state-building",
    "1869-1878": "Compromise of 1877 ends Reconstruction; Redeemer reaction",
    "1879-1888": "Corporate concentration outpaces weak state; labor crushed post-Haymarket",
    "1889-1898": "Pullman Strike crushed; state coercion and Spanish-American War expansion",
    "1899-1908": "Progressive Era: activist state and reform mobilization grow together",
    "1909-1918": "WWI mobilization and Progressive administrative state expansion",
    "1919-1928": "Red Scare, labor decline; suffrage partly offsets",
    "1929-1938": "New Deal state-building paired with labor mobilization",
    "1939-1948": "WWII mobilization and permanent national-security state",
    "1949-1958": "Civil rights movement rises amid Cold War security state",
    "1959-1968": "Civil rights and Great Society: simultaneous mobilization and state-building",
    "1969-1978": "Watergate and the rights revolution constrain executive power",
    "1979-1988": "Reagan era: labor's decline and deregulation weaken society",
    "1989-1998": "Cold War's end, deregulation, and declining associational life",
    "1999-2008": "9/11 and War on Terror expand the security state",
    "2009-2018": "Polarization and surveillance state amid vigorous protest movements",
    "2019-2028": "Polarization, Jan 6, and executive-power concentration"
  },
  "reasoning": {
    "1789-1798": "The new federal state was weak in reach—small army, limited bureaucracy, reliant on states and challenged by events like the Whiskey Rebellion—while an unusually vibrant civil society of newspapers, town meetings, churches, and emerging parties actively contested and constrained power.",
    "1799-1808": "Society strengthened through the 1800 electoral turnover, repeal of the Sedition Acts, broadening franchise, and a growing partisan press, though slavery's entrenchment capped gains; the state saw modest net growth as the Louisiana Purchase, judicial review, and embargo enforcement expanded reach even as Jeffersonian fiscal retrenchment and states'-rights nullification claims pulled the other way.",
    "1809-1818": "The War of 1812, Second Bank (1816), protective tariff, and Jackson's Florida incursion strengthened federal fiscal, military, and territorial capacity, nudging state power up despite the burning of Washington and Bank expiration revealing persistent weakness. Society remained vigorously mobilized (frontier expansion, widening suffrage, Hartford Convention) but these gains roughly offset entrenchment of coercive slaveholding elites, leaving net society power flat.",
    "1819-1828": "Falling property qualifications, the second party system, and the 1828 turnout surge substantially broadened white male participation, pushing society upward; meanwhile Marshall Court rulings (McCulloch, Gibbons), the Missouri Compromise, and internal-improvement infrastructure modestly strengthened federal capacity and supremacy.",
    "1829-1838": "Universal white male suffrage, mass parties, and Tocquevillian reform associations deepened civil society for the included, while Jackson's spoils system, Bank War, Force Bill, and Indian Removal expanded executive and coercive state capacity; both grew in tandem within the corridor, even as domination of Native and enslaved peoples intensified outside it.",
    "1839-1848": "State capacity grew through territorial expansion and military mobilization (Texas annexation, Mexican-American War), lifting state power modestly to 6.5. Society's associational and participatory vigor (abolitionism, Seneca Falls, Free Soil, suffrage expansion) thickened but was offset by the Slave Power's capture of institutions and suppression of Black and dissenting society, leaving net society power roughly steady at 8.0.",
    "1849-1858": "Explosive growth of the abolitionist/free-soil press, party realignment, and mass mobilization (Uncle Tom's Cabin, Republican rise) strengthened organized civil society, while Bleeding Kansas, the caning of Sumner, and eroding legitimacy after Kansas-Nebraska and Dred Scott showed the federal state's declining ability to monopolize violence and command shared legitimacy. Despite expanded coercive reach (Fugitive Slave Act) and administrative growth via railroads, net state cohesion weakened amid sectional fracture.",
    "1859-1868": "The Civil War dramatically expanded federal state capacity through conscription, income tax, national banking, war debt, and military occupation of the South, pushing the state toward \"strong.\" Society remained vigorous through mass mobilization and emancipated Black civil society, but wartime coercion, habeas corpus suspension, and violent sectional conflict modestly reduced its net constraining capacity.",
    "1869-1878": "Brief gains from the 15th Amendment and Enforcement Acts (both empowering Black civil society and federal enforcement) were reversed by paramilitary terror, adverse Court rulings, Grant-era corruption, and Northern retreat culminating in 1877, disempowering a large regional segment of society and eroding the state's Southern enforcement capacity.",
    "1879-1888": "Society's relative power slipped as concentrated corporate wealth escaped constraint, labor mobilization was defeated (Haymarket, Southwest Strike), and Black political voice was suppressed by rising Jim Crow. State capacity was roughly flat: modest gains from the Pendleton Act, ICC, and Dawes Act were offset by persistent patronage weakness and the regulatory vacuum exposed by Wabash.",
    "1889-1898": "Despite intense populist and labor mobilization, defeats at Homestead, Pullman (federal troops, In re Debs), the 1896 Bryan loss, Jim Crow entrenchment (Plessy), and trust consolidation left society weaker on balance; meanwhile the Sherman Act, court-backed coercion, and the Spanish-American War expanded federal administrative and military capacity.",
    "1899-1908": "Roosevelt-era regulatory expansion (ICC empowerment, antitrust, federal consumer regulation, new bureaus) markedly strengthened state capacity, while muckraking, labor organizing, and reform associations revived civic countervailing power against concentrated capital—though the Panic of 1907's private resolution and entrenched Jim Crow disenfranchisement kept both gains bounded.",
    "1909-1918": "The state grew markedly through the income tax, Federal Reserve, regulatory agencies, and WWI mobilization/conscription, pushing it toward overwhelming capacity. Society mobilized strongly (suffrage, labor, Progressive reform) but was offset by wartime repression (Espionage/Sedition Acts, IWW suppression) and the flu pandemic, netting roughly flat.",
    "1919-1928": "The First Red Scare, defeated 1919 strike wave, collapsing unions, and immigration restriction suppressed key pillars of civil society, though women's suffrage and dense associational life cushioned the decline. State power eased slightly as wartime mobilization wound down, even as administrative capacity (Budget Act, Prohibition enforcement) persisted amid exposed enforcement limits and scandals like Teapot Dome.",
    "1929-1938": "The New Deal dramatically expanded federal administrative, fiscal, and regulatory capacity (alphabet agencies, Social Security, centralization), pushing the state higher, while the Wagner Act and surging union membership revived autonomous societal mobilization; independent institutions like the courts and the defeat of court-packing kept both growing together within the corridor.",
    "1939-1948": "War and Cold War drove dramatic, durable state expansion (mass taxation, standing military, CIA/DoD, loyalty programs, internment), pushing state power toward the overwhelming range; society mobilized strongly (labor peak, Great Migration, GI Bill, incipient civil rights) but offsetting setbacks (Taft-Hartley, internment, loyalty screening) left net society power roughly unchanged.",
    "1949-1958": "The Red Scare's chilling of dissent roughly offset the rising civil rights mobilization (Brown, Montgomery, McCarthy's censure), leaving society power steady; the Cold War national-security buildup, interstate highways, and NDEA reinforced an already very strong state, holding it at the top of the rubric.",
    "1959-1968": "The Civil Rights Movement, TV-amplified mass mobilization, campus/New Left organizing, and expanded Black political participation sharply strengthened civil society, while the already-overwhelming state saw offsetting forces—Great Society expansion and Vietnam war powers pushing up against COINTELPRO surveillance and coercive responses that were themselves checked by an increasingly assertive society.",
    "1969-1978": "Watergate, the Church Committee, the War Powers Resolution, and the rights/regulatory revolution strengthened society's oversight and litigation tools while curbing the \"imperial presidency\" and eroding state legitimacy amid stagflation, so society rises modestly and state autonomy declines from its postwar peak.",
    "1979-1988": "The PATCO firing, falling union density, deindustrialization, and rising inequality eroded organized society's countervailing power, even as conservative movements mobilized; state power held roughly steady as regulatory/fiscal capacity shrank but coercive/carceral and military capacity expanded, with checks like Iran-Contra hearings and the Bork fight showing society still constrained the state.",
    "1989-1998": "The end of the Cold War, defense drawdown, financial/telecom deregulation, and welfare reform modestly weakened the state's regulatory and national-security capacities even as the carceral state grew; society was pulled between declining unions/associational life (\"bowling alone\") and new but fragmented, polarized mobilization channels, netting a slight decline.",
    "1999-2008": "Post-9/11 surveillance, PATRIOT Act, DHS, executive war/detention powers, and the TARP intervention markedly expanded state capacity, while polarization, inequality, and deferring dissent modestly weakened broad-based society despite reactive judicial and electoral checks.",
    "2009-2018": "Surveillance/security apparatus, executive aggrandizement, and expanded regulatory reach (Dodd-Frank, ACA) sustained a strong state, roughly offset by Snowden's exposure and polarization-driven gridlock. Society's decline (union erosion, inequality, Citizens United, falling trust) was counterbalanced by energetic mobilization (BLM, #MeToo, Tea Party, Occupy), leaving both axes essentially unchanged.",
    "2019-2028": "Intense partisan polarization, declining institutional trust, and fragmented media eroded society's cohesive capacity to check the state even as protest surges (Floyd, anti-mandate) showed persistent mobilization, netting a modest decline. State power holds high: COVID-era fiscal/regulatory expansion and surveillance capacity offset norm-damage and administrative-deference rollbacks, leaving net state capacity roughly stable."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "# The Narrow Corridor Framework Applied to the US, 1799–1808\n\nIn Acemoğlu and Robinson's terms, liberty requires a *balance* between a capable state (the \"Leviathan\") and a mobilized society that can check it. Here's how developments in this decade shaped that balance.\n\n## Trends\n\n- **Westward expansion and settler democracy:** Continuing migration into trans-Appalachian territories (Kentucky, Tennessee, Ohio admitted 1803) expanded land ownership and a franchise of independent farmers. This *strengthened society* by dispersing economic power, though it also demanded state capacity to organize territories.\n\n- **Erosion of property qualifications for voting:** A slow democratizing drift in several states broadened the electorate. This *strengthened society's* capacity to constrain elites.\n\n- **Growth of a partisan press and voluntary associations:** Expansion of Republican and Federalist newspapers and political clubs deepened popular political mobilization—*strengthening society's* ability to contest state power.\n\n- **Institutionalization of the party system:** The consolidation of Federalist vs. Democratic-Republican competition created durable channels for peaceful contestation—arguably *strengthening both* state legitimacy and societal voice.\n\n- **Entrenchment and expansion of slavery:** The spread of cotton cultivation (post–cotton gin) deepened a coercive, elite-dominated Southern social order. In A&R's terms this reflects a **\"Despotic\"** or cage-of-norms dynamic that *weakened liberty for the enslaved* and empowered a planter elite over both state and non-elite society.\n\n- **Weak but professionalizing federal fiscal/administrative capacity:** Under Jefferson, deliberate reduction of the military, debt, and internal taxes *weakened state capacity* by design (Republican ideology favored a limited Leviathan).\n\n## Events\n\n- **Kentucky and Virginia Resolutions (1798–99):** Asserted states' right to nullify federal law—*weakened the (federal) state* and asserted a competing locus of authority.\n\n- **Expiration/repeal of the Alien and Sedition Acts (1800–1802):** Rollback of coercive federal power to suppress dissent *strengthened society* and civil liberties.\n\n- **Election of 1800 and peaceful transfer of power (1801):** The first partisan turnover between rival factions demonstrated that state power could change hands without violence—a landmark *strengthening the state's legitimacy and society's* confidence in institutions.\n\n- **Judiciary Act repeal & *Marbury v. Madison* (1803):** Established judicial review, *strengthening state* institutional capacity to check itself (rule-bound Leviathan).\n\n- **Louisiana Purchase (1803):** Doubled national territory. Massively *strengthened the state* (territory, future revenue, geopolitical reach) while also expanding land for settler society—and the future terrain of slavery.\n\n- **Lewis and Clark Expedition (1804–06):** Projected state reach and knowledge across the continent—*strengthened state capacity*.\n\n- **The Embargo Act (1807–08):** An extraordinary assertion of federal economic coercion that provoked evasion and protest (esp. in New England). It *attempted to strengthen state* enforcement power but generated *societal resistance*, revealing limits of the Leviathan.\n\n- **Abolition of the Atlantic slave trade (effective 1808):** A federal exercise of moral-regulatory authority; ambiguous effect—curtailed one coercive practice while the domestic slave system intensified.\n\n---\n\n**Note:** This is a synthesis applying A&R's concepts; they do not treat this exact decade in detail, so the state/society labels are interpretive.",
    "1809-1818": "# United States, 1809–1818: The Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, this decade shows the \"Shackled Leviathan\" developing—but with the tension that state-building (especially through war) risked outpacing societal checks, even as territorial and demographic expansion kept society mobilized.\n\n## Trends\n\n- **Westward demographic expansion and settlement**: Continuous migration into the trans-Appalachian West created new, assertive frontier communities and reinforced the participatory, self-organizing capacity of society—strengthening **society**, though it also demanded more state institutional reach.\n\n- **Rise of the market/commercial economy and early manufacturing**: The disruption of foreign trade (embargo aftermath, war) spurred domestic manufacturing, particularly textiles in New England—modestly strengthening the fiscal and economic base of the **state** and empowering new commercial interests in **society**.\n\n- **Expansion of slavery and the cotton economy**: Following the 1808 slave-trade ban, the internal slave system and cotton cultivation deepened in the Deep South—strengthening a coercive, hierarchical elite within **society** that constrained liberty for enslaved people (a \"Despotic\" undercurrent regionally).\n\n- **Gradual democratization of political participation**: The erosion of property qualifications in some states and rising partisan mobilization broadened white male suffrage and party organization—strengthening **society's** mobilizational capacity.\n\n- **Weakness of federal fiscal-military institutions**: Absence of a national bank after 1811, reliance on state banks, and chronic revenue/logistics problems revealed a persistently **weak state** administrative capacity throughout the period.\n\n## Events\n\n- **War of 1812 (1812–1815)**: The central event—exposed state weakness (invasion, burning of Washington, 1814) but ultimately **strengthened the state** by justifying military expansion, standing institutions, and a surge of national identity.\n\n- **Expiration of the First Bank of the United States (1811)**: **Weakened the state's** fiscal capacity and complicated war financing.\n\n- **Burning of Washington, D.C. (August 1814)**: A dramatic demonstration of **state weakness** and vulnerability of central institutions.\n\n- **Hartford Convention (1814–1815)**: New England Federalist protest against the war signaled **society's** capacity to resist and check the state (via threats of nullification/secession), though it discredited the Federalists.\n\n- **Treaty of Ghent (1815) and \"Era of Good Feelings\"**: Ended the war and reduced partisan conflict; consolidated national confidence—**strengthening the state's** legitimacy.\n\n- **Chartering of the Second Bank of the United States (1816)**: Rebuilt federal fiscal capacity—**strengthening the state**.\n\n- **Tariff of 1816**: First avowedly protective tariff—expanded federal economic role and revenue—**strengthening the state**.\n\n- **First Seminole War / Jackson's Florida incursion (1817–1818)**: Aggressive military action expanding federal territorial reach—**strengthening the state's** coercive capacity (while displacing Native and Black communities).\n\n- **Admission of new states (Louisiana 1812, Indiana 1816, Mississippi 1817)**: Incorporated frontier populations into the federal structure, extending state institutions while embedding new societal constituencies—strengthening **both**.\n\n*Note:* A limitation of applying this framework here is that \"society\" in the U.S. context was sharply bounded by race and gender—much of what \"strengthened society\" simultaneously entrenched despotic control over enslaved and Indigenous peoples.",
    "1819-1828": "# The United States, 1819–1828 (Acemoğlu–Robinson Framework)\n\nIn *The Narrow Corridor*, \"liberty\" emerges when state and society develop in tandem—the \"Red Queen effect.\" Here I flag whether each item strengthened/weakened the state (its capacity, reach, coercive/administrative power) or society (mobilization, participation, associational capacity to check the state).\n\n## Trends\n\n- **Westward expansion and land settlement:** Rapid population movement into the trans-Appalachian West created new states and expanded the demographic base. This *strengthened society* (dispersed, armed, self-governing settler communities with strong local autonomy) but only weakly extended federal *state* capacity, which remained thin at the periphery.\n\n- **Democratization of the franchise (property qualifications falling):** Through the 1820s states progressively eliminated property requirements for white male suffrage. This substantially *strengthened society's* mobilizational capacity and its leverage over elites—a classic broadening of popular participation.\n\n- **Market Revolution / transportation improvements:** Expansion of roads, canals (Erie Canal completed 1825), and commercial integration. This *strengthened both*: it built economic infrastructure supporting state/federal capacity and revenue, while also thickening commercial society and voluntary associations.\n\n- **Entrenchment and expansion of slavery westward:** The spread of the plantation economy created a powerful sectional interest that would *distort the state* by capturing federal institutions on behalf of a narrow oligarchy—a \"Despotic\" element that suppressed the liberty and civil-society capacity of enslaved people entirely.\n\n- **Growth of the \"second party system\" / partisan organization:** The decline of the Era of Good Feelings and rise of mass-based political organization (Jacksonian coalition-building). This *strengthened society's* capacity to organize and contest power through durable institutions.\n\n## Events\n\n- **Panic of 1819 (economic depression):** The first major peacetime financial crisis, triggering deflation, foreclosures, and popular anger at the Second Bank of the United States. It *weakened trust in the central state/national bank* and *mobilized society* (debtor relief movements, anti-Bank sentiment), feeding populist checks on elite institutions.\n\n- **McCulloch v. Maryland (1819):** The Supreme Court affirmed implied federal powers and the Bank's legitimacy, denying states the power to tax it. This *strengthened the (federal) state's* capacity and supremacy over the states.\n\n- **Missouri Compromise (1820):** Admission of Missouri (slave) and Maine (free) plus the 36°30′ line. A discrete institutional bargain that *strengthened the state's* short-term cohesion by managing sectional conflict, while institutionalizing the slave oligarchy's leverage within federal structures.\n\n- **Monroe Doctrine (1823):** Assertion of hemispheric primacy against European recolonization. This projected and *strengthened the state's* claimed sphere of authority in foreign affairs (though its enforcement capacity was then minimal).\n\n- **Gibbons v. Ogden (1824):** Broad reading of the federal commerce power. *Strengthened the federal state's* regulatory reach over interstate economic activity.\n\n- **The 1824 election and the \"Corrupt Bargain\":** The disputed election thrown to the House, with Adams's selection widely seen as elite deal-making. This *mobilized society* (Jacksonian grievance) and delegitimized insider control, spurring popular political organization.\n\n- **Election of 1828 (Jackson's victory):** A surge in voter turnout and mass participation delivered a popular-mandate presidency. This markedly *strengthened society's* role in and pressure on the state, inaugurating a more participatory (though racially exclusionary) political order.\n\n---\n\n**Caveat:** For AR, \"society\" here means the *enfranchised white male* citizenry whose participation genuinely expanded. The same period *deepened despotism* over enslaved Black Americans and Indigenous nations (the latter facing mounting removal pressure), so aggregate \"liberty\" gains were highly asymmetric.",
    "1829-1838": "# The Narrow Corridor Framework Applied to the U.S., 1829–1838\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" survives in the corridor through a balance where state and society each grow while checking the other. The Jacksonian era is a fascinating case: a broadening of white male participation (strengthening society) alongside expansions of executive power and violent expropriation of Native and Black populations (a mix of state capacity and the \"Despotic/Absent Leviathan\" toward excluded groups).\n\n## Trends\n\n- **Expansion of white male suffrage** — Property requirements fell across states through the 1820s–1830s, dramatically widening the electorate. *Strengthened society* (broader popular mobilization) but also *strengthened the state* by legitimizing a more powerful, popularly mandated executive.\n\n- **Rise of the mass political party (the \"spoils system\")** — The Democratic Party organization and patronage-based bureaucracy institutionalized political participation. *Strengthened society* (organized mass politics) while also *strengthening the state* through a loyal administrative apparatus.\n\n- **Market Revolution and transportation growth** — Canals (Erie, opened 1825, feeding this period), early railroads, banking expansion, and commercialization of agriculture. *Strengthened society* (associational economic life) but created tensions the state increasingly mediated.\n\n- **Westward settlement and demographic expansion** — Continued push into the trans-Appalachian and Old Southwest. *Strengthened the state's* coercive/expropriative reach against Native nations while feeding a decentralized settler society.\n\n- **Entrenchment and spread of slavery** — Cotton's expansion deepened Southern reliance on enslaved labor. A clear case of the *Despotic/Absent Leviathan* toward the enslaved—arbitrary domination with no liberty.\n\n- **Rise of abolitionist and reform associations** — American Anti-Slavery Society (1833), temperance, and evangelical reform movements. *Strengthened civil society's* organizational capacity (Tocquevillian associationalism).\n\n## Events\n\n- **Andrew Jackson's inauguration (1829)** and the launch of the spoils system — *Strengthened the state's* executive branch.\n\n- **Indian Removal Act (1830)** and the Trail of Tears (1838, Cherokee) — Coercive expropriation; *strengthened state despotic power* while devastating Native societies.\n\n- **Nullification Crisis (1832–1833)** — South Carolina's challenge, the Force Bill, and the compromise tariff. *Strengthened the federal state's* assertion of supremacy while revealing sectional limits.\n\n- **Bank War / Veto of the Second Bank recharter (1832)** and removal of federal deposits (1833) — Jackson expanded presidential prerogative. *Strengthened the executive state*, though framed as protecting society from concentrated financial power.\n\n- **Worcester v. Georgia (1832)** — Supreme Court ruling for the Cherokee that Jackson effectively ignored, exposing *limits on judicial constraint of the state*.\n\n- **Formation of the Whig Party (mid-1830s)** — Emerged partly in reaction to \"King Andrew's\" executive expansion. *Strengthened society's* capacity to contest state power.\n\n- **Specie Circular (1836) and Panic of 1837** — Economic disruption partly attributable to Jacksonian monetary policy; illustrated the state's macroeconomic footprint and its limits.\n\n---\n\n**A note for your own analysis:** Acemoğlu and Robinson stress that liberty requires the corridor to include *all* members of society. The genuine analytical tension here is that Jacksonian democracy *broadened* participation and balance for white men—arguably moving that segment deeper into the corridor—while simultaneously intensifying domination of Native Americans and enslaved people. You may want to develop whether this era represents movement within the corridor, or a case showing the corridor was narrowly and exclusively defined.",
    "1839-1848": "# The United States, 1839–1848: State and Society in Acemoğlu & Robinson's Framework\n\n**Trends:**\n\n- **Westward expansion and the settler frontier**: Continuous migration west strengthened *society* (settlers claimed autonomy, self-organized communities) while simultaneously demanding and building *state* capacity (land offices, territorial governments, military posts). A double-edged trend for the \"Shackled Leviathan.\"\n\n- **Market Revolution / transportation and communication infrastructure**: Expansion of canals, early railroads, and the telegraph (Morse, 1844) integrated markets, deepened commercial society, and modestly increased state coordinating capacity—strengthening both, though unevenly by region.\n\n- **Immigration surge (esp. Irish and German)**: Accelerating in the mid-1840s, this reshaped urban civil society, labor markets, and eventually party organization (mobilizing/associational strength for *society*, though generating nativist tensions).\n\n- **Entrenchment and expansion of the slave economy**: Cotton's profitability entrenched an oligarchic Southern order—a locally *strong \"despotic\" elite* that suppressed Black society entirely and increasingly captured federal institutions (Slave Power thesis). Strengthened a coercive sub-state elite; weakened liberty.\n\n- **Democratization of white male suffrage / Second Party System maturation**: The Jacksonian-era removal of property qualifications and vigorous Whig–Democrat competition strengthened *society's* mobilizational capacity and popular participation.\n\n- **Rise of reform and associational movements**: Abolitionism, temperance, early women's rights organizing, and religious revivalism (Second Great Awakening's later phase) all thickened civil society's associational fabric—strengthening *society*.\n\n**Events:**\n\n- **Amistad case (1839–1841)**: Supreme Court ruling (1841) freed the captives; a discrete boost to abolitionist civil society and a test of legal institutions.\n\n- **1840 presidential election (\"Log Cabin/Hard Cider\" campaign)**: Mass-participation electioneering and Harrison's victory demonstrated and reinforced popular mobilization—strengthened *society*.\n\n- **The Gag Rule fight and its repeal (1836–1844)**: John Quincy Adams's campaign against the House rule barring antislavery petitions; its 1844 repeal was a discrete victory for civil society's right to petition (participatory strength restored).\n\n- **Dorr Rebellion (1841–1842, Rhode Island)**: An extralegal movement for suffrage expansion; showed society asserting itself against a narrow franchise—strengthened participatory pressure, though the uprising was suppressed by the state.\n\n- **Annexation of Texas (1845)**: Expanded the state's territory and inflamed sectional politics; strengthened *state* reach while intensifying slavery conflict.\n\n- **Mexican–American War (1846–1848)**: Major expansion of *state* military capacity and territory (Treaty of Guadalupe Hidalgo, 1848); also spurred civil-society dissent (Thoreau's tax resistance, antiwar Whigs).\n\n- **Wilmot Proviso (1846)**: A discrete legislative flashpoint over slavery in new territories; galvanized antislavery civil society and reshaped party alignments.\n\n- **Seneca Falls Convention (1848)**: Founding moment of the organized women's rights movement—a discrete strengthening of civil society.\n\n- **Free Soil Party formation (1848)**: Institutionalized antislavery politics as an electoral vehicle—strengthened *society's* political voice.\n\n---\n\n**Interpretive note:** In A&R's terms, this decade shows the U.S. broadly *within the corridor* but under strain: society's associational and participatory power was thickening (reform movements, suffrage, party competition), while state capacity grew through war and expansion. The decisive countervailing force was the Slave Power—a regional despotic elite whose capture of national institutions threatened to push the balance *outside* the corridor, foreshadowing the crisis of the 1850s–60s.",
    "1849-1858": "# The Narrow Corridor Framework Applied to the U.S., 1849–1858\n\nIn Acemoğlu and Robinson's terms, this decade reflects a \"Shackled Leviathan\" whose corridor was destabilized by slavery, which functioned as a locus of despotic, extractive power (planter dominance) that distorted both state capacity and civil society mobilization.\n\n## Trends\n\n- **Territorial expansion following the Mexican Cession (1848 onward):** New lands forced the slavery question into national politics, straining federal institutions and destabilizing the balance between state authority and sectional societies. *(Weakened state cohesion; polarized society.)*\n\n- **Rapid demographic growth via immigration (Irish, German):** Massive foreign influx swelled Northern cities and labor markets, energizing civil society but also provoking nativist reaction. *(Strengthened society; ambiguous for state.)*\n\n- **Market Revolution / railroad and telegraph expansion:** Deepening industrialization and transport networks knit the North together economically, increasing capacity for collective action and communication. *(Strengthened both Northern society and state administrative reach.)*\n\n- **Growth of the abolitionist and free-soil press/associations:** Expanding print culture and reform networks mobilized organized civil society against the \"Slave Power.\" *(Strengthened society's mobilizational capacity.)*\n\n- **Entrenchment of the Southern planter oligarchy (\"Slave Power\"):** Consolidation of an extractive elite that captured federal institutions (courts, executive), embodying despotic power resistant to societal checks. *(Strengthened a narrow, extractive state faction; weakened inclusive society.)*\n\n- **Sectional divergence of economies (industrial North vs. slave-agrarian South):** Widening structural gap eroded the shared institutional framework holding the corridor together. *(Weakened national state legitimacy.)*\n\n## Events\n\n- **Compromise of 1850:** Legislative bargain (admitting California free, organizing New Mexico/Utah territories, Fugitive Slave Act) temporarily preserved federal authority but on unstable terms. *(Ambiguous—short-term state stabilization, long-term erosion.)*\n\n- **Fugitive Slave Act of 1850:** Expanded federal coercive reach into Northern states, forcing citizens to enforce slavery; provoked massive civil resistance. *(Strengthened despotic state power; galvanized oppositional society.)*\n\n- **Publication of *Uncle Tom's Cabin* (1852):** Mobilized Northern moral sentiment on an unprecedented scale. *(Strengthened anti-slavery society.)*\n\n- **Kansas-Nebraska Act (1854):** Repealed the Missouri Compromise line via \"popular sovereignty,\" reopening territories to slavery and shattering the existing institutional settlement. *(Weakened state legitimacy; inflamed sectional society.)*\n\n- **Collapse of the Whig Party / rise of the Republican Party (1854–1856):** Realignment of the party system—a core civil-society institution—along sectional lines. *(Reconfigured society; weakened cross-sectional state coherence.)*\n\n- **\"Bleeding Kansas\" (1854–1858):** Violent conflict between pro- and anti-slavery settlers demonstrated the federal state's inability to monopolize legitimate violence. *(Weakened state capacity; showed unrestrained societal factionalism.)*\n\n- **Caning of Charles Sumner (1856):** Violence within Congress itself signaled breakdown of institutional norms. *(Weakened state legitimacy.)*\n\n- **Dred Scott v. Sandford (1857):** Supreme Court denied Black citizenship and barred federal restriction of slavery in territories, deploying state institutions for extractive ends. *(Strengthened Slave-Power state capture; delegitimized federal institutions in Northern eyes.)*\n\n- **Panic of 1857:** Financial crisis hit the industrial North harder than the cotton South, sharpening economic-sectional grievances. *(Strained state; intensified sectional societal conflict.)*\n\n- **Lincoln-Douglas debates (1858):** Crystallized public argument over slavery's expansion, further mobilizing organized civil society. *(Strengthened society's deliberative engagement.)*",
    "1859-1868": "# The Narrow Corridor Framework Applied to the US, 1859–1868\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires a balance where state and society grow together. This decade saw a dramatic expansion of state capacity (a lurch toward a \"Despotic Leviathan\" potential) alongside contested mobilization of civil society.\n\n## Trends\n\n- **Industrialization and Northern economic expansion** — Rapid growth of railroads, manufacturing, and finance strengthened the *Northern state's* fiscal-military capacity and empowered an industrial civil society; deepened the North-South divergence.\n\n- **Fiscal-administrative state-building** — Introduction of the first federal income tax (1861/1862), the Internal Revenue system, and national banking legislation (1863–64) permanently expanded *state* capacity for taxation and monetary control.\n\n- **Wartime expansion of federal bureaucracy and war debt** — A growing national debt and bond markets, plus new agencies, shifted power toward the *federal state* relative to the states.\n\n- **Slavery as an entrenched institution and its erosion** — The Southern slave-labor economy embodied a form of local elite domination (\"cage of norms\"); its collapse restructured both *state* authority and *society* in the South.\n\n- **Free-labor ideology and mass political mobilization** — The rise of Republican free-soil ideology and expanded partisan participation strengthened *civil society's* capacity to constrain and direct the state.\n\n- **Westward settlement and demographic growth** — Immigration and territorial expansion (Homestead Act, 1862) enlarged both *state* reach and *society's* dispersed economic base.\n\n## Events\n\n- **John Brown's raid on Harpers Ferry (1859)** — Polarizing act of civil-society militancy; heightened sectional conflict and mobilized (opposing) societies North and South.\n\n- **Secession of Southern states (1860–61)** — Direct assault on *federal state* authority; simultaneously created a rival Confederate state.\n\n- **The Civil War (1861–1865)** — Massively strengthened the *federal state* (conscription, suspension of habeas corpus, standing army); mobilized *civil society* through volunteer regiments, Sanitary Commission, and Black enlistment.\n\n- **Emancipation Proclamation (1863)** — Expanded *state* power to reshape social order and empowered *Black civil society* (military service, claims to citizenship).\n\n- **Homestead Act & Morrill Land-Grant Act (1862)** — Enhanced *state* capacity to distribute resources while broadening *society's* economic and educational base.\n\n- **Assassination of Lincoln (1865)** — Destabilized the postwar political settlement, weakening coherent *state* direction of Reconstruction.\n\n- **Thirteenth Amendment (1865)** — Constitutionally abolished slavery; empowered freed people (*society*) and expanded federal (*state*) authority over states.\n\n- **Freedmen's Bureau (1865)** — Direct *state* intervention to build capacity supporting a newly enfranchised *civil society*.\n\n- **Reconstruction Acts and military occupation of the South (1867)** — Sharp expansion of *federal state* coercive power; enabled Black political participation (*society*) against white-elite resistance.\n\n- **Fourteenth Amendment (ratified 1868)** — Redefined citizenship and applied constraints on states, strengthening both national *state* authority and individual/*societal* rights claims.\n\n- **Impeachment of Andrew Johnson (1868)** — Institutional conflict testing the balance between executive and legislative *state* power.",
    "1869-1878": "# The United States, 1869–1878 (Narrow Corridor Framework)\n\nIn Acemoğlu and Robinson's terms, this decade features a temporarily empowered Reconstruction state and mobilized (Black and freedmen's) civil society, both eroding toward the end as the \"Redeemer\" reaction and Northern retreat weakened the state's capacity and disempowered a large portion of society.\n\n## Trends\n\n- **Industrial expansion and the rise of large corporations/railroads** — strengthened certain economic actors and created concentrated private power that could rival or capture the state; ambiguous for the shackled state (empowered elites more than accountable institutions).\n\n- **Transcontinental railroad completion and westward settlement** — expanded state administrative reach into the West but also empowered private railroad and land interests; net effect strengthened state territorial capacity while enabling elite capture.\n\n- **Waves of immigration (esp. Northern/Western European, growing urban labor)** — expanded and diversified civil society, though political machines (e.g., Tammany-style patronage) channeled this into clientelism that could weaken autonomous mobilization.\n\n- **Growth of Black political participation and institutions in the South** (churches, schools, Black officeholders, Union Leagues) — a genuine strengthening of civil society, but fragile because dependent on federal enforcement.\n\n- **Gradual Northern disengagement from Reconstruction (\"Reconstruction fatigue\")** — a slow erosion of federal will that weakened the state's coercive/protective capacity in the South.\n\n- **Persistent Southern white resistance and reconstitution of planter elite dominance** — a countervailing \"despotic society\" force weakening both an inclusive state and Black civil society.\n\n- **Post-1873 economic depression (Long Depression)** — weakened labor/civil society bargaining power and strained state fiscal capacity, feeding retrenchment.\n\n## Events\n\n- **Ratification of the 15th Amendment (1870)** — strengthened civil society (Black male suffrage) and the state's normative/legal reach.\n\n- **Enforcement Acts and Ku Klux Klan Act (1870–1871)** — sharply strengthened federal state capacity to suppress vigilante terror and protect civil society (temporarily broke the Klan).\n\n- **Ku Klux Klan and paramilitary violence (White League, Red Shirts)** — a violent civil-society/private-power assault that undermined both the inclusive state's authority and Black political mobilization.\n\n- **Panic of 1873** (Jay Cooke failure, financial collapse) — a discrete shock weakening state finances and society's economic power, accelerating political retreat.\n\n- **Colfax Massacre (1873)** and subsequent *United States v. Cruikshank* litigation — violent disempowerment of Black society; the eventual ruling (1876) gutted federal enforcement power, weakening the state's protective reach.\n\n- **Slaughter-House Cases (1873)** — Supreme Court narrowing of 14th Amendment privileges/immunities, weakening federal (state) authority to protect civil rights.\n\n- **Civil Rights Act of 1875** — a last legislative attempt to strengthen civil society's protected status (largely unenforced, later struck down).\n\n- **Grant-era corruption scandals** (Crédit Mobilier 1872, Whiskey Ring 1875) — exposed elite capture, weakening the legitimacy and perceived integrity of state institutions.\n\n- **\"Redemption\" of Southern states** (Democratic/Redeemer takeovers culminating mid-1870s) — reasserted narrow elite state control and dismantled inclusive civil society gains.\n\n- **Disputed 1876 election and Compromise of 1877** — withdrawal of federal troops ended Reconstruction, decisively weakening the state's Southern enforcement capacity and disempowering Black civil society.\n\n**Note on framing:** The decade illustrates a rare episode where the U.S. attempted to move *toward* the corridor in the South (empowered state + mobilized freedmen), only to be pushed out by elite reaction and Northern withdrawal—leaving a \"despotic\" regional equilibrium for Black Americans.",
    "1879-1888": "In *The Narrow Corridor*, Acemoğlu and Robinson argue that liberty emerges from a balance between a capable **state (Leviathan)** and a mobilized, vigilant **society** that can constrain it. The 1879–1888 period in the U.S. is interesting because industrialization was massively strengthening private economic power while the federal state remained comparatively weak—a \"Shackled Leviathan\" that struggled to keep pace with concentrated economic forces.\n\n**Trends:**\n\n- **Rapid industrialization and the rise of corporate/monopoly power (esp. railroads, Standard Oil, Carnegie steel):** Strengthened private economic elites, effectively weakening society's relative power as vast wealth concentrations escaped both state and popular constraint—an asymmetry Acemoğlu and Robinson would see as pushing outside the corridor.\n\n- **Consolidation of railroad networks and standardization (e.g., standard time zones adopted 1883):** Strengthened national economic integration and corporate coordination; ambiguous for the state, which lacked regulatory capacity to match.\n\n- **Mass immigration and urbanization:** Expanded and diversified civil society's potential base, but often channeled through urban political machines (e.g., Tammany), which could either mobilize or co-opt/weaken independent societal power.\n\n- **Growth of the labor movement (Knights of Labor membership surging mid-decade):** Strengthened society's capacity for collective mobilization against economic Leviathans.\n\n- **Persistence of a weak, patronage-based (\"spoils system\") federal administrative state:** Kept Leviathan shackled and low-capacity, limiting its ability to regulate the emerging industrial economy.\n\n- **Retreat from Reconstruction and entrenchment of Southern white \"home rule\":** Weakened both federal state capacity in the South and the political voice (society) of Black citizens, illustrating the \"cage of norms\" and despotic local power.\n\n**Events:**\n\n- **Pendleton Civil Service Reform Act (1883):** Strengthened state capacity by introducing merit-based hiring, a step toward a more competent (less purely patronage) bureaucracy—a modest move toward Leviathan capacity constrained by rules.\n\n- **Southern Black disenfranchisement measures and rising Jim Crow codification (throughout the decade):** Weakened society (specifically Black political participation) and legitimized despotic local control.\n\n- **The Great Southwest Railroad Strike (1886) and the Haymarket Affair (1886):** A discrete flashpoint of societal labor mobilization; the violent aftermath and backlash weakened the Knights of Labor and demonstrated the state's coercive alignment with capital.\n\n- **Wabash v. Illinois (1886):** Supreme Court struck down state regulation of interstate railroads, weakening sub-federal state regulatory power and exposing a governance vacuum.\n\n- **Interstate Commerce Act (1887):** Created the Interstate Commerce Commission—a landmark attempt to *build* federal regulatory Leviathan to check corporate power, though initially weak in enforcement.\n\n- **Dawes Severalty Act (1887):** Expanded coercive federal state power over Native Americans, breaking up tribal lands—an assertion of despotic Leviathan against Indigenous society.\n\n- **Presidential elections of 1880, 1884, 1888:** Reflected competitive electoral society, though closely contested and machine-influenced.\n\n**Caveat:** Acemoğlu and Robinson themselves don't provide a year-by-year account of this decade, so the framing above applies their *state-vs-society balance* lens to standard U.S. historiography rather than citing their specific claims about 1879–1888.",
    "1889-1898": "# The Narrow Corridor Framework Applied to the US, 1889–1898\n\nIn Acemoğlu and Robinson's terms, this decade shows a \"Shackled Leviathan\" beginning to build capacity (state power) while an unusually mobilized society pushed back through populist and labor movements—a period of contestation within/near the corridor.\n\n## Trends\n\n- **Industrial consolidation and the rise of trusts (Standard Oil, Carnegie Steel, etc.)** — Concentrated economic power in private hands, arguably *weakening society's* countervailing power over elites while creating pressure for a *stronger regulatory state*.\n\n- **Rapid urbanization and mass immigration (esp. Southern/Eastern European)** — Reshaped the demographic base; strengthened ethnic and labor associations (civil society) in cities but strained municipal capacity and fueled nativist reaction.\n\n- **Agrarian distress and the Populist movement** — Falling crop prices, debt, and railroad/creditor grievances mobilized farmers (Farmers' Alliances, Grange) into a potent *society* movement demanding state intervention.\n\n- **The closing of the frontier** — The 1890 Census declaring the frontier \"closed\" (Turner's 1893 thesis) removed a long-standing safety valve, intensifying labor/land conflict and shifting energy toward organized political contestation.\n\n- **Consolidation of Jim Crow and Southern disenfranchisement** — Systematic *weakening of Black civil society* through segregation and voting restrictions, effectively an \"elite capture\" reversal of Reconstruction gains.\n\n- **Growth of organized labor** — The American Federation of Labor and railway unions expanded, strengthening one segment of society's collective capacity against industrial employers.\n\n## Events\n\n- **Sherman Antitrust Act (1890)** — Discrete legislation *expanding state capacity* to regulate the economy (though initially used weakly, and even against unions).\n\n- **Sherman Silver Purchase Act (1890) and its 1893 repeal** — Monetary policy fights that both reflected societal (silverite/agrarian) pressure and demonstrated federal fiscal authority.\n\n- **McKinley Tariff (1890)** — High protective tariff; expression of *state economic power* serving industrial interests, provoking electoral backlash.\n\n- **Formation of the People's (Populist) Party (1892)** — Institutionalized agrarian/labor mobilization into a national third party; a peak of *society* asserting itself.\n\n- **Homestead Strike (1892)** — Violent Carnegie/Pinkerton confrontation; a defeat that *weakened labor (society)* and showed private + state coercive force backing capital.\n\n- **Panic of 1893 and ensuing depression** — Severe economic collapse that fueled unrest and radicalized demands on the state.\n\n- **Pullman Strike (1894)** — Federal troops and injunction (backed by *In re Debs*, 1895) broke the strike; a clear *strengthening of state coercive power* and use of courts against labor.\n\n- **Coxey's Army (1894)** — March of unemployed on Washington; symbolic assertion of *society* demanding federal public-works relief.\n\n- **Wilson–Gorman Tariff and its income-tax provision struck down (Pollock v. Farmers' Loan, 1895)** — Court *checked state fiscal capacity*, delaying income taxation (later reversed by the 16th Amendment).\n\n- **Election of 1896 (McKinley v. Bryan)** — Bryan's \"Cross of Gold\" fusion campaign; its defeat blunted the Populist surge, a *setback for the agrarian society movement*.\n\n- **Plessy v. Ferguson (1896)** — Judicially entrenched \"separate but equal,\" a discrete legal event *weakening Black civil society*.\n\n- **Spanish–American War (1898)** — War with easy victory dramatically *strengthened the central state* (military, administrative, and overseas-imperial capacity), inaugurating a more assertive federal government.\n\n*Caveat: Acemoğlu and Robinson do not analyze this exact decade in detail; this applies their concepts (Shackled Leviathan, corridor contestation, elite capture) to standard US historiography of the 1890s.*",
    "1899-1908": "# The Narrow Corridor Framework: United States, 1899–1908\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires balanced growth of both state and society capacity. The Progressive Era's early years show the American state expanding rapidly while society mobilized to shackle it—a dynamic era of contestation.\n\n## Trends\n\n- **Industrial concentration and the trust movement**: Massive consolidation (e.g., the trend culminating in U.S. Steel, 1901) created private economic power rivaling the state—strengthening a narrow segment of *society* (elite capital) while threatening broader civic power and pressuring the state to respond.\n\n- **Urbanization and mass immigration**: Continued heavy immigration (especially from Southern/Eastern Europe) and city growth expanded and diversified civil society, but strained municipal institutions—ambiguous, but broadly *strengthening society's* mobilizational base.\n\n- **Rise of the regulatory/administrative state**: Gradual growth of federal bureaucratic capacity (civil service professionalization, new agencies) *strengthened the state's* capacity to govern the economy.\n\n- **Progressive reform mobilization and muckraking journalism**: Expanding investigative press and reform associations built society's capacity to monitor and constrain power—*strengthening society*.\n\n- **Jim Crow entrenchment and Black disenfranchisement**: Ongoing consolidation of segregation and voter suppression in the South *weakened society* for Black Americans (a \"despotic\" enclave), showing uneven state-society balance.\n\n- **Labor movement growth**: Rising union membership and organizing capacity *strengthened society's* countervailing power against capital.\n\n## Events\n\n- **Formation of U.S. Steel (1901)**: First billion-dollar corporation; discrete leap in concentrated private power.\n\n- **McKinley's assassination / Theodore Roosevelt's accession (1901)**: Brought an activist executive committed to expanding state regulatory reach—*strengthened the state*.\n\n- **Anthracite Coal Strike (1902)**: Roosevelt's mediation set a precedent for the state acting as neutral arbiter between labor and capital—*strengthened state* legitimacy and *society's* labor leverage.\n\n- **Northern Securities antitrust case (1902–1904)**: Government suit (upheld 1904) asserted state power to break concentrated capital—*strengthened the state* relative to elite society.\n\n- **Department of Commerce and Labor / Bureau of Corporations created (1903)**: Institutional expansion of federal oversight—*strengthened the state*.\n\n- **Elkins Act (1903)** and **Hepburn Act (1906)**: Expanded ICC authority over railroad rates—concrete *strengthening of state* regulatory capacity.\n\n- **Pure Food and Drug Act & Meat Inspection Act (1906)**: Triggered partly by Upton Sinclair's *The Jungle*; established federal consumer regulation—*strengthened the state*, driven by *society's* pressure.\n\n- **Panic of 1907**: Financial crisis resolved largely by private action (J.P. Morgan), exposing weak state monetary capacity and spurring later reform—revealed *state weakness* in finance.\n\n---\n\n**Caveat**: Acemoğlu and Robinson do not analyze this decade item-by-item; the classifications above apply their framework interpretively. The period's defining feature is *simultaneous* growth of state and society capacity (a corridor-widening dynamic), sharply qualified by the Southern racial order, which sat outside that balance.",
    "1909-1918": "# The United States in the Narrow Corridor, 1909–1918\n\nIn Acemoğlu and Robinson's framework, liberty emerges when state and society grow in tandem—a \"Red Queen\" dynamic. This decade saw the state expand dramatically (WWI, Progressive reforms) while society mobilized but also suffered wartime repression.\n\n## Trends\n\n- **Progressive reform movement (institutional):** Sustained push for administrative regulation, anti-trust enforcement, and professional bureaucracy—**strengthened the state's capacity** while also reflecting mobilized civil society (muckrakers, reform associations).\n\n- **Growth of the administrative/regulatory state (institutional):** Expansion of federal agencies (e.g., FTC, Federal Reserve) building durable bureaucratic capacity—**strengthened the state.**\n\n- **Immigration and urbanization (demographic):** Continued mass immigration from Southern/Eastern Europe swelling cities—**strengthened society** via associational life and labor organizing, but generated nativist backlash that later empowered coercive state responses.\n\n- **Industrial expansion and labor mobilization (economic):** Growth of large corporations alongside rising union membership (AFL, IWW)—an ambiguous effect: **strengthened organized society** while corporate concentration created powerful private actors that could rival or capture the state.\n\n- **The Great Migration begins (demographic):** African Americans moving north from ~1916—**strengthened Black civil society** through new communities and political weight, though facing violent resistance.\n\n- **Women's suffrage movement momentum (social/institutional):** Growing organized pressure (NAWSA, National Woman's Party)—**strengthened civil society** and broadened the base of political participation.\n\n## Events\n\n- **16th Amendment—federal income tax (1913):** Gave the state a powerful independent revenue stream—**strongly strengthened the state.**\n\n- **17th Amendment—direct election of senators (1913):** Increased popular control over the state—**strengthened society's leverage over the state.**\n\n- **Federal Reserve Act (1913):** Created central banking capacity—**strengthened state economic power.**\n\n- **Clayton Antitrust Act & FTC Act (1914):** Enhanced regulatory reach over corporations—**strengthened state capacity** to check private power (a \"Shackled Leviathan\" move).\n\n- **U.S. entry into World War I (1917):** Massive expansion of federal power via War Industries Board, food/fuel administration, conscription—**dramatically strengthened the state**, with society mobilized but increasingly subordinated.\n\n- **Selective Service Act (1917):** Mass conscription—**strengthened the state's coercive reach** into individual lives.\n\n- **Espionage Act (1917) and Sedition Act (1918):** Criminalized dissent, jailed critics (e.g., Eugene Debs)—**strengthened the state coercively while weakening civil society/liberty.**\n\n- **Suppression of the IWW and labor radicals (1917–1918):** Federal raids and prosecutions—**weakened a segment of civil society** (organized radical labor).\n\n- **1918 influenza pandemic:** Strained public health institutions and civic life—mixed, but broadly **weakened society** through demographic and social disruption.\n\n---\n\n**Framework note:** The decade illustrates the Red Queen tension: Progressive-era reforms represented balanced state–society growth (toward the corridor), but WWI mobilization tilted power sharply toward a **Leviathan** whose wartime coercion (Espionage/Sedition Acts) temporarily overran society's countervailing power—a warning that rapid state growth without matching societal capacity threatens liberty.",
    "1919-1928": "# The Narrow Corridor Framework Applied to the US, 1919–1928\n\nIn Acemoğlu and Robinson's terms, liberty requires a balance where a strong \"Shackled Leviathan\" state and a mobilized society check each other. Below, items are assessed by whether they strengthened or weakened state or society (and thus the balance in the \"corridor\").\n\n## Trends\n\n- **Great Migration (Black Southerners northward):** Ongoing demographic shift reshaped urban political constituencies and built the base for future civil-society organizing (NAACP, urban Black churches). *Strengthened society (long-run), though Northern segregation constrained it.*\n\n- **Expansion of the administrative/regulatory state:** Continued growth of federal agencies (e.g., Commerce Dept. under Hoover, Bureau of the Budget after the 1921 Budget and Accounting Act). *Strengthened state capacity, especially fiscal-administrative.*\n\n- **Rapid industrialization and consumer economy:** Mass production (autos, electrification, radio), rising corporate concentration. *Strengthened economic elites/corporate power; ambiguous for state; weakened labor's countervailing power.*\n\n- **Decline of organized labor:** Union membership fell sharply through the decade amid \"welfare capitalism,\" open-shop (\"American Plan\") drives, and hostile courts. *Weakened a key pillar of civil society.*\n\n- **Rise of mass media and national culture:** Radio, national advertising, and mass-circulation press created shared public sphere—capable of both mobilizing and homogenizing society. *Ambiguous; potential to strengthen society's coordination.*\n\n- **Nativism and immigration restriction as ideology:** Sustained anti-immigrant and racial hierarchy sentiment normalized exclusionary state action. *Strengthened despotic tendencies; weakened pluralistic society.*\n\n- **Growth of professional/associational civil society:** Expansion of civic groups, women's clubs, and reform associations post-suffrage. *Strengthened society's organizational density.*\n\n## Events\n\n- **19th Amendment ratified (1920):** Enfranchised women nationally—a major expansion of the political nation. *Strengthened society's inclusiveness and voice.*\n\n- **First Red Scare & Palmer Raids (1919–1920):** Mass arrests/deportations of suspected radicals; suppression of dissent. *Strengthened coercive/despotic state; weakened society (speech, association).*\n\n- **1919 strike wave** (Seattle General Strike, Boston Police Strike, Steel Strike): Militant labor action met with suppression. *Attempted society mobilization, largely defeated—net weakening of labor.*\n\n- **Emergency Quota Act (1921) & Johnson–Reed Immigration Act (1924):** National-origins quotas and Asian exclusion. *Strengthened state gatekeeping power along ethnic lines; weakened pluralism.*\n\n- **Revived Ku Klux Klan (peak mid-1920s):** Mass membership, including outside the South, exerting extralegal coercion and electoral influence. *A form of \"despotic\" society power that undermined liberty for targeted groups.*\n\n- **Prohibition (18th Amendment/Volstead Act enforcement, from 1920):** Vast new federal enforcement apparatus; spawned organized crime and normalized evasion. *Strengthened state's reach nominally but exposed enforcement limits.*\n\n- **Teapot Dome scandal (surfacing 1922–1924):** Corruption in federal oil-lease dealings. *Revealed state capture by private interests; press/Congressional exposure showed society/institutional checks operating.*\n\n- **Sacco and Vanzetti case (1920–1927 execution):** Prosecution and execution amid anti-radical, anti-immigrant sentiment galvanized protest. *Illustrated despotic state pressure; catalyzed civil-society mobilization.*\n\n- **Snyder Act / Indian Citizenship Act (1924):** Granted citizenship to Native Americans. *Nominal expansion of inclusion (though state control over tribes persisted).*\n\n---\n\n**Interpretive note:** For Acemoğlu and Robinson, the 1920s show the US state gaining administrative and coercive capacity while much of society's countervailing power (labor, immigrant communities, dissenters) was suppressed—a tilt away from the balanced \"corridor,\" partially offset by suffrage expansion and persistent associational life.",
    "1929-1938": "# The Narrow Corridor Framework Applied to the U.S., 1929–1938\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires *both* a strong state and a strong society moving in tandem within the corridor. The New Deal era is a critical case: the state expanded dramatically, raising the question of whether society expanded enough to keep pace.\n\n## Trends\n\n- **Growth of federal administrative/regulatory capacity** — The proliferation of \"alphabet agencies\" (SEC, FDIC, NLRB, SSA, TVA) marked a durable expansion of state capacity into finance, labor, agriculture, and welfare. *Strengthened the state.*\n\n- **The rise of organized labor** — Union membership grew substantially over the decade (accelerating after 1935), building an autonomous mobilizing capacity outside the state. *Strengthened society* (though partly channeled and legitimized *through* the state, creating interdependence).\n\n- **Fiscal and taxation expansion** — Growth of federal revenue, income taxation reach, and deficit spending gave Washington unprecedented resources and reach. *Strengthened the state.*\n\n- **Shift of power from states to the federal government** — A slow centralization of authority, later ratified by the Supreme Court, weakened the traditional decentralized structure. *Strengthened the (federal) state.*\n\n- **Great Migration and urbanization** — Continued movement of Black Americans northward and general urbanization reshaped the electorate and associational life, though civil rights capacity remained heavily constrained. *Mixed for society.*\n\n- **Economic contraction and mass unemployment** — The prolonged Depression itself eroded private economic power and self-organization while increasing dependence on the state. *Weakened society / created demand for a stronger state.*\n\n## Events\n\n- **The 1929 Stock Market Crash and onset of the Great Depression** — The precipitating shock that discredited laissez-faire and created political demand for state intervention. *Set the stage for a stronger state.*\n\n- **1932 election of Franklin D. Roosevelt** — Brought a governing coalition committed to activist government. *Strengthened the state.*\n\n- **The First Hundred Days (1933)** — Rapid passage of NIRA, AAA, TVA, emergency banking legislation — a burst of state-building. *Strengthened the state.*\n\n- **National Labor Relations (Wagner) Act, 1935** — Guaranteed collective bargaining and created the NLRB; empowered civil society while embedding it in state machinery. *Strengthened both.*\n\n- **Social Security Act, 1935** — Institutionalized federal social insurance. *Strengthened the state.*\n\n- **Schechter v. United States (1935)** and other early Court rulings striking down New Deal measures — A check on state expansion by an independent institution. *Constrained the state.*\n\n- **The 1937 \"court-packing\" plan** — Roosevelt's attempt to reshape the judiciary; its political defeat demonstrated society/institutions resisting unchecked executive power. *Checked the state / affirmed societal constraints.*\n\n- **The \"switch in time\" (1937)** — The Court's shift to upholding New Deal legislation (e.g., *Jones & Laughlin*) legitimized expanded federal power. *Strengthened the state.*\n\n- **1937–38 \"Roosevelt Recession\"** — Renewed downturn that weakened confidence in state economic management and slowed further expansion. *Checked the state.*\n\n---\n\n**Analytical note:** The distinctive Acemoğlu–Robinson reading is that much U.S. state expansion in this period was *paired* with (and partly channeled) societal mobilization—unions, mass electoral participation—keeping the country broadly within the corridor rather than sliding toward a Despotic Leviathan. Independent institutions (courts, federalism, elections) repeatedly checked the executive, illustrating the \"Red Queen\" contest of state and society growing together.",
    "1939-1948": "In *The Narrow Corridor*, Acemoğlu and Robinson argue that liberty emerges when the power of the state (the \"Leviathan\") and the power of society remain roughly balanced, each growing in a \"Red Queen\" dynamic. Here are the major US trends and events from 1939–1948 through that lens.\n\n**Trends:**\n\n- **Wartime and postwar expansion of federal fiscal/administrative capacity** — mass income taxation (payroll withholding introduced 1943 broadened the tax base to most workers) and a vastly enlarged bureaucracy durably *strengthened the state*.\n\n- **Growth of the \"warfare-welfare\" administrative apparatus** — agencies like the War Production Board, Office of Price Administration, and expanded executive planning capacity *strengthened the state*, though many controls were dismantled after 1945.\n\n- **Organized labor's rise** — union density climbed dramatically under wartime full employment and the earlier Wagner Act framework, *strengthening society's* organizational and bargaining power vis-à-vis both business and state.\n\n- **The Great Migration (Black Americans moving to Northern/Western industrial cities)** — accelerated by war-industry demand, this reshaped the demographic base of civil society and laid groundwork for later mobilization, *strengthening society* (especially previously excluded groups).\n\n- **Massive economic mobilization and industrial concentration** — war production ended the Depression, boosted state-directed coordination of the economy, and entrenched large firms/contractors, *strengthening the state* and elite economic actors.\n\n- **Emergence of a permanent national-security state and standing military establishment** — the shift away from prewar demobilization norms toward a persistent defense apparatus *strengthened the state*.\n\n**Events:**\n\n- **US entry into WWII (Dec. 1941, Pearl Harbor)** — triggered emergency expansion of executive and coercive power, wage/price controls, and conscription; *strongly strengthened the state*.\n\n- **Executive Order 9066 and Japanese American internment (1942)** — a discrete, dramatic assertion of state coercive power *over* society, *strengthening the state* at civil liberties' expense (later legitimized by *Korematsu*, 1944).\n\n- **Smith-Connally Act (War Labor Disputes Act, 1943)** — restricted strikes in wartime; a state check that partly *strengthened the state relative to labor/society*.\n\n- **GI Bill (Servicemen's Readjustment Act, 1944)** — expanded education, housing, and mobility for millions; arguably *strengthened both* by building state capacity to deliver benefits while broadening society's economic independence and middle class (though its benefits were unevenly distributed by race).\n\n- **End of WWII and demobilization (1945)** — dismantling of many wartime controls and the OPA, *partially re-strengthening society* and rolling back some state economic power.\n\n- **Taft-Hartley Act (1947)** — over President Truman's veto, curtailed union powers (banned closed shops, allowed state right-to-work laws); *weakened organized labor/society* and reasserted limits on a key civil-society actor.\n\n- **National Security Act (1947)** — created the Department of Defense, CIA, and NSC, institutionalizing the national-security state; *strengthened the state*.\n\n- **Truman's Executive Order 9981 (1948)** — desegregated the armed forces; a state action *responsive to society's* pressure that modestly *strengthened previously excluded segments of society*.\n\n- **Loyalty Program / early Cold War security measures (EO 9835, 1947)** — expanded surveillance and loyalty screening of federal employees, *strengthening the state's* coercive/monitoring reach over society.\n\n**A note on the framework:** Acemoğlu and Robinson would read this decade as a period of rapid Leviathan growth (war and Cold War) matched—unevenly—by society's countervailing mobilization (labor, the Great Migration, incipient civil rights). Whether the US stayed \"in the corridor\" depended on society's capacity to check the enlarged state; episodes like internment and loyalty programs show moments where the balance tilted dangerously toward unchecked state power.",
    "1949-1958": "# The Narrow Corridor Framework: United States, 1949–1958\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires *both* a capable state and a mobilized society, each checking the other. Here are the major developments of this decade through that lens.\n\n## Trends\n\n- **Cold War national-security state buildup**: Institutionalization of a permanent military-intelligence apparatus (post-NSC-68 defense spending, CIA expansion, the emerging \"military-industrial complex\"). *Strengthened the state*, especially its coercive and surveillance capacities relative to society.\n\n- **Postwar economic boom and mass consumer prosperity**: Rising real incomes, home ownership (aided by GI Bill and FHA/VA mortgages), and expansion of a broad middle class. *Strengthened both*—a fiscally capable state and materially empowered citizens with resources for civic engagement.\n\n- **Suburbanization and demographic shift**: Levittown-style mass housing, automobile-centered development, and the baby boom reshaped communities. *Ambiguous*—expanded some civil-society associations but also entrenched racial residential segregation (redlining, restrictive covenants), *weakening* Black civil society's leverage in many respects.\n\n- **Growth of organized labor's institutional consolidation**: High union density persisted, though the 1955 AFL-CIO merger reflected consolidation and some depoliticization. *Mixed*—large membership strengthened society, but the framework's \"compromise\" character somewhat tamed labor as an independent counterweight.\n\n- **Rising anti-communist repression climate (\"Red Scare\" as ongoing condition)**: Loyalty oaths, blacklists, and self-censorship in media, academia, and unions. *Weakened civil society* by chilling dissent and associational autonomy while *strengthening state* surveillance norms.\n\n- **Great Migration continuing**: Ongoing movement of African Americans to Northern/Western cities. *Strengthened Black civil society* by concentrating populations, building organizational and electoral capacity outside the Jim Crow South.\n\n## Events\n\n- **Brown v. Board of Education (1954)**: Supreme Court struck down \"separate but equal.\" *Strengthened civil society* (legal footing for the civil rights movement) and, over time, *strengthened the state's* legitimate reach to enforce rights against local elites.\n\n- **Montgomery Bus Boycott (1955–1956)**: Sustained mass mobilization launching Martin Luther King Jr. and the modern civil rights movement. *Strengthened civil society* dramatically as an organized, self-sustaining counterweight.\n\n- **Army–McCarthy Hearings and McCarthy's censure (1954)**: Televised discrediting and Senate censure of Joseph McCarthy. *Strengthened civil society/institutions* by checking demagogic state-abetted repression.\n\n- **McCarran Internal Security Act era enforcement and Dennis v. United States (1951)**: Upheld Smith Act prosecutions of Communist Party leaders. *Strengthened state* coercive power against political association.\n\n- **Little Rock crisis (1957)**: Eisenhower federalized the National Guard and sent the 101st Airborne to enforce desegregation. *Strengthened the state* (federal capacity asserted over recalcitrant state governments) in service of society's rights claims.\n\n- **Civil Rights Act of 1957**: First federal civil rights legislation since Reconstruction; created the Civil Rights Commission. *Strengthened state capacity* to protect rights, though weak in enforcement.\n\n- **Sputnik launch (1957) and National Defense Education Act (1958)**: Prompted major federal investment in science education and research. *Strengthened the state's* developmental and technological capacity.\n\n- **Federal-Aid Highway Act (1956)**: Launched the Interstate system—an enormous expansion of state infrastructural power and economic integration. *Strengthened the state* (and reshaped society's geography).\n\n---\n\n*Caveat*: Acemoğlu and Robinson themselves treat mid-20th-century America as broadly *inside* the corridor, so most of these are marginal shifts rather than corridor-exiting ruptures. The central tension of the decade is the **civil rights movement building societal power** against a **coercive Cold War state**, with courts and federal executive action periodically rebalancing the two.",
    "1959-1968": "# The Narrow Corridor Framework Applied to the U.S., 1959–1968\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires both a strong state *and* a strong, mobilized society running in tandem inside the \"corridor.\" This decade featured simultaneous state expansion and society mobilization.\n\n## Trends\n\n- **Great Migration (ongoing)**: Continued movement of African Americans from the rural South to Northern/Western cities concentrated Black political and economic weight in urban centers, strengthening civil society's organizational capacity (voting blocs, churches, urban networks).\n\n- **Postwar economic expansion & rising affluence**: Sustained growth and low unemployment strengthened both state fiscal capacity (revenue for expanded programs) and society (a resourced middle class with slack for activism).\n\n- **Cold War military-bureaucratic buildup**: The permanent expansion of federal defense, intelligence, and executive apparatus (the \"national security state\") materially strengthened the state, at times at society's expense (surveillance, e.g., FBI COINTELPRO begun 1956, escalating through the 1960s).\n\n- **Growth of televised mass media**: Rising TV penetration created a shared informational commons that amplified civil society's ability to mobilize and to hold the state accountable (Selma, Vietnam coverage), strengthening society.\n\n- **Expansion of higher education / baby-boom cohort maturing**: A swelling, educated youth population fed campus organizing and a self-conscious civil society, strengthening society's mobilizational base.\n\n- **Federal fiscal/regulatory centralization (Great Society trajectory)**: A secular shift of authority and spending toward Washington expanded state capacity (Medicare/Medicaid, welfare administration, federal enforcement of rights).\n\n## Events\n\n- **Civil Rights Movement mobilization** — sit-ins (Greensboro, 1960), Freedom Rides (1961), March on Washington (1963), Selma (1965): Discrete campaigns that dramatically strengthened civil society's organized power and its capacity to demand state action.\n\n- **Civil Rights Act (1964) & Voting Rights Act (1965)**: Strengthened *both* — expanded state enforcement capacity (federal power over discrimination/voting) while enlarging effective political participation of Black citizens (society).\n\n- **War on Poverty / Great Society legislation (1964–1965)**, including Medicare, Medicaid, and the Economic Opportunity Act: Strengthened the state's redistributive and administrative reach; community action programs also aimed (unevenly) to empower local society.\n\n- **Escalation of the Vietnam War (Gulf of Tonkin Resolution, 1964; troop buildup 1965–1968)**: Expanded executive/state war powers (strengthening state) but ultimately catalyzed an antiwar movement that mobilized society against the state.\n\n- **Assassinations — JFK (1963), Malcolm X (1965), MLK and RFK (1968)**: Discrete shocks; King's and RFK's deaths in 1968 weakened key organizing leadership within civil society and triggered widespread unrest.\n\n- **Urban uprisings (Watts 1965; Detroit and Newark 1967; nationwide after King's assassination, 1968)**: Signaled both a mobilized (if disorderly) society and a state response emphasizing coercive capacity (National Guard deployment, later law-and-order politics).\n\n- **Baker v. Carr (1962) / Reynolds v. Sims (1964)** — \"one person, one vote\": Judicial (state) action that restructured representation, strengthening society's electoral voice.\n\n- **Free Speech Movement (Berkeley, 1964) and emergence of SDS / the New Left**: Discrete flashpoints strengthening a mobilized, contestatory civil society.\n\n---\n\n**Interpretive note**: Under the framework, 1959–1968 represents a period of *simultaneous* strengthening — the \"Red Queen\" dynamic — where civil rights mobilization and Great Society state-building pushed each other, arguably keeping the U.S. within the corridor. The late-decade backlash (surveillance, law-and-order politics, coercive responses to unrest) illustrates the tension when state capacity growth risks outpacing societal checks.",
    "1969-1978": "# The Narrow Corridor Framework Applied to the US, 1969–1978\n\nIn Acemoğlu and Robinson's terms, the \"corridor\" requires a balance where a capable (\"Shackled Leviathan\") state and a mobilized society check each other. This decade is notable for events that **weakened the state's autonomy and prestige** while **strengthening society's capacity to monitor and constrain it**.\n\n## Trends\n\n- **Erosion of trust in government (slow attitudinal shift):** Persistent decline in public trust across Vietnam and Watergate—weakened the state's legitimacy, arguably strengthened society's watchfulness.\n\n- **Stagflation and the end of the postwar boom:** Rising inflation, unemployment, and slowing growth (culminating after the 1973 oil shock) undermined the state's Keynesian managerial confidence—weakened the state's economic authority.\n\n- **Rise of the \"rights revolution\" through courts and litigation:** Expansion of environmental, consumer, and civil-rights enforcement (e.g., growth of public-interest law)—strengthened society's tools for constraining both state and corporate power.\n\n- **Growth of the regulatory state paired with new congressional oversight capacity:** Creation of new agencies alongside expanded staff and analytic institutions (e.g., CBO, 1974)—strengthened state capacity in some domains while strengthening legislative checks on the executive.\n\n- **Deindustrialization and Sunbelt migration (demographic/economic):** Shift of population and manufacturing away from the industrial Northeast—reshaped the political base and gradually weakened organized labor as a societal counterweight.\n\n- **Decline of the \"imperial presidency\" narrative:** A durable trend of reasserting congressional and judicial limits on executive war-making and secrecy powers—weakened concentrated state (executive) power.\n\n## Events\n\n- **Watergate scandal and Nixon's resignation (1972–1974):** The paradigmatic case of society (press, courts, Congress) constraining an overreaching executive—weakened the state's autonomy, strengthened societal checks.\n\n- **War Powers Resolution (1973):** Congress reasserted authority over military deployments—weakened unchecked executive/state war power.\n\n- **OPEC oil embargo (1973–74):** Exposed limits of state economic control and fed stagflation—weakened state economic authority.\n\n- **Church Committee investigations (1975–76):** Exposed CIA/FBI/NSA abuses (COINTELPRO, surveillance)—weakened the \"despotic\" reach of the security state, strengthened societal oversight; led to FISA (1978).\n\n- **End of the Vietnam War / Fall of Saigon (1973 withdrawal; 1975):** Discredited executive war conduct and deepened distrust—weakened state prestige.\n\n- **Roe v. Wade (1973):** Expanded individual rights via the courts while mobilizing durable countermovements—strengthened certain societal rights-claims and simultaneously energized opposing civil-society organizing.\n\n- **National Environmental Policy Act / EPA operation and Clean Air/Water Acts (around 1970):** Created new regulatory capacity and public participation mechanisms—strengthened both state capacity and society's leverage over it.\n\n- **Federal Election Campaign Act amendments (1974) and Buckley v. Valeo (1976):** Post-Watergate campaign-finance reform and its partial judicial rollback—mixed effect on state regulation of political money.\n\n---\n\n**Caveat:** Acemoğlu and Robinson themselves do not analyze this decade in detail; this is an application of their state–society balance lens rather than a claim they make directly.",
    "1979-1988": "# The Narrow Corridor Framework Applied to the U.S., 1979–1988\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" depends on a balance between state capacity and an organized, mobilized society. Below, items are classified by their effect on that balance.\n\n## Trends\n\n- **Deregulation movement (airlines, trucking, telecom, finance)** — Weakened the state's regulatory reach over the economy; arguably shifted power toward market/private actors rather than organized civil society.\n\n- **Decline of organized labor** — Union density fell steadily; this weakened a key pillar of societal countervailing power against both state and corporate interests.\n\n- **Rise of movement conservatism and religious right (Moral Majority, etc.)** — Strengthened a particular sector of civil society's mobilization and political voice, while pushing to shrink the administrative state's social role.\n\n- **Tax-cutting and shift in fiscal policy (supply-side economics)** — Reduced the fiscal capacity of the state over the long run; large deficits constrained future state action.\n\n- **Buildup of federal executive and national-security apparatus** — Sustained defense spending and expansion of intelligence/military infrastructure strengthened coercive state capacity.\n\n- **Rising economic inequality and deindustrialization** — Eroded the economic base of working- and middle-class civic organizations, weakening society's capacity for collective mobilization.\n\n- **Growth of mass incarceration and the emerging \"War on Drugs\" apparatus** — Expanded the state's coercive and carceral capacity, disproportionately over marginalized communities.\n\n## Events\n\n- **Reagan's election (1980) and re-election (1984)** — Discrete political shift consolidating the anti-statist governing coalition; mixed effect (weakened administrative/regulatory state, strengthened coercive/military state).\n\n- **PATCO air traffic controllers' strike and mass firing (1981)** — Decisively weakened organized labor as a societal force; demonstrated and strengthened state/employer power against unions.\n\n- **Economic Recovery Tax Act (1981)** — Concrete legislative reduction of state fiscal capacity.\n\n- **Deep recession (1981–82) and subsequent recovery** — Reshaped economic power; recession weakened labor/manufacturing sectors of society.\n\n- **Iran-Contra affair (1986–87)** — Revealed unaccountable executive/covert state action; the subsequent congressional investigations reflected society/legislature attempting to reassert oversight (a check on the state).\n\n- **Immigration Reform and Control Act (1986)** — Expanded state regulatory authority over labor and borders while legalizing millions (mixed effects on both state and immigrant civil society).\n\n- **Tax Reform Act (1986)** — Restructured state fiscal architecture.\n\n- **Robert Bork Supreme Court nomination fight (1987)** — Mobilized civil-society coalitions successfully against an executive judicial appointment—an assertion of societal power over state institutional composition.\n\n---\n\n**A caveat:** Acemoğlu and Robinson themselves say relatively little about fine-grained periodization within a stable democracy like the 1980s U.S.; this application extends their framework interpretively rather than citing their specific claims about this decade.",
    "1989-1998": "# The Narrow Corridor Framework Applied to the U.S., 1989–1998\n\nIn Acemoğlu and Robinson's terms, the U.S. sits inside the \"corridor,\" where the *Shackled Leviathan* depends on a balance—state and society expanding capacity in tandem. Below, items are classified by their effect on that balance.\n\n## Trends\n\n- **End of the Cold War / post-1991 \"peace dividend\" and defense drawdown** — *Weakened certain state capacities* (military spending fell as a share of GDP, base closures via BRAC), shrinking one core Leviathan function while freeing fiscal room.\n\n- **Rise of the commercial internet and telecommunications deregulation** — *Strengthened society* (new organizing, information, and associational channels) but also *strengthened state and corporate surveillance/regulatory reach*; ambiguous, dual-edged.\n\n- **Financialization and deregulatory momentum** — *Weakened state regulatory capacity* relative to markets; the gradual erosion of Glass-Steagall barriers (culminating just after this window) and expanding private economic power tilted toward market dominance over the state.\n\n- **Mass incarceration expansion** — *Strengthened the coercive/despotic dimension of the state* while *weakening civil society* in heavily policed communities; a slow-building carceral trend accelerating through the decade.\n\n- **Declining union membership and associational \"bowling alone\" tendencies** — *Weakened traditional civil society* organizations (Putnam's contemporaneous thesis), reducing society's mobilization capacity.\n\n- **Fiscal consolidation toward balanced budgets** — *Ambiguous for the state*; disciplined spending but arguably strengthened long-run state fiscal legitimacy.\n\n- **Growing partisan polarization and rise of conservative talk radio/media** — *Reshaped civil society* toward more adversarial, mobilized-but-fragmented forms.\n\n## Events\n\n- **Collapse of the USSR (1991)** — Removed the external rival justifying much despotic state capacity; *modestly weakened* the national-security state's rationale.\n\n- **Gulf War (1990–91)** — Temporarily *strengthened state* (executive/military mobilization, high presidential legitimacy).\n\n- **Passage of the Americans with Disabilities Act (1990)** — *Strengthened both*: expanded state regulatory reach and civil-society rights claims (a \"corridor\" co-expansion).\n\n- **1994 midterm \"Republican Revolution\" / Contract with America** — *Strengthened society's check on the state*; anti-statist legislative agenda constraining federal power.\n\n- **Personal Responsibility and Work Opportunity Act / welfare reform (1996)** — *Weakened the state's redistributive/social-provision arm*, devolving power downward.\n\n- **Oklahoma City bombing (1995)** — Anti-government militia violence; prompted *state security responses* (antiterrorism legislation), a reactive strengthening of coercive capacity.\n\n- **Violent Crime Control and Law Enforcement Act (1994)** — *Strengthened the coercive state* (policing funding, expanded incarceration).\n\n- **Telecommunications Act (1996)** — *Weakened state regulatory control* over media/telecom concentration.\n\n- **Government shutdowns (1995–96)** — Dramatized the state-vs-society/legislature-vs-executive contest; *temporarily paralyzed state function*.\n\n- **Clinton impeachment proceedings (1998)** — *Tested institutional checks*; demonstrated society's/legislature's constraint on executive but also revealed polarization stress on institutions.\n\n---\n\n**Caveat:** Acemoğlu and Robinson do not analyze this specific decade in detail; this is an interpretive application of their state–society balance framework, and reasonable readers might weight (especially the \"ambiguous\" items) differently.",
    "1999-2008": "# The Narrow Corridor Framework Applied to the US, 1999–2008\n\nIn Acemoğlu and Robinson's terms, liberty depends on a balance between a strong state (the \"Leviathan\") and a strong, mobilized society that constrains it. The period 1999–2008 saw a marked expansion of state (especially executive/security) capacity, with mixed effects on society's ability to check it.\n\n## Trends\n\n- **Growth of the surveillance and security apparatus** — A slow-moving institutional buildup (accelerating after 2001) of federal intelligence, data-collection, and law-enforcement capacity. *Strengthened the state* (especially the executive) relative to society.\n\n- **Expansion of executive power (\"unitary executive\" theory)** — Gradual institutional shift toward concentrating war, detention, and interpretive authority in the presidency via signing statements and DOJ legal opinions. *Strengthened the state*, weakened legislative/judicial checks.\n\n- **Financial deregulation and financialization** — Continued erosion of Depression-era constraints (e.g., Gramm-Leach-Bliley 1999, Commodity Futures Modernization Act 2000, lax oversight of derivatives/mortgages). *Weakened state* regulatory capacity while empowering concentrated private economic elites—a shift within society away from broad-based power.\n\n- **Rising political and media polarization** — Growth of partisan cable/talk media and the early internet reshaped civil discourse. *Ambiguous*: mobilized some segments of society but fragmented the shared norms that sustain effective societal oversight.\n\n- **Growing economic inequality** — Continued concentration of income and wealth at the top. *Weakened broad-based society* relative to elites, undermining the balanced mobilization Acemoğlu and Robinson see as essential.\n\n- **Demographic shifts and immigration growth** — Rising foreign-born and Latino population fueled contested politics over citizenship and belonging. *Ambiguous*: expanded societal constituencies while generating backlash and new state enforcement.\n\n## Events\n\n- **9/11 attacks (2001)** — Discrete shock that legitimized rapid state expansion and public deference to security authority. *Strengthened the state*; temporarily muted societal dissent.\n\n- **USA PATRIOT Act (2001)** — Statutory grant of expanded surveillance, detention, and investigative powers. *Strengthened the state* at society's expense.\n\n- **Creation of the Department of Homeland Security (2002)** — Major bureaucratic consolidation. *Strengthened state* capacity and coercive reach.\n\n- **Authorization and invasion of Iraq (2002–2003)** — Congressional delegation of war powers to the executive. *Strengthened executive state*; later galvanized an antiwar countermobilization in society.\n\n- **Guantánamo detentions, warrantless wiretapping revelations, torture disclosures (Abu Ghraib, 2004)** — Exposed unchecked coercive power, but also triggered pushback. *Strengthened state* in practice, yet *activated society* (press, courts, advocacy groups) as a check.\n\n- **Supreme Court checks on executive detention power** (*Hamdi* and *Rasul*, 2004; *Hamdan*, 2006; *Boumediene*, 2008) — Discrete judicial reassertions of oversight. *Strengthened societal/institutional constraints* on the state.\n\n- **Hurricane Katrina (2005)** — Exposed state incapacity and eroded public confidence in government competence. *Weakened perceived state effectiveness*; spurred civil-society scrutiny.\n\n- **2006 midterm elections** — Partisan turnover in Congress reasserted legislative oversight of the executive. *Strengthened institutional checks* on the state.\n\n- **Global financial crisis and TARP bailout (2007–2008)** — Discrete crisis prompting massive state intervention in markets. *Strengthened state* fiscal/regulatory reach while exposing capture by financial elites—stressing the state–society balance.\n\n---\n\n**Caveat:** Acemoğlu and Robinson stress that the *balance*, not the absolute level, of state and societal power matters. The dominant story of 1999–2008 is executive/security-state expansion with societal checks arriving reactively and unevenly—a period of stress on the \"corridor\" rather than a decisive exit from it.",
    "2009-2018": "# The Narrow Corridor: US 2009–2018\n\nIn Acemoğlu and Robinson's framework, liberty exists in the \"corridor\" where a Leviathan (state) and a mobilized society check each other in a \"Red Queen\" dynamic. Below, I map developments to shifts in state capacity/power versus societal capacity/power.\n\n## Trends\n\n- **Rising political polarization and partisan sorting** — Weakened both: eroded the shared norms that let society and state cooperate; made the \"shackled Leviathan's\" institutional checks feel more like partisan weapons.\n\n- **Growth of the surveillance/security state** (post-9/11 apparatus maturing; NSA bulk collection continuing) — Strengthened the state's coercive/informational power relative to society.\n\n- **Rising economic inequality and wage stagnation** — Weakened society's collective capacity, especially for lower-income groups, and fed distrust of institutions (a recurring corridor-narrowing dynamic in the book).\n\n- **Long-term decline in labor union density** — Weakened a key organizational pillar of society's countervailing power.\n\n- **Growth of concentrated corporate/tech-platform power** (dominance of large digital firms) — Ambiguous: created private power centers that can rival the state but also fragment/manipulate society's ability to organize coherently.\n\n- **Executive-branch aggrandizement across administrations** (expanded use of executive orders, administrative rulemaking, war-powers authority) — Strengthened the state, particularly the executive, relative to legislative checks.\n\n- **Declining public trust in institutions** (government, media, elections) — Weakened both: undermines the legitimacy the shackled Leviathan needs and corrodes society's confidence to mobilize constructively.\n\n- **Demographic change and immigration debates** — Reshaped societal coalitions; heightened identity-based mobilization on multiple sides.\n\n## Events\n\n- **2008–09 Financial Crisis response / Dodd-Frank (2010) and bank bailouts** — Strengthened state regulatory capacity while signaling the state's entanglement with concentrated financial power.\n\n- **Tea Party movement (2009–)** — Strengthened a strand of society's mobilization (anti-state), narrowing cooperative space.\n\n- **Affordable Care Act (2010)** — Expanded state capacity and reach into a major economic sector; became a durable polarizing flashpoint.\n\n- **Occupy Wall Street (2011)** — Brief mobilization of society around inequality, though it left limited durable organization.\n\n- **Snowden disclosures (2013)** — Society (via press/whistleblowing) checked the surveillance state, exposing and partly constraining its reach.\n\n- **Black Lives Matter (2013–)** — Significant societal mobilization contesting state coercive power (policing), strengthening civil-society voice.\n\n- **Citizens United (2010) and related campaign-finance rulings** — Amplified concentrated money in politics; arguably weakened broad-based society relative to wealthy actors.\n\n- **2016 election, foreign interference, and contested legitimacy** — Stressed the integrity of the core institution (elections) mediating state–society relations.\n\n- **Executive actions on immigration** (DACA 2012; travel-ban orders 2017 and court challenges) — Showcased executive power expansion *and* judicial/societal counter-mobilization checking it.\n\n- **#MeToo (2017–)** — Rapid societal mobilization enforcing accountability outside formal state channels.\n\n- **2017 tax legislation** — Fiscal shift with distributional effects reinforcing inequality trends.\n\n---\n\n**Caveat:** Acemoğlu and Robinson themselves treat the US as inside but under strain within the corridor; several items above (e.g., surveillance, executive power, inequality) are exactly the pressures they flag as risking a drift toward a \"Despotic\" imbalance, while the vigorous protest movements exemplify the societal mobilization that keeps the Red Queen running.",
    "2019-2028": "A note before the lists: my knowledge runs to roughly early 2025, so items in the 2025–2028 window are necessarily incomplete or speculative, and I've flagged where I'm extrapolating rather than reporting. In Acemoğlu and Robinson's terms, the \"corridor\" is sustained by a balance in which state and society each check and empower the other; below I try to map concrete developments onto that framework.\n\n**Trends:**\n\n- **Executive-power concentration / erosion of interbranch constraints** (institutional, slow-moving): growing use of executive orders, emergency powers, and contested claims about unitary-executive authority. Ambiguous for the \"Shackled Leviathan\"—it can strengthen state capacity to act while weakening the societal/institutional checks that keep the state inside the corridor.\n\n- **Judicial realignment** (institutional): a durably reshaped federal judiciary and Supreme Court altered the balance between state authority and rights-based societal claims (e.g., *Dobbs*, administrative-deference rollbacks like *Loper Bright*). Strengthens some state prerogatives, weakens others (the administrative state), and reshapes which parts of society can mobilize law as a check.\n\n- **Affective/partisan polarization and declining institutional trust** (social): weakens society's capacity to act cohesively as a check on the state and makes shared norms harder to sustain—a corrosion of the \"Red Queen\" cooperative dynamic.\n\n- **Media fragmentation and information ecosystems** (social/technological): social platforms and later generative-AI content weakened the shared factual basis for collective action, cutting both ways—empowering decentralized mobilization but undermining coordinated civil-society oversight.\n\n- **Rising state surveillance and data capacity** (technological/institutional): expanding capabilities strengthen state (and large-firm) power relative to individuals.\n\n- **Concentration of private economic power** (economic): dominant tech/platform firms constitute a quasi-sovereign power that both rivals and entangles with the state—complicating the simple state-vs-society binary Acemoğlu-Robinson use.\n\n- **Demographic and geographic sorting** (demographic): aging population, immigration-driven diversity, and urban–rural political sorting reshaped the coalitional structure of civil society.\n\n**Events:**\n\n- **COVID-19 pandemic (2020–22)**: massive expansion of state fiscal and regulatory capacity (lockdowns, relief spending); simultaneously triggered anti-mandate mobilization—strengthened state reach while also energizing sections of society against it.\n\n- **George Floyd protests / 2020 racial-justice movement**: a large discrete surge of civil-society mobilization; strengthened society's assertiveness (and provoked counter-mobilization).\n\n- **2020 election and its contestation, culminating in January 6, 2021**: a direct stress test of institutional constraints on power; the peaceful transfer held but norms were damaged—arguably weakened the reliability of checks while showing residual institutional resilience.\n\n- **Post-2020 wave of state-level legislation** (voting rules, abortion, education/curriculum): decentralized, contradictory shifts—strengthening some state governments' reach over rights while activating opposing civil-society mobilization.\n\n- **2022 midterms and 2024 presidential election**: consolidated the political realignment; the 2024 outcome set up an agenda of executive-capacity expansion and administrative restructuring.\n\n- **[2025 onward, largely speculative]** Efforts to restructure/reduce the federal bureaucracy and reassert executive control over agencies would, if realized, materially shift state capacity and interbranch balance; the societal response (litigation, protest, electoral pushback) would determine whether this stays inside the corridor. I can't reliably report specifics past early 2025.\n\nIf you'd like, I can rework this specifically around the book's four \"Leviathan\" typologies (Absent, Despotic, Shackled, Paper) rather than the state/society split."
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nUnited States during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where United States stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\n# The Narrow Corridor Framework Applied to the US, 1799–1808\n\nIn Acemoğlu and Robinson's terms, liberty requires a *balance* between a capable state (the \"Leviathan\") and a mobilized society that can check it. Here's how developments in this decade shaped that balance.\n\n## Trends\n\n- **Westward expansion and settler democracy:** Continuing migration into trans-Appalachian territories (Kentucky, Tennessee, Ohio admitted 1803) expanded land ownership and a franchise of independent farmers. This *strengthened society* by dispersing economic power, though it also demanded state capacity to organize territories.\n\n- **Erosion of property qualifications for voting:** A slow democratizing drift in several states broadened the electorate. This *strengthened society's* capacity to constrain elites.\n\n- **Growth of a partisan press and voluntary associations:** Expansion of Republican and Federalist newspapers and political clubs deepened popular political mobilization—*strengthening society's* ability to contest state power.\n\n- **Institutionalization of the party system:** The consolidation of Federalist vs. Democratic-Republican competition created durable channels for peaceful contestation—arguably *strengthening both* state legitimacy and societal voice.\n\n- **Entrenchment and expansion of slavery:** The spread of cotton cultivation (post–cotton gin) deepened a coercive, elite-dominated Southern social order. In A&R's terms this reflects a **\"Despotic\"** or cage-of-norms dynamic that *weakened liberty for the enslaved* and empowered a planter elite over both state and non-elite society.\n\n- **Weak but professionalizing federal fiscal/administrative capacity:** Under Jefferson, deliberate reduction of the military, debt, and internal taxes *weakened state capacity* by design (Republican ideology favored a limited Leviathan).\n\n## Events\n\n- **Kentucky and Virginia Resolutions (1798–99):** Asserted states' right to nullify federal law—*weakened the (federal) state* and asserted a competing locus of authority.\n\n- **Expiration/repeal of the Alien and Sedition Acts (1800–1802):** Rollback of coercive federal power to suppress dissent *strengthened society* and civil liberties.\n\n- **Election of 1800 and peaceful transfer of power (1801):** The first partisan turnover between rival factions demonstrated that state power could change hands without violence—a landmark *strengthening the state's legitimacy and society's* confidence in institutions.\n\n- **Judiciary Act repeal & *Marbury v. Madison* (1803):** Established judicial review, *strengthening state* institutional capacity to check itself (rule-bound Leviathan).\n\n- **Louisiana Purchase (1803):** Doubled national territory. Massively *strengthened the state* (territory, future revenue, geopolitical reach) while also expanding land for settler society—and the future terrain of slavery.\n\n- **Lewis and Clark Expedition (1804–06):** Projected state reach and knowledge across the continent—*strengthened state capacity*.\n\n- **The Embargo Act (1807–08):** An extraordinary assertion of federal economic coercion that provoked evasion and protest (esp. in New England). It *attempted to strengthen state* enforcement power but generated *societal resistance*, revealing limits of the Leviathan.\n\n- **Abolition of the Atlantic slave trade (effective 1808):** A federal exercise of moral-regulatory authority; ambiguous effect—curtailed one coercive practice while the domestic slave system intensified.\n\n---\n\n**Note:** This is a synthesis applying A&R's concepts; they do not treat this exact decade in detail, so the state/society labels are interpretive.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where United States stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\n# United States, 1809–1818: The Narrow Corridor Framework\n\nIn Acemoğlu and Robinson's terms, this decade shows the \"Shackled Leviathan\" developing—but with the tension that state-building (especially through war) risked outpacing societal checks, even as territorial and demographic expansion kept society mobilized.\n\n## Trends\n\n- **Westward demographic expansion and settlement**: Continuous migration into the trans-Appalachian West created new, assertive frontier communities and reinforced the participatory, self-organizing capacity of society—strengthening **society**, though it also demanded more state institutional reach.\n\n- **Rise of the market/commercial economy and early manufacturing**: The disruption of foreign trade (embargo aftermath, war) spurred domestic manufacturing, particularly textiles in New England—modestly strengthening the fiscal and economic base of the **state** and empowering new commercial interests in **society**.\n\n- **Expansion of slavery and the cotton economy**: Following the 1808 slave-trade ban, the internal slave system and cotton cultivation deepened in the Deep South—strengthening a coercive, hierarchical elite within **society** that constrained liberty for enslaved people (a \"Despotic\" undercurrent regionally).\n\n- **Gradual democratization of political participation**: The erosion of property qualifications in some states and rising partisan mobilization broadened white male suffrage and party organization—strengthening **society's** mobilizational capacity.\n\n- **Weakness of federal fiscal-military institutions**: Absence of a national bank after 1811, reliance on state banks, and chronic revenue/logistics problems revealed a persistently **weak state** administrative capacity throughout the period.\n\n## Events\n\n- **War of 1812 (1812–1815)**: The central event—exposed state weakness (invasion, burning of Washington, 1814) but ultimately **strengthened the state** by justifying military expansion, standing institutions, and a surge of national identity.\n\n- **Expiration of the First Bank of the United States (1811)**: **Weakened the state's** fiscal capacity and complicated war financing.\n\n- **Burning of Washington, D.C. (August 1814)**: A dramatic demonstration of **state weakness** and vulnerability of central institutions.\n\n- **Hartford Convention (1814–1815)**: New England Federalist protest against the war signaled **society's** capacity to resist and check the state (via threats of nullification/secession), though it discredited the Federalists.\n\n- **Treaty of Ghent (1815) and \"Era of Good Feelings\"**: Ended the war and reduced partisan conflict; consolidated national confidence—**strengthening the state's** legitimacy.\n\n- **Chartering of the Second Bank of the United States (1816)**: Rebuilt federal fiscal capacity—**strengthening the state**.\n\n- **Tariff of 1816**: First avowedly protective tariff—expanded federal economic role and revenue—**strengthening the state**.\n\n- **First Seminole War / Jackson's Florida incursion (1817–1818)**: Aggressive military action expanding federal territorial reach—**strengthening the state's** coercive capacity (while displacing Native and Black communities).\n\n- **Admission of new states (Louisiana 1812, Indiana 1816, Mississippi 1817)**: Incorporated frontier populations into the federal structure, extending state institutions while embedding new societal constituencies—strengthening **both**.\n\n*Note:* A limitation of applying this framework here is that \"society\" in the U.S. context was sharply bounded by race and gender—much of what \"strengthened society\" simultaneously entrenched despotic control over enslaved and Indigenous peoples.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where United States stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\n# The United States, 1819–1828 (Acemoğlu–Robinson Framework)\n\nIn *The Narrow Corridor*, \"liberty\" emerges when state and society develop in tandem—the \"Red Queen effect.\" Here I flag whether each item strengthened/weakened the state (its capacity, reach, coercive/administrative power) or society (mobilization, participation, associational capacity to check the state).\n\n## Trends\n\n- **Westward expansion and land settlement:** Rapid population movement into the trans-Appalachian West created new states and expanded the demographic base. This *strengthened society* (dispersed, armed, self-governing settler communities with strong local autonomy) but only weakly extended federal *state* capacity, which remained thin at the periphery.\n\n- **Democratization of the franchise (property qualifications falling):** Through the 1820s states progressively eliminated property requirements for white male suffrage. This substantially *strengthened society's* mobilizational capacity and its leverage over elites—a classic broadening of popular participation.\n\n- **Market Revolution / transportation improvements:** Expansion of roads, canals (Erie Canal completed 1825), and commercial integration. This *strengthened both*: it built economic infrastructure supporting state/federal capacity and revenue, while also thickening commercial society and voluntary associations.\n\n- **Entrenchment and expansion of slavery westward:** The spread of the plantation economy created a powerful sectional interest that would *distort the state* by capturing federal institutions on behalf of a narrow oligarchy—a \"Despotic\" element that suppressed the liberty and civil-society capacity of enslaved people entirely.\n\n- **Growth of the \"second party system\" / partisan organization:** The decline of the Era of Good Feelings and rise of mass-based political organization (Jacksonian coalition-building). This *strengthened society's* capacity to organize and contest power through durable institutions.\n\n## Events\n\n- **Panic of 1819 (economic depression):** The first major peacetime financial crisis, triggering deflation, foreclosures, and popular anger at the Second Bank of the United States. It *weakened trust in the central state/national bank* and *mobilized society* (debtor relief movements, anti-Bank sentiment), feeding populist checks on elite institutions.\n\n- **McCulloch v. Maryland (1819):** The Supreme Court affirmed implied federal powers and the Bank's legitimacy, denying states the power to tax it. This *strengthened the (federal) state's* capacity and supremacy over the states.\n\n- **Missouri Compromise (1820):** Admission of Missouri (slave) and Maine (free) plus the 36°30′ line. A discrete institutional bargain that *strengthened the state's* short-term cohesion by managing sectional conflict, while institutionalizing the slave oligarchy's leverage within federal structures.\n\n- **Monroe Doctrine (1823):** Assertion of hemispheric primacy against European recolonization. This projected and *strengthened the state's* claimed sphere of authority in foreign affairs (though its enforcement capacity was then minimal).\n\n- **Gibbons v. Ogden (1824):** Broad reading of the federal commerce power. *Strengthened the federal state's* regulatory reach over interstate economic activity.\n\n- **The 1824 election and the \"Corrupt Bargain\":** The disputed election thrown to the House, with Adams's selection widely seen as elite deal-making. This *mobilized society* (Jacksonian grievance) and delegitimized insider control, spurring popular political organization.\n\n- **Election of 1828 (Jackson's victory):** A surge in voter turnout and mass participation delivered a popular-mandate presidency. This markedly *strengthened society's* role in and pressure on the state, inaugurating a more participatory (though racially exclusionary) political order.\n\n---\n\n**Caveat:** For AR, \"society\" here means the *enfranchised white male* citizenry whose participation genuinely expanded. The same period *deepened despotism* over enslaved Black Americans and Indigenous nations (the latter facing mounting removal pressure), so aggregate \"liberty\" gains were highly asymmetric.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where United States stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\n# The Narrow Corridor Framework Applied to the U.S., 1829–1838\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" survives in the corridor through a balance where state and society each grow while checking the other. The Jacksonian era is a fascinating case: a broadening of white male participation (strengthening society) alongside expansions of executive power and violent expropriation of Native and Black populations (a mix of state capacity and the \"Despotic/Absent Leviathan\" toward excluded groups).\n\n## Trends\n\n- **Expansion of white male suffrage** — Property requirements fell across states through the 1820s–1830s, dramatically widening the electorate. *Strengthened society* (broader popular mobilization) but also *strengthened the state* by legitimizing a more powerful, popularly mandated executive.\n\n- **Rise of the mass political party (the \"spoils system\")** — The Democratic Party organization and patronage-based bureaucracy institutionalized political participation. *Strengthened society* (organized mass politics) while also *strengthening the state* through a loyal administrative apparatus.\n\n- **Market Revolution and transportation growth** — Canals (Erie, opened 1825, feeding this period), early railroads, banking expansion, and commercialization of agriculture. *Strengthened society* (associational economic life) but created tensions the state increasingly mediated.\n\n- **Westward settlement and demographic expansion** — Continued push into the trans-Appalachian and Old Southwest. *Strengthened the state's* coercive/expropriative reach against Native nations while feeding a decentralized settler society.\n\n- **Entrenchment and spread of slavery** — Cotton's expansion deepened Southern reliance on enslaved labor. A clear case of the *Despotic/Absent Leviathan* toward the enslaved—arbitrary domination with no liberty.\n\n- **Rise of abolitionist and reform associations** — American Anti-Slavery Society (1833), temperance, and evangelical reform movements. *Strengthened civil society's* organizational capacity (Tocquevillian associationalism).\n\n## Events\n\n- **Andrew Jackson's inauguration (1829)** and the launch of the spoils system — *Strengthened the state's* executive branch.\n\n- **Indian Removal Act (1830)** and the Trail of Tears (1838, Cherokee) — Coercive expropriation; *strengthened state despotic power* while devastating Native societies.\n\n- **Nullification Crisis (1832–1833)** — South Carolina's challenge, the Force Bill, and the compromise tariff. *Strengthened the federal state's* assertion of supremacy while revealing sectional limits.\n\n- **Bank War / Veto of the Second Bank recharter (1832)** and removal of federal deposits (1833) — Jackson expanded presidential prerogative. *Strengthened the executive state*, though framed as protecting society from concentrated financial power.\n\n- **Worcester v. Georgia (1832)** — Supreme Court ruling for the Cherokee that Jackson effectively ignored, exposing *limits on judicial constraint of the state*.\n\n- **Formation of the Whig Party (mid-1830s)** — Emerged partly in reaction to \"King Andrew's\" executive expansion. *Strengthened society's* capacity to contest state power.\n\n- **Specie Circular (1836) and Panic of 1837** — Economic disruption partly attributable to Jacksonian monetary policy; illustrated the state's macroeconomic footprint and its limits.\n\n---\n\n**A note for your own analysis:** Acemoğlu and Robinson stress that liberty requires the corridor to include *all* members of society. The genuine analytical tension here is that Jacksonian democracy *broadened* participation and balance for white men—arguably moving that segment deeper into the corridor—while simultaneously intensifying domination of Native Americans and enslaved people. You may want to develop whether this era represents movement within the corridor, or a case showing the corridor was narrowly and exclusively defined.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where United States stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\n# The United States, 1839–1848: State and Society in Acemoğlu & Robinson's Framework\n\n**Trends:**\n\n- **Westward expansion and the settler frontier**: Continuous migration west strengthened *society* (settlers claimed autonomy, self-organized communities) while simultaneously demanding and building *state* capacity (land offices, territorial governments, military posts). A double-edged trend for the \"Shackled Leviathan.\"\n\n- **Market Revolution / transportation and communication infrastructure**: Expansion of canals, early railroads, and the telegraph (Morse, 1844) integrated markets, deepened commercial society, and modestly increased state coordinating capacity—strengthening both, though unevenly by region.\n\n- **Immigration surge (esp. Irish and German)**: Accelerating in the mid-1840s, this reshaped urban civil society, labor markets, and eventually party organization (mobilizing/associational strength for *society*, though generating nativist tensions).\n\n- **Entrenchment and expansion of the slave economy**: Cotton's profitability entrenched an oligarchic Southern order—a locally *strong \"despotic\" elite* that suppressed Black society entirely and increasingly captured federal institutions (Slave Power thesis). Strengthened a coercive sub-state elite; weakened liberty.\n\n- **Democratization of white male suffrage / Second Party System maturation**: The Jacksonian-era removal of property qualifications and vigorous Whig–Democrat competition strengthened *society's* mobilizational capacity and popular participation.\n\n- **Rise of reform and associational movements**: Abolitionism, temperance, early women's rights organizing, and religious revivalism (Second Great Awakening's later phase) all thickened civil society's associational fabric—strengthening *society*.\n\n**Events:**\n\n- **Amistad case (1839–1841)**: Supreme Court ruling (1841) freed the captives; a discrete boost to abolitionist civil society and a test of legal institutions.\n\n- **1840 presidential election (\"Log Cabin/Hard Cider\" campaign)**: Mass-participation electioneering and Harrison's victory demonstrated and reinforced popular mobilization—strengthened *society*.\n\n- **The Gag Rule fight and its repeal (1836–1844)**: John Quincy Adams's campaign against the House rule barring antislavery petitions; its 1844 repeal was a discrete victory for civil society's right to petition (participatory strength restored).\n\n- **Dorr Rebellion (1841–1842, Rhode Island)**: An extralegal movement for suffrage expansion; showed society asserting itself against a narrow franchise—strengthened participatory pressure, though the uprising was suppressed by the state.\n\n- **Annexation of Texas (1845)**: Expanded the state's territory and inflamed sectional politics; strengthened *state* reach while intensifying slavery conflict.\n\n- **Mexican–American War (1846–1848)**: Major expansion of *state* military capacity and territory (Treaty of Guadalupe Hidalgo, 1848); also spurred civil-society dissent (Thoreau's tax resistance, antiwar Whigs).\n\n- **Wilmot Proviso (1846)**: A discrete legislative flashpoint over slavery in new territories; galvanized antislavery civil society and reshaped party alignments.\n\n- **Seneca Falls Convention (1848)**: Founding moment of the organized women's rights movement—a discrete strengthening of civil society.\n\n- **Free Soil Party formation (1848)**: Institutionalized antislavery politics as an electoral vehicle—strengthened *society's* political voice.\n\n---\n\n**Interpretive note:** In A&R's terms, this decade shows the U.S. broadly *within the corridor* but under strain: society's associational and participatory power was thickening (reform movements, suffrage, party competition), while state capacity grew through war and expansion. The decisive countervailing force was the Slave Power—a regional despotic elite whose capture of national institutions threatened to push the balance *outside* the corridor, foreshadowing the crisis of the 1850s–60s.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where United States stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\n# The Narrow Corridor Framework Applied to the U.S., 1849–1858\n\nIn Acemoğlu and Robinson's terms, this decade reflects a \"Shackled Leviathan\" whose corridor was destabilized by slavery, which functioned as a locus of despotic, extractive power (planter dominance) that distorted both state capacity and civil society mobilization.\n\n## Trends\n\n- **Territorial expansion following the Mexican Cession (1848 onward):** New lands forced the slavery question into national politics, straining federal institutions and destabilizing the balance between state authority and sectional societies. *(Weakened state cohesion; polarized society.)*\n\n- **Rapid demographic growth via immigration (Irish, German):** Massive foreign influx swelled Northern cities and labor markets, energizing civil society but also provoking nativist reaction. *(Strengthened society; ambiguous for state.)*\n\n- **Market Revolution / railroad and telegraph expansion:** Deepening industrialization and transport networks knit the North together economically, increasing capacity for collective action and communication. *(Strengthened both Northern society and state administrative reach.)*\n\n- **Growth of the abolitionist and free-soil press/associations:** Expanding print culture and reform networks mobilized organized civil society against the \"Slave Power.\" *(Strengthened society's mobilizational capacity.)*\n\n- **Entrenchment of the Southern planter oligarchy (\"Slave Power\"):** Consolidation of an extractive elite that captured federal institutions (courts, executive), embodying despotic power resistant to societal checks. *(Strengthened a narrow, extractive state faction; weakened inclusive society.)*\n\n- **Sectional divergence of economies (industrial North vs. slave-agrarian South):** Widening structural gap eroded the shared institutional framework holding the corridor together. *(Weakened national state legitimacy.)*\n\n## Events\n\n- **Compromise of 1850:** Legislative bargain (admitting California free, organizing New Mexico/Utah territories, Fugitive Slave Act) temporarily preserved federal authority but on unstable terms. *(Ambiguous—short-term state stabilization, long-term erosion.)*\n\n- **Fugitive Slave Act of 1850:** Expanded federal coercive reach into Northern states, forcing citizens to enforce slavery; provoked massive civil resistance. *(Strengthened despotic state power; galvanized oppositional society.)*\n\n- **Publication of *Uncle Tom's Cabin* (1852):** Mobilized Northern moral sentiment on an unprecedented scale. *(Strengthened anti-slavery society.)*\n\n- **Kansas-Nebraska Act (1854):** Repealed the Missouri Compromise line via \"popular sovereignty,\" reopening territories to slavery and shattering the existing institutional settlement. *(Weakened state legitimacy; inflamed sectional society.)*\n\n- **Collapse of the Whig Party / rise of the Republican Party (1854–1856):** Realignment of the party system—a core civil-society institution—along sectional lines. *(Reconfigured society; weakened cross-sectional state coherence.)*\n\n- **\"Bleeding Kansas\" (1854–1858):** Violent conflict between pro- and anti-slavery settlers demonstrated the federal state's inability to monopolize legitimate violence. *(Weakened state capacity; showed unrestrained societal factionalism.)*\n\n- **Caning of Charles Sumner (1856):** Violence within Congress itself signaled breakdown of institutional norms. *(Weakened state legitimacy.)*\n\n- **Dred Scott v. Sandford (1857):** Supreme Court denied Black citizenship and barred federal restriction of slavery in territories, deploying state institutions for extractive ends. *(Strengthened Slave-Power state capture; delegitimized federal institutions in Northern eyes.)*\n\n- **Panic of 1857:** Financial crisis hit the industrial North harder than the cotton South, sharpening economic-sectional grievances. *(Strained state; intensified sectional societal conflict.)*\n\n- **Lincoln-Douglas debates (1858):** Crystallized public argument over slavery's expansion, further mobilizing organized civil society. *(Strengthened society's deliberative engagement.)*\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where United States stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\n# The Narrow Corridor Framework Applied to the US, 1859–1868\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires a balance where state and society grow together. This decade saw a dramatic expansion of state capacity (a lurch toward a \"Despotic Leviathan\" potential) alongside contested mobilization of civil society.\n\n## Trends\n\n- **Industrialization and Northern economic expansion** — Rapid growth of railroads, manufacturing, and finance strengthened the *Northern state's* fiscal-military capacity and empowered an industrial civil society; deepened the North-South divergence.\n\n- **Fiscal-administrative state-building** — Introduction of the first federal income tax (1861/1862), the Internal Revenue system, and national banking legislation (1863–64) permanently expanded *state* capacity for taxation and monetary control.\n\n- **Wartime expansion of federal bureaucracy and war debt** — A growing national debt and bond markets, plus new agencies, shifted power toward the *federal state* relative to the states.\n\n- **Slavery as an entrenched institution and its erosion** — The Southern slave-labor economy embodied a form of local elite domination (\"cage of norms\"); its collapse restructured both *state* authority and *society* in the South.\n\n- **Free-labor ideology and mass political mobilization** — The rise of Republican free-soil ideology and expanded partisan participation strengthened *civil society's* capacity to constrain and direct the state.\n\n- **Westward settlement and demographic growth** — Immigration and territorial expansion (Homestead Act, 1862) enlarged both *state* reach and *society's* dispersed economic base.\n\n## Events\n\n- **John Brown's raid on Harpers Ferry (1859)** — Polarizing act of civil-society militancy; heightened sectional conflict and mobilized (opposing) societies North and South.\n\n- **Secession of Southern states (1860–61)** — Direct assault on *federal state* authority; simultaneously created a rival Confederate state.\n\n- **The Civil War (1861–1865)** — Massively strengthened the *federal state* (conscription, suspension of habeas corpus, standing army); mobilized *civil society* through volunteer regiments, Sanitary Commission, and Black enlistment.\n\n- **Emancipation Proclamation (1863)** — Expanded *state* power to reshape social order and empowered *Black civil society* (military service, claims to citizenship).\n\n- **Homestead Act & Morrill Land-Grant Act (1862)** — Enhanced *state* capacity to distribute resources while broadening *society's* economic and educational base.\n\n- **Assassination of Lincoln (1865)** — Destabilized the postwar political settlement, weakening coherent *state* direction of Reconstruction.\n\n- **Thirteenth Amendment (1865)** — Constitutionally abolished slavery; empowered freed people (*society*) and expanded federal (*state*) authority over states.\n\n- **Freedmen's Bureau (1865)** — Direct *state* intervention to build capacity supporting a newly enfranchised *civil society*.\n\n- **Reconstruction Acts and military occupation of the South (1867)** — Sharp expansion of *federal state* coercive power; enabled Black political participation (*society*) against white-elite resistance.\n\n- **Fourteenth Amendment (ratified 1868)** — Redefined citizenship and applied constraints on states, strengthening both national *state* authority and individual/*societal* rights claims.\n\n- **Impeachment of Andrew Johnson (1868)** — Institutional conflict testing the balance between executive and legislative *state* power.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where United States stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\n# The United States, 1869–1878 (Narrow Corridor Framework)\n\nIn Acemoğlu and Robinson's terms, this decade features a temporarily empowered Reconstruction state and mobilized (Black and freedmen's) civil society, both eroding toward the end as the \"Redeemer\" reaction and Northern retreat weakened the state's capacity and disempowered a large portion of society.\n\n## Trends\n\n- **Industrial expansion and the rise of large corporations/railroads** — strengthened certain economic actors and created concentrated private power that could rival or capture the state; ambiguous for the shackled state (empowered elites more than accountable institutions).\n\n- **Transcontinental railroad completion and westward settlement** — expanded state administrative reach into the West but also empowered private railroad and land interests; net effect strengthened state territorial capacity while enabling elite capture.\n\n- **Waves of immigration (esp. Northern/Western European, growing urban labor)** — expanded and diversified civil society, though political machines (e.g., Tammany-style patronage) channeled this into clientelism that could weaken autonomous mobilization.\n\n- **Growth of Black political participation and institutions in the South** (churches, schools, Black officeholders, Union Leagues) — a genuine strengthening of civil society, but fragile because dependent on federal enforcement.\n\n- **Gradual Northern disengagement from Reconstruction (\"Reconstruction fatigue\")** — a slow erosion of federal will that weakened the state's coercive/protective capacity in the South.\n\n- **Persistent Southern white resistance and reconstitution of planter elite dominance** — a countervailing \"despotic society\" force weakening both an inclusive state and Black civil society.\n\n- **Post-1873 economic depression (Long Depression)** — weakened labor/civil society bargaining power and strained state fiscal capacity, feeding retrenchment.\n\n## Events\n\n- **Ratification of the 15th Amendment (1870)** — strengthened civil society (Black male suffrage) and the state's normative/legal reach.\n\n- **Enforcement Acts and Ku Klux Klan Act (1870–1871)** — sharply strengthened federal state capacity to suppress vigilante terror and protect civil society (temporarily broke the Klan).\n\n- **Ku Klux Klan and paramilitary violence (White League, Red Shirts)** — a violent civil-society/private-power assault that undermined both the inclusive state's authority and Black political mobilization.\n\n- **Panic of 1873** (Jay Cooke failure, financial collapse) — a discrete shock weakening state finances and society's economic power, accelerating political retreat.\n\n- **Colfax Massacre (1873)** and subsequent *United States v. Cruikshank* litigation — violent disempowerment of Black society; the eventual ruling (1876) gutted federal enforcement power, weakening the state's protective reach.\n\n- **Slaughter-House Cases (1873)** — Supreme Court narrowing of 14th Amendment privileges/immunities, weakening federal (state) authority to protect civil rights.\n\n- **Civil Rights Act of 1875** — a last legislative attempt to strengthen civil society's protected status (largely unenforced, later struck down).\n\n- **Grant-era corruption scandals** (Crédit Mobilier 1872, Whiskey Ring 1875) — exposed elite capture, weakening the legitimacy and perceived integrity of state institutions.\n\n- **\"Redemption\" of Southern states** (Democratic/Redeemer takeovers culminating mid-1870s) — reasserted narrow elite state control and dismantled inclusive civil society gains.\n\n- **Disputed 1876 election and Compromise of 1877** — withdrawal of federal troops ended Reconstruction, decisively weakening the state's Southern enforcement capacity and disempowering Black civil society.\n\n**Note on framing:** The decade illustrates a rare episode where the U.S. attempted to move *toward* the corridor in the South (empowered state + mobilized freedmen), only to be pushed out by elite reaction and Northern withdrawal—leaving a \"despotic\" regional equilibrium for Black Americans.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where United States stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\nIn *The Narrow Corridor*, Acemoğlu and Robinson argue that liberty emerges from a balance between a capable **state (Leviathan)** and a mobilized, vigilant **society** that can constrain it. The 1879–1888 period in the U.S. is interesting because industrialization was massively strengthening private economic power while the federal state remained comparatively weak—a \"Shackled Leviathan\" that struggled to keep pace with concentrated economic forces.\n\n**Trends:**\n\n- **Rapid industrialization and the rise of corporate/monopoly power (esp. railroads, Standard Oil, Carnegie steel):** Strengthened private economic elites, effectively weakening society's relative power as vast wealth concentrations escaped both state and popular constraint—an asymmetry Acemoğlu and Robinson would see as pushing outside the corridor.\n\n- **Consolidation of railroad networks and standardization (e.g., standard time zones adopted 1883):** Strengthened national economic integration and corporate coordination; ambiguous for the state, which lacked regulatory capacity to match.\n\n- **Mass immigration and urbanization:** Expanded and diversified civil society's potential base, but often channeled through urban political machines (e.g., Tammany), which could either mobilize or co-opt/weaken independent societal power.\n\n- **Growth of the labor movement (Knights of Labor membership surging mid-decade):** Strengthened society's capacity for collective mobilization against economic Leviathans.\n\n- **Persistence of a weak, patronage-based (\"spoils system\") federal administrative state:** Kept Leviathan shackled and low-capacity, limiting its ability to regulate the emerging industrial economy.\n\n- **Retreat from Reconstruction and entrenchment of Southern white \"home rule\":** Weakened both federal state capacity in the South and the political voice (society) of Black citizens, illustrating the \"cage of norms\" and despotic local power.\n\n**Events:**\n\n- **Pendleton Civil Service Reform Act (1883):** Strengthened state capacity by introducing merit-based hiring, a step toward a more competent (less purely patronage) bureaucracy—a modest move toward Leviathan capacity constrained by rules.\n\n- **Southern Black disenfranchisement measures and rising Jim Crow codification (throughout the decade):** Weakened society (specifically Black political participation) and legitimized despotic local control.\n\n- **The Great Southwest Railroad Strike (1886) and the Haymarket Affair (1886):** A discrete flashpoint of societal labor mobilization; the violent aftermath and backlash weakened the Knights of Labor and demonstrated the state's coercive alignment with capital.\n\n- **Wabash v. Illinois (1886):** Supreme Court struck down state regulation of interstate railroads, weakening sub-federal state regulatory power and exposing a governance vacuum.\n\n- **Interstate Commerce Act (1887):** Created the Interstate Commerce Commission—a landmark attempt to *build* federal regulatory Leviathan to check corporate power, though initially weak in enforcement.\n\n- **Dawes Severalty Act (1887):** Expanded coercive federal state power over Native Americans, breaking up tribal lands—an assertion of despotic Leviathan against Indigenous society.\n\n- **Presidential elections of 1880, 1884, 1888:** Reflected competitive electoral society, though closely contested and machine-influenced.\n\n**Caveat:** Acemoğlu and Robinson themselves don't provide a year-by-year account of this decade, so the framing above applies their *state-vs-society balance* lens to standard U.S. historiography rather than citing their specific claims about 1879–1888.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where United States stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\n# The Narrow Corridor Framework Applied to the US, 1889–1898\n\nIn Acemoğlu and Robinson's terms, this decade shows a \"Shackled Leviathan\" beginning to build capacity (state power) while an unusually mobilized society pushed back through populist and labor movements—a period of contestation within/near the corridor.\n\n## Trends\n\n- **Industrial consolidation and the rise of trusts (Standard Oil, Carnegie Steel, etc.)** — Concentrated economic power in private hands, arguably *weakening society's* countervailing power over elites while creating pressure for a *stronger regulatory state*.\n\n- **Rapid urbanization and mass immigration (esp. Southern/Eastern European)** — Reshaped the demographic base; strengthened ethnic and labor associations (civil society) in cities but strained municipal capacity and fueled nativist reaction.\n\n- **Agrarian distress and the Populist movement** — Falling crop prices, debt, and railroad/creditor grievances mobilized farmers (Farmers' Alliances, Grange) into a potent *society* movement demanding state intervention.\n\n- **The closing of the frontier** — The 1890 Census declaring the frontier \"closed\" (Turner's 1893 thesis) removed a long-standing safety valve, intensifying labor/land conflict and shifting energy toward organized political contestation.\n\n- **Consolidation of Jim Crow and Southern disenfranchisement** — Systematic *weakening of Black civil society* through segregation and voting restrictions, effectively an \"elite capture\" reversal of Reconstruction gains.\n\n- **Growth of organized labor** — The American Federation of Labor and railway unions expanded, strengthening one segment of society's collective capacity against industrial employers.\n\n## Events\n\n- **Sherman Antitrust Act (1890)** — Discrete legislation *expanding state capacity* to regulate the economy (though initially used weakly, and even against unions).\n\n- **Sherman Silver Purchase Act (1890) and its 1893 repeal** — Monetary policy fights that both reflected societal (silverite/agrarian) pressure and demonstrated federal fiscal authority.\n\n- **McKinley Tariff (1890)** — High protective tariff; expression of *state economic power* serving industrial interests, provoking electoral backlash.\n\n- **Formation of the People's (Populist) Party (1892)** — Institutionalized agrarian/labor mobilization into a national third party; a peak of *society* asserting itself.\n\n- **Homestead Strike (1892)** — Violent Carnegie/Pinkerton confrontation; a defeat that *weakened labor (society)* and showed private + state coercive force backing capital.\n\n- **Panic of 1893 and ensuing depression** — Severe economic collapse that fueled unrest and radicalized demands on the state.\n\n- **Pullman Strike (1894)** — Federal troops and injunction (backed by *In re Debs*, 1895) broke the strike; a clear *strengthening of state coercive power* and use of courts against labor.\n\n- **Coxey's Army (1894)** — March of unemployed on Washington; symbolic assertion of *society* demanding federal public-works relief.\n\n- **Wilson–Gorman Tariff and its income-tax provision struck down (Pollock v. Farmers' Loan, 1895)** — Court *checked state fiscal capacity*, delaying income taxation (later reversed by the 16th Amendment).\n\n- **Election of 1896 (McKinley v. Bryan)** — Bryan's \"Cross of Gold\" fusion campaign; its defeat blunted the Populist surge, a *setback for the agrarian society movement*.\n\n- **Plessy v. Ferguson (1896)** — Judicially entrenched \"separate but equal,\" a discrete legal event *weakening Black civil society*.\n\n- **Spanish–American War (1898)** — War with easy victory dramatically *strengthened the central state* (military, administrative, and overseas-imperial capacity), inaugurating a more assertive federal government.\n\n*Caveat: Acemoğlu and Robinson do not analyze this exact decade in detail; this applies their concepts (Shackled Leviathan, corridor contestation, elite capture) to standard US historiography of the 1890s.*\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where United States stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\n# The Narrow Corridor Framework: United States, 1899–1908\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires balanced growth of both state and society capacity. The Progressive Era's early years show the American state expanding rapidly while society mobilized to shackle it—a dynamic era of contestation.\n\n## Trends\n\n- **Industrial concentration and the trust movement**: Massive consolidation (e.g., the trend culminating in U.S. Steel, 1901) created private economic power rivaling the state—strengthening a narrow segment of *society* (elite capital) while threatening broader civic power and pressuring the state to respond.\n\n- **Urbanization and mass immigration**: Continued heavy immigration (especially from Southern/Eastern Europe) and city growth expanded and diversified civil society, but strained municipal institutions—ambiguous, but broadly *strengthening society's* mobilizational base.\n\n- **Rise of the regulatory/administrative state**: Gradual growth of federal bureaucratic capacity (civil service professionalization, new agencies) *strengthened the state's* capacity to govern the economy.\n\n- **Progressive reform mobilization and muckraking journalism**: Expanding investigative press and reform associations built society's capacity to monitor and constrain power—*strengthening society*.\n\n- **Jim Crow entrenchment and Black disenfranchisement**: Ongoing consolidation of segregation and voter suppression in the South *weakened society* for Black Americans (a \"despotic\" enclave), showing uneven state-society balance.\n\n- **Labor movement growth**: Rising union membership and organizing capacity *strengthened society's* countervailing power against capital.\n\n## Events\n\n- **Formation of U.S. Steel (1901)**: First billion-dollar corporation; discrete leap in concentrated private power.\n\n- **McKinley's assassination / Theodore Roosevelt's accession (1901)**: Brought an activist executive committed to expanding state regulatory reach—*strengthened the state*.\n\n- **Anthracite Coal Strike (1902)**: Roosevelt's mediation set a precedent for the state acting as neutral arbiter between labor and capital—*strengthened state* legitimacy and *society's* labor leverage.\n\n- **Northern Securities antitrust case (1902–1904)**: Government suit (upheld 1904) asserted state power to break concentrated capital—*strengthened the state* relative to elite society.\n\n- **Department of Commerce and Labor / Bureau of Corporations created (1903)**: Institutional expansion of federal oversight—*strengthened the state*.\n\n- **Elkins Act (1903)** and **Hepburn Act (1906)**: Expanded ICC authority over railroad rates—concrete *strengthening of state* regulatory capacity.\n\n- **Pure Food and Drug Act & Meat Inspection Act (1906)**: Triggered partly by Upton Sinclair's *The Jungle*; established federal consumer regulation—*strengthened the state*, driven by *society's* pressure.\n\n- **Panic of 1907**: Financial crisis resolved largely by private action (J.P. Morgan), exposing weak state monetary capacity and spurring later reform—revealed *state weakness* in finance.\n\n---\n\n**Caveat**: Acemoğlu and Robinson do not analyze this decade item-by-item; the classifications above apply their framework interpretively. The period's defining feature is *simultaneous* growth of state and society capacity (a corridor-widening dynamic), sharply qualified by the Southern racial order, which sat outside that balance.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where United States stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\n# The United States in the Narrow Corridor, 1909–1918\n\nIn Acemoğlu and Robinson's framework, liberty emerges when state and society grow in tandem—a \"Red Queen\" dynamic. This decade saw the state expand dramatically (WWI, Progressive reforms) while society mobilized but also suffered wartime repression.\n\n## Trends\n\n- **Progressive reform movement (institutional):** Sustained push for administrative regulation, anti-trust enforcement, and professional bureaucracy—**strengthened the state's capacity** while also reflecting mobilized civil society (muckrakers, reform associations).\n\n- **Growth of the administrative/regulatory state (institutional):** Expansion of federal agencies (e.g., FTC, Federal Reserve) building durable bureaucratic capacity—**strengthened the state.**\n\n- **Immigration and urbanization (demographic):** Continued mass immigration from Southern/Eastern Europe swelling cities—**strengthened society** via associational life and labor organizing, but generated nativist backlash that later empowered coercive state responses.\n\n- **Industrial expansion and labor mobilization (economic):** Growth of large corporations alongside rising union membership (AFL, IWW)—an ambiguous effect: **strengthened organized society** while corporate concentration created powerful private actors that could rival or capture the state.\n\n- **The Great Migration begins (demographic):** African Americans moving north from ~1916—**strengthened Black civil society** through new communities and political weight, though facing violent resistance.\n\n- **Women's suffrage movement momentum (social/institutional):** Growing organized pressure (NAWSA, National Woman's Party)—**strengthened civil society** and broadened the base of political participation.\n\n## Events\n\n- **16th Amendment—federal income tax (1913):** Gave the state a powerful independent revenue stream—**strongly strengthened the state.**\n\n- **17th Amendment—direct election of senators (1913):** Increased popular control over the state—**strengthened society's leverage over the state.**\n\n- **Federal Reserve Act (1913):** Created central banking capacity—**strengthened state economic power.**\n\n- **Clayton Antitrust Act & FTC Act (1914):** Enhanced regulatory reach over corporations—**strengthened state capacity** to check private power (a \"Shackled Leviathan\" move).\n\n- **U.S. entry into World War I (1917):** Massive expansion of federal power via War Industries Board, food/fuel administration, conscription—**dramatically strengthened the state**, with society mobilized but increasingly subordinated.\n\n- **Selective Service Act (1917):** Mass conscription—**strengthened the state's coercive reach** into individual lives.\n\n- **Espionage Act (1917) and Sedition Act (1918):** Criminalized dissent, jailed critics (e.g., Eugene Debs)—**strengthened the state coercively while weakening civil society/liberty.**\n\n- **Suppression of the IWW and labor radicals (1917–1918):** Federal raids and prosecutions—**weakened a segment of civil society** (organized radical labor).\n\n- **1918 influenza pandemic:** Strained public health institutions and civic life—mixed, but broadly **weakened society** through demographic and social disruption.\n\n---\n\n**Framework note:** The decade illustrates the Red Queen tension: Progressive-era reforms represented balanced state–society growth (toward the corridor), but WWI mobilization tilted power sharply toward a **Leviathan** whose wartime coercion (Espionage/Sedition Acts) temporarily overran society's countervailing power—a warning that rapid state growth without matching societal capacity threatens liberty.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where United States stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\n# The Narrow Corridor Framework Applied to the US, 1919–1928\n\nIn Acemoğlu and Robinson's terms, liberty requires a balance where a strong \"Shackled Leviathan\" state and a mobilized society check each other. Below, items are assessed by whether they strengthened or weakened state or society (and thus the balance in the \"corridor\").\n\n## Trends\n\n- **Great Migration (Black Southerners northward):** Ongoing demographic shift reshaped urban political constituencies and built the base for future civil-society organizing (NAACP, urban Black churches). *Strengthened society (long-run), though Northern segregation constrained it.*\n\n- **Expansion of the administrative/regulatory state:** Continued growth of federal agencies (e.g., Commerce Dept. under Hoover, Bureau of the Budget after the 1921 Budget and Accounting Act). *Strengthened state capacity, especially fiscal-administrative.*\n\n- **Rapid industrialization and consumer economy:** Mass production (autos, electrification, radio), rising corporate concentration. *Strengthened economic elites/corporate power; ambiguous for state; weakened labor's countervailing power.*\n\n- **Decline of organized labor:** Union membership fell sharply through the decade amid \"welfare capitalism,\" open-shop (\"American Plan\") drives, and hostile courts. *Weakened a key pillar of civil society.*\n\n- **Rise of mass media and national culture:** Radio, national advertising, and mass-circulation press created shared public sphere—capable of both mobilizing and homogenizing society. *Ambiguous; potential to strengthen society's coordination.*\n\n- **Nativism and immigration restriction as ideology:** Sustained anti-immigrant and racial hierarchy sentiment normalized exclusionary state action. *Strengthened despotic tendencies; weakened pluralistic society.*\n\n- **Growth of professional/associational civil society:** Expansion of civic groups, women's clubs, and reform associations post-suffrage. *Strengthened society's organizational density.*\n\n## Events\n\n- **19th Amendment ratified (1920):** Enfranchised women nationally—a major expansion of the political nation. *Strengthened society's inclusiveness and voice.*\n\n- **First Red Scare & Palmer Raids (1919–1920):** Mass arrests/deportations of suspected radicals; suppression of dissent. *Strengthened coercive/despotic state; weakened society (speech, association).*\n\n- **1919 strike wave** (Seattle General Strike, Boston Police Strike, Steel Strike): Militant labor action met with suppression. *Attempted society mobilization, largely defeated—net weakening of labor.*\n\n- **Emergency Quota Act (1921) & Johnson–Reed Immigration Act (1924):** National-origins quotas and Asian exclusion. *Strengthened state gatekeeping power along ethnic lines; weakened pluralism.*\n\n- **Revived Ku Klux Klan (peak mid-1920s):** Mass membership, including outside the South, exerting extralegal coercion and electoral influence. *A form of \"despotic\" society power that undermined liberty for targeted groups.*\n\n- **Prohibition (18th Amendment/Volstead Act enforcement, from 1920):** Vast new federal enforcement apparatus; spawned organized crime and normalized evasion. *Strengthened state's reach nominally but exposed enforcement limits.*\n\n- **Teapot Dome scandal (surfacing 1922–1924):** Corruption in federal oil-lease dealings. *Revealed state capture by private interests; press/Congressional exposure showed society/institutional checks operating.*\n\n- **Sacco and Vanzetti case (1920–1927 execution):** Prosecution and execution amid anti-radical, anti-immigrant sentiment galvanized protest. *Illustrated despotic state pressure; catalyzed civil-society mobilization.*\n\n- **Snyder Act / Indian Citizenship Act (1924):** Granted citizenship to Native Americans. *Nominal expansion of inclusion (though state control over tribes persisted).*\n\n---\n\n**Interpretive note:** For Acemoğlu and Robinson, the 1920s show the US state gaining administrative and coercive capacity while much of society's countervailing power (labor, immigrant communities, dissenters) was suppressed—a tilt away from the balanced \"corridor,\" partially offset by suffrage expansion and persistent associational life.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n1909-1918: <7.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where United States stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\n# The Narrow Corridor Framework Applied to the U.S., 1929–1938\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires *both* a strong state and a strong society moving in tandem within the corridor. The New Deal era is a critical case: the state expanded dramatically, raising the question of whether society expanded enough to keep pace.\n\n## Trends\n\n- **Growth of federal administrative/regulatory capacity** — The proliferation of \"alphabet agencies\" (SEC, FDIC, NLRB, SSA, TVA) marked a durable expansion of state capacity into finance, labor, agriculture, and welfare. *Strengthened the state.*\n\n- **The rise of organized labor** — Union membership grew substantially over the decade (accelerating after 1935), building an autonomous mobilizing capacity outside the state. *Strengthened society* (though partly channeled and legitimized *through* the state, creating interdependence).\n\n- **Fiscal and taxation expansion** — Growth of federal revenue, income taxation reach, and deficit spending gave Washington unprecedented resources and reach. *Strengthened the state.*\n\n- **Shift of power from states to the federal government** — A slow centralization of authority, later ratified by the Supreme Court, weakened the traditional decentralized structure. *Strengthened the (federal) state.*\n\n- **Great Migration and urbanization** — Continued movement of Black Americans northward and general urbanization reshaped the electorate and associational life, though civil rights capacity remained heavily constrained. *Mixed for society.*\n\n- **Economic contraction and mass unemployment** — The prolonged Depression itself eroded private economic power and self-organization while increasing dependence on the state. *Weakened society / created demand for a stronger state.*\n\n## Events\n\n- **The 1929 Stock Market Crash and onset of the Great Depression** — The precipitating shock that discredited laissez-faire and created political demand for state intervention. *Set the stage for a stronger state.*\n\n- **1932 election of Franklin D. Roosevelt** — Brought a governing coalition committed to activist government. *Strengthened the state.*\n\n- **The First Hundred Days (1933)** — Rapid passage of NIRA, AAA, TVA, emergency banking legislation — a burst of state-building. *Strengthened the state.*\n\n- **National Labor Relations (Wagner) Act, 1935** — Guaranteed collective bargaining and created the NLRB; empowered civil society while embedding it in state machinery. *Strengthened both.*\n\n- **Social Security Act, 1935** — Institutionalized federal social insurance. *Strengthened the state.*\n\n- **Schechter v. United States (1935)** and other early Court rulings striking down New Deal measures — A check on state expansion by an independent institution. *Constrained the state.*\n\n- **The 1937 \"court-packing\" plan** — Roosevelt's attempt to reshape the judiciary; its political defeat demonstrated society/institutions resisting unchecked executive power. *Checked the state / affirmed societal constraints.*\n\n- **The \"switch in time\" (1937)** — The Court's shift to upholding New Deal legislation (e.g., *Jones & Laughlin*) legitimized expanded federal power. *Strengthened the state.*\n\n- **1937–38 \"Roosevelt Recession\"** — Renewed downturn that weakened confidence in state economic management and slowed further expansion. *Checked the state.*\n\n---\n\n**Analytical note:** The distinctive Acemoğlu–Robinson reading is that much U.S. state expansion in this period was *paired* with (and partly channeled) societal mobilization—unions, mass electoral participation—keeping the country broadly within the corridor rather than sliding toward a Despotic Leviathan. Independent institutions (courts, federalism, elections) repeatedly checked the executive, illustrating the \"Red Queen\" contest of state and society growing together.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n1909-1918: <7.0, 8.5>\n1919-1928: <6.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where United States stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\nIn *The Narrow Corridor*, Acemoğlu and Robinson argue that liberty emerges when the power of the state (the \"Leviathan\") and the power of society remain roughly balanced, each growing in a \"Red Queen\" dynamic. Here are the major US trends and events from 1939–1948 through that lens.\n\n**Trends:**\n\n- **Wartime and postwar expansion of federal fiscal/administrative capacity** — mass income taxation (payroll withholding introduced 1943 broadened the tax base to most workers) and a vastly enlarged bureaucracy durably *strengthened the state*.\n\n- **Growth of the \"warfare-welfare\" administrative apparatus** — agencies like the War Production Board, Office of Price Administration, and expanded executive planning capacity *strengthened the state*, though many controls were dismantled after 1945.\n\n- **Organized labor's rise** — union density climbed dramatically under wartime full employment and the earlier Wagner Act framework, *strengthening society's* organizational and bargaining power vis-à-vis both business and state.\n\n- **The Great Migration (Black Americans moving to Northern/Western industrial cities)** — accelerated by war-industry demand, this reshaped the demographic base of civil society and laid groundwork for later mobilization, *strengthening society* (especially previously excluded groups).\n\n- **Massive economic mobilization and industrial concentration** — war production ended the Depression, boosted state-directed coordination of the economy, and entrenched large firms/contractors, *strengthening the state* and elite economic actors.\n\n- **Emergence of a permanent national-security state and standing military establishment** — the shift away from prewar demobilization norms toward a persistent defense apparatus *strengthened the state*.\n\n**Events:**\n\n- **US entry into WWII (Dec. 1941, Pearl Harbor)** — triggered emergency expansion of executive and coercive power, wage/price controls, and conscription; *strongly strengthened the state*.\n\n- **Executive Order 9066 and Japanese American internment (1942)** — a discrete, dramatic assertion of state coercive power *over* society, *strengthening the state* at civil liberties' expense (later legitimized by *Korematsu*, 1944).\n\n- **Smith-Connally Act (War Labor Disputes Act, 1943)** — restricted strikes in wartime; a state check that partly *strengthened the state relative to labor/society*.\n\n- **GI Bill (Servicemen's Readjustment Act, 1944)** — expanded education, housing, and mobility for millions; arguably *strengthened both* by building state capacity to deliver benefits while broadening society's economic independence and middle class (though its benefits were unevenly distributed by race).\n\n- **End of WWII and demobilization (1945)** — dismantling of many wartime controls and the OPA, *partially re-strengthening society* and rolling back some state economic power.\n\n- **Taft-Hartley Act (1947)** — over President Truman's veto, curtailed union powers (banned closed shops, allowed state right-to-work laws); *weakened organized labor/society* and reasserted limits on a key civil-society actor.\n\n- **National Security Act (1947)** — created the Department of Defense, CIA, and NSC, institutionalizing the national-security state; *strengthened the state*.\n\n- **Truman's Executive Order 9981 (1948)** — desegregated the armed forces; a state action *responsive to society's* pressure that modestly *strengthened previously excluded segments of society*.\n\n- **Loyalty Program / early Cold War security measures (EO 9835, 1947)** — expanded surveillance and loyalty screening of federal employees, *strengthening the state's* coercive/monitoring reach over society.\n\n**A note on the framework:** Acemoğlu and Robinson would read this decade as a period of rapid Leviathan growth (war and Cold War) matched—unevenly—by society's countervailing mobilization (labor, the Great Migration, incipient civil rights). Whether the US stayed \"in the corridor\" depended on society's capacity to check the enlarged state; episodes like internment and loyalty programs show moments where the balance tilted dangerously toward unchecked state power.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n1909-1918: <7.0, 8.5>\n1919-1928: <6.5, 8.0>\n1929-1938: <7.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where United States stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\n# The Narrow Corridor Framework: United States, 1949–1958\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires *both* a capable state and a mobilized society, each checking the other. Here are the major developments of this decade through that lens.\n\n## Trends\n\n- **Cold War national-security state buildup**: Institutionalization of a permanent military-intelligence apparatus (post-NSC-68 defense spending, CIA expansion, the emerging \"military-industrial complex\"). *Strengthened the state*, especially its coercive and surveillance capacities relative to society.\n\n- **Postwar economic boom and mass consumer prosperity**: Rising real incomes, home ownership (aided by GI Bill and FHA/VA mortgages), and expansion of a broad middle class. *Strengthened both*—a fiscally capable state and materially empowered citizens with resources for civic engagement.\n\n- **Suburbanization and demographic shift**: Levittown-style mass housing, automobile-centered development, and the baby boom reshaped communities. *Ambiguous*—expanded some civil-society associations but also entrenched racial residential segregation (redlining, restrictive covenants), *weakening* Black civil society's leverage in many respects.\n\n- **Growth of organized labor's institutional consolidation**: High union density persisted, though the 1955 AFL-CIO merger reflected consolidation and some depoliticization. *Mixed*—large membership strengthened society, but the framework's \"compromise\" character somewhat tamed labor as an independent counterweight.\n\n- **Rising anti-communist repression climate (\"Red Scare\" as ongoing condition)**: Loyalty oaths, blacklists, and self-censorship in media, academia, and unions. *Weakened civil society* by chilling dissent and associational autonomy while *strengthening state* surveillance norms.\n\n- **Great Migration continuing**: Ongoing movement of African Americans to Northern/Western cities. *Strengthened Black civil society* by concentrating populations, building organizational and electoral capacity outside the Jim Crow South.\n\n## Events\n\n- **Brown v. Board of Education (1954)**: Supreme Court struck down \"separate but equal.\" *Strengthened civil society* (legal footing for the civil rights movement) and, over time, *strengthened the state's* legitimate reach to enforce rights against local elites.\n\n- **Montgomery Bus Boycott (1955–1956)**: Sustained mass mobilization launching Martin Luther King Jr. and the modern civil rights movement. *Strengthened civil society* dramatically as an organized, self-sustaining counterweight.\n\n- **Army–McCarthy Hearings and McCarthy's censure (1954)**: Televised discrediting and Senate censure of Joseph McCarthy. *Strengthened civil society/institutions* by checking demagogic state-abetted repression.\n\n- **McCarran Internal Security Act era enforcement and Dennis v. United States (1951)**: Upheld Smith Act prosecutions of Communist Party leaders. *Strengthened state* coercive power against political association.\n\n- **Little Rock crisis (1957)**: Eisenhower federalized the National Guard and sent the 101st Airborne to enforce desegregation. *Strengthened the state* (federal capacity asserted over recalcitrant state governments) in service of society's rights claims.\n\n- **Civil Rights Act of 1957**: First federal civil rights legislation since Reconstruction; created the Civil Rights Commission. *Strengthened state capacity* to protect rights, though weak in enforcement.\n\n- **Sputnik launch (1957) and National Defense Education Act (1958)**: Prompted major federal investment in science education and research. *Strengthened the state's* developmental and technological capacity.\n\n- **Federal-Aid Highway Act (1956)**: Launched the Interstate system—an enormous expansion of state infrastructural power and economic integration. *Strengthened the state* (and reshaped society's geography).\n\n---\n\n*Caveat*: Acemoğlu and Robinson themselves treat mid-20th-century America as broadly *inside* the corridor, so most of these are marginal shifts rather than corridor-exiting ruptures. The central tension of the decade is the **civil rights movement building societal power** against a **coercive Cold War state**, with courts and federal executive action periodically rebalancing the two.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n1909-1918: <7.0, 8.5>\n1919-1928: <6.5, 8.0>\n1929-1938: <7.0, 8.5>\n1939-1948: <7.0, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where United States stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\n# The Narrow Corridor Framework Applied to the U.S., 1959–1968\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" requires both a strong state *and* a strong, mobilized society running in tandem inside the \"corridor.\" This decade featured simultaneous state expansion and society mobilization.\n\n## Trends\n\n- **Great Migration (ongoing)**: Continued movement of African Americans from the rural South to Northern/Western cities concentrated Black political and economic weight in urban centers, strengthening civil society's organizational capacity (voting blocs, churches, urban networks).\n\n- **Postwar economic expansion & rising affluence**: Sustained growth and low unemployment strengthened both state fiscal capacity (revenue for expanded programs) and society (a resourced middle class with slack for activism).\n\n- **Cold War military-bureaucratic buildup**: The permanent expansion of federal defense, intelligence, and executive apparatus (the \"national security state\") materially strengthened the state, at times at society's expense (surveillance, e.g., FBI COINTELPRO begun 1956, escalating through the 1960s).\n\n- **Growth of televised mass media**: Rising TV penetration created a shared informational commons that amplified civil society's ability to mobilize and to hold the state accountable (Selma, Vietnam coverage), strengthening society.\n\n- **Expansion of higher education / baby-boom cohort maturing**: A swelling, educated youth population fed campus organizing and a self-conscious civil society, strengthening society's mobilizational base.\n\n- **Federal fiscal/regulatory centralization (Great Society trajectory)**: A secular shift of authority and spending toward Washington expanded state capacity (Medicare/Medicaid, welfare administration, federal enforcement of rights).\n\n## Events\n\n- **Civil Rights Movement mobilization** — sit-ins (Greensboro, 1960), Freedom Rides (1961), March on Washington (1963), Selma (1965): Discrete campaigns that dramatically strengthened civil society's organized power and its capacity to demand state action.\n\n- **Civil Rights Act (1964) & Voting Rights Act (1965)**: Strengthened *both* — expanded state enforcement capacity (federal power over discrimination/voting) while enlarging effective political participation of Black citizens (society).\n\n- **War on Poverty / Great Society legislation (1964–1965)**, including Medicare, Medicaid, and the Economic Opportunity Act: Strengthened the state's redistributive and administrative reach; community action programs also aimed (unevenly) to empower local society.\n\n- **Escalation of the Vietnam War (Gulf of Tonkin Resolution, 1964; troop buildup 1965–1968)**: Expanded executive/state war powers (strengthening state) but ultimately catalyzed an antiwar movement that mobilized society against the state.\n\n- **Assassinations — JFK (1963), Malcolm X (1965), MLK and RFK (1968)**: Discrete shocks; King's and RFK's deaths in 1968 weakened key organizing leadership within civil society and triggered widespread unrest.\n\n- **Urban uprisings (Watts 1965; Detroit and Newark 1967; nationwide after King's assassination, 1968)**: Signaled both a mobilized (if disorderly) society and a state response emphasizing coercive capacity (National Guard deployment, later law-and-order politics).\n\n- **Baker v. Carr (1962) / Reynolds v. Sims (1964)** — \"one person, one vote\": Judicial (state) action that restructured representation, strengthening society's electoral voice.\n\n- **Free Speech Movement (Berkeley, 1964) and emergence of SDS / the New Left**: Discrete flashpoints strengthening a mobilized, contestatory civil society.\n\n---\n\n**Interpretive note**: Under the framework, 1959–1968 represents a period of *simultaneous* strengthening — the \"Red Queen\" dynamic — where civil rights mobilization and Great Society state-building pushed each other, arguably keeping the U.S. within the corridor. The late-decade backlash (surveillance, law-and-order politics, coercive responses to unrest) illustrates the tension when state capacity growth risks outpacing societal checks.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n1909-1918: <7.0, 8.5>\n1919-1928: <6.5, 8.0>\n1929-1938: <7.0, 8.5>\n1939-1948: <7.0, 9.0>\n1949-1958: <7.0, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where United States stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\n# The Narrow Corridor Framework Applied to the US, 1969–1978\n\nIn Acemoğlu and Robinson's terms, the \"corridor\" requires a balance where a capable (\"Shackled Leviathan\") state and a mobilized society check each other. This decade is notable for events that **weakened the state's autonomy and prestige** while **strengthening society's capacity to monitor and constrain it**.\n\n## Trends\n\n- **Erosion of trust in government (slow attitudinal shift):** Persistent decline in public trust across Vietnam and Watergate—weakened the state's legitimacy, arguably strengthened society's watchfulness.\n\n- **Stagflation and the end of the postwar boom:** Rising inflation, unemployment, and slowing growth (culminating after the 1973 oil shock) undermined the state's Keynesian managerial confidence—weakened the state's economic authority.\n\n- **Rise of the \"rights revolution\" through courts and litigation:** Expansion of environmental, consumer, and civil-rights enforcement (e.g., growth of public-interest law)—strengthened society's tools for constraining both state and corporate power.\n\n- **Growth of the regulatory state paired with new congressional oversight capacity:** Creation of new agencies alongside expanded staff and analytic institutions (e.g., CBO, 1974)—strengthened state capacity in some domains while strengthening legislative checks on the executive.\n\n- **Deindustrialization and Sunbelt migration (demographic/economic):** Shift of population and manufacturing away from the industrial Northeast—reshaped the political base and gradually weakened organized labor as a societal counterweight.\n\n- **Decline of the \"imperial presidency\" narrative:** A durable trend of reasserting congressional and judicial limits on executive war-making and secrecy powers—weakened concentrated state (executive) power.\n\n## Events\n\n- **Watergate scandal and Nixon's resignation (1972–1974):** The paradigmatic case of society (press, courts, Congress) constraining an overreaching executive—weakened the state's autonomy, strengthened societal checks.\n\n- **War Powers Resolution (1973):** Congress reasserted authority over military deployments—weakened unchecked executive/state war power.\n\n- **OPEC oil embargo (1973–74):** Exposed limits of state economic control and fed stagflation—weakened state economic authority.\n\n- **Church Committee investigations (1975–76):** Exposed CIA/FBI/NSA abuses (COINTELPRO, surveillance)—weakened the \"despotic\" reach of the security state, strengthened societal oversight; led to FISA (1978).\n\n- **End of the Vietnam War / Fall of Saigon (1973 withdrawal; 1975):** Discredited executive war conduct and deepened distrust—weakened state prestige.\n\n- **Roe v. Wade (1973):** Expanded individual rights via the courts while mobilizing durable countermovements—strengthened certain societal rights-claims and simultaneously energized opposing civil-society organizing.\n\n- **National Environmental Policy Act / EPA operation and Clean Air/Water Acts (around 1970):** Created new regulatory capacity and public participation mechanisms—strengthened both state capacity and society's leverage over it.\n\n- **Federal Election Campaign Act amendments (1974) and Buckley v. Valeo (1976):** Post-Watergate campaign-finance reform and its partial judicial rollback—mixed effect on state regulation of political money.\n\n---\n\n**Caveat:** Acemoğlu and Robinson themselves do not analyze this decade in detail; this is an application of their state–society balance lens rather than a claim they make directly.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n1909-1918: <7.0, 8.5>\n1919-1928: <6.5, 8.0>\n1929-1938: <7.0, 8.5>\n1939-1948: <7.0, 9.0>\n1949-1958: <7.0, 9.0>\n1959-1968: <8.0, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where United States stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\n# The Narrow Corridor Framework Applied to the U.S., 1979–1988\n\nIn Acemoğlu and Robinson's terms, the \"Shackled Leviathan\" depends on a balance between state capacity and an organized, mobilized society. Below, items are classified by their effect on that balance.\n\n## Trends\n\n- **Deregulation movement (airlines, trucking, telecom, finance)** — Weakened the state's regulatory reach over the economy; arguably shifted power toward market/private actors rather than organized civil society.\n\n- **Decline of organized labor** — Union density fell steadily; this weakened a key pillar of societal countervailing power against both state and corporate interests.\n\n- **Rise of movement conservatism and religious right (Moral Majority, etc.)** — Strengthened a particular sector of civil society's mobilization and political voice, while pushing to shrink the administrative state's social role.\n\n- **Tax-cutting and shift in fiscal policy (supply-side economics)** — Reduced the fiscal capacity of the state over the long run; large deficits constrained future state action.\n\n- **Buildup of federal executive and national-security apparatus** — Sustained defense spending and expansion of intelligence/military infrastructure strengthened coercive state capacity.\n\n- **Rising economic inequality and deindustrialization** — Eroded the economic base of working- and middle-class civic organizations, weakening society's capacity for collective mobilization.\n\n- **Growth of mass incarceration and the emerging \"War on Drugs\" apparatus** — Expanded the state's coercive and carceral capacity, disproportionately over marginalized communities.\n\n## Events\n\n- **Reagan's election (1980) and re-election (1984)** — Discrete political shift consolidating the anti-statist governing coalition; mixed effect (weakened administrative/regulatory state, strengthened coercive/military state).\n\n- **PATCO air traffic controllers' strike and mass firing (1981)** — Decisively weakened organized labor as a societal force; demonstrated and strengthened state/employer power against unions.\n\n- **Economic Recovery Tax Act (1981)** — Concrete legislative reduction of state fiscal capacity.\n\n- **Deep recession (1981–82) and subsequent recovery** — Reshaped economic power; recession weakened labor/manufacturing sectors of society.\n\n- **Iran-Contra affair (1986–87)** — Revealed unaccountable executive/covert state action; the subsequent congressional investigations reflected society/legislature attempting to reassert oversight (a check on the state).\n\n- **Immigration Reform and Control Act (1986)** — Expanded state regulatory authority over labor and borders while legalizing millions (mixed effects on both state and immigrant civil society).\n\n- **Tax Reform Act (1986)** — Restructured state fiscal architecture.\n\n- **Robert Bork Supreme Court nomination fight (1987)** — Mobilized civil-society coalitions successfully against an executive judicial appointment—an assertion of societal power over state institutional composition.\n\n---\n\n**A caveat:** Acemoğlu and Robinson themselves say relatively little about fine-grained periodization within a stable democracy like the 1980s U.S.; this application extends their framework interpretively rather than citing their specific claims about this decade.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n1909-1918: <7.0, 8.5>\n1919-1928: <6.5, 8.0>\n1929-1938: <7.0, 8.5>\n1939-1948: <7.0, 9.0>\n1949-1958: <7.0, 9.0>\n1959-1968: <8.0, 9.0>\n1969-1978: <8.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where United States stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\n# The Narrow Corridor Framework Applied to the U.S., 1989–1998\n\nIn Acemoğlu and Robinson's terms, the U.S. sits inside the \"corridor,\" where the *Shackled Leviathan* depends on a balance—state and society expanding capacity in tandem. Below, items are classified by their effect on that balance.\n\n## Trends\n\n- **End of the Cold War / post-1991 \"peace dividend\" and defense drawdown** — *Weakened certain state capacities* (military spending fell as a share of GDP, base closures via BRAC), shrinking one core Leviathan function while freeing fiscal room.\n\n- **Rise of the commercial internet and telecommunications deregulation** — *Strengthened society* (new organizing, information, and associational channels) but also *strengthened state and corporate surveillance/regulatory reach*; ambiguous, dual-edged.\n\n- **Financialization and deregulatory momentum** — *Weakened state regulatory capacity* relative to markets; the gradual erosion of Glass-Steagall barriers (culminating just after this window) and expanding private economic power tilted toward market dominance over the state.\n\n- **Mass incarceration expansion** — *Strengthened the coercive/despotic dimension of the state* while *weakening civil society* in heavily policed communities; a slow-building carceral trend accelerating through the decade.\n\n- **Declining union membership and associational \"bowling alone\" tendencies** — *Weakened traditional civil society* organizations (Putnam's contemporaneous thesis), reducing society's mobilization capacity.\n\n- **Fiscal consolidation toward balanced budgets** — *Ambiguous for the state*; disciplined spending but arguably strengthened long-run state fiscal legitimacy.\n\n- **Growing partisan polarization and rise of conservative talk radio/media** — *Reshaped civil society* toward more adversarial, mobilized-but-fragmented forms.\n\n## Events\n\n- **Collapse of the USSR (1991)** — Removed the external rival justifying much despotic state capacity; *modestly weakened* the national-security state's rationale.\n\n- **Gulf War (1990–91)** — Temporarily *strengthened state* (executive/military mobilization, high presidential legitimacy).\n\n- **Passage of the Americans with Disabilities Act (1990)** — *Strengthened both*: expanded state regulatory reach and civil-society rights claims (a \"corridor\" co-expansion).\n\n- **1994 midterm \"Republican Revolution\" / Contract with America** — *Strengthened society's check on the state*; anti-statist legislative agenda constraining federal power.\n\n- **Personal Responsibility and Work Opportunity Act / welfare reform (1996)** — *Weakened the state's redistributive/social-provision arm*, devolving power downward.\n\n- **Oklahoma City bombing (1995)** — Anti-government militia violence; prompted *state security responses* (antiterrorism legislation), a reactive strengthening of coercive capacity.\n\n- **Violent Crime Control and Law Enforcement Act (1994)** — *Strengthened the coercive state* (policing funding, expanded incarceration).\n\n- **Telecommunications Act (1996)** — *Weakened state regulatory control* over media/telecom concentration.\n\n- **Government shutdowns (1995–96)** — Dramatized the state-vs-society/legislature-vs-executive contest; *temporarily paralyzed state function*.\n\n- **Clinton impeachment proceedings (1998)** — *Tested institutional checks*; demonstrated society's/legislature's constraint on executive but also revealed polarization stress on institutions.\n\n---\n\n**Caveat:** Acemoğlu and Robinson do not analyze this specific decade in detail; this is an interpretive application of their state–society balance framework, and reasonable readers might weight (especially the \"ambiguous\" items) differently.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n1909-1918: <7.0, 8.5>\n1919-1928: <6.5, 8.0>\n1929-1938: <7.0, 8.5>\n1939-1948: <7.0, 9.0>\n1949-1958: <7.0, 9.0>\n1959-1968: <8.0, 9.0>\n1969-1978: <8.5, 8.0>\n1979-1988: <7.5, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where United States stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\n# The Narrow Corridor Framework Applied to the US, 1999–2008\n\nIn Acemoğlu and Robinson's terms, liberty depends on a balance between a strong state (the \"Leviathan\") and a strong, mobilized society that constrains it. The period 1999–2008 saw a marked expansion of state (especially executive/security) capacity, with mixed effects on society's ability to check it.\n\n## Trends\n\n- **Growth of the surveillance and security apparatus** — A slow-moving institutional buildup (accelerating after 2001) of federal intelligence, data-collection, and law-enforcement capacity. *Strengthened the state* (especially the executive) relative to society.\n\n- **Expansion of executive power (\"unitary executive\" theory)** — Gradual institutional shift toward concentrating war, detention, and interpretive authority in the presidency via signing statements and DOJ legal opinions. *Strengthened the state*, weakened legislative/judicial checks.\n\n- **Financial deregulation and financialization** — Continued erosion of Depression-era constraints (e.g., Gramm-Leach-Bliley 1999, Commodity Futures Modernization Act 2000, lax oversight of derivatives/mortgages). *Weakened state* regulatory capacity while empowering concentrated private economic elites—a shift within society away from broad-based power.\n\n- **Rising political and media polarization** — Growth of partisan cable/talk media and the early internet reshaped civil discourse. *Ambiguous*: mobilized some segments of society but fragmented the shared norms that sustain effective societal oversight.\n\n- **Growing economic inequality** — Continued concentration of income and wealth at the top. *Weakened broad-based society* relative to elites, undermining the balanced mobilization Acemoğlu and Robinson see as essential.\n\n- **Demographic shifts and immigration growth** — Rising foreign-born and Latino population fueled contested politics over citizenship and belonging. *Ambiguous*: expanded societal constituencies while generating backlash and new state enforcement.\n\n## Events\n\n- **9/11 attacks (2001)** — Discrete shock that legitimized rapid state expansion and public deference to security authority. *Strengthened the state*; temporarily muted societal dissent.\n\n- **USA PATRIOT Act (2001)** — Statutory grant of expanded surveillance, detention, and investigative powers. *Strengthened the state* at society's expense.\n\n- **Creation of the Department of Homeland Security (2002)** — Major bureaucratic consolidation. *Strengthened state* capacity and coercive reach.\n\n- **Authorization and invasion of Iraq (2002–2003)** — Congressional delegation of war powers to the executive. *Strengthened executive state*; later galvanized an antiwar countermobilization in society.\n\n- **Guantánamo detentions, warrantless wiretapping revelations, torture disclosures (Abu Ghraib, 2004)** — Exposed unchecked coercive power, but also triggered pushback. *Strengthened state* in practice, yet *activated society* (press, courts, advocacy groups) as a check.\n\n- **Supreme Court checks on executive detention power** (*Hamdi* and *Rasul*, 2004; *Hamdan*, 2006; *Boumediene*, 2008) — Discrete judicial reassertions of oversight. *Strengthened societal/institutional constraints* on the state.\n\n- **Hurricane Katrina (2005)** — Exposed state incapacity and eroded public confidence in government competence. *Weakened perceived state effectiveness*; spurred civil-society scrutiny.\n\n- **2006 midterm elections** — Partisan turnover in Congress reasserted legislative oversight of the executive. *Strengthened institutional checks* on the state.\n\n- **Global financial crisis and TARP bailout (2007–2008)** — Discrete crisis prompting massive state intervention in markets. *Strengthened state* fiscal/regulatory reach while exposing capture by financial elites—stressing the state–society balance.\n\n---\n\n**Caveat:** Acemoğlu and Robinson stress that the *balance*, not the absolute level, of state and societal power matters. The dominant story of 1999–2008 is executive/security-state expansion with societal checks arriving reactively and unevenly—a period of stress on the \"corridor\" rather than a decisive exit from it.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n1909-1918: <7.0, 8.5>\n1919-1928: <6.5, 8.0>\n1929-1938: <7.0, 8.5>\n1939-1948: <7.0, 9.0>\n1949-1958: <7.0, 9.0>\n1959-1968: <8.0, 9.0>\n1969-1978: <8.5, 8.0>\n1979-1988: <7.5, 8.0>\n1989-1998: <7.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where United States stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\n# The Narrow Corridor: US 2009–2018\n\nIn Acemoğlu and Robinson's framework, liberty exists in the \"corridor\" where a Leviathan (state) and a mobilized society check each other in a \"Red Queen\" dynamic. Below, I map developments to shifts in state capacity/power versus societal capacity/power.\n\n## Trends\n\n- **Rising political polarization and partisan sorting** — Weakened both: eroded the shared norms that let society and state cooperate; made the \"shackled Leviathan's\" institutional checks feel more like partisan weapons.\n\n- **Growth of the surveillance/security state** (post-9/11 apparatus maturing; NSA bulk collection continuing) — Strengthened the state's coercive/informational power relative to society.\n\n- **Rising economic inequality and wage stagnation** — Weakened society's collective capacity, especially for lower-income groups, and fed distrust of institutions (a recurring corridor-narrowing dynamic in the book).\n\n- **Long-term decline in labor union density** — Weakened a key organizational pillar of society's countervailing power.\n\n- **Growth of concentrated corporate/tech-platform power** (dominance of large digital firms) — Ambiguous: created private power centers that can rival the state but also fragment/manipulate society's ability to organize coherently.\n\n- **Executive-branch aggrandizement across administrations** (expanded use of executive orders, administrative rulemaking, war-powers authority) — Strengthened the state, particularly the executive, relative to legislative checks.\n\n- **Declining public trust in institutions** (government, media, elections) — Weakened both: undermines the legitimacy the shackled Leviathan needs and corrodes society's confidence to mobilize constructively.\n\n- **Demographic change and immigration debates** — Reshaped societal coalitions; heightened identity-based mobilization on multiple sides.\n\n## Events\n\n- **2008–09 Financial Crisis response / Dodd-Frank (2010) and bank bailouts** — Strengthened state regulatory capacity while signaling the state's entanglement with concentrated financial power.\n\n- **Tea Party movement (2009–)** — Strengthened a strand of society's mobilization (anti-state), narrowing cooperative space.\n\n- **Affordable Care Act (2010)** — Expanded state capacity and reach into a major economic sector; became a durable polarizing flashpoint.\n\n- **Occupy Wall Street (2011)** — Brief mobilization of society around inequality, though it left limited durable organization.\n\n- **Snowden disclosures (2013)** — Society (via press/whistleblowing) checked the surveillance state, exposing and partly constraining its reach.\n\n- **Black Lives Matter (2013–)** — Significant societal mobilization contesting state coercive power (policing), strengthening civil-society voice.\n\n- **Citizens United (2010) and related campaign-finance rulings** — Amplified concentrated money in politics; arguably weakened broad-based society relative to wealthy actors.\n\n- **2016 election, foreign interference, and contested legitimacy** — Stressed the integrity of the core institution (elections) mediating state–society relations.\n\n- **Executive actions on immigration** (DACA 2012; travel-ban orders 2017 and court challenges) — Showcased executive power expansion *and* judicial/societal counter-mobilization checking it.\n\n- **#MeToo (2017–)** — Rapid societal mobilization enforcing accountability outside formal state channels.\n\n- **2017 tax legislation** — Fiscal shift with distributional effects reinforcing inequality trends.\n\n---\n\n**Caveat:** Acemoğlu and Robinson themselves treat the US as inside but under strain within the corridor; several items above (e.g., surveillance, executive power, inequality) are exactly the pressures they flag as risking a drift toward a \"Despotic\" imbalance, while the vigorous protest movements exemplify the societal mobilization that keeps the Red Queen running.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n1909-1918: <7.0, 8.5>\n1919-1928: <6.5, 8.0>\n1929-1938: <7.0, 8.5>\n1939-1948: <7.0, 9.0>\n1949-1958: <7.0, 9.0>\n1959-1968: <8.0, 9.0>\n1969-1978: <8.5, 8.0>\n1979-1988: <7.5, 8.0>\n1989-1998: <7.0, 7.5>\n1999-2008: <6.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where United States stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\nA note before the lists: my knowledge runs to roughly early 2025, so items in the 2025–2028 window are necessarily incomplete or speculative, and I've flagged where I'm extrapolating rather than reporting. In Acemoğlu and Robinson's terms, the \"corridor\" is sustained by a balance in which state and society each check and empower the other; below I try to map concrete developments onto that framework.\n\n**Trends:**\n\n- **Executive-power concentration / erosion of interbranch constraints** (institutional, slow-moving): growing use of executive orders, emergency powers, and contested claims about unitary-executive authority. Ambiguous for the \"Shackled Leviathan\"—it can strengthen state capacity to act while weakening the societal/institutional checks that keep the state inside the corridor.\n\n- **Judicial realignment** (institutional): a durably reshaped federal judiciary and Supreme Court altered the balance between state authority and rights-based societal claims (e.g., *Dobbs*, administrative-deference rollbacks like *Loper Bright*). Strengthens some state prerogatives, weakens others (the administrative state), and reshapes which parts of society can mobilize law as a check.\n\n- **Affective/partisan polarization and declining institutional trust** (social): weakens society's capacity to act cohesively as a check on the state and makes shared norms harder to sustain—a corrosion of the \"Red Queen\" cooperative dynamic.\n\n- **Media fragmentation and information ecosystems** (social/technological): social platforms and later generative-AI content weakened the shared factual basis for collective action, cutting both ways—empowering decentralized mobilization but undermining coordinated civil-society oversight.\n\n- **Rising state surveillance and data capacity** (technological/institutional): expanding capabilities strengthen state (and large-firm) power relative to individuals.\n\n- **Concentration of private economic power** (economic): dominant tech/platform firms constitute a quasi-sovereign power that both rivals and entangles with the state—complicating the simple state-vs-society binary Acemoğlu-Robinson use.\n\n- **Demographic and geographic sorting** (demographic): aging population, immigration-driven diversity, and urban–rural political sorting reshaped the coalitional structure of civil society.\n\n**Events:**\n\n- **COVID-19 pandemic (2020–22)**: massive expansion of state fiscal and regulatory capacity (lockdowns, relief spending); simultaneously triggered anti-mandate mobilization—strengthened state reach while also energizing sections of society against it.\n\n- **George Floyd protests / 2020 racial-justice movement**: a large discrete surge of civil-society mobilization; strengthened society's assertiveness (and provoked counter-mobilization).\n\n- **2020 election and its contestation, culminating in January 6, 2021**: a direct stress test of institutional constraints on power; the peaceful transfer held but norms were damaged—arguably weakened the reliability of checks while showing residual institutional resilience.\n\n- **Post-2020 wave of state-level legislation** (voting rules, abortion, education/curriculum): decentralized, contradictory shifts—strengthening some state governments' reach over rights while activating opposing civil-society mobilization.\n\n- **2022 midterms and 2024 presidential election**: consolidated the political realignment; the 2024 outcome set up an agenda of executive-capacity expansion and administrative restructuring.\n\n- **[2025 onward, largely speculative]** Efforts to restructure/reduce the federal bureaucracy and reassert executive control over agencies would, if realized, materially shift state capacity and interbranch balance; the societal response (litigation, protest, electoral pushback) would determine whether this stays inside the corridor. I can't reliably report specifics past early 2025.\n\nIf you'd like, I can rework this specifically around the book's four \"Leviathan\" typologies (Absent, Despotic, Shackled, Paper) rather than the state/society split.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 4.0>\n1799-1808: <7.0, 4.5>\n1809-1818: <7.0, 5.0>\n1819-1828: <7.5, 5.5>\n1829-1838: <8.0, 6.0>\n1839-1848: <8.0, 6.5>\n1849-1858: <8.5, 6.0>\n1859-1868: <8.0, 7.5>\n1869-1878: <7.5, 7.0>\n1879-1888: <7.0, 7.0>\n1889-1898: <6.5, 7.5>\n1899-1908: <7.0, 8.0>\n1909-1918: <7.0, 8.5>\n1919-1928: <6.5, 8.0>\n1929-1938: <7.0, 8.5>\n1939-1948: <7.0, 9.0>\n1949-1958: <7.0, 9.0>\n1959-1968: <8.0, 9.0>\n1969-1978: <8.5, 8.0>\n1979-1988: <7.5, 8.0>\n1989-1998: <7.0, 7.5>\n1999-2008: <6.5, 8.5>\n2009-2018: <6.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\"society_power\": 6.5, \"state_power\": 4.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Constitution ratified; new federal government established\", \"reasoning\": \"The new federal state was weak in reach\\u2014small army, limited bureaucracy, reliant on states and challenged by events like the Whiskey Rebellion\\u2014while an unusually vibrant civil society of newspapers, town meetings, churches, and emerging parties actively contested and constrained power.\"}",
    "1799-1808": "{\"society_power\": 7.0, \"state_power\": 4.5, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"Peaceful transfer of power (1800) and Louisiana Purchase\", \"reasoning\": \"Society strengthened through the 1800 electoral turnover, repeal of the Sedition Acts, broadening franchise, and a growing partisan press, though slavery's entrenchment capped gains; the state saw modest net growth as the Louisiana Purchase, judicial review, and embargo enforcement expanded reach even as Jeffersonian fiscal retrenchment and states'-rights nullification claims pulled the other way.\"}",
    "1809-1818": "{\"society_power\": 7.0, \"state_power\": 5.0, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"War of 1812 spurred state-building despite exposing fiscal weakness\", \"reasoning\": \"The War of 1812, Second Bank (1816), protective tariff, and Jackson's Florida incursion strengthened federal fiscal, military, and territorial capacity, nudging state power up despite the burning of Washington and Bank expiration revealing persistent weakness. Society remained vigorously mobilized (frontier expansion, widening suffrage, Hartford Convention) but these gains roughly offset entrenchment of coercive slaveholding elites, leaving net society power flat.\"}",
    "1819-1828": "{\"society_power\": 7.5, \"state_power\": 5.5, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"Franchise expansion and Jacksonian mass mobilization\", \"reasoning\": \"Falling property qualifications, the second party system, and the 1828 turnout surge substantially broadened white male participation, pushing society upward; meanwhile Marshall Court rulings (McCulloch, Gibbons), the Missouri Compromise, and internal-improvement infrastructure modestly strengthened federal capacity and supremacy.\"}",
    "1829-1838": "{\"society_power\": 8.0, \"state_power\": 6.0, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"Jacksonian mass democracy expands suffrage and executive power\", \"reasoning\": \"Universal white male suffrage, mass parties, and Tocquevillian reform associations deepened civil society for the included, while Jackson's spoils system, Bank War, Force Bill, and Indian Removal expanded executive and coercive state capacity; both grew in tandem within the corridor, even as domination of Native and enslaved peoples intensified outside it.\"}",
    "1839-1848": "{\"society_power\": 8.0, \"state_power\": 6.5, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"Mexican War/Texas expansion; reform movements vs. rising Slave Power\", \"reasoning\": \"State capacity grew through territorial expansion and military mobilization (Texas annexation, Mexican-American War), lifting state power modestly to 6.5. Society's associational and participatory vigor (abolitionism, Seneca Falls, Free Soil, suffrage expansion) thickened but was offset by the Slave Power's capture of institutions and suppression of Black and dissenting society, leaving net society power roughly steady at 8.0.\"}",
    "1849-1858": "{\"society_power\": 8.5, \"state_power\": 6.0, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"Sectional crisis over slavery; Bleeding Kansas and Dred Scott\", \"reasoning\": \"Explosive growth of the abolitionist/free-soil press, party realignment, and mass mobilization (Uncle Tom's Cabin, Republican rise) strengthened organized civil society, while Bleeding Kansas, the caning of Sumner, and eroding legitimacy after Kansas-Nebraska and Dred Scott showed the federal state's declining ability to monopolize violence and command shared legitimacy. Despite expanded coercive reach (Fugitive Slave Act) and administrative growth via railroads, net state cohesion weakened amid sectional fracture.\"}",
    "1859-1868": "{\"society_power\": 8.0, \"state_power\": 7.5, \"society_change\": -0.5, \"state_change\": 1.5, \"key_event\": \"Civil War and federal state-building\", \"reasoning\": \"The Civil War dramatically expanded federal state capacity through conscription, income tax, national banking, war debt, and military occupation of the South, pushing the state toward \\\"strong.\\\" Society remained vigorous through mass mobilization and emancipated Black civil society, but wartime coercion, habeas corpus suspension, and violent sectional conflict modestly reduced its net constraining capacity.\"}",
    "1869-1878": "{\"society_power\": 7.5, \"state_power\": 7.0, \"society_change\": -0.5, \"state_change\": -0.5, \"key_event\": \"Compromise of 1877 ends Reconstruction; Redeemer reaction\", \"reasoning\": \"Brief gains from the 15th Amendment and Enforcement Acts (both empowering Black civil society and federal enforcement) were reversed by paramilitary terror, adverse Court rulings, Grant-era corruption, and Northern retreat culminating in 1877, disempowering a large regional segment of society and eroding the state's Southern enforcement capacity.\"}",
    "1879-1888": "{\"society_power\": 7.0, \"state_power\": 7.0, \"society_change\": -0.5, \"state_change\": 0.0, \"key_event\": \"Corporate concentration outpaces weak state; labor crushed post-Haymarket\", \"reasoning\": \"Society's relative power slipped as concentrated corporate wealth escaped constraint, labor mobilization was defeated (Haymarket, Southwest Strike), and Black political voice was suppressed by rising Jim Crow. State capacity was roughly flat: modest gains from the Pendleton Act, ICC, and Dawes Act were offset by persistent patronage weakness and the regulatory vacuum exposed by Wabash.\"}",
    "1889-1898": "{\"society_power\": 6.5, \"state_power\": 7.5, \"society_change\": -0.5, \"state_change\": 0.5, \"key_event\": \"Pullman Strike crushed; state coercion and Spanish-American War expansion\", \"reasoning\": \"Despite intense populist and labor mobilization, defeats at Homestead, Pullman (federal troops, In re Debs), the 1896 Bryan loss, Jim Crow entrenchment (Plessy), and trust consolidation left society weaker on balance; meanwhile the Sherman Act, court-backed coercion, and the Spanish-American War expanded federal administrative and military capacity.\"}",
    "1899-1908": "{\"society_power\": 7.0, \"state_power\": 8.0, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"Progressive Era: activist state and reform mobilization grow together\", \"reasoning\": \"Roosevelt-era regulatory expansion (ICC empowerment, antitrust, federal consumer regulation, new bureaus) markedly strengthened state capacity, while muckraking, labor organizing, and reform associations revived civic countervailing power against concentrated capital\\u2014though the Panic of 1907's private resolution and entrenched Jim Crow disenfranchisement kept both gains bounded.\"}",
    "1909-1918": "{\"society_power\": 7.0, \"state_power\": 8.5, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"WWI mobilization and Progressive administrative state expansion\", \"reasoning\": \"The state grew markedly through the income tax, Federal Reserve, regulatory agencies, and WWI mobilization/conscription, pushing it toward overwhelming capacity. Society mobilized strongly (suffrage, labor, Progressive reform) but was offset by wartime repression (Espionage/Sedition Acts, IWW suppression) and the flu pandemic, netting roughly flat.\"}",
    "1919-1928": "{\"society_power\": 6.5, \"state_power\": 8.0, \"society_change\": -0.5, \"state_change\": -0.5, \"key_event\": \"Red Scare, labor decline; suffrage partly offsets\", \"reasoning\": \"The First Red Scare, defeated 1919 strike wave, collapsing unions, and immigration restriction suppressed key pillars of civil society, though women's suffrage and dense associational life cushioned the decline. State power eased slightly as wartime mobilization wound down, even as administrative capacity (Budget Act, Prohibition enforcement) persisted amid exposed enforcement limits and scandals like Teapot Dome.\"}",
    "1929-1938": "{\"society_power\": 7.0, \"state_power\": 8.5, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"New Deal state-building paired with labor mobilization\", \"reasoning\": \"The New Deal dramatically expanded federal administrative, fiscal, and regulatory capacity (alphabet agencies, Social Security, centralization), pushing the state higher, while the Wagner Act and surging union membership revived autonomous societal mobilization; independent institutions like the courts and the defeat of court-packing kept both growing together within the corridor.\"}",
    "1939-1948": "{\"society_power\": 7.0, \"state_power\": 9.0, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"WWII mobilization and permanent national-security state\", \"reasoning\": \"War and Cold War drove dramatic, durable state expansion (mass taxation, standing military, CIA/DoD, loyalty programs, internment), pushing state power toward the overwhelming range; society mobilized strongly (labor peak, Great Migration, GI Bill, incipient civil rights) but offsetting setbacks (Taft-Hartley, internment, loyalty screening) left net society power roughly unchanged.\"}",
    "1949-1958": "{\"society_power\": 7.0, \"state_power\": 9.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Civil rights movement rises amid Cold War security state\", \"reasoning\": \"The Red Scare's chilling of dissent roughly offset the rising civil rights mobilization (Brown, Montgomery, McCarthy's censure), leaving society power steady; the Cold War national-security buildup, interstate highways, and NDEA reinforced an already very strong state, holding it at the top of the rubric.\"}",
    "1959-1968": "{\"society_power\": 8.0, \"state_power\": 9.0, \"society_change\": 1.0, \"state_change\": 0.0, \"key_event\": \"Civil rights and Great Society: simultaneous mobilization and state-building\", \"reasoning\": \"The Civil Rights Movement, TV-amplified mass mobilization, campus/New Left organizing, and expanded Black political participation sharply strengthened civil society, while the already-overwhelming state saw offsetting forces\\u2014Great Society expansion and Vietnam war powers pushing up against COINTELPRO surveillance and coercive responses that were themselves checked by an increasingly assertive society.\"}",
    "1969-1978": "{\"society_power\": 8.5, \"state_power\": 8.0, \"society_change\": 0.5, \"state_change\": -1.0, \"key_event\": \"Watergate and the rights revolution constrain executive power\", \"reasoning\": \"Watergate, the Church Committee, the War Powers Resolution, and the rights/regulatory revolution strengthened society's oversight and litigation tools while curbing the \\\"imperial presidency\\\" and eroding state legitimacy amid stagflation, so society rises modestly and state autonomy declines from its postwar peak.\"}",
    "1979-1988": "{\"society_power\": 7.5, \"state_power\": 8.0, \"society_change\": -1.0, \"state_change\": 0.0, \"key_event\": \"Reagan era: labor's decline and deregulation weaken society\", \"reasoning\": \"The PATCO firing, falling union density, deindustrialization, and rising inequality eroded organized society's countervailing power, even as conservative movements mobilized; state power held roughly steady as regulatory/fiscal capacity shrank but coercive/carceral and military capacity expanded, with checks like Iran-Contra hearings and the Bork fight showing society still constrained the state.\"}",
    "1989-1998": "{\"society_power\": 7.0, \"state_power\": 7.5, \"society_change\": -0.5, \"state_change\": -0.5, \"key_event\": \"Cold War's end, deregulation, and declining associational life\", \"reasoning\": \"The end of the Cold War, defense drawdown, financial/telecom deregulation, and welfare reform modestly weakened the state's regulatory and national-security capacities even as the carceral state grew; society was pulled between declining unions/associational life (\\\"bowling alone\\\") and new but fragmented, polarized mobilization channels, netting a slight decline.\"}",
    "1999-2008": "{\"society_power\": 6.5, \"state_power\": 8.5, \"society_change\": -0.5, \"state_change\": 1.0, \"key_event\": \"9/11 and War on Terror expand the security state\", \"reasoning\": \"Post-9/11 surveillance, PATRIOT Act, DHS, executive war/detention powers, and the TARP intervention markedly expanded state capacity, while polarization, inequality, and deferring dissent modestly weakened broad-based society despite reactive judicial and electoral checks.\"}",
    "2009-2018": "{\"society_power\": 6.5, \"state_power\": 8.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Polarization and surveillance state amid vigorous protest movements\", \"reasoning\": \"Surveillance/security apparatus, executive aggrandizement, and expanded regulatory reach (Dodd-Frank, ACA) sustained a strong state, roughly offset by Snowden's exposure and polarization-driven gridlock. Society's decline (union erosion, inequality, Citizens United, falling trust) was counterbalanced by energetic mobilization (BLM, #MeToo, Tea Party, Occupy), leaving both axes essentially unchanged.\"}",
    "2019-2028": "{\"society_power\": 6.0, \"state_power\": 8.5, \"society_change\": -0.5, \"state_change\": 0.0, \"key_event\": \"Polarization, Jan 6, and executive-power concentration\", \"reasoning\": \"Intense partisan polarization, declining institutional trust, and fragmented media eroded society's cohesive capacity to check the state even as protest surges (Floyd, anti-mandate) showed persistent mobilization, netting a modest decline. State power holds high: COVID-era fiscal/regulatory expansion and surveillance capacity offset norm-damage and administrative-deference rollbacks, leaving net state capacity roughly stable.\"}"
  }
}

==> experiments/results/united-states__ensemble-mean.json <==
{
  "country": "United States",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 6.25,
    "1799-1808": 7.0,
    "1809-1818": 7.15,
    "1819-1828": 7.525,
    "1829-1838": 7.9,
    "1839-1848": 8.125,
    "1849-1858": 8.425,
    "1859-1868": 8.15,
    "1869-1878": 7.9,
    "1879-1888": 7.75,
    "1889-1898": 7.425,
    "1899-1908": 7.75,
    "1909-1918": 7.725,
    "1919-1928": 7.575,
    "1929-1938": 7.675,
    "1939-1948": 7.85,
    "1949-1958": 7.975,
    "1959-1968": 8.65,
    "1969-1978": 9.025,
    "1979-1988": 8.625,
    "1989-1998": 8.6,
    "1999-2008": 8.275,
    "2009-2018": 8.15,
    "2019-2028": 7.825
  },
  "state_power": {
    "1789-1798": 4.375,
    "1799-1808": 5.075,
    "1809-1818": 5.75,
    "1819-1828": 6.175,
    "1829-1838": 6.625,
    "1839-1848": 7.175,
    "1849-1858": 6.85,
    "1859-1868": 7.95,
    "1869-1878": 7.525,
    "1879-1888": 7.8,
    "1889-1898": 8.1,
    "1899-1908": 8.5,
    "1909-1918": 9.025,
    "1919-1928": 8.6,
    "1929-1938": 9.125,
    "1939-1948": 9.475,
    "1949-1958": 9.45,
    "1959-1968": 9.475,
    "1969-1978": 8.725,
    "1979-1988": 8.65,
    "1989-1998": 8.375,
    "1999-2008": 8.9,
    "2009-2018": 8.825,
    "2019-2028": 8.7
  },
  "key_event": {
    "1789-1798": "Constitution ratified; new federal government established",
    "1799-1808": "Peaceful transfer of power (1800) and Louisiana Purchase",
    "1809-1818": "War of 1812 spurred state-building despite exposing fiscal weakness",
    "1819-1828": "Franchise expansion and Jacksonian mass mobilization",
    "1829-1838": "Jacksonian mass democracy expands suffrage and executive power",
    "1839-1848": "Mexican War/Texas expansion; reform movements vs. rising Slave Power",
    "1849-1858": "Sectional crisis over slavery; Bleeding Kansas and Dred Scott",
    "1859-1868": "Civil War and federal state-building",
    "1869-1878": "Compromise of 1877 ends Reconstruction; Redeemer reaction",
    "1879-1888": "Corporate concentration outpaces weak state; labor crushed post-Haymarket",
    "1889-1898": "Pullman Strike crushed; state coercion and Spanish-American War expansion",
    "1899-1908": "Progressive Era: activist state and reform mobilization grow together",
    "1909-1918": "WWI mobilization and Progressive administrative state expansion",
    "1919-1928": "Red Scare, labor decline; suffrage partly offsets",
    "1929-1938": "New Deal state-building paired with labor mobilization",
    "1939-1948": "WWII mobilization and permanent national-security state",
    "1949-1958": "Civil rights movement rises amid Cold War security state",
    "1959-1968": "Civil rights and Great Society: simultaneous mobilization and state-building",
    "1969-1978": "Watergate and the rights revolution constrain executive power",
    "1979-1988": "Reagan era: labor's decline and deregulation weaken society",
    "1989-1998": "Cold War's end, deregulation, and declining associational life",
    "1999-2008": "9/11 and War on Terror expand the security state",
    "2009-2018": "Polarization and surveillance state amid vigorous protest movements",
    "2019-2028": "Polarization, Jan 6, and executive-power concentration"
  },
  "reasoning": {
    "1789-1798": "mean of 4 models",
    "1799-1808": "mean of 4 models",
    "1809-1818": "mean of 4 models",
    "1819-1828": "mean of 4 models",
    "1829-1838": "mean of 4 models",
    "1839-1848": "mean of 4 models",
    "1849-1858": "mean of 4 models",
    "1859-1868": "mean of 4 models",
    "1869-1878": "mean of 4 models",
    "1879-1888": "mean of 4 models",
    "1889-1898": "mean of 4 models",
    "1899-1908": "mean of 4 models",
    "1909-1918": "mean of 4 models",
    "1919-1928": "mean of 4 models",
    "1929-1938": "mean of 4 models",
    "1939-1948": "mean of 4 models",
    "1949-1958": "mean of 4 models",
    "1959-1968": "mean of 4 models",
    "1969-1978": "mean of 4 models",
    "1979-1988": "mean of 4 models",
    "1989-1998": "mean of 4 models",
    "1999-2008": "mean of 4 models",
    "2009-2018": "mean of 4 models",
    "2019-2028": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/united-states__gemini-gemini-2.5-pro.json <==
{
  "country": "United States",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 6.0,
    "1799-1808": 7.2,
    "1809-1818": 7.5,
    "1819-1828": 8.2,
    "1829-1838": 8.8,
    "1839-1848": 9.2,
    "1849-1858": 9.6,
    "1859-1868": 9.3,
    "1869-1878": 9.0,
    "1879-1888": 8.8,
    "1889-1898": 8.2,
    "1899-1908": 8.6,
    "1909-1918": 8.2,
    "1919-1928": 8.4,
    "1929-1938": 8.7,
    "1939-1948": 8.8,
    "1949-1958": 9.0,
    "1959-1968": 9.5,
    "1969-1978": 9.8,
    "1979-1988": 9.2,
    "1989-1998": 9.6,
    "1999-2008": 9.4,
    "2009-2018": 8.9,
    "2019-2028": 8.5
  },
  "state_power": {
    "1789-1798": 3.5,
    "1799-1808": 4.5,
    "1809-1818": 5.8,
    "1819-1828": 6.4,
    "1829-1838": 7.1,
    "1839-1848": 7.9,
    "1849-1858": 6.8,
    "1859-1868": 8.2,
    "1869-1878": 7.2,
    "1879-1888": 7.8,
    "1889-1898": 8.3,
    "1899-1908": 8.8,
    "1909-1918": 9.5,
    "1919-1928": 8.8,
    "1929-1938": 9.6,
    "1939-1948": 9.8,
    "1949-1958": 9.6,
    "1959-1968": 9.7,
    "1969-1978": 9.1,
    "1979-1988": 9.3,
    "1989-1998": 9.0,
    "1999-2008": 9.5,
    "2009-2018": 9.6,
    "2019-2028": 9.7
  },
  "key_event": {
    "1789-1798": "Establishment of federal government under the new Constitution.",
    "1799-1808": "Peaceful transfer of power in the Election of 1800.",
    "1809-1818": "War of 1812 exposes state weakness, prompting nationalist strengthening.",
    "1819-1828": "Rise of Jacksonian democracy and mass political parties.",
    "1829-1838": "Jacksonian democracy and assertion of federal executive power.",
    "1839-1848": "Mexican-American War fueled by Manifest Destiny",
    "1849-1858": "Sectional crisis over slavery overwhelms federal authority.",
    "1859-1868": "The Civil War and Reconstruction forged a powerful national state.",
    "1869-1878": "The Compromise of 1877 and the end of Reconstruction.",
    "1879-1888": "Creation of the first federal regulatory agency, the ICC.",
    "1889-1898": "State and corporate power defeat Populist and labor movements.",
    "1899-1908": "Progressive Era reforms curb corporate power.",
    "1909-1918": "WWI mobilization and the 16th Amendment create a powerful state.",
    "1919-1928": "Prohibition and its violent societal backlash.",
    "1929-1938": "The New Deal's response to the Great Depression.",
    "1939-1948": "World War II mobilization and the rise of the garrison state.",
    "1949-1958": "Rise of the permanent national security state.",
    "1959-1968": "The Civil Rights Movement forces federal legislative action.",
    "1969-1978": "Watergate scandal reveals society's power to check state overreach.",
    "1979-1988": "The Reagan Revolution weakens labor and redirects state power.",
    "1989-1998": "Republican Revolution and the end of 'big government' consensus.",
    "1999-2008": "The 9/11 attacks and the rise of the security state.",
    "2009-2018": "Rise of social media, protest movements, and deep polarization.",
    "2019-2028": "Pandemic response and political polarization intensify state-society conflict."
  },
  "reasoning": {
    "1789-1798": "The new federal government was weak, with limited administrative reach and contested authority (e.g., the Whiskey Rebellion), but a major step up from the Articles of Confederation. Civil society was vibrant, with a partisan press and new political clubs emerging from revolutionary fervor to actively debate and challenge the new state.",
    "1799-1808": "Society's power grew significantly with the institutionalization of political opposition and mass social mobilization from the Second Great Awakening. The state, despite Jeffersonian cuts, enhanced its authority through the Louisiana Purchase and strengthened its legal-constitutional capacity with Marbury v. Madison.",
    "1809-1818": "Society continued to strengthen through westward expansion and economic diversification. The state, after its near-failure in the War of 1812, was deliberately empowered with a new national bank, tariffs, and a stronger military, marking a significant increase in its capacity.",
    "1819-1828": "Society's power surged due to the expansion of universal white male suffrage and the development of mass-based political parties, massively increasing popular mobilization. The state also strengthened its capacity through landmark Supreme Court rulings (McCulloch, Gibbons) and its successful management of the Missouri Compromise crisis, which expanded federal authority.",
    "1829-1838": "Society's power surged with the expansion of white male suffrage and the rise of mass political parties, creating unprecedented mobilization. Simultaneously, President Jackson dramatically increased the state's power by crushing the Nullification movement and the National Bank, asserting federal and executive supremacy.",
    "1839-1848": "The state's military and administrative power surged due to the Mexican-American War and territorial expansion. At the same time, civil society became even more organized and powerful, with reform movements successfully challenging state policies and popular ideology driving the national agenda.",
    "1849-1858": "The federal state's authority collapsed as it failed to manage the slavery crisis, epitomized by its abdication of power in 'Bleeding Kansas.' Meanwhile, hyper-mobilized and violently opposed societal factions (pro- and anti-slavery) grew powerful enough to overwhelm state institutions, pushing society's power to a peak.",
    "1859-1868": "The Civil War forced the creation of a powerful fiscal-military state with vast new administrative and coercive powers to defeat the rebellion and enforce Reconstruction. While the war fractured society, emancipation and Reconstruction amendments created millions of new citizens and powerful civic organizations, keeping society's power exceptionally high.",
    "1869-1878": "The federal state's power significantly receded as it abandoned Reconstruction, bowing to judicial constraints and the successful, violent mobilization of white Southern society. While new corporate and labor forces emerged, the total power of society was slightly fractured by the violent suppression of Black civil rights, even as other segments proved their ability to overwhelm the state.",
    "1879-1888": "The state grew significantly more capable with civil service reform and the creation of the first federal regulatory agency (the ICC), a direct response to society's concentrated corporate power. Society's power, while immense due to trusts and organized labor, was checked by the state's suppression of radical movements after Haymarket and the destruction of autonomous Native American societies.",
    "1889-1898": "The state grew stronger by breaking strikes (Pullman), enacting regulations (Sherman Act), and sanctioning Jim Crow (Plessy), decisively siding with corporate power. While society mobilized powerfully through Populism and labor unions, their ultimate defeats and the disenfranchisement of Black citizens represented a net loss of society's ability to constrain elites.",
    "1899-1908": "The Progressive movement saw society mobilize against corporate excess, leading to landmark reforms that significantly expanded the state's regulatory power through trust-busting and new agencies, strengthening both society's influence and the state's capacity.",
    "1909-1918": "The 16th Amendment (income tax) and massive WWI mobilization created a vastly more powerful state with unprecedented fiscal and administrative capacity. Concurrently, wartime measures like the Espionage and Sedition Acts severely suppressed dissent, weakening civil society's ability to check this new power.",
    "1919-1928": "The state's power, while formally expanded by Prohibition and the Palmer Raids, was effectively checked by widespread defiance and organized crime, reducing it from its wartime peak. Society's power grew overall as women's suffrage and new mass movements (like the KKK and UNIA) counteracted the state and corporate suppression of labor and radicals.",
    "1929-1938": "The state's power surged to unprecedented levels with the New Deal, which established a national administrative state for social welfare and economic regulation. Society's power also grew as the Wagner Act empowered a massive, organized labor movement, creating a new counterweight to capital, even as the Depression weakened business elites.",
    "1939-1948": "The war effort created a state with unprecedented power over the economy and individual lives. Society's power saw a marginal net gain, as the surge in organized labor was powerful enough to prompt a legislative check via the Taft-Hartley Act.",
    "1949-1958": "State power, while slightly down from its WWII peak, was institutionalized at an extremely high level by the Cold War and massive infrastructure projects. Society's power grew with peak organized labor and the empowerment of the Civil Rights movement, proving capable of checking the state's worst overreaches (McCarthyism).",
    "1959-1968": "Society's power surged as the Civil Rights Movement demonstrated massive mobilization capacity, forcing federal action. The state grew simultaneously through the expansion of the military for the Vietnam War and new domestic authority to enforce the Civil Rights and Voting Rights Acts.",
    "1969-1978": "The state's power, particularly the executive's, was significantly checked by the fallout from Vietnam and the Watergate scandal, leading to new legal and fiscal constraints. Simultaneously, civil society demonstrated immense power through the press, new social movements, and grassroots tax revolts, proving exceptionally capable of holding the state accountable.",
    "1979-1988": "The state's coercive power grew via a military buildup and breaking the PATCO strike, even as its fiscal and regulatory scope was cut. Civil society suffered a historic blow with the decline of organized labor, a loss not fully offset by the rise of new social movements.",
    "1989-1998": "Society's power surged with new media like the internet and successful political movements aimed at constraining the state. State power receded as the Cold War's end removed its primary organizing principle and a bipartisan consensus favored fiscal retrenchment, despite a major expansion of domestic law enforcement capacity.",
    "1999-2008": "The state's coercive and surveillance power surged with the post-9/11 national security apparatus, despite some glaring failures of capacity like Katrina. Society's ability to check this expansion was partially hampered by polarization, causing a slight decline in its relative power even as online mobilization tools grew.",
    "2009-2018": "State power was revealed as overwhelmingly high by surveillance disclosures, even as legislative gridlock persisted. Society's ability to mobilize surged with new movements, but its overall power to check the state was undermined by intense polarization and inequality.",
    "2019-2028": "State power increased due to unprecedented pandemic health and economic interventions, expanding its administrative reach. Meanwhile, society's high capacity for mobilization was undermined by deep polarization and disinformation, fracturing its ability to act as a cohesive check on power."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "Based on Acemoğlu and Robinson's framework, here are major trends and events from 1799-1808 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Westward Expansion and Settlement:** A continuous demographic movement of settlers into the Ohio Valley and the newly acquired Louisiana Territory. This trend strengthened society by creating autonomous communities far from the center of federal power, forcing individuals and local groups to self-organize. It also created a demand for an expanded state to provide security, adjudicate land claims, and build infrastructure, pulling the state westward in a classic \"Red Queen\" dynamic.\n*   **The Second Great Awakening:** This massive Protestant religious revival movement operated almost entirely outside of state control. It strengthened society by creating dense, powerful networks of voluntary associations (churches, missionary societies) and fostering a mobilized, morally-driven populace capable of collective action on issues like temperance and, later, abolition.\n*   **Institutionalization of Political Opposition:** Following the intense conflict over the Alien and Sedition Acts, the Democratic-Republican party built a sophisticated national network of newspapers, committees, and political clubs. This trend decisively strengthened society by creating a permanent, institutionalized structure for citizens to challenge state power, hold it accountable, and achieve a peaceful transfer of power, as seen in 1800.\n*   **Jeffersonian Deconstruction of the Federalist State:** Jefferson’s administration actively worked to reduce the federal government's scope by cutting the army and navy, abolishing all internal taxes (like the whiskey tax), and shrinking the bureaucracy. This trend deliberately sought to weaken the state’s fiscal and coercive capacity, reflecting a belief that a less powerful central state would enhance liberty and empower local, societal governance.\n\n### Events:\n\n*   **The Election of 1800:** This was the first peaceful transfer of power between rival political factions in U.S. history. The event strengthened both the state and society. It reinforced the legitimacy of the state’s constitutional framework for managing intense conflict, while simultaneously validating society’s power to fundamentally change its government through organized, non-violent political action.\n*   ***Marbury v. Madison* (1803):** The Supreme Court's ruling established the principle of judicial review. This event strengthened the state by creating a powerful internal check on legislative and executive power. By making the state's own branches accountable to the Constitution, it enhanced the state's capacity to be law-bound and predictable, a key feature of a state operating within the \"Narrow Corridor.\"\n*   **The Louisiana Purchase (1803):** This executive action doubled the size of the country, representing a monumental expansion of the state's sovereign domain and potential power. It was an act of a newly confident and capable state. This simultaneously created a vast new arena for societal expansion, setting the stage for a century of conflict and negotiation between settlers, Native Americans, and the federal government over how state power would be exercised in the new territory.\n*   **The Embargo Act of 1807:** In an attempt to use \"peaceable coercion\" against Britain and France, the federal government enacted a total embargo on foreign trade. This was an unprecedented assertion of the state's power over the national economy. It provoked a massive societal backlash—widespread smuggling, political protest, and economic hardship—that demonstrated society's ability to resist and ultimately force the state to repeal the deeply unpopular law.",
    "1809-1818": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in the United States from 1809-1818 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Westward Expansion and Settlement:** A continuous, society-led demographic movement. Settlers, speculators, and planters moved into the Ohio Valley and the Deep South, often ahead of formal state control. This **strengthened society's power** by creating new, semi-autonomous communities but also created demands for a more capable state to provide security, infrastructure, and legal order, thus pulling the state's power along with it.\n*   **Rise of Domestic Manufacturing:** Spurred by Jefferson's embargo and the wartime blockade, a nascent industrial sector grew, particularly in New England textiles. This slow-moving economic shift **strengthened a new segment of society** (industrialists) who, in turn, successfully lobbied for state action (tariffs) to protect their interests, thereby also **strengthening the state's** role in economic management.\n*   **Judicial Nationalism under the Marshall Court:** The Supreme Court continued to issue rulings that established a unified, national legal framework superior to state laws. This institutional trend, exemplified by cases like *Martin v. Hunter's Lessee* (1816), consistently **strengthened the power and supremacy of the federal state** over individual states and secured a predictable legal environment for a nationalizing society.\n*   **Expansion of the Cotton Kingdom:** The combination of the cotton gin, high demand, and the opening of new lands in the Southwest fueled the rapid expansion of a slave-based agricultural economy. This powerful societal and economic trend **strengthened a dominant segment of Southern civil society (the planter class)**, entrenching its political power and creating deep sectional divisions that would later challenge the authority of the central state.\n\n### Events:\n\n*   **Expiration of the First Bank of the U.S. Charter (1811):** An alliance of agrarian interests and state banking advocates in society succeeded in dismantling a key pillar of federal financial power. This event **weakened the state's** ability to regulate currency and finance war, leading to financial chaos.\n*   **The War of 1812 (1812-1815):** This conflict was a critical test of the American state. The state's initial weakness was exposed through military failures, logistical incompetence, and the inability to prevent the burning of its own capital. However, the war's conclusion fostered a surge in nationalism that ultimately **strengthened both state and society.** It created a political consensus for a more powerful state, leading directly to a standing army, the Second Bank, and protective tariffs.\n*   **The Hartford Convention (1814-1815):** A powerful segment of New England society, feeling marginalized by the war and the state, met to propose constitutional changes and discuss secession. This event represented a direct challenge to the central state's authority. The convention's failure and the subsequent disgrace of the Federalist Party ultimately **strengthened the state** by discrediting secessionist threats and consolidating national unity.\n*   **Chartering of the Second Bank of the U.S. and the Tariff of 1816:** In direct response to the fiscal chaos of the War of 1812, Congress created two powerful new institutions. These acts dramatically **strengthened the state** by granting its central government significant new powers to manage the national economy, regulate currency, and shape industrial development.",
    "1819-1828": "Based on the framework in *The Narrow Corridor*, here are the major trends and events in the United States from 1819-1828 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Expansion of Universal White Male Suffrage:** The steady removal of property qualifications for voting in most states was a slow-moving institutional change that dramatically expanded the electorate. This trend empowered a broader segment of the population, making politicians more accountable to popular will rather than just to established elites.\n    *   **Effect:** Strengthened society by increasing its capacity to control and contest the state.\n*   **The Market Revolution:** The growth of a national market economy, fueled by infrastructure like the Erie Canal (completed 1825) and westward expansion, created new economic interests and a more mobile, interconnected populace. This fostered the growth of a commercial class and an organized working class, both of which developed institutions (banks, unions, political clubs) outside of direct state control.\n    *   **Effect:** Strengthened both. The state grew in its capacity to regulate commerce and fund infrastructure, but society grew even faster in its organizational complexity and economic power.\n*   **Development of Mass-Based Political Parties:** The collapse of the \"Era of Good Feelings\" and the one-party system gave rise to the foundations of the Second Party System. Political organization began to shift from elite caucuses to mass-based, popular movements, particularly the emerging Jacksonian coalition. These new parties were powerful institutions within civil society designed to mobilize voters and seize control of the state apparatus.\n    *   **Effect:** Strengthened society's ability to organize and hold state power accountable.\n\n### Events:\n\n*   **Marshall Court Rulings of *McCulloch v. Maryland* (1819) and *Gibbons v. Ogden* (1824):** These landmark Supreme Court decisions were discrete events that fundamentally expanded the power of the federal government. *McCulloch* affirmed the doctrine of implied powers and federal supremacy over states (prohibiting Maryland from taxing the national bank), while *Gibbons* established the federal government's exclusive power to regulate interstate commerce.\n    *   **Effect:** Strengthened the (federal) state.\n*   **The Missouri Compromise (1820):** In response to a major societal conflict over the expansion of slavery, the federal government brokered and legislated a national solution. This act demonstrated a significant expansion of the state's capacity to impose order and regulate the nation's political and geographic development, directly intervening in what had been a fiercely contested social issue.\n    *   **Effect:** Strengthened the state by asserting its authority to manage deep societal divisions.\n*   **The Election of 1824 and the \"Corrupt Bargain\":** When the House of Representatives chose John Quincy Adams as president despite Andrew Jackson winning a plurality of the popular and electoral vote, it was perceived by many as an illegitimate act of elite insiders defying the popular will. This event galvanized a massive societal backlash, delegitimizing the existing state leadership and fueling the populist Jacksonian movement for the next four years.\n    *   **Effect:** Weakened the state (by undermining its legitimacy) and massively strengthened and mobilized society in opposition.",
    "1829-1838": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in the United States from 1829-1838 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Expansion of universal white male suffrage:** The elimination of property requirements for voting broadened the electorate, making politicians more accountable to a wider segment of the populace. This trend increased society's ability to \"shackle\" the state through elections.\n    *   **Effect:** Strengthened society.\n*   **Emergence of the Second Party System:** The highly organized and competitive Democratic and Whig parties created national structures for political mobilization. These parties became key instruments of civil society for contesting power and holding the state accountable.\n    *   **Effect:** Strengthened society.\n*   **Growth of abolitionist and other reform movements:** The establishment of organizations like the American Anti-Slavery Society (1933) created a mobilized, non-state network dedicated to challenging state policies and deep-seated social norms, representing a classic assertion of societal power.\n    *   **Effect:** Strengthened society's mobilization.\n*   **Continued westward expansion:** The rapid settlement of western lands outpaced the federal government's ability to project authority and provide services. This created frontier areas with a dynamic of a relatively weak, or \"Absent,\" Leviathan, where societal norms and local organizations held greater sway.\n    *   **Effect:** Weakened the central state's direct control; strengthened localized societal power.\n\n### Events:\n\n*   **The Nullification Crisis (1832-1833):** South Carolina's attempt to nullify federal tariffs was a direct challenge to the central state's authority. President Andrew Jackson's response, threatening military force with the Force Bill, decisively affirmed the supremacy of the federal state over individual states.\n    *   **Effect:** Strengthened the central state.\n*   **The Bank War (climaxing 1832-1834):** President Jackson vetoed the rechartering of the Second Bank of the United States and subsequently removed federal deposits. This was a dramatic assertion of executive authority against a powerful, quasi-private national institution, concentrating economic power within the executive branch of the state.\n    *   **Effect:** Strengthened the executive power of the state.\n*   **Passage of the Indian Removal Act (1830) and defiance of *Worcester v. Georgia* (1832):** The state used its legislative and executive power to dispossess Native American tribes of their land. Jackson's refusal to enforce the Supreme Court's ruling in favor of the Cherokee demonstrated the state's capacity to exercise coercive power, even in defiance of its own legal constraints, crushing the targeted society.\n    *   **Effect:** Strengthened the coercive power of the state.\n*   **The Panic of 1837:** This severe financial crisis, partially triggered by Jackson's economic policies, caused widespread economic hardship. The state's inability to mitigate the crisis weakened its popular legitimacy and spurred societal discontent and political mobilization against the incumbent administration.\n    *   **Effect:** Weakened the state's legitimacy; mobilized societal opposition.",
    "1839-1848": "Based on the framework in *The Narrow Corridor*, here are major historical trends and events in the United States from 1839-1848 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Second Great Awakening's influence on reform movements:** This ongoing religious revival fueled a surge in societal organization independent of the state. Abolitionist societies, the temperance movement, and early women's rights conventions (like Seneca Falls in 1848) created powerful, mobilized networks that challenged state-sanctioned institutions (slavery) and social norms.\n    *   **Effect:** Strengthened society by building its organizational capacity and moral authority to contest state power.\n*   **Mass immigration from Ireland and Germany:** Beginning in earnest in the 1840s, this demographic wave diversified the population, created new urban social structures, and fueled both economic growth and nativist backlash. These immigrant communities formed their own social, religious, and political organizations, increasing the complexity and pluralism of civil society.\n    *   **Effect:** Strengthened society by increasing its size, diversity, and associational density.\n*   **Expansion of the Market Revolution:** The continued growth of factories, railroads, and the telegraph created new, powerful economic actors (industrialists, financiers) and new forms of social organization (nascent labor unions). This process concentrated economic power in the hands of non-state actors who could influence government policy.\n    *   **Effect:** Strengthened society, particularly its economic elites and organized labor segments.\n*   **Ideology of \"Manifest Destiny\":** While a broad cultural trend, it created popular societal pressure for territorial growth. This ideology was a powerful force outside the formal state, driving settlers west and creating a political mandate for state action that the government then adopted.\n    *   **Effect:** Strengthened both. It empowered a segment of society to push a national agenda, which in turn justified a massive expansion of the state's territorial and military power.\n\n### Events:\n\n*   **The Mexican-American War (1846-1848):** The war was a discrete, state-led project that required a massive expansion of the U.S. military, a national mobilization effort, and the creation of administrative capacity to govern vast new territories (the Mexican Cession). This was a fundamental act of state-building.\n    *   **Effect:** Massively strengthened the state by expanding its military, bureaucracy, and territorial domain.\n*   **Annexation of Texas (1845):** A direct precursor to the war, this act incorporated a huge new territory and its population, legally expanding the federal state's authority and responsibilities.\n    *   **Effect:** Strengthened the state by increasing its size and scope.\n*   **Repeal of the Congressional \"Gag Rule\" (1844):** For years, the state (via the House of Representatives) had formally refused to hear petitions from citizens regarding slavery. The rule's repeal, forced by a relentless campaign led by John Quincy Adams and abolitionist societies, was a landmark victory for civil society's ability to compel the state to listen.\n    *   **Effect:** Strengthened society by affirming its power to set the terms of national debate and hold the state accountable.\n*   **Dorr's Rebellion in Rhode Island (1841-1842):** An extra-legal movement from an un-enfranchised segment of society attempted to rewrite the state constitution. The established state government crushed the rebellion, using its monopoly on force to assert its authority, but the immense societal pressure led to the adoption of a more liberal constitution shortly thereafter.\n    *   **Effect:** Strengthened both. The state demonstrated its power to suppress insurrection, while society demonstrated its power to force fundamental political reform through mobilization.",
    "1849-1858": "Based on the framework in *The Narrow Corridor*, here are the major trends and events from 1849-1858 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Intensifying Sectionalism:** The growing divergence between the North and South over slavery was not a single event but a pervasive trend. It fundamentally **weakened the federal state** by eroding its legitimacy and ability to act as a neutral arbiter. Simultaneously, it **strengthened competing societal coalitions** (abolitionist and pro-slavery movements, press, and political organizations), which became more mobilized and powerful than the national state trying to contain them.\n*   **Westward Expansion and Manifest Destiny:** The rapid settlement of the West, spurred by events like the California Gold Rush, consistently outpaced the government's ability to establish effective control. This trend **weakened the state's practical capacity** on the frontier, often creating \"Absent Leviathan\" conditions. In these areas, it **strengthened settler society**, which developed its own informal norms, economic networks, and coercive organizations (vigilante committees).\n*   **Mass Immigration and Nativism:** A massive influx of Irish and German immigrants dramatically increased the size and complexity of Northern civil society. This demographic shift **strengthened society** by creating new social groups, labor pools, and political interests. The resulting nativist backlash (e.g., the Know-Nothing party) further demonstrated the power of mobilized societal groups to shape the political landscape independent of, and often in opposition to, established state structures.\n\n### Events:\n\n*   **The Compromise of 1850 (specifically the Fugitive Slave Act):** This act was a dramatic assertion of federal power. It **strengthened the state's coercive capacity** by forcing federal and local officials in free states, and even private citizens, to aid in the capture of escaped slaves. This assertion of state power provoked a powerful backlash, **strengthening Northern civil society** by galvanizing the abolitionist movement and leading to state-level \"personal liberty laws\" designed to defy federal authority.\n*   **The Kansas-Nebraska Act (1854):** This federal law repealed the Missouri Compromise line and offloaded the decision on slavery to settlers (\"popular sovereignty\"). This act **weakened the federal state** by having it abdicate its authority to manage the nation's most explosive issue. It unleashed a torrent of societal power, as pro- and anti-slavery organizations mobilized and funded a civil war in Kansas (\"Bleeding Kansas\"), thus **strengthening mobilized, and often violent, societal factions** at the direct expense of state authority and its monopoly on violence.\n*   **The *Dred Scott v. Sandford* Supreme Court Decision (1857):** This was a maximalist attempt by a branch of the state (the judiciary) to resolve the slavery question. It **strengthened the power of the federal state in favor of pro-slavery society**, declaring that Congress could not ban slavery in the territories and that Black people were not citizens. However, by overreaching so far, the decision shattered the Court's legitimacy in the North, **weakening the state's overall authority** and massively **strengthening oppositional society** by fueling the growth of the Republican Party.",
    "1859-1868": "Based on the framework in *The Narrow Corridor*, here are the major trends and events from 1859-1868 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Creation of a National Economy and Fiscal State:** The demands of the Civil War forced the federal government to move beyond its limited antebellum role. The creation of a national currency (Greenbacks), the passage of the National Banking Acts (1863-64), and the implementation of the first income tax created a centralized fiscal-military state with unprecedented economic power.\n    *   **Effect:** Massively strengthened the state's administrative capacity.\n\n*   **Westward Expansion as Federal Policy:** While westward expansion was a long-term demographic trend, the Republican-led government during the war transformed it into a centrally directed national project through the Homestead Act, Pacific Railway Act, and Morrill Land-Grant Act (all 1862). The state was now an active agent in settling the continent and building national infrastructure.\n    *   **Effect:** Strengthened both the state (by expanding its administrative reach and authority) and society (by creating new property owners and institutions like land-grant colleges).\n\n*   **Mobilization and Organization of New Social Groups:** The crisis of the Union and emancipation spurred intense social organization. In the North, Union Leagues and aid societies mobilized popular support for the war. In the South, emancipation led to the creation of new Black churches, schools, and political organizations that immediately began demanding rights, while white southerners formed violent resistance groups like the Ku Klux Klan.\n    *   **Effect:** Strengthened society by creating new, powerful constituencies and increasing the scope of political contestation.\n\n### Events:\n\n*   **John Brown's Raid on Harpers Ferry (1859):** An act by a small, militant faction of civil society that dramatically polarized the nation. It demonstrated the inability of existing state institutions to mediate the conflict over slavery, presaging the state's looming failure.\n    *   **Effect:** Weakened the perceived legitimacy and capacity of the existing state, while strengthening radical factions within society.\n\n*   **Secession and the Outbreak of Civil War (1860-1861):** The ultimate challenge to state power, as 11 states attempted to dissolve the Union through organized social and political action. The federal government's response to this existential threat was the primary driver of its subsequent expansion.\n    *   **Effect:** Initially a catastrophic weakening of the state, but the Union's eventual military and political response led to the greatest strengthening of the federal state in U.S. history.\n\n*   **Emancipation Proclamation (1863) and 13th Amendment (1865):** The state, through executive and then constitutional action, nullified the property claims of the southern elite over four million people. This was a revolutionary assertion of federal power over the social and economic structure of the states.\n    *   **Effect:** Strengthened the state by giving it a new moral and legal authority; radically strengthened society by creating a vast new class of free citizens.\n\n*   **Passage of the Reconstruction Acts (1867) and Ratification of the 14th Amendment (1868):** These events fundamentally redefined the relationship between the citizen and the government. The federal state assumed the power to enforce civil rights against the states, placing federal troops in the South to register Black voters and protect them from societal violence.\n    *   **Effect:** Massively strengthened the federal state by granting it direct enforcement power over individual rights; strengthened society by providing a constitutional foundation for claims against state power.",
    "1869-1878": "Based on Acemoğlu and Robinson's framework, here are major historical trends and events from 1869-1878 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **The \"Redemption\" of the South:** This was a slow-moving, multi-year campaign by white Southern Democrats to dismantle Republican-led Reconstruction governments through political organization, intimidation, and paramilitary violence (e.g., the Red Shirts). This trend represented a powerful segment of society mobilizing to successfully resist and ultimately defeat the objectives of the federal state.\n    *   **Effect:** Strengthened the power of a dominant, coercive segment of society in the South; dramatically weakened the federal state's capacity and will to enforce its laws and protect citizens' rights in that region.\n\n*   **Judicial Narrowing of Federal Power:** A series of Supreme Court decisions, notably the *Slaughter-House Cases* (1873) and *U.S. v. Cruikshank* (1876), systematically eroded the federal government's authority under the 14th and 15th Amendments. This trend institutionally limited the state's ability to protect individuals from infringement by states or other societal groups.\n    *   **Effect:** Weakened the power of the federal state; strengthened the power of states and private organizations (like the Ku Klux Klan) to act without federal oversight.\n\n*   **Growth of Industrial Corporations and Monopolies:** The rapid expansion of railroads and other industries created massive corporations with economic and political power that often dwarfed state and even federal regulatory capacity. These entities became powerful new actors within society.\n    *   **Effect:** Strengthened the power of a new corporate element within society; initially weakened the state's ability to regulate the economy and check private power.\n\n*   **Rise of Agrarian and Labor Organizing:** In response to economic hardship and corporate power, farmers organized into the Grange and workers into unions like the Knights of Labor. This trend demonstrated society's increasing capacity to self-organize and make collective demands upon the state and capital.\n    *   **Effect:** Strengthened civil society's capacity for political mobilization and economic resistance.\n\n### Events:\n\n*   **Creation of the Department of Justice and Passage of the Enforcement Acts (1870-1871):** These were specific federal actions designed to crush the Ku Klux Klan. The government claimed the authority to use federal courts and military power to suppress a non-state, societal organization that was challenging its monopoly on violence.\n    *   **Effect:** A major, though temporary, strengthening of the federal state's coercive and legal power over violent societal actors.\n\n*   **The Panic of 1873 and the Long Depression:** This financial crisis and the ensuing six-year economic depression sapped the federal government's resources and political will, shifting the national focus from civil rights in the South to economic recovery. The hardship fueled widespread social unrest.\n    *   **Effect:** Weakened the state's fiscal capacity and legitimacy; strengthened societal discontent and mobilization (e.g., labor strikes).\n\n*   **The Great Railroad Strike of 1877:** A massive, spontaneous national labor uprising represented the largest mobilization of societal power by industrial workers to date. The federal government's response—deploying troops to violently suppress the strikes—was a decisive demonstration of its ultimate authority.\n    *   **Effect:** Briefly demonstrated a massive strengthening of societal power (labor), but ultimately prompted a forceful strengthening of the state's power to protect corporate property and enforce order.\n\n*   **The Compromise of 1877:** This political deal resolved the disputed 1876 presidential election by awarding the presidency to Rutherford B. Hayes in exchange for the withdrawal of the last federal troops from the South. This discrete event marked the formal end of Reconstruction.\n    *   **Effect:** Catastrophically weakened the federal state's role in the South, effectively ceding power over civil rights to Southern state governments and the dominant white society, collapsing the \"Narrow Corridor\" for African Americans in the region.",
    "1879-1888": "Based on the framework in *The Narrow Corridor*, here are major historical trends and events in the United States from 1879-1888 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Industrial Consolidation and the Rise of Trusts:** The rapid concentration of capital into massive corporations and trusts (like Standard Oil) created powerful new entities within society. This trend **strengthened a segment of society (corporate capital)**, which often operated beyond the effective control of the existing, weaker state, and created intense pressure from other parts of society for a more powerful state to regulate it.\n*   **The Growth of Organized Labor:** In response to industrialization, membership in labor organizations like the Knights of Labor surged, peaking in 1886. This movement represented a significant mobilization of working-class Americans to contest the power of capital. This trend **strengthened civil society** by creating a counterbalance to corporate power and making new demands on the state.\n*   **Mass Immigration and Urbanization:** The increasing arrival of \"New Immigrants\" from Southern and Eastern Europe fueled industrial growth and transformed American cities. This demographic trend created new, dense social networks, political machines, and sources of social conflict, **strengthening society's complexity and power** relative to a state struggling to manage and provide services for this rapid growth.\n*   **The Systematic Subjugation of Native Americans:** The conclusion of the major Indian Wars and the government's policy of forcing assimilation represented the U.S. state projecting its power definitively. This trend **strengthened the state** by eliminating autonomous, rival societies and asserting its monopoly on land and violence in the West.\n\n### Events:\n\n*   **The *Civil Rights Cases* (1883):** The Supreme Court's decision to invalidate the Civil Rights Act of 1875 effectively stripped the federal government of its power to prohibit discrimination by private individuals and businesses. This event **weakened the federal state's** capacity to protect civil rights, ceding power to discriminatory norms and actors within society.\n*   **The Pendleton Civil Service Reform Act (1883):** Passed in the wake of President Garfield's assassination, this act replaced the political \"spoils system\" with a merit-based system for a portion of the federal bureaucracy. This was a crucial step in building a more professional, autonomous, and capable state apparatus, thereby **strengthening the state**.\n*   **The Haymarket Affair (1886):** A bombing during a labor rally in Chicago led to a swift and severe government crackdown on labor organizers, anarchists, and immigrants. The subsequent trials and executions demonstrated the state's coercive power against radical social movements. This event **strengthened the state's** position as the arbiter of public order while severely **weakening a segment of civil society** (the radical labor movement).\n*   **The Interstate Commerce Act (1887):** Following the Supreme Court's ruling in *Wabash v. Illinois* (1886) that states could not regulate interstate railroads, Congress passed this act creating the Interstate Commerce Commission (ICC). This was the first federal regulatory agency, representing a major expansion of federal power into the economy in response to demands from society (farmers, small businesses) to control powerful corporations. This event **significantly strengthened the state**.",
    "1889-1898": "Based on Acemoğlu and Robinson's framework, here are major historical trends and events from 1889-1898 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Consolidation of Corporate Power (Trusts):** The rapid formation of massive industrial monopolies in oil, steel, and railroads created a new type of powerful societal actor. This trend **strengthened a concentrated segment of society (corporate elites)**, which could often dominate or \"capture\" parts of a still-developing state, while also provoking a societal backlash demanding a stronger state to regulate them.\n*   **The Populist Movement:** A broad, organized, and powerful grassroots movement of farmers, laborers, and reformers emerged in response to the power of banks, railroads, and the gold standard. This trend **strengthened society's power** by mobilizing a huge segment of the population to contest elite control and demand a more responsive and powerful state that would intervene in the economy on their behalf.\n*   **Growth of Organized Labor:** Despite violent setbacks, labor unions grew in membership and militancy. This trend **strengthened a key segment of society (industrial workers)**, creating an organized force capable of challenging corporate power through collective action, even as the state frequently opposed them.\n*   **Solidification of Jim Crow in the South:** Following the end of Reconstruction, Southern states systematically built a legal and social framework of racial segregation and disenfranchisement. This was a trend of state-level action that **strengthened the state's coercive power** to suppress a specific group, and in turn, **catastrophically weakened Black civil society** by stripping it of political power and legal protection.\n\n### Events:\n\n*   **Passage of the Sherman Antitrust Act (1890):** This was the first major federal action to curb the power of trusts. The act was initially weak and often used against labor unions, but its passage represented a significant, if tentative, step toward **strengthening the state's** legal and regulatory capacity to confront powerful new forms of societal (corporate) power.\n*   **The Pullman Strike (1894):** When a national railroad strike led by Eugene V. Debs halted commerce, the federal government under President Cleveland intervened decisively. By using an injunction and deploying federal troops to break the strike, this event demonstrated the **state strengthening its coercive power** at the expense of **weakening organized society (labor)**, siding clearly with corporate interests.\n*   ***Plessy v. Ferguson* Supreme Court Decision (1896):** The Court's \"separate but equal\" ruling gave federal constitutional sanction to the state-level trend of Jim Crow. This event dramatically **strengthened the state's power** to enforce racial hierarchy and delivered a devastating blow that **weakened Black civil society** by legally denying its claims to equality and access to public life.\n*   **The Presidential Election of 1896:** This election pitted William Jennings Bryan, who championed the Populist cause, against William McKinley, who represented industrial and financial interests. McKinley's decisive victory marked the defeat of the Populist movement as a national force, **weakening a broad-based societal mobilization** and aligning the federal state more closely with the interests of established corporate power for the next decade.",
    "1899-1908": "Based on Acemoğlu and Robinson's framework, here are the major trends and events from 1899-1908 in the United States that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Progressive Movement:** This broad, slow-moving reform impulse was the defining trend of the era. It was a societal response to the problems of industrialization and corruption, seeking to curb the power of corporate trusts and political machines. **Effect:** It simultaneously strengthened society (by mobilizing citizens, creating new associations, and promoting direct democracy) and strengthened the state (by demanding and legitimizing new government powers to regulate the economy and improve social welfare). This dynamic competition is central to the \"Red Queen\" effect that keeps a country in the narrow corridor.\n*   **Corporate Consolidation:** The Gilded Age trend of forming massive industrial trusts and monopolies peaked in these years (e.g., the creation of U.S. Steel in 1901). These corporations wielded immense economic and political power, often dwarfing that of state governments and challenging federal authority. **Effect:** Strengthened a powerful faction of society (corporate capital) that could dominate a weak state, but also served as a catalyst that strengthened broader civil society and the federal state in opposition to it.\n*   **Rise of Muckraking Journalism:** A trend within Progressivism where journalists like Ida Tarbell (*The History of the Standard Oil Company*) and Lincoln Steffens (*The Shame of the Cities*) exposed corporate and political corruption to a mass audience. **Effect:** Strengthened society by informing and mobilizing public opinion, creating immense pressure on the state to act and hold powerful actors accountable. It was a key mechanism for society to \"shackle\" both the state and elite-dominated institutions.\n*   **Mass Immigration and Urbanization:** The influx of millions of immigrants, primarily from Southern and Eastern Europe, continued to swell American cities. This demographic shift created social dislocation but also fostered new, dense networks of civil society (mutual aid societies, ethnic enclaves, settlement houses) and created new, large-scale problems (public health, housing) that demanded state intervention. **Effect:** Strengthened society through the creation of new grassroots organizations, while also strengthening the state by expanding its role in urban governance and public health.\n\n### Events:\n\n*   **Theodore Roosevelt's Intervention in the 1902 Anthracite Coal Strike:** Instead of using federal troops to break the strike, as his predecessors had, President Roosevelt acted as a mediator, threatening to have the army seize the mines. He forced owners to negotiate with the union, establishing a new precedent. **Effect:** Dramatically strengthened the state, specifically the executive branch, by asserting its power as an arbiter in major economic conflicts, rather than just an enforcer for capital.\n*   **Northern Securities Co. v. United States (1904):** Roosevelt's administration used the Sherman Antitrust Act to sue and break up J.P. Morgan's massive railroad monopoly. The Supreme Court's decision affirmed the government's authority to dissolve a major corporation. **Effect:** Strengthened the state by proving it could successfully challenge and discipline the most powerful private economic actors, a key step in \"shackling\" corporate power.\n*   **Passage of the Hepburn Act (1906):** This law significantly increased the power of the state's Interstate Commerce Commission (ICC), giving it the authority to set \"just and reasonable\" maximum railroad rates. Before this, the ICC was largely powerless. **Effect:** Strengthened the state by building its bureaucratic capacity for effective economic regulation, a direct response to societal demands to control monopolies.\n*   **Passage of the Pure Food and Drug Act and the Meat Inspection Act (1906):** Spurred directly by societal mobilization after the publication of Upton Sinclair's muckraking novel *The Jungle*, these laws created the first federal consumer protection agencies. **Effect:** A clear example of the \"Red Queen\" effect. A mobilized society forced the creation of new state capacity, strengthening the state's power to regulate in the public interest while demonstrating the power of society to direct and control state growth.",
    "1909-1918": "Based on the framework in *The Narrow Corridor*, here are major trends and events from 1909-1918 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Maturation of the Progressive Movement:** This broad, society-led movement of reformers, muckrakers, and activists successfully demanded greater state intervention to curb corporate power, address urban poverty, and regulate industry. This trend strengthened **both** society (by increasing its organization and political influence) and the state (by creating new regulatory agencies and expanding its mandate, pulling it into the \"corridor\").\n*   **Growth and Militancy of the Labor Movement:** The increasing size of unions like the American Federation of Labor (AFL) and the radicalism of the Industrial Workers of the World (IWW) represented a significant mobilization of working-class civil society. This trend strengthened **society** by creating a powerful counterweight to corporate interests and the state apparatus that often protected them.\n*   **The Women's Suffrage Movement's National Push:** Culminating in this period, the organized, nationwide campaign for women's right to vote was a massive mobilization of civil society. It built powerful, sophisticated non-governmental organizations that successfully pressured the state to become more inclusive and accountable. This strengthened **society's** capacity to effect fundamental political change.\n*   **The \"Great Migration\":** This demographic trend saw hundreds of thousands of African Americans move from the rural South to Northern cities. This was an act of civil society \"voting with its feet\" to escape the repressive, localized state power (Jim Crow) of the South, creating new centers of social and political organization in the North and strengthening **society's** agency.\n\n### Events:\n\n*   **Ratification of the 16th Amendment (1913):** This amendment granted the federal government the power to levy a national income tax. This event massively strengthened the **state** by providing it with a vast and elastic source of revenue, dramatically increasing its fiscal capacity for all future endeavors, including regulation and war.\n*   **Ratification of the 17th Amendment (1913):** This amendment established the direct popular election of U.S. Senators, replacing their appointment by state legislatures. This event weakened the power of entrenched party machines and special interests at the state level and strengthened **society's** direct control over the federal state, making it more responsive to popular will.\n*   **Creation of the Federal Reserve (1913) and Federal Trade Commission (1914):** The passage of the Federal Reserve Act and the Federal Trade Commission Act created powerful, independent federal agencies with significant authority over the nation's banking system and corporate conduct. These events significantly strengthened the **state's** administrative and regulatory power over the economy.\n*   **U.S. Entry into WWI and the Espionage and Sedition Acts (1917-1918):** The war prompted an unprecedented expansion of federal power over industry, labor, and daily life (e.g., War Industries Board). Concurrently, the Espionage and Sedition Acts gave the government sweeping powers to suppress dissent and free speech. This period dramatically strengthened the **state** while severely weakening **civil society's** ability to check its power, pushing the U.S. toward the \"Despotic Leviathan\" side of the corridor.",
    "1919-1928": "Based on the framework in *The Narrow Corridor*, here are major trends and events in the U.S. from 1919-1928 that affected the power of the state or civil society.\n\n### Trends:\n\n*   **Prohibition and the Rise of Organized Crime:** The 18th Amendment (effective 1920) vastly expanded the federal state's policing powers. However, its widespread unpopularity and difficulty of enforcement led to the massive growth of a powerful, violent, and wealthy segment of civil society—organized crime—that operated entirely outside the law, weakening the state's legitimacy and monopoly on force. This **strengthened the state's formal power but also strengthened a powerful illicit society that challenged it.**\n*   **The \"Great Migration\" and Urbanization:** This slow-moving demographic shift of African Americans to northern cities (and general movement from farms to cities) created new, concentrated communities. This fostered the growth of new and potent civil society organizations, political blocs, and cultural movements (e.g., the Harlem Renaissance, Marcus Garvey's UNIA), **strengthening the organizational power of specific segments of society.**\n*   **The Rise of the Second Ku Klux Klan:** The KKK's resurgence as a mass-membership organization in the early 1920s represents the mobilization of a powerful, nativist, and reactionary segment of civil society. It exerted enormous political influence and often acted as a parallel justice system, using extralegal violence to enforce its norms, thereby **strengthening a segment of society while directly challenging the state's authority and monopoly on justice.**\n*   **\"Welfare Capitalism\" and the Open Shop Movement:** In response to labor militancy, major corporations promoted company-sponsored benefits (pensions, health plans) and aggressively suppressed independent unions. This economic trend **weakened a key element of organized civil society (independent labor unions)** while strengthening the power of corporations as dominant social and economic actors.\n\n### Events:\n\n*   **The First Red Scare and the Palmer Raids (1919-1920):** A direct and dramatic assertion of state power. The Justice Department, under Attorney General A. Mitchell Palmer, arrested and deported thousands of suspected radicals with little regard for due process. This event **massively strengthened the coercive, repressive power of the state** while severely **weakening radical political organizations and immigrant communities within civil society.**\n*   **Ratification of the 19th Amendment (1920):** This discrete legal event, the result of decades of mobilization by suffragist movements, granted women the right to vote. It formally incorporated millions of citizens into the political process, **strengthening civil society by significantly expanding its power to hold the state accountable through the ballot box.**\n*   **The Immigration Act of 1924 (Johnson-Reed Act):** This law established strict national-origin quotas, drastically limiting immigration from Southern/Eastern Europe and Asia. Pushed by nativist social movements, this act represents a major expansion of the federal state's administrative power to control the nation's demographic composition, **strengthening the state's bureaucratic control over society.**\n*   **The Teapot Dome Scandal (exposed 1922-1924):** The uncovering of bribery in the Harding administration, led by the press and a Senate investigation, demonstrated the power of both civil society (a free press) and institutions within the state (Congress) to check the executive branch. While the scandal weakened the state's popular legitimacy, the successful investigation **strengthened society's ability to hold the state accountable and reinforced the \"shackled\" nature of the American state.**",
    "1929-1938": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in the United States from 1929-1938 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Mass Unemployment and Economic Collapse (1929-1938):** The sustained economic crisis delegitimized the existing power of business elites and private institutions within civil society, which had failed to prevent or solve the Depression. This created a widespread popular demand for federal intervention.\n    *   **Effect:** Weakened a powerful segment of society (capital/business) and created a strong mandate for an expansion of state power.\n*   **The Rise of a National, Organized Labor Movement (peaking 1935-1938):** Spurred by economic desperation and new legal protections, the growth of industrial unions like the CIO created a new, powerful, and mobilized bloc within civil society capable of making demands on both capital and the state.\n    *   **Effect:** Strengthened society by giving a previously disorganized segment a powerful collective voice.\n*   **Shift in Public Ideology Towards Federal Responsibility (1932-1938):** The failure of private charity, local, and state governments to cope with the Depression's scale caused a fundamental, slow-moving shift in public opinion. Americans increasingly expected the federal government to ensure a basic level of economic security.\n    *   **Effect:** Strengthened the state by providing it with a deep well of popular legitimacy for unprecedented intervention in the economy and social welfare.\n\n### Events:\n\n*   **The Stock Market Crash of 1929 and Subsequent Banking Crises (1929-1933):** This discrete series of financial collapses acted as a catalyst, shattering the perceived competence of the financial sector and eroding the social power held by economic elites.\n    *   **Effect:** Dramatically weakened a core pillar of societal power (the financial elite) and created the power vacuum that the state would later fill.\n*   **The Passage of the National Labor Relations Act (Wagner Act) of 1935:** This legislation created a federal legal framework that protected workers' right to organize and bargain collectively. The state actively and legally empowered a segment of civil society to check the power of another (corporate management).\n    *   **Effect:** Strengthened both the state (as the arbiter of labor relations) and society (by legally empowering unions), intensifying the \"Red Queen\" dynamic between them.\n*   **The Passage of the Social Security Act of 1935:** This event established a direct, permanent relationship between the federal state and individual citizens for old-age pensions and unemployment insurance, bypassing previous societal institutions like family, private charity, and local relief.\n    *   **Effect:** Massively strengthened the state by creating new administrative capacities and a durable dependence of citizens upon it for their welfare.",
    "1939-1948": "Based on Acemoğlu and Robinson's framework, here are major trends and events from 1939-1948 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **The wartime expansion of the federal bureaucracy and the rise of the military-industrial complex.** This long-term mobilization for World War II and the subsequent Cold War created a larger, more permanent, and more powerful federal apparatus with vast economic and regulatory reach (e.g., the War Production Board, the Manhattan Project, the new Department of Defense). This trend **massively strengthened the state**.\n*   **The surge in power and membership of organized labor.** Union membership grew by over 50% during the war. Labor became a key partner in wartime production planning and gained significant bargaining power, creating a powerful organized force outside of government control that could make demands upon both corporations and the state. This trend **strengthened society**.\n*   **The Second Great Migration.** The migration of over five million African Americans from the rural South to industrial cities in the North and West was a slow-moving demographic shift that accelerated during the war. It created new, concentrated Black voting blocs in cities, fostered the growth of civil rights organizations, and gave a segment of society new economic and political leverage to challenge discriminatory norms and state policies. This trend **strengthened society**.\n\n### Events:\n\n*   **The United States’ entry into World War II (December 1941).** This discrete event triggered an unprecedented mobilization of national resources under federal control. The implementation of the draft, industrial seizure, wage and price controls, and rationing represented a colossal assertion of government authority over the economy and individual lives. This event **dramatically strengthened the state**.\n*   **The passage of the Servicemen’s Readjustment Act of 1944 (the G.I. Bill).** This act was a landmark state-led investment in its citizens. By providing veterans with access to higher education, job training, and low-cost home loans, the government fueled the creation of a larger, more prosperous, and highly-educated middle class, a cornerstone of a vibrant civil society. This event **strengthened both the state and society** by building human capital and fostering stability.\n*   **The passage of the Taft-Hartley Act (1947).** Enacted over President Truman's veto, this law was a direct response to a post-war wave of labor strikes. It restricted the power of unions by outlawing certain types of strikes and allowing states to pass \"right-to-work\" laws. This event **strengthened the state** by giving it new powers to intervene in labor disputes while simultaneously **weakening a key organized element of civil society (unions)**.",
    "1949-1958": "Based on Daron Acemoğlu and James A. Robinson's framework, here are major historical trends and events in the U.S. from 1949-1958 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Growth of the National Security State:** Fueled by the Cold War and anti-communist sentiment, the U.S. saw a sustained expansion of its military, intelligence agencies (like the CIA), and federal law enforcement (FBI). This institutional trend massively increased the capacity and reach of the state, particularly the executive branch, under the justification of national defense.\n    *   **Effect:** Strengthened the state.\n*   **Post-War Economic Boom and Suburbanization:** A period of unprecedented economic growth created a larger, wealthier, and more educated middle class. The demographic shift to suburbs created new forms of civic organization (PTAs, community associations) and empowered individuals as consumers and homeowners, fostering a vibrant, albeit often conformist, civil society.\n    *   **Effect:** Strengthened society.\n*   **Peak Power of Organized Labor:** Following the consolidation of unions, culminating in the 1955 merger of the AFL and CIO, organized labor reached its peak membership and political influence. As a powerful, organized bloc within civil society, it acted as a significant counterweight to both corporate interests and state power.\n    *   **Effect:** Strengthened society.\n\n### Events:\n\n*   **The Korean War (1950-1953):** The war prompted a massive increase in military spending, the use of a peacetime draft, and the assertion of presidential power to commit troops without a formal declaration of war. This event dramatically expanded the state's fiscal and military apparatus.\n    *   **Effect:** Strengthened the state.\n*   **The Army-McCarthy Hearings (1954):** This televised spectacle marked the culmination of the Red Scare. Senator McCarthy’s downfall, driven by journalistic exposure (a societal check) and pushback from the U.S. Army (a state institution), demonstrated society’s capacity to rein in the state's most repressive overreaches, a key dynamic for staying within the \"narrow corridor.\"\n    *   **Effect:** Strengthened society's ability to check the state.\n*   ***Brown v. Board of Education of Topeka* (1954):** This Supreme Court decision was an act of the federal state that invalidated a key legal pillar of segregation (a \"cage of norms\"). By doing so, it legally empowered the Civil Rights Movement, providing a powerful new tool for civil society to challenge discriminatory social structures and local state governments.\n    *   **Effect:** Strengthened both the federal state (over state governments) and civil society.\n*   **The Federal-Aid Highway Act of 1956:** This act authorized the construction of the Interstate Highway System, the largest public works project in American history. It was a massive expansion of the federal state's role in the economy, infrastructure, and national planning, directly altering the physical and economic landscape of the country.\n    *   **Effect:** Strengthened the state.\n*   **The Little Rock Crisis (1957):** President Eisenhower's deployment of the 101st Airborne Division to enforce the desegregation of Central High School was a dramatic assertion of federal state power over a recalcitrant state government. It demonstrated the state's capacity to enforce its own laws against powerful societal and local state resistance.\n    *   **Effect:** Strengthened the state (specifically, the federal state).",
    "1959-1968": "Based on Acemoğlu and Robinson's framework, here are major trends and events from 1959-1968 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **The \"Rights Revolution\" of the Warren Court:** A series of landmark Supreme Court decisions—such as *Gideon v. Wainwright* (1963), *Reynolds v. Sims* (1964), and *Miranda v. Arizona* (1966)—expanded civil liberties and federal legal standards. This institutional trend strengthened both state and society in a classic \"Red Queen\" dynamic: it **strengthened society** by empowering individuals with new rights against state power, while simultaneously **strengthening the state** by expanding the federal judiciary's authority over states and local practices.\n*   **Growth of the Military-Industrial Complex and the \"National Security State\":** Fueled by the Cold War and the escalating Vietnam War, federal defense spending and the size of intelligence and military agencies grew enormously. This trend unequivocally **strengthened the state**, particularly the executive branch, by granting it vast resources, secrecy, and power that was difficult for civil society or other branches of government to check.\n*   **Rising Affluence and Suburbanization:** Continued post-war economic prosperity created a larger, more educated middle class with the resources and time to engage in civic life. This demographic and economic trend **strengthened society** by increasing its capacity for political organization, protest, and the formation of grassroots movements that could challenge state policies.\n\n### Events:\n\n*   **The March on Washington for Jobs and Freedom (1963):** This single event, drawing over 250,000 people, was a massive, peaceful demonstration of civil society's power to mobilize, organize, and place direct moral and political pressure on the federal government. It powerfully **strengthened society** by showcasing its collective influence and setting the stage for major legislation.\n*   **Passage of the Civil Rights Act (1964) and Voting Rights Act (1965):** In direct response to pressure from civil society, the federal government passed sweeping legislation that outlawed segregation and protected voting rights. These acts dramatically **strengthened the state** by giving it unprecedented legal authority and enforcement power to intervene in state and local affairs, while also **strengthening society** by enfranchising millions of citizens and giving them new tools to demand equality.\n*   **The Gulf of Tonkin Resolution (1964):** Following a purported naval incident, Congress passed this resolution, granting President Lyndon B. Johnson the authority to use conventional military force in Southeast Asia without a formal declaration of war. This discrete legislative event massively **strengthened the state**, concentrating immense war-making power in the executive branch and weakening congressional oversight.\n*   **Urban Riots/Uprisings (e.g., Watts 1965, Detroit & Newark 1967):** These explosive events represented a violent rejection of state authority and a challenge to its monopoly on force, demonstrating the power of a desperate segment of society to disrupt the status quo. In response, they also triggered a massive mobilization of the state's coercive power (police, National Guard), leading to a **strengthening of the state's domestic security apparatus.**",
    "1969-1978": "Based on Acemoğlu and Robinson's framework, here are the major trends and events from 1969-1978 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Profound decline in public trust in government:** A slow-moving trend fueled by the Vietnam War's credibility gap and the Watergate scandal. This erosion of legitimacy weakened the state's moral authority and empowered societal actors (like the press and protest movements) to challenge it more aggressively. **Effect:** Weakened the state (legitimacy); strengthened society (in its critical stance).\n*   **Expansion of the federal regulatory state:** The creation of powerful new agencies like the Environmental Protection Agency (EPA, 1970) and the Occupational Safety and Health Administration (OSHA, 1970) vastly increased the state's capacity to intervene in the economy and daily life, often in response to societal demands for safety and environmental protection. **Effect:** Strengthened the state (powers and scope).\n*   **Rise of new, non-economic social movements:** The post-Civil Rights era saw the maturation of powerful movements focused on environmentalism (Earth Day), consumer rights (Ralph Nader), and second-wave feminism (the fight for the ERA). These groups built robust organizations to lobby, litigate, and protest, holding both state and corporate actors to account. **Effect:** Strengthened society.\n*   **Deindustrialization and the decline of organized labor:** The slow collapse of manufacturing in the \"Rust Belt\" began to erode the power of private-sector unions, a traditional pillar of organized civil society. This reduced the collective bargaining power of a significant segment of the populace. **Effect:** Weakened society (a specific, traditional segment).\n\n### Events:\n\n*   **The Watergate Scandal (investigation 1972-1974):** The exposure of criminal activity and cover-ups at the highest level of the executive branch, and the subsequent impeachment process and resignation of President Nixon, represented a powerful reassertion of accountability. Societal institutions (the press) and other parts of the state (Congress, the Judiciary) successfully shackled a despotic move by the executive. **Effect:** Weakened the state's executive branch; strengthened society (specifically the press) and other state accountability mechanisms.\n*   **The Church Committee and Pike Committee Investigations (1975-1976):** Congressional committees publicly exposed decades of illegal surveillance, infiltration, and covert operations by the CIA and FBI against American citizens. This was a landmark event where the state's own legislative branch, representing society, placed new checks on the state's security apparatus. **Effect:** Strengthened society's power to hold the state accountable; weakened the state's unchecked covert power.\n*   **Passage of the War Powers Resolution (1973):** Enacted over Nixon's veto, this act of Congress was a direct response to the executive overreach of the Vietnam War. It was an attempt by the legislature, pushed by overwhelming public sentiment, to reclaim its constitutional authority and limit the president's power to wage war unilaterally. **Effect:** Weakened the state (executive branch); strengthened the state (legislative branch) as a check on power.\n*   **Passage of Proposition 13 in California (1978):** A populist tax revolt, this ballot initiative was a watershed moment where an organized segment of society used direct democracy to radically curtail the state's ability to raise revenue through property taxes, setting a precedent for anti-tax movements nationwide. **Effect:** Strengthened society (via grassroots mobilization); weakened the state (fiscally).",
    "1979-1988": "Based on Acemoğlu and Robinson's framework, here are major trends and events from 1979-1988 that affected the power of the U.S. state and civil society.\n\n### Trends:\n\n*   **Economic Deregulation:** A sustained policy push, accelerating under the Reagan administration, to reduce the state's regulatory control over industries like airlines, telecommunications, and finance. This trend **weakened the state's** direct power to manage the economy, shifting power to private corporate actors.\n*   **The Decline of Organized Labor:** The steady erosion of union membership and bargaining power, part of a longer trend, accelerated dramatically during this period. This **weakened civil society** by diminishing one of its most powerful institutions for checking corporate power and influencing state policy.\n*   **The Cold War Military Buildup:** The Reagan administration initiated a massive increase in defense spending to challenge the Soviet Union. This trend **strengthened the state** by expanding its coercive capacity, technological prowess, and the size and influence of its national security apparatus (the \"military-industrial complex\").\n*   **The Rise of New Social Movements:** This period saw the powerful mobilization of new segments of civil society. The Christian Right (e.g., the Moral Majority) became a potent political force, while the AIDS crisis spurred the creation of new, highly effective activist groups (e.g., ACT UP). This trend **strengthened civil society** by developing new networks and methods to pressure and influence a sometimes unresponsive state.\n\n### Events:\n\n*   **The Volcker Shock (1979-1982):** In response to runaway inflation, Federal Reserve Chairman Paul Volcker initiated a discrete policy of aggressively raising interest rates, inducing a severe recession. This event **strengthened the state** by demonstrating the immense power of an independent state institution (the Fed) to impose profound economic pain on the country to achieve a long-term policy goal, acting with autonomy from both popular and political pressure.\n*   **The PATCO Strike (1981):** President Reagan fired over 11,000 striking federal air traffic controllers and decertified their union. This singular event decisively **strengthened the state's** power relative to organized labor and simultaneously delivered a critical blow that **weakened a key pillar of civil society**, signaling a new era of hostility towards unions from both government and the private sector.\n*   **The Economic Recovery Tax Act of 1981 (ERTA):** This specific piece of legislation enacted massive tax cuts, particularly for corporations and high-income individuals. This event **weakened the state's** fiscal capacity by reducing its revenue base, deliberately constraining its ability to fund social programs and other domestic functions.\n*   **The Iran-Contra Affair (1985-1987):** The discovery of a secret, illegal operation run from within the executive branch to sell arms to Iran and fund Nicaraguan rebels. The subsequent investigation by Congress and the press represented a major effort by other parts of the state and by civil society to hold the executive accountable. The affair itself showed the overweening power of the national security state, but its exposure ultimately **strengthened society's** role as a check on a secretive and despotic element within the state.",
    "1989-1998": "Based on Daron Acemoğlu and James A. Robinson's framework, here are major trends and events in the United States from 1989-1998 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Rise of the Public Internet and a 24/7 Media Environment:** The slow but accelerating adoption of the internet (via services like AOL) and the growth of partisan cable news and talk radio (e.g., Rush Limbaugh) created new, decentralized platforms for communication and mobilization.\n    *   **Effect:** Strengthened society by radically lowering the cost of organizing and disseminating information, challenging the state's and traditional media's ability to control political narratives.\n*   **Economic Shift Towards Globalization and Fiscal Discipline:** The passage of NAFTA, combined with the Clinton administration's focus on deficit reduction and balanced budgets, signaled a bipartisan consensus to limit the state's role in the economy. This was famously articulated in the 1996 declaration that \"the era of big government is over.\"\n    *   **Effect:** Weakened the economic and regulatory power of the state, while empowering corporate actors within society.\n*   **Intensification of Political Polarization and the \"Culture Wars\":** Throughout the decade, political debate became increasingly focused on divisive social issues like abortion, gay rights, and multiculturalism, fueled by new media and organized interest groups.\n    *   **Effect:** Strengthened specific, mobilized segments of society (e.g., the Christian Coalition) that could exert significant pressure on the state, but also weakened broader societal cohesion, making governance more difficult.\n*   **Continued Demographic Diversification:** Driven by the long-term effects of the Immigration and Nationality Act of 1965, the U.S. population continued to become more diverse, particularly with immigration from Latin America and Asia.\n    *   **Effect:** Strengthened society by making it more pluralistic and complex, creating new constituencies and social dynamics that the state had to navigate and respond to.\n\n### Events:\n\n*   **The End of the Cold War (1989-1991):** The fall of the Berlin Wall and the collapse of the Soviet Union removed the primary existential threat and organizing principle for the U.S. national security state for the previous 45 years.\n    *   **Effect:** Weakened the central justification for the state's vast military-industrial complex and foreign policy apparatus, shifting political focus to domestic issues.\n*   **The \"Republican Revolution\" and the Contract with America (1994):** In a historic midterm election, Republicans gained control of both houses of Congress for the first time in 40 years on a platform of shrinking the federal government, devolving power to states, and cutting taxes.\n    *   **Effect:** A major, successful mobilization of a segment of society aimed directly at weakening and \"shackling\" the federal state. It strengthened society’s power to hold the state accountable to a specific ideological agenda.\n*   **Passage of the 1994 Violent Crime Control and Law Enforcement Act:** This bipartisan bill, championed by then-Senator Joe Biden and signed by President Clinton, massively expanded the federal state's role in law enforcement, funding 100,000 new police officers, billions for prisons, and an expansion of federal crimes.\n    *   **Effect:** Dramatically strengthened the coercive power of the state (its carceral and law enforcement capacity) at both federal and local levels.\n*   **The Oklahoma City Bombing (1995):** Anti-government extremist Timothy McVeigh bombed the Alfred P. Murrah Federal Building, killing 168 people in a direct assault on a symbol of the federal state.\n    *   **Effect:** A violent, radical expression of societal opposition to the state, which in turn led to the state strengthening its domestic security and surveillance powers through legislation like the Antiterrorism and Effective Death Penalty Act of 1996.",
    "1999-2008": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in the U.S. from 1999-2008 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The expansion of the national security state and executive power:** Following 9/11, a slow-moving but profound institutional shift occurred. This included the growth of warrantless surveillance (NSA), the use of executive orders to authorize controversial interrogation techniques, and the assertion of broad presidential authority under a wartime footing.\n    *   **Effect:** Massively **strengthened the state’s** coercive and surveillance capacities, often with limited oversight, pushing it towards a more \"Despotic Leviathan.\"\n\n*   **The rise of the internet as a tool for political mobilization:** Throughout this period, online platforms evolved from nascent communities into powerful organizing tools. Groups like MoveOn.org used the internet for fundraising and activism against the Iraq War, while the 2004 Howard Dean and 2008 Barack Obama campaigns demonstrated its power for grassroots mobilization.\n    *   **Effect:** **Strengthened society** by providing new, low-cost tools for organizing, disseminating information, and challenging state narratives, a key component of the \"Red Queen\" effect.\n\n*   **Financial and economic deregulation:** This trend, which began earlier, culminated in this period with policies favoring market self-regulation. The 1999 repeal of the Glass-Steagall Act and the subsequent hands-off approach to complex financial derivatives reduced the state's ability to oversee the financial sector.\n    *   **Effect:** **Weakened the state's** regulatory capacity, creating a domain where it was a \"Shackled Leviathan,\" unable to control powerful economic actors, which led directly to the 2008 crisis.\n\n*   **Increasing political and media polarization:** The decade saw the cementing of partisan news ecosystems (e.g., Fox News, MSNBC) and a decline in cross-party consensus. The contentious 2000 election and the divisive Iraq War deepened societal fractures.\n    *   **Effect:** Arguably **weakened both.** It weakened the state's ability to act coherently and build broad consensus, while also weakening society's ability to mobilize as a unified check on state power, instead channeling its energy into partisan infighting.\n\n### Events:\n\n*   **The September 11, 2001 terrorist attacks:** This single event dramatically reshaped public attitudes and national priorities, creating an overwhelming demand for state-led security and retribution.\n    *   **Effect:** Instantly and profoundly **strengthened the state** by providing it with a powerful public mandate to expand its military, intelligence, and domestic security powers with little initial societal opposition.\n\n*   **The passage of the USA PATRIOT Act (2001) and the creation of the Department of Homeland Security (2002):** These were the immediate legislative and bureaucratic responses to 9/11. They codified new surveillance powers for the government and created a massive new state agency focused on domestic security.\n    *   **Effect:** **Strengthened the state** by creating the formal legal and institutional architecture for the post-9/11 security apparatus.\n\n*   **The failed government response to Hurricane Katrina (2005):** The catastrophic failure of local, state, and especially federal agencies (FEMA) to respond effectively to the hurricane and its aftermath was a moment of profound state incompetence.\n    *   **Effect:** **Weakened the state's** legitimacy and its perceived capacity to perform basic functions. It exposed the state as a \"Paper Leviathan\" in this context—powerful in name but ineffective in practice—and energized societal criticism and non-governmental relief efforts.\n\n*   **The 2008 financial crisis and the TARP bailout:** The near-collapse of the global financial system revealed the consequences of the state's weak regulatory power. The government's response, the Troubled Asset Relief Program (TARP), was an unprecedented state intervention into the private market to prevent a total collapse.\n    *   **Effect:** A dual impact. The crisis itself demonstrated the **weakness of the \"Shackled\" regulatory state**. However, the massive bailout response dramatically **strengthened the state's** role and power within the economy, setting a precedent for large-scale intervention.",
    "2009-2018": "Based on Daron Acemoğlu and James A. Robinson's framework in *The Narrow Corridor*, here are major trends and events in the United States from 2009-2018 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Intensifying Political Polarization and Partisan Media Ecosystems:** A slow-moving trend where political identities hardened and media consumption patterns diverged. This **weakened Society** by fracturing it into hostile camps, making the broad-based coalitions necessary to check state power more difficult to form. It also led to legislative gridlock, in some ways **weakening the State's** ability to act effectively.\n*   **The Rise of Social Media as the Primary Political Arena:** The maturation of platforms like Twitter and Facebook changed political communication. This **strengthened Society** by dramatically lowering the cost of social mobilization (e.g., Arab Spring inspiration, Black Lives Matter, #MeToo). However, it also **weakened Society** through the rapid spread of disinformation and the creation of echo chambers, while simultaneously **strengthening the State's** capacity for surveillance and direct propaganda.\n*   **Growing Economic Inequality and Consolidation:** The slow recovery from the Great Recession saw wealth concentrate at the top while wages for many stagnated. This **weakened a broad segment of Society** by diminishing its economic power and security, thereby reducing its capacity to organize and influence politics.\n*   **Expansion of the Federal Regulatory and Surveillance Apparatus:** Continuing post-9/11 trends, the state's technical capabilities for domestic and international surveillance grew significantly. This unambiguously **strengthened the State's** coercive power relative to the privacy and autonomy of individuals in society.\n\n### Events:\n\n*   **The *Citizens United v. FEC* Supreme Court Decision (2010):** This discrete legal event dramatically altered campaign finance. It **strengthened a specific segment of Society** (corporations and wealthy donors) by granting them greater power to influence the State through political spending, while arguably **weakening the relative power of ordinary citizens** within society.\n*   **The Emergence of Mass Protest Movements (Occupy Wall Street, 2011; Black Lives Matter, 2013; #MeToo, 2017):** These were distinct events of social mobilization. Each **strengthened Society** by demonstrating its power to contest economic inequality, state-sanctioned violence, and entrenched social norms, forcing the State and other powerful institutions to respond.\n*   **The Edward Snowden Revelations (2013):** This event exposed the vast scale of the National Security Agency's surveillance programs. It was a stark revelation of the State's immense and previously secret power (**strengthening the State**). The subsequent global debate and limited legislative reforms (like the USA Freedom Act) also represented a powerful act of societal pushback, **strengthening Society's** watchdog function.\n*   **The 2016 Presidential Election of Donald Trump:** This election was a watershed event driven by a populist movement. It **strengthened a mobilized segment of Society** that felt ignored by established institutions. Simultaneously, the subsequent administration’s challenges to the press, judiciary, and bureaucratic norms represented an attempt to **strengthen the executive component of the State** by unshackling it from traditional institutional and societal constraints.",
    "2019-2028": "Based on Acemoğlu and Robinson's framework, here are major trends and events in the U.S. from 2019-2028 affecting the balance of power between the state and society.\n\n### Trends:\n\n*   **Intensifying Political Polarization and Institutional Distrust:** A slow-moving trend where political identity has become the primary lens for social and factual interpretation. This erodes the shared norms necessary for both the state to govern effectively and for society to act cohesively as a check on power.\n    *   **Effect:** Weakens the state’s capacity for consensus and effective governance, while also fracturing society, making broad-based social mobilization against the state harder. It strengthens partisan factions *within* both the state and society at the expense of the whole.\n*   **Expansion of the Administrative and Economic State:** Driven by the pandemic, inflation, and great-power competition, the state has taken a more active role in managing public health and directing the economy through industrial policy (e.g., subsidies for semiconductors and green energy).\n    *   **Effect:** Strengthens the state by expanding its fiscal power and regulatory reach into new areas of American life and commerce.\n*   **The Proliferation of Disinformation and a Fractured Media Landscape:** The decline of legacy media and the rise of decentralized, algorithm-driven social media platforms have made it easier for misinformation and disinformation to spread, undermining a common factual basis for political discourse.\n    *   **Effect:** Weakens both. It weakens society’s ability to hold the state accountable based on objective facts, and it weakens the state’s legitimacy and ability to communicate with and lead the public.\n*   **Devolution of Major Policy Questions to the States:** Following key Supreme Court decisions, battles over fundamental rights and regulations (e.g., abortion, voting laws, environmental policy) have increasingly shifted from the federal to the state level.\n    *   **Effect:** Weakens the federal state’s power while significantly strengthening the power of individual state governments. This, in turn, forces social movements to refocus their efforts on state-level contests.\n\n### Events:\n\n*   **The COVID-19 Pandemic and Government Response (2020-2022):** The state implemented unprecedented public health mandates (lockdowns, mask/vaccine requirements) and massive fiscal interventions (CARES Act, PPP loans). This was the single largest expansion of state power into the daily lives of citizens and the economy in modern history.\n    *   **Effect:** Massively strengthened the state’s public health and economic powers; simultaneously sparked powerful societal mobilization both in support (e.g., mutual aid) and in fierce opposition (e.g., anti-lockdown/mandate protests), deepening the state-society contest.\n*   **The George Floyd Protests and Racial Justice Movement (2020):** One of the largest social mobilizations in U.S. history, directly challenging the state's legitimacy and its monopoly on the use of force, particularly regarding policing.\n    *   **Effect:** Strengthened society’s capacity to organize and challenge state power, placing the state on the defensive and forcing policy conversations around police reform at local and national levels.\n*   **The January 6th Capitol Attack (2021):** A faction of society, encouraged by political leaders, directly attacked a core institution of the state in an attempt to halt the peaceful transfer of power.\n    *   **Effect:** Revealed a profound weakness in the state's ability to defend its own institutions from internal societal threats. The subsequent law enforcement and judicial response, however, represented a powerful reassertion of the state's authority to prosecute those who challenge it violently.\n*   **The Supreme Court's Overturning of Roe v. Wade (Dobbs Decision, 2022):** A discrete act by a branch of the state that eliminated a 50-year-old federally protected right, returning the authority to regulate or ban abortion to individual states.\n    *   **Effect:** Strengthened the power of state governments over individual autonomy. It also galvanized civil society, triggering massive political organizing and electoral mobilization by pro-choice groups and solidifying the political power of anti-abortion groups."
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nUnited States during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where United States stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\nBased on Acemoğlu and Robinson's framework, here are major trends and events from 1799-1808 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Westward Expansion and Settlement:** A continuous demographic movement of settlers into the Ohio Valley and the newly acquired Louisiana Territory. This trend strengthened society by creating autonomous communities far from the center of federal power, forcing individuals and local groups to self-organize. It also created a demand for an expanded state to provide security, adjudicate land claims, and build infrastructure, pulling the state westward in a classic \"Red Queen\" dynamic.\n*   **The Second Great Awakening:** This massive Protestant religious revival movement operated almost entirely outside of state control. It strengthened society by creating dense, powerful networks of voluntary associations (churches, missionary societies) and fostering a mobilized, morally-driven populace capable of collective action on issues like temperance and, later, abolition.\n*   **Institutionalization of Political Opposition:** Following the intense conflict over the Alien and Sedition Acts, the Democratic-Republican party built a sophisticated national network of newspapers, committees, and political clubs. This trend decisively strengthened society by creating a permanent, institutionalized structure for citizens to challenge state power, hold it accountable, and achieve a peaceful transfer of power, as seen in 1800.\n*   **Jeffersonian Deconstruction of the Federalist State:** Jefferson’s administration actively worked to reduce the federal government's scope by cutting the army and navy, abolishing all internal taxes (like the whiskey tax), and shrinking the bureaucracy. This trend deliberately sought to weaken the state’s fiscal and coercive capacity, reflecting a belief that a less powerful central state would enhance liberty and empower local, societal governance.\n\n### Events:\n\n*   **The Election of 1800:** This was the first peaceful transfer of power between rival political factions in U.S. history. The event strengthened both the state and society. It reinforced the legitimacy of the state’s constitutional framework for managing intense conflict, while simultaneously validating society’s power to fundamentally change its government through organized, non-violent political action.\n*   ***Marbury v. Madison* (1803):** The Supreme Court's ruling established the principle of judicial review. This event strengthened the state by creating a powerful internal check on legislative and executive power. By making the state's own branches accountable to the Constitution, it enhanced the state's capacity to be law-bound and predictable, a key feature of a state operating within the \"Narrow Corridor.\"\n*   **The Louisiana Purchase (1803):** This executive action doubled the size of the country, representing a monumental expansion of the state's sovereign domain and potential power. It was an act of a newly confident and capable state. This simultaneously created a vast new arena for societal expansion, setting the stage for a century of conflict and negotiation between settlers, Native Americans, and the federal government over how state power would be exercised in the new territory.\n*   **The Embargo Act of 1807:** In an attempt to use \"peaceable coercion\" against Britain and France, the federal government enacted a total embargo on foreign trade. This was an unprecedented assertion of the state's power over the national economy. It provoked a massive societal backlash—widespread smuggling, political protest, and economic hardship—that demonstrated society's ability to resist and ultimately force the state to repeal the deeply unpopular law.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where United States stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in the United States from 1809-1818 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Westward Expansion and Settlement:** A continuous, society-led demographic movement. Settlers, speculators, and planters moved into the Ohio Valley and the Deep South, often ahead of formal state control. This **strengthened society's power** by creating new, semi-autonomous communities but also created demands for a more capable state to provide security, infrastructure, and legal order, thus pulling the state's power along with it.\n*   **Rise of Domestic Manufacturing:** Spurred by Jefferson's embargo and the wartime blockade, a nascent industrial sector grew, particularly in New England textiles. This slow-moving economic shift **strengthened a new segment of society** (industrialists) who, in turn, successfully lobbied for state action (tariffs) to protect their interests, thereby also **strengthening the state's** role in economic management.\n*   **Judicial Nationalism under the Marshall Court:** The Supreme Court continued to issue rulings that established a unified, national legal framework superior to state laws. This institutional trend, exemplified by cases like *Martin v. Hunter's Lessee* (1816), consistently **strengthened the power and supremacy of the federal state** over individual states and secured a predictable legal environment for a nationalizing society.\n*   **Expansion of the Cotton Kingdom:** The combination of the cotton gin, high demand, and the opening of new lands in the Southwest fueled the rapid expansion of a slave-based agricultural economy. This powerful societal and economic trend **strengthened a dominant segment of Southern civil society (the planter class)**, entrenching its political power and creating deep sectional divisions that would later challenge the authority of the central state.\n\n### Events:\n\n*   **Expiration of the First Bank of the U.S. Charter (1811):** An alliance of agrarian interests and state banking advocates in society succeeded in dismantling a key pillar of federal financial power. This event **weakened the state's** ability to regulate currency and finance war, leading to financial chaos.\n*   **The War of 1812 (1812-1815):** This conflict was a critical test of the American state. The state's initial weakness was exposed through military failures, logistical incompetence, and the inability to prevent the burning of its own capital. However, the war's conclusion fostered a surge in nationalism that ultimately **strengthened both state and society.** It created a political consensus for a more powerful state, leading directly to a standing army, the Second Bank, and protective tariffs.\n*   **The Hartford Convention (1814-1815):** A powerful segment of New England society, feeling marginalized by the war and the state, met to propose constitutional changes and discuss secession. This event represented a direct challenge to the central state's authority. The convention's failure and the subsequent disgrace of the Federalist Party ultimately **strengthened the state** by discrediting secessionist threats and consolidating national unity.\n*   **Chartering of the Second Bank of the U.S. and the Tariff of 1816:** In direct response to the fiscal chaos of the War of 1812, Congress created two powerful new institutions. These acts dramatically **strengthened the state** by granting its central government significant new powers to manage the national economy, regulate currency, and shape industrial development.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where United States stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\nBased on the framework in *The Narrow Corridor*, here are the major trends and events in the United States from 1819-1828 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Expansion of Universal White Male Suffrage:** The steady removal of property qualifications for voting in most states was a slow-moving institutional change that dramatically expanded the electorate. This trend empowered a broader segment of the population, making politicians more accountable to popular will rather than just to established elites.\n    *   **Effect:** Strengthened society by increasing its capacity to control and contest the state.\n*   **The Market Revolution:** The growth of a national market economy, fueled by infrastructure like the Erie Canal (completed 1825) and westward expansion, created new economic interests and a more mobile, interconnected populace. This fostered the growth of a commercial class and an organized working class, both of which developed institutions (banks, unions, political clubs) outside of direct state control.\n    *   **Effect:** Strengthened both. The state grew in its capacity to regulate commerce and fund infrastructure, but society grew even faster in its organizational complexity and economic power.\n*   **Development of Mass-Based Political Parties:** The collapse of the \"Era of Good Feelings\" and the one-party system gave rise to the foundations of the Second Party System. Political organization began to shift from elite caucuses to mass-based, popular movements, particularly the emerging Jacksonian coalition. These new parties were powerful institutions within civil society designed to mobilize voters and seize control of the state apparatus.\n    *   **Effect:** Strengthened society's ability to organize and hold state power accountable.\n\n### Events:\n\n*   **Marshall Court Rulings of *McCulloch v. Maryland* (1819) and *Gibbons v. Ogden* (1824):** These landmark Supreme Court decisions were discrete events that fundamentally expanded the power of the federal government. *McCulloch* affirmed the doctrine of implied powers and federal supremacy over states (prohibiting Maryland from taxing the national bank), while *Gibbons* established the federal government's exclusive power to regulate interstate commerce.\n    *   **Effect:** Strengthened the (federal) state.\n*   **The Missouri Compromise (1820):** In response to a major societal conflict over the expansion of slavery, the federal government brokered and legislated a national solution. This act demonstrated a significant expansion of the state's capacity to impose order and regulate the nation's political and geographic development, directly intervening in what had been a fiercely contested social issue.\n    *   **Effect:** Strengthened the state by asserting its authority to manage deep societal divisions.\n*   **The Election of 1824 and the \"Corrupt Bargain\":** When the House of Representatives chose John Quincy Adams as president despite Andrew Jackson winning a plurality of the popular and electoral vote, it was perceived by many as an illegitimate act of elite insiders defying the popular will. This event galvanized a massive societal backlash, delegitimizing the existing state leadership and fueling the populist Jacksonian movement for the next four years.\n    *   **Effect:** Weakened the state (by undermining its legitimacy) and massively strengthened and mobilized society in opposition.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where United States stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in the United States from 1829-1838 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Expansion of universal white male suffrage:** The elimination of property requirements for voting broadened the electorate, making politicians more accountable to a wider segment of the populace. This trend increased society's ability to \"shackle\" the state through elections.\n    *   **Effect:** Strengthened society.\n*   **Emergence of the Second Party System:** The highly organized and competitive Democratic and Whig parties created national structures for political mobilization. These parties became key instruments of civil society for contesting power and holding the state accountable.\n    *   **Effect:** Strengthened society.\n*   **Growth of abolitionist and other reform movements:** The establishment of organizations like the American Anti-Slavery Society (1933) created a mobilized, non-state network dedicated to challenging state policies and deep-seated social norms, representing a classic assertion of societal power.\n    *   **Effect:** Strengthened society's mobilization.\n*   **Continued westward expansion:** The rapid settlement of western lands outpaced the federal government's ability to project authority and provide services. This created frontier areas with a dynamic of a relatively weak, or \"Absent,\" Leviathan, where societal norms and local organizations held greater sway.\n    *   **Effect:** Weakened the central state's direct control; strengthened localized societal power.\n\n### Events:\n\n*   **The Nullification Crisis (1832-1833):** South Carolina's attempt to nullify federal tariffs was a direct challenge to the central state's authority. President Andrew Jackson's response, threatening military force with the Force Bill, decisively affirmed the supremacy of the federal state over individual states.\n    *   **Effect:** Strengthened the central state.\n*   **The Bank War (climaxing 1832-1834):** President Jackson vetoed the rechartering of the Second Bank of the United States and subsequently removed federal deposits. This was a dramatic assertion of executive authority against a powerful, quasi-private national institution, concentrating economic power within the executive branch of the state.\n    *   **Effect:** Strengthened the executive power of the state.\n*   **Passage of the Indian Removal Act (1830) and defiance of *Worcester v. Georgia* (1832):** The state used its legislative and executive power to dispossess Native American tribes of their land. Jackson's refusal to enforce the Supreme Court's ruling in favor of the Cherokee demonstrated the state's capacity to exercise coercive power, even in defiance of its own legal constraints, crushing the targeted society.\n    *   **Effect:** Strengthened the coercive power of the state.\n*   **The Panic of 1837:** This severe financial crisis, partially triggered by Jackson's economic policies, caused widespread economic hardship. The state's inability to mitigate the crisis weakened its popular legitimacy and spurred societal discontent and political mobilization against the incumbent administration.\n    *   **Effect:** Weakened the state's legitimacy; mobilized societal opposition.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where United States stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\nBased on the framework in *The Narrow Corridor*, here are major historical trends and events in the United States from 1839-1848 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Second Great Awakening's influence on reform movements:** This ongoing religious revival fueled a surge in societal organization independent of the state. Abolitionist societies, the temperance movement, and early women's rights conventions (like Seneca Falls in 1848) created powerful, mobilized networks that challenged state-sanctioned institutions (slavery) and social norms.\n    *   **Effect:** Strengthened society by building its organizational capacity and moral authority to contest state power.\n*   **Mass immigration from Ireland and Germany:** Beginning in earnest in the 1840s, this demographic wave diversified the population, created new urban social structures, and fueled both economic growth and nativist backlash. These immigrant communities formed their own social, religious, and political organizations, increasing the complexity and pluralism of civil society.\n    *   **Effect:** Strengthened society by increasing its size, diversity, and associational density.\n*   **Expansion of the Market Revolution:** The continued growth of factories, railroads, and the telegraph created new, powerful economic actors (industrialists, financiers) and new forms of social organization (nascent labor unions). This process concentrated economic power in the hands of non-state actors who could influence government policy.\n    *   **Effect:** Strengthened society, particularly its economic elites and organized labor segments.\n*   **Ideology of \"Manifest Destiny\":** While a broad cultural trend, it created popular societal pressure for territorial growth. This ideology was a powerful force outside the formal state, driving settlers west and creating a political mandate for state action that the government then adopted.\n    *   **Effect:** Strengthened both. It empowered a segment of society to push a national agenda, which in turn justified a massive expansion of the state's territorial and military power.\n\n### Events:\n\n*   **The Mexican-American War (1846-1848):** The war was a discrete, state-led project that required a massive expansion of the U.S. military, a national mobilization effort, and the creation of administrative capacity to govern vast new territories (the Mexican Cession). This was a fundamental act of state-building.\n    *   **Effect:** Massively strengthened the state by expanding its military, bureaucracy, and territorial domain.\n*   **Annexation of Texas (1845):** A direct precursor to the war, this act incorporated a huge new territory and its population, legally expanding the federal state's authority and responsibilities.\n    *   **Effect:** Strengthened the state by increasing its size and scope.\n*   **Repeal of the Congressional \"Gag Rule\" (1844):** For years, the state (via the House of Representatives) had formally refused to hear petitions from citizens regarding slavery. The rule's repeal, forced by a relentless campaign led by John Quincy Adams and abolitionist societies, was a landmark victory for civil society's ability to compel the state to listen.\n    *   **Effect:** Strengthened society by affirming its power to set the terms of national debate and hold the state accountable.\n*   **Dorr's Rebellion in Rhode Island (1841-1842):** An extra-legal movement from an un-enfranchised segment of society attempted to rewrite the state constitution. The established state government crushed the rebellion, using its monopoly on force to assert its authority, but the immense societal pressure led to the adoption of a more liberal constitution shortly thereafter.\n    *   **Effect:** Strengthened both. The state demonstrated its power to suppress insurrection, while society demonstrated its power to force fundamental political reform through mobilization.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where United States stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\nBased on the framework in *The Narrow Corridor*, here are the major trends and events from 1849-1858 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Intensifying Sectionalism:** The growing divergence between the North and South over slavery was not a single event but a pervasive trend. It fundamentally **weakened the federal state** by eroding its legitimacy and ability to act as a neutral arbiter. Simultaneously, it **strengthened competing societal coalitions** (abolitionist and pro-slavery movements, press, and political organizations), which became more mobilized and powerful than the national state trying to contain them.\n*   **Westward Expansion and Manifest Destiny:** The rapid settlement of the West, spurred by events like the California Gold Rush, consistently outpaced the government's ability to establish effective control. This trend **weakened the state's practical capacity** on the frontier, often creating \"Absent Leviathan\" conditions. In these areas, it **strengthened settler society**, which developed its own informal norms, economic networks, and coercive organizations (vigilante committees).\n*   **Mass Immigration and Nativism:** A massive influx of Irish and German immigrants dramatically increased the size and complexity of Northern civil society. This demographic shift **strengthened society** by creating new social groups, labor pools, and political interests. The resulting nativist backlash (e.g., the Know-Nothing party) further demonstrated the power of mobilized societal groups to shape the political landscape independent of, and often in opposition to, established state structures.\n\n### Events:\n\n*   **The Compromise of 1850 (specifically the Fugitive Slave Act):** This act was a dramatic assertion of federal power. It **strengthened the state's coercive capacity** by forcing federal and local officials in free states, and even private citizens, to aid in the capture of escaped slaves. This assertion of state power provoked a powerful backlash, **strengthening Northern civil society** by galvanizing the abolitionist movement and leading to state-level \"personal liberty laws\" designed to defy federal authority.\n*   **The Kansas-Nebraska Act (1854):** This federal law repealed the Missouri Compromise line and offloaded the decision on slavery to settlers (\"popular sovereignty\"). This act **weakened the federal state** by having it abdicate its authority to manage the nation's most explosive issue. It unleashed a torrent of societal power, as pro- and anti-slavery organizations mobilized and funded a civil war in Kansas (\"Bleeding Kansas\"), thus **strengthening mobilized, and often violent, societal factions** at the direct expense of state authority and its monopoly on violence.\n*   **The *Dred Scott v. Sandford* Supreme Court Decision (1857):** This was a maximalist attempt by a branch of the state (the judiciary) to resolve the slavery question. It **strengthened the power of the federal state in favor of pro-slavery society**, declaring that Congress could not ban slavery in the territories and that Black people were not citizens. However, by overreaching so far, the decision shattered the Court's legitimacy in the North, **weakening the state's overall authority** and massively **strengthening oppositional society** by fueling the growth of the Republican Party.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where United States stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\nBased on the framework in *The Narrow Corridor*, here are the major trends and events from 1859-1868 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Creation of a National Economy and Fiscal State:** The demands of the Civil War forced the federal government to move beyond its limited antebellum role. The creation of a national currency (Greenbacks), the passage of the National Banking Acts (1863-64), and the implementation of the first income tax created a centralized fiscal-military state with unprecedented economic power.\n    *   **Effect:** Massively strengthened the state's administrative capacity.\n\n*   **Westward Expansion as Federal Policy:** While westward expansion was a long-term demographic trend, the Republican-led government during the war transformed it into a centrally directed national project through the Homestead Act, Pacific Railway Act, and Morrill Land-Grant Act (all 1862). The state was now an active agent in settling the continent and building national infrastructure.\n    *   **Effect:** Strengthened both the state (by expanding its administrative reach and authority) and society (by creating new property owners and institutions like land-grant colleges).\n\n*   **Mobilization and Organization of New Social Groups:** The crisis of the Union and emancipation spurred intense social organization. In the North, Union Leagues and aid societies mobilized popular support for the war. In the South, emancipation led to the creation of new Black churches, schools, and political organizations that immediately began demanding rights, while white southerners formed violent resistance groups like the Ku Klux Klan.\n    *   **Effect:** Strengthened society by creating new, powerful constituencies and increasing the scope of political contestation.\n\n### Events:\n\n*   **John Brown's Raid on Harpers Ferry (1859):** An act by a small, militant faction of civil society that dramatically polarized the nation. It demonstrated the inability of existing state institutions to mediate the conflict over slavery, presaging the state's looming failure.\n    *   **Effect:** Weakened the perceived legitimacy and capacity of the existing state, while strengthening radical factions within society.\n\n*   **Secession and the Outbreak of Civil War (1860-1861):** The ultimate challenge to state power, as 11 states attempted to dissolve the Union through organized social and political action. The federal government's response to this existential threat was the primary driver of its subsequent expansion.\n    *   **Effect:** Initially a catastrophic weakening of the state, but the Union's eventual military and political response led to the greatest strengthening of the federal state in U.S. history.\n\n*   **Emancipation Proclamation (1863) and 13th Amendment (1865):** The state, through executive and then constitutional action, nullified the property claims of the southern elite over four million people. This was a revolutionary assertion of federal power over the social and economic structure of the states.\n    *   **Effect:** Strengthened the state by giving it a new moral and legal authority; radically strengthened society by creating a vast new class of free citizens.\n\n*   **Passage of the Reconstruction Acts (1867) and Ratification of the 14th Amendment (1868):** These events fundamentally redefined the relationship between the citizen and the government. The federal state assumed the power to enforce civil rights against the states, placing federal troops in the South to register Black voters and protect them from societal violence.\n    *   **Effect:** Massively strengthened the federal state by granting it direct enforcement power over individual rights; strengthened society by providing a constitutional foundation for claims against state power.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where United States stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\nBased on Acemoğlu and Robinson's framework, here are major historical trends and events from 1869-1878 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **The \"Redemption\" of the South:** This was a slow-moving, multi-year campaign by white Southern Democrats to dismantle Republican-led Reconstruction governments through political organization, intimidation, and paramilitary violence (e.g., the Red Shirts). This trend represented a powerful segment of society mobilizing to successfully resist and ultimately defeat the objectives of the federal state.\n    *   **Effect:** Strengthened the power of a dominant, coercive segment of society in the South; dramatically weakened the federal state's capacity and will to enforce its laws and protect citizens' rights in that region.\n\n*   **Judicial Narrowing of Federal Power:** A series of Supreme Court decisions, notably the *Slaughter-House Cases* (1873) and *U.S. v. Cruikshank* (1876), systematically eroded the federal government's authority under the 14th and 15th Amendments. This trend institutionally limited the state's ability to protect individuals from infringement by states or other societal groups.\n    *   **Effect:** Weakened the power of the federal state; strengthened the power of states and private organizations (like the Ku Klux Klan) to act without federal oversight.\n\n*   **Growth of Industrial Corporations and Monopolies:** The rapid expansion of railroads and other industries created massive corporations with economic and political power that often dwarfed state and even federal regulatory capacity. These entities became powerful new actors within society.\n    *   **Effect:** Strengthened the power of a new corporate element within society; initially weakened the state's ability to regulate the economy and check private power.\n\n*   **Rise of Agrarian and Labor Organizing:** In response to economic hardship and corporate power, farmers organized into the Grange and workers into unions like the Knights of Labor. This trend demonstrated society's increasing capacity to self-organize and make collective demands upon the state and capital.\n    *   **Effect:** Strengthened civil society's capacity for political mobilization and economic resistance.\n\n### Events:\n\n*   **Creation of the Department of Justice and Passage of the Enforcement Acts (1870-1871):** These were specific federal actions designed to crush the Ku Klux Klan. The government claimed the authority to use federal courts and military power to suppress a non-state, societal organization that was challenging its monopoly on violence.\n    *   **Effect:** A major, though temporary, strengthening of the federal state's coercive and legal power over violent societal actors.\n\n*   **The Panic of 1873 and the Long Depression:** This financial crisis and the ensuing six-year economic depression sapped the federal government's resources and political will, shifting the national focus from civil rights in the South to economic recovery. The hardship fueled widespread social unrest.\n    *   **Effect:** Weakened the state's fiscal capacity and legitimacy; strengthened societal discontent and mobilization (e.g., labor strikes).\n\n*   **The Great Railroad Strike of 1877:** A massive, spontaneous national labor uprising represented the largest mobilization of societal power by industrial workers to date. The federal government's response—deploying troops to violently suppress the strikes—was a decisive demonstration of its ultimate authority.\n    *   **Effect:** Briefly demonstrated a massive strengthening of societal power (labor), but ultimately prompted a forceful strengthening of the state's power to protect corporate property and enforce order.\n\n*   **The Compromise of 1877:** This political deal resolved the disputed 1876 presidential election by awarding the presidency to Rutherford B. Hayes in exchange for the withdrawal of the last federal troops from the South. This discrete event marked the formal end of Reconstruction.\n    *   **Effect:** Catastrophically weakened the federal state's role in the South, effectively ceding power over civil rights to Southern state governments and the dominant white society, collapsing the \"Narrow Corridor\" for African Americans in the region.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where United States stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\nBased on the framework in *The Narrow Corridor*, here are major historical trends and events in the United States from 1879-1888 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Industrial Consolidation and the Rise of Trusts:** The rapid concentration of capital into massive corporations and trusts (like Standard Oil) created powerful new entities within society. This trend **strengthened a segment of society (corporate capital)**, which often operated beyond the effective control of the existing, weaker state, and created intense pressure from other parts of society for a more powerful state to regulate it.\n*   **The Growth of Organized Labor:** In response to industrialization, membership in labor organizations like the Knights of Labor surged, peaking in 1886. This movement represented a significant mobilization of working-class Americans to contest the power of capital. This trend **strengthened civil society** by creating a counterbalance to corporate power and making new demands on the state.\n*   **Mass Immigration and Urbanization:** The increasing arrival of \"New Immigrants\" from Southern and Eastern Europe fueled industrial growth and transformed American cities. This demographic trend created new, dense social networks, political machines, and sources of social conflict, **strengthening society's complexity and power** relative to a state struggling to manage and provide services for this rapid growth.\n*   **The Systematic Subjugation of Native Americans:** The conclusion of the major Indian Wars and the government's policy of forcing assimilation represented the U.S. state projecting its power definitively. This trend **strengthened the state** by eliminating autonomous, rival societies and asserting its monopoly on land and violence in the West.\n\n### Events:\n\n*   **The *Civil Rights Cases* (1883):** The Supreme Court's decision to invalidate the Civil Rights Act of 1875 effectively stripped the federal government of its power to prohibit discrimination by private individuals and businesses. This event **weakened the federal state's** capacity to protect civil rights, ceding power to discriminatory norms and actors within society.\n*   **The Pendleton Civil Service Reform Act (1883):** Passed in the wake of President Garfield's assassination, this act replaced the political \"spoils system\" with a merit-based system for a portion of the federal bureaucracy. This was a crucial step in building a more professional, autonomous, and capable state apparatus, thereby **strengthening the state**.\n*   **The Haymarket Affair (1886):** A bombing during a labor rally in Chicago led to a swift and severe government crackdown on labor organizers, anarchists, and immigrants. The subsequent trials and executions demonstrated the state's coercive power against radical social movements. This event **strengthened the state's** position as the arbiter of public order while severely **weakening a segment of civil society** (the radical labor movement).\n*   **The Interstate Commerce Act (1887):** Following the Supreme Court's ruling in *Wabash v. Illinois* (1886) that states could not regulate interstate railroads, Congress passed this act creating the Interstate Commerce Commission (ICC). This was the first federal regulatory agency, representing a major expansion of federal power into the economy in response to demands from society (farmers, small businesses) to control powerful corporations. This event **significantly strengthened the state**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where United States stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\nBased on Acemoğlu and Robinson's framework, here are major historical trends and events from 1889-1898 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Consolidation of Corporate Power (Trusts):** The rapid formation of massive industrial monopolies in oil, steel, and railroads created a new type of powerful societal actor. This trend **strengthened a concentrated segment of society (corporate elites)**, which could often dominate or \"capture\" parts of a still-developing state, while also provoking a societal backlash demanding a stronger state to regulate them.\n*   **The Populist Movement:** A broad, organized, and powerful grassroots movement of farmers, laborers, and reformers emerged in response to the power of banks, railroads, and the gold standard. This trend **strengthened society's power** by mobilizing a huge segment of the population to contest elite control and demand a more responsive and powerful state that would intervene in the economy on their behalf.\n*   **Growth of Organized Labor:** Despite violent setbacks, labor unions grew in membership and militancy. This trend **strengthened a key segment of society (industrial workers)**, creating an organized force capable of challenging corporate power through collective action, even as the state frequently opposed them.\n*   **Solidification of Jim Crow in the South:** Following the end of Reconstruction, Southern states systematically built a legal and social framework of racial segregation and disenfranchisement. This was a trend of state-level action that **strengthened the state's coercive power** to suppress a specific group, and in turn, **catastrophically weakened Black civil society** by stripping it of political power and legal protection.\n\n### Events:\n\n*   **Passage of the Sherman Antitrust Act (1890):** This was the first major federal action to curb the power of trusts. The act was initially weak and often used against labor unions, but its passage represented a significant, if tentative, step toward **strengthening the state's** legal and regulatory capacity to confront powerful new forms of societal (corporate) power.\n*   **The Pullman Strike (1894):** When a national railroad strike led by Eugene V. Debs halted commerce, the federal government under President Cleveland intervened decisively. By using an injunction and deploying federal troops to break the strike, this event demonstrated the **state strengthening its coercive power** at the expense of **weakening organized society (labor)**, siding clearly with corporate interests.\n*   ***Plessy v. Ferguson* Supreme Court Decision (1896):** The Court's \"separate but equal\" ruling gave federal constitutional sanction to the state-level trend of Jim Crow. This event dramatically **strengthened the state's power** to enforce racial hierarchy and delivered a devastating blow that **weakened Black civil society** by legally denying its claims to equality and access to public life.\n*   **The Presidential Election of 1896:** This election pitted William Jennings Bryan, who championed the Populist cause, against William McKinley, who represented industrial and financial interests. McKinley's decisive victory marked the defeat of the Populist movement as a national force, **weakening a broad-based societal mobilization** and aligning the federal state more closely with the interests of established corporate power for the next decade.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where United States stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events from 1899-1908 in the United States that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Progressive Movement:** This broad, slow-moving reform impulse was the defining trend of the era. It was a societal response to the problems of industrialization and corruption, seeking to curb the power of corporate trusts and political machines. **Effect:** It simultaneously strengthened society (by mobilizing citizens, creating new associations, and promoting direct democracy) and strengthened the state (by demanding and legitimizing new government powers to regulate the economy and improve social welfare). This dynamic competition is central to the \"Red Queen\" effect that keeps a country in the narrow corridor.\n*   **Corporate Consolidation:** The Gilded Age trend of forming massive industrial trusts and monopolies peaked in these years (e.g., the creation of U.S. Steel in 1901). These corporations wielded immense economic and political power, often dwarfing that of state governments and challenging federal authority. **Effect:** Strengthened a powerful faction of society (corporate capital) that could dominate a weak state, but also served as a catalyst that strengthened broader civil society and the federal state in opposition to it.\n*   **Rise of Muckraking Journalism:** A trend within Progressivism where journalists like Ida Tarbell (*The History of the Standard Oil Company*) and Lincoln Steffens (*The Shame of the Cities*) exposed corporate and political corruption to a mass audience. **Effect:** Strengthened society by informing and mobilizing public opinion, creating immense pressure on the state to act and hold powerful actors accountable. It was a key mechanism for society to \"shackle\" both the state and elite-dominated institutions.\n*   **Mass Immigration and Urbanization:** The influx of millions of immigrants, primarily from Southern and Eastern Europe, continued to swell American cities. This demographic shift created social dislocation but also fostered new, dense networks of civil society (mutual aid societies, ethnic enclaves, settlement houses) and created new, large-scale problems (public health, housing) that demanded state intervention. **Effect:** Strengthened society through the creation of new grassroots organizations, while also strengthening the state by expanding its role in urban governance and public health.\n\n### Events:\n\n*   **Theodore Roosevelt's Intervention in the 1902 Anthracite Coal Strike:** Instead of using federal troops to break the strike, as his predecessors had, President Roosevelt acted as a mediator, threatening to have the army seize the mines. He forced owners to negotiate with the union, establishing a new precedent. **Effect:** Dramatically strengthened the state, specifically the executive branch, by asserting its power as an arbiter in major economic conflicts, rather than just an enforcer for capital.\n*   **Northern Securities Co. v. United States (1904):** Roosevelt's administration used the Sherman Antitrust Act to sue and break up J.P. Morgan's massive railroad monopoly. The Supreme Court's decision affirmed the government's authority to dissolve a major corporation. **Effect:** Strengthened the state by proving it could successfully challenge and discipline the most powerful private economic actors, a key step in \"shackling\" corporate power.\n*   **Passage of the Hepburn Act (1906):** This law significantly increased the power of the state's Interstate Commerce Commission (ICC), giving it the authority to set \"just and reasonable\" maximum railroad rates. Before this, the ICC was largely powerless. **Effect:** Strengthened the state by building its bureaucratic capacity for effective economic regulation, a direct response to societal demands to control monopolies.\n*   **Passage of the Pure Food and Drug Act and the Meat Inspection Act (1906):** Spurred directly by societal mobilization after the publication of Upton Sinclair's muckraking novel *The Jungle*, these laws created the first federal consumer protection agencies. **Effect:** A clear example of the \"Red Queen\" effect. A mobilized society forced the creation of new state capacity, strengthening the state's power to regulate in the public interest while demonstrating the power of society to direct and control state growth.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where United States stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\nBased on the framework in *The Narrow Corridor*, here are major trends and events from 1909-1918 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Maturation of the Progressive Movement:** This broad, society-led movement of reformers, muckrakers, and activists successfully demanded greater state intervention to curb corporate power, address urban poverty, and regulate industry. This trend strengthened **both** society (by increasing its organization and political influence) and the state (by creating new regulatory agencies and expanding its mandate, pulling it into the \"corridor\").\n*   **Growth and Militancy of the Labor Movement:** The increasing size of unions like the American Federation of Labor (AFL) and the radicalism of the Industrial Workers of the World (IWW) represented a significant mobilization of working-class civil society. This trend strengthened **society** by creating a powerful counterweight to corporate interests and the state apparatus that often protected them.\n*   **The Women's Suffrage Movement's National Push:** Culminating in this period, the organized, nationwide campaign for women's right to vote was a massive mobilization of civil society. It built powerful, sophisticated non-governmental organizations that successfully pressured the state to become more inclusive and accountable. This strengthened **society's** capacity to effect fundamental political change.\n*   **The \"Great Migration\":** This demographic trend saw hundreds of thousands of African Americans move from the rural South to Northern cities. This was an act of civil society \"voting with its feet\" to escape the repressive, localized state power (Jim Crow) of the South, creating new centers of social and political organization in the North and strengthening **society's** agency.\n\n### Events:\n\n*   **Ratification of the 16th Amendment (1913):** This amendment granted the federal government the power to levy a national income tax. This event massively strengthened the **state** by providing it with a vast and elastic source of revenue, dramatically increasing its fiscal capacity for all future endeavors, including regulation and war.\n*   **Ratification of the 17th Amendment (1913):** This amendment established the direct popular election of U.S. Senators, replacing their appointment by state legislatures. This event weakened the power of entrenched party machines and special interests at the state level and strengthened **society's** direct control over the federal state, making it more responsive to popular will.\n*   **Creation of the Federal Reserve (1913) and Federal Trade Commission (1914):** The passage of the Federal Reserve Act and the Federal Trade Commission Act created powerful, independent federal agencies with significant authority over the nation's banking system and corporate conduct. These events significantly strengthened the **state's** administrative and regulatory power over the economy.\n*   **U.S. Entry into WWI and the Espionage and Sedition Acts (1917-1918):** The war prompted an unprecedented expansion of federal power over industry, labor, and daily life (e.g., War Industries Board). Concurrently, the Espionage and Sedition Acts gave the government sweeping powers to suppress dissent and free speech. This period dramatically strengthened the **state** while severely weakening **civil society's** ability to check its power, pushing the U.S. toward the \"Despotic Leviathan\" side of the corridor.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where United States stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\nBased on the framework in *The Narrow Corridor*, here are major trends and events in the U.S. from 1919-1928 that affected the power of the state or civil society.\n\n### Trends:\n\n*   **Prohibition and the Rise of Organized Crime:** The 18th Amendment (effective 1920) vastly expanded the federal state's policing powers. However, its widespread unpopularity and difficulty of enforcement led to the massive growth of a powerful, violent, and wealthy segment of civil society—organized crime—that operated entirely outside the law, weakening the state's legitimacy and monopoly on force. This **strengthened the state's formal power but also strengthened a powerful illicit society that challenged it.**\n*   **The \"Great Migration\" and Urbanization:** This slow-moving demographic shift of African Americans to northern cities (and general movement from farms to cities) created new, concentrated communities. This fostered the growth of new and potent civil society organizations, political blocs, and cultural movements (e.g., the Harlem Renaissance, Marcus Garvey's UNIA), **strengthening the organizational power of specific segments of society.**\n*   **The Rise of the Second Ku Klux Klan:** The KKK's resurgence as a mass-membership organization in the early 1920s represents the mobilization of a powerful, nativist, and reactionary segment of civil society. It exerted enormous political influence and often acted as a parallel justice system, using extralegal violence to enforce its norms, thereby **strengthening a segment of society while directly challenging the state's authority and monopoly on justice.**\n*   **\"Welfare Capitalism\" and the Open Shop Movement:** In response to labor militancy, major corporations promoted company-sponsored benefits (pensions, health plans) and aggressively suppressed independent unions. This economic trend **weakened a key element of organized civil society (independent labor unions)** while strengthening the power of corporations as dominant social and economic actors.\n\n### Events:\n\n*   **The First Red Scare and the Palmer Raids (1919-1920):** A direct and dramatic assertion of state power. The Justice Department, under Attorney General A. Mitchell Palmer, arrested and deported thousands of suspected radicals with little regard for due process. This event **massively strengthened the coercive, repressive power of the state** while severely **weakening radical political organizations and immigrant communities within civil society.**\n*   **Ratification of the 19th Amendment (1920):** This discrete legal event, the result of decades of mobilization by suffragist movements, granted women the right to vote. It formally incorporated millions of citizens into the political process, **strengthening civil society by significantly expanding its power to hold the state accountable through the ballot box.**\n*   **The Immigration Act of 1924 (Johnson-Reed Act):** This law established strict national-origin quotas, drastically limiting immigration from Southern/Eastern Europe and Asia. Pushed by nativist social movements, this act represents a major expansion of the federal state's administrative power to control the nation's demographic composition, **strengthening the state's bureaucratic control over society.**\n*   **The Teapot Dome Scandal (exposed 1922-1924):** The uncovering of bribery in the Harding administration, led by the press and a Senate investigation, demonstrated the power of both civil society (a free press) and institutions within the state (Congress) to check the executive branch. While the scandal weakened the state's popular legitimacy, the successful investigation **strengthened society's ability to hold the state accountable and reinforced the \"shackled\" nature of the American state.**\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n1909-1918: <8.2, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where United States stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in the United States from 1929-1938 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Mass Unemployment and Economic Collapse (1929-1938):** The sustained economic crisis delegitimized the existing power of business elites and private institutions within civil society, which had failed to prevent or solve the Depression. This created a widespread popular demand for federal intervention.\n    *   **Effect:** Weakened a powerful segment of society (capital/business) and created a strong mandate for an expansion of state power.\n*   **The Rise of a National, Organized Labor Movement (peaking 1935-1938):** Spurred by economic desperation and new legal protections, the growth of industrial unions like the CIO created a new, powerful, and mobilized bloc within civil society capable of making demands on both capital and the state.\n    *   **Effect:** Strengthened society by giving a previously disorganized segment a powerful collective voice.\n*   **Shift in Public Ideology Towards Federal Responsibility (1932-1938):** The failure of private charity, local, and state governments to cope with the Depression's scale caused a fundamental, slow-moving shift in public opinion. Americans increasingly expected the federal government to ensure a basic level of economic security.\n    *   **Effect:** Strengthened the state by providing it with a deep well of popular legitimacy for unprecedented intervention in the economy and social welfare.\n\n### Events:\n\n*   **The Stock Market Crash of 1929 and Subsequent Banking Crises (1929-1933):** This discrete series of financial collapses acted as a catalyst, shattering the perceived competence of the financial sector and eroding the social power held by economic elites.\n    *   **Effect:** Dramatically weakened a core pillar of societal power (the financial elite) and created the power vacuum that the state would later fill.\n*   **The Passage of the National Labor Relations Act (Wagner Act) of 1935:** This legislation created a federal legal framework that protected workers' right to organize and bargain collectively. The state actively and legally empowered a segment of civil society to check the power of another (corporate management).\n    *   **Effect:** Strengthened both the state (as the arbiter of labor relations) and society (by legally empowering unions), intensifying the \"Red Queen\" dynamic between them.\n*   **The Passage of the Social Security Act of 1935:** This event established a direct, permanent relationship between the federal state and individual citizens for old-age pensions and unemployment insurance, bypassing previous societal institutions like family, private charity, and local relief.\n    *   **Effect:** Massively strengthened the state by creating new administrative capacities and a durable dependence of citizens upon it for their welfare.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n1909-1918: <8.2, 9.5>\n1919-1928: <8.4, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where United States stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\nBased on Acemoğlu and Robinson's framework, here are major trends and events from 1939-1948 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **The wartime expansion of the federal bureaucracy and the rise of the military-industrial complex.** This long-term mobilization for World War II and the subsequent Cold War created a larger, more permanent, and more powerful federal apparatus with vast economic and regulatory reach (e.g., the War Production Board, the Manhattan Project, the new Department of Defense). This trend **massively strengthened the state**.\n*   **The surge in power and membership of organized labor.** Union membership grew by over 50% during the war. Labor became a key partner in wartime production planning and gained significant bargaining power, creating a powerful organized force outside of government control that could make demands upon both corporations and the state. This trend **strengthened society**.\n*   **The Second Great Migration.** The migration of over five million African Americans from the rural South to industrial cities in the North and West was a slow-moving demographic shift that accelerated during the war. It created new, concentrated Black voting blocs in cities, fostered the growth of civil rights organizations, and gave a segment of society new economic and political leverage to challenge discriminatory norms and state policies. This trend **strengthened society**.\n\n### Events:\n\n*   **The United States’ entry into World War II (December 1941).** This discrete event triggered an unprecedented mobilization of national resources under federal control. The implementation of the draft, industrial seizure, wage and price controls, and rationing represented a colossal assertion of government authority over the economy and individual lives. This event **dramatically strengthened the state**.\n*   **The passage of the Servicemen’s Readjustment Act of 1944 (the G.I. Bill).** This act was a landmark state-led investment in its citizens. By providing veterans with access to higher education, job training, and low-cost home loans, the government fueled the creation of a larger, more prosperous, and highly-educated middle class, a cornerstone of a vibrant civil society. This event **strengthened both the state and society** by building human capital and fostering stability.\n*   **The passage of the Taft-Hartley Act (1947).** Enacted over President Truman's veto, this law was a direct response to a post-war wave of labor strikes. It restricted the power of unions by outlawing certain types of strikes and allowing states to pass \"right-to-work\" laws. This event **strengthened the state** by giving it new powers to intervene in labor disputes while simultaneously **weakening a key organized element of civil society (unions)**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n1909-1918: <8.2, 9.5>\n1919-1928: <8.4, 8.8>\n1929-1938: <8.7, 9.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where United States stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are major historical trends and events in the U.S. from 1949-1958 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Growth of the National Security State:** Fueled by the Cold War and anti-communist sentiment, the U.S. saw a sustained expansion of its military, intelligence agencies (like the CIA), and federal law enforcement (FBI). This institutional trend massively increased the capacity and reach of the state, particularly the executive branch, under the justification of national defense.\n    *   **Effect:** Strengthened the state.\n*   **Post-War Economic Boom and Suburbanization:** A period of unprecedented economic growth created a larger, wealthier, and more educated middle class. The demographic shift to suburbs created new forms of civic organization (PTAs, community associations) and empowered individuals as consumers and homeowners, fostering a vibrant, albeit often conformist, civil society.\n    *   **Effect:** Strengthened society.\n*   **Peak Power of Organized Labor:** Following the consolidation of unions, culminating in the 1955 merger of the AFL and CIO, organized labor reached its peak membership and political influence. As a powerful, organized bloc within civil society, it acted as a significant counterweight to both corporate interests and state power.\n    *   **Effect:** Strengthened society.\n\n### Events:\n\n*   **The Korean War (1950-1953):** The war prompted a massive increase in military spending, the use of a peacetime draft, and the assertion of presidential power to commit troops without a formal declaration of war. This event dramatically expanded the state's fiscal and military apparatus.\n    *   **Effect:** Strengthened the state.\n*   **The Army-McCarthy Hearings (1954):** This televised spectacle marked the culmination of the Red Scare. Senator McCarthy’s downfall, driven by journalistic exposure (a societal check) and pushback from the U.S. Army (a state institution), demonstrated society’s capacity to rein in the state's most repressive overreaches, a key dynamic for staying within the \"narrow corridor.\"\n    *   **Effect:** Strengthened society's ability to check the state.\n*   ***Brown v. Board of Education of Topeka* (1954):** This Supreme Court decision was an act of the federal state that invalidated a key legal pillar of segregation (a \"cage of norms\"). By doing so, it legally empowered the Civil Rights Movement, providing a powerful new tool for civil society to challenge discriminatory social structures and local state governments.\n    *   **Effect:** Strengthened both the federal state (over state governments) and civil society.\n*   **The Federal-Aid Highway Act of 1956:** This act authorized the construction of the Interstate Highway System, the largest public works project in American history. It was a massive expansion of the federal state's role in the economy, infrastructure, and national planning, directly altering the physical and economic landscape of the country.\n    *   **Effect:** Strengthened the state.\n*   **The Little Rock Crisis (1957):** President Eisenhower's deployment of the 101st Airborne Division to enforce the desegregation of Central High School was a dramatic assertion of federal state power over a recalcitrant state government. It demonstrated the state's capacity to enforce its own laws against powerful societal and local state resistance.\n    *   **Effect:** Strengthened the state (specifically, the federal state).\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n1909-1918: <8.2, 9.5>\n1919-1928: <8.4, 8.8>\n1929-1938: <8.7, 9.6>\n1939-1948: <8.8, 9.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where United States stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\nBased on Acemoğlu and Robinson's framework, here are major trends and events from 1959-1968 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **The \"Rights Revolution\" of the Warren Court:** A series of landmark Supreme Court decisions—such as *Gideon v. Wainwright* (1963), *Reynolds v. Sims* (1964), and *Miranda v. Arizona* (1966)—expanded civil liberties and federal legal standards. This institutional trend strengthened both state and society in a classic \"Red Queen\" dynamic: it **strengthened society** by empowering individuals with new rights against state power, while simultaneously **strengthening the state** by expanding the federal judiciary's authority over states and local practices.\n*   **Growth of the Military-Industrial Complex and the \"National Security State\":** Fueled by the Cold War and the escalating Vietnam War, federal defense spending and the size of intelligence and military agencies grew enormously. This trend unequivocally **strengthened the state**, particularly the executive branch, by granting it vast resources, secrecy, and power that was difficult for civil society or other branches of government to check.\n*   **Rising Affluence and Suburbanization:** Continued post-war economic prosperity created a larger, more educated middle class with the resources and time to engage in civic life. This demographic and economic trend **strengthened society** by increasing its capacity for political organization, protest, and the formation of grassroots movements that could challenge state policies.\n\n### Events:\n\n*   **The March on Washington for Jobs and Freedom (1963):** This single event, drawing over 250,000 people, was a massive, peaceful demonstration of civil society's power to mobilize, organize, and place direct moral and political pressure on the federal government. It powerfully **strengthened society** by showcasing its collective influence and setting the stage for major legislation.\n*   **Passage of the Civil Rights Act (1964) and Voting Rights Act (1965):** In direct response to pressure from civil society, the federal government passed sweeping legislation that outlawed segregation and protected voting rights. These acts dramatically **strengthened the state** by giving it unprecedented legal authority and enforcement power to intervene in state and local affairs, while also **strengthening society** by enfranchising millions of citizens and giving them new tools to demand equality.\n*   **The Gulf of Tonkin Resolution (1964):** Following a purported naval incident, Congress passed this resolution, granting President Lyndon B. Johnson the authority to use conventional military force in Southeast Asia without a formal declaration of war. This discrete legislative event massively **strengthened the state**, concentrating immense war-making power in the executive branch and weakening congressional oversight.\n*   **Urban Riots/Uprisings (e.g., Watts 1965, Detroit & Newark 1967):** These explosive events represented a violent rejection of state authority and a challenge to its monopoly on force, demonstrating the power of a desperate segment of society to disrupt the status quo. In response, they also triggered a massive mobilization of the state's coercive power (police, National Guard), leading to a **strengthening of the state's domestic security apparatus.**\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n1909-1918: <8.2, 9.5>\n1919-1928: <8.4, 8.8>\n1929-1938: <8.7, 9.6>\n1939-1948: <8.8, 9.8>\n1949-1958: <9.0, 9.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where United States stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events from 1969-1978 that affected the balance of power between the U.S. state and civil society.\n\n### Trends:\n\n*   **Profound decline in public trust in government:** A slow-moving trend fueled by the Vietnam War's credibility gap and the Watergate scandal. This erosion of legitimacy weakened the state's moral authority and empowered societal actors (like the press and protest movements) to challenge it more aggressively. **Effect:** Weakened the state (legitimacy); strengthened society (in its critical stance).\n*   **Expansion of the federal regulatory state:** The creation of powerful new agencies like the Environmental Protection Agency (EPA, 1970) and the Occupational Safety and Health Administration (OSHA, 1970) vastly increased the state's capacity to intervene in the economy and daily life, often in response to societal demands for safety and environmental protection. **Effect:** Strengthened the state (powers and scope).\n*   **Rise of new, non-economic social movements:** The post-Civil Rights era saw the maturation of powerful movements focused on environmentalism (Earth Day), consumer rights (Ralph Nader), and second-wave feminism (the fight for the ERA). These groups built robust organizations to lobby, litigate, and protest, holding both state and corporate actors to account. **Effect:** Strengthened society.\n*   **Deindustrialization and the decline of organized labor:** The slow collapse of manufacturing in the \"Rust Belt\" began to erode the power of private-sector unions, a traditional pillar of organized civil society. This reduced the collective bargaining power of a significant segment of the populace. **Effect:** Weakened society (a specific, traditional segment).\n\n### Events:\n\n*   **The Watergate Scandal (investigation 1972-1974):** The exposure of criminal activity and cover-ups at the highest level of the executive branch, and the subsequent impeachment process and resignation of President Nixon, represented a powerful reassertion of accountability. Societal institutions (the press) and other parts of the state (Congress, the Judiciary) successfully shackled a despotic move by the executive. **Effect:** Weakened the state's executive branch; strengthened society (specifically the press) and other state accountability mechanisms.\n*   **The Church Committee and Pike Committee Investigations (1975-1976):** Congressional committees publicly exposed decades of illegal surveillance, infiltration, and covert operations by the CIA and FBI against American citizens. This was a landmark event where the state's own legislative branch, representing society, placed new checks on the state's security apparatus. **Effect:** Strengthened society's power to hold the state accountable; weakened the state's unchecked covert power.\n*   **Passage of the War Powers Resolution (1973):** Enacted over Nixon's veto, this act of Congress was a direct response to the executive overreach of the Vietnam War. It was an attempt by the legislature, pushed by overwhelming public sentiment, to reclaim its constitutional authority and limit the president's power to wage war unilaterally. **Effect:** Weakened the state (executive branch); strengthened the state (legislative branch) as a check on power.\n*   **Passage of Proposition 13 in California (1978):** A populist tax revolt, this ballot initiative was a watershed moment where an organized segment of society used direct democracy to radically curtail the state's ability to raise revenue through property taxes, setting a precedent for anti-tax movements nationwide. **Effect:** Strengthened society (via grassroots mobilization); weakened the state (fiscally).\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n1909-1918: <8.2, 9.5>\n1919-1928: <8.4, 8.8>\n1929-1938: <8.7, 9.6>\n1939-1948: <8.8, 9.8>\n1949-1958: <9.0, 9.6>\n1959-1968: <9.5, 9.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where United States stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\nBased on Acemoğlu and Robinson's framework, here are major trends and events from 1979-1988 that affected the power of the U.S. state and civil society.\n\n### Trends:\n\n*   **Economic Deregulation:** A sustained policy push, accelerating under the Reagan administration, to reduce the state's regulatory control over industries like airlines, telecommunications, and finance. This trend **weakened the state's** direct power to manage the economy, shifting power to private corporate actors.\n*   **The Decline of Organized Labor:** The steady erosion of union membership and bargaining power, part of a longer trend, accelerated dramatically during this period. This **weakened civil society** by diminishing one of its most powerful institutions for checking corporate power and influencing state policy.\n*   **The Cold War Military Buildup:** The Reagan administration initiated a massive increase in defense spending to challenge the Soviet Union. This trend **strengthened the state** by expanding its coercive capacity, technological prowess, and the size and influence of its national security apparatus (the \"military-industrial complex\").\n*   **The Rise of New Social Movements:** This period saw the powerful mobilization of new segments of civil society. The Christian Right (e.g., the Moral Majority) became a potent political force, while the AIDS crisis spurred the creation of new, highly effective activist groups (e.g., ACT UP). This trend **strengthened civil society** by developing new networks and methods to pressure and influence a sometimes unresponsive state.\n\n### Events:\n\n*   **The Volcker Shock (1979-1982):** In response to runaway inflation, Federal Reserve Chairman Paul Volcker initiated a discrete policy of aggressively raising interest rates, inducing a severe recession. This event **strengthened the state** by demonstrating the immense power of an independent state institution (the Fed) to impose profound economic pain on the country to achieve a long-term policy goal, acting with autonomy from both popular and political pressure.\n*   **The PATCO Strike (1981):** President Reagan fired over 11,000 striking federal air traffic controllers and decertified their union. This singular event decisively **strengthened the state's** power relative to organized labor and simultaneously delivered a critical blow that **weakened a key pillar of civil society**, signaling a new era of hostility towards unions from both government and the private sector.\n*   **The Economic Recovery Tax Act of 1981 (ERTA):** This specific piece of legislation enacted massive tax cuts, particularly for corporations and high-income individuals. This event **weakened the state's** fiscal capacity by reducing its revenue base, deliberately constraining its ability to fund social programs and other domestic functions.\n*   **The Iran-Contra Affair (1985-1987):** The discovery of a secret, illegal operation run from within the executive branch to sell arms to Iran and fund Nicaraguan rebels. The subsequent investigation by Congress and the press represented a major effort by other parts of the state and by civil society to hold the executive accountable. The affair itself showed the overweening power of the national security state, but its exposure ultimately **strengthened society's** role as a check on a secretive and despotic element within the state.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n1909-1918: <8.2, 9.5>\n1919-1928: <8.4, 8.8>\n1929-1938: <8.7, 9.6>\n1939-1948: <8.8, 9.8>\n1949-1958: <9.0, 9.6>\n1959-1968: <9.5, 9.7>\n1969-1978: <9.8, 9.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where United States stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are major trends and events in the United States from 1989-1998 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The Rise of the Public Internet and a 24/7 Media Environment:** The slow but accelerating adoption of the internet (via services like AOL) and the growth of partisan cable news and talk radio (e.g., Rush Limbaugh) created new, decentralized platforms for communication and mobilization.\n    *   **Effect:** Strengthened society by radically lowering the cost of organizing and disseminating information, challenging the state's and traditional media's ability to control political narratives.\n*   **Economic Shift Towards Globalization and Fiscal Discipline:** The passage of NAFTA, combined with the Clinton administration's focus on deficit reduction and balanced budgets, signaled a bipartisan consensus to limit the state's role in the economy. This was famously articulated in the 1996 declaration that \"the era of big government is over.\"\n    *   **Effect:** Weakened the economic and regulatory power of the state, while empowering corporate actors within society.\n*   **Intensification of Political Polarization and the \"Culture Wars\":** Throughout the decade, political debate became increasingly focused on divisive social issues like abortion, gay rights, and multiculturalism, fueled by new media and organized interest groups.\n    *   **Effect:** Strengthened specific, mobilized segments of society (e.g., the Christian Coalition) that could exert significant pressure on the state, but also weakened broader societal cohesion, making governance more difficult.\n*   **Continued Demographic Diversification:** Driven by the long-term effects of the Immigration and Nationality Act of 1965, the U.S. population continued to become more diverse, particularly with immigration from Latin America and Asia.\n    *   **Effect:** Strengthened society by making it more pluralistic and complex, creating new constituencies and social dynamics that the state had to navigate and respond to.\n\n### Events:\n\n*   **The End of the Cold War (1989-1991):** The fall of the Berlin Wall and the collapse of the Soviet Union removed the primary existential threat and organizing principle for the U.S. national security state for the previous 45 years.\n    *   **Effect:** Weakened the central justification for the state's vast military-industrial complex and foreign policy apparatus, shifting political focus to domestic issues.\n*   **The \"Republican Revolution\" and the Contract with America (1994):** In a historic midterm election, Republicans gained control of both houses of Congress for the first time in 40 years on a platform of shrinking the federal government, devolving power to states, and cutting taxes.\n    *   **Effect:** A major, successful mobilization of a segment of society aimed directly at weakening and \"shackling\" the federal state. It strengthened society’s power to hold the state accountable to a specific ideological agenda.\n*   **Passage of the 1994 Violent Crime Control and Law Enforcement Act:** This bipartisan bill, championed by then-Senator Joe Biden and signed by President Clinton, massively expanded the federal state's role in law enforcement, funding 100,000 new police officers, billions for prisons, and an expansion of federal crimes.\n    *   **Effect:** Dramatically strengthened the coercive power of the state (its carceral and law enforcement capacity) at both federal and local levels.\n*   **The Oklahoma City Bombing (1995):** Anti-government extremist Timothy McVeigh bombed the Alfred P. Murrah Federal Building, killing 168 people in a direct assault on a symbol of the federal state.\n    *   **Effect:** A violent, radical expression of societal opposition to the state, which in turn led to the state strengthening its domestic security and surveillance powers through legislation like the Antiterrorism and Effective Death Penalty Act of 1996.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n1909-1918: <8.2, 9.5>\n1919-1928: <8.4, 8.8>\n1929-1938: <8.7, 9.6>\n1939-1948: <8.8, 9.8>\n1949-1958: <9.0, 9.6>\n1959-1968: <9.5, 9.7>\n1969-1978: <9.8, 9.1>\n1979-1988: <9.2, 9.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where United States stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in the U.S. from 1999-2008 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **The expansion of the national security state and executive power:** Following 9/11, a slow-moving but profound institutional shift occurred. This included the growth of warrantless surveillance (NSA), the use of executive orders to authorize controversial interrogation techniques, and the assertion of broad presidential authority under a wartime footing.\n    *   **Effect:** Massively **strengthened the state’s** coercive and surveillance capacities, often with limited oversight, pushing it towards a more \"Despotic Leviathan.\"\n\n*   **The rise of the internet as a tool for political mobilization:** Throughout this period, online platforms evolved from nascent communities into powerful organizing tools. Groups like MoveOn.org used the internet for fundraising and activism against the Iraq War, while the 2004 Howard Dean and 2008 Barack Obama campaigns demonstrated its power for grassroots mobilization.\n    *   **Effect:** **Strengthened society** by providing new, low-cost tools for organizing, disseminating information, and challenging state narratives, a key component of the \"Red Queen\" effect.\n\n*   **Financial and economic deregulation:** This trend, which began earlier, culminated in this period with policies favoring market self-regulation. The 1999 repeal of the Glass-Steagall Act and the subsequent hands-off approach to complex financial derivatives reduced the state's ability to oversee the financial sector.\n    *   **Effect:** **Weakened the state's** regulatory capacity, creating a domain where it was a \"Shackled Leviathan,\" unable to control powerful economic actors, which led directly to the 2008 crisis.\n\n*   **Increasing political and media polarization:** The decade saw the cementing of partisan news ecosystems (e.g., Fox News, MSNBC) and a decline in cross-party consensus. The contentious 2000 election and the divisive Iraq War deepened societal fractures.\n    *   **Effect:** Arguably **weakened both.** It weakened the state's ability to act coherently and build broad consensus, while also weakening society's ability to mobilize as a unified check on state power, instead channeling its energy into partisan infighting.\n\n### Events:\n\n*   **The September 11, 2001 terrorist attacks:** This single event dramatically reshaped public attitudes and national priorities, creating an overwhelming demand for state-led security and retribution.\n    *   **Effect:** Instantly and profoundly **strengthened the state** by providing it with a powerful public mandate to expand its military, intelligence, and domestic security powers with little initial societal opposition.\n\n*   **The passage of the USA PATRIOT Act (2001) and the creation of the Department of Homeland Security (2002):** These were the immediate legislative and bureaucratic responses to 9/11. They codified new surveillance powers for the government and created a massive new state agency focused on domestic security.\n    *   **Effect:** **Strengthened the state** by creating the formal legal and institutional architecture for the post-9/11 security apparatus.\n\n*   **The failed government response to Hurricane Katrina (2005):** The catastrophic failure of local, state, and especially federal agencies (FEMA) to respond effectively to the hurricane and its aftermath was a moment of profound state incompetence.\n    *   **Effect:** **Weakened the state's** legitimacy and its perceived capacity to perform basic functions. It exposed the state as a \"Paper Leviathan\" in this context—powerful in name but ineffective in practice—and energized societal criticism and non-governmental relief efforts.\n\n*   **The 2008 financial crisis and the TARP bailout:** The near-collapse of the global financial system revealed the consequences of the state's weak regulatory power. The government's response, the Troubled Asset Relief Program (TARP), was an unprecedented state intervention into the private market to prevent a total collapse.\n    *   **Effect:** A dual impact. The crisis itself demonstrated the **weakness of the \"Shackled\" regulatory state**. However, the massive bailout response dramatically **strengthened the state's** role and power within the economy, setting a precedent for large-scale intervention.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n1909-1918: <8.2, 9.5>\n1919-1928: <8.4, 8.8>\n1929-1938: <8.7, 9.6>\n1939-1948: <8.8, 9.8>\n1949-1958: <9.0, 9.6>\n1959-1968: <9.5, 9.7>\n1969-1978: <9.8, 9.1>\n1979-1988: <9.2, 9.3>\n1989-1998: <9.6, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where United States stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\nBased on Daron Acemoğlu and James A. Robinson's framework in *The Narrow Corridor*, here are major trends and events in the United States from 2009-2018 that affected the balance of power between the state and civil society.\n\n### Trends:\n\n*   **Intensifying Political Polarization and Partisan Media Ecosystems:** A slow-moving trend where political identities hardened and media consumption patterns diverged. This **weakened Society** by fracturing it into hostile camps, making the broad-based coalitions necessary to check state power more difficult to form. It also led to legislative gridlock, in some ways **weakening the State's** ability to act effectively.\n*   **The Rise of Social Media as the Primary Political Arena:** The maturation of platforms like Twitter and Facebook changed political communication. This **strengthened Society** by dramatically lowering the cost of social mobilization (e.g., Arab Spring inspiration, Black Lives Matter, #MeToo). However, it also **weakened Society** through the rapid spread of disinformation and the creation of echo chambers, while simultaneously **strengthening the State's** capacity for surveillance and direct propaganda.\n*   **Growing Economic Inequality and Consolidation:** The slow recovery from the Great Recession saw wealth concentrate at the top while wages for many stagnated. This **weakened a broad segment of Society** by diminishing its economic power and security, thereby reducing its capacity to organize and influence politics.\n*   **Expansion of the Federal Regulatory and Surveillance Apparatus:** Continuing post-9/11 trends, the state's technical capabilities for domestic and international surveillance grew significantly. This unambiguously **strengthened the State's** coercive power relative to the privacy and autonomy of individuals in society.\n\n### Events:\n\n*   **The *Citizens United v. FEC* Supreme Court Decision (2010):** This discrete legal event dramatically altered campaign finance. It **strengthened a specific segment of Society** (corporations and wealthy donors) by granting them greater power to influence the State through political spending, while arguably **weakening the relative power of ordinary citizens** within society.\n*   **The Emergence of Mass Protest Movements (Occupy Wall Street, 2011; Black Lives Matter, 2013; #MeToo, 2017):** These were distinct events of social mobilization. Each **strengthened Society** by demonstrating its power to contest economic inequality, state-sanctioned violence, and entrenched social norms, forcing the State and other powerful institutions to respond.\n*   **The Edward Snowden Revelations (2013):** This event exposed the vast scale of the National Security Agency's surveillance programs. It was a stark revelation of the State's immense and previously secret power (**strengthening the State**). The subsequent global debate and limited legislative reforms (like the USA Freedom Act) also represented a powerful act of societal pushback, **strengthening Society's** watchdog function.\n*   **The 2016 Presidential Election of Donald Trump:** This election was a watershed event driven by a populist movement. It **strengthened a mobilized segment of Society** that felt ignored by established institutions. Simultaneously, the subsequent administration’s challenges to the press, judiciary, and bureaucratic norms represented an attempt to **strengthen the executive component of the State** by unshackling it from traditional institutional and societal constraints.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n1909-1918: <8.2, 9.5>\n1919-1928: <8.4, 8.8>\n1929-1938: <8.7, 9.6>\n1939-1948: <8.8, 9.8>\n1949-1958: <9.0, 9.6>\n1959-1968: <9.5, 9.7>\n1969-1978: <9.8, 9.1>\n1979-1988: <9.2, 9.3>\n1989-1998: <9.6, 9.0>\n1999-2008: <9.4, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where United States stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\nBased on Acemoğlu and Robinson's framework, here are major trends and events in the U.S. from 2019-2028 affecting the balance of power between the state and society.\n\n### Trends:\n\n*   **Intensifying Political Polarization and Institutional Distrust:** A slow-moving trend where political identity has become the primary lens for social and factual interpretation. This erodes the shared norms necessary for both the state to govern effectively and for society to act cohesively as a check on power.\n    *   **Effect:** Weakens the state’s capacity for consensus and effective governance, while also fracturing society, making broad-based social mobilization against the state harder. It strengthens partisan factions *within* both the state and society at the expense of the whole.\n*   **Expansion of the Administrative and Economic State:** Driven by the pandemic, inflation, and great-power competition, the state has taken a more active role in managing public health and directing the economy through industrial policy (e.g., subsidies for semiconductors and green energy).\n    *   **Effect:** Strengthens the state by expanding its fiscal power and regulatory reach into new areas of American life and commerce.\n*   **The Proliferation of Disinformation and a Fractured Media Landscape:** The decline of legacy media and the rise of decentralized, algorithm-driven social media platforms have made it easier for misinformation and disinformation to spread, undermining a common factual basis for political discourse.\n    *   **Effect:** Weakens both. It weakens society’s ability to hold the state accountable based on objective facts, and it weakens the state’s legitimacy and ability to communicate with and lead the public.\n*   **Devolution of Major Policy Questions to the States:** Following key Supreme Court decisions, battles over fundamental rights and regulations (e.g., abortion, voting laws, environmental policy) have increasingly shifted from the federal to the state level.\n    *   **Effect:** Weakens the federal state’s power while significantly strengthening the power of individual state governments. This, in turn, forces social movements to refocus their efforts on state-level contests.\n\n### Events:\n\n*   **The COVID-19 Pandemic and Government Response (2020-2022):** The state implemented unprecedented public health mandates (lockdowns, mask/vaccine requirements) and massive fiscal interventions (CARES Act, PPP loans). This was the single largest expansion of state power into the daily lives of citizens and the economy in modern history.\n    *   **Effect:** Massively strengthened the state’s public health and economic powers; simultaneously sparked powerful societal mobilization both in support (e.g., mutual aid) and in fierce opposition (e.g., anti-lockdown/mandate protests), deepening the state-society contest.\n*   **The George Floyd Protests and Racial Justice Movement (2020):** One of the largest social mobilizations in U.S. history, directly challenging the state's legitimacy and its monopoly on the use of force, particularly regarding policing.\n    *   **Effect:** Strengthened society’s capacity to organize and challenge state power, placing the state on the defensive and forcing policy conversations around police reform at local and national levels.\n*   **The January 6th Capitol Attack (2021):** A faction of society, encouraged by political leaders, directly attacked a core institution of the state in an attempt to halt the peaceful transfer of power.\n    *   **Effect:** Revealed a profound weakness in the state's ability to defend its own institutions from internal societal threats. The subsequent law enforcement and judicial response, however, represented a powerful reassertion of the state's authority to prosecute those who challenge it violently.\n*   **The Supreme Court's Overturning of Roe v. Wade (Dobbs Decision, 2022):** A discrete act by a branch of the state that eliminated a 50-year-old federally protected right, returning the authority to regulate or ban abortion to individual states.\n    *   **Effect:** Strengthened the power of state governments over individual autonomy. It also galvanized civil society, triggering massive political organizing and electoral mobilization by pro-choice groups and solidifying the political power of anti-abortion groups.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 3.5>\n1799-1808: <7.2, 4.5>\n1809-1818: <7.5, 5.8>\n1819-1828: <8.2, 6.4>\n1829-1838: <8.8, 7.1>\n1839-1848: <9.2, 7.9>\n1849-1858: <9.6, 6.8>\n1859-1868: <9.3, 8.2>\n1869-1878: <9.0, 7.2>\n1879-1888: <8.8, 7.8>\n1889-1898: <8.2, 8.3>\n1899-1908: <8.6, 8.8>\n1909-1918: <8.2, 9.5>\n1919-1928: <8.4, 8.8>\n1929-1938: <8.7, 9.6>\n1939-1948: <8.8, 9.8>\n1949-1958: <9.0, 9.6>\n1959-1968: <9.5, 9.7>\n1969-1978: <9.8, 9.1>\n1979-1988: <9.2, 9.3>\n1989-1998: <9.6, 9.0>\n1999-2008: <9.4, 9.5>\n2009-2018: <8.9, 9.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\n  \"society_power\": 6.0,\n  \"state_power\": 3.5,\n  \"key_event\": \"Establishment of federal government under the new Constitution.\",\n  \"reasoning\": \"The new federal government was weak, with limited administrative reach and contested authority (e.g., the Whiskey Rebellion), but a major step up from the Articles of Confederation. Civil society was vibrant, with a partisan press and new political clubs emerging from revolutionary fervor to actively debate and challenge the new state.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1799-1808": "{\n  \"society_power\": 7.2,\n  \"state_power\": 4.5,\n  \"key_event\": \"Peaceful transfer of power in the Election of 1800.\",\n  \"reasoning\": \"Society's power grew significantly with the institutionalization of political opposition and mass social mobilization from the Second Great Awakening. The state, despite Jeffersonian cuts, enhanced its authority through the Louisiana Purchase and strengthened its legal-constitutional capacity with Marbury v. Madison.\",\n  \"society_change\": 1.2,\n  \"state_change\": 1.0\n}",
    "1809-1818": "{\n  \"society_power\": 7.5,\n  \"state_power\": 5.8,\n  \"key_event\": \"War of 1812 exposes state weakness, prompting nationalist strengthening.\",\n  \"reasoning\": \"Society continued to strengthen through westward expansion and economic diversification. The state, after its near-failure in the War of 1812, was deliberately empowered with a new national bank, tariffs, and a stronger military, marking a significant increase in its capacity.\",\n  \"society_change\": 0.3,\n  \"state_change\": 1.3\n}",
    "1819-1828": "{\n  \"society_power\": 8.2,\n  \"state_power\": 6.4,\n  \"key_event\": \"Rise of Jacksonian democracy and mass political parties.\",\n  \"reasoning\": \"Society's power surged due to the expansion of universal white male suffrage and the development of mass-based political parties, massively increasing popular mobilization. The state also strengthened its capacity through landmark Supreme Court rulings (McCulloch, Gibbons) and its successful management of the Missouri Compromise crisis, which expanded federal authority.\",\n  \"society_change\": 0.7,\n  \"state_change\": 0.6\n}",
    "1829-1838": "{\n  \"society_power\": 8.8,\n  \"state_power\": 7.1,\n  \"key_event\": \"Jacksonian democracy and assertion of federal executive power.\",\n  \"reasoning\": \"Society's power surged with the expansion of white male suffrage and the rise of mass political parties, creating unprecedented mobilization. Simultaneously, President Jackson dramatically increased the state's power by crushing the Nullification movement and the National Bank, asserting federal and executive supremacy.\",\n  \"society_change\": 0.6,\n  \"state_change\": 0.7\n}",
    "1839-1848": "{\n  \"society_power\": 9.2,\n  \"state_power\": 7.9,\n  \"key_event\": \"Mexican-American War fueled by Manifest Destiny\",\n  \"reasoning\": \"The state's military and administrative power surged due to the Mexican-American War and territorial expansion. At the same time, civil society became even more organized and powerful, with reform movements successfully challenging state policies and popular ideology driving the national agenda.\",\n  \"society_change\": 0.4,\n  \"state_change\": 0.8\n}",
    "1849-1858": "{\n  \"society_power\": 9.6,\n  \"state_power\": 6.8,\n  \"key_event\": \"Sectional crisis over slavery overwhelms federal authority.\",\n  \"reasoning\": \"The federal state's authority collapsed as it failed to manage the slavery crisis, epitomized by its abdication of power in 'Bleeding Kansas.' Meanwhile, hyper-mobilized and violently opposed societal factions (pro- and anti-slavery) grew powerful enough to overwhelm state institutions, pushing society's power to a peak.\",\n  \"society_change\": 0.4,\n  \"state_change\": -1.1\n}",
    "1859-1868": "{\n  \"society_power\": 9.3,\n  \"state_power\": 8.2,\n  \"key_event\": \"The Civil War and Reconstruction forged a powerful national state.\",\n  \"reasoning\": \"The Civil War forced the creation of a powerful fiscal-military state with vast new administrative and coercive powers to defeat the rebellion and enforce Reconstruction. While the war fractured society, emancipation and Reconstruction amendments created millions of new citizens and powerful civic organizations, keeping society's power exceptionally high.\",\n  \"society_change\": -0.3,\n  \"state_change\": 1.4\n}",
    "1869-1878": "{\n  \"society_power\": 9.0,\n  \"state_power\": 7.2,\n  \"key_event\": \"The Compromise of 1877 and the end of Reconstruction.\",\n  \"reasoning\": \"The federal state's power significantly receded as it abandoned Reconstruction, bowing to judicial constraints and the successful, violent mobilization of white Southern society. While new corporate and labor forces emerged, the total power of society was slightly fractured by the violent suppression of Black civil rights, even as other segments proved their ability to overwhelm the state.\",\n  \"society_change\": -0.3,\n  \"state_change\": -1.0\n}",
    "1879-1888": "{\n  \"society_power\": 8.8,\n  \"state_power\": 7.8,\n  \"key_event\": \"Creation of the first federal regulatory agency, the ICC.\",\n  \"reasoning\": \"The state grew significantly more capable with civil service reform and the creation of the first federal regulatory agency (the ICC), a direct response to society's concentrated corporate power. Society's power, while immense due to trusts and organized labor, was checked by the state's suppression of radical movements after Haymarket and the destruction of autonomous Native American societies.\",\n  \"society_change\": -0.2,\n  \"state_change\": 0.6\n}",
    "1889-1898": "{\n  \"society_power\": 8.2,\n  \"state_power\": 8.3,\n  \"key_event\": \"State and corporate power defeat Populist and labor movements.\",\n  \"reasoning\": \"The state grew stronger by breaking strikes (Pullman), enacting regulations (Sherman Act), and sanctioning Jim Crow (Plessy), decisively siding with corporate power. While society mobilized powerfully through Populism and labor unions, their ultimate defeats and the disenfranchisement of Black citizens represented a net loss of society's ability to constrain elites.\",\n  \"society_change\": -0.6,\n  \"state_change\": 0.5\n}",
    "1899-1908": "{\n  \"society_power\": 8.6,\n  \"state_power\": 8.8,\n  \"key_event\": \"Progressive Era reforms curb corporate power.\",\n  \"reasoning\": \"The Progressive movement saw society mobilize against corporate excess, leading to landmark reforms that significantly expanded the state's regulatory power through trust-busting and new agencies, strengthening both society's influence and the state's capacity.\",\n  \"society_change\": 0.4,\n  \"state_change\": 0.5\n}",
    "1909-1918": "{\n  \"society_power\": 8.2,\n  \"state_power\": 9.5,\n  \"key_event\": \"WWI mobilization and the 16th Amendment create a powerful state.\",\n  \"reasoning\": \"The 16th Amendment (income tax) and massive WWI mobilization created a vastly more powerful state with unprecedented fiscal and administrative capacity. Concurrently, wartime measures like the Espionage and Sedition Acts severely suppressed dissent, weakening civil society's ability to check this new power.\",\n  \"society_change\": -0.4,\n  \"state_change\": 0.7\n}",
    "1919-1928": "{\n  \"society_power\": 8.4,\n  \"state_power\": 8.8,\n  \"key_event\": \"Prohibition and its violent societal backlash.\",\n  \"reasoning\": \"The state's power, while formally expanded by Prohibition and the Palmer Raids, was effectively checked by widespread defiance and organized crime, reducing it from its wartime peak. Society's power grew overall as women's suffrage and new mass movements (like the KKK and UNIA) counteracted the state and corporate suppression of labor and radicals.\",\n  \"society_change\": 0.2,\n  \"state_change\": -0.7\n}",
    "1929-1938": "{\n  \"society_power\": 8.7,\n  \"state_power\": 9.6,\n  \"key_event\": \"The New Deal's response to the Great Depression.\",\n  \"reasoning\": \"The state's power surged to unprecedented levels with the New Deal, which established a national administrative state for social welfare and economic regulation. Society's power also grew as the Wagner Act empowered a massive, organized labor movement, creating a new counterweight to capital, even as the Depression weakened business elites.\",\n  \"society_change\": 0.3,\n  \"state_change\": 0.8\n}",
    "1939-1948": "{\n  \"society_power\": 8.8,\n  \"state_power\": 9.8,\n  \"key_event\": \"World War II mobilization and the rise of the garrison state.\",\n  \"reasoning\": \"The war effort created a state with unprecedented power over the economy and individual lives. Society's power saw a marginal net gain, as the surge in organized labor was powerful enough to prompt a legislative check via the Taft-Hartley Act.\",\n  \"society_change\": 0.1,\n  \"state_change\": 0.2\n}",
    "1949-1958": "{\n  \"society_power\": 9.0,\n  \"state_power\": 9.6,\n  \"key_event\": \"Rise of the permanent national security state.\",\n  \"reasoning\": \"State power, while slightly down from its WWII peak, was institutionalized at an extremely high level by the Cold War and massive infrastructure projects. Society's power grew with peak organized labor and the empowerment of the Civil Rights movement, proving capable of checking the state's worst overreaches (McCarthyism).\",\n  \"society_change\": 0.2,\n  \"state_change\": -0.2\n}",
    "1959-1968": "{\n  \"society_power\": 9.5,\n  \"state_power\": 9.7,\n  \"key_event\": \"The Civil Rights Movement forces federal legislative action.\",\n  \"reasoning\": \"Society's power surged as the Civil Rights Movement demonstrated massive mobilization capacity, forcing federal action. The state grew simultaneously through the expansion of the military for the Vietnam War and new domestic authority to enforce the Civil Rights and Voting Rights Acts.\",\n  \"society_change\": 0.5,\n  \"state_change\": 0.1\n}",
    "1969-1978": "{\n  \"society_power\": 9.8,\n  \"state_power\": 9.1,\n  \"key_event\": \"Watergate scandal reveals society's power to check state overreach.\",\n  \"reasoning\": \"The state's power, particularly the executive's, was significantly checked by the fallout from Vietnam and the Watergate scandal, leading to new legal and fiscal constraints. Simultaneously, civil society demonstrated immense power through the press, new social movements, and grassroots tax revolts, proving exceptionally capable of holding the state accountable.\",\n  \"society_change\": 0.3,\n  \"state_change\": -0.6\n}",
    "1979-1988": "{\n  \"society_power\": 9.2,\n  \"state_power\": 9.3,\n  \"key_event\": \"The Reagan Revolution weakens labor and redirects state power.\",\n  \"reasoning\": \"The state's coercive power grew via a military buildup and breaking the PATCO strike, even as its fiscal and regulatory scope was cut. Civil society suffered a historic blow with the decline of organized labor, a loss not fully offset by the rise of new social movements.\",\n  \"society_change\": -0.6,\n  \"state_change\": 0.2\n}",
    "1989-1998": "{\n  \"society_power\": 9.6,\n  \"state_power\": 9.0,\n  \"key_event\": \"Republican Revolution and the end of 'big government' consensus.\",\n  \"reasoning\": \"Society's power surged with new media like the internet and successful political movements aimed at constraining the state. State power receded as the Cold War's end removed its primary organizing principle and a bipartisan consensus favored fiscal retrenchment, despite a major expansion of domestic law enforcement capacity.\",\n  \"society_change\": 0.4,\n  \"state_change\": -0.3\n}",
    "1999-2008": "{\n  \"society_power\": 9.4,\n  \"state_power\": 9.5,\n  \"key_event\": \"The 9/11 attacks and the rise of the security state.\",\n  \"reasoning\": \"The state's coercive and surveillance power surged with the post-9/11 national security apparatus, despite some glaring failures of capacity like Katrina. Society's ability to check this expansion was partially hampered by polarization, causing a slight decline in its relative power even as online mobilization tools grew.\",\n  \"society_change\": -0.2,\n  \"state_change\": 0.5\n}",
    "2009-2018": "{\n  \"society_power\": 8.9,\n  \"state_power\": 9.6,\n  \"key_event\": \"Rise of social media, protest movements, and deep polarization.\",\n  \"reasoning\": \"State power was revealed as overwhelmingly high by surveillance disclosures, even as legislative gridlock persisted. Society's ability to mobilize surged with new movements, but its overall power to check the state was undermined by intense polarization and inequality.\",\n  \"society_change\": -0.5,\n  \"state_change\": 0.1\n}",
    "2019-2028": "{\n  \"society_power\": 8.5,\n  \"state_power\": 9.7,\n  \"key_event\": \"Pandemic response and political polarization intensify state-society conflict.\",\n  \"reasoning\": \"State power increased due to unprecedented pandemic health and economic interventions, expanding its administrative reach. Meanwhile, society's high capacity for mobilization was undermined by deep polarization and disinformation, fracturing its ability to act as a cohesive check on power.\",\n  \"society_change\": -0.4,\n  \"state_change\": 0.1\n}"
  }
}

==> experiments/results/united-states__openai-gpt-5.5.json <==
{
  "country": "United States",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 6.5,
    "1799-1808": 6.8,
    "1809-1818": 6.9,
    "1819-1828": 7.3,
    "1829-1838": 7.5,
    "1839-1848": 7.8,
    "1849-1858": 8.3,
    "1859-1868": 8.5,
    "1869-1878": 8.1,
    "1879-1888": 8.0,
    "1889-1898": 7.7,
    "1899-1908": 7.8,
    "1909-1918": 7.9,
    "1919-1928": 7.8,
    "1929-1938": 8.0,
    "1939-1948": 8.1,
    "1949-1958": 8.2,
    "1959-1968": 8.6,
    "1969-1978": 8.8,
    "1979-1988": 8.5,
    "1989-1998": 8.3,
    "1999-2008": 8.1,
    "2009-2018": 7.9,
    "2019-2028": 7.9
  },
  "state_power": {
    "1789-1798": 5.0,
    "1799-1808": 4.8,
    "1809-1818": 5.4,
    "1819-1828": 5.8,
    "1829-1838": 6.2,
    "1839-1848": 6.7,
    "1849-1858": 6.8,
    "1859-1868": 7.8,
    "1869-1878": 7.4,
    "1879-1888": 7.6,
    "1889-1898": 8.0,
    "1899-1908": 8.4,
    "1909-1918": 8.9,
    "1919-1928": 8.6,
    "1929-1938": 8.9,
    "1939-1948": 9.3,
    "1949-1958": 9.6,
    "1959-1968": 9.7,
    "1969-1978": 9.3,
    "1979-1988": 9.3,
    "1989-1998": 9.2,
    "1999-2008": 9.4,
    "2009-2018": 9.3,
    "2019-2028": 9.2
  },
  "key_event": {
    "1789-1798": "Constitutional consolidation under the new federal government",
    "1799-1808": "Election of 1800 and Jeffersonian retrenchment",
    "1809-1818": "Postwar federal state-building after War of 1812",
    "1819-1828": "Mass suffrage and Jacksonian party mobilization",
    "1829-1838": "Jacksonian democracy and Indian Removal",
    "1839-1848": "Mexican-American War and territorial expansion",
    "1849-1858": "Kansas-Nebraska Act and sectional mass mobilization",
    "1859-1868": "Civil War and Reconstruction state-building",
    "1869-1878": "Retreat from Reconstruction after 1877",
    "1879-1888": "Industrialization amid Reconstruction retreat",
    "1889-1898": "Jim Crow, labor conflict, and imperial expansion",
    "1899-1908": "Progressive regulatory state-building amid Jim Crow and reform mobilization",
    "1909-1918": "World War I federal mobilization",
    "1919-1928": "Demobilization, Prohibition, and Red Scare repression",
    "1929-1938": "New Deal expansion of federal administrative state",
    "1939-1948": "WWII mobilization and national-security state",
    "1949-1958": "Permanent Cold War national-security state",
    "1959-1968": "Great Society and civil-rights mobilization",
    "1969-1978": "Watergate and post-Vietnam oversight reforms",
    "1979-1988": "Reagan-era deregulation, union decline, and carceral expansion",
    "1989-1998": "Post-Cold War drawdown amid carceral expansion",
    "1999-2008": "Post-9/11 security-state expansion",
    "2009-2018": "Polarized digital mobilization and institutional hardball",
    "2019-2028": "COVID emergency governance amid polarization"
  },
  "reasoning": {
    "1789-1798": "Civil society was already vigorous among enfranchised white men, with active newspapers, parties, churches, local assemblies, and mobilization such as opposition to taxes, but exclusion of enslaved people, women, Indigenous peoples, and many poorer citizens limits the overall score. The new federal state gained real authority under the Constitution, created executive departments, courts, revenue mechanisms, and suppressed the Whiskey Rebellion, yet its bureaucracy, fiscal base, army, and territorial reach remained modest by later standards.",
    "1799-1808": "Organized parties, partisan newspapers, the peaceful transfer of power, broader immigrant naturalization, and judicial checks strengthened white male civic mobilization, though slavery’s expansion, Native dispossession, and the embargo’s disruption limited the gain. Federal authority gained judicial independence and territorial reach through Louisiana, but Jeffersonian tax and military cuts plus weak embargo compliance left national coercive and fiscal capacity slightly below the Federalist-era peak.",
    "1809-1818": "The war exposed serious federal weaknesses, but its aftermath brought the Second Bank, protective tariff, stronger judicial supremacy, military expansion, and higher nationalist legitimacy, moving the national state into clearer moderate capacity. Civil society remained strong through westward white male suffrage, regional resistance, and commercial/manufacturing organization, though Federalist collapse, Native dispossession, and expanding slavery limited any net gain.",
    "1819-1828": "Civil society became stronger as white male suffrage widened, mass parties, newspapers, voluntary associations, debtor movements, and sectional mobilization expanded, though slavery, Native dispossession, and women’s exclusion kept this from being broadly inclusive dominance. State power also rose through Supreme Court nationalism, tariffs, federal land policy, foreign-policy assertion, and state-led infrastructure, but administrative and coercive reach remained only moderate by the rubric.",
    "1829-1838": "Mass electoral parties, partisan presses, rallies, and reform associations strengthened organized civil society among white citizens, but gains were sharply offset by proslavery repression and the destruction of Native and Black collective autonomy. State power rose as the presidency, federal sovereignty, and settler/slave-state coercion expanded, though the Bank War and decentralization of finance kept overall state capacity only moderate.",
    "1839-1848": "Civil society became denser and more mobilized through mass parties, reform movements, abolitionism, women’s-rights organizing, immigration-based associations, and settler networks, though slavery, nativism, and Indigenous dispossession limited whose society was empowered. State power rose with successful war-making, diplomacy, annexation, territorial governance, and coercive expansion, but remained bounded by party competition, localism, fiscal limits, and deepening sectional conflict.",
    "1849-1858": "Civil society grew stronger through railroads, newspapers, immigrant associations, abolitionism, proslavery mobilization, Know-Nothings, and the rise of the Republican Party, even as this mobilization was deeply exclusionary and violent. State capacity expanded westward and gained coercive reach via fugitive-slave enforcement, but its legitimacy and monopoly on violence were undercut by party-system breakdown, Dred Scott backlash, Bleeding Kansas, and the Utah War’s exposed limits.",
    "1859-1868": "The Civil War, federal taxation, conscription, emancipation, the Freedmen’s Bureau, and Reconstruction amendments markedly increased national coercive, fiscal, and constitutional authority, though Southern resistance kept state reach from being overwhelming. Civil society remained very strong and broadened through abolitionist, Black, and pro-Union mobilization, but national civic cohesion fractured and white paramilitary resistance made the increase only modest.",
    "1869-1878": "Federal institutions remained strong by antebellum standards, with the DOJ, rail-linked markets, western military campaigns, and strike suppression showing substantial capacity, but the withdrawal from Reconstruction and Posse Comitatus marked a real retreat from enforcing national authority inside the South. Civil society stayed very strong overall through parties, press, corporations, churches, and emerging labor organization, yet Black and Native political capacity was sharply weakened by paramilitary violence, court limits, and federal abandonment.",
    "1879-1888": "Civil society remained very strong through corporations, labor unions, urban machines, immigrant associations, and a lively press, but gains were offset by repression of radical labor and severe weakening of Black, Chinese, and Native collective power. State power rose modestly as the federal government gained fiscal credibility and new civil-service, immigration, railroad-regulatory, and reservation/allotment capacities, even while it retreated from enforcing Black civil rights and remained weak against corporate power.",
    "1889-1898": "Civil society remained strong through unions, Populists, immigrant associations, and party mobilization, but Black disfranchisement, Native suppression, strike defeats, and corporate consolidation reduced inclusive democratic constraint on power. State power rose as federal courts, injunctions, civil-service administration, coercive control in labor and Native conflicts, and the 1898 war/annexations expanded national capacity, despite still-limited economic regulation.",
    "1899-1908": "Federal power rose through imperial governance, antitrust and railroad regulation, food and drug laws, conservation authority, and new investigative capacity, though Lochner-era courts and the 1907 Panic revealed limits. Civil society gained from muckrakers, reform clubs, settlement networks, labor organization, and early civil-rights organizing, but the net rise was small because Jim Crow disfranchisement, racial terror, corporate consolidation, and machine politics sharply constrained participation for many groups.",
    "1909-1918": "Income taxation, the Federal Reserve, Progressive regulation, conscription, wartime economic coordination, and speech restrictions substantially increased federal fiscal, administrative, and coercive capacity. Civil society remained strong and became more organized through unions, suffrage, reform, muckraking, and the NAACP, but Jim Crow, labor repression, and wartime censorship limited the net gain.",
    "1919-1928": "After the WWI peak, federal economic controls receded under normalcy politics, but Prohibition, immigration quotas, the Budget Act, radio licensing, and federal policing kept state capacity very strong. Civil society remained strong and was broadened by women’s suffrage and Black institution-building, but labor, radical, immigrant, and pluralist organizations were weakened by repression, hostile courts, nativism, and employer power.",
    "1929-1938": "The Depression weakened markets, local relief systems, and some rural communities, but the Wagner Act, CIO organizing, mass strikes, and New Deal electoral realignment modestly strengthened organized civil society by 1938. Federal banking control, relief and work programs, Social Security, labor regulation, and new agencies substantially expanded national administrative capacity, though courts, elections, federalism, and organized opposition kept the state below overwhelming power.",
    "1939-1948": "World War II mobilization, mass taxation, wartime economic controls, and the 1947 National Security Act pushed an already strong federal state into near-overwhelming capacity, even after partial demobilization. Civil society also gained through labor strength, civil-rights organizing, veterans’ benefits, and middle-class institution-building, but internment, loyalty programs, anti-communism, and Taft-Hartley limited the net increase.",
    "1949-1958": "Federal power deepened through Korean War mobilization, intelligence and loyalty systems, highways, science funding, and civil-rights enforcement, though constitutional limits and federalism kept it short of total penetration. Civil society remained very strong through unions, churches, universities, civic associations, and the emerging civil-rights movement, but anti-communism, surveillance, and constrained dissent offset much of that gain.",
    "1959-1968": "Federal capacity expanded through Great Society administration, civil-rights enforcement, grants, Medicare/Medicaid, and Vietnam-era military/executive mobilization, though urban unrest and legitimacy strains limited any move toward a perfect score. Civil society also strengthened markedly as civil-rights, antiwar, student, media, and court-backed rights mobilization expanded the ability of citizens—especially previously excluded Black citizens—to organize and constrain government.",
    "1969-1978": "Civil society gained leverage through antiwar, rights, environmental, taxpayer, evangelical, media, and public-interest mobilization, though weakening unions and parties kept the increase modest. The federal state remained extraordinarily capable and expanded regulation, but Vietnam, Watergate, fiscal stress, FOIA/FISA/Congressional oversight, tax revolt, and deregulation reduced executive legitimacy and unilateral capacity from the late-1960s peak.",
    "1979-1988": "State power remained overwhelming: deregulation and tax cuts reduced economic-regulatory and fiscal reach, but the Volcker Fed, defense buildup, immigration enforcement, and anti-drug/carceral expansion offset this with stronger coercive and national-security capacity. Society power declined modestly as organized labor, industrial communities, and heavily policed minority communities weakened, despite stronger conservative mobilization, civil-rights/legal advocacy, immigrant legalization, and successful checks such as Bork’s defeat and Iran-Contra oversight.",
    "1989-1998": "State power remained overwhelming: the Cold War security apparatus shrank somewhat and polarization/devolution weakened federal legitimacy and domestic ambition, but U.S. global military reach, rights-enforcement capacity, and especially policing/prison expansion kept coercive and administrative capacity very high. Society stayed very strong but slipped slightly as declining unions, deindustrialization, welfare retrenchment, media consolidation, and mass incarceration weakened broad counterweights, partly offset by civil-rights mobilization, conservative activism, and early Internet-enabled organization.",
    "1999-2008": "The PATRIOT Act, DHS/TSA, intelligence growth, war powers, detention, and surveillance pushed an already very powerful federal state higher, though Katrina and financial-regulatory failures showed limits to competence. Civil society remained strong through press exposure, courts, antiwar protest, and online mobilization, but polarization, labor decline, civil-liberties erosion, and the financial crisis weakened its cohesive checking capacity.",
    "2009-2018": "Federal coercive, surveillance, regulatory, and welfare capacities remained extremely high and expanded in some domains, but legislative obstruction, fiscal strain, and norm erosion slightly reduced effective governing capacity. Civil society mobilized powerfully through Tea Party, Black Lives Matter, LGBTQ, immigrant-rights, and anti-Trump networks, yet polarization, misinformation, inequality, Citizens United, union decline, local-journalism erosion, Shelby County, and Janus weakened broad-based accountability.",
    "2019-2028": "Civil society remained strong through mass protest, ballot measures, litigation, online mobilization, and a modest union revival, but polarization, misinformation, inequality, and institutional distrust made that power more fragmented rather than clearly stronger. State power stayed extremely high after pandemic emergency authority, fiscal transfers, prosecutions, and industrial-policy capacity, yet judicial constraints, federal-state conflict, debt-ceiling brinkmanship, and election-legitimacy disputes slightly weakened coherent national authority."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "Trends:\n- **Rise of organized party politics and partisan newspapers (1799-1808):** strengthened white male civil society by making elections, public opinion, and opposition press more effective checks on federal power.\n- **Jeffersonian retrenchment of the federal fiscal-military state (1801-1808):** repeal of internal taxes, debt reduction, and cuts to the army/navy weakened central state coercive capacity while strengthening taxpayers, states, and local society.\n- **Entrenchment of constitutional/legal checks through the federal judiciary:** strengthened the state’s judicial branch and rule-bound governance, while also constraining elected officials and protecting some societal actors from arbitrary state action.\n- **Westward settler expansion and territorial incorporation:** strengthened federal land/territorial administration and settler civil society; weakened Native polities and societies through dispossession pressure.\n- **Expansion of cotton slavery and the domestic slave trade:** strengthened planter power and state-level coercive institutions; sharply weakened the liberty and autonomous civil society of enslaved people and free Blacks.\n- **Growth, then disruption, of Atlantic commerce:** pre-1807 neutral trade strengthened merchants and federal customs revenue; the Embargo era weakened commercial civil society and exposed limits of federal enforcement.\n\nEvents:\n- **Fries’s Rebellion and its suppression/pardons (1799-1800):** federal enforcement strengthened state authority; Adams’s pardons softened coercion and reduced state-society confrontation.\n- **Sedition Act prosecutions and backlash, ending with Jeffersonian pardons/expiration (1799-1801):** initially strengthened state repression of dissent; backlash strengthened press opposition and civil society.\n- **Election of 1800 and peaceful transfer of power to Jefferson (1800-1801):** strengthened constitutional order, electoral civil society, and party competition; weakened Federalist control of the national state.\n- **Judiciary Act of 1801, repeal of 1802, *Marbury v. Madison* (1803), and Chase acquittal (1805):** strengthened judicial review and judicial independence; limited partisan domination of courts.\n- **Naturalization Act of 1802:** reduced residency requirement from 14 to 5 years, strengthening immigrant political inclusion and civil society participation.\n- **Louisiana Purchase (1803) and Lewis and Clark expedition (1804-1806):** greatly strengthened federal territorial reach and future settler power; weakened Native autonomy.\n- **Twelfth Amendment (1804):** strengthened state capacity by stabilizing presidential elections under the party system.\n- **First Barbary War (1801-1805):** modestly strengthened federal naval and executive capacity abroad.\n- **Burr conspiracy and treason trial (1806-1807):** tested federal coercive power; the acquittal strengthened jury/judicial constraints on executive prosecution.\n- **Chesapeake-Leopard affair and Embargo Act/enforcement (1807-1808):** embargo expanded federal regulation of commerce but weakened merchants, ports, and local compliance with national policy.\n- **Act Prohibiting Importation of Slaves, effective 1808:** strengthened federal regulatory power over foreign trade and formally limited the Atlantic slave trade, while leaving domestic slavery and planter power intact.",
    "1809-1818": "Trends:\n- **Postwar federal state-building:** War finance, a larger regular army/navy, the **Second Bank of the United States**, and protective tariffs strengthened national administrative and fiscal capacity.\n- **Westward expansion and territorial state formation:** Settlement and admission of **Louisiana, Indiana, Mississippi, and Illinois** strengthened federal/settler institutions while weakening Native nations.\n- **Growth of white male democratic politics in new states:** Broader suffrage norms in the West strengthened white civil society and electoral pressure on governments.\n- **Expansion of cotton slavery into the Southwest:** Strengthened slaveholder society and coercive state/local institutions; weakened enslaved people’s autonomy and collective power.\n- **Embargo/war-driven manufacturing growth:** Trade disruption encouraged domestic manufacturing, strengthening commercial/industrial civil society and later demands for state protection.\n- **Decline of the Federalist Party / “Era of Good Feelings”:** Strengthened Republican national governing dominance but weakened organized partisan opposition as a check on state power.\n\nEvents:\n- **1809 Non-Intercourse Act replacing the Embargo:** Reduced the most intrusive federal trade controls, slightly weakening federal reach over commerce while keeping foreign-policy economic coercion.\n- **1811 Battle of Tippecanoe:** Strengthened U.S. military/settler power in the Northwest; weakened Tecumseh’s Native confederacy.\n- **1812 declaration of war against Britain:** Strengthened federal claims to mobilize troops, taxes, borrowing, and trade restrictions, though resistance exposed state weakness.\n- **1814 burning of Washington and British blockade:** Revealed serious weaknesses in federal military capacity and coordination.\n- **1814–1815 Hartford Convention:** Showed regional civil-society/state resistance to federal war policy; after the war it discredited and weakened Federalist opposition.\n- **Treaty of Ghent and Battle of New Orleans, 1815:** Boosted nationalism and legitimacy of the federal state.\n- **1816 Second Bank and Tariff of 1816:** Strengthened federal fiscal/economic power and protected emerging manufacturers.\n- **1816 Martin v. Hunter’s Lessee:** Strengthened federal judicial supremacy over state courts, enhancing national state authority.\n- **1817–1818 First Seminole War:** Strengthened federal military reach and expansionist executive power; weakened Seminole autonomy and Spanish authority in Florida.",
    "1819-1828": "Trends:\n- **Expansion of white male suffrage and mass electoral politics**: property qualifications declined and presidential electors were increasingly chosen by popular vote; **strengthened civil society** among white men by widening participation and elite accountability.\n- **Emergence of organized mass parties, especially Jacksonian Democratic organization by 1828**: newspapers, rallies, conventions, and local committees expanded; **strengthened civil society** and its ability to contest state power electorally.\n- **Market revolution and transportation integration**: canals, steamboats, turnpikes, and commercial agriculture expanded; **strengthened both state and society**—state governments chartered/subsidized infrastructure, while private economic actors gained capacity.\n- **Westward settler expansion and federal land sales**: settlement moved deeper into the Old Northwest and Southwest; **strengthened the U.S. state and settler society**, but **weakened Native societies** through displacement pressure.\n- **Entrenchment of cotton slavery and sectional politics after Missouri**: slaveholding interests became more organized and politically defensive; **strengthened slaveholding civil society and state coercive power**, while **weakening enslaved people’s social power**.\n- **Growth of voluntary associations and evangelical reform movements**: temperance, missionary, Bible, tract, and Sunday-school organizations expanded; **strengthened civil society** outside formal state institutions.\n\nEvents:\n- **Panic of 1819**: first major U.S. peacetime financial crisis; **weakened trust in federal financial institutions**, especially the Second Bank, and **strengthened debtor and anti-bank mobilization in society**.\n- **McCulloch v. Maryland, 1819**: Supreme Court upheld the Bank of the United States and implied federal powers; **strengthened the federal state** against state governments.\n- **Missouri Compromise, 1820**: admitted Missouri as slave and Maine as free, with a slavery line in the Louisiana Purchase; **strengthened Congress as sectional arbiter**, but also **strengthened organized sectional civil society**.\n- **Monroe Doctrine, 1823**: asserted U.S. opposition to European recolonization in the Americas; **strengthened the national state’s foreign-policy authority and nationalist legitimacy**.\n- **Gibbons v. Ogden, 1824**: Supreme Court expanded federal authority over interstate commerce and struck down a state steamboat monopoly; **strengthened federal state power** and **strengthened market society** by limiting monopoly privileges.\n- **Election of 1824 and the “corrupt bargain” controversy**: Adams’s selection by the House after Jackson won a plurality fueled popular distrust of elites; **strengthened mass political mobilization in civil society**.\n- **Opening of the Erie Canal, 1825**: linked the Great Lakes to the Atlantic via New York; **strengthened state capacity** through state-led infrastructure and **strengthened commercial civil society**.\n- **Tariff of 1828 and South Carolina Exposition and Protest**: high protective tariff increased federal economic intervention; **strengthened the federal fiscal/protective state**, while **strengthening southern state-rights resistance in society and state governments**.",
    "1829-1838": "Trends:\n- **Jacksonian democratization / Second Party System (1829-1838):** expanded white male electoral participation, conventions, partisan newspapers, rallies. **Strengthened civil society** for white men; also **strengthened party control over the state**.\n- **Growth of presidential power under Jackson:** frequent vetoes, removal power, “rotation in office,” direct appeal to voters. **Strengthened the federal executive state**, but **weakened older elite/institutional checks**.\n- **Westward settler expansion, cotton expansion, and slavery’s entrenchment:** especially across the Southeast and lower Mississippi Valley. **Strengthened settler society and slave-state coercive power**; **weakened Native nations and Black civil society**.\n- **Market revolution and transport/banking growth:** canals, early railroads, state-chartered corporations, state banks. **Strengthened both state economic governance and organized commercial society**, but increased dependence on credit/speculation.\n- **Financial decentralization after the Bank War:** decline of the Second Bank of the United States and rise of “pet banks”/state banks. **Weakened federal fiscal-financial capacity**; **strengthened state/local banking interests**.\n- **Rise of reform and voluntary associations:** abolitionism, temperance, evangelical reform, labor organizing, women’s anti-slavery societies. **Strengthened civil society**, especially non-state mobilization.\n- **Proslavery censorship and policing:** anti-literacy laws, slave patrols, mob violence against abolitionists, suppression of petitions/mail. **Strengthened Southern coercive state power**; **weakened Black and abolitionist civil society**.\n\nEvents:\n- **1829 Jackson inauguration and spoils/rotation policy:** politicized appointments and tied offices to party loyalty. **Strengthened executive/party-state power**.\n- **1830 Maysville Road veto:** rejected federal funding for a local road. **Weakened national state-building through internal improvements**; shifted power toward states/localities.\n- **1830 Indian Removal Act:** authorized removal treaties and coercive displacement. **Strengthened federal/settler state coercion**; **devastated Native civil society and sovereignty**.\n- **1831 Nat Turner rebellion and aftermath:** revolt followed by harsh Southern repression. **Strengthened slave-state surveillance/coercion**; **weakened enslaved and free Black society**.\n- **1832 Worcester v. Georgia and non-enforcement:** Supreme Court recognized Cherokee rights, but removal continued. **Weakened judicial/state-of-law authority**; **strengthened executive/Georgia coercive power over Native nations**.\n- **1832 Bank veto and 1833 removal of federal deposits:** Jackson crippled the Second Bank. **Strengthened presidential power**; **weakened federal financial state capacity**.\n- **1832-1833 Nullification Crisis, Force Bill, and compromise tariff:** South Carolina challenged federal law; Jackson asserted enforcement authority. **Strengthened federal sovereignty/coercive capacity**, while compromise preserved sectional civil resistance.\n- **1833 founding of the American Anti-Slavery Society:** created a national abolitionist network. **Strengthened civil society** against slavery.\n- **1836 House “gag rule” on antislavery petitions:** Congress tabled abolition petitions automatically. **Strengthened proslavery control of state institutions**; **weakened petitioning rights/civil society**.\n- **1836 Specie Circular and 1837 Panic:** hard-money order helped trigger/compound financial collapse. **Weakened economic society and confidence in state economic management**.\n- **1838 Trail of Tears:** forced Cherokee removal under Van Buren. **Strengthened coercive settler/federal state power**; **catastrophically weakened Native society**.",
    "1839-1848": "Trends:\n- **Market revolution and transport buildout** (railroads, canals, steamboats, postal networks): strengthened **civil society** by linking markets, newspapers, churches, reform groups; also modestly strengthened **state reach** across distance.\n- **Mass party politics under the Second Party System**: strengthened **civil society** through high voter turnout, rallies, partisan newspapers, conventions; constrained the **state** by making policy highly dependent on party competition.\n- **Westward settler expansion** into the Old Northwest, Texas, Oregon, and the Southwest: strengthened settler **society** and increased demands on the **state** for land surveys, territorial government, troops, and Indian removal.\n- **Sectional polarization over slavery’s expansion**: strengthened organized proslavery and antislavery forces in **society**, but weakened the **national state’s** ability to maintain consensus.\n- **Growth of abolitionist, temperance, religious, labor, and women’s-rights organizing**: strengthened **civil society** as an independent mobilizing force, often challenging state law and party elites.\n- **Immigration and urbanization**, especially Irish and German immigration in the 1840s: strengthened plural urban **civil society**—churches, mutual-aid societies, labor groups—but also spurred nativist countermobilization and strained local **state** capacity.\n- **Continuing dispossession of Native peoples** through removal, treaties, and military pressure: strengthened the coercive **state** and settler **society**, while destroying or weakening Indigenous political societies.\n\nEvents:\n- **1839–1841 Amistad affair and Supreme Court decision**: strengthened abolitionist **civil society** and showed federal courts/state institutions as arenas for contesting slavery.\n- **1841–1842 Dorr Rebellion in Rhode Island**: mass suffrage mobilization strengthened democratic **society**; suppression by state authorities reaffirmed existing **state** power, though reform followed.\n- **1842 Webster–Ashburton Treaty** settling the Maine–Canada boundary: strengthened the federal **state’s** diplomatic authority and reduced a border crisis.\n- **1842 Tariff and 1846 Walker Tariff**: altered federal revenue capacity; the 1842 tariff strengthened the fiscal **state**, while the 1846 reduction reflected anti-centralizing Democratic policy.\n- **1845 annexation of Texas**: greatly strengthened U.S. territorial **state** power and slaveholding settler **society**, while intensifying sectional conflict.\n- **1846 Oregon Treaty with Britain**: extended U.S. sovereignty to the Pacific Northwest, strengthening the territorial **state** and encouraging settler **society**.\n- **1846–1848 Mexican-American War**: sharply strengthened federal military and territorial **state** power; also mobilized volunteers and antiwar critics in **civil society**.\n- **1846 Wilmot Proviso debates and 1848 Free Soil Party formation**: strengthened antislavery political **society** and weakened the cohesion of national parties and the federal **state’s** legitimacy on slavery.\n- **1848 Treaty of Guadalupe Hidalgo**: massively expanded U.S. territory, strengthening the **state**, but created new governance, citizenship, slavery, and Indigenous-dispossession conflicts.\n- **1848 Seneca Falls Convention**: strengthened women’s-rights **civil society** by launching a more organized national movement for legal and political equality.",
    "1849-1858": "Trends:\n- **Westward settlement after the Mexican Cession and Gold Rush**: strengthened the **federal state** through territorial administration, land offices, forts, mails; strengthened **settler society**; weakened **Native societies**.\n- **Railroad, telegraph, and newspaper expansion**: strengthened **civil society** by speeding political organization, reform campaigns, and party mobilization; modestly strengthened the **state’s reach**.\n- **Sectional polarization over slavery**: strengthened organized **civil society** on both antislavery and proslavery sides, but weakened the **national state’s legitimacy and governing capacity**.\n- **Breakdown of the Second Party System**: weakened stabilizing national party institutions and thus the **state’s ability to mediate conflict**; strengthened new mass movements and parties in **society**.\n- **Growth of slavery’s political/legal protection alongside Black resistance and abolitionism**: strengthened the **coercive state** on behalf of slaveholders, especially through fugitive-slave enforcement; strengthened antislavery **civil society**, while weakening enslaved and free Black liberty.\n- **Immigration and urbanization, especially Irish and German immigration**: enlarged urban **civil society** through churches, mutual-aid groups, unions, and ethnic politics; also fueled nativist mobilization such as the Know-Nothings.\n\nEvents:\n- **California Gold Rush and California statehood, 1849-1850**: strengthened **settler society** and expanded the **state** westward; intensified sectional conflict.\n- **Compromise of 1850, especially the Fugitive Slave Act**: strengthened the **federal state’s coercive power** in enforcing slavery; provoked Northern resistance, strengthening antislavery **civil society**.\n- **Publication of *Uncle Tom’s Cabin*, 1852**: strengthened antislavery **civil society** by broadening popular mobilization against slavery.\n- **Kansas-Nebraska Act, 1854**: weakened the **national state’s authority** by repealing the Missouri Compromise settlement; strengthened mass political mobilization in **society**.\n- **Bleeding Kansas, 1854-1858, including rival governments, the Sack of Lawrence, and Lecompton crisis**: weakened the **state’s monopoly on legitimate violence**; strengthened armed partisan **civil society**.\n- **Rise of the Republican Party, 1854-1856**: strengthened organized Northern antislavery/free-soil **civil society**; weakened older national party structures.\n- **Dred Scott decision, 1857**: strengthened the **federal judiciary’s proslavery authority** on paper; weakened the **state’s legitimacy** among many Northerners and further mobilized antislavery society.\n- **Utah War, 1857-1858**: was an assertion of **federal state power** over territorial authority and Mormon self-government, but also exposed limits of federal capacity in the West.",
    "1859-1868": "Trends:\n- **Sectional polarization and collapse of old party compromises (1859-1860):** weakened national civil society and party institutions; pushed the federal state toward crisis.\n- **Wartime federal state-building (1861-1865):** conscription, federal taxation, paper money, military administration, and expanded executive power greatly strengthened the national state.\n- **Industrialization, railroads, telegraphy, and war production:** strengthened both the state’s logistical capacity and organized economic actors in society.\n- **Abolitionist, Black, and pro-Union mobilization:** strengthened civil society forces pressing the state toward emancipation and equal citizenship.\n- **Emancipation and the transition from slavery to free labor:** destroyed slaveholders’ private coercive power; strengthened freedpeople as civil actors, while requiring stronger federal enforcement.\n- **Reconstruction-era Southern resistance and white paramilitary organizing:** strengthened anti-federal/anti-Black civil society forces; weakened the effective reach of the state in the South.\n- **Expansion of federal authority over citizenship and civil rights:** strengthened the national state relative to the states, especially through constitutional and military Reconstruction.\n\nEvents:\n- **John Brown’s raid on Harpers Ferry, 1859:** intensified sectional mobilization; strengthened abolitionist and pro-slavery civil society activism while destabilizing federal authority.\n- **Election of Abraham Lincoln, 1860:** empowered the Republican antislavery coalition; triggered a legitimacy crisis for the federal state in the South.\n- **Secession of Southern states, 1860-1861:** severely weakened the national state’s territorial authority; strengthened Confederate state-building and secessionist society.\n- **Attack on Fort Sumter and outbreak of Civil War, 1861:** strengthened federal mobilization and executive power; militarized society on both sides.\n- **Emancipation Proclamation, 1863:** strengthened the Union state’s war powers and transformed enslaved people into active agents of emancipation and Union support.\n- **Enrollment Act/conscription and New York Draft Riots, 1863:** conscription strengthened the state; riots showed strong societal resistance to state coercion.\n- **Thirteenth Amendment, 1865:** abolished slavery; strengthened federal constitutional power and freed millions from private domination.\n- **Freedmen’s Bureau, 1865:** expanded federal administrative power in the South; supported freedpeople’s civil society through schools, labor contracts, and legal aid.\n- **Fourteenth Amendment, 1868:** greatly strengthened the national state’s role in defining citizenship and rights; empowered civil society claims against state governments.\n- **Military Reconstruction Acts, 1867:** strengthened federal coercive authority over the former Confederacy; enabled Black male political participation and weakened ex-Confederate elites.",
    "1869-1878": "Trends:\n- **Retreat of Reconstruction in the South, 1869-1878:** federal willingness to enforce Black civil and voting rights declined; **weakened the national state** in the South and **weakened Black civil society**.\n- **“Redemption” by white Democratic elites and paramilitary groups:** Ku Klux Klan, White League, Red Shirts, and similar forces used violence and intimidation to regain southern state governments; **strengthened white local civil society/party power**, **weakened Black civil society** and federal authority.\n- **Expansion of railroads, corporations, and national markets:** especially after the transcontinental railroad’s completion in 1869; **strengthened economic elites and organized private power**, while also increasing demands for state regulation.\n- **Growth of labor organization and class conflict:** Knights of Labor founded in 1869; depression after 1873 spurred strikes and worker mobilization; **strengthened working-class civil society**, but also prompted coercive state responses.\n- **Westward expansion and reservation policy:** federal military campaigns and settler expansion against Native nations; **strengthened the coercive state and settler society**, **weakened Native polities and civil society**.\n- **Spoils politics and corruption in the Grant era:** scandals such as Crédit Mobilier, the Whiskey Ring, and Indian Ring reduced trust in government; **weakened state legitimacy and administrative autonomy**.\n\nEvents:\n- **1869 — Completion of the First Transcontinental Railroad:** tied national markets together and expanded federal-backed infrastructure; **strengthened state-building and corporate power**.\n- **1870 — Fifteenth Amendment ratified:** constitutionally protected voting rights regardless of race; **strengthened federal authority** and **Black political civil society**.\n- **1870 — Department of Justice created:** gave the federal government a permanent legal enforcement arm; **strengthened state capacity**.\n- **1870-1871 — Enforcement Acts and Ku Klux Klan Act:** authorized federal action against voter intimidation and conspiracies; **strengthened the national state** and **protected Black civil society**, though unevenly.\n- **1872 — Amnesty Act and winding down of Freedmen’s Bureau protections:** restored rights to many ex-Confederates and reduced federal intervention; **strengthened former Confederate elites**, **weakened Black citizens’ protection**.\n- **1873 — Panic of 1873:** triggered a long depression; **weakened state legitimacy**, intensified social conflict, and **strengthened labor mobilization**.\n- **1873 — Slaughter-House Cases:** Supreme Court narrowed the Fourteenth Amendment’s Privileges or Immunities Clause; **weakened federal civil-rights enforcement power**.\n- **1875 — Civil Rights Act:** banned racial discrimination in public accommodations, but enforcement was weak; formally **strengthened federal rights claims**, practically only modestly **strengthened Black civil society**.\n- **1876 — United States v. Cruikshank:** limited federal power to prosecute private racial violence; **weakened the national state** and **Black civil society**, strengthened local white supremacist power.\n- **1877 — Compromise of 1877 / withdrawal of federal troops from the South:** effectively ended Reconstruction; **weakened federal power in the South** and **Black political society**, strengthened “Redeemer” state governments.\n- **1877 — Great Railroad Strike:** nationwide labor uprising met with state militias and federal troops; **strengthened labor civil society temporarily**, but also displayed and reinforced **coercive state power**.\n- **1878 — Posse Comitatus Act:** restricted use of the U.S. Army in domestic law enforcement; **weakened federal coercive capacity inside states**, especially relevant after Reconstruction.",
    "1879-1888": "Trends:\n- **Rapid industrialization, railroad expansion, and corporate consolidation (esp. trusts such as Standard Oil, 1882):** strengthened organized private economic power/capital in civil society; exposed weakness of the state’s regulatory capacity.\n- **Growth of a national labor movement**—Knights of Labor expansion, mass strikes, and founding of the **AFL in 1886**: strengthened working-class civil society, though employer/state repression often weakened it in practice.\n- **Retreat from Reconstruction and rise of Southern white supremacy:** weakened federal state enforcement of Black civil rights and weakened Black civil society; strengthened state/local power of white Democratic regimes.\n- **Expansion of federal administrative capacity in limited areas**—civil service, immigration exclusion, railroad regulation, pensions: modestly strengthened the national state after the patronage-heavy postwar era.\n- **Mass immigration and urbanization:** enlarged and diversified civil society, strengthened urban political machines and ethnic associations, and increased demands on local/state governments.\n- **Western expansion and reservation policy:** strengthened the U.S. state and settler society; weakened Native nations and tribal civil society, especially through allotment and assimilation policies.\n\nEvents:\n- **Resumption of specie payments, 1879:** strengthened federal fiscal credibility and state monetary authority; weakened debtor/soft-money movements in society.\n- **Garfield assassination, 1881, followed by the Pendleton Civil Service Act, 1883:** strengthened bureaucratic state capacity by limiting patronage and creating merit-based federal employment.\n- **Chinese Exclusion Act, 1882, and Scott Act, 1888:** strengthened federal immigration-control capacity; weakened Chinese immigrant civil society and rights.\n- **Civil Rights Cases, 1883:** weakened federal state power to protect civil rights; strengthened private discrimination and Southern segregationist society/state regimes.\n- **Haymarket Affair, 1886:** weakened radical labor civil society through repression and public backlash; strengthened policing and employer authority.\n- **Wabash v. Illinois, 1886, and Interstate Commerce Act, 1887:** Wabash weakened state-level railroad regulation; the ICC Act modestly strengthened federal regulatory state power.\n- **Dawes Severalty Act, 1887:** strengthened federal control over Native land and assimilation policy; weakened tribal sovereignty and Native civil society.",
    "1889-1898": "Trends:\n- Rapid consolidation of large corporations and trusts (railroads, oil, steel, sugar), especially by the mid-1890s: strengthened private economic power within society, but often weakened democratic civil society and exposed the limited regulatory capacity of the state.\n- Growth of national labor organization and strike activity, including the AFL’s expansion and mass railroad/mining strikes: strengthened organized civil society, while provoking stronger state intervention on behalf of order and property.\n- Populist and agrarian mobilization through the Farmers’ Alliance and People’s Party: strengthened civil society by organizing farmers politically against railroads, banks, and monetary orthodoxy; pressured the state to regulate markets.\n- Jim Crow institutionalization and Black disfranchisement in the South, beginning with Mississippi’s 1890 constitution and spreading regionally: strengthened coercive local/state power, but severely weakened inclusive civil society and democratic accountability.\n- Urbanization and mass immigration, especially from southern and eastern Europe: enlarged and diversified civil society through unions, ethnic associations, churches, and machines; also increased demand for state policing, sanitation, and administration.\n- Expansion of federal administrative and coercive capacity, though still limited, through civil-service reform, antitrust law, tariff administration, federal courts, and injunctions: strengthened the state, especially in economic governance and labor conflict.\n\nEvents:\n- 1889–1890 admission of North Dakota, South Dakota, Montana, Washington, Idaho, and Wyoming: strengthened the federal constitutional order and settler civil society in the West; weakened Native sovereignty.\n- 1890 Sherman Antitrust Act: modestly strengthened federal state capacity to confront corporate power, though early enforcement was weak.\n- 1890 Wounded Knee massacre and suppression of the Ghost Dance: strengthened U.S. state coercive control over Native peoples; devastated Native civil society and autonomy.\n- 1890 Mississippi disfranchising constitution: strengthened white supremacist state power; weakened Black civil society and electoral democracy.\n- 1892 Homestead Strike: Pinkerton and state militia intervention weakened organized labor; strengthened employer power and demonstrated state willingness to restore order.\n- 1893 Panic and depression: weakened confidence in state economic management; intensified labor, Populist, and protest mobilization in civil society.\n- 1894 Pullman Strike and federal injunction/intervention: strengthened federal coercive and judicial power over interstate commerce and labor; weakened unions, especially the American Railway Union.\n- 1896 Plessy v. Ferguson: strengthened state authority to enforce segregation; weakened equal citizenship and Black civil society.\n- 1896 presidential election of McKinley over Bryan: weakened the Populist/free-silver insurgency; strengthened business-aligned national party-state power and the gold-standard coalition.\n- 1898 Spanish-American War, annexation of Hawaii, and Treaty of Paris acquiring Puerto Rico, Guam, and the Philippines: sharply strengthened the federal military, naval, and imperial state; expanded U.S. power while limiting self-rule for colonized societies.",
    "1899-1908": "Trends:\n- **Progressive Era reform politics intensified (c. 1900-1908):** muckrakers, settlement houses, women’s clubs, municipal reformers, and good-government groups strengthened **civil society’s capacity to demand accountability**, while also legitimating a stronger regulatory **state**.\n- **Expansion of federal administrative and regulatory capacity:** antitrust enforcement, railroad regulation, food/drug regulation, conservation administration, and professionalized agencies strengthened the **state** relative to laissez-faire courts and private corporations.\n- **Corporate consolidation and national markets:** trusts in oil, steel, railroads, meatpacking, and finance concentrated private economic power; this often weakened ordinary **civil society**, while provoking state-building responses.\n- **Labor organization and industrial conflict:** AFL growth, major strikes, and the founding of the IWW in 1905 strengthened organized **society**, though courts and employers often limited labor power.\n- **Jim Crow consolidation in the South:** poll taxes, literacy tests, white primaries, segregation, and racial terror weakened Black **civil society** and democratic participation, while strengthening coercive state/local elite control.\n- **Immigration, urbanization, and machine politics:** large-scale immigration and city growth expanded associational life and labor politics, but also increased the power of urban political machines—strengthening some forms of **society** while entrenching local state-party control.\n\nEvents:\n- **1899 Treaty of Paris / Philippine-American War begins:** U.S. acquisition and pacification of overseas territories strengthened the imperial and military **state**.\n- **1900 Gold Standard Act:** reinforced federal monetary authority and creditor confidence, strengthening the fiscal-financial **state** and business elites.\n- **1901 Insular Cases:** allowed the U.S. to govern territories without full constitutional rights, strengthening the **state** while weakening rights-based **civil society** in the colonies.\n- **1901 Platt Amendment:** made Cuba a U.S. protectorate in practice, strengthening U.S. state power abroad.\n- **1902 Anthracite Coal Strike:** Roosevelt’s federal mediation marked a stronger national **state** role in labor-capital disputes and modestly strengthened labor’s standing in **civil society**.\n- **1903 Department of Commerce and Labor created:** expanded federal administrative capacity over corporations and labor statistics, strengthening the **state**.\n- **1904 Northern Securities decision:** upheld federal antitrust action against a railroad trust, strengthening the regulatory **state** against concentrated private power.\n- **1905 Lochner v. New York:** Supreme Court limited state labor regulation, weakening reformist **state** capacity and organized labor’s goals.\n- **1905 Niagara Movement founded:** early Black civil-rights organizing strengthened oppositional **civil society** against Jim Crow.\n- **1906 Hepburn Act, Meat Inspection Act, and Pure Food and Drug Act:** major expansion of federal regulation over railroads, food, and drugs; strengthened the **state** and consumer-oriented **civil society**.\n- **1906 Antiquities Act:** empowered the president to create national monuments, strengthening federal conservation **state** authority.\n- **1907 Panic:** exposed weaknesses in the financial system and increased pressure for central banking, highlighting limits of the **state** and the power of private financiers.\n- **1908 Bureau of Investigation founded:** precursor to the FBI; strengthened federal law-enforcement **state** capacity.\n- **1908 Muller v. Oregon:** upheld some labor regulation, modestly strengthening reformist **state** power, though in gender-paternalist terms.",
    "1909-1918": "Trends:\n- **Progressive-era administrative expansion (1909-1918):** growth of federal and state regulation of business, food, labor, banking, and utilities; **strengthened the state**, especially expert bureaucratic capacity.\n- **Rising organized civil society:** labor unions, women’s suffrage groups, temperance organizations, muckraking press, NAACP activism; **strengthened society**, though often unevenly and excluding many minorities.\n- **Fiscal and monetary centralization:** movement toward national income taxation and central banking; **strengthened the federal state** by increasing revenue and macroeconomic capacity.\n- **Urbanization, immigration, and industrial labor conflict:** expanding cities and industrial workforce increased demands for regulation and representation; **strengthened society’s mobilizing capacity**, but also prompted stronger policing and state intervention.\n- **Jim Crow consolidation and racial exclusion:** disfranchisement, segregation, and racial violence persisted, especially in the South; **weakened civil society for Black Americans** while strengthening coercive local/state authority.\n- **World War I mobilization trend, 1917-1918:** federal coordination of industry, labor, food, fuel, transport, and propaganda; **greatly strengthened the national state**, while narrowing dissent.\n\nEvents:\n- **1909 — Founding of the NAACP:** created a durable national civil-rights organization; **strengthened civil society** against racial domination.\n- **1911 — Triangle Shirtwaist Factory fire:** spurred workplace-safety and labor regulation, especially in New York; **strengthened regulatory state capacity** and reform movements.\n- **1913 — Sixteenth Amendment ratified:** authorized federal income tax; **strengthened the federal state** fiscally.\n- **1913 — Seventeenth Amendment ratified:** direct election of U.S. senators; **strengthened democratic civil society influence** over the federal government.\n- **1913 — Federal Reserve Act:** created the Federal Reserve System; **strengthened federal monetary and financial-state capacity**.\n- **1914 — Clayton Antitrust Act and Federal Trade Commission Act:** expanded antitrust and regulatory tools; **strengthened the state**, while also aiding organized labor by limiting injunctions.\n- **1914 — Ludlow Massacre:** violent suppression of striking miners in Colorado; **weakened labor civil society** but intensified national labor-reform pressure.\n- **1917 — U.S. entry into World War I:** triggered mass mobilization, conscription, and federal economic control; **strongly strengthened the state**.\n- **1917 — Selective Service Act:** instituted national conscription; **strengthened coercive state power** over citizens.\n- **1917-1918 — Espionage Act and Sedition Act:** criminalized antiwar speech and dissent; **strengthened the state** and **weakened civil liberties/civil society**.\n- **1918 — National War Labor Board established:** mediated labor disputes and recognized some union rights to maintain production; **strengthened the state** and selectively **strengthened organized labor**.",
    "1919-1928": "Trends:\n- **Postwar demobilization and “normalcy” politics under Harding/Coolidge:** ended many WWI controls, cut taxes, favored business and limited regulation — **weakened the federal economic state; strengthened business power in civil society**.\n- **Decline of organized labor after 1919:** failed strike waves, “open shop/American Plan,” hostile courts and employers reduced union density and bargaining power — **weakened working-class civil society; strengthened employers and state-backed order**.\n- **Prohibition as an ongoing governance problem:** national enforcement extended federal authority into everyday life, but mass evasion, speakeasies, and bootlegging delegitimized law — **strengthened coercive state capacity in theory; weakened state legitimacy in practice; strengthened criminal networks**.\n- **Nativism and immigration restriction:** growing anti-immigrant politics and racialized national identity culminated in quota laws — **strengthened the border/immigration state; weakened immigrant civil society and pluralism**.\n- **Urbanization, the Great Migration, and Black institution-building:** Black newspapers, churches, NAACP activism, and the Harlem Renaissance expanded collective organization despite violence and segregation — **strengthened Black civil society, while exposing weak or hostile state protection**.\n- **Mass consumer economy, automobiles, radio, advertising, and credit:** expanded private corporate power and national culture; created new regulatory problems — **strengthened market/corporate society more than the state**.\n- **Conservative constitutional jurisprudence:** courts struck down or narrowed labor and social regulation, e.g. child-labor taxation and minimum-wage laws — **weakened regulatory state power; strengthened property and business interests in society**.\n\nEvents:\n- **1919 Seattle General Strike, Steel Strike, and Boston Police Strike:** major labor confrontations followed by defeat and repression — **initially showed labor society power, but ultimately weakened unions and strengthened state/employer authority**.\n- **1919 Red Summer racial violence:** white mob violence in Chicago, Washington, D.C., and elsewhere — **weakened Black security and trust in the state; spurred some Black civil-society mobilization**.\n- **1919–1920 Palmer Raids and First Red Scare:** federal raids, deportations, and surveillance of radicals and immigrants — **strengthened federal coercive power; weakened radical, labor, and immigrant civil society**.\n- **1920 ratification of the 19th Amendment:** women gained constitutional voting rights — **strengthened democratic civil society and widened society’s check on the state**.\n- **1920 Volstead Act enforcement / national Prohibition begins:** federalized alcohol policing — **strengthened federal enforcement authority, but widespread noncompliance weakened state legitimacy**.\n- **1921 Budget and Accounting Act:** created the Bureau of the Budget and General Accounting Office — **strengthened federal administrative and fiscal capacity, especially the presidency**.\n- **1921 Emergency Quota Act and 1924 Immigration Act:** imposed national-origins quotas and tighter immigration control — **strengthened the federal gatekeeping state; weakened immigrant communities and transnational civil society**.\n- **1924 Indian Citizenship Act:** granted U.S. citizenship to Native Americans born in the United States — **formally strengthened Native civic standing, though state guardianship and local exclusion still limited real power**.\n- **1924 J. Edgar Hoover becomes director of the Bureau of Investigation:** began professionalization and centralization of federal investigative policing — **strengthened federal coercive/information-gathering capacity**.\n- **1927 Radio Act:** created the Federal Radio Commission to license and regulate broadcasting — **strengthened federal regulatory power over mass communication and indirectly shaped civil society’s public sphere**.",
    "1929-1938": "Trends:\n- **Great Depression (1929–late 1930s):** mass unemployment, bank failures, deflation, and business collapse **weakened civil society and private economic power**, while creating demand for stronger federal action.\n- **Rapid expansion of the federal administrative state under the New Deal (1933–1938):** new agencies, relief programs, public works, and federal regulation **strengthened the state**, especially Washington relative to states, localities, and markets.\n- **Growth of organized labor, especially after 1935:** CIO organizing, sit-down strikes, and rising union membership **strengthened civil society**, particularly industrial workers, though partly through state-backed legal protections.\n- **Shift from local/private relief to federal welfare and work relief:** programs like FERA, WPA, CCC, and Social Security **strengthened the state** and made citizens more directly dependent on and connected to federal institutions.\n- **Dust Bowl and rural displacement in the 1930s:** ecological crisis, farm foreclosures, and migration from the Plains to California **weakened rural civil society** and increased reliance on federal agricultural and relief policy.\n- **New Deal political realignment:** urban workers, immigrants, many farmers, African Americans, and unions moved into the Democratic coalition, **strengthening mass electoral society** while giving the federal state a broader governing mandate.\n\nEvents:\n- **Stock market crash, October 1929:** triggered financial panic and the Depression; **weakened private society/markets** and eventually pushed demands for state intervention.\n- **Bonus Army march and eviction, 1932:** veterans’ protest and federal removal exposed social distress and coercive state power; **showed weakened civil society but also public resistance to the state**.\n- **Election of Franklin D. Roosevelt, November 1932:** brought a mandate for federal intervention; **strengthened the state** through democratic authorization.\n- **Bank holiday and Emergency Banking Act, March 1933:** federal government stabilized and supervised banking; **strengthened the state** over finance and restored some societal confidence.\n- **First Hundred Days, 1933:** creation of agencies such as AAA, CCC, TVA, NIRA, and FERA; **greatly strengthened federal state capacity** in agriculture, labor, infrastructure, relief, and industry.\n- **Schechter Poultry decision, 1935, and Butler decision, 1936:** Supreme Court struck down key New Deal laws; **weakened the federal state temporarily** and strengthened judicial limits on executive/legislative power.\n- **Wagner Act / National Labor Relations Act, 1935:** protected collective bargaining and created the NLRB; **strengthened civil society**, especially unions, with state enforcement.\n- **Social Security Act, 1935:** created old-age pensions, unemployment insurance, and welfare grants; **strengthened the federal state** and institutionalized social citizenship.\n- **Roosevelt’s court-packing plan, 1937:** failed politically but pressured the Court during the “switch in time”; **weakened presidential legitimacy somewhat**, yet helped preserve an expanded regulatory/welfare state.\n- **Fair Labor Standards Act, 1938:** established federal minimum wage, overtime, and child-labor rules; **strengthened the state** in labor regulation and **strengthened workers’ social power**.",
    "1939-1948": "Trends:\n- **Wartime expansion of federal capacity:** mobilization for WWII massively increased federal spending, bureaucracy, military manpower, procurement, rationing, and economic planning — **strengthened the state**.\n- **Creation of a mass fiscal state:** income-tax coverage widened, payroll withholding began in 1943, and war-bond drives normalized mass participation in federal finance — **strengthened the state**, with some civic mobilization of society.\n- **Growth of organized labor:** union membership and strike capacity rose sharply during the war and immediate postwar years, especially under the New Deal labor regime — **strengthened civil society**, though later constrained.\n- **Civil-rights mobilization and the Second Great Migration:** Black migration to industrial cities, defense employment, Black veterans, NAACP growth, and “Double V” activism increased pressure against Jim Crow — **strengthened civil society**, especially marginalized groups.\n- **Emergence of the national-security state:** by the late 1940s, Cold War planning, intelligence institutions, loyalty programs, and anti-communism expanded federal surveillance and coercive capacity — **strengthened the state**, weakened dissenting parts of civil society.\n- **Postwar middle-class institutional growth:** GI Bill education, VA/FHA mortgages, and rising real wages expanded homeownership and education, but often racially exclusionary — **strengthened parts of civil society**, unevenly.\n\nEvents:\n- **1940 Selective Training and Service Act:** first peacetime draft in U.S. history — **strengthened the state**.\n- **1941 Lend-Lease and U.S. entry into WWII after Pearl Harbor:** moved the U.S. into full-scale global war and mobilization — **strengthened the state**.\n- **1942 War Powers Acts, War Production Board, OPA rationing/price controls:** federal direction of production, labor, prices, and consumption — **strengthened the state**.\n- **1942 Executive Order 9066 and Japanese American internment:** expanded coercive state power and suspended civil liberties for a minority group — **strengthened the state, weakened civil society/liberty**.\n- **1944 Servicemen’s Readjustment Act / GI Bill:** federal support for veterans’ education, housing, and employment — **strengthened both state capacity and civil society**, though racially unequal in practice.\n- **1946 nationwide strike wave:** major labor actions in steel, coal, rail, autos, and other sectors showed organized labor’s postwar power — **strengthened civil society**, provoking backlash.\n- **1947 Taft-Hartley Act:** restricted union tactics, allowed right-to-work laws, required anti-communist affidavits — **weakened organized labor/civil society**, strengthened state regulation of unions.\n- **1947 National Security Act:** created the Department of Defense, CIA, National Security Council, and modern security bureaucracy — **strengthened the state**.\n- **1948 Executive Order 9981 desegregating the armed forces:** used federal authority against military segregation — **strengthened the state’s rights-enforcing role and strengthened Black civil society claims**.",
    "1949-1958": "Trends:\n- **Permanent Cold War national-security state**: rising defense budgets, intelligence capacity, secrecy, loyalty screening, and overseas basing after 1949-50 **strengthened the federal state** and often **weakened civil-society oversight/civil liberties**.\n- **Postwar economic boom and expanded fiscal capacity**: high employment, mass consumption, and a broad federal tax base **strengthened the state** while also giving unions, churches, universities, and civic groups more resources—**strengthening society**.\n- **Suburbanization, homeownership, and automobile dependence**: FHA/VA mortgages, white flight, and metropolitan sprawl **reshaped civil society**, often strengthening local homeowner politics while weakening urban communities and reinforcing racial segregation.\n- **Institutionalization of organized labor but beginning of constraint**: union density remained high, and the 1955 AFL-CIO merger **strengthened civil society**, but Taft-Hartley-era limits and anti-communist purges narrowed labor’s radical wing—**weakening some associational power**.\n- **Growth of the civil-rights movement**: NAACP litigation, Black churches, student and local organizing, and boycott networks **strengthened civil society**, especially against Southern state and local coercion.\n- **Expansion of federal science, education, and infrastructure policy**: Cold War research funding, universities, highways, and later space/education initiatives **strengthened state capacity** and tied civil society more closely to federal priorities.\n\nEvents:\n- **1949: Soviet atomic bomb and Communist victory in China**: triggered U.S. security mobilization and domestic anti-communism; **strengthened the state**, weakened dissenting civil-society groups.\n- **1950: NSC-68 and the Korean War**: justified large peacetime military mobilization and defense spending; **greatly strengthened the federal state**.\n- **1950: McCarran Internal Security Act**: registration and surveillance of alleged subversives; **strengthened coercive state power**, **weakened civil liberties and civil society**.\n- **1951: Twenty-Second Amendment ratified**: imposed presidential term limits; **weakened executive state power** by constitutional constraint.\n- **1954: Brown v. Board of Education**: Supreme Court attacked legally mandated school segregation; **strengthened federal judicial power** and **empowered civil-rights civil society**, while weakening segregationist state/local authority.\n- **1955-56: Montgomery Bus Boycott**: mass Black church-led mobilization against segregation; **strengthened civil society** and pressured local/state power.\n- **1956: Federal-Aid Highway Act**: created the Interstate Highway System; **strengthened federal administrative and infrastructural capacity**, while accelerating suburban civil-society shifts.\n- **1957: Little Rock crisis and Civil Rights Act of 1957**: Eisenhower sent federal troops to enforce desegregation; **strengthened federal authority over states** and modestly strengthened civil-rights enforcement.\n- **1958: National Defense Education Act and creation of NASA**: response to Sputnik; **strengthened federal state capacity** in science, education, and technology, while expanding state-university links.",
    "1959-1968": "Trends:\n- **Expansion of the federal administrative/welfare state** — New Frontier and Great Society programs, grants-in-aid, Medicare/Medicaid, education and anti-poverty programs strengthened federal state capacity and reach.\n- **Civil-rights mass mobilization** — churches, student groups, NAACP, SCLC, SNCC, CORE, voter-registration drives and direct action strengthened civil society, especially Black civil society, while weakening Jim Crow local authority.\n- **Warren Court “rights revolution”** — stronger federal judicial protection of speech, voting, criminal defendants, reapportionment and privacy strengthened civil society rights and constrained state/local governments and police.\n- **Cold War national-security and Vietnam mobilization** — defense spending, the draft, intelligence activity and presidential war-making strengthened the coercive/executive state, while later eroding public trust.\n- **Youth, higher-education, media and counterculture growth** — larger college cohorts, television news and campus organizations strengthened civil society’s capacity to mobilize against segregation, war and traditional authority.\n- **Suburbanization, Sun Belt growth and urban crisis** — federal highways/mortgages and metropolitan fragmentation shifted social power toward suburban homeowners and away from urban machines/unions, while weakening many central-city civic institutions.\n\nEvents:\n- **1959: Alaska and Hawaii statehood** — expanded the federal union and electorate; strengthened both state institutions and democratic society.\n- **1959: Landrum-Griffin Act** — increased federal oversight of unions; strengthened the state and weakened organized labor’s autonomous civil-society power.\n- **1960–1965: sit-ins, Freedom Rides, Birmingham, March on Washington, Freedom Summer, Selma** — strengthened civil society mobilization and forced federal intervention against segregation.\n- **1963: Kennedy assassination** — weakened political stability but helped Lyndon Johnson consolidate state power behind major civil-rights and Great Society legislation.\n- **1964–1965: Civil Rights Act, Voting Rights Act, Economic Opportunity Act, Medicare/Medicaid, ESEA** — greatly strengthened federal enforcement and welfare capacity; also strengthened marginalized citizens’ civil and political power.\n- **1964–1968: Gulf of Tonkin Resolution and Vietnam escalation** — strengthened presidential/military state power; the draft and war also fueled antiwar civil society.\n- **1965–1967: Watts, Newark and Detroit uprisings** — exposed weakened urban social order; strengthened policing/national-guard responses and intensified Black Power/community organizing.\n- **1968: Tet Offensive, MLK and RFK assassinations, Chicago DNC protests, Fair Housing Act, Omnibus Crime Control Act** — deepened legitimacy crisis and protest politics; simultaneously strengthened federal civil-rights law and “law-and-order” state capacity.",
    "1969-1978": "Trends:\n- **Stagflation, productivity slowdown, and fiscal stress (early–late 1970s):** weakened state legitimacy and fiscal room; strengthened anti-tax and anti-regulatory currents in society.\n- **Deindustrialization and shifting labor markets:** weakened industrial unions as a pillar of civil society; also weakened local/state tax bases in older manufacturing regions.\n- **Suburbanization, Sun Belt growth, and racial/economic sorting:** strengthened local homeowner/taxpayer politics in civil society; weakened support for redistributive urban state programs.\n- **Expansion of the federal regulatory and administrative state:** environmental, workplace-safety, consumer, pension, and education regulation strengthened state capacity; also created new legal channels for advocacy groups.\n- **Rights-based social mobilization:** women’s rights, environmentalism, disability rights, gay rights, Native American activism, and conservative/evangelical mobilization strengthened organized civil society.\n- **Declining trust in federal institutions after Vietnam and Watergate:** weakened the state’s authority and public legitimacy; strengthened watchdog journalism, courts, Congress, and public-interest groups.\n- **Party weakening and candidate-centered politics after campaign-finance and primary reforms:** weakened traditional party organizations; strengthened donors, media, activists, and interest groups within civil society.\n\nEvents:\n- **Vietnam War protests, Cambodia incursion, Kent State, and the end of the draft (1970–1973):** weakened state coercive legitimacy; strengthened antiwar civil society. The all-volunteer military later strengthened professional state capacity.\n- **First Earth Day, creation of EPA, Clean Air Act, OSHA/NEPA implementation (1970):** strengthened the regulatory state and empowered environmental/labor advocacy groups.\n- **Pentagon Papers case (1971):** weakened executive secrecy; strengthened press and judicial checks as parts of civil society/state constraint.\n- **Watergate break-in, investigations, and Nixon resignation (1972–1974):** severely weakened presidential authority; strengthened Congress, courts, press, and watchdog civil society.\n- **Roe v. Wade (1973):** strengthened federal judicial power over state law; mobilized pro-choice and pro-life civil society.\n- **War Powers Resolution (1973), Budget and Impoundment Control Act (1974), FOIA amendments (1974):** weakened unilateral executive power; strengthened Congress and public oversight.\n- **OPEC oil embargo and energy crisis (1973–1974):** weakened economic confidence in the state; prompted stronger federal energy intervention and conservation policy.\n- **Church Committee investigations of CIA/FBI/NSA abuses (1975–1976) and FISA (1978):** constrained coercive/security agencies; strengthened legislative and judicial oversight.\n- **New York City fiscal crisis (1975):** weakened local state autonomy; strengthened financial markets and emergency fiscal-control institutions.\n- **Proposition 13 in California, Bakke decision, and Airline Deregulation Act (1978):** Prop. 13 weakened state/local fiscal capacity and strengthened taxpayer revolt; Bakke limited affirmative-action policy and mobilized rights politics; airline deregulation weakened economic regulatory control.",
    "1979-1988": "Trends:\n- **Market-oriented deregulation and privatization (airlines/trucking/telecom/finance/energy, continuing from Carter into Reagan):** weakened the economic-regulatory state; strengthened business and market actors within civil society.\n- **Decline of organized labor and deindustrialization, especially in the Midwest/Northeast:** weakened a major countervailing force in civil society; strengthened employers’ bargaining power.\n- **Large defense buildup and renewed Cold War mobilization under Reagan:** strengthened the federal/national-security state, especially military and intelligence capacity.\n- **Rise of the New Right, evangelical politics, conservative think tanks, PACs, and direct-mail fundraising:** strengthened organized conservative civil society and increased its influence over the state.\n- **Growth of inequality, financialization, and the “shareholder value” corporate model:** strengthened wealthy/business segments of society; weakened broad-based social bargaining power.\n- **Expansion of the carceral/anti-drug state during the 1980s:** strengthened coercive state power; weakened affected communities, especially Black and Latino civil society.\n\nEvents:\n- **1979–1982 Volcker interest-rate shock and recession:** strengthened the Federal Reserve’s state capacity and credibility; weakened labor, farmers, and industrial communities through unemployment and bankruptcies.\n- **1981 firing of striking PATCO air-traffic controllers:** strengthened executive/state authority; sharply weakened unions and strike power in civil society.\n- **Economic Recovery Tax Act of 1981:** weakened the fiscal capacity of the federal state by cutting revenues; strengthened private capital and high-income taxpayers.\n- **1982 extension of the Voting Rights Act:** strengthened federal enforcement power and protected minority political participation, thereby strengthening civil society’s access to the state.\n- **1983 Social Security Amendments:** strengthened the long-term fiscal basis of a major welfare-state institution; preserved society’s claim on social insurance.\n- **Gramm-Rudman-Hollings Act of 1985:** attempted to constrain federal spending; weakened discretionary fiscal state capacity.\n- **Immigration Reform and Control Act of 1986:** strengthened state control over immigration and employment verification; also legalized millions of immigrants, strengthening immigrant civil society.\n- **Anti-Drug Abuse Acts of 1986 and 1988, including mandatory minimums:** strengthened federal police/prosecutorial power; weakened civil society in heavily policed communities.\n- **Iran-Contra scandal, exposed 1986–1987:** revealed an effort to expand executive/national-security power outside legal constraints; congressional investigations modestly strengthened oversight and societal checks on the state.\n- **Defeat of Robert Bork’s Supreme Court nomination in 1987:** showed organized civil society—civil-rights, feminist, labor, and liberal legal groups—successfully constraining presidential power over the judiciary.",
    "1989-1998": "Trends:\n- **Post–Cold War defense drawdown and “peace dividend”**: after 1989, U.S. military spending and force levels fell; this **weakened the national-security state’s material footprint**, while freeing fiscal space for other state uses.\n- **Expansion of policing, prisons, and the War on Drugs**: incarceration and federal/state criminal-justice capacity grew sharply through the 1990s; this **strengthened coercive state power** and **weakened civil society** in heavily policed communities.\n- **Globalization, deindustrialization, and declining union density**: trade exposure, offshoring, and labor weakening reduced organized labor’s leverage; this **weakened mass civil-society counterweights** while strengthening corporate/market actors.\n- **Rising partisan polarization and anti-government distrust**: talk radio, cable news, militia movements, and nationalized party competition grew; this **strengthened mobilized society against the state** but **weakened state legitimacy and governing capacity**.\n- **Rapid diffusion of the Internet and digital communications**: e-mail, websites, and online organizing expanded by the late 1990s; this **strengthened civil society’s capacity to coordinate and disseminate information**.\n- **Demographic diversification through immigration and civil-rights mobilization**: continued immigration and minority political organization expanded claims-making on the state; this **strengthened plural civil society**, while increasing demands on state institutions.\n\nEvents:\n- **Fall of the Berlin Wall and Soviet collapse, 1989–1991**: ended the central Cold War rationale for a large permanent security buildup; **weakened the Cold War national-security state**, though it left the U.S. globally dominant.\n- **Americans with Disabilities Act, 1990**: expanded enforceable civil rights and federal regulatory authority; **strengthened the state’s rights-enforcement role** and **strengthened disabled citizens’ civic power**.\n- **Gulf War, 1990–1991**: demonstrated U.S. military reach and executive war-making capacity; **strengthened the national-security state** and presidential authority.\n- **Rodney King beating, 1991, and Los Angeles unrest, 1992**: exposed police abuse and urban racial grievances; **challenged state legitimacy** while **strengthening civil-rights mobilization** around policing.\n- **NAFTA signed/implemented, 1992–1994**: locked in trade liberalization; **strengthened federal trade-making capacity and corporate interests**, while **weakening unions and some local industrial communities**.\n- **1994 Republican Revolution / Contract with America**: shifted Congress toward smaller-government and devolutionary politics; **weakened federal domestic-state ambition** while **strengthening organized conservative civil society**.\n- **Violent Crime Control and Law Enforcement Act, 1994**: funded police, prisons, and harsher sentencing incentives; **strengthened coercive state capacity**.\n- **Ruby Ridge, Waco, and Oklahoma City bombing, 1992–1995**: intensified anti-federal mobilization and militia politics; **weakened trust in the state** while **strengthening radical anti-state civil society**.\n- **Personal Responsibility and Work Opportunity Reconciliation Act, 1996**: replaced AFDC with TANF and devolved welfare authority to states; **weakened the federal welfare state**, **strengthened state-level discretion**, and **weakened poor recipients’ claims on government**.\n- **Telecommunications Act, 1996**: deregulated and consolidated media/telecom markets; **strengthened corporate media power** and reshaped civil-society communication.\n- **Clinton impeachment, 1998**: reflected and deepened partisan institutional conflict; **weakened presidential authority and state legitimacy**, while **strengthening partisan mobilization in society**.",
    "1999-2008": "Trends:\n- **Post-9/11 security-state expansion**: growth of DHS, TSA, intelligence budgets, watchlists, fusion centers, and surveillance authorities; **strengthened the federal state**, especially coercive/monitoring capacity, while **weakening civil-liberties protections**.\n- **Executive-power expansion in foreign and security policy**: broader claims of commander-in-chief authority, detention, interrogation, and secrecy; **strengthened the presidency/state**, **weakened legal and civil-society checks**.\n- **Rising polarization and media fragmentation**: cable news, talk radio, blogs, and partisan sorting intensified; **weakened society’s shared norms/trust** and made collective oversight of the state harder, while encouraging unilateral state action.\n- **Decline of organized labor and associational counterweights**: private-sector union density kept falling; **weakened civil society**, especially working-class bargaining power against firms and government.\n- **Financialization, deregulation, and the housing-credit boom**: subprime lending, securitization, and household debt surged; **strengthened private financial actors**, **weakened regulatory state capacity**, and left society more vulnerable.\n- **Growth of internet-based civic mobilization**: blogs, MoveOn, Meetup, YouTube, Facebook, and online fundraising became politically important; **strengthened civil society’s organizing and scrutiny capacity**, though also fed fragmentation.\n- **Demographic change and immigration politics**: rising Latino and immigrant populations reshaped politics; **strengthened new civil-society constituencies**, but also provoked restrictionist backlash and local-state enforcement efforts.\n\nEvents:\n- **1999 Seattle WTO protests**: large anti-globalization mobilization; **strengthened visible civil-society resistance**, while aggressive policing showed state coercive capacity.\n- **2000 election dispute and Bush v. Gore**: courts and election administration decided the presidency; **strengthened judicial/state authority**, but **weakened public trust** in democratic procedures.\n- **September 11, 2001 attacks**: created broad demand for protection; **dramatically strengthened the security state** and public tolerance for surveillance, detention, and war powers.\n- **2001 USA PATRIOT Act and 2002 creation of DHS/TSA**: expanded search, surveillance, immigration, and counterterrorism powers; **strengthened the state**, **weakened privacy/civil-liberty constraints**.\n- **2003 Iraq War**: expanded military and executive power; **strengthened the coercive state**, but mass antiwar protests showed **civil-society mobilization** and later eroded trust in state competence.\n- **2005 revelations of Abu Ghraib and warrantless NSA surveillance**: exposed state overreach; initially showed **state power unchecked**, but also **strengthened civil-society, press, and legal challenges**.\n- **Hurricane Katrina, 2005**: exposed failures of federal, state, and local capacity; **weakened confidence in the state**, while churches, NGOs, and local groups partly filled gaps, **strengthening civil-society salience**.\n- **2008 financial crisis and TARP**: emergency bailouts and Federal Reserve actions **strengthened state intervention capacity**, but the crash **weakened society** through foreclosures, unemployment, and distrust of elites/regulators.",
    "2009-2018": "Trends:\n- **Intensifying partisan polarization and institutional hardball** (Congressional obstruction, shutdown threats, norm erosion): **weakened state capacity** to legislate and govern; **weakened society** by reducing cross-cutting trust.\n- **Rise of digitally networked politics** via Facebook, Twitter, smartphones, online fundraising: **strengthened civil society mobilization** on left and right, but also **weakened society** through misinformation and fragmentation.\n- **Growing economic inequality and concentration of political influence** after the Great Recession recovery: **strengthened wealthy organized interests**, **weakened broad-based society**, and increased perceptions of state capture.\n- **Decline of unions, local journalism, and traditional civic intermediaries**: **weakened civil society’s** ability to organize workers, monitor government, and sustain local accountability.\n- **Expansion and contestation of the federal administrative state** through health care, financial regulation, environmental rules, immigration enforcement, and executive orders: generally **strengthened state capacity**, but often without durable legislative consensus.\n- **Growth of surveillance and security capabilities** after 9/11, visible in NSA programs and police technology: **strengthened coercive/informational state power**; provoked civil-liberties resistance.\n- **Demographic diversification and urban-rural sorting**: **strengthened plural civil society** through new constituencies, but also fueled backlash politics and polarization.\n- **Increasing state-level variation in voting rules, labor law, abortion regulation, and criminal justice**: **strengthened subnational state power** in some areas while often **weakening equal access by civil society groups**.\n\nEvents:\n- **2009 American Recovery and Reinvestment Act and auto rescue**: **strengthened federal state capacity** to stabilize markets and employment during crisis.\n- **2010 Affordable Care Act**: **strengthened the state’s role** in health-insurance regulation and redistribution; also **strengthened society** for newly insured groups.\n- **2010 Dodd-Frank Act**: **strengthened regulatory state power** over finance, though unevenly; constrained parts of private economic power.\n- **2010 Citizens United v. FEC**: **strengthened wealthy donors, corporations, and outside groups** in civil society; **weakened egalitarian democratic accountability**.\n- **2009–2010 Tea Party mobilization and 2010 midterms**: **strengthened conservative civil society mobilization**; **constrained federal state action**.\n- **2013 Snowden disclosures**: revealed and challenged NSA surveillance; showed **strong state informational power** while **strengthening civil-society scrutiny**.\n- **2013 Shelby County v. Holder**: **weakened federal state enforcement** of voting-rights protections and **weakened minority civil society’s electoral power** in affected states.\n- **2014 Ferguson protests and rise of Black Lives Matter**: **strengthened civil society oversight** of policing and exposed coercive state power at the local level.\n- **2015 Obergefell v. Hodges**: **strengthened state protection of equal civil rights** and **strengthened LGBTQ civil society’s standing**.\n- **2016 election, Russian interference, and disinformation campaigns**: **weakened trust in institutions and civil society’s information environment**; exposed vulnerabilities in the democratic state.\n- **2017 Trump travel ban and immigration-enforcement escalation**: **strengthened coercive executive state power**, while courts, lawyers, protesters, and states **strengthened civil-society and institutional resistance**.\n- **2017 Tax Cuts and Jobs Act**: **weakened long-term federal fiscal capacity** while **strengthening economic elites and corporations**.\n- **2017 Women’s March and subsequent anti-Trump mobilization**: **strengthened civil society**, especially women’s, progressive, and rights-based organizations.\n- **2018 Janus v. AFSCME**: **weakened public-sector unions**, a major component of organized civil society.\n- **2018 family-separation policy at the border**: displayed **strong coercive state power**; backlash from courts, media, NGOs, and protesters **strengthened civil-society checks**.",
    "2019-2028": "*Note: I can identify concrete U.S. developments through mid-2024; 2027–2028 should not be treated as historical yet.*\n\nTrends:\n- **Rising partisan polarization and institutional distrust** — weakened both state legitimacy and civil society’s shared factual basis; strengthened partisan civil-society mobilization on both left and right.\n- **Expansion of executive/emergency governance after COVID-19** — strengthened state capacity through public-health orders, fiscal transfers, student-loan actions, border/emergency powers; also provoked civil-society resistance and judicial pushback.\n- **Judicialization of politics and a more assertive Supreme Court** — strengthened the judiciary as a state institution while weakening parts of the federal administrative state; shifted power to states and organized litigants.\n- **Federalism and red-state/blue-state divergence** on abortion, guns, voting rules, education, climate, immigration, and public health — strengthened state governments, weakened uniform national state capacity, and fragmented civil society.\n- **Digital-platform politics, misinformation, and online mobilization** — strengthened civil society’s ability to organize rapidly, but weakened social trust and made state authority harder to legitimate.\n- **Labor-market tightness and union revival, especially 2021–2024** — strengthened organized civil society through UAW, Starbucks, Amazon, teacher and service-sector organizing; modestly strengthened pro-labor state agencies such as the NLRB.\n- **Economic inequality, housing scarcity, and regional divergence** — weakened broad-based civil society and trust in institutions; increased demands on the state for redistribution, housing, and welfare capacity.\n- **Demographic and geographic shifts** — aging, immigration, racial diversification, and Sun Belt growth reshaped electoral coalitions; strengthened some forms of civil-society representation while intensifying state-level conflict over voting, borders, and services.\n\nEvents:\n- **First Trump impeachment, 2019–2020** — strengthened congressional oversight as a state check, but deepened partisan distrust and weakened shared acceptance of institutional accountability.\n- **COVID-19 pandemic, 2020–2022** — greatly strengthened state power through lockdowns, mandates, surveillance, emergency spending, and public-health regulation; also strengthened civil-society resistance, mutual aid, and anti-mandate movements.\n- **CARES Act and later pandemic relief, 2020–2021** — strengthened federal fiscal capacity and direct state support for households, firms, and local governments.\n- **George Floyd killing and nationwide protests, 2020** — strengthened civil society through mass mobilization against police abuse; pressured the state to reform policing, while also triggering law-and-order backlash.\n- **2020 election, expanded mail voting, and election denial campaign** — election administration showed state resilience, but attempts to delegitimate the result weakened trust in the state and polarized civil society.\n- **January 6 attack on the Capitol, 2021** — weakened state authority and peaceful transfer norms; subsequent prosecutions and congressional investigation reasserted state coercive and accountability capacity.\n- **Infrastructure Investment and Jobs Act, CHIPS and Science Act, and Inflation Reduction Act, 2021–2022** — strengthened state capacity for industrial policy, infrastructure, climate investment, and strategic supply chains.\n- **Dobbs v. Jackson Women’s Health Organization, 2022** — weakened federal rights protection, strengthened state governments over abortion policy, and sharply mobilized civil society on both sides.\n- **New York State Rifle & Pistol Association v. Bruen, 2022** — weakened state regulatory power over guns; strengthened individual rights claims and pro-gun civil society.\n- **2022 midterm elections and abortion-rights ballot measures** — strengthened civil society’s direct electoral role, especially in states where voters constrained legislatures on abortion.\n- **Debt-ceiling crisis, 2023** — weakened perceptions of state reliability and fiscal governance; showed congressional factions’ power to constrain federal administration.\n- **Student-loan forgiveness litigation and Supreme Court rejection, 2023** — weakened executive state capacity; strengthened judicial checks and litigant-driven civil-society constraints.\n- **Campus protests and political conflict over Israel/Gaza, 2023–2024** — strengthened activist civil society but exposed conflicts among universities, police, donors, and state officials over speech and order.\n- **Texas–federal border confrontations, especially 2023–2024** — strengthened state-level assertion against federal authority; weakened coherent national immigration governance."
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nUnited States during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where United States stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\nTrends:\n- **Rise of organized party politics and partisan newspapers (1799-1808):** strengthened white male civil society by making elections, public opinion, and opposition press more effective checks on federal power.\n- **Jeffersonian retrenchment of the federal fiscal-military state (1801-1808):** repeal of internal taxes, debt reduction, and cuts to the army/navy weakened central state coercive capacity while strengthening taxpayers, states, and local society.\n- **Entrenchment of constitutional/legal checks through the federal judiciary:** strengthened the state’s judicial branch and rule-bound governance, while also constraining elected officials and protecting some societal actors from arbitrary state action.\n- **Westward settler expansion and territorial incorporation:** strengthened federal land/territorial administration and settler civil society; weakened Native polities and societies through dispossession pressure.\n- **Expansion of cotton slavery and the domestic slave trade:** strengthened planter power and state-level coercive institutions; sharply weakened the liberty and autonomous civil society of enslaved people and free Blacks.\n- **Growth, then disruption, of Atlantic commerce:** pre-1807 neutral trade strengthened merchants and federal customs revenue; the Embargo era weakened commercial civil society and exposed limits of federal enforcement.\n\nEvents:\n- **Fries’s Rebellion and its suppression/pardons (1799-1800):** federal enforcement strengthened state authority; Adams’s pardons softened coercion and reduced state-society confrontation.\n- **Sedition Act prosecutions and backlash, ending with Jeffersonian pardons/expiration (1799-1801):** initially strengthened state repression of dissent; backlash strengthened press opposition and civil society.\n- **Election of 1800 and peaceful transfer of power to Jefferson (1800-1801):** strengthened constitutional order, electoral civil society, and party competition; weakened Federalist control of the national state.\n- **Judiciary Act of 1801, repeal of 1802, *Marbury v. Madison* (1803), and Chase acquittal (1805):** strengthened judicial review and judicial independence; limited partisan domination of courts.\n- **Naturalization Act of 1802:** reduced residency requirement from 14 to 5 years, strengthening immigrant political inclusion and civil society participation.\n- **Louisiana Purchase (1803) and Lewis and Clark expedition (1804-1806):** greatly strengthened federal territorial reach and future settler power; weakened Native autonomy.\n- **Twelfth Amendment (1804):** strengthened state capacity by stabilizing presidential elections under the party system.\n- **First Barbary War (1801-1805):** modestly strengthened federal naval and executive capacity abroad.\n- **Burr conspiracy and treason trial (1806-1807):** tested federal coercive power; the acquittal strengthened jury/judicial constraints on executive prosecution.\n- **Chesapeake-Leopard affair and Embargo Act/enforcement (1807-1808):** embargo expanded federal regulation of commerce but weakened merchants, ports, and local compliance with national policy.\n- **Act Prohibiting Importation of Slaves, effective 1808:** strengthened federal regulatory power over foreign trade and formally limited the Atlantic slave trade, while leaving domestic slavery and planter power intact.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where United States stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\nTrends:\n- **Postwar federal state-building:** War finance, a larger regular army/navy, the **Second Bank of the United States**, and protective tariffs strengthened national administrative and fiscal capacity.\n- **Westward expansion and territorial state formation:** Settlement and admission of **Louisiana, Indiana, Mississippi, and Illinois** strengthened federal/settler institutions while weakening Native nations.\n- **Growth of white male democratic politics in new states:** Broader suffrage norms in the West strengthened white civil society and electoral pressure on governments.\n- **Expansion of cotton slavery into the Southwest:** Strengthened slaveholder society and coercive state/local institutions; weakened enslaved people’s autonomy and collective power.\n- **Embargo/war-driven manufacturing growth:** Trade disruption encouraged domestic manufacturing, strengthening commercial/industrial civil society and later demands for state protection.\n- **Decline of the Federalist Party / “Era of Good Feelings”:** Strengthened Republican national governing dominance but weakened organized partisan opposition as a check on state power.\n\nEvents:\n- **1809 Non-Intercourse Act replacing the Embargo:** Reduced the most intrusive federal trade controls, slightly weakening federal reach over commerce while keeping foreign-policy economic coercion.\n- **1811 Battle of Tippecanoe:** Strengthened U.S. military/settler power in the Northwest; weakened Tecumseh’s Native confederacy.\n- **1812 declaration of war against Britain:** Strengthened federal claims to mobilize troops, taxes, borrowing, and trade restrictions, though resistance exposed state weakness.\n- **1814 burning of Washington and British blockade:** Revealed serious weaknesses in federal military capacity and coordination.\n- **1814–1815 Hartford Convention:** Showed regional civil-society/state resistance to federal war policy; after the war it discredited and weakened Federalist opposition.\n- **Treaty of Ghent and Battle of New Orleans, 1815:** Boosted nationalism and legitimacy of the federal state.\n- **1816 Second Bank and Tariff of 1816:** Strengthened federal fiscal/economic power and protected emerging manufacturers.\n- **1816 Martin v. Hunter’s Lessee:** Strengthened federal judicial supremacy over state courts, enhancing national state authority.\n- **1817–1818 First Seminole War:** Strengthened federal military reach and expansionist executive power; weakened Seminole autonomy and Spanish authority in Florida.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where United States stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\nTrends:\n- **Expansion of white male suffrage and mass electoral politics**: property qualifications declined and presidential electors were increasingly chosen by popular vote; **strengthened civil society** among white men by widening participation and elite accountability.\n- **Emergence of organized mass parties, especially Jacksonian Democratic organization by 1828**: newspapers, rallies, conventions, and local committees expanded; **strengthened civil society** and its ability to contest state power electorally.\n- **Market revolution and transportation integration**: canals, steamboats, turnpikes, and commercial agriculture expanded; **strengthened both state and society**—state governments chartered/subsidized infrastructure, while private economic actors gained capacity.\n- **Westward settler expansion and federal land sales**: settlement moved deeper into the Old Northwest and Southwest; **strengthened the U.S. state and settler society**, but **weakened Native societies** through displacement pressure.\n- **Entrenchment of cotton slavery and sectional politics after Missouri**: slaveholding interests became more organized and politically defensive; **strengthened slaveholding civil society and state coercive power**, while **weakening enslaved people’s social power**.\n- **Growth of voluntary associations and evangelical reform movements**: temperance, missionary, Bible, tract, and Sunday-school organizations expanded; **strengthened civil society** outside formal state institutions.\n\nEvents:\n- **Panic of 1819**: first major U.S. peacetime financial crisis; **weakened trust in federal financial institutions**, especially the Second Bank, and **strengthened debtor and anti-bank mobilization in society**.\n- **McCulloch v. Maryland, 1819**: Supreme Court upheld the Bank of the United States and implied federal powers; **strengthened the federal state** against state governments.\n- **Missouri Compromise, 1820**: admitted Missouri as slave and Maine as free, with a slavery line in the Louisiana Purchase; **strengthened Congress as sectional arbiter**, but also **strengthened organized sectional civil society**.\n- **Monroe Doctrine, 1823**: asserted U.S. opposition to European recolonization in the Americas; **strengthened the national state’s foreign-policy authority and nationalist legitimacy**.\n- **Gibbons v. Ogden, 1824**: Supreme Court expanded federal authority over interstate commerce and struck down a state steamboat monopoly; **strengthened federal state power** and **strengthened market society** by limiting monopoly privileges.\n- **Election of 1824 and the “corrupt bargain” controversy**: Adams’s selection by the House after Jackson won a plurality fueled popular distrust of elites; **strengthened mass political mobilization in civil society**.\n- **Opening of the Erie Canal, 1825**: linked the Great Lakes to the Atlantic via New York; **strengthened state capacity** through state-led infrastructure and **strengthened commercial civil society**.\n- **Tariff of 1828 and South Carolina Exposition and Protest**: high protective tariff increased federal economic intervention; **strengthened the federal fiscal/protective state**, while **strengthening southern state-rights resistance in society and state governments**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where United States stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\nTrends:\n- **Jacksonian democratization / Second Party System (1829-1838):** expanded white male electoral participation, conventions, partisan newspapers, rallies. **Strengthened civil society** for white men; also **strengthened party control over the state**.\n- **Growth of presidential power under Jackson:** frequent vetoes, removal power, “rotation in office,” direct appeal to voters. **Strengthened the federal executive state**, but **weakened older elite/institutional checks**.\n- **Westward settler expansion, cotton expansion, and slavery’s entrenchment:** especially across the Southeast and lower Mississippi Valley. **Strengthened settler society and slave-state coercive power**; **weakened Native nations and Black civil society**.\n- **Market revolution and transport/banking growth:** canals, early railroads, state-chartered corporations, state banks. **Strengthened both state economic governance and organized commercial society**, but increased dependence on credit/speculation.\n- **Financial decentralization after the Bank War:** decline of the Second Bank of the United States and rise of “pet banks”/state banks. **Weakened federal fiscal-financial capacity**; **strengthened state/local banking interests**.\n- **Rise of reform and voluntary associations:** abolitionism, temperance, evangelical reform, labor organizing, women’s anti-slavery societies. **Strengthened civil society**, especially non-state mobilization.\n- **Proslavery censorship and policing:** anti-literacy laws, slave patrols, mob violence against abolitionists, suppression of petitions/mail. **Strengthened Southern coercive state power**; **weakened Black and abolitionist civil society**.\n\nEvents:\n- **1829 Jackson inauguration and spoils/rotation policy:** politicized appointments and tied offices to party loyalty. **Strengthened executive/party-state power**.\n- **1830 Maysville Road veto:** rejected federal funding for a local road. **Weakened national state-building through internal improvements**; shifted power toward states/localities.\n- **1830 Indian Removal Act:** authorized removal treaties and coercive displacement. **Strengthened federal/settler state coercion**; **devastated Native civil society and sovereignty**.\n- **1831 Nat Turner rebellion and aftermath:** revolt followed by harsh Southern repression. **Strengthened slave-state surveillance/coercion**; **weakened enslaved and free Black society**.\n- **1832 Worcester v. Georgia and non-enforcement:** Supreme Court recognized Cherokee rights, but removal continued. **Weakened judicial/state-of-law authority**; **strengthened executive/Georgia coercive power over Native nations**.\n- **1832 Bank veto and 1833 removal of federal deposits:** Jackson crippled the Second Bank. **Strengthened presidential power**; **weakened federal financial state capacity**.\n- **1832-1833 Nullification Crisis, Force Bill, and compromise tariff:** South Carolina challenged federal law; Jackson asserted enforcement authority. **Strengthened federal sovereignty/coercive capacity**, while compromise preserved sectional civil resistance.\n- **1833 founding of the American Anti-Slavery Society:** created a national abolitionist network. **Strengthened civil society** against slavery.\n- **1836 House “gag rule” on antislavery petitions:** Congress tabled abolition petitions automatically. **Strengthened proslavery control of state institutions**; **weakened petitioning rights/civil society**.\n- **1836 Specie Circular and 1837 Panic:** hard-money order helped trigger/compound financial collapse. **Weakened economic society and confidence in state economic management**.\n- **1838 Trail of Tears:** forced Cherokee removal under Van Buren. **Strengthened coercive settler/federal state power**; **catastrophically weakened Native society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where United States stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\nTrends:\n- **Market revolution and transport buildout** (railroads, canals, steamboats, postal networks): strengthened **civil society** by linking markets, newspapers, churches, reform groups; also modestly strengthened **state reach** across distance.\n- **Mass party politics under the Second Party System**: strengthened **civil society** through high voter turnout, rallies, partisan newspapers, conventions; constrained the **state** by making policy highly dependent on party competition.\n- **Westward settler expansion** into the Old Northwest, Texas, Oregon, and the Southwest: strengthened settler **society** and increased demands on the **state** for land surveys, territorial government, troops, and Indian removal.\n- **Sectional polarization over slavery’s expansion**: strengthened organized proslavery and antislavery forces in **society**, but weakened the **national state’s** ability to maintain consensus.\n- **Growth of abolitionist, temperance, religious, labor, and women’s-rights organizing**: strengthened **civil society** as an independent mobilizing force, often challenging state law and party elites.\n- **Immigration and urbanization**, especially Irish and German immigration in the 1840s: strengthened plural urban **civil society**—churches, mutual-aid societies, labor groups—but also spurred nativist countermobilization and strained local **state** capacity.\n- **Continuing dispossession of Native peoples** through removal, treaties, and military pressure: strengthened the coercive **state** and settler **society**, while destroying or weakening Indigenous political societies.\n\nEvents:\n- **1839–1841 Amistad affair and Supreme Court decision**: strengthened abolitionist **civil society** and showed federal courts/state institutions as arenas for contesting slavery.\n- **1841–1842 Dorr Rebellion in Rhode Island**: mass suffrage mobilization strengthened democratic **society**; suppression by state authorities reaffirmed existing **state** power, though reform followed.\n- **1842 Webster–Ashburton Treaty** settling the Maine–Canada boundary: strengthened the federal **state’s** diplomatic authority and reduced a border crisis.\n- **1842 Tariff and 1846 Walker Tariff**: altered federal revenue capacity; the 1842 tariff strengthened the fiscal **state**, while the 1846 reduction reflected anti-centralizing Democratic policy.\n- **1845 annexation of Texas**: greatly strengthened U.S. territorial **state** power and slaveholding settler **society**, while intensifying sectional conflict.\n- **1846 Oregon Treaty with Britain**: extended U.S. sovereignty to the Pacific Northwest, strengthening the territorial **state** and encouraging settler **society**.\n- **1846–1848 Mexican-American War**: sharply strengthened federal military and territorial **state** power; also mobilized volunteers and antiwar critics in **civil society**.\n- **1846 Wilmot Proviso debates and 1848 Free Soil Party formation**: strengthened antislavery political **society** and weakened the cohesion of national parties and the federal **state’s** legitimacy on slavery.\n- **1848 Treaty of Guadalupe Hidalgo**: massively expanded U.S. territory, strengthening the **state**, but created new governance, citizenship, slavery, and Indigenous-dispossession conflicts.\n- **1848 Seneca Falls Convention**: strengthened women’s-rights **civil society** by launching a more organized national movement for legal and political equality.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where United States stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\nTrends:\n- **Westward settlement after the Mexican Cession and Gold Rush**: strengthened the **federal state** through territorial administration, land offices, forts, mails; strengthened **settler society**; weakened **Native societies**.\n- **Railroad, telegraph, and newspaper expansion**: strengthened **civil society** by speeding political organization, reform campaigns, and party mobilization; modestly strengthened the **state’s reach**.\n- **Sectional polarization over slavery**: strengthened organized **civil society** on both antislavery and proslavery sides, but weakened the **national state’s legitimacy and governing capacity**.\n- **Breakdown of the Second Party System**: weakened stabilizing national party institutions and thus the **state’s ability to mediate conflict**; strengthened new mass movements and parties in **society**.\n- **Growth of slavery’s political/legal protection alongside Black resistance and abolitionism**: strengthened the **coercive state** on behalf of slaveholders, especially through fugitive-slave enforcement; strengthened antislavery **civil society**, while weakening enslaved and free Black liberty.\n- **Immigration and urbanization, especially Irish and German immigration**: enlarged urban **civil society** through churches, mutual-aid groups, unions, and ethnic politics; also fueled nativist mobilization such as the Know-Nothings.\n\nEvents:\n- **California Gold Rush and California statehood, 1849-1850**: strengthened **settler society** and expanded the **state** westward; intensified sectional conflict.\n- **Compromise of 1850, especially the Fugitive Slave Act**: strengthened the **federal state’s coercive power** in enforcing slavery; provoked Northern resistance, strengthening antislavery **civil society**.\n- **Publication of *Uncle Tom’s Cabin*, 1852**: strengthened antislavery **civil society** by broadening popular mobilization against slavery.\n- **Kansas-Nebraska Act, 1854**: weakened the **national state’s authority** by repealing the Missouri Compromise settlement; strengthened mass political mobilization in **society**.\n- **Bleeding Kansas, 1854-1858, including rival governments, the Sack of Lawrence, and Lecompton crisis**: weakened the **state’s monopoly on legitimate violence**; strengthened armed partisan **civil society**.\n- **Rise of the Republican Party, 1854-1856**: strengthened organized Northern antislavery/free-soil **civil society**; weakened older national party structures.\n- **Dred Scott decision, 1857**: strengthened the **federal judiciary’s proslavery authority** on paper; weakened the **state’s legitimacy** among many Northerners and further mobilized antislavery society.\n- **Utah War, 1857-1858**: was an assertion of **federal state power** over territorial authority and Mormon self-government, but also exposed limits of federal capacity in the West.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where United States stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\nTrends:\n- **Sectional polarization and collapse of old party compromises (1859-1860):** weakened national civil society and party institutions; pushed the federal state toward crisis.\n- **Wartime federal state-building (1861-1865):** conscription, federal taxation, paper money, military administration, and expanded executive power greatly strengthened the national state.\n- **Industrialization, railroads, telegraphy, and war production:** strengthened both the state’s logistical capacity and organized economic actors in society.\n- **Abolitionist, Black, and pro-Union mobilization:** strengthened civil society forces pressing the state toward emancipation and equal citizenship.\n- **Emancipation and the transition from slavery to free labor:** destroyed slaveholders’ private coercive power; strengthened freedpeople as civil actors, while requiring stronger federal enforcement.\n- **Reconstruction-era Southern resistance and white paramilitary organizing:** strengthened anti-federal/anti-Black civil society forces; weakened the effective reach of the state in the South.\n- **Expansion of federal authority over citizenship and civil rights:** strengthened the national state relative to the states, especially through constitutional and military Reconstruction.\n\nEvents:\n- **John Brown’s raid on Harpers Ferry, 1859:** intensified sectional mobilization; strengthened abolitionist and pro-slavery civil society activism while destabilizing federal authority.\n- **Election of Abraham Lincoln, 1860:** empowered the Republican antislavery coalition; triggered a legitimacy crisis for the federal state in the South.\n- **Secession of Southern states, 1860-1861:** severely weakened the national state’s territorial authority; strengthened Confederate state-building and secessionist society.\n- **Attack on Fort Sumter and outbreak of Civil War, 1861:** strengthened federal mobilization and executive power; militarized society on both sides.\n- **Emancipation Proclamation, 1863:** strengthened the Union state’s war powers and transformed enslaved people into active agents of emancipation and Union support.\n- **Enrollment Act/conscription and New York Draft Riots, 1863:** conscription strengthened the state; riots showed strong societal resistance to state coercion.\n- **Thirteenth Amendment, 1865:** abolished slavery; strengthened federal constitutional power and freed millions from private domination.\n- **Freedmen’s Bureau, 1865:** expanded federal administrative power in the South; supported freedpeople’s civil society through schools, labor contracts, and legal aid.\n- **Fourteenth Amendment, 1868:** greatly strengthened the national state’s role in defining citizenship and rights; empowered civil society claims against state governments.\n- **Military Reconstruction Acts, 1867:** strengthened federal coercive authority over the former Confederacy; enabled Black male political participation and weakened ex-Confederate elites.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where United States stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\nTrends:\n- **Retreat of Reconstruction in the South, 1869-1878:** federal willingness to enforce Black civil and voting rights declined; **weakened the national state** in the South and **weakened Black civil society**.\n- **“Redemption” by white Democratic elites and paramilitary groups:** Ku Klux Klan, White League, Red Shirts, and similar forces used violence and intimidation to regain southern state governments; **strengthened white local civil society/party power**, **weakened Black civil society** and federal authority.\n- **Expansion of railroads, corporations, and national markets:** especially after the transcontinental railroad’s completion in 1869; **strengthened economic elites and organized private power**, while also increasing demands for state regulation.\n- **Growth of labor organization and class conflict:** Knights of Labor founded in 1869; depression after 1873 spurred strikes and worker mobilization; **strengthened working-class civil society**, but also prompted coercive state responses.\n- **Westward expansion and reservation policy:** federal military campaigns and settler expansion against Native nations; **strengthened the coercive state and settler society**, **weakened Native polities and civil society**.\n- **Spoils politics and corruption in the Grant era:** scandals such as Crédit Mobilier, the Whiskey Ring, and Indian Ring reduced trust in government; **weakened state legitimacy and administrative autonomy**.\n\nEvents:\n- **1869 — Completion of the First Transcontinental Railroad:** tied national markets together and expanded federal-backed infrastructure; **strengthened state-building and corporate power**.\n- **1870 — Fifteenth Amendment ratified:** constitutionally protected voting rights regardless of race; **strengthened federal authority** and **Black political civil society**.\n- **1870 — Department of Justice created:** gave the federal government a permanent legal enforcement arm; **strengthened state capacity**.\n- **1870-1871 — Enforcement Acts and Ku Klux Klan Act:** authorized federal action against voter intimidation and conspiracies; **strengthened the national state** and **protected Black civil society**, though unevenly.\n- **1872 — Amnesty Act and winding down of Freedmen’s Bureau protections:** restored rights to many ex-Confederates and reduced federal intervention; **strengthened former Confederate elites**, **weakened Black citizens’ protection**.\n- **1873 — Panic of 1873:** triggered a long depression; **weakened state legitimacy**, intensified social conflict, and **strengthened labor mobilization**.\n- **1873 — Slaughter-House Cases:** Supreme Court narrowed the Fourteenth Amendment’s Privileges or Immunities Clause; **weakened federal civil-rights enforcement power**.\n- **1875 — Civil Rights Act:** banned racial discrimination in public accommodations, but enforcement was weak; formally **strengthened federal rights claims**, practically only modestly **strengthened Black civil society**.\n- **1876 — United States v. Cruikshank:** limited federal power to prosecute private racial violence; **weakened the national state** and **Black civil society**, strengthened local white supremacist power.\n- **1877 — Compromise of 1877 / withdrawal of federal troops from the South:** effectively ended Reconstruction; **weakened federal power in the South** and **Black political society**, strengthened “Redeemer” state governments.\n- **1877 — Great Railroad Strike:** nationwide labor uprising met with state militias and federal troops; **strengthened labor civil society temporarily**, but also displayed and reinforced **coercive state power**.\n- **1878 — Posse Comitatus Act:** restricted use of the U.S. Army in domestic law enforcement; **weakened federal coercive capacity inside states**, especially relevant after Reconstruction.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where United States stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\nTrends:\n- **Rapid industrialization, railroad expansion, and corporate consolidation (esp. trusts such as Standard Oil, 1882):** strengthened organized private economic power/capital in civil society; exposed weakness of the state’s regulatory capacity.\n- **Growth of a national labor movement**—Knights of Labor expansion, mass strikes, and founding of the **AFL in 1886**: strengthened working-class civil society, though employer/state repression often weakened it in practice.\n- **Retreat from Reconstruction and rise of Southern white supremacy:** weakened federal state enforcement of Black civil rights and weakened Black civil society; strengthened state/local power of white Democratic regimes.\n- **Expansion of federal administrative capacity in limited areas**—civil service, immigration exclusion, railroad regulation, pensions: modestly strengthened the national state after the patronage-heavy postwar era.\n- **Mass immigration and urbanization:** enlarged and diversified civil society, strengthened urban political machines and ethnic associations, and increased demands on local/state governments.\n- **Western expansion and reservation policy:** strengthened the U.S. state and settler society; weakened Native nations and tribal civil society, especially through allotment and assimilation policies.\n\nEvents:\n- **Resumption of specie payments, 1879:** strengthened federal fiscal credibility and state monetary authority; weakened debtor/soft-money movements in society.\n- **Garfield assassination, 1881, followed by the Pendleton Civil Service Act, 1883:** strengthened bureaucratic state capacity by limiting patronage and creating merit-based federal employment.\n- **Chinese Exclusion Act, 1882, and Scott Act, 1888:** strengthened federal immigration-control capacity; weakened Chinese immigrant civil society and rights.\n- **Civil Rights Cases, 1883:** weakened federal state power to protect civil rights; strengthened private discrimination and Southern segregationist society/state regimes.\n- **Haymarket Affair, 1886:** weakened radical labor civil society through repression and public backlash; strengthened policing and employer authority.\n- **Wabash v. Illinois, 1886, and Interstate Commerce Act, 1887:** Wabash weakened state-level railroad regulation; the ICC Act modestly strengthened federal regulatory state power.\n- **Dawes Severalty Act, 1887:** strengthened federal control over Native land and assimilation policy; weakened tribal sovereignty and Native civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where United States stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\nTrends:\n- Rapid consolidation of large corporations and trusts (railroads, oil, steel, sugar), especially by the mid-1890s: strengthened private economic power within society, but often weakened democratic civil society and exposed the limited regulatory capacity of the state.\n- Growth of national labor organization and strike activity, including the AFL’s expansion and mass railroad/mining strikes: strengthened organized civil society, while provoking stronger state intervention on behalf of order and property.\n- Populist and agrarian mobilization through the Farmers’ Alliance and People’s Party: strengthened civil society by organizing farmers politically against railroads, banks, and monetary orthodoxy; pressured the state to regulate markets.\n- Jim Crow institutionalization and Black disfranchisement in the South, beginning with Mississippi’s 1890 constitution and spreading regionally: strengthened coercive local/state power, but severely weakened inclusive civil society and democratic accountability.\n- Urbanization and mass immigration, especially from southern and eastern Europe: enlarged and diversified civil society through unions, ethnic associations, churches, and machines; also increased demand for state policing, sanitation, and administration.\n- Expansion of federal administrative and coercive capacity, though still limited, through civil-service reform, antitrust law, tariff administration, federal courts, and injunctions: strengthened the state, especially in economic governance and labor conflict.\n\nEvents:\n- 1889–1890 admission of North Dakota, South Dakota, Montana, Washington, Idaho, and Wyoming: strengthened the federal constitutional order and settler civil society in the West; weakened Native sovereignty.\n- 1890 Sherman Antitrust Act: modestly strengthened federal state capacity to confront corporate power, though early enforcement was weak.\n- 1890 Wounded Knee massacre and suppression of the Ghost Dance: strengthened U.S. state coercive control over Native peoples; devastated Native civil society and autonomy.\n- 1890 Mississippi disfranchising constitution: strengthened white supremacist state power; weakened Black civil society and electoral democracy.\n- 1892 Homestead Strike: Pinkerton and state militia intervention weakened organized labor; strengthened employer power and demonstrated state willingness to restore order.\n- 1893 Panic and depression: weakened confidence in state economic management; intensified labor, Populist, and protest mobilization in civil society.\n- 1894 Pullman Strike and federal injunction/intervention: strengthened federal coercive and judicial power over interstate commerce and labor; weakened unions, especially the American Railway Union.\n- 1896 Plessy v. Ferguson: strengthened state authority to enforce segregation; weakened equal citizenship and Black civil society.\n- 1896 presidential election of McKinley over Bryan: weakened the Populist/free-silver insurgency; strengthened business-aligned national party-state power and the gold-standard coalition.\n- 1898 Spanish-American War, annexation of Hawaii, and Treaty of Paris acquiring Puerto Rico, Guam, and the Philippines: sharply strengthened the federal military, naval, and imperial state; expanded U.S. power while limiting self-rule for colonized societies.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where United States stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\nTrends:\n- **Progressive Era reform politics intensified (c. 1900-1908):** muckrakers, settlement houses, women’s clubs, municipal reformers, and good-government groups strengthened **civil society’s capacity to demand accountability**, while also legitimating a stronger regulatory **state**.\n- **Expansion of federal administrative and regulatory capacity:** antitrust enforcement, railroad regulation, food/drug regulation, conservation administration, and professionalized agencies strengthened the **state** relative to laissez-faire courts and private corporations.\n- **Corporate consolidation and national markets:** trusts in oil, steel, railroads, meatpacking, and finance concentrated private economic power; this often weakened ordinary **civil society**, while provoking state-building responses.\n- **Labor organization and industrial conflict:** AFL growth, major strikes, and the founding of the IWW in 1905 strengthened organized **society**, though courts and employers often limited labor power.\n- **Jim Crow consolidation in the South:** poll taxes, literacy tests, white primaries, segregation, and racial terror weakened Black **civil society** and democratic participation, while strengthening coercive state/local elite control.\n- **Immigration, urbanization, and machine politics:** large-scale immigration and city growth expanded associational life and labor politics, but also increased the power of urban political machines—strengthening some forms of **society** while entrenching local state-party control.\n\nEvents:\n- **1899 Treaty of Paris / Philippine-American War begins:** U.S. acquisition and pacification of overseas territories strengthened the imperial and military **state**.\n- **1900 Gold Standard Act:** reinforced federal monetary authority and creditor confidence, strengthening the fiscal-financial **state** and business elites.\n- **1901 Insular Cases:** allowed the U.S. to govern territories without full constitutional rights, strengthening the **state** while weakening rights-based **civil society** in the colonies.\n- **1901 Platt Amendment:** made Cuba a U.S. protectorate in practice, strengthening U.S. state power abroad.\n- **1902 Anthracite Coal Strike:** Roosevelt’s federal mediation marked a stronger national **state** role in labor-capital disputes and modestly strengthened labor’s standing in **civil society**.\n- **1903 Department of Commerce and Labor created:** expanded federal administrative capacity over corporations and labor statistics, strengthening the **state**.\n- **1904 Northern Securities decision:** upheld federal antitrust action against a railroad trust, strengthening the regulatory **state** against concentrated private power.\n- **1905 Lochner v. New York:** Supreme Court limited state labor regulation, weakening reformist **state** capacity and organized labor’s goals.\n- **1905 Niagara Movement founded:** early Black civil-rights organizing strengthened oppositional **civil society** against Jim Crow.\n- **1906 Hepburn Act, Meat Inspection Act, and Pure Food and Drug Act:** major expansion of federal regulation over railroads, food, and drugs; strengthened the **state** and consumer-oriented **civil society**.\n- **1906 Antiquities Act:** empowered the president to create national monuments, strengthening federal conservation **state** authority.\n- **1907 Panic:** exposed weaknesses in the financial system and increased pressure for central banking, highlighting limits of the **state** and the power of private financiers.\n- **1908 Bureau of Investigation founded:** precursor to the FBI; strengthened federal law-enforcement **state** capacity.\n- **1908 Muller v. Oregon:** upheld some labor regulation, modestly strengthening reformist **state** power, though in gender-paternalist terms.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where United States stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\nTrends:\n- **Progressive-era administrative expansion (1909-1918):** growth of federal and state regulation of business, food, labor, banking, and utilities; **strengthened the state**, especially expert bureaucratic capacity.\n- **Rising organized civil society:** labor unions, women’s suffrage groups, temperance organizations, muckraking press, NAACP activism; **strengthened society**, though often unevenly and excluding many minorities.\n- **Fiscal and monetary centralization:** movement toward national income taxation and central banking; **strengthened the federal state** by increasing revenue and macroeconomic capacity.\n- **Urbanization, immigration, and industrial labor conflict:** expanding cities and industrial workforce increased demands for regulation and representation; **strengthened society’s mobilizing capacity**, but also prompted stronger policing and state intervention.\n- **Jim Crow consolidation and racial exclusion:** disfranchisement, segregation, and racial violence persisted, especially in the South; **weakened civil society for Black Americans** while strengthening coercive local/state authority.\n- **World War I mobilization trend, 1917-1918:** federal coordination of industry, labor, food, fuel, transport, and propaganda; **greatly strengthened the national state**, while narrowing dissent.\n\nEvents:\n- **1909 — Founding of the NAACP:** created a durable national civil-rights organization; **strengthened civil society** against racial domination.\n- **1911 — Triangle Shirtwaist Factory fire:** spurred workplace-safety and labor regulation, especially in New York; **strengthened regulatory state capacity** and reform movements.\n- **1913 — Sixteenth Amendment ratified:** authorized federal income tax; **strengthened the federal state** fiscally.\n- **1913 — Seventeenth Amendment ratified:** direct election of U.S. senators; **strengthened democratic civil society influence** over the federal government.\n- **1913 — Federal Reserve Act:** created the Federal Reserve System; **strengthened federal monetary and financial-state capacity**.\n- **1914 — Clayton Antitrust Act and Federal Trade Commission Act:** expanded antitrust and regulatory tools; **strengthened the state**, while also aiding organized labor by limiting injunctions.\n- **1914 — Ludlow Massacre:** violent suppression of striking miners in Colorado; **weakened labor civil society** but intensified national labor-reform pressure.\n- **1917 — U.S. entry into World War I:** triggered mass mobilization, conscription, and federal economic control; **strongly strengthened the state**.\n- **1917 — Selective Service Act:** instituted national conscription; **strengthened coercive state power** over citizens.\n- **1917-1918 — Espionage Act and Sedition Act:** criminalized antiwar speech and dissent; **strengthened the state** and **weakened civil liberties/civil society**.\n- **1918 — National War Labor Board established:** mediated labor disputes and recognized some union rights to maintain production; **strengthened the state** and selectively **strengthened organized labor**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where United States stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\nTrends:\n- **Postwar demobilization and “normalcy” politics under Harding/Coolidge:** ended many WWI controls, cut taxes, favored business and limited regulation — **weakened the federal economic state; strengthened business power in civil society**.\n- **Decline of organized labor after 1919:** failed strike waves, “open shop/American Plan,” hostile courts and employers reduced union density and bargaining power — **weakened working-class civil society; strengthened employers and state-backed order**.\n- **Prohibition as an ongoing governance problem:** national enforcement extended federal authority into everyday life, but mass evasion, speakeasies, and bootlegging delegitimized law — **strengthened coercive state capacity in theory; weakened state legitimacy in practice; strengthened criminal networks**.\n- **Nativism and immigration restriction:** growing anti-immigrant politics and racialized national identity culminated in quota laws — **strengthened the border/immigration state; weakened immigrant civil society and pluralism**.\n- **Urbanization, the Great Migration, and Black institution-building:** Black newspapers, churches, NAACP activism, and the Harlem Renaissance expanded collective organization despite violence and segregation — **strengthened Black civil society, while exposing weak or hostile state protection**.\n- **Mass consumer economy, automobiles, radio, advertising, and credit:** expanded private corporate power and national culture; created new regulatory problems — **strengthened market/corporate society more than the state**.\n- **Conservative constitutional jurisprudence:** courts struck down or narrowed labor and social regulation, e.g. child-labor taxation and minimum-wage laws — **weakened regulatory state power; strengthened property and business interests in society**.\n\nEvents:\n- **1919 Seattle General Strike, Steel Strike, and Boston Police Strike:** major labor confrontations followed by defeat and repression — **initially showed labor society power, but ultimately weakened unions and strengthened state/employer authority**.\n- **1919 Red Summer racial violence:** white mob violence in Chicago, Washington, D.C., and elsewhere — **weakened Black security and trust in the state; spurred some Black civil-society mobilization**.\n- **1919–1920 Palmer Raids and First Red Scare:** federal raids, deportations, and surveillance of radicals and immigrants — **strengthened federal coercive power; weakened radical, labor, and immigrant civil society**.\n- **1920 ratification of the 19th Amendment:** women gained constitutional voting rights — **strengthened democratic civil society and widened society’s check on the state**.\n- **1920 Volstead Act enforcement / national Prohibition begins:** federalized alcohol policing — **strengthened federal enforcement authority, but widespread noncompliance weakened state legitimacy**.\n- **1921 Budget and Accounting Act:** created the Bureau of the Budget and General Accounting Office — **strengthened federal administrative and fiscal capacity, especially the presidency**.\n- **1921 Emergency Quota Act and 1924 Immigration Act:** imposed national-origins quotas and tighter immigration control — **strengthened the federal gatekeeping state; weakened immigrant communities and transnational civil society**.\n- **1924 Indian Citizenship Act:** granted U.S. citizenship to Native Americans born in the United States — **formally strengthened Native civic standing, though state guardianship and local exclusion still limited real power**.\n- **1924 J. Edgar Hoover becomes director of the Bureau of Investigation:** began professionalization and centralization of federal investigative policing — **strengthened federal coercive/information-gathering capacity**.\n- **1927 Radio Act:** created the Federal Radio Commission to license and regulate broadcasting — **strengthened federal regulatory power over mass communication and indirectly shaped civil society’s public sphere**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n1909-1918: <7.9, 8.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where United States stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\nTrends:\n- **Great Depression (1929–late 1930s):** mass unemployment, bank failures, deflation, and business collapse **weakened civil society and private economic power**, while creating demand for stronger federal action.\n- **Rapid expansion of the federal administrative state under the New Deal (1933–1938):** new agencies, relief programs, public works, and federal regulation **strengthened the state**, especially Washington relative to states, localities, and markets.\n- **Growth of organized labor, especially after 1935:** CIO organizing, sit-down strikes, and rising union membership **strengthened civil society**, particularly industrial workers, though partly through state-backed legal protections.\n- **Shift from local/private relief to federal welfare and work relief:** programs like FERA, WPA, CCC, and Social Security **strengthened the state** and made citizens more directly dependent on and connected to federal institutions.\n- **Dust Bowl and rural displacement in the 1930s:** ecological crisis, farm foreclosures, and migration from the Plains to California **weakened rural civil society** and increased reliance on federal agricultural and relief policy.\n- **New Deal political realignment:** urban workers, immigrants, many farmers, African Americans, and unions moved into the Democratic coalition, **strengthening mass electoral society** while giving the federal state a broader governing mandate.\n\nEvents:\n- **Stock market crash, October 1929:** triggered financial panic and the Depression; **weakened private society/markets** and eventually pushed demands for state intervention.\n- **Bonus Army march and eviction, 1932:** veterans’ protest and federal removal exposed social distress and coercive state power; **showed weakened civil society but also public resistance to the state**.\n- **Election of Franklin D. Roosevelt, November 1932:** brought a mandate for federal intervention; **strengthened the state** through democratic authorization.\n- **Bank holiday and Emergency Banking Act, March 1933:** federal government stabilized and supervised banking; **strengthened the state** over finance and restored some societal confidence.\n- **First Hundred Days, 1933:** creation of agencies such as AAA, CCC, TVA, NIRA, and FERA; **greatly strengthened federal state capacity** in agriculture, labor, infrastructure, relief, and industry.\n- **Schechter Poultry decision, 1935, and Butler decision, 1936:** Supreme Court struck down key New Deal laws; **weakened the federal state temporarily** and strengthened judicial limits on executive/legislative power.\n- **Wagner Act / National Labor Relations Act, 1935:** protected collective bargaining and created the NLRB; **strengthened civil society**, especially unions, with state enforcement.\n- **Social Security Act, 1935:** created old-age pensions, unemployment insurance, and welfare grants; **strengthened the federal state** and institutionalized social citizenship.\n- **Roosevelt’s court-packing plan, 1937:** failed politically but pressured the Court during the “switch in time”; **weakened presidential legitimacy somewhat**, yet helped preserve an expanded regulatory/welfare state.\n- **Fair Labor Standards Act, 1938:** established federal minimum wage, overtime, and child-labor rules; **strengthened the state** in labor regulation and **strengthened workers’ social power**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n1909-1918: <7.9, 8.9>\n1919-1928: <7.8, 8.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where United States stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\nTrends:\n- **Wartime expansion of federal capacity:** mobilization for WWII massively increased federal spending, bureaucracy, military manpower, procurement, rationing, and economic planning — **strengthened the state**.\n- **Creation of a mass fiscal state:** income-tax coverage widened, payroll withholding began in 1943, and war-bond drives normalized mass participation in federal finance — **strengthened the state**, with some civic mobilization of society.\n- **Growth of organized labor:** union membership and strike capacity rose sharply during the war and immediate postwar years, especially under the New Deal labor regime — **strengthened civil society**, though later constrained.\n- **Civil-rights mobilization and the Second Great Migration:** Black migration to industrial cities, defense employment, Black veterans, NAACP growth, and “Double V” activism increased pressure against Jim Crow — **strengthened civil society**, especially marginalized groups.\n- **Emergence of the national-security state:** by the late 1940s, Cold War planning, intelligence institutions, loyalty programs, and anti-communism expanded federal surveillance and coercive capacity — **strengthened the state**, weakened dissenting parts of civil society.\n- **Postwar middle-class institutional growth:** GI Bill education, VA/FHA mortgages, and rising real wages expanded homeownership and education, but often racially exclusionary — **strengthened parts of civil society**, unevenly.\n\nEvents:\n- **1940 Selective Training and Service Act:** first peacetime draft in U.S. history — **strengthened the state**.\n- **1941 Lend-Lease and U.S. entry into WWII after Pearl Harbor:** moved the U.S. into full-scale global war and mobilization — **strengthened the state**.\n- **1942 War Powers Acts, War Production Board, OPA rationing/price controls:** federal direction of production, labor, prices, and consumption — **strengthened the state**.\n- **1942 Executive Order 9066 and Japanese American internment:** expanded coercive state power and suspended civil liberties for a minority group — **strengthened the state, weakened civil society/liberty**.\n- **1944 Servicemen’s Readjustment Act / GI Bill:** federal support for veterans’ education, housing, and employment — **strengthened both state capacity and civil society**, though racially unequal in practice.\n- **1946 nationwide strike wave:** major labor actions in steel, coal, rail, autos, and other sectors showed organized labor’s postwar power — **strengthened civil society**, provoking backlash.\n- **1947 Taft-Hartley Act:** restricted union tactics, allowed right-to-work laws, required anti-communist affidavits — **weakened organized labor/civil society**, strengthened state regulation of unions.\n- **1947 National Security Act:** created the Department of Defense, CIA, National Security Council, and modern security bureaucracy — **strengthened the state**.\n- **1948 Executive Order 9981 desegregating the armed forces:** used federal authority against military segregation — **strengthened the state’s rights-enforcing role and strengthened Black civil society claims**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n1909-1918: <7.9, 8.9>\n1919-1928: <7.8, 8.6>\n1929-1938: <8.0, 8.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where United States stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\nTrends:\n- **Permanent Cold War national-security state**: rising defense budgets, intelligence capacity, secrecy, loyalty screening, and overseas basing after 1949-50 **strengthened the federal state** and often **weakened civil-society oversight/civil liberties**.\n- **Postwar economic boom and expanded fiscal capacity**: high employment, mass consumption, and a broad federal tax base **strengthened the state** while also giving unions, churches, universities, and civic groups more resources—**strengthening society**.\n- **Suburbanization, homeownership, and automobile dependence**: FHA/VA mortgages, white flight, and metropolitan sprawl **reshaped civil society**, often strengthening local homeowner politics while weakening urban communities and reinforcing racial segregation.\n- **Institutionalization of organized labor but beginning of constraint**: union density remained high, and the 1955 AFL-CIO merger **strengthened civil society**, but Taft-Hartley-era limits and anti-communist purges narrowed labor’s radical wing—**weakening some associational power**.\n- **Growth of the civil-rights movement**: NAACP litigation, Black churches, student and local organizing, and boycott networks **strengthened civil society**, especially against Southern state and local coercion.\n- **Expansion of federal science, education, and infrastructure policy**: Cold War research funding, universities, highways, and later space/education initiatives **strengthened state capacity** and tied civil society more closely to federal priorities.\n\nEvents:\n- **1949: Soviet atomic bomb and Communist victory in China**: triggered U.S. security mobilization and domestic anti-communism; **strengthened the state**, weakened dissenting civil-society groups.\n- **1950: NSC-68 and the Korean War**: justified large peacetime military mobilization and defense spending; **greatly strengthened the federal state**.\n- **1950: McCarran Internal Security Act**: registration and surveillance of alleged subversives; **strengthened coercive state power**, **weakened civil liberties and civil society**.\n- **1951: Twenty-Second Amendment ratified**: imposed presidential term limits; **weakened executive state power** by constitutional constraint.\n- **1954: Brown v. Board of Education**: Supreme Court attacked legally mandated school segregation; **strengthened federal judicial power** and **empowered civil-rights civil society**, while weakening segregationist state/local authority.\n- **1955-56: Montgomery Bus Boycott**: mass Black church-led mobilization against segregation; **strengthened civil society** and pressured local/state power.\n- **1956: Federal-Aid Highway Act**: created the Interstate Highway System; **strengthened federal administrative and infrastructural capacity**, while accelerating suburban civil-society shifts.\n- **1957: Little Rock crisis and Civil Rights Act of 1957**: Eisenhower sent federal troops to enforce desegregation; **strengthened federal authority over states** and modestly strengthened civil-rights enforcement.\n- **1958: National Defense Education Act and creation of NASA**: response to Sputnik; **strengthened federal state capacity** in science, education, and technology, while expanding state-university links.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n1909-1918: <7.9, 8.9>\n1919-1928: <7.8, 8.6>\n1929-1938: <8.0, 8.9>\n1939-1948: <8.1, 9.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where United States stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\nTrends:\n- **Expansion of the federal administrative/welfare state** — New Frontier and Great Society programs, grants-in-aid, Medicare/Medicaid, education and anti-poverty programs strengthened federal state capacity and reach.\n- **Civil-rights mass mobilization** — churches, student groups, NAACP, SCLC, SNCC, CORE, voter-registration drives and direct action strengthened civil society, especially Black civil society, while weakening Jim Crow local authority.\n- **Warren Court “rights revolution”** — stronger federal judicial protection of speech, voting, criminal defendants, reapportionment and privacy strengthened civil society rights and constrained state/local governments and police.\n- **Cold War national-security and Vietnam mobilization** — defense spending, the draft, intelligence activity and presidential war-making strengthened the coercive/executive state, while later eroding public trust.\n- **Youth, higher-education, media and counterculture growth** — larger college cohorts, television news and campus organizations strengthened civil society’s capacity to mobilize against segregation, war and traditional authority.\n- **Suburbanization, Sun Belt growth and urban crisis** — federal highways/mortgages and metropolitan fragmentation shifted social power toward suburban homeowners and away from urban machines/unions, while weakening many central-city civic institutions.\n\nEvents:\n- **1959: Alaska and Hawaii statehood** — expanded the federal union and electorate; strengthened both state institutions and democratic society.\n- **1959: Landrum-Griffin Act** — increased federal oversight of unions; strengthened the state and weakened organized labor’s autonomous civil-society power.\n- **1960–1965: sit-ins, Freedom Rides, Birmingham, March on Washington, Freedom Summer, Selma** — strengthened civil society mobilization and forced federal intervention against segregation.\n- **1963: Kennedy assassination** — weakened political stability but helped Lyndon Johnson consolidate state power behind major civil-rights and Great Society legislation.\n- **1964–1965: Civil Rights Act, Voting Rights Act, Economic Opportunity Act, Medicare/Medicaid, ESEA** — greatly strengthened federal enforcement and welfare capacity; also strengthened marginalized citizens’ civil and political power.\n- **1964–1968: Gulf of Tonkin Resolution and Vietnam escalation** — strengthened presidential/military state power; the draft and war also fueled antiwar civil society.\n- **1965–1967: Watts, Newark and Detroit uprisings** — exposed weakened urban social order; strengthened policing/national-guard responses and intensified Black Power/community organizing.\n- **1968: Tet Offensive, MLK and RFK assassinations, Chicago DNC protests, Fair Housing Act, Omnibus Crime Control Act** — deepened legitimacy crisis and protest politics; simultaneously strengthened federal civil-rights law and “law-and-order” state capacity.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n1909-1918: <7.9, 8.9>\n1919-1928: <7.8, 8.6>\n1929-1938: <8.0, 8.9>\n1939-1948: <8.1, 9.3>\n1949-1958: <8.2, 9.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where United States stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\nTrends:\n- **Stagflation, productivity slowdown, and fiscal stress (early–late 1970s):** weakened state legitimacy and fiscal room; strengthened anti-tax and anti-regulatory currents in society.\n- **Deindustrialization and shifting labor markets:** weakened industrial unions as a pillar of civil society; also weakened local/state tax bases in older manufacturing regions.\n- **Suburbanization, Sun Belt growth, and racial/economic sorting:** strengthened local homeowner/taxpayer politics in civil society; weakened support for redistributive urban state programs.\n- **Expansion of the federal regulatory and administrative state:** environmental, workplace-safety, consumer, pension, and education regulation strengthened state capacity; also created new legal channels for advocacy groups.\n- **Rights-based social mobilization:** women’s rights, environmentalism, disability rights, gay rights, Native American activism, and conservative/evangelical mobilization strengthened organized civil society.\n- **Declining trust in federal institutions after Vietnam and Watergate:** weakened the state’s authority and public legitimacy; strengthened watchdog journalism, courts, Congress, and public-interest groups.\n- **Party weakening and candidate-centered politics after campaign-finance and primary reforms:** weakened traditional party organizations; strengthened donors, media, activists, and interest groups within civil society.\n\nEvents:\n- **Vietnam War protests, Cambodia incursion, Kent State, and the end of the draft (1970–1973):** weakened state coercive legitimacy; strengthened antiwar civil society. The all-volunteer military later strengthened professional state capacity.\n- **First Earth Day, creation of EPA, Clean Air Act, OSHA/NEPA implementation (1970):** strengthened the regulatory state and empowered environmental/labor advocacy groups.\n- **Pentagon Papers case (1971):** weakened executive secrecy; strengthened press and judicial checks as parts of civil society/state constraint.\n- **Watergate break-in, investigations, and Nixon resignation (1972–1974):** severely weakened presidential authority; strengthened Congress, courts, press, and watchdog civil society.\n- **Roe v. Wade (1973):** strengthened federal judicial power over state law; mobilized pro-choice and pro-life civil society.\n- **War Powers Resolution (1973), Budget and Impoundment Control Act (1974), FOIA amendments (1974):** weakened unilateral executive power; strengthened Congress and public oversight.\n- **OPEC oil embargo and energy crisis (1973–1974):** weakened economic confidence in the state; prompted stronger federal energy intervention and conservation policy.\n- **Church Committee investigations of CIA/FBI/NSA abuses (1975–1976) and FISA (1978):** constrained coercive/security agencies; strengthened legislative and judicial oversight.\n- **New York City fiscal crisis (1975):** weakened local state autonomy; strengthened financial markets and emergency fiscal-control institutions.\n- **Proposition 13 in California, Bakke decision, and Airline Deregulation Act (1978):** Prop. 13 weakened state/local fiscal capacity and strengthened taxpayer revolt; Bakke limited affirmative-action policy and mobilized rights politics; airline deregulation weakened economic regulatory control.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n1909-1918: <7.9, 8.9>\n1919-1928: <7.8, 8.6>\n1929-1938: <8.0, 8.9>\n1939-1948: <8.1, 9.3>\n1949-1958: <8.2, 9.6>\n1959-1968: <8.6, 9.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where United States stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\nTrends:\n- **Market-oriented deregulation and privatization (airlines/trucking/telecom/finance/energy, continuing from Carter into Reagan):** weakened the economic-regulatory state; strengthened business and market actors within civil society.\n- **Decline of organized labor and deindustrialization, especially in the Midwest/Northeast:** weakened a major countervailing force in civil society; strengthened employers’ bargaining power.\n- **Large defense buildup and renewed Cold War mobilization under Reagan:** strengthened the federal/national-security state, especially military and intelligence capacity.\n- **Rise of the New Right, evangelical politics, conservative think tanks, PACs, and direct-mail fundraising:** strengthened organized conservative civil society and increased its influence over the state.\n- **Growth of inequality, financialization, and the “shareholder value” corporate model:** strengthened wealthy/business segments of society; weakened broad-based social bargaining power.\n- **Expansion of the carceral/anti-drug state during the 1980s:** strengthened coercive state power; weakened affected communities, especially Black and Latino civil society.\n\nEvents:\n- **1979–1982 Volcker interest-rate shock and recession:** strengthened the Federal Reserve’s state capacity and credibility; weakened labor, farmers, and industrial communities through unemployment and bankruptcies.\n- **1981 firing of striking PATCO air-traffic controllers:** strengthened executive/state authority; sharply weakened unions and strike power in civil society.\n- **Economic Recovery Tax Act of 1981:** weakened the fiscal capacity of the federal state by cutting revenues; strengthened private capital and high-income taxpayers.\n- **1982 extension of the Voting Rights Act:** strengthened federal enforcement power and protected minority political participation, thereby strengthening civil society’s access to the state.\n- **1983 Social Security Amendments:** strengthened the long-term fiscal basis of a major welfare-state institution; preserved society’s claim on social insurance.\n- **Gramm-Rudman-Hollings Act of 1985:** attempted to constrain federal spending; weakened discretionary fiscal state capacity.\n- **Immigration Reform and Control Act of 1986:** strengthened state control over immigration and employment verification; also legalized millions of immigrants, strengthening immigrant civil society.\n- **Anti-Drug Abuse Acts of 1986 and 1988, including mandatory minimums:** strengthened federal police/prosecutorial power; weakened civil society in heavily policed communities.\n- **Iran-Contra scandal, exposed 1986–1987:** revealed an effort to expand executive/national-security power outside legal constraints; congressional investigations modestly strengthened oversight and societal checks on the state.\n- **Defeat of Robert Bork’s Supreme Court nomination in 1987:** showed organized civil society—civil-rights, feminist, labor, and liberal legal groups—successfully constraining presidential power over the judiciary.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n1909-1918: <7.9, 8.9>\n1919-1928: <7.8, 8.6>\n1929-1938: <8.0, 8.9>\n1939-1948: <8.1, 9.3>\n1949-1958: <8.2, 9.6>\n1959-1968: <8.6, 9.7>\n1969-1978: <8.8, 9.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where United States stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\nTrends:\n- **Post–Cold War defense drawdown and “peace dividend”**: after 1989, U.S. military spending and force levels fell; this **weakened the national-security state’s material footprint**, while freeing fiscal space for other state uses.\n- **Expansion of policing, prisons, and the War on Drugs**: incarceration and federal/state criminal-justice capacity grew sharply through the 1990s; this **strengthened coercive state power** and **weakened civil society** in heavily policed communities.\n- **Globalization, deindustrialization, and declining union density**: trade exposure, offshoring, and labor weakening reduced organized labor’s leverage; this **weakened mass civil-society counterweights** while strengthening corporate/market actors.\n- **Rising partisan polarization and anti-government distrust**: talk radio, cable news, militia movements, and nationalized party competition grew; this **strengthened mobilized society against the state** but **weakened state legitimacy and governing capacity**.\n- **Rapid diffusion of the Internet and digital communications**: e-mail, websites, and online organizing expanded by the late 1990s; this **strengthened civil society’s capacity to coordinate and disseminate information**.\n- **Demographic diversification through immigration and civil-rights mobilization**: continued immigration and minority political organization expanded claims-making on the state; this **strengthened plural civil society**, while increasing demands on state institutions.\n\nEvents:\n- **Fall of the Berlin Wall and Soviet collapse, 1989–1991**: ended the central Cold War rationale for a large permanent security buildup; **weakened the Cold War national-security state**, though it left the U.S. globally dominant.\n- **Americans with Disabilities Act, 1990**: expanded enforceable civil rights and federal regulatory authority; **strengthened the state’s rights-enforcement role** and **strengthened disabled citizens’ civic power**.\n- **Gulf War, 1990–1991**: demonstrated U.S. military reach and executive war-making capacity; **strengthened the national-security state** and presidential authority.\n- **Rodney King beating, 1991, and Los Angeles unrest, 1992**: exposed police abuse and urban racial grievances; **challenged state legitimacy** while **strengthening civil-rights mobilization** around policing.\n- **NAFTA signed/implemented, 1992–1994**: locked in trade liberalization; **strengthened federal trade-making capacity and corporate interests**, while **weakening unions and some local industrial communities**.\n- **1994 Republican Revolution / Contract with America**: shifted Congress toward smaller-government and devolutionary politics; **weakened federal domestic-state ambition** while **strengthening organized conservative civil society**.\n- **Violent Crime Control and Law Enforcement Act, 1994**: funded police, prisons, and harsher sentencing incentives; **strengthened coercive state capacity**.\n- **Ruby Ridge, Waco, and Oklahoma City bombing, 1992–1995**: intensified anti-federal mobilization and militia politics; **weakened trust in the state** while **strengthening radical anti-state civil society**.\n- **Personal Responsibility and Work Opportunity Reconciliation Act, 1996**: replaced AFDC with TANF and devolved welfare authority to states; **weakened the federal welfare state**, **strengthened state-level discretion**, and **weakened poor recipients’ claims on government**.\n- **Telecommunications Act, 1996**: deregulated and consolidated media/telecom markets; **strengthened corporate media power** and reshaped civil-society communication.\n- **Clinton impeachment, 1998**: reflected and deepened partisan institutional conflict; **weakened presidential authority and state legitimacy**, while **strengthening partisan mobilization in society**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n1909-1918: <7.9, 8.9>\n1919-1928: <7.8, 8.6>\n1929-1938: <8.0, 8.9>\n1939-1948: <8.1, 9.3>\n1949-1958: <8.2, 9.6>\n1959-1968: <8.6, 9.7>\n1969-1978: <8.8, 9.3>\n1979-1988: <8.5, 9.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where United States stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\nTrends:\n- **Post-9/11 security-state expansion**: growth of DHS, TSA, intelligence budgets, watchlists, fusion centers, and surveillance authorities; **strengthened the federal state**, especially coercive/monitoring capacity, while **weakening civil-liberties protections**.\n- **Executive-power expansion in foreign and security policy**: broader claims of commander-in-chief authority, detention, interrogation, and secrecy; **strengthened the presidency/state**, **weakened legal and civil-society checks**.\n- **Rising polarization and media fragmentation**: cable news, talk radio, blogs, and partisan sorting intensified; **weakened society’s shared norms/trust** and made collective oversight of the state harder, while encouraging unilateral state action.\n- **Decline of organized labor and associational counterweights**: private-sector union density kept falling; **weakened civil society**, especially working-class bargaining power against firms and government.\n- **Financialization, deregulation, and the housing-credit boom**: subprime lending, securitization, and household debt surged; **strengthened private financial actors**, **weakened regulatory state capacity**, and left society more vulnerable.\n- **Growth of internet-based civic mobilization**: blogs, MoveOn, Meetup, YouTube, Facebook, and online fundraising became politically important; **strengthened civil society’s organizing and scrutiny capacity**, though also fed fragmentation.\n- **Demographic change and immigration politics**: rising Latino and immigrant populations reshaped politics; **strengthened new civil-society constituencies**, but also provoked restrictionist backlash and local-state enforcement efforts.\n\nEvents:\n- **1999 Seattle WTO protests**: large anti-globalization mobilization; **strengthened visible civil-society resistance**, while aggressive policing showed state coercive capacity.\n- **2000 election dispute and Bush v. Gore**: courts and election administration decided the presidency; **strengthened judicial/state authority**, but **weakened public trust** in democratic procedures.\n- **September 11, 2001 attacks**: created broad demand for protection; **dramatically strengthened the security state** and public tolerance for surveillance, detention, and war powers.\n- **2001 USA PATRIOT Act and 2002 creation of DHS/TSA**: expanded search, surveillance, immigration, and counterterrorism powers; **strengthened the state**, **weakened privacy/civil-liberty constraints**.\n- **2003 Iraq War**: expanded military and executive power; **strengthened the coercive state**, but mass antiwar protests showed **civil-society mobilization** and later eroded trust in state competence.\n- **2005 revelations of Abu Ghraib and warrantless NSA surveillance**: exposed state overreach; initially showed **state power unchecked**, but also **strengthened civil-society, press, and legal challenges**.\n- **Hurricane Katrina, 2005**: exposed failures of federal, state, and local capacity; **weakened confidence in the state**, while churches, NGOs, and local groups partly filled gaps, **strengthening civil-society salience**.\n- **2008 financial crisis and TARP**: emergency bailouts and Federal Reserve actions **strengthened state intervention capacity**, but the crash **weakened society** through foreclosures, unemployment, and distrust of elites/regulators.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n1909-1918: <7.9, 8.9>\n1919-1928: <7.8, 8.6>\n1929-1938: <8.0, 8.9>\n1939-1948: <8.1, 9.3>\n1949-1958: <8.2, 9.6>\n1959-1968: <8.6, 9.7>\n1969-1978: <8.8, 9.3>\n1979-1988: <8.5, 9.3>\n1989-1998: <8.3, 9.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where United States stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\nTrends:\n- **Intensifying partisan polarization and institutional hardball** (Congressional obstruction, shutdown threats, norm erosion): **weakened state capacity** to legislate and govern; **weakened society** by reducing cross-cutting trust.\n- **Rise of digitally networked politics** via Facebook, Twitter, smartphones, online fundraising: **strengthened civil society mobilization** on left and right, but also **weakened society** through misinformation and fragmentation.\n- **Growing economic inequality and concentration of political influence** after the Great Recession recovery: **strengthened wealthy organized interests**, **weakened broad-based society**, and increased perceptions of state capture.\n- **Decline of unions, local journalism, and traditional civic intermediaries**: **weakened civil society’s** ability to organize workers, monitor government, and sustain local accountability.\n- **Expansion and contestation of the federal administrative state** through health care, financial regulation, environmental rules, immigration enforcement, and executive orders: generally **strengthened state capacity**, but often without durable legislative consensus.\n- **Growth of surveillance and security capabilities** after 9/11, visible in NSA programs and police technology: **strengthened coercive/informational state power**; provoked civil-liberties resistance.\n- **Demographic diversification and urban-rural sorting**: **strengthened plural civil society** through new constituencies, but also fueled backlash politics and polarization.\n- **Increasing state-level variation in voting rules, labor law, abortion regulation, and criminal justice**: **strengthened subnational state power** in some areas while often **weakening equal access by civil society groups**.\n\nEvents:\n- **2009 American Recovery and Reinvestment Act and auto rescue**: **strengthened federal state capacity** to stabilize markets and employment during crisis.\n- **2010 Affordable Care Act**: **strengthened the state’s role** in health-insurance regulation and redistribution; also **strengthened society** for newly insured groups.\n- **2010 Dodd-Frank Act**: **strengthened regulatory state power** over finance, though unevenly; constrained parts of private economic power.\n- **2010 Citizens United v. FEC**: **strengthened wealthy donors, corporations, and outside groups** in civil society; **weakened egalitarian democratic accountability**.\n- **2009–2010 Tea Party mobilization and 2010 midterms**: **strengthened conservative civil society mobilization**; **constrained federal state action**.\n- **2013 Snowden disclosures**: revealed and challenged NSA surveillance; showed **strong state informational power** while **strengthening civil-society scrutiny**.\n- **2013 Shelby County v. Holder**: **weakened federal state enforcement** of voting-rights protections and **weakened minority civil society’s electoral power** in affected states.\n- **2014 Ferguson protests and rise of Black Lives Matter**: **strengthened civil society oversight** of policing and exposed coercive state power at the local level.\n- **2015 Obergefell v. Hodges**: **strengthened state protection of equal civil rights** and **strengthened LGBTQ civil society’s standing**.\n- **2016 election, Russian interference, and disinformation campaigns**: **weakened trust in institutions and civil society’s information environment**; exposed vulnerabilities in the democratic state.\n- **2017 Trump travel ban and immigration-enforcement escalation**: **strengthened coercive executive state power**, while courts, lawyers, protesters, and states **strengthened civil-society and institutional resistance**.\n- **2017 Tax Cuts and Jobs Act**: **weakened long-term federal fiscal capacity** while **strengthening economic elites and corporations**.\n- **2017 Women’s March and subsequent anti-Trump mobilization**: **strengthened civil society**, especially women’s, progressive, and rights-based organizations.\n- **2018 Janus v. AFSCME**: **weakened public-sector unions**, a major component of organized civil society.\n- **2018 family-separation policy at the border**: displayed **strong coercive state power**; backlash from courts, media, NGOs, and protesters **strengthened civil-society checks**.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n1909-1918: <7.9, 8.9>\n1919-1928: <7.8, 8.6>\n1929-1938: <8.0, 8.9>\n1939-1948: <8.1, 9.3>\n1949-1958: <8.2, 9.6>\n1959-1968: <8.6, 9.7>\n1969-1978: <8.8, 9.3>\n1979-1988: <8.5, 9.3>\n1989-1998: <8.3, 9.2>\n1999-2008: <8.1, 9.4>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where United States stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\n*Note: I can identify concrete U.S. developments through mid-2024; 2027–2028 should not be treated as historical yet.*\n\nTrends:\n- **Rising partisan polarization and institutional distrust** — weakened both state legitimacy and civil society’s shared factual basis; strengthened partisan civil-society mobilization on both left and right.\n- **Expansion of executive/emergency governance after COVID-19** — strengthened state capacity through public-health orders, fiscal transfers, student-loan actions, border/emergency powers; also provoked civil-society resistance and judicial pushback.\n- **Judicialization of politics and a more assertive Supreme Court** — strengthened the judiciary as a state institution while weakening parts of the federal administrative state; shifted power to states and organized litigants.\n- **Federalism and red-state/blue-state divergence** on abortion, guns, voting rules, education, climate, immigration, and public health — strengthened state governments, weakened uniform national state capacity, and fragmented civil society.\n- **Digital-platform politics, misinformation, and online mobilization** — strengthened civil society’s ability to organize rapidly, but weakened social trust and made state authority harder to legitimate.\n- **Labor-market tightness and union revival, especially 2021–2024** — strengthened organized civil society through UAW, Starbucks, Amazon, teacher and service-sector organizing; modestly strengthened pro-labor state agencies such as the NLRB.\n- **Economic inequality, housing scarcity, and regional divergence** — weakened broad-based civil society and trust in institutions; increased demands on the state for redistribution, housing, and welfare capacity.\n- **Demographic and geographic shifts** — aging, immigration, racial diversification, and Sun Belt growth reshaped electoral coalitions; strengthened some forms of civil-society representation while intensifying state-level conflict over voting, borders, and services.\n\nEvents:\n- **First Trump impeachment, 2019–2020** — strengthened congressional oversight as a state check, but deepened partisan distrust and weakened shared acceptance of institutional accountability.\n- **COVID-19 pandemic, 2020–2022** — greatly strengthened state power through lockdowns, mandates, surveillance, emergency spending, and public-health regulation; also strengthened civil-society resistance, mutual aid, and anti-mandate movements.\n- **CARES Act and later pandemic relief, 2020–2021** — strengthened federal fiscal capacity and direct state support for households, firms, and local governments.\n- **George Floyd killing and nationwide protests, 2020** — strengthened civil society through mass mobilization against police abuse; pressured the state to reform policing, while also triggering law-and-order backlash.\n- **2020 election, expanded mail voting, and election denial campaign** — election administration showed state resilience, but attempts to delegitimate the result weakened trust in the state and polarized civil society.\n- **January 6 attack on the Capitol, 2021** — weakened state authority and peaceful transfer norms; subsequent prosecutions and congressional investigation reasserted state coercive and accountability capacity.\n- **Infrastructure Investment and Jobs Act, CHIPS and Science Act, and Inflation Reduction Act, 2021–2022** — strengthened state capacity for industrial policy, infrastructure, climate investment, and strategic supply chains.\n- **Dobbs v. Jackson Women’s Health Organization, 2022** — weakened federal rights protection, strengthened state governments over abortion policy, and sharply mobilized civil society on both sides.\n- **New York State Rifle & Pistol Association v. Bruen, 2022** — weakened state regulatory power over guns; strengthened individual rights claims and pro-gun civil society.\n- **2022 midterm elections and abortion-rights ballot measures** — strengthened civil society’s direct electoral role, especially in states where voters constrained legislatures on abortion.\n- **Debt-ceiling crisis, 2023** — weakened perceptions of state reliability and fiscal governance; showed congressional factions’ power to constrain federal administration.\n- **Student-loan forgiveness litigation and Supreme Court rejection, 2023** — weakened executive state capacity; strengthened judicial checks and litigant-driven civil-society constraints.\n- **Campus protests and political conflict over Israel/Gaza, 2023–2024** — strengthened activist civil society but exposed conflicts among universities, police, donors, and state officials over speech and order.\n- **Texas–federal border confrontations, especially 2023–2024** — strengthened state-level assertion against federal authority; weakened coherent national immigration governance.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.5, 5.0>\n1799-1808: <6.8, 4.8>\n1809-1818: <6.9, 5.4>\n1819-1828: <7.3, 5.8>\n1829-1838: <7.5, 6.2>\n1839-1848: <7.8, 6.7>\n1849-1858: <8.3, 6.8>\n1859-1868: <8.5, 7.8>\n1869-1878: <8.1, 7.4>\n1879-1888: <8.0, 7.6>\n1889-1898: <7.7, 8.0>\n1899-1908: <7.8, 8.4>\n1909-1918: <7.9, 8.9>\n1919-1928: <7.8, 8.6>\n1929-1938: <8.0, 8.9>\n1939-1948: <8.1, 9.3>\n1949-1958: <8.2, 9.6>\n1959-1968: <8.6, 9.7>\n1969-1978: <8.8, 9.3>\n1979-1988: <8.5, 9.3>\n1989-1998: <8.3, 9.2>\n1999-2008: <8.1, 9.4>\n2009-2018: <7.9, 9.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\"key_event\":\"Constitutional consolidation under the new federal government\",\"reasoning\":\"Civil society was already vigorous among enfranchised white men, with active newspapers, parties, churches, local assemblies, and mobilization such as opposition to taxes, but exclusion of enslaved people, women, Indigenous peoples, and many poorer citizens limits the overall score. The new federal state gained real authority under the Constitution, created executive departments, courts, revenue mechanisms, and suppressed the Whiskey Rebellion, yet its bureaucracy, fiscal base, army, and territorial reach remained modest by later standards.\",\"society_change\":0.0,\"society_power\":6.5,\"state_change\":0.0,\"state_power\":5.0}",
    "1799-1808": "{\"key_event\":\"Election of 1800 and Jeffersonian retrenchment\",\"reasoning\":\"Organized parties, partisan newspapers, the peaceful transfer of power, broader immigrant naturalization, and judicial checks strengthened white male civic mobilization, though slavery’s expansion, Native dispossession, and the embargo’s disruption limited the gain. Federal authority gained judicial independence and territorial reach through Louisiana, but Jeffersonian tax and military cuts plus weak embargo compliance left national coercive and fiscal capacity slightly below the Federalist-era peak.\",\"society_change\":0.3,\"society_power\":6.8,\"state_change\":-0.2,\"state_power\":4.8}",
    "1809-1818": "{\"key_event\":\"Postwar federal state-building after War of 1812\",\"reasoning\":\"The war exposed serious federal weaknesses, but its aftermath brought the Second Bank, protective tariff, stronger judicial supremacy, military expansion, and higher nationalist legitimacy, moving the national state into clearer moderate capacity. Civil society remained strong through westward white male suffrage, regional resistance, and commercial/manufacturing organization, though Federalist collapse, Native dispossession, and expanding slavery limited any net gain.\",\"society_change\":0.1,\"society_power\":6.9,\"state_change\":0.6,\"state_power\":5.4}",
    "1819-1828": "{\"key_event\":\"Mass suffrage and Jacksonian party mobilization\",\"reasoning\":\"Civil society became stronger as white male suffrage widened, mass parties, newspapers, voluntary associations, debtor movements, and sectional mobilization expanded, though slavery, Native dispossession, and women’s exclusion kept this from being broadly inclusive dominance. State power also rose through Supreme Court nationalism, tariffs, federal land policy, foreign-policy assertion, and state-led infrastructure, but administrative and coercive reach remained only moderate by the rubric.\",\"society_change\":0.4,\"society_power\":7.3,\"state_change\":0.4,\"state_power\":5.8}",
    "1829-1838": "{\"key_event\":\"Jacksonian democracy and Indian Removal\",\"reasoning\":\"Mass electoral parties, partisan presses, rallies, and reform associations strengthened organized civil society among white citizens, but gains were sharply offset by proslavery repression and the destruction of Native and Black collective autonomy. State power rose as the presidency, federal sovereignty, and settler/slave-state coercion expanded, though the Bank War and decentralization of finance kept overall state capacity only moderate.\",\"society_change\":0.2,\"society_power\":7.5,\"state_change\":0.4,\"state_power\":6.2}",
    "1839-1848": "{\"key_event\":\"Mexican-American War and territorial expansion\",\"reasoning\":\"Civil society became denser and more mobilized through mass parties, reform movements, abolitionism, women’s-rights organizing, immigration-based associations, and settler networks, though slavery, nativism, and Indigenous dispossession limited whose society was empowered. State power rose with successful war-making, diplomacy, annexation, territorial governance, and coercive expansion, but remained bounded by party competition, localism, fiscal limits, and deepening sectional conflict.\",\"society_change\":0.3,\"society_power\":7.8,\"state_change\":0.5,\"state_power\":6.7}",
    "1849-1858": "{\"key_event\":\"Kansas-Nebraska Act and sectional mass mobilization\",\"reasoning\":\"Civil society grew stronger through railroads, newspapers, immigrant associations, abolitionism, proslavery mobilization, Know-Nothings, and the rise of the Republican Party, even as this mobilization was deeply exclusionary and violent. State capacity expanded westward and gained coercive reach via fugitive-slave enforcement, but its legitimacy and monopoly on violence were undercut by party-system breakdown, Dred Scott backlash, Bleeding Kansas, and the Utah War’s exposed limits.\",\"society_change\":0.5,\"society_power\":8.3,\"state_change\":0.1,\"state_power\":6.8}",
    "1859-1868": "{\"key_event\":\"Civil War and Reconstruction state-building\",\"reasoning\":\"The Civil War, federal taxation, conscription, emancipation, the Freedmen’s Bureau, and Reconstruction amendments markedly increased national coercive, fiscal, and constitutional authority, though Southern resistance kept state reach from being overwhelming. Civil society remained very strong and broadened through abolitionist, Black, and pro-Union mobilization, but national civic cohesion fractured and white paramilitary resistance made the increase only modest.\",\"society_change\":0.2,\"society_power\":8.5,\"state_change\":1.0,\"state_power\":7.8}",
    "1869-1878": "{\"key_event\":\"Retreat from Reconstruction after 1877\",\"reasoning\":\"Federal institutions remained strong by antebellum standards, with the DOJ, rail-linked markets, western military campaigns, and strike suppression showing substantial capacity, but the withdrawal from Reconstruction and Posse Comitatus marked a real retreat from enforcing national authority inside the South. Civil society stayed very strong overall through parties, press, corporations, churches, and emerging labor organization, yet Black and Native political capacity was sharply weakened by paramilitary violence, court limits, and federal abandonment.\",\"society_change\":-0.4,\"society_power\":8.1,\"state_change\":-0.4,\"state_power\":7.4}",
    "1879-1888": "{\"key_event\":\"Industrialization amid Reconstruction retreat\",\"reasoning\":\"Civil society remained very strong through corporations, labor unions, urban machines, immigrant associations, and a lively press, but gains were offset by repression of radical labor and severe weakening of Black, Chinese, and Native collective power. State power rose modestly as the federal government gained fiscal credibility and new civil-service, immigration, railroad-regulatory, and reservation/allotment capacities, even while it retreated from enforcing Black civil rights and remained weak against corporate power.\",\"society_change\":-0.1,\"society_power\":8.0,\"state_change\":0.2,\"state_power\":7.6}",
    "1889-1898": "{\"key_event\":\"Jim Crow, labor conflict, and imperial expansion\",\"reasoning\":\"Civil society remained strong through unions, Populists, immigrant associations, and party mobilization, but Black disfranchisement, Native suppression, strike defeats, and corporate consolidation reduced inclusive democratic constraint on power. State power rose as federal courts, injunctions, civil-service administration, coercive control in labor and Native conflicts, and the 1898 war/annexations expanded national capacity, despite still-limited economic regulation.\",\"society_change\":-0.3,\"society_power\":7.7,\"state_change\":0.4,\"state_power\":8.0}",
    "1899-1908": "{\"key_event\":\"Progressive regulatory state-building amid Jim Crow and reform mobilization\",\"reasoning\":\"Federal power rose through imperial governance, antitrust and railroad regulation, food and drug laws, conservation authority, and new investigative capacity, though Lochner-era courts and the 1907 Panic revealed limits. Civil society gained from muckrakers, reform clubs, settlement networks, labor organization, and early civil-rights organizing, but the net rise was small because Jim Crow disfranchisement, racial terror, corporate consolidation, and machine politics sharply constrained participation for many groups.\",\"society_change\":0.1,\"society_power\":7.8,\"state_change\":0.4,\"state_power\":8.4}",
    "1909-1918": "{\"key_event\":\"World War I federal mobilization\",\"reasoning\":\"Income taxation, the Federal Reserve, Progressive regulation, conscription, wartime economic coordination, and speech restrictions substantially increased federal fiscal, administrative, and coercive capacity. Civil society remained strong and became more organized through unions, suffrage, reform, muckraking, and the NAACP, but Jim Crow, labor repression, and wartime censorship limited the net gain.\",\"society_change\":0.1,\"society_power\":7.9,\"state_change\":0.5,\"state_power\":8.9}",
    "1919-1928": "{\"key_event\":\"Demobilization, Prohibition, and Red Scare repression\",\"reasoning\":\"After the WWI peak, federal economic controls receded under normalcy politics, but Prohibition, immigration quotas, the Budget Act, radio licensing, and federal policing kept state capacity very strong. Civil society remained strong and was broadened by women’s suffrage and Black institution-building, but labor, radical, immigrant, and pluralist organizations were weakened by repression, hostile courts, nativism, and employer power.\",\"society_change\":-0.1,\"society_power\":7.8,\"state_change\":-0.3,\"state_power\":8.6}",
    "1929-1938": "{\"key_event\":\"New Deal expansion of federal administrative state\",\"reasoning\":\"The Depression weakened markets, local relief systems, and some rural communities, but the Wagner Act, CIO organizing, mass strikes, and New Deal electoral realignment modestly strengthened organized civil society by 1938. Federal banking control, relief and work programs, Social Security, labor regulation, and new agencies substantially expanded national administrative capacity, though courts, elections, federalism, and organized opposition kept the state below overwhelming power.\",\"society_change\":0.2,\"society_power\":8.0,\"state_change\":0.3,\"state_power\":8.9}",
    "1939-1948": "{\"key_event\":\"WWII mobilization and national-security state\",\"reasoning\":\"World War II mobilization, mass taxation, wartime economic controls, and the 1947 National Security Act pushed an already strong federal state into near-overwhelming capacity, even after partial demobilization. Civil society also gained through labor strength, civil-rights organizing, veterans’ benefits, and middle-class institution-building, but internment, loyalty programs, anti-communism, and Taft-Hartley limited the net increase.\",\"society_change\":0.1,\"society_power\":8.1,\"state_change\":0.4,\"state_power\":9.3}",
    "1949-1958": "{\"key_event\":\"Permanent Cold War national-security state\",\"reasoning\":\"Federal power deepened through Korean War mobilization, intelligence and loyalty systems, highways, science funding, and civil-rights enforcement, though constitutional limits and federalism kept it short of total penetration. Civil society remained very strong through unions, churches, universities, civic associations, and the emerging civil-rights movement, but anti-communism, surveillance, and constrained dissent offset much of that gain.\",\"society_change\":0.1,\"society_power\":8.2,\"state_change\":0.3,\"state_power\":9.6}",
    "1959-1968": "{\"key_event\":\"Great Society and civil-rights mobilization\",\"reasoning\":\"Federal capacity expanded through Great Society administration, civil-rights enforcement, grants, Medicare/Medicaid, and Vietnam-era military/executive mobilization, though urban unrest and legitimacy strains limited any move toward a perfect score. Civil society also strengthened markedly as civil-rights, antiwar, student, media, and court-backed rights mobilization expanded the ability of citizens—especially previously excluded Black citizens—to organize and constrain government.\",\"society_change\":0.4,\"society_power\":8.6,\"state_change\":0.1,\"state_power\":9.7}",
    "1969-1978": "{\"key_event\":\"Watergate and post-Vietnam oversight reforms\",\"reasoning\":\"Civil society gained leverage through antiwar, rights, environmental, taxpayer, evangelical, media, and public-interest mobilization, though weakening unions and parties kept the increase modest. The federal state remained extraordinarily capable and expanded regulation, but Vietnam, Watergate, fiscal stress, FOIA/FISA/Congressional oversight, tax revolt, and deregulation reduced executive legitimacy and unilateral capacity from the late-1960s peak.\",\"society_change\":0.2,\"society_power\":8.8,\"state_change\":-0.4,\"state_power\":9.3}",
    "1979-1988": "{\"key_event\":\"Reagan-era deregulation, union decline, and carceral expansion\",\"reasoning\":\"State power remained overwhelming: deregulation and tax cuts reduced economic-regulatory and fiscal reach, but the Volcker Fed, defense buildup, immigration enforcement, and anti-drug/carceral expansion offset this with stronger coercive and national-security capacity. Society power declined modestly as organized labor, industrial communities, and heavily policed minority communities weakened, despite stronger conservative mobilization, civil-rights/legal advocacy, immigrant legalization, and successful checks such as Bork’s defeat and Iran-Contra oversight.\",\"society_change\":-0.3,\"society_power\":8.5,\"state_change\":0.0,\"state_power\":9.3}",
    "1989-1998": "{\"key_event\":\"Post-Cold War drawdown amid carceral expansion\",\"reasoning\":\"State power remained overwhelming: the Cold War security apparatus shrank somewhat and polarization/devolution weakened federal legitimacy and domestic ambition, but U.S. global military reach, rights-enforcement capacity, and especially policing/prison expansion kept coercive and administrative capacity very high. Society stayed very strong but slipped slightly as declining unions, deindustrialization, welfare retrenchment, media consolidation, and mass incarceration weakened broad counterweights, partly offset by civil-rights mobilization, conservative activism, and early Internet-enabled organization.\",\"society_change\":-0.2,\"society_power\":8.3,\"state_change\":-0.1,\"state_power\":9.2}",
    "1999-2008": "{\"key_event\":\"Post-9/11 security-state expansion\",\"reasoning\":\"The PATRIOT Act, DHS/TSA, intelligence growth, war powers, detention, and surveillance pushed an already very powerful federal state higher, though Katrina and financial-regulatory failures showed limits to competence. Civil society remained strong through press exposure, courts, antiwar protest, and online mobilization, but polarization, labor decline, civil-liberties erosion, and the financial crisis weakened its cohesive checking capacity.\",\"society_change\":-0.2,\"society_power\":8.1,\"state_change\":0.2,\"state_power\":9.4}",
    "2009-2018": "{\"key_event\":\"Polarized digital mobilization and institutional hardball\",\"reasoning\":\"Federal coercive, surveillance, regulatory, and welfare capacities remained extremely high and expanded in some domains, but legislative obstruction, fiscal strain, and norm erosion slightly reduced effective governing capacity. Civil society mobilized powerfully through Tea Party, Black Lives Matter, LGBTQ, immigrant-rights, and anti-Trump networks, yet polarization, misinformation, inequality, Citizens United, union decline, local-journalism erosion, Shelby County, and Janus weakened broad-based accountability.\",\"society_change\":-0.2,\"society_power\":7.9,\"state_change\":-0.1,\"state_power\":9.3}",
    "2019-2028": "{\"key_event\":\"COVID emergency governance amid polarization\",\"reasoning\":\"Civil society remained strong through mass protest, ballot measures, litigation, online mobilization, and a modest union revival, but polarization, misinformation, inequality, and institutional distrust made that power more fragmented rather than clearly stronger. State power stayed extremely high after pandemic emergency authority, fiscal transfers, prosecutions, and industrial-policy capacity, yet judicial constraints, federal-state conflict, debt-ceiling brinkmanship, and election-legitimacy disputes slightly weakened coherent national authority.\",\"society_change\":0.0,\"society_power\":7.9,\"state_change\":-0.1,\"state_power\":9.2}"
  }
}

==> experiments/results/united-states__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "United States",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 6.0,
    "1799-1808": 7.0,
    "1809-1818": 7.2,
    "1819-1828": 7.1,
    "1829-1838": 7.3,
    "1839-1848": 7.5,
    "1849-1858": 7.3,
    "1859-1868": 6.8,
    "1869-1878": 7.0,
    "1879-1888": 7.2,
    "1889-1898": 7.3,
    "1899-1908": 7.6,
    "1909-1918": 7.8,
    "1919-1928": 7.6,
    "1929-1938": 7.0,
    "1939-1948": 7.5,
    "1949-1958": 7.7,
    "1959-1968": 8.5,
    "1969-1978": 9.0,
    "1979-1988": 9.3,
    "1989-1998": 9.5,
    "1999-2008": 9.1,
    "2009-2018": 9.3,
    "2019-2028": 8.9
  },
  "state_power": {
    "1789-1798": 5.0,
    "1799-1808": 6.5,
    "1809-1818": 6.8,
    "1819-1828": 7.0,
    "1829-1838": 7.2,
    "1839-1848": 7.6,
    "1849-1858": 7.8,
    "1859-1868": 8.3,
    "1869-1878": 8.5,
    "1879-1888": 8.8,
    "1889-1898": 8.6,
    "1899-1908": 8.8,
    "1909-1918": 9.2,
    "1919-1928": 9.0,
    "1929-1938": 9.5,
    "1939-1948": 9.8,
    "1949-1958": 9.6,
    "1959-1968": 9.5,
    "1969-1978": 8.5,
    "1979-1988": 8.0,
    "1989-1998": 7.8,
    "1999-2008": 8.2,
    "2009-2018": 7.9,
    "2019-2028": 7.4
  },
  "key_event": {
    "1789-1798": "Ratification of the Constitution and Bill of Rights",
    "1799-1808": "Louisiana Purchase and rise of political parties",
    "1809-1818": "War of 1812 and early industrialization",
    "1819-1828": "Panic of 1819 and Missouri Compromise",
    "1829-1838": "Rise of Jacksonian Democracy",
    "1839-1848": "Abolitionist Movement, Economic Growth, Mexican-American War",
    "1849-1858": "Rise of Abolitionism and Kansas-Nebraska Act",
    "1859-1868": "American Civil War (1861-1865)",
    "1869-1878": "14th and 15th Amendments, Enforcement Acts",
    "1879-1888": "Industrialization, labor movement, regulatory reforms",
    "1889-1898": "Panic of 1893 and Populist Movement",
    "1899-1908": "Progressive Era Reforms and Labor Movements",
    "1909-1918": "World War I and Progressive Reforms",
    "1919-1928": "Prohibition, Palmer Raids, 19th Amendment",
    "1929-1938": "New Deal Programs, Great Depression",
    "1939-1948": "World War II and New Deal policies",
    "1949-1958": "Civil Rights Movement and Cold War",
    "1959-1968": "Civil Rights Movement and Voting Rights Act",
    "1969-1978": "Civil Rights and Anti-War Protests",
    "1979-1988": "Reaganomics and economic deregulation",
    "1989-1998": "Rise of the Internet and Economic Globalization",
    "1999-2008": "9/11 and subsequent state expansion",
    "2009-2018": "Growing political polarization and civil society activism",
    "2019-2028": "Polarization, economic inequality, and 2020 election aftermath"
  },
  "reasoning": {
    "1789-1798": "Civil society was moderately organized with strong protections, while the state had a functioning but limited bureaucracy.",
    "1799-1808": "The Louisiana Purchase expanded state territory and influence, while the rise of political parties and democratic participation strengthened civil society.",
    "1809-1818": "The War of 1812 strengthened national identity and state capacity, while early industrialization bolstered civil society through economic growth and new associations.",
    "1819-1828": "Economic crisis and sectional tensions weakened civil society, while the state's regulatory and administrative roles expanded.",
    "1829-1838": "Jacksonian democracy expanded political participation, strengthening civil society, while centralizing executive power, enhancing state authority.",
    "1839-1848": "The abolitionist movement and economic growth strengthened civil society, while state power increased due to territorial expansion and industrialization.",
    "1849-1858": "Abolitionism strengthened civil society but increased sectional tensions, while the Kansas-Nebraska Act weakened federal authority and exacerbated conflict.",
    "1859-1868": "The Civil War centralized federal power while weakening Southern civil society, leading to a net decrease in societal power and a modest increase in state power.",
    "1869-1878": "The 14th and 15th Amendments and Enforcement Acts strengthened civil society by empowering African Americans and enhancing state capacity to enforce civil rights, despite the weakening effects of the Compromise of 1877 and the Panic of 1873.",
    "1879-1888": "Industrialization and labor movements strengthened civil society, while regulatory reforms bolstered state power.",
    "1889-1898": "The economic depression and rural mobilization strengthened civil society, while state power weakened due to regulatory challenges and labor conflicts.",
    "1899-1908": "The Progressive Era strengthened civil society through reforms and labor movements, while the state's regulatory power expanded with trust-busting and new legislation.",
    "1909-1918": "World War I increased state power, while Progressive reforms bolstered civil society, but corporate influence and wartime restrictions somewhat limited societal gains.",
    "1919-1928": "Prohibition and Palmer Raids increased state power but weakened civil society. The 19th Amendment bolstered civil society, but the overall trend saw both state and society power slightly diminishing compared to the previous decade.",
    "1929-1938": "The Great Depression weakened civil society but the New Deal strengthened state power significantly.",
    "1939-1948": "The war and New Deal expanded state power, while labor unions and civil rights measures strengthened society.",
    "1949-1958": "The Civil Rights Movement strengthened civil society through social activism, while the Cold War heightened national security, expanding state power.",
    "1959-1968": "The Civil Rights Movement and Voting Rights Act significantly strengthened civil society, while state power slightly declined due to increased social resistance and internal conflicts.",
    "1969-1978": "Civil society strengthened through increased activism and advocacy, while state power was weakened by economic challenges and political scandals.",
    "1979-1988": "Reaganomics and conservative policies strengthened civil society by reducing state intervention in the economy and social welfare, while the state's role in regulation and control was weakened.",
    "1989-1998": "The rise of the internet and economic globalization strengthened civil society's organizational capacity and influence, while reducing the state's economic and regulatory control.",
    "1999-2008": "Civil society weakened by economic inequality and surveillance, while state power increased due to military expansion and the War on Terror.",
    "2009-2018": "Political polarization weakened state effectiveness, while civil society activism strengthened civic engagement and resistance.",
    "2019-2028": "Polarization and economic inequality have significantly weakened both state and civil society, while key events like the 2020 election and its aftermath further eroded trust and cohesion."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1799-1808 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1799-1808. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1809-1818": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1809-1818 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1809-1818. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1819-1828": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1819-1828 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1819-1828. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1829-1838": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1829-1838 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1829-1838. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1839-1848": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1839-1848 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1839-1848. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1849-1858": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1849-1858 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1849-1858. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1859-1868": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1859-1868 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1859-1868. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1869-1878": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1869-1878 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1869-1878. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1879-1888": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1879-1888 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1879-1888. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1889-1898": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1889-1898 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1889-1898. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1899-1908": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1899-1908 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1899-1908. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1909-1918": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1909-1918 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1909-1918. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1919-1928": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1919-1928 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1919-1928. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1929-1938": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1929-1938 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1929-1938. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1939-1948": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1939-1948 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1939-1948. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1949-1958": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1949-1958 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1949-1958. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1959-1968": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1959-1968 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1959-1968. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1969-1978": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1969-1978 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1969-1978. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1979-1988": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1979-1988 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1979-1988. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1989-1998": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1989-1998 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1989-1998. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1999-2008": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 1999-2008 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1999-2008. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2009-2018": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 2009-2018 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2009-2018. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2019-2028": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in United States during 2019-2028 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2019-2028. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "### Trends:\n- **Economic Growth and Westward Expansion**: The early 1800s saw significant economic growth and westward expansion, which increased the population and economic activity in new territories. This trend generally strengthened both the state and civil society by expanding the tax base and fostering new social and economic institutions.\n- **Democratic Participation**: The period witnessed a gradual increase in democratic participation, with more white males gaining the right to vote. This trend strengthened civil society by empowering more individuals and weakening the state's control over political processes.\n- **Rise of Political Parties**: The emergence and strengthening of political parties, particularly the Democratic-Republicans and the Federalists, contributed to a more vibrant civil society. This trend strengthened civil society by providing organized channels for political engagement and weakened the state’s ability to maintain a monopoly on political power.\n\n### Events:\n- **Presidential Election of 1800**: The contentious election between Thomas Jefferson and John Adams, which Jefferson won, marked a peaceful transfer of power from the Federalists to the Democratic-Republicans. This event strengthened the state's legitimacy and reinforced the principles of democratic governance, while also strengthening civil society by demonstrating the ability to resolve political conflicts peacefully.\n- **Louisiana Purchase (1803)**: The acquisition of the Louisiana Territory from France doubled the size of the United States, significantly expanding the state’s territory and influence. This event strengthened the state by increasing its territorial control and economic potential.\n- **Embargo Act of 1807**: Enacted by President Jefferson in response to British and French interference with American shipping, the Embargo Act restricted American trade with other nations. This event initially weakened the state and civil society by causing economic hardship and reducing the flow of goods, but it also spurred domestic manufacturing and self-sufficiency.\n- **Abolitionist Movements**: The early 1800s saw the rise of abolitionist movements, which began to gain traction and influence public opinion. This event strengthened civil society by mobilizing public sentiment against slavery and fostering social reform, while also challenging the state’s policies on slavery and states' rights.",
    "1809-1818": "### Trends:\n- **Economic Expansion and Westward Movement (1809-1818)**: The continued expansion of the United States westward, driven by the acquisition of new territories and the development of frontier regions. This trend generally strengthened both the state and civil society by expanding the scope of governance and economic opportunities.\n- **Rise of Jacksonian Democracy**: Though more prominent after 1818, the early seeds of Jacksonian democracy were being sown, emphasizing greater political participation and the expansion of suffrage to more white males. This trend gradually strengthened civil society by making the political system more inclusive.\n- **Industrialization and Economic Development**: Early stages of industrialization, particularly in the Northeast, began to reshape the economy. This trend strengthened the state by increasing its tax base and economic power but also bolstered civil society through the creation of new economic opportunities and social structures.\n\n### Events:\n- **War of 1812 (1812-1815)**: This conflict with Britain tested the strength and unity of the young United States. The war ultimately strengthened the state by solidifying national identity and government authority, while also highlighting the need for a more robust military and federal infrastructure.\n- **Hartford Convention (1814-1815)**: A meeting of Federalist Party leaders from New England who were dissatisfied with the War of 1812. The convention weakened the state by challenging federal authority and raising questions about the balance of power between the federal government and the states. However, it also strengthened civil society by fostering political debate and dissent.\n- **Treaty of Ghent (1814)**: The treaty that ended the War of 1812 and restored peace with Britain. This event strengthened the state by resolving international conflicts and promoting stability, which in turn allowed for greater internal development and governance.\n- **Missouri Compromise (1820)**: Although technically outside the 1809-1818 period, the debates leading up to the compromise in 1820 were important. These debates strengthened the state by setting a precedent for managing regional differences and conflicts, but they also heightened tensions within civil society over the issue of slavery.",
    "1819-1828": "### Trends:\n- **Industrialization and Economic Growth**: The expansion of manufacturing, particularly in the Northeast, led to increased economic activity and a growing middle class. This trend strengthened civil society by fostering a more educated and economically empowered populace but also increased the state’s regulatory and administrative responsibilities.\n- **Westward Expansion and Land Speculation**: The push to settle new lands in the West, facilitated by acts like the Land Act of 1820, encouraged population growth and economic development in new territories. This trend strengthened civil society by promoting frontier democracy and individual land ownership but also expanded the state’s role in managing territories and handling Native American relations.\n- **Infant Mortality and Demographic Changes**: Improved medical knowledge and practices led to a gradual decline in infant mortality rates, contributing to population growth. This trend strengthened civil society by increasing the workforce and consumer base but also increased the state's burden in providing public health and social services.\n- **Political Party Development**: The rise of organized political parties, particularly the Democratic-Republican Party under Andrew Jackson, led to more participatory politics. This trend strengthened civil society by increasing political engagement and representation but also increased the state's role in managing elections and political processes.\n\n### Events:\n- **The Panic of 1819**: A severe financial crisis that led to widespread bank failures, foreclosures, and economic distress. This event weakened the state by exposing the inadequacies of the banking system and regulatory frameworks but also weakened civil society by causing economic hardship and social unrest.\n- **The Missouri Compromise (1820)**: A legislative agreement that allowed Missouri to enter the Union as a slave state and Maine as a free state, while prohibiting slavery in the remaining Louisiana Purchase territory north of the 36°30′ parallel. This event weakened the state by increasing sectional tensions and civil society by dividing the public on the issue of slavery.\n- **The Monroe Doctrine (1823)**: A policy that warned European powers against further colonization and intervention in the Americas. This event strengthened the state by asserting American sovereignty and influence in the Western Hemisphere, while also strengthening civil society by promoting national pride and a sense of independence.\n- **The Tariff of 1824**: A protective tariff designed to protect American industries, particularly in the North, from European competition. This event strengthened the state by expanding its economic policy tools but often weakened civil society in the South by increasing the cost of imported goods and exacerbating regional economic disparities.",
    "1829-1838": "### Trends:\n- **Economic Expansion and Westward Movement**: The period saw rapid economic growth and westward expansion, driven by the availability of new lands and the expansion of agriculture and industry. This trend generally strengthened the state by increasing its tax base and resources, but also strengthened civil society by fostering new communities and economic opportunities.\n- **Rise of Jacksonian Democracy**: The broadening of suffrage to include more white men and the rise of political parties like the Democratic Party under Andrew Jackson. This trend strengthened civil society by engaging more people in the political process but also centralized power in the executive branch, potentially weakening checks on the state.\n- **Development of Transportation Infrastructure**: The construction of canals, roads, and railroads facilitated the movement of goods and people, strengthening both the state (through increased economic activity and revenue) and civil society (through improved communication and connectivity).\n- **Demographic Shifts**: The influx of immigrants and the expansion of the population westward. This trend strengthened civil society by diversifying the population and creating new social structures, but also presented challenges for the state in terms of governance and integration.\n\n### Events:\n- **Election of Andrew Jackson (1828)**: Marked the beginning of Jacksonian democracy, which emphasized the power of the common man and the presidency. This event strengthened the state by consolidating executive power but also empowered civil society by expanding political participation.\n- **Indian Removal Act (1830)**: Ordered the forced relocation of Native American tribes, particularly the Cherokee, from their ancestral lands to territories west of the Mississippi River. This event significantly weakened civil society among Native American communities and strengthened the state's authority over territorial control.\n- **Nullification Crisis (1832-1833)**: South Carolina's attempt to nullify federal tariffs, leading to a constitutional crisis. This event initially weakened the state's authority but ultimately strengthened it when the federal government, under Jackson, asserted its supremacy.\n- **Panic of 1837**: A severe financial crisis that led to bank failures, economic recession, and widespread unemployment. This event weakened both the state (by reducing its revenue) and civil society (by causing economic hardship and social unrest).\n- **Andrew Jackson's Veto of the Second Bank of the United States (1832)**: Jackson's veto of the recharter of the Second Bank of the United States. This event weakened the state's ability to manage the economy and financial system but strengthened civil society by reducing the influence of a powerful financial institution.",
    "1839-1848": "### Trends:\n- **Economic Growth and Industrialization**: The early stages of industrialization continued to transform the economy, with the expansion of manufacturing, infrastructure (railroads, canals), and urbanization. This trend generally strengthened the state by increasing its tax base and administrative capabilities, while also empowering segments of civil society through the rise of a new middle class.\n- **Westward Expansion and Manifest Destiny**: The ideology of Manifest Destiny drove significant westward expansion, leading to increased conflict with Native American tribes and the annexation of new territories. This trend strengthened the state by expanding its territorial control and resources, while also weakening civil society in regions where displacement and violence were rampant.\n- **Abolitionist Movement**: The abolitionist movement gained momentum, particularly in the North, with increasing publications, speeches, and organizational efforts. This trend strengthened civil society by mobilizing public opinion and political action against slavery, while also creating tension with the state and Southern interests.\n- **Demographic Shifts**: Immigration, particularly from Europe, continued to reshape the demographic landscape, leading to increased cultural diversity and urbanization. This trend both strengthened and weakened civil society, as it brought new energy and ideas but also societal tensions and nativist reactions.\n\n### Events:\n- **Panic of 1837 and Economic Recession (1839-1843)**: A severe economic downturn that led to bank failures, unemployment, and a general economic crisis. This event weakened the state by reducing its revenue and increasing social unrest, while also weakening civil society through economic hardship and reduced social mobility.\n- **Mexican-American War (1846-1848)**: The war resulted in the U.S. acquisition of large territories from Mexico, including California, New Mexico, and parts of Arizona. This event strengthened the state by expanding its territory and resources, but also created political and social tensions, particularly over the expansion of slavery.\n- **Seneca Falls Convention (1848)**: The first women's rights convention in the United States, which marked a significant step in the women's suffrage movement. This event strengthened civil society by mobilizing women and laying the groundwork for future political and social reforms.\n- **Wilmot Proviso (1846)**: An unsuccessful legislative proposal that aimed to ban slavery in territories acquired from Mexico. While it did not pass, the debate surrounding the Proviso highlighted the growing sectional conflict over slavery. This event weakened the state by increasing political polarization, while also strengthening civil society by galvanizing anti-slavery sentiment.",
    "1849-1858": "### Trends:\n- **Industrialization and Economic Growth**: The U.S. continued its rapid industrialization, particularly in the Northeast. This trend strengthened the state by increasing its tax base and economic resources, while also empowering civil society through the growth of a more affluent and educated middle class.\n- **Westward Expansion and Settlement**: The continued westward movement of settlers, facilitated by the discovery of gold in California (1849), led to the expansion of the frontier. This trend generally strengthened civil society by promoting individualism and local governance but also created tension and conflict with Native American tribes, often to the detriment of both.\n- **Rise of Abolitionism**: The abolitionist movement gained significant momentum during this period, particularly in the North. This strengthened civil society by mobilizing public opinion and political action against slavery, but it also increased sectional tensions and threatened the stability of the state.\n- **Immigration and Urbanization**: Large numbers of immigrants, particularly from Ireland and Germany, continued to arrive, settling in urban areas. This trend strengthened civil society by diversifying the population and fostering new community organizations, but it also posed challenges to state governance through increased social and economic complexity.\n\n### Events:\n- **Gold Rush of 1849**: The discovery of gold in California led to a massive influx of settlers, transforming the region and leading to the establishment of California as a state in 1850. This event strengthened civil society by empowering local communities and fostering economic independence, but it also strained state capacity to manage the rapid population growth and social change.\n- **Compromise of 1850**: This series of laws aimed to resolve the sectional conflict over slavery, including the Fugitive Slave Act. While it temporarily stabilized the state by avoiding immediate secession, it severely weakened civil society in the North by undermining the moral and legal opposition to slavery.\n- **Kansas-Nebraska Act (1854)**: This act allowed the territories of Kansas and Nebraska to decide the issue of slavery through popular sovereignty. It led to \"Bleeding Kansas,\" a period of violent conflict over the issue of slavery, which weakened the state by exacerbating sectional tensions and weakening federal authority.\n- **Dred Scott v. Sandford (1857)**: The Supreme Court ruling declared that African Americans, whether free or enslaved, could not be American citizens and that the federal government had no power to regulate slavery in the federal territories. This event weakened civil society by undermining the legal and moral standing of the abolitionist movement and further polarizing the nation.",
    "1859-1868": "### Trends:\n- **Economic Growth and Industrialization**: The North experienced significant economic growth and industrialization, particularly in manufacturing and railroads. This trend strengthened the state by increasing its tax base and resource availability, but it also strengthened civil society through the growth of labor unions and industrial organizations.\n- **Population Shifts**: There was a significant migration of people to urban areas, particularly in the North. This trend strengthened civil society by fostering the growth of urban communities and organizations, but it also increased the state's administrative and regulatory responsibilities.\n- **Expansion of Federal Power**: The federal government began to expand its power and influence, particularly in the realms of finance and regulation. This trend strengthened the state by centralizing authority and increasing its capacity to govern a growing and more complex nation.\n\n### Events:\n- **John Brown's Raid (1859)**: John Brown's raid on Harpers Ferry was a failed attempt to initiate a large-scale slave revolt. This event heightened tensions between the North and South, weakening civil society's ability to find common ground and strengthening the state's role in maintaining order and enforcing laws.\n- **Election of Abraham Lincoln (1860)**: The election of Abraham Lincoln as president, representing the Republican Party, marked a significant shift in federal power. This event strengthened the state by placing a pro-Union and anti-slavery administration in power, which ultimately led to the Civil War.\n- **Secession of Southern States (1860-1861)**: The secession of eleven Southern states and the formation of the Confederacy weakened the state by reducing its territorial control and resources, but it also strengthened the federal government's resolve to preserve the Union.\n- **American Civil War (1861-1865)**: The Civil War was a pivotal event that led to the centralization of federal power and the weakening of the Confederacy. The war strengthened the state by consolidating authority and resources, while it weakened civil society in the South due to widespread destruction and loss of life.\n- **Emancipation Proclamation (1863)**: The Emancipation Proclamation declared all slaves in Confederate-held territory to be free. This event strengthened the state's moral and legal authority, but it also created new challenges for civil society in integrating and supporting the newly freed population.\n- **13th Amendment (1865)**: The ratification of the 13th Amendment formally abolished slavery in the United States. This event strengthened the state by reinforcing its commitment to civil rights and equality, but it also posed significant social and economic challenges for both the state and civil society.\n- **Reconstruction Acts (1867-1868)**: The Reconstruction Acts, which included the establishment of military districts in the South and requirements for new state constitutions, strengthened the state by extending federal oversight and control over the former Confederacy. However, these acts also faced significant resistance from Southern civil society, leading to ongoing tensions and conflicts.",
    "1869-1878": "### Trends:\n- **Economic Growth and Industrialization**: The post-Civil War period saw a rapid expansion of industrialization and economic growth, particularly in the North. This trend strengthened the state by increasing its tax base and expanding its regulatory role in the economy.\n- **Demographic Shifts**: The movement of freed slaves and other populations from rural to urban areas, as well as continued European immigration, contributed to the growth of cities. This trend strengthened civil society by fostering the development of urban communities and social organizations.\n- **Expansion of Railroads**: The completion of the Transcontinental Railroad in 1869 facilitated trade and communication, promoting economic integration and national unity. This trend strengthened the state by enhancing its ability to govern a vast territory and connect distant regions.\n- **Rise of Political Machines**: Urban political machines, such as Tammany Hall in New York, gained significant influence during this period. This trend weakened civil society by fostering corruption and patronage, but it also strengthened the state's ability to mobilize resources and maintain order.\n\n### Events:\n- **14th Amendment (1868)**: This amendment granted citizenship to all persons born or naturalized in the United States, including former slaves. It strengthened the state by extending federal protection and rights to a broader segment of the population.\n- **15th Amendment (1870)**: This amendment prohibited the denial of the right to vote based on race, color, or previous condition of servitude. It strengthened civil society by empowering African Americans to participate in the political process.\n- ** Enforcement Acts (1870-1871)**: These acts, including the Ku Klux Klan Act, were designed to protect the rights of African Americans and suppress violent resistance. They strengthened the state by providing federal tools to enforce civil rights.\n- **Panic of 1873**: This financial crisis led to a severe economic depression that lasted until 1879. It weakened both the state and civil society by causing widespread unemployment, business failures, and social unrest.\n- **Compromise of 1877**: This political agreement ended the Reconstruction era by removing federal troops from the South and effectively ending Reconstruction. It weakened the state's ability to protect the rights of African Americans and strengthened white supremacist forces in the South.",
    "1879-1888": "### Trends:\n- **Industrialization and Corporate Consolidation**: The post-Civil War period saw rapid industrialization, leading to the formation of large corporations and trusts. This trend strengthened the economic power of businesses, often at the expense of both state regulation and civil society. (Strengthened the power of corporations, weakened the state and civil society)\n- **Urbanization**: The movement of people from rural areas to cities increased, leading to the growth of urban areas. This trend created new social challenges and pressures on municipal governments, which often lacked the resources to manage them effectively. (Strengthened urban civil society, weakened state capacity)\n- **Immigration**: A significant influx of immigrants, particularly from Southern and Eastern Europe, altered the demographic landscape. This increased diversity and labor supply but also led to social tensions and the need for new social institutions. (Strengthened civil society, weakened state capacity to manage social integration)\n- **Labor Movement**: The rise of labor unions and worker organizations as a response to industrialization and poor working conditions. This trend strengthened civil society by providing a platform for workers to advocate for their rights. (Strengthened civil society, weakened state and corporate power)\n\n### Events:\n- **Pendleton Civil Service Reform Act (1883)**: This act established the principle of merit in federal employment, reducing the influence of political patronage. It strengthened the state by creating a more professional and less corrupt civil service. (Strengthened the state, weakened political machines)\n- **Munn v. Illinois (1877)**: Although the decision was made slightly before the specified period, its impact was felt throughout the 1880s. The Supreme Court ruled that states could regulate certain businesses within their borders, including railroads and grain elevators. This event strengthened state regulatory power. (Strengthened the state, weakened corporate power)\n- **Haymarket Affair (1886)**: A labor demonstration in Chicago turned violent, leading to the deaths of several people. This event heightened tensions between labor and capital, leading to increased state surveillance and repression of labor movements. (Strengthened state control, weakened civil society)\n- **Passage of the Interstate Commerce Act (1887)**: This act regulated the railroads, the first federal law to regulate a private industry. It marked a significant expansion of federal regulatory power. (Strengthened the state, weakened corporate power)",
    "1889-1898": "### Trends:\n- **Rise of Industrial Oligopolies and Monopolies**: The period saw the consolidation of industries into giant corporations and trusts, such as those controlled by figures like John D. Rockefeller and J.P. Morgan. This trend strengthened the power of business elites and weakened the state's regulatory capacity.\n- **Urbanization and Migration**: Rapid urbanization, driven by both internal migration and immigration, led to the growth of cities and the emergence of urban working classes. This trend strengthened civil society through the formation of labor unions and social reform movements but also strained municipal governments.\n- **Agricultural Distress and the Populist Movement**: Economic hardships in rural areas, exacerbated by falling crop prices and high railroad rates, fueled the rise of the Populist movement. This trend strengthened civil society by mobilizing farmers and rural workers but also created political pressure on the state to address economic inequality.\n\n### Events:\n- **Formation of the Farmers' Alliance (1889)**: The Farmers' Alliance, a grassroots organization, was formed to address the economic challenges faced by farmers. This event strengthened civil society by providing a platform for rural advocacy and organizing.\n- **Sherman Antitrust Act (1890)**: Passed in response to public outcry over the formation of monopolies, this act aimed to curb the power of trusts and promote competition. This event strengthened the state's regulatory power but also met with significant resistance from business elites.\n- **Homestead Strike (1892)**: The violent strike at Andrew Carnegie's steel plant in Homestead, Pennsylvania, highlighted the tensions between labor and capital. This event weakened the state's ability to manage industrial conflicts and strengthened civil society's resolve to fight for workers' rights.\n- **Panic of 1893**: A severe economic depression that led to widespread bank failures, unemployment, and business closures. This event weakened the state's economic stability and credibility, while strengthening civil society's calls for reform and regulation.\n- **Pullman Strike (1894)**: A major railroad strike that was eventually broken by federal intervention. This event weakened civil society's labor movements and demonstrated the state's willingness to use force against labor unrest.\n- **Election of 1896**: The presidential election that saw William McKinley defeat William Jennings Bryan. This event reflected the political realignment and the weakening of the Populist movement, strengthening the state's conservative policies and weakening civil society's radical reform efforts.",
    "1899-1908": "### Trends:\n- **Industrialization and Urbanization**: Rapid industrial growth and urbanization continued, leading to significant demographic shifts and economic transformations. This trend generally strengthened the state's regulatory role and infrastructure but also bolstered civil society through the rise of labor unions and social reform movements.\n- **Progressive Movement**: The Progressive Era gained momentum, characterized by a series of reforms aimed at addressing social and economic issues. This trend strengthened both the state and civil society, as it led to the creation of new government agencies and the empowerment of reform organizations.\n- **Economic Inequality**: The Gilded Age inequalities persisted, leading to increased social tensions and the rise of labor movements. This trend weakened the state's legitimacy among the working class but strengthened civil society through the formation of labor unions and advocacy groups.\n- **Immigration**: Continued high levels of immigration, particularly from Europe, led to demographic changes and social tensions. This trend strengthened civil society through the formation of ethnic communities and mutual aid societies but also created challenges for the state in managing social integration and public order.\n\n### Events:\n- **Spanish-American War (1898)**: While the war officially ended in 1898, its aftermath during 1899-1908 had significant impacts. The acquisition of territories like the Philippines and Puerto Rico expanded the state's imperial reach but also strained its resources and public support. This event generally strengthened the state's imperial power but weakened its domestic popularity.\n- **Trust-Busting Initiatives**: President Theodore Roosevelt's trust-busting efforts, starting with the breakup of Northern Securities in 1904, marked a significant intervention by the state in regulating large corporations. These actions strengthened the state's regulatory power and public support for government intervention.\n- **Racine County Riot (1900)**: A labor dispute in Racine County, Wisconsin, resulted in violence and state intervention. This event highlighted the tensions between labor and capital and the state's role in maintaining order, generally strengthening the state's coercive power but weakening civil society's trust in fair labor practices.\n- **Passage of the Pure Food and Drug Act (1906)**: This legislation, a landmark achievement of the Progressive Era, established federal oversight of food and drug safety. This event strengthened both the state's regulatory capabilities and civil society's demand for consumer protection and public health.",
    "1909-1918": "### Trends:\n- **Progressive Movement (1900-1920)**: A broad reform movement that sought to address social and political issues, leading to the passage of laws and policies aimed at improving working conditions, public health, and democratic processes. **Strengthened**: Civil Society.\n- **Industrialization and Urbanization**: Continued growth of industries and cities, leading to a larger urban workforce and increased societal complexity. **Strengthened**: Both State and Civil Society.\n- **Rise of Corporations**: The consolidation of businesses into large corporations, which increased their political and economic power, often at the expense of individual workers and smaller businesses. **Strengthened**: State (through regulation) and Weakened Civil Society (due to corporate dominance).\n- **Immigration**: Significant immigration, particularly from Europe, which changed the demographic landscape and increased the complexity of social and economic issues. **Strengthened**: Both State (through immigration policies) and Civil Society (through immigrant communities and labor movements).\n\n### Events:\n- **Passage of the 16th Amendment (1913)**: Allowed the federal government to levy an income tax, significantly increasing its revenue and power. **Strengthened**: State.\n- **Passage of the 17th Amendment (1913)**: Direct election of senators by popular vote, reducing the influence of state legislatures and increasing democratic participation. **Strengthened**: Civil Society.\n- **Creation of the Federal Reserve System (1913)**: Established a central banking system to manage monetary policy and stabilize the economy. **Strengthened**: State.\n- **Entry into World War I (1917)**: Mobilization of the nation for war, leading to increased government control over the economy and society. **Strengthened**: State.\n- **Espionage Act (1917) and Sedition Act (1918)**: Laws that restricted freedom of speech and press, particularly during wartime. **Strengthened**: State and Weakened Civil Society.",
    "1919-1928": "**Trends:**\n- **Prohibition (1920-1933):** Strengthened the state by granting it new regulatory powers over alcohol production and distribution, but also weakened it by fostering widespread non-compliance and the rise of organized crime.\n- **Labor Union Growth:** Strengthened civil society as unions gained more members and influence, advocating for better working conditions and higher wages, but also led to increased tension and conflict with businesses and the state.\n- **Rural-to-Urban Migration:** Strengthened the state by increasing the urban population and the demand for infrastructure and services, while also strengthening civil society by fostering new social movements and political organizations.\n- **Economic Growth and Consumerism:** Strengthened both the state and civil society by increasing prosperity and creating a larger middle class, which demanded more services and political participation.\n- **Rise of the KKK:** Weakened civil society by promoting racial and ethnic divisions, but also strengthened the state's need to enforce civil rights and public order.\n\n**Events:**\n- **Palmer Raids (1919-1920):** Strengthened the state's power to suppress radical and anarchist movements, but weakened civil society by violating civil liberties and fostering a climate of fear.\n- ** passage of the 19th Amendment (1920):** Strengthened civil society by granting women the right to vote, enhancing political participation and social movements.\n- **Tulsa Race Massacre (1921):** Weakened civil society by highlighting racial tensions and violence, but also strengthened the state's role in maintaining order and addressing civil rights.\n- **Scopes Trial (1925):** Strengthened civil society by bringing attention to the debate over evolution and creationism, and fostering public discourse on education and science.\n- **Black Tuesday and the Stock Market Crash (1929):** While technically just outside the 1919-1928 range, the events leading up to it (e.g., speculative investing and economic bubbles) weakened the state's ability to regulate financial markets and protect citizens from economic instability.",
    "1929-1938": "### Trends:\n- **Economic Depression and Unemployment**: The Great Depression, which began in 1929, led to widespread unemployment and economic hardship. This trend weakened civil society by eroding social cohesion and community support networks, but it also provided a justification for the state to expand its role in economic management and social welfare.\n- **Rise of Populist Movements**: The economic turmoil of the 1930s led to the rise of various populist movements, such as the Share Our Wealth program proposed by Huey Long. These movements reflected a growing dissatisfaction with existing political and economic systems and a desire for more equitable distribution of resources, which both challenged and strengthened civil society in different ways.\n- **Shift in Public Attitudes Toward Government**: The failure of laissez-faire policies during the Great Depression led to a shift in public attitudes, with increased support for government intervention and regulation. This trend strengthened the state by legitimizing a more active role in economic and social affairs.\n\n### Events:\n- **Stock Market Crash of 1929**: The stock market crash marked the beginning of the Great Depression, leading to a significant economic downturn and widespread unemployment. This event weakened civil society by destabilizing communities and social structures, but it ultimately strengthened the state by necessitating increased government intervention.\n- **New Deal Programs (1933-1938)**: President Franklin D. Roosevelt's New Deal programs, including the Civilian Conservation Corps (CCC), the Works Progress Administration (WPA), and the Social Security Act, represented a significant expansion of the federal government's role in economic and social affairs. These programs strengthened the state by centralizing power and increasing federal oversight, while also providing support and stability to civil society.\n- **Dust Bowl (1930s)**: The Dust Bowl, a series of severe dust storms that caused major ecological and agricultural damage, exacerbated the economic hardships of the Great Depression. This event weakened civil society by displacing communities and causing significant environmental and social disruption, but it also led to increased government intervention in agricultural and environmental policies, thus strengthening the state.",
    "1939-1948": "### Trends:\n- **Expansion of Federal Government**: The New Deal programs continued to expand the federal government's role in economic and social policy, solidifying its power during and after World War II. (Strengthened the state)\n- **Demographic Shifts**: The migration of African Americans from the rural South to urban industrial centers in the North and West, known as the Great Migration, had long-term effects on civil society and political dynamics. (Strengthened both, but particularly society)\n- **Economic Growth and Industrialization**: The war effort led to rapid industrial growth and economic expansion, which increased the state's regulatory and economic power while also empowering labor unions. (Strengthened both, but particularly the state)\n- **Labor Movement**: The rise of labor unions and the passage of the Fair Labor Standards Act (1938) and the National Labor Relations Act (1935) strengthened the bargaining power of workers and labor organizations. (Strengthened society)\n\n### Events:\n- **World War II (1939-1945)**: The war significantly bolstered the federal government's power through increased military spending, war production, and the establishment of war agencies. (Strengthened the state)\n- **Pearl Harbor Attack (December 7, 1941)**: The attack led to the United States entering World War II, which further centralized power in the federal government and expanded its military and economic roles. (Strengthened the state)\n- **Executive Order 8802 (June 25, 1941)**: Issued by President Franklin D. Roosevelt, this order prohibited racial discrimination in the defense industry and federal government, strengthening civil rights and civil society. (Strengthened society)\n- **Atomic Bomb Development (Manhattan Project, 1942-1945)**: This secret government project centralized scientific and technological efforts under federal control, enhancing the state's power. (Strengthened the state)\n- **Fair Employment Practices Committee (1941-1946)**: Established by Executive Order 8802, this committee worked to eliminate racial discrimination in employment, supporting civil rights and labor rights. (Strengthened society)",
    "1949-1958": "### Trends:\n- **Rise of Suburbanization:** The post-World War II economic boom and the GI Bill led to a significant migration of Americans from cities to suburbs. This trend strengthened civil society by fostering community cohesion in new residential areas but also weakened the state's influence in urban centers.\n- **Economic Growth and Consumerism:** The 1950s saw robust economic growth, driven by increased consumer spending and suburban development. This trend strengthened civil society by enhancing individual prosperity and community activities but also increased the state's role in economic regulation and infrastructure development.\n- **Cold War and National Security:** The ongoing Cold War heightened national security concerns, leading to increased military spending and the expansion of intelligence agencies. This trend strengthened the state's power by expanding its surveillance and defense capabilities.\n- **Civil Rights Movement:** Early stirrings of the Civil Rights Movement, including legal challenges and protests, began to challenge racial segregation and discrimination. This trend strengthened civil society by fostering social activism and legal reforms but also led to increased state intervention in civil rights issues.\n\n### Events:\n- **Korean War (1950-1953):** The Korean War was a significant military intervention that strengthened the state by expanding its military and defense capabilities. It also increased public support for the state's role in international affairs.\n- **Brown v. Board of Education (1954):** The Supreme Court's decision to desegregate public schools was a landmark event that strengthened civil society by advancing the cause of racial equality and social justice. It also increased the state's role in enforcing civil rights.\n- **Montgomery Bus Boycott (1955-1956):** This civil rights protest, sparked by Rosa Parks' refusal to give up her seat, strengthened civil society by galvanizing the African American community and leading to significant social change. It also increased state involvement in civil rights legislation and enforcement.\n- **Sputnik Launch (1957):** The Soviet Union's launch of the first artificial satellite, Sputnik, heightened Cold War tensions and led to increased government investment in science and education. This event strengthened the state by expanding its role in scientific research and education policies.",
    "1959-1968": "### Trends:\n- **Civil Rights Movement**: The ongoing civil rights movement, marked by increasing activism and legislation, strengthened civil society by empowering marginalized groups and promoting social justice. It ultimately pressured the state to enact significant reforms, such as the Civil Rights Act of 1964 and the Voting Rights Act of 1965.\n- **Economic Expansion**: The post-war economic boom continued, leading to increased living standards and a growing middle class. This trend strengthened both the state (through increased tax revenues and economic stability) and civil society (through greater consumer power and social mobility).\n- **Suburbanization**: The shift of population from urban centers to suburbs continued, influencing political dynamics and resource allocation. This trend generally strengthened the state by dispersing the population and reducing the concentration of social issues in urban areas, but it also led to the weakening of urban communities and civil society organizations in cities.\n- **Educational Expansion**: The expansion of higher education, supported by the G.I. Bill and increased government funding, strengthened civil society by creating a more educated populace and fostering a cadre of social and political activists.\n\n### Events:\n- **Brown v. Board of Education Aftermath (1959)**: The implementation of desegregation in schools, following the 1954 Supreme Court decision, strengthened civil society by promoting racial integration and equality, but it also faced significant resistance, leading to state interventions and federal enforcement actions.\n- **Martin Luther King Jr.'s \"I Have a Dream\" Speech (1963)**: This pivotal event during the March on Washington strengthened civil society by galvanizing the civil rights movement and increasing public support for social reform.\n- **John F. Kennedy's Assassination (1963)**: The assassination of President Kennedy had a profound impact on the state's security apparatus and public trust. It led to increased federal scrutiny and security measures, strengthening the state but also raising concerns about civil liberties.\n- **Civil Rights Act of 1964**: The passage of this landmark legislation strengthened the state by granting it the power to enforce anti-discrimination laws, while also significantly empowering civil society by providing legal protections and fostering greater social inclusion.\n- **Voting Rights Act of 1965**: This act strengthened civil society by ensuring the voting rights of African Americans and other marginalized groups, leading to greater political participation and representation.\n- **Vietnam War Escalation (1965-1968)**: The escalation of the Vietnam War led to widespread protest and anti-war movements, strengthening civil society by fostering a vibrant and vocal opposition. However, it also strained the state's resources and legitimacy, leading to internal conflicts and public disillusionment.",
    "1969-1978": "### Trends:\n- **Civil Rights Movement Gains**: The momentum from the Civil Rights Movement continued to drive social and political change, leading to increased representation and advocacy for marginalized groups. (Strengthened Civil Society)\n- **Economic Stagflation**: The early 1970s saw a period of high inflation and slow economic growth, which strained government resources and public trust in state institutions. (Weakened State)\n- **Vietnam War Protests**: Ongoing anti-war sentiment and protests weakened public trust in the government and strengthened civil society's role in pushing for policy changes. (Weakened State, Strengthened Civil Society)\n- **Environmental Consciousness**: Growing awareness of environmental issues led to the formation of the Environmental Protection Agency (EPA) in 1970 and increased public pressure for environmental regulations. (Strengthened Civil Society, Strengthened State)\n- **Demographic Shifts**: The baby boom generation reached adulthood, increasing the political and social influence of younger, more progressive voters. (Strengthened Civil Society)\n\n### Events:\n- **Nixon Resignation (1974)**: The Watergate scandal and subsequent resignation of President Nixon significantly undermined public trust in government, weakening state authority. (Weakened State)\n- **End of the Vietnam War (1975)**: The withdrawal of U.S. troops from Vietnam marked a shift in foreign policy and a decrease in military engagement, with mixed effects on state and civil society. (Weakened State, Strengthened Civil Society)\n- **Roe v. Wade (1973)**: The Supreme Court decision legalizing abortion在全国范围内强化了女性权益和社会活动家的力量，同时引发了关于堕胎权利的长期辩论。 (Strengthened Civil Society, Weakened State)\n- **Oil Crisis (1973-1974)**: The OPEC oil embargo led to economic instability and increased public scrutiny of government energy policies. (Weakened State)\n- **صرف النفقة للعسكريين (1973)**: The Military Pay Authorization Act of 1973 provided a significant pay increase for military personnel, reflecting a shift in government priorities towards military personnel and their welfare. (Strengthened State)\n\n(Note: The last two points in the \"Events\" list are specific to the 1973-1974 period and reflect significant policy changes that affected the state and civil society. The bullet point about Roe v. Wade was originally in Chinese and has been translated for clarity.) \n\nFor clarity, the translated point is:\n- **Roe v. Wade (1973)**: The Supreme Court decision legalizing abortion nationwide strengthened women's rights and the power of social activists, while also initiating long-term debates on abortion rights. (Strengthened Civil Society, Weakened State)",
    "1979-1988": "### Trends:\n- **Reaganomics and Economic Deregulation**: The economic policies introduced by President Ronald Reagan, including tax cuts, reduced government spending, and deregulation, shifted power from the state to private enterprises. This trend weakened the state's role in economic regulation and strengthened civil society and the private sector.\n- **Rise of Conservative Politics**: The Reagan administration's emphasis on conservative values and policies, including social conservatism and limited government, altered the political landscape. This trend strengthened civil society by empowering conservative groups and organizations while weakening the state's role in social welfare.\n- **Technological Advancements**: The rise of personal computing and early internet technologies began to reshape societal structures. These technological advancements empowered individuals and civil society by providing new tools for communication and organization, thereby weakening the state's control over information and communication.\n\n### Events:\n- **Iran Hostage Crisis (1979-1981)**: This diplomatic crisis, where 52 Americans were held hostage in Iran, led to increased national security and foreign policy measures. The event strengthened the state's role in international relations and national security.\n- **Reagan's Election (1980)**: The landslide victory of Ronald Reagan marked a significant shift in American politics towards conservatism and deregulation. This event weakened the state's role in social welfare and economic regulation while strengthening civil society and conservative movements.\n- **Stock Market Crash of 1987**: The stock market crash, also known as \"Black Monday,\" led to increased calls for financial regulation and oversight. While the immediate impact was a strengthening of the state's role in financial regulation, it also highlighted the fragility of the economic system and the need for private sector responsibility.\n- **Iran-Contra Affair (1986-1987)**: This political scandal involved the secret sale of arms to Iran to fund the Contras in Nicaragua. The event exposed the limits of executive power and led to increased oversight and checks on the state, thereby strengthening civil society and weakening the state's ability to operate without transparency.",
    "1989-1998": "Certainly! Here are the identified trends and events from 1989-1998, focusing on their impact on the power of the state or civil society, as per Daron Acemoğlu and James A. Robinson's framework in *The Narrow Corridor: States, Societies, and the Fate of Liberty*:\n\n### Trends:\n- **Rise of the Internet and Digital Technology**: The rapid adoption of the internet and digital communication tools during this period significantly transformed civil society by enhancing communication and information dissemination. This trend generally strengthened civil society by facilitating the organization and mobilization of citizens, while also providing new tools for state surveillance and control.\n- **Economic Globalization**: The United States saw increased economic integration with the global economy, including the North American Free Trade Agreement (NAFTA) in 1994. This trend often weakened the state's ability to control its economic policies independently, while strengthening civil society through increased consumer choice and international collaboration.\n- **Demographic Shifts**: The population of the United States became more diverse, with significant increases in immigrant populations. These shifts generally strengthened civil society by promoting cultural diversity and the formation of new community organizations, while also challenging existing state policies on immigration and integration.\n- **Budget Surplus and Fiscal Constraint**: The mid-to-late 1990s saw a significant budget surplus, which reduced the government's need for borrowing and enhanced its fiscal credibility. This trend strengthened the state by improving its financial stability and governance, but also reduced the need for immediate fiscal interventions.\n\n### Events:\n- **Fall of the Berlin Wall (1989)**: The fall of the Berlin Wall and the subsequent end of the Cold War reduced the geopolitical tension that had long defined U.S. foreign policy. This event weakened the state's justification for extensive military spending and interventionist policies, while strengthening civil society by reducing fear and enhancing international cooperation.\n- **Americans with Disabilities Act (1990)**: The passage of the ADA significantly expanded civil rights protections for people with disabilities. This event strengthened civil society by promoting inclusivity and empowerment, while also placing new regulatory and financial burdens on the state.\n- **North American Free Trade Agreement (NAFTA) (1994)**: The implementation of NAFTA facilitated trade and economic integration between the U.S., Canada, and Mexico. This event generally weakened the state's economic sovereignty by reducing barriers to trade, while strengthening civil society through increased economic opportunities and cross-border collaboration.\n- **Welfare Reform Act (1996)**: The Personal Responsibility and Work Opportunity Act reformed the welfare system, emphasizing work and personal responsibility. This event strengthened the state by reducing welfare dependency and promoting self-sufficiency, but also weakened civil society by potentially marginalizing some vulnerable populations.\n- **Tech Boom and Dot-Com Revolution**: The late 1990s saw a surge in tech startups and internet-based businesses, leading to significant economic growth and innovation. This event strengthened both the state and civil society by driving economic prosperity and technological advancement, but also created new challenges in terms of regulation and digital divide.",
    "1999-2008": "### Trends:\n- **Economic Inequality**: Rapidly increasing economic inequality, exacerbated by policies that favored the wealthy and corporations, such as tax cuts and deregulation. This trend weakened civil society by reducing the economic power and political influence of the middle and lower classes.\n- **Technological Advancements**: The rapid adoption of the internet and digital technologies. While it initially strengthened civil society by enabling new forms of communication and organizing, it also created new challenges in terms of privacy and surveillance, potentially strengthening the state's surveillance capabilities.\n- **Partisan Polarization**: Increasing political polarization, which led to greater gridlock and reduced the state's ability to effectively govern and implement policies. This trend weakened the state's capacity to address societal issues.\n- **Military Expansion**: The expansion of the U.S. military and defense spending, driven by the War on Terror. This strengthened the state's military power but also increased the risk of overreach and diminished transparency and accountability.\n\n### Events:\n- **9/11 Terrorist Attacks (2001)**: The attacks led to a significant increase in state power through the passage of the USA PATRIOT Act, which expanded surveillance and law enforcement powers. This event weakened civil society by reducing civil liberties and increasing state surveillance.\n- **Iraq War (2003)**: The invasion of Iraq and subsequent occupation increased the state's military and executive powers, but also led to significant domestic opposition and criticism, which strengthened civil society's role in holding the state accountable.\n- **2008 Financial Crisis**: The financial crisis exposed the weaknesses in the state's regulatory framework and led to a loss of trust in financial institutions and government. This event weakened the state's credibility and economic regulatory power, but also led to calls for greater regulation and oversight, potentially strengthening civil society's role in demanding accountability.\n- **Katrina (2005)**: Hurricane Katrina highlighted the state's failures in disaster response and preparedness, leading to widespread criticism of the federal government. This event weakened the state's reputation and ability to effectively manage crises, while strengthening civil society's role in advocating for more robust disaster preparedness and response.",
    "2009-2018": "### Trends:\n- **Income Inequality**: Persistent increase in income inequality, which has undermined social cohesion and the ability of civil society to effectively challenge state power. **(Weakened civil society)**\n- **Polarization in Politics**: Growing political polarization, leading to gridlock and reduced effectiveness of governance. **(Weakened state)**\n- **Technological Advancements**: Rapid development of social media and digital communication, which has both empowered civil society through new platforms for activism and weakened the state's ability to control information. **(Strengthened civil society, Weakened state)**\n- **Demographic Shifts**: Increasing diversity in the U.S. population, leading to more diverse political and social movements. **(Strengthened civil society)**\n- **Decline in Trust in Institutions**: A long-term decline in trust in government, media, and other institutions, which has eroded the legitimacy of the state. **(Weakened state)**\n\n### Events:\n- **Great Recession (2008-2009)**: The economic downturn led to increased government intervention and regulatory changes, such as the Dodd-Frank Act, which strengthened the state's regulatory power. **(Strengthened state)**\n- **Healthcare Reform (2010)**: Passage of the Affordable Care Act (ACA), which expanded the role of the state in healthcare and faced significant opposition from civil society. **(Strengthened state, Weakened civil society)**\n- **Ferguson Protests (2014)**: Civil unrest following the shooting of Michael Brown, which highlighted issues of police brutality and racial injustice, leading to increased activism and the Black Lives Matter movement. **(Strengthened civil society)**\n- **2016 Presidential Election**: The election of Donald Trump, who ran on a populist platform, led to significant shifts in policy and a polarized political environment. **(Weakened state, Strengthened civil society)**\n- **Charlottesville Rally (2017)**: A white nationalist rally in Charlottesville, which brought issues of racial tension and extremism to the forefront, leading to increased civil society activism and debates about free speech and public safety. **(Strengthened civil society)**\n- **MeToo Movement (2017)**: The widespread exposure of sexual harassment and assault, leading to significant changes in workplace norms and public discourse. **(Strengthened civil society)**",
    "2019-2028": "### Trends:\n- **Polarization and Partisan Conflict**: The increasing polarization and partisan conflict have weakened both the state and civil society by creating gridlock and reducing the ability to reach consensus on key issues.\n- **Economic Inequality**: The growing economic inequality has weakened civil society by diminishing trust in institutions and exacerbating social tensions, while also potentially weakening the state by reducing the legitimacy of its policies.\n- **Technological Advancements and Social Media**: The rapid advancement of technology and the spread of social media have both strengthened and weakened civil society. On one hand, they empower citizens to organize and voice their opinions; on the other hand, they can spread misinformation and deepen divisions.\n- **Demographic Shifts**: The demographic shifts, including the aging population and increasing diversity, have complex effects. They can strengthen civil society by promoting more inclusive policies but also strain state resources and social cohesion.\n- **Climate Change and Environmental Awareness**: Growing awareness of climate change has strengthened civil society through increased activism and advocacy, but the state has been slow to respond effectively, potentially weakening its legitimacy.\n\n### Events:\n- **2020 Presidential Election and its Aftermath**: The contentious 2020 presidential election and the subsequent January 6th Capitol insurrection significantly weakened the state by challenging the peaceful transfer of power and undermining trust in democratic institutions.\n- **COVID-19 Pandemic**: The COVID-19 pandemic initially strengthened the state through emergency powers and public health measures, but over time, it weakened both the state and civil society through economic disruptions, social isolation, and political conflict over public health measures.\n- **Black Lives Matter Protests of 2020**: The widespread protests following the murder of George Floyd strengthened civil society by amplifying social justice movements and increasing public pressure for systemic reforms.\n- **Supreme Court Decisions (e.g., Dobbs v. Jackson Women's Health Organization)**: The 2022 Supreme Court decision to overturn Roe v. Wade strengthened the state's ability to enforce conservative policies but weakened civil society by igniting further protests and political polarization.\n- **2023 Midterm Elections**: The 2023 midterm elections saw a significant shift in political control, which strengthened the state by altering the balance of power but also intensified partisan conflict and gridlock."
  },
  "score_prompt": {
    "1789-1798": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1789-1798. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nUnited States during 1789-1798 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1799-1808": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1799-1808, building on the established trajectory. Start\nfrom where United States stood at the end of 1789-1798, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1799-1808:\n### Trends:\n- **Economic Growth and Westward Expansion**: The early 1800s saw significant economic growth and westward expansion, which increased the population and economic activity in new territories. This trend generally strengthened both the state and civil society by expanding the tax base and fostering new social and economic institutions.\n- **Democratic Participation**: The period witnessed a gradual increase in democratic participation, with more white males gaining the right to vote. This trend strengthened civil society by empowering more individuals and weakening the state's control over political processes.\n- **Rise of Political Parties**: The emergence and strengthening of political parties, particularly the Democratic-Republicans and the Federalists, contributed to a more vibrant civil society. This trend strengthened civil society by providing organized channels for political engagement and weakened the state’s ability to maintain a monopoly on political power.\n\n### Events:\n- **Presidential Election of 1800**: The contentious election between Thomas Jefferson and John Adams, which Jefferson won, marked a peaceful transfer of power from the Federalists to the Democratic-Republicans. This event strengthened the state's legitimacy and reinforced the principles of democratic governance, while also strengthening civil society by demonstrating the ability to resolve political conflicts peacefully.\n- **Louisiana Purchase (1803)**: The acquisition of the Louisiana Territory from France doubled the size of the United States, significantly expanding the state’s territory and influence. This event strengthened the state by increasing its territorial control and economic potential.\n- **Embargo Act of 1807**: Enacted by President Jefferson in response to British and French interference with American shipping, the Embargo Act restricted American trade with other nations. This event initially weakened the state and civil society by causing economic hardship and reducing the flow of goods, but it also spurred domestic manufacturing and self-sufficiency.\n- **Abolitionist Movements**: The early 1800s saw the rise of abolitionist movements, which began to gain traction and influence public opinion. This event strengthened civil society by mobilizing public sentiment against slavery and fostering social reform, while also challenging the state’s policies on slavery and states' rights.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1799-1808\n- state_power (float, 0-10): absolute state power at the end of 1799-1808\n- society_change (float): society_power change vs. 1789-1798\n- state_change (float): state_power change vs. 1789-1798\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1809-1818": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1809-1818, building on the established trajectory. Start\nfrom where United States stood at the end of 1799-1808, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1809-1818:\n### Trends:\n- **Economic Expansion and Westward Movement (1809-1818)**: The continued expansion of the United States westward, driven by the acquisition of new territories and the development of frontier regions. This trend generally strengthened both the state and civil society by expanding the scope of governance and economic opportunities.\n- **Rise of Jacksonian Democracy**: Though more prominent after 1818, the early seeds of Jacksonian democracy were being sown, emphasizing greater political participation and the expansion of suffrage to more white males. This trend gradually strengthened civil society by making the political system more inclusive.\n- **Industrialization and Economic Development**: Early stages of industrialization, particularly in the Northeast, began to reshape the economy. This trend strengthened the state by increasing its tax base and economic power but also bolstered civil society through the creation of new economic opportunities and social structures.\n\n### Events:\n- **War of 1812 (1812-1815)**: This conflict with Britain tested the strength and unity of the young United States. The war ultimately strengthened the state by solidifying national identity and government authority, while also highlighting the need for a more robust military and federal infrastructure.\n- **Hartford Convention (1814-1815)**: A meeting of Federalist Party leaders from New England who were dissatisfied with the War of 1812. The convention weakened the state by challenging federal authority and raising questions about the balance of power between the federal government and the states. However, it also strengthened civil society by fostering political debate and dissent.\n- **Treaty of Ghent (1814)**: The treaty that ended the War of 1812 and restored peace with Britain. This event strengthened the state by resolving international conflicts and promoting stability, which in turn allowed for greater internal development and governance.\n- **Missouri Compromise (1820)**: Although technically outside the 1809-1818 period, the debates leading up to the compromise in 1820 were important. These debates strengthened the state by setting a precedent for managing regional differences and conflicts, but they also heightened tensions within civil society over the issue of slavery.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1809-1818\n- state_power (float, 0-10): absolute state power at the end of 1809-1818\n- society_change (float): society_power change vs. 1799-1808\n- state_change (float): state_power change vs. 1799-1808\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1819-1828": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1819-1828, building on the established trajectory. Start\nfrom where United States stood at the end of 1809-1818, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1819-1828:\n### Trends:\n- **Industrialization and Economic Growth**: The expansion of manufacturing, particularly in the Northeast, led to increased economic activity and a growing middle class. This trend strengthened civil society by fostering a more educated and economically empowered populace but also increased the state’s regulatory and administrative responsibilities.\n- **Westward Expansion and Land Speculation**: The push to settle new lands in the West, facilitated by acts like the Land Act of 1820, encouraged population growth and economic development in new territories. This trend strengthened civil society by promoting frontier democracy and individual land ownership but also expanded the state’s role in managing territories and handling Native American relations.\n- **Infant Mortality and Demographic Changes**: Improved medical knowledge and practices led to a gradual decline in infant mortality rates, contributing to population growth. This trend strengthened civil society by increasing the workforce and consumer base but also increased the state's burden in providing public health and social services.\n- **Political Party Development**: The rise of organized political parties, particularly the Democratic-Republican Party under Andrew Jackson, led to more participatory politics. This trend strengthened civil society by increasing political engagement and representation but also increased the state's role in managing elections and political processes.\n\n### Events:\n- **The Panic of 1819**: A severe financial crisis that led to widespread bank failures, foreclosures, and economic distress. This event weakened the state by exposing the inadequacies of the banking system and regulatory frameworks but also weakened civil society by causing economic hardship and social unrest.\n- **The Missouri Compromise (1820)**: A legislative agreement that allowed Missouri to enter the Union as a slave state and Maine as a free state, while prohibiting slavery in the remaining Louisiana Purchase territory north of the 36°30′ parallel. This event weakened the state by increasing sectional tensions and civil society by dividing the public on the issue of slavery.\n- **The Monroe Doctrine (1823)**: A policy that warned European powers against further colonization and intervention in the Americas. This event strengthened the state by asserting American sovereignty and influence in the Western Hemisphere, while also strengthening civil society by promoting national pride and a sense of independence.\n- **The Tariff of 1824**: A protective tariff designed to protect American industries, particularly in the North, from European competition. This event strengthened the state by expanding its economic policy tools but often weakened civil society in the South by increasing the cost of imported goods and exacerbating regional economic disparities.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1819-1828\n- state_power (float, 0-10): absolute state power at the end of 1819-1828\n- society_change (float): society_power change vs. 1809-1818\n- state_change (float): state_power change vs. 1809-1818\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1829-1838": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1829-1838, building on the established trajectory. Start\nfrom where United States stood at the end of 1819-1828, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1829-1838:\n### Trends:\n- **Economic Expansion and Westward Movement**: The period saw rapid economic growth and westward expansion, driven by the availability of new lands and the expansion of agriculture and industry. This trend generally strengthened the state by increasing its tax base and resources, but also strengthened civil society by fostering new communities and economic opportunities.\n- **Rise of Jacksonian Democracy**: The broadening of suffrage to include more white men and the rise of political parties like the Democratic Party under Andrew Jackson. This trend strengthened civil society by engaging more people in the political process but also centralized power in the executive branch, potentially weakening checks on the state.\n- **Development of Transportation Infrastructure**: The construction of canals, roads, and railroads facilitated the movement of goods and people, strengthening both the state (through increased economic activity and revenue) and civil society (through improved communication and connectivity).\n- **Demographic Shifts**: The influx of immigrants and the expansion of the population westward. This trend strengthened civil society by diversifying the population and creating new social structures, but also presented challenges for the state in terms of governance and integration.\n\n### Events:\n- **Election of Andrew Jackson (1828)**: Marked the beginning of Jacksonian democracy, which emphasized the power of the common man and the presidency. This event strengthened the state by consolidating executive power but also empowered civil society by expanding political participation.\n- **Indian Removal Act (1830)**: Ordered the forced relocation of Native American tribes, particularly the Cherokee, from their ancestral lands to territories west of the Mississippi River. This event significantly weakened civil society among Native American communities and strengthened the state's authority over territorial control.\n- **Nullification Crisis (1832-1833)**: South Carolina's attempt to nullify federal tariffs, leading to a constitutional crisis. This event initially weakened the state's authority but ultimately strengthened it when the federal government, under Jackson, asserted its supremacy.\n- **Panic of 1837**: A severe financial crisis that led to bank failures, economic recession, and widespread unemployment. This event weakened both the state (by reducing its revenue) and civil society (by causing economic hardship and social unrest).\n- **Andrew Jackson's Veto of the Second Bank of the United States (1832)**: Jackson's veto of the recharter of the Second Bank of the United States. This event weakened the state's ability to manage the economy and financial system but strengthened civil society by reducing the influence of a powerful financial institution.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1829-1838\n- state_power (float, 0-10): absolute state power at the end of 1829-1838\n- society_change (float): society_power change vs. 1819-1828\n- state_change (float): state_power change vs. 1819-1828\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1839-1848": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1839-1848, building on the established trajectory. Start\nfrom where United States stood at the end of 1829-1838, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1839-1848:\n### Trends:\n- **Economic Growth and Industrialization**: The early stages of industrialization continued to transform the economy, with the expansion of manufacturing, infrastructure (railroads, canals), and urbanization. This trend generally strengthened the state by increasing its tax base and administrative capabilities, while also empowering segments of civil society through the rise of a new middle class.\n- **Westward Expansion and Manifest Destiny**: The ideology of Manifest Destiny drove significant westward expansion, leading to increased conflict with Native American tribes and the annexation of new territories. This trend strengthened the state by expanding its territorial control and resources, while also weakening civil society in regions where displacement and violence were rampant.\n- **Abolitionist Movement**: The abolitionist movement gained momentum, particularly in the North, with increasing publications, speeches, and organizational efforts. This trend strengthened civil society by mobilizing public opinion and political action against slavery, while also creating tension with the state and Southern interests.\n- **Demographic Shifts**: Immigration, particularly from Europe, continued to reshape the demographic landscape, leading to increased cultural diversity and urbanization. This trend both strengthened and weakened civil society, as it brought new energy and ideas but also societal tensions and nativist reactions.\n\n### Events:\n- **Panic of 1837 and Economic Recession (1839-1843)**: A severe economic downturn that led to bank failures, unemployment, and a general economic crisis. This event weakened the state by reducing its revenue and increasing social unrest, while also weakening civil society through economic hardship and reduced social mobility.\n- **Mexican-American War (1846-1848)**: The war resulted in the U.S. acquisition of large territories from Mexico, including California, New Mexico, and parts of Arizona. This event strengthened the state by expanding its territory and resources, but also created political and social tensions, particularly over the expansion of slavery.\n- **Seneca Falls Convention (1848)**: The first women's rights convention in the United States, which marked a significant step in the women's suffrage movement. This event strengthened civil society by mobilizing women and laying the groundwork for future political and social reforms.\n- **Wilmot Proviso (1846)**: An unsuccessful legislative proposal that aimed to ban slavery in territories acquired from Mexico. While it did not pass, the debate surrounding the Proviso highlighted the growing sectional conflict over slavery. This event weakened the state by increasing political polarization, while also strengthening civil society by galvanizing anti-slavery sentiment.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1839-1848\n- state_power (float, 0-10): absolute state power at the end of 1839-1848\n- society_change (float): society_power change vs. 1829-1838\n- state_change (float): state_power change vs. 1829-1838\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1849-1858": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1849-1858, building on the established trajectory. Start\nfrom where United States stood at the end of 1839-1848, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1849-1858:\n### Trends:\n- **Industrialization and Economic Growth**: The U.S. continued its rapid industrialization, particularly in the Northeast. This trend strengthened the state by increasing its tax base and economic resources, while also empowering civil society through the growth of a more affluent and educated middle class.\n- **Westward Expansion and Settlement**: The continued westward movement of settlers, facilitated by the discovery of gold in California (1849), led to the expansion of the frontier. This trend generally strengthened civil society by promoting individualism and local governance but also created tension and conflict with Native American tribes, often to the detriment of both.\n- **Rise of Abolitionism**: The abolitionist movement gained significant momentum during this period, particularly in the North. This strengthened civil society by mobilizing public opinion and political action against slavery, but it also increased sectional tensions and threatened the stability of the state.\n- **Immigration and Urbanization**: Large numbers of immigrants, particularly from Ireland and Germany, continued to arrive, settling in urban areas. This trend strengthened civil society by diversifying the population and fostering new community organizations, but it also posed challenges to state governance through increased social and economic complexity.\n\n### Events:\n- **Gold Rush of 1849**: The discovery of gold in California led to a massive influx of settlers, transforming the region and leading to the establishment of California as a state in 1850. This event strengthened civil society by empowering local communities and fostering economic independence, but it also strained state capacity to manage the rapid population growth and social change.\n- **Compromise of 1850**: This series of laws aimed to resolve the sectional conflict over slavery, including the Fugitive Slave Act. While it temporarily stabilized the state by avoiding immediate secession, it severely weakened civil society in the North by undermining the moral and legal opposition to slavery.\n- **Kansas-Nebraska Act (1854)**: This act allowed the territories of Kansas and Nebraska to decide the issue of slavery through popular sovereignty. It led to \"Bleeding Kansas,\" a period of violent conflict over the issue of slavery, which weakened the state by exacerbating sectional tensions and weakening federal authority.\n- **Dred Scott v. Sandford (1857)**: The Supreme Court ruling declared that African Americans, whether free or enslaved, could not be American citizens and that the federal government had no power to regulate slavery in the federal territories. This event weakened civil society by undermining the legal and moral standing of the abolitionist movement and further polarizing the nation.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1849-1858\n- state_power (float, 0-10): absolute state power at the end of 1849-1858\n- society_change (float): society_power change vs. 1839-1848\n- state_change (float): state_power change vs. 1839-1848\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1859-1868": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1859-1868, building on the established trajectory. Start\nfrom where United States stood at the end of 1849-1858, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1859-1868:\n### Trends:\n- **Economic Growth and Industrialization**: The North experienced significant economic growth and industrialization, particularly in manufacturing and railroads. This trend strengthened the state by increasing its tax base and resource availability, but it also strengthened civil society through the growth of labor unions and industrial organizations.\n- **Population Shifts**: There was a significant migration of people to urban areas, particularly in the North. This trend strengthened civil society by fostering the growth of urban communities and organizations, but it also increased the state's administrative and regulatory responsibilities.\n- **Expansion of Federal Power**: The federal government began to expand its power and influence, particularly in the realms of finance and regulation. This trend strengthened the state by centralizing authority and increasing its capacity to govern a growing and more complex nation.\n\n### Events:\n- **John Brown's Raid (1859)**: John Brown's raid on Harpers Ferry was a failed attempt to initiate a large-scale slave revolt. This event heightened tensions between the North and South, weakening civil society's ability to find common ground and strengthening the state's role in maintaining order and enforcing laws.\n- **Election of Abraham Lincoln (1860)**: The election of Abraham Lincoln as president, representing the Republican Party, marked a significant shift in federal power. This event strengthened the state by placing a pro-Union and anti-slavery administration in power, which ultimately led to the Civil War.\n- **Secession of Southern States (1860-1861)**: The secession of eleven Southern states and the formation of the Confederacy weakened the state by reducing its territorial control and resources, but it also strengthened the federal government's resolve to preserve the Union.\n- **American Civil War (1861-1865)**: The Civil War was a pivotal event that led to the centralization of federal power and the weakening of the Confederacy. The war strengthened the state by consolidating authority and resources, while it weakened civil society in the South due to widespread destruction and loss of life.\n- **Emancipation Proclamation (1863)**: The Emancipation Proclamation declared all slaves in Confederate-held territory to be free. This event strengthened the state's moral and legal authority, but it also created new challenges for civil society in integrating and supporting the newly freed population.\n- **13th Amendment (1865)**: The ratification of the 13th Amendment formally abolished slavery in the United States. This event strengthened the state by reinforcing its commitment to civil rights and equality, but it also posed significant social and economic challenges for both the state and civil society.\n- **Reconstruction Acts (1867-1868)**: The Reconstruction Acts, which included the establishment of military districts in the South and requirements for new state constitutions, strengthened the state by extending federal oversight and control over the former Confederacy. However, these acts also faced significant resistance from Southern civil society, leading to ongoing tensions and conflicts.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1859-1868\n- state_power (float, 0-10): absolute state power at the end of 1859-1868\n- society_change (float): society_power change vs. 1849-1858\n- state_change (float): state_power change vs. 1849-1858\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1869-1878": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1869-1878, building on the established trajectory. Start\nfrom where United States stood at the end of 1859-1868, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1869-1878:\n### Trends:\n- **Economic Growth and Industrialization**: The post-Civil War period saw a rapid expansion of industrialization and economic growth, particularly in the North. This trend strengthened the state by increasing its tax base and expanding its regulatory role in the economy.\n- **Demographic Shifts**: The movement of freed slaves and other populations from rural to urban areas, as well as continued European immigration, contributed to the growth of cities. This trend strengthened civil society by fostering the development of urban communities and social organizations.\n- **Expansion of Railroads**: The completion of the Transcontinental Railroad in 1869 facilitated trade and communication, promoting economic integration and national unity. This trend strengthened the state by enhancing its ability to govern a vast territory and connect distant regions.\n- **Rise of Political Machines**: Urban political machines, such as Tammany Hall in New York, gained significant influence during this period. This trend weakened civil society by fostering corruption and patronage, but it also strengthened the state's ability to mobilize resources and maintain order.\n\n### Events:\n- **14th Amendment (1868)**: This amendment granted citizenship to all persons born or naturalized in the United States, including former slaves. It strengthened the state by extending federal protection and rights to a broader segment of the population.\n- **15th Amendment (1870)**: This amendment prohibited the denial of the right to vote based on race, color, or previous condition of servitude. It strengthened civil society by empowering African Americans to participate in the political process.\n- ** Enforcement Acts (1870-1871)**: These acts, including the Ku Klux Klan Act, were designed to protect the rights of African Americans and suppress violent resistance. They strengthened the state by providing federal tools to enforce civil rights.\n- **Panic of 1873**: This financial crisis led to a severe economic depression that lasted until 1879. It weakened both the state and civil society by causing widespread unemployment, business failures, and social unrest.\n- **Compromise of 1877**: This political agreement ended the Reconstruction era by removing federal troops from the South and effectively ending Reconstruction. It weakened the state's ability to protect the rights of African Americans and strengthened white supremacist forces in the South.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1869-1878\n- state_power (float, 0-10): absolute state power at the end of 1869-1878\n- society_change (float): society_power change vs. 1859-1868\n- state_change (float): state_power change vs. 1859-1868\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1879-1888": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1879-1888, building on the established trajectory. Start\nfrom where United States stood at the end of 1869-1878, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1879-1888:\n### Trends:\n- **Industrialization and Corporate Consolidation**: The post-Civil War period saw rapid industrialization, leading to the formation of large corporations and trusts. This trend strengthened the economic power of businesses, often at the expense of both state regulation and civil society. (Strengthened the power of corporations, weakened the state and civil society)\n- **Urbanization**: The movement of people from rural areas to cities increased, leading to the growth of urban areas. This trend created new social challenges and pressures on municipal governments, which often lacked the resources to manage them effectively. (Strengthened urban civil society, weakened state capacity)\n- **Immigration**: A significant influx of immigrants, particularly from Southern and Eastern Europe, altered the demographic landscape. This increased diversity and labor supply but also led to social tensions and the need for new social institutions. (Strengthened civil society, weakened state capacity to manage social integration)\n- **Labor Movement**: The rise of labor unions and worker organizations as a response to industrialization and poor working conditions. This trend strengthened civil society by providing a platform for workers to advocate for their rights. (Strengthened civil society, weakened state and corporate power)\n\n### Events:\n- **Pendleton Civil Service Reform Act (1883)**: This act established the principle of merit in federal employment, reducing the influence of political patronage. It strengthened the state by creating a more professional and less corrupt civil service. (Strengthened the state, weakened political machines)\n- **Munn v. Illinois (1877)**: Although the decision was made slightly before the specified period, its impact was felt throughout the 1880s. The Supreme Court ruled that states could regulate certain businesses within their borders, including railroads and grain elevators. This event strengthened state regulatory power. (Strengthened the state, weakened corporate power)\n- **Haymarket Affair (1886)**: A labor demonstration in Chicago turned violent, leading to the deaths of several people. This event heightened tensions between labor and capital, leading to increased state surveillance and repression of labor movements. (Strengthened state control, weakened civil society)\n- **Passage of the Interstate Commerce Act (1887)**: This act regulated the railroads, the first federal law to regulate a private industry. It marked a significant expansion of federal regulatory power. (Strengthened the state, weakened corporate power)\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1879-1888\n- state_power (float, 0-10): absolute state power at the end of 1879-1888\n- society_change (float): society_power change vs. 1869-1878\n- state_change (float): state_power change vs. 1869-1878\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1889-1898": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1889-1898, building on the established trajectory. Start\nfrom where United States stood at the end of 1879-1888, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1889-1898:\n### Trends:\n- **Rise of Industrial Oligopolies and Monopolies**: The period saw the consolidation of industries into giant corporations and trusts, such as those controlled by figures like John D. Rockefeller and J.P. Morgan. This trend strengthened the power of business elites and weakened the state's regulatory capacity.\n- **Urbanization and Migration**: Rapid urbanization, driven by both internal migration and immigration, led to the growth of cities and the emergence of urban working classes. This trend strengthened civil society through the formation of labor unions and social reform movements but also strained municipal governments.\n- **Agricultural Distress and the Populist Movement**: Economic hardships in rural areas, exacerbated by falling crop prices and high railroad rates, fueled the rise of the Populist movement. This trend strengthened civil society by mobilizing farmers and rural workers but also created political pressure on the state to address economic inequality.\n\n### Events:\n- **Formation of the Farmers' Alliance (1889)**: The Farmers' Alliance, a grassroots organization, was formed to address the economic challenges faced by farmers. This event strengthened civil society by providing a platform for rural advocacy and organizing.\n- **Sherman Antitrust Act (1890)**: Passed in response to public outcry over the formation of monopolies, this act aimed to curb the power of trusts and promote competition. This event strengthened the state's regulatory power but also met with significant resistance from business elites.\n- **Homestead Strike (1892)**: The violent strike at Andrew Carnegie's steel plant in Homestead, Pennsylvania, highlighted the tensions between labor and capital. This event weakened the state's ability to manage industrial conflicts and strengthened civil society's resolve to fight for workers' rights.\n- **Panic of 1893**: A severe economic depression that led to widespread bank failures, unemployment, and business closures. This event weakened the state's economic stability and credibility, while strengthening civil society's calls for reform and regulation.\n- **Pullman Strike (1894)**: A major railroad strike that was eventually broken by federal intervention. This event weakened civil society's labor movements and demonstrated the state's willingness to use force against labor unrest.\n- **Election of 1896**: The presidential election that saw William McKinley defeat William Jennings Bryan. This event reflected the political realignment and the weakening of the Populist movement, strengthening the state's conservative policies and weakening civil society's radical reform efforts.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1889-1898\n- state_power (float, 0-10): absolute state power at the end of 1889-1898\n- society_change (float): society_power change vs. 1879-1888\n- state_change (float): state_power change vs. 1879-1888\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1899-1908": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1899-1908, building on the established trajectory. Start\nfrom where United States stood at the end of 1889-1898, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1899-1908:\n### Trends:\n- **Industrialization and Urbanization**: Rapid industrial growth and urbanization continued, leading to significant demographic shifts and economic transformations. This trend generally strengthened the state's regulatory role and infrastructure but also bolstered civil society through the rise of labor unions and social reform movements.\n- **Progressive Movement**: The Progressive Era gained momentum, characterized by a series of reforms aimed at addressing social and economic issues. This trend strengthened both the state and civil society, as it led to the creation of new government agencies and the empowerment of reform organizations.\n- **Economic Inequality**: The Gilded Age inequalities persisted, leading to increased social tensions and the rise of labor movements. This trend weakened the state's legitimacy among the working class but strengthened civil society through the formation of labor unions and advocacy groups.\n- **Immigration**: Continued high levels of immigration, particularly from Europe, led to demographic changes and social tensions. This trend strengthened civil society through the formation of ethnic communities and mutual aid societies but also created challenges for the state in managing social integration and public order.\n\n### Events:\n- **Spanish-American War (1898)**: While the war officially ended in 1898, its aftermath during 1899-1908 had significant impacts. The acquisition of territories like the Philippines and Puerto Rico expanded the state's imperial reach but also strained its resources and public support. This event generally strengthened the state's imperial power but weakened its domestic popularity.\n- **Trust-Busting Initiatives**: President Theodore Roosevelt's trust-busting efforts, starting with the breakup of Northern Securities in 1904, marked a significant intervention by the state in regulating large corporations. These actions strengthened the state's regulatory power and public support for government intervention.\n- **Racine County Riot (1900)**: A labor dispute in Racine County, Wisconsin, resulted in violence and state intervention. This event highlighted the tensions between labor and capital and the state's role in maintaining order, generally strengthening the state's coercive power but weakening civil society's trust in fair labor practices.\n- **Passage of the Pure Food and Drug Act (1906)**: This legislation, a landmark achievement of the Progressive Era, established federal oversight of food and drug safety. This event strengthened both the state's regulatory capabilities and civil society's demand for consumer protection and public health.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1899-1908\n- state_power (float, 0-10): absolute state power at the end of 1899-1908\n- society_change (float): society_power change vs. 1889-1898\n- state_change (float): state_power change vs. 1889-1898\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1909-1918": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1909-1918, building on the established trajectory. Start\nfrom where United States stood at the end of 1899-1908, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1909-1918:\n### Trends:\n- **Progressive Movement (1900-1920)**: A broad reform movement that sought to address social and political issues, leading to the passage of laws and policies aimed at improving working conditions, public health, and democratic processes. **Strengthened**: Civil Society.\n- **Industrialization and Urbanization**: Continued growth of industries and cities, leading to a larger urban workforce and increased societal complexity. **Strengthened**: Both State and Civil Society.\n- **Rise of Corporations**: The consolidation of businesses into large corporations, which increased their political and economic power, often at the expense of individual workers and smaller businesses. **Strengthened**: State (through regulation) and Weakened Civil Society (due to corporate dominance).\n- **Immigration**: Significant immigration, particularly from Europe, which changed the demographic landscape and increased the complexity of social and economic issues. **Strengthened**: Both State (through immigration policies) and Civil Society (through immigrant communities and labor movements).\n\n### Events:\n- **Passage of the 16th Amendment (1913)**: Allowed the federal government to levy an income tax, significantly increasing its revenue and power. **Strengthened**: State.\n- **Passage of the 17th Amendment (1913)**: Direct election of senators by popular vote, reducing the influence of state legislatures and increasing democratic participation. **Strengthened**: Civil Society.\n- **Creation of the Federal Reserve System (1913)**: Established a central banking system to manage monetary policy and stabilize the economy. **Strengthened**: State.\n- **Entry into World War I (1917)**: Mobilization of the nation for war, leading to increased government control over the economy and society. **Strengthened**: State.\n- **Espionage Act (1917) and Sedition Act (1918)**: Laws that restricted freedom of speech and press, particularly during wartime. **Strengthened**: State and Weakened Civil Society.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1909-1918\n- state_power (float, 0-10): absolute state power at the end of 1909-1918\n- society_change (float): society_power change vs. 1899-1908\n- state_change (float): state_power change vs. 1899-1908\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1919-1928": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1919-1928, building on the established trajectory. Start\nfrom where United States stood at the end of 1909-1918, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1919-1928:\n**Trends:**\n- **Prohibition (1920-1933):** Strengthened the state by granting it new regulatory powers over alcohol production and distribution, but also weakened it by fostering widespread non-compliance and the rise of organized crime.\n- **Labor Union Growth:** Strengthened civil society as unions gained more members and influence, advocating for better working conditions and higher wages, but also led to increased tension and conflict with businesses and the state.\n- **Rural-to-Urban Migration:** Strengthened the state by increasing the urban population and the demand for infrastructure and services, while also strengthening civil society by fostering new social movements and political organizations.\n- **Economic Growth and Consumerism:** Strengthened both the state and civil society by increasing prosperity and creating a larger middle class, which demanded more services and political participation.\n- **Rise of the KKK:** Weakened civil society by promoting racial and ethnic divisions, but also strengthened the state's need to enforce civil rights and public order.\n\n**Events:**\n- **Palmer Raids (1919-1920):** Strengthened the state's power to suppress radical and anarchist movements, but weakened civil society by violating civil liberties and fostering a climate of fear.\n- ** passage of the 19th Amendment (1920):** Strengthened civil society by granting women the right to vote, enhancing political participation and social movements.\n- **Tulsa Race Massacre (1921):** Weakened civil society by highlighting racial tensions and violence, but also strengthened the state's role in maintaining order and addressing civil rights.\n- **Scopes Trial (1925):** Strengthened civil society by bringing attention to the debate over evolution and creationism, and fostering public discourse on education and science.\n- **Black Tuesday and the Stock Market Crash (1929):** While technically just outside the 1919-1928 range, the events leading up to it (e.g., speculative investing and economic bubbles) weakened the state's ability to regulate financial markets and protect citizens from economic instability.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n1909-1918: <7.8, 9.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1919-1928\n- state_power (float, 0-10): absolute state power at the end of 1919-1928\n- society_change (float): society_power change vs. 1909-1918\n- state_change (float): state_power change vs. 1909-1918\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1929-1938": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1929-1938, building on the established trajectory. Start\nfrom where United States stood at the end of 1919-1928, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1929-1938:\n### Trends:\n- **Economic Depression and Unemployment**: The Great Depression, which began in 1929, led to widespread unemployment and economic hardship. This trend weakened civil society by eroding social cohesion and community support networks, but it also provided a justification for the state to expand its role in economic management and social welfare.\n- **Rise of Populist Movements**: The economic turmoil of the 1930s led to the rise of various populist movements, such as the Share Our Wealth program proposed by Huey Long. These movements reflected a growing dissatisfaction with existing political and economic systems and a desire for more equitable distribution of resources, which both challenged and strengthened civil society in different ways.\n- **Shift in Public Attitudes Toward Government**: The failure of laissez-faire policies during the Great Depression led to a shift in public attitudes, with increased support for government intervention and regulation. This trend strengthened the state by legitimizing a more active role in economic and social affairs.\n\n### Events:\n- **Stock Market Crash of 1929**: The stock market crash marked the beginning of the Great Depression, leading to a significant economic downturn and widespread unemployment. This event weakened civil society by destabilizing communities and social structures, but it ultimately strengthened the state by necessitating increased government intervention.\n- **New Deal Programs (1933-1938)**: President Franklin D. Roosevelt's New Deal programs, including the Civilian Conservation Corps (CCC), the Works Progress Administration (WPA), and the Social Security Act, represented a significant expansion of the federal government's role in economic and social affairs. These programs strengthened the state by centralizing power and increasing federal oversight, while also providing support and stability to civil society.\n- **Dust Bowl (1930s)**: The Dust Bowl, a series of severe dust storms that caused major ecological and agricultural damage, exacerbated the economic hardships of the Great Depression. This event weakened civil society by displacing communities and causing significant environmental and social disruption, but it also led to increased government intervention in agricultural and environmental policies, thus strengthening the state.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n1909-1918: <7.8, 9.2>\n1919-1928: <7.6, 9.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1929-1938\n- state_power (float, 0-10): absolute state power at the end of 1929-1938\n- society_change (float): society_power change vs. 1919-1928\n- state_change (float): state_power change vs. 1919-1928\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1939-1948": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1939-1948, building on the established trajectory. Start\nfrom where United States stood at the end of 1929-1938, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1939-1948:\n### Trends:\n- **Expansion of Federal Government**: The New Deal programs continued to expand the federal government's role in economic and social policy, solidifying its power during and after World War II. (Strengthened the state)\n- **Demographic Shifts**: The migration of African Americans from the rural South to urban industrial centers in the North and West, known as the Great Migration, had long-term effects on civil society and political dynamics. (Strengthened both, but particularly society)\n- **Economic Growth and Industrialization**: The war effort led to rapid industrial growth and economic expansion, which increased the state's regulatory and economic power while also empowering labor unions. (Strengthened both, but particularly the state)\n- **Labor Movement**: The rise of labor unions and the passage of the Fair Labor Standards Act (1938) and the National Labor Relations Act (1935) strengthened the bargaining power of workers and labor organizations. (Strengthened society)\n\n### Events:\n- **World War II (1939-1945)**: The war significantly bolstered the federal government's power through increased military spending, war production, and the establishment of war agencies. (Strengthened the state)\n- **Pearl Harbor Attack (December 7, 1941)**: The attack led to the United States entering World War II, which further centralized power in the federal government and expanded its military and economic roles. (Strengthened the state)\n- **Executive Order 8802 (June 25, 1941)**: Issued by President Franklin D. Roosevelt, this order prohibited racial discrimination in the defense industry and federal government, strengthening civil rights and civil society. (Strengthened society)\n- **Atomic Bomb Development (Manhattan Project, 1942-1945)**: This secret government project centralized scientific and technological efforts under federal control, enhancing the state's power. (Strengthened the state)\n- **Fair Employment Practices Committee (1941-1946)**: Established by Executive Order 8802, this committee worked to eliminate racial discrimination in employment, supporting civil rights and labor rights. (Strengthened society)\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n1909-1918: <7.8, 9.2>\n1919-1928: <7.6, 9.0>\n1929-1938: <7.0, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1939-1948\n- state_power (float, 0-10): absolute state power at the end of 1939-1948\n- society_change (float): society_power change vs. 1929-1938\n- state_change (float): state_power change vs. 1929-1938\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1949-1958": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1949-1958, building on the established trajectory. Start\nfrom where United States stood at the end of 1939-1948, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1949-1958:\n### Trends:\n- **Rise of Suburbanization:** The post-World War II economic boom and the GI Bill led to a significant migration of Americans from cities to suburbs. This trend strengthened civil society by fostering community cohesion in new residential areas but also weakened the state's influence in urban centers.\n- **Economic Growth and Consumerism:** The 1950s saw robust economic growth, driven by increased consumer spending and suburban development. This trend strengthened civil society by enhancing individual prosperity and community activities but also increased the state's role in economic regulation and infrastructure development.\n- **Cold War and National Security:** The ongoing Cold War heightened national security concerns, leading to increased military spending and the expansion of intelligence agencies. This trend strengthened the state's power by expanding its surveillance and defense capabilities.\n- **Civil Rights Movement:** Early stirrings of the Civil Rights Movement, including legal challenges and protests, began to challenge racial segregation and discrimination. This trend strengthened civil society by fostering social activism and legal reforms but also led to increased state intervention in civil rights issues.\n\n### Events:\n- **Korean War (1950-1953):** The Korean War was a significant military intervention that strengthened the state by expanding its military and defense capabilities. It also increased public support for the state's role in international affairs.\n- **Brown v. Board of Education (1954):** The Supreme Court's decision to desegregate public schools was a landmark event that strengthened civil society by advancing the cause of racial equality and social justice. It also increased the state's role in enforcing civil rights.\n- **Montgomery Bus Boycott (1955-1956):** This civil rights protest, sparked by Rosa Parks' refusal to give up her seat, strengthened civil society by galvanizing the African American community and leading to significant social change. It also increased state involvement in civil rights legislation and enforcement.\n- **Sputnik Launch (1957):** The Soviet Union's launch of the first artificial satellite, Sputnik, heightened Cold War tensions and led to increased government investment in science and education. This event strengthened the state by expanding its role in scientific research and education policies.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n1909-1918: <7.8, 9.2>\n1919-1928: <7.6, 9.0>\n1929-1938: <7.0, 9.5>\n1939-1948: <7.5, 9.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1949-1958\n- state_power (float, 0-10): absolute state power at the end of 1949-1958\n- society_change (float): society_power change vs. 1939-1948\n- state_change (float): state_power change vs. 1939-1948\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1959-1968": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1959-1968, building on the established trajectory. Start\nfrom where United States stood at the end of 1949-1958, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1959-1968:\n### Trends:\n- **Civil Rights Movement**: The ongoing civil rights movement, marked by increasing activism and legislation, strengthened civil society by empowering marginalized groups and promoting social justice. It ultimately pressured the state to enact significant reforms, such as the Civil Rights Act of 1964 and the Voting Rights Act of 1965.\n- **Economic Expansion**: The post-war economic boom continued, leading to increased living standards and a growing middle class. This trend strengthened both the state (through increased tax revenues and economic stability) and civil society (through greater consumer power and social mobility).\n- **Suburbanization**: The shift of population from urban centers to suburbs continued, influencing political dynamics and resource allocation. This trend generally strengthened the state by dispersing the population and reducing the concentration of social issues in urban areas, but it also led to the weakening of urban communities and civil society organizations in cities.\n- **Educational Expansion**: The expansion of higher education, supported by the G.I. Bill and increased government funding, strengthened civil society by creating a more educated populace and fostering a cadre of social and political activists.\n\n### Events:\n- **Brown v. Board of Education Aftermath (1959)**: The implementation of desegregation in schools, following the 1954 Supreme Court decision, strengthened civil society by promoting racial integration and equality, but it also faced significant resistance, leading to state interventions and federal enforcement actions.\n- **Martin Luther King Jr.'s \"I Have a Dream\" Speech (1963)**: This pivotal event during the March on Washington strengthened civil society by galvanizing the civil rights movement and increasing public support for social reform.\n- **John F. Kennedy's Assassination (1963)**: The assassination of President Kennedy had a profound impact on the state's security apparatus and public trust. It led to increased federal scrutiny and security measures, strengthening the state but also raising concerns about civil liberties.\n- **Civil Rights Act of 1964**: The passage of this landmark legislation strengthened the state by granting it the power to enforce anti-discrimination laws, while also significantly empowering civil society by providing legal protections and fostering greater social inclusion.\n- **Voting Rights Act of 1965**: This act strengthened civil society by ensuring the voting rights of African Americans and other marginalized groups, leading to greater political participation and representation.\n- **Vietnam War Escalation (1965-1968)**: The escalation of the Vietnam War led to widespread protest and anti-war movements, strengthening civil society by fostering a vibrant and vocal opposition. However, it also strained the state's resources and legitimacy, leading to internal conflicts and public disillusionment.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n1909-1918: <7.8, 9.2>\n1919-1928: <7.6, 9.0>\n1929-1938: <7.0, 9.5>\n1939-1948: <7.5, 9.8>\n1949-1958: <7.7, 9.6>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1959-1968\n- state_power (float, 0-10): absolute state power at the end of 1959-1968\n- society_change (float): society_power change vs. 1949-1958\n- state_change (float): state_power change vs. 1949-1958\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1969-1978": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1969-1978, building on the established trajectory. Start\nfrom where United States stood at the end of 1959-1968, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1969-1978:\n### Trends:\n- **Civil Rights Movement Gains**: The momentum from the Civil Rights Movement continued to drive social and political change, leading to increased representation and advocacy for marginalized groups. (Strengthened Civil Society)\n- **Economic Stagflation**: The early 1970s saw a period of high inflation and slow economic growth, which strained government resources and public trust in state institutions. (Weakened State)\n- **Vietnam War Protests**: Ongoing anti-war sentiment and protests weakened public trust in the government and strengthened civil society's role in pushing for policy changes. (Weakened State, Strengthened Civil Society)\n- **Environmental Consciousness**: Growing awareness of environmental issues led to the formation of the Environmental Protection Agency (EPA) in 1970 and increased public pressure for environmental regulations. (Strengthened Civil Society, Strengthened State)\n- **Demographic Shifts**: The baby boom generation reached adulthood, increasing the political and social influence of younger, more progressive voters. (Strengthened Civil Society)\n\n### Events:\n- **Nixon Resignation (1974)**: The Watergate scandal and subsequent resignation of President Nixon significantly undermined public trust in government, weakening state authority. (Weakened State)\n- **End of the Vietnam War (1975)**: The withdrawal of U.S. troops from Vietnam marked a shift in foreign policy and a decrease in military engagement, with mixed effects on state and civil society. (Weakened State, Strengthened Civil Society)\n- **Roe v. Wade (1973)**: The Supreme Court decision legalizing abortion在全国范围内强化了女性权益和社会活动家的力量，同时引发了关于堕胎权利的长期辩论。 (Strengthened Civil Society, Weakened State)\n- **Oil Crisis (1973-1974)**: The OPEC oil embargo led to economic instability and increased public scrutiny of government energy policies. (Weakened State)\n- **صرف النفقة للعسكريين (1973)**: The Military Pay Authorization Act of 1973 provided a significant pay increase for military personnel, reflecting a shift in government priorities towards military personnel and their welfare. (Strengthened State)\n\n(Note: The last two points in the \"Events\" list are specific to the 1973-1974 period and reflect significant policy changes that affected the state and civil society. The bullet point about Roe v. Wade was originally in Chinese and has been translated for clarity.) \n\nFor clarity, the translated point is:\n- **Roe v. Wade (1973)**: The Supreme Court decision legalizing abortion nationwide strengthened women's rights and the power of social activists, while also initiating long-term debates on abortion rights. (Strengthened Civil Society, Weakened State)\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n1909-1918: <7.8, 9.2>\n1919-1928: <7.6, 9.0>\n1929-1938: <7.0, 9.5>\n1939-1948: <7.5, 9.8>\n1949-1958: <7.7, 9.6>\n1959-1968: <8.5, 9.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1969-1978\n- state_power (float, 0-10): absolute state power at the end of 1969-1978\n- society_change (float): society_power change vs. 1959-1968\n- state_change (float): state_power change vs. 1959-1968\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1979-1988": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1979-1988, building on the established trajectory. Start\nfrom where United States stood at the end of 1969-1978, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1979-1988:\n### Trends:\n- **Reaganomics and Economic Deregulation**: The economic policies introduced by President Ronald Reagan, including tax cuts, reduced government spending, and deregulation, shifted power from the state to private enterprises. This trend weakened the state's role in economic regulation and strengthened civil society and the private sector.\n- **Rise of Conservative Politics**: The Reagan administration's emphasis on conservative values and policies, including social conservatism and limited government, altered the political landscape. This trend strengthened civil society by empowering conservative groups and organizations while weakening the state's role in social welfare.\n- **Technological Advancements**: The rise of personal computing and early internet technologies began to reshape societal structures. These technological advancements empowered individuals and civil society by providing new tools for communication and organization, thereby weakening the state's control over information and communication.\n\n### Events:\n- **Iran Hostage Crisis (1979-1981)**: This diplomatic crisis, where 52 Americans were held hostage in Iran, led to increased national security and foreign policy measures. The event strengthened the state's role in international relations and national security.\n- **Reagan's Election (1980)**: The landslide victory of Ronald Reagan marked a significant shift in American politics towards conservatism and deregulation. This event weakened the state's role in social welfare and economic regulation while strengthening civil society and conservative movements.\n- **Stock Market Crash of 1987**: The stock market crash, also known as \"Black Monday,\" led to increased calls for financial regulation and oversight. While the immediate impact was a strengthening of the state's role in financial regulation, it also highlighted the fragility of the economic system and the need for private sector responsibility.\n- **Iran-Contra Affair (1986-1987)**: This political scandal involved the secret sale of arms to Iran to fund the Contras in Nicaragua. The event exposed the limits of executive power and led to increased oversight and checks on the state, thereby strengthening civil society and weakening the state's ability to operate without transparency.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n1909-1918: <7.8, 9.2>\n1919-1928: <7.6, 9.0>\n1929-1938: <7.0, 9.5>\n1939-1948: <7.5, 9.8>\n1949-1958: <7.7, 9.6>\n1959-1968: <8.5, 9.5>\n1969-1978: <9.0, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1979-1988\n- state_power (float, 0-10): absolute state power at the end of 1979-1988\n- society_change (float): society_power change vs. 1969-1978\n- state_change (float): state_power change vs. 1969-1978\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1989-1998": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1989-1998, building on the established trajectory. Start\nfrom where United States stood at the end of 1979-1988, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1989-1998:\nCertainly! Here are the identified trends and events from 1989-1998, focusing on their impact on the power of the state or civil society, as per Daron Acemoğlu and James A. Robinson's framework in *The Narrow Corridor: States, Societies, and the Fate of Liberty*:\n\n### Trends:\n- **Rise of the Internet and Digital Technology**: The rapid adoption of the internet and digital communication tools during this period significantly transformed civil society by enhancing communication and information dissemination. This trend generally strengthened civil society by facilitating the organization and mobilization of citizens, while also providing new tools for state surveillance and control.\n- **Economic Globalization**: The United States saw increased economic integration with the global economy, including the North American Free Trade Agreement (NAFTA) in 1994. This trend often weakened the state's ability to control its economic policies independently, while strengthening civil society through increased consumer choice and international collaboration.\n- **Demographic Shifts**: The population of the United States became more diverse, with significant increases in immigrant populations. These shifts generally strengthened civil society by promoting cultural diversity and the formation of new community organizations, while also challenging existing state policies on immigration and integration.\n- **Budget Surplus and Fiscal Constraint**: The mid-to-late 1990s saw a significant budget surplus, which reduced the government's need for borrowing and enhanced its fiscal credibility. This trend strengthened the state by improving its financial stability and governance, but also reduced the need for immediate fiscal interventions.\n\n### Events:\n- **Fall of the Berlin Wall (1989)**: The fall of the Berlin Wall and the subsequent end of the Cold War reduced the geopolitical tension that had long defined U.S. foreign policy. This event weakened the state's justification for extensive military spending and interventionist policies, while strengthening civil society by reducing fear and enhancing international cooperation.\n- **Americans with Disabilities Act (1990)**: The passage of the ADA significantly expanded civil rights protections for people with disabilities. This event strengthened civil society by promoting inclusivity and empowerment, while also placing new regulatory and financial burdens on the state.\n- **North American Free Trade Agreement (NAFTA) (1994)**: The implementation of NAFTA facilitated trade and economic integration between the U.S., Canada, and Mexico. This event generally weakened the state's economic sovereignty by reducing barriers to trade, while strengthening civil society through increased economic opportunities and cross-border collaboration.\n- **Welfare Reform Act (1996)**: The Personal Responsibility and Work Opportunity Act reformed the welfare system, emphasizing work and personal responsibility. This event strengthened the state by reducing welfare dependency and promoting self-sufficiency, but also weakened civil society by potentially marginalizing some vulnerable populations.\n- **Tech Boom and Dot-Com Revolution**: The late 1990s saw a surge in tech startups and internet-based businesses, leading to significant economic growth and innovation. This event strengthened both the state and civil society by driving economic prosperity and technological advancement, but also created new challenges in terms of regulation and digital divide.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n1909-1918: <7.8, 9.2>\n1919-1928: <7.6, 9.0>\n1929-1938: <7.0, 9.5>\n1939-1948: <7.5, 9.8>\n1949-1958: <7.7, 9.6>\n1959-1968: <8.5, 9.5>\n1969-1978: <9.0, 8.5>\n1979-1988: <9.3, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1989-1998\n- state_power (float, 0-10): absolute state power at the end of 1989-1998\n- society_change (float): society_power change vs. 1979-1988\n- state_change (float): state_power change vs. 1979-1988\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1999-2008": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1999-2008, building on the established trajectory. Start\nfrom where United States stood at the end of 1989-1998, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1999-2008:\n### Trends:\n- **Economic Inequality**: Rapidly increasing economic inequality, exacerbated by policies that favored the wealthy and corporations, such as tax cuts and deregulation. This trend weakened civil society by reducing the economic power and political influence of the middle and lower classes.\n- **Technological Advancements**: The rapid adoption of the internet and digital technologies. While it initially strengthened civil society by enabling new forms of communication and organizing, it also created new challenges in terms of privacy and surveillance, potentially strengthening the state's surveillance capabilities.\n- **Partisan Polarization**: Increasing political polarization, which led to greater gridlock and reduced the state's ability to effectively govern and implement policies. This trend weakened the state's capacity to address societal issues.\n- **Military Expansion**: The expansion of the U.S. military and defense spending, driven by the War on Terror. This strengthened the state's military power but also increased the risk of overreach and diminished transparency and accountability.\n\n### Events:\n- **9/11 Terrorist Attacks (2001)**: The attacks led to a significant increase in state power through the passage of the USA PATRIOT Act, which expanded surveillance and law enforcement powers. This event weakened civil society by reducing civil liberties and increasing state surveillance.\n- **Iraq War (2003)**: The invasion of Iraq and subsequent occupation increased the state's military and executive powers, but also led to significant domestic opposition and criticism, which strengthened civil society's role in holding the state accountable.\n- **2008 Financial Crisis**: The financial crisis exposed the weaknesses in the state's regulatory framework and led to a loss of trust in financial institutions and government. This event weakened the state's credibility and economic regulatory power, but also led to calls for greater regulation and oversight, potentially strengthening civil society's role in demanding accountability.\n- **Katrina (2005)**: Hurricane Katrina highlighted the state's failures in disaster response and preparedness, leading to widespread criticism of the federal government. This event weakened the state's reputation and ability to effectively manage crises, while strengthening civil society's role in advocating for more robust disaster preparedness and response.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n1909-1918: <7.8, 9.2>\n1919-1928: <7.6, 9.0>\n1929-1938: <7.0, 9.5>\n1939-1948: <7.5, 9.8>\n1949-1958: <7.7, 9.6>\n1959-1968: <8.5, 9.5>\n1969-1978: <9.0, 8.5>\n1979-1988: <9.3, 8.0>\n1989-1998: <9.5, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1999-2008\n- state_power (float, 0-10): absolute state power at the end of 1999-2008\n- society_change (float): society_power change vs. 1989-1998\n- state_change (float): state_power change vs. 1989-1998\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2009-2018": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2009-2018, building on the established trajectory. Start\nfrom where United States stood at the end of 1999-2008, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2009-2018:\n### Trends:\n- **Income Inequality**: Persistent increase in income inequality, which has undermined social cohesion and the ability of civil society to effectively challenge state power. **(Weakened civil society)**\n- **Polarization in Politics**: Growing political polarization, leading to gridlock and reduced effectiveness of governance. **(Weakened state)**\n- **Technological Advancements**: Rapid development of social media and digital communication, which has both empowered civil society through new platforms for activism and weakened the state's ability to control information. **(Strengthened civil society, Weakened state)**\n- **Demographic Shifts**: Increasing diversity in the U.S. population, leading to more diverse political and social movements. **(Strengthened civil society)**\n- **Decline in Trust in Institutions**: A long-term decline in trust in government, media, and other institutions, which has eroded the legitimacy of the state. **(Weakened state)**\n\n### Events:\n- **Great Recession (2008-2009)**: The economic downturn led to increased government intervention and regulatory changes, such as the Dodd-Frank Act, which strengthened the state's regulatory power. **(Strengthened state)**\n- **Healthcare Reform (2010)**: Passage of the Affordable Care Act (ACA), which expanded the role of the state in healthcare and faced significant opposition from civil society. **(Strengthened state, Weakened civil society)**\n- **Ferguson Protests (2014)**: Civil unrest following the shooting of Michael Brown, which highlighted issues of police brutality and racial injustice, leading to increased activism and the Black Lives Matter movement. **(Strengthened civil society)**\n- **2016 Presidential Election**: The election of Donald Trump, who ran on a populist platform, led to significant shifts in policy and a polarized political environment. **(Weakened state, Strengthened civil society)**\n- **Charlottesville Rally (2017)**: A white nationalist rally in Charlottesville, which brought issues of racial tension and extremism to the forefront, leading to increased civil society activism and debates about free speech and public safety. **(Strengthened civil society)**\n- **MeToo Movement (2017)**: The widespread exposure of sexual harassment and assault, leading to significant changes in workplace norms and public discourse. **(Strengthened civil society)**\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n1909-1918: <7.8, 9.2>\n1919-1928: <7.6, 9.0>\n1929-1938: <7.0, 9.5>\n1939-1948: <7.5, 9.8>\n1949-1958: <7.7, 9.6>\n1959-1968: <8.5, 9.5>\n1969-1978: <9.0, 8.5>\n1979-1988: <9.3, 8.0>\n1989-1998: <9.5, 7.8>\n1999-2008: <9.1, 8.2>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2009-2018\n- state_power (float, 0-10): absolute state power at the end of 2009-2018\n- society_change (float): society_power change vs. 1999-2008\n- state_change (float): state_power change vs. 1999-2008\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2019-2028": "You are placing the country of United States in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1789\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2019-2028, building on the established trajectory. Start\nfrom where United States stood at the end of 2009-2018, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2019-2028:\n### Trends:\n- **Polarization and Partisan Conflict**: The increasing polarization and partisan conflict have weakened both the state and civil society by creating gridlock and reducing the ability to reach consensus on key issues.\n- **Economic Inequality**: The growing economic inequality has weakened civil society by diminishing trust in institutions and exacerbating social tensions, while also potentially weakening the state by reducing the legitimacy of its policies.\n- **Technological Advancements and Social Media**: The rapid advancement of technology and the spread of social media have both strengthened and weakened civil society. On one hand, they empower citizens to organize and voice their opinions; on the other hand, they can spread misinformation and deepen divisions.\n- **Demographic Shifts**: The demographic shifts, including the aging population and increasing diversity, have complex effects. They can strengthen civil society by promoting more inclusive policies but also strain state resources and social cohesion.\n- **Climate Change and Environmental Awareness**: Growing awareness of climate change has strengthened civil society through increased activism and advocacy, but the state has been slow to respond effectively, potentially weakening its legitimacy.\n\n### Events:\n- **2020 Presidential Election and its Aftermath**: The contentious 2020 presidential election and the subsequent January 6th Capitol insurrection significantly weakened the state by challenging the peaceful transfer of power and undermining trust in democratic institutions.\n- **COVID-19 Pandemic**: The COVID-19 pandemic initially strengthened the state through emergency powers and public health measures, but over time, it weakened both the state and civil society through economic disruptions, social isolation, and political conflict over public health measures.\n- **Black Lives Matter Protests of 2020**: The widespread protests following the murder of George Floyd strengthened civil society by amplifying social justice movements and increasing public pressure for systemic reforms.\n- **Supreme Court Decisions (e.g., Dobbs v. Jackson Women's Health Organization)**: The 2022 Supreme Court decision to overturn Roe v. Wade strengthened the state's ability to enforce conservative policies but weakened civil society by igniting further protests and political polarization.\n- **2023 Midterm Elections**: The 2023 midterm elections saw a significant shift in political control, which strengthened the state by altering the balance of power but also intensified partisan conflict and gridlock.\n\nTrajectory so far (period: <society_power, state_power>):\n1789-1798: <6.0, 5.0>\n1799-1808: <7.0, 6.5>\n1809-1818: <7.2, 6.8>\n1819-1828: <7.1, 7.0>\n1829-1838: <7.3, 7.2>\n1839-1848: <7.5, 7.6>\n1849-1858: <7.3, 7.8>\n1859-1868: <6.8, 8.3>\n1869-1878: <7.0, 8.5>\n1879-1888: <7.2, 8.8>\n1889-1898: <7.3, 8.6>\n1899-1908: <7.6, 8.8>\n1909-1918: <7.8, 9.2>\n1919-1928: <7.6, 9.0>\n1929-1938: <7.0, 9.5>\n1939-1948: <7.5, 9.8>\n1949-1958: <7.7, 9.6>\n1959-1968: <8.5, 9.5>\n1969-1978: <9.0, 8.5>\n1979-1988: <9.3, 8.0>\n1989-1998: <9.5, 7.8>\n1999-2008: <9.1, 8.2>\n2009-2018: <9.3, 7.9>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2019-2028\n- state_power (float, 0-10): absolute state power at the end of 2019-2028\n- society_change (float): society_power change vs. 2009-2018\n- state_change (float): state_power change vs. 2009-2018\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1789-1798": "{\n  \"society_power\": 6.0,\n  \"state_power\": 5.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"Ratification of the Constitution and Bill of Rights\",\n  \"reasoning\": \"Civil society was moderately organized with strong protections, while the state had a functioning but limited bureaucracy.\"\n}",
    "1799-1808": "{\n  \"society_power\": 7.0,\n  \"state_power\": 6.5,\n  \"society_change\": 1.0,\n  \"state_change\": 1.5,\n  \"key_event\": \"Louisiana Purchase and rise of political parties\",\n  \"reasoning\": \"The Louisiana Purchase expanded state territory and influence, while the rise of political parties and democratic participation strengthened civil society.\"\n}",
    "1809-1818": "{\n  \"society_power\": 7.2,\n  \"state_power\": 6.8,\n  \"society_change\": 0.2,\n  \"state_change\": 0.3,\n  \"key_event\": \"War of 1812 and early industrialization\",\n  \"reasoning\": \"The War of 1812 strengthened national identity and state capacity, while early industrialization bolstered civil society through economic growth and new associations.\"\n}",
    "1819-1828": "{\n  \"society_power\": 7.1,\n  \"state_power\": 7.0,\n  \"society_change\": -1.1,\n  \"state_change\": 0.2,\n  \"key_event\": \"Panic of 1819 and Missouri Compromise\",\n  \"reasoning\": \"Economic crisis and sectional tensions weakened civil society, while the state's regulatory and administrative roles expanded.\"\n}",
    "1829-1838": "{\n  \"society_power\": 7.3,\n  \"state_power\": 7.2,\n  \"society_change\": 0.2,\n  \"state_change\": 0.2,\n  \"key_event\": \"Rise of Jacksonian Democracy\",\n  \"reasoning\": \"Jacksonian democracy expanded political participation, strengthening civil society, while centralizing executive power, enhancing state authority.\"\n}",
    "1839-1848": "{\n  \"society_power\": 7.5,\n  \"state_power\": 7.6,\n  \"society_change\": 0.2,\n  \"state_change\": 0.4,\n  \"key_event\": \"Abolitionist Movement, Economic Growth, Mexican-American War\",\n  \"reasoning\": \"The abolitionist movement and economic growth strengthened civil society, while state power increased due to territorial expansion and industrialization.\"\n}",
    "1849-1858": "{\n  \"society_power\": 7.3,\n  \"state_power\": 7.8,\n  \"society_change\": -1.2,\n  \"state_change\": 1.2,\n  \"key_event\": \"Rise of Abolitionism and Kansas-Nebraska Act\",\n  \"reasoning\": \"Abolitionism strengthened civil society but increased sectional tensions, while the Kansas-Nebraska Act weakened federal authority and exacerbated conflict.\"\n}",
    "1859-1868": "{\n  \"society_power\": 6.8,\n  \"state_power\": 8.3,\n  \"society_change\": -1.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"American Civil War (1861-1865)\",\n  \"reasoning\": \"The Civil War centralized federal power while weakening Southern civil society, leading to a net decrease in societal power and a modest increase in state power.\"\n}",
    "1869-1878": "{\n  \"society_power\": 7.0,\n  \"state_power\": 8.5,\n  \"society_change\": 0.2,\n  \"state_change\": 0.2,\n  \"key_event\": \"14th and 15th Amendments, Enforcement Acts\",\n  \"reasoning\": \"The 14th and 15th Amendments and Enforcement Acts strengthened civil society by empowering African Americans and enhancing state capacity to enforce civil rights, despite the weakening effects of the Compromise of 1877 and the Panic of 1873.\"\n}",
    "1879-1888": "{\n  \"society_power\": 7.2,\n  \"state_power\": 8.8,\n  \"society_change\": 0.2,\n  \"state_change\": 0.3,\n  \"key_event\": \"Industrialization, labor movement, regulatory reforms\",\n  \"reasoning\": \"Industrialization and labor movements strengthened civil society, while regulatory reforms bolstered state power.\"\n}",
    "1889-1898": "{\n  \"society_power\": 7.3,\n  \"state_power\": 8.6,\n  \"society_change\": 0.1,\n  \"state_change\": -1.2,\n  \"key_event\": \"Panic of 1893 and Populist Movement\",\n  \"reasoning\": \"The economic depression and rural mobilization strengthened civil society, while state power weakened due to regulatory challenges and labor conflicts.\"\n}",
    "1899-1908": "{\n  \"society_power\": 7.6,\n  \"state_power\": 8.8,\n  \"society_change\": 0.3,\n  \"state_change\": 0.2,\n  \"key_event\": \"Progressive Era Reforms and Labor Movements\",\n  \"reasoning\": \"The Progressive Era strengthened civil society through reforms and labor movements, while the state's regulatory power expanded with trust-busting and new legislation.\"\n}",
    "1909-1918": "{\n  \"society_power\": 7.8,\n  \"state_power\": 9.2,\n  \"society_change\": 0.2,\n  \"state_change\": 0.4,\n  \"key_event\": \"World War I and Progressive Reforms\",\n  \"reasoning\": \"World War I increased state power, while Progressive reforms bolstered civil society, but corporate influence and wartime restrictions somewhat limited societal gains.\"\n}",
    "1919-1928": "{\n  \"society_power\": 7.6,\n  \"state_power\": 9.0,\n  \"society_change\": -1.2,\n  \"state_change\": -1.2,\n  \"key_event\": \"Prohibition, Palmer Raids, 19th Amendment\",\n  \"reasoning\": \"Prohibition and Palmer Raids increased state power but weakened civil society. The 19th Amendment bolstered civil society, but the overall trend saw both state and society power slightly diminishing compared to the previous decade.\"\n}",
    "1929-1938": "{\n  \"society_power\": 7.0,\n  \"state_power\": 9.5,\n  \"society_change\": -1.6,\n  \"state_change\": 0.5,\n  \"key_event\": \"New Deal Programs, Great Depression\",\n  \"reasoning\": \"The Great Depression weakened civil society but the New Deal strengthened state power significantly.\"\n}",
    "1939-1948": "{\n  \"society_power\": 7.5,\n  \"state_power\": 9.8,\n  \"society_change\": 0.5,\n  \"state_change\": 0.3,\n  \"key_event\": \"World War II and New Deal policies\",\n  \"reasoning\": \"The war and New Deal expanded state power, while labor unions and civil rights measures strengthened society.\"\n}",
    "1949-1958": "{\n  \"society_power\": 7.7,\n  \"state_power\": 9.6,\n  \"society_change\": 0.2,\n  \"state_change\": 0.2,\n  \"key_event\": \"Civil Rights Movement and Cold War\",\n  \"reasoning\": \"The Civil Rights Movement strengthened civil society through social activism, while the Cold War heightened national security, expanding state power.\"\n}",
    "1959-1968": "{\n  \"society_power\": 8.5,\n  \"state_power\": 9.5,\n  \"society_change\": 0.8,\n  \"state_change\": -1.0,\n  \"key_event\": \"Civil Rights Movement and Voting Rights Act\",\n  \"reasoning\": \"The Civil Rights Movement and Voting Rights Act significantly strengthened civil society, while state power slightly declined due to increased social resistance and internal conflicts.\"\n}",
    "1969-1978": "{\n  \"society_power\": 9.0,\n  \"state_power\": 8.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"Civil Rights and Anti-War Protests\",\n  \"reasoning\": \"Civil society strengthened through increased activism and advocacy, while state power was weakened by economic challenges and political scandals.\"\n}",
    "1979-1988": "{\n  \"society_power\": 9.3,\n  \"state_power\": 8.0,\n  \"society_change\": 0.3,\n  \"state_change\": -1.0,\n  \"key_event\": \"Reaganomics and economic deregulation\",\n  \"reasoning\": \"Reaganomics and conservative policies strengthened civil society by reducing state intervention in the economy and social welfare, while the state's role in regulation and control was weakened.\"\n}",
    "1989-1998": "{\n  \"society_power\": 9.5,\n  \"state_power\": 7.8,\n  \"society_change\": 0.2,\n  \"state_change\": -1.2,\n  \"key_event\": \"Rise of the Internet and Economic Globalization\",\n  \"reasoning\": \"The rise of the internet and economic globalization strengthened civil society's organizational capacity and influence, while reducing the state's economic and regulatory control.\"\n}",
    "1999-2008": "{\n  \"society_power\": 9.1,\n  \"state_power\": 8.2,\n  \"society_change\": -1.4,\n  \"state_change\": 0.4,\n  \"key_event\": \"9/11 and subsequent state expansion\",\n  \"reasoning\": \"Civil society weakened by economic inequality and surveillance, while state power increased due to military expansion and the War on Terror.\"\n}",
    "2009-2018": "{\n  \"society_power\": 9.3,\n  \"state_power\": 7.9,\n  \"society_change\": 0.2,\n  \"state_change\": -1.0,\n  \"key_event\": \"Growing political polarization and civil society activism\",\n  \"reasoning\": \"Political polarization weakened state effectiveness, while civil society activism strengthened civic engagement and resistance.\"\n}",
    "2019-2028": "{\n  \"society_power\": 8.9,\n  \"state_power\": 7.4,\n  \"society_change\": -4.0,\n  \"state_change\": -5.5,\n  \"key_event\": \"Polarization, economic inequality, and 2020 election aftermath\",\n  \"reasoning\": \"Polarization and economic inequality have significantly weakened both state and civil society, while key events like the 2020 election and its aftermath further eroded trust and cohesion.\"\n}"
  }
}

==> experiments/results/united-states__vdem.json <==
{
  "country": "United States",
  "model": "V-Dem",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 8.29,
    "1799-1808": 8.29,
    "1809-1818": 8.29,
    "1819-1828": 8.29,
    "1829-1838": 8.29,
    "1839-1848": 8.29,
    "1849-1858": 8.29,
    "1859-1868": 8.29,
    "1869-1878": 8.29,
    "1879-1888": 8.29,
    "1889-1898": 8.29,
    "1899-1908": 8.29,
    "1909-1918": 8.29,
    "1919-1928": 8.24,
    "1929-1938": 8.41,
    "1939-1948": 8.51,
    "1949-1958": 8.15,
    "1959-1968": 8.61,
    "1969-1978": 9.06,
    "1979-1988": 9.6,
    "1989-1998": 9.68,
    "1999-2008": 9.64,
    "2009-2018": 9.71,
    "2019-2028": 9.41
  },
  "state_power": {
    "1789-1798": 9.5,
    "1799-1808": 5.0,
    "1809-1818": 6.5,
    "1819-1828": 6.5,
    "1829-1838": 7.5,
    "1839-1848": 8.0,
    "1849-1858": 8.0,
    "1859-1868": 8.0,
    "1869-1878": 9.0,
    "1879-1888": 9.0,
    "1889-1898": 9.5,
    "1899-1908": 9.854,
    "1909-1918": 9.854,
    "1919-1928": 9.854,
    "1929-1938": 9.854,
    "1939-1948": 9.854,
    "1949-1958": 9.854,
    "1959-1968": 9.854,
    "1969-1978": 9.854,
    "1979-1988": 9.854,
    "1989-1998": 9.854,
    "1999-2008": 9.854,
    "2009-2018": 9.854,
    "2019-2028": 9.746
  },
  "key_event": {
    "1789-1798": "",
    "1799-1808": "",
    "1809-1818": "",
    "1819-1828": "",
    "1829-1838": "",
    "1839-1848": "",
    "1849-1858": "",
    "1859-1868": "",
    "1869-1878": "",
    "1879-1888": "",
    "1889-1898": "",
    "1899-1908": "",
    "1909-1918": "",
    "1919-1928": "",
    "1929-1938": "",
    "1939-1948": "",
    "1949-1958": "",
    "1959-1968": "",
    "1969-1978": "",
    "1979-1988": "",
    "1989-1998": "",
    "1999-2008": "",
    "2009-2018": "",
    "2019-2028": ""
  },
  "reasoning": {
    "1789-1798": "V-Dem",
    "1799-1808": "V-Dem",
    "1809-1818": "V-Dem",
    "1819-1828": "V-Dem",
    "1829-1838": "V-Dem",
    "1839-1848": "V-Dem",
    "1849-1858": "V-Dem",
    "1859-1868": "V-Dem",
    "1869-1878": "V-Dem",
    "1879-1888": "V-Dem",
    "1889-1898": "V-Dem",
    "1899-1908": "V-Dem",
    "1909-1918": "V-Dem",
    "1919-1928": "V-Dem",
    "1929-1938": "V-Dem",
    "1939-1948": "V-Dem",
    "1949-1958": "V-Dem",
    "1959-1968": "V-Dem",
    "1969-1978": "V-Dem",
    "1979-1988": "V-Dem",
    "1989-1998": "V-Dem",
    "1999-2008": "V-Dem",
    "2009-2018": "V-Dem",
    "2019-2028": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/zambia-northern-rhodesia__anthropic-claude-opus-4-8.json <==
{
  "country": "Zambia (Northern Rhodesia)",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1911,
      1920
    ],
    [
      1921,
      1930
    ],
    [
      1931,
      1940
    ],
    [
      1941,
      1950
    ],
    [
      1951,
      1960
    ],
    [
      1961,
      1970
    ],
    [
      1971,
      1980
    ],
    [
      1981,
      1990
    ],
    [
      1991,
      2000
    ],
    [
      2001,
      2010
    ],
    [
      2011,
      2020
    ]
  ],
  "society_power": {
    "1911-1920": 2.5,
    "1921-1930": 2.5,
    "1931-1940": 3.0,
    "1941-1950": 4.5,
    "1951-1960": 5.0,
    "1961-1970": 5.0,
    "1971-1980": 3.5,
    "1981-1990": 5.0,
    "1991-2000": 5.5,
    "2001-2010": 6.0,
    "2011-2020": 4.5
  },
  "state_power": {
    "1911-1920": 2.5,
    "1921-1930": 4.0,
    "1931-1940": 4.5,
    "1941-1950": 5.0,
    "1951-1960": 6.0,
    "1961-1970": 7.0,
    "1971-1980": 6.5,
    "1981-1990": 4.5,
    "1991-2000": 4.0,
    "2001-2010": 5.0,
    "2011-2020": 5.5
  },
  "key_event": {
    "1911-1920": "BSA Company rule; two Rhodesias amalgamated in 1911",
    "1921-1930": "1924 Crown Colony status and Copperbelt mining development",
    "1931-1940": "1935 Copperbelt strike amid mining expansion and indirect rule",
    "1941-1950": "1948 African Congress and 1949 Mineworkers' Union formation",
    "1951-1960": "Central African Federation imposed amid nationalist and union mobilization",
    "1961-1970": "Independence (1964), copper wealth, and centralizing state consolidation",
    "1971-1980": "1972-73 one-party state; copper collapse hollows state capacity",
    "1981-1990": "Economic collapse and rise of ZCTU/MMD opposition",
    "1991-2000": "1991 multiparty transition, then MMD authoritarian backsliding",
    "2001-2010": "Copper boom and debt relief revive state; civil society checks executive",
    "2011-2020": "PF democratic erosion; media/opposition crackdowns amid 2020 debt default"
  },
  "reasoning": {
    "1911-1920": "Administered by the British South Africa Company with a thin, extractive presence reliant on local chiefs and minimal bureaucracy, so state reach was weak; African society remained organized around fragmented traditional authorities with no autonomous modern associations able to check the Company, keeping both scores low.",
    "1921-1930": "The transfer to Colonial Office rule formalized a stronger administrative state with growing fiscal capacity from copper and taxation, while African society remained caged by indirect rule, reserves, and exclusion from the settler-only Legislative Council, leaving society power unchanged.",
    "1931-1940": "Copperbelt recovery deepened the colonial state's revenue and coercive reach while indirect rule formalized rural penetration, nudging state power upward; urbanization and the 1935 strike, welfare associations, and separatist churches incubated African collective capacity, giving society a modest but real gain despite continued repression.",
    "1941-1950": "Copperbelt proletarianization, welfare societies, the 1948 Northern Rhodesia African Congress, and the 1949 African Mineworkers' Union gave society its first durable, territory-wide organizational base, driving a clear rise. State power inched up as administrative capacity and settler/corporate power deepened, but the colonial state remained fiscally dependent on mining companies and reliant on co-opted chiefs.",
    "1951-1960": "The copper boom and settler-dominated Federation (1953) substantially strengthened state fiscal and coercive capacity, while African unions and nationalist parties grew despite emergency crackdowns—yielding a net society gain tempered by repression.",
    "1961-1970": "Independence, copper-funded fiscal resources, mine nationalization, and expanded emergency/security powers markedly strengthened the sovereign state, though a weak inherited administrative base kept it from the top tier. Society's nationalist mobilization and union growth were offset by suppression of the Lumpa Church, co-optation of unions, pressure on the opposition, and ethno-regional fragmentation, leaving societal power roughly flat.",
    "1971-1980": "The 1972-73 one-party entrenchment and co-optation of associations sharply curtailed autonomous civil society (only the mineworkers' union retained real strength), while the post-1974 copper crash, mounting debt, and border closure hollowed out state fiscal and administrative capacity even as despotic party control expanded—a net slight decline in effective state power.",
    "1981-1990": "Copper collapse, debt, IMF dependence, food riots, coup plots, and hollowed parastatals sharply eroded state capacity and legitimacy, while urban labor (ZCTU/Chiluba) and the 1990 MMD coalition of unions, churches, and business revitalized an autonomous civil society that decisively pressured the one-party state.",
    "1991-2000": "The 1991 democratic transition, free press, and church/NGO growth strengthened society, but deepening poverty, HIV/AIDS, and MMD's semi-authoritarian consolidation (1996 constitutional manipulation, states of emergency) partly offset gains. State coercion rose episodically, but economic collapse, privatization of ZCCM, and lost patronage eroded the state's material capacity overall.",
    "2001-2010": "The copper supercycle and HIPC debt relief expanded fiscal capacity and state autonomy, lifting state power from weak toward moderate, while an assertive Oasis Forum, churches, press, and courts blocked Chiluba's third term and drove anti-graft accountability, modestly strengthening society despite poverty and HIV/AIDS constraints and the late-decade retreat under Banda.",
    "2011-2020": "Civil society was progressively squeezed—closure of The Post and Prime TV, NGO/cyber laws, and the arrest of Hichilema shrank associational and press space, pulling society down from 6.0 to 4.5. The state's despotic and infrastructural reach grew (surveillance, coercion, Chinese-financed projects), nudging state power up, but the 2020 sovereign default exposed genuinely weak fiscal capacity, capping the rise at a modest +0.5."
  },
  "events_trends_prompt": {
    "1911-1920": "",
    "1921-1930": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1921-1930 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1921-1930. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1931-1940": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1931-1940 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1931-1940. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1941-1950": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1941-1950 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1941-1950. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1951-1960": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1951-1960 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1951-1960. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1961-1970": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1961-1970 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1961-1970. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1971-1980": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1971-1980 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1971-1980. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1981-1990": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1981-1990 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1981-1990. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1991-2000": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1991-2000 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1991-2000. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2001-2010": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 2001-2010 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2001-2010. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2011-2020": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 2011-2020 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2011-2020. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1911-1920": "",
    "1921-1930": "# Zambia (Northern Rhodesia) 1921–1930: State vs. Society\n\n**Trends:**\n\n- **Consolidation of British South Africa Company (BSAC) administration** — Company rule persisted through 1923 and continued shaping economic/land policy even after political transfer; slow institutional deepening of an externally-controlled, extractive administrative apparatus. *Strengthened a narrow \"despotic\" state capacity while offering little to society.*\n\n- **Development of the Copperbelt mining economy** — Prospecting and the discovery of major copper deposits (Roan Antelope, Nkana, Mufulira) accelerated through the late 1920s, laying groundwork for large-scale mining. *Strengthened the state's fiscal/economic base; simultaneously began creating a concentrated African wage-labor force (embryonic civil-society organizing potential).*\n\n- **Labor migration and proletarianization** — Growing circulation of African men into mines, farms, and to Southern Rhodesia/South Africa, partly driven by hut/poll taxation forcing cash-earning. *Strengthened state (tax revenue, labor control) and disrupted traditional rural authority; created new urban African concentrations with latent collective power.*\n\n- **Entrenchment of indirect rule and the reserve/land system** — Reliance on chiefs as intermediaries and the demarcation of native reserves, alienating land for European settlers and companies. *Strengthened state penetration into rural areas via co-opted chiefs; weakened autonomous local society by restricting land and mobility.*\n\n- **Growth of the European settler community and its political demands** — Settlers pressing for representation and influence over policy. *Strengthened one privileged segment of \"society\" (settlers) while the African majority remained excluded—an unbalanced, non-inclusive civil society.*\n\n**Events:**\n\n- **End of BSAC rule / establishment of Crown Colony status (1924)** — Administration transferred to the British Colonial Office; a Governor and appointed/partly-elected Legislative and Executive Councils were created. *Strengthened and formalized the state; gave settlers (not Africans) a foothold in governance.*\n\n- **Creation of the Legislative Council with elected (settler) members (1924)** — Introduced a limited representative institution. *Modest strengthening of settler civil-society voice; excluded the African majority.*\n\n- **Formal opening/large-scale development of Copperbelt mines (late 1920s)** — Rapid establishment of mining towns and company operations by ~1928–1930. *Strengthened state revenue and set the stage for later African mineworker mobilization.*\n\n- **Onset of the Great Depression (1929–1930)** — Collapsing copper prices threatened the young mining economy toward the decade's end. *Weakened state fiscal capacity and threatened labor conditions, straining both state and emerging worker society.*\n\n---\n\n*Caveat:* Acemoğlu and Robinson do not analyze 1920s Northern Rhodesia in detail; this applies their **\"despotic Leviathan\" / caged-society** lens—a strong extractive colonial state paired with a suppressed, non-inclusive African civil society kept well outside the \"corridor.\"",
    "1931-1940": "# Zambia (Northern Rhodesia), 1931–1940: State and Society\n\n**Trends:**\n\n- **Copperbelt mining expansion and consolidation** — After the early-1930s Depression slump, copper production and export recovered strongly by the late 1930s. This deepened a capital-intensive, foreign-owned (Anglo American, Rhodesian Selection Trust) enclave economy, strengthening the colonial state's revenue base and its coercive/administrative reach, while entrenching an extractive structure that concentrated power in state and corporate hands rather than broad society.\n\n- **Rapid African urbanization and proletarianization** — Migrant labor drew tens of thousands of African workers into mine compounds and towns, creating a concentrated wage-earning population. This is double-edged in the framework: it strengthened the state/corporate labor-control apparatus (compound system, pass laws) but also incubated new forms of African associational life and collective capacity — a latent strengthening of society.\n\n- **Deepening of indirect rule** — Consolidation of \"Native Authorities\" and Native Courts (following the 1929/1936 native administration ordinances) formalized chiefly power as an instrument of the state. This strengthened the state's rural penetration while co-opting and weakening autonomous traditional/customary society by making chiefs agents of the administration.\n\n- **Growth of settler political influence** — European settlers steadily gained elected representation and lobbying weight in the Legislative Council, and pushed for amalgamation with Southern Rhodesia. This strengthened a narrow (racially exclusive) slice of society vis-à-vis the metropolitan state, but did nothing for the African majority's power.\n\n- **Emergence of African welfare associations and separatist churches** — Slow spread of urban welfare societies, mission-educated elites, and independent (Watchtower/millenarian) religious movements built organizational skills and networks — an incremental strengthening of African civil society's capacity for mobilization.\n\n**Events:**\n\n- **1935 Copperbelt strike (Mufulira, Nkana, Roan Antelope, Luanshya)** — The first major African miners' strike; violently suppressed (six killed at Roan Antelope). It demonstrated and briefly strengthened African collective action (society), while the repressive response and the subsequent Russell Commission of inquiry displayed and reinforced state coercive power.\n\n- **The Great Depression's early-1930s impact (c. 1931–1933)** — Copper price collapse forced mine closures and mass layoffs, \"repatriating\" thousands of African workers to rural areas. This temporarily weakened both the state's fiscal position and the nascent urban working class/society.\n\n- **1938 Bledisloe Commission** — Royal Commission investigating amalgamation of the two Rhodesias and Nyasaland. It elevated settler-versus-Colonial-Office contestation and stimulated early African political petitioning against amalgamation, sharpening both settler and (nascent) African political consciousness.\n\n- **1938 (and preceding) Pim Report / financial inquiries** — Reviews of Northern Rhodesia's finances and administration reshaped fiscal and administrative arrangements, marginally affecting state administrative capacity.\n\n- **Founding/spread of African welfare associations (e.g., late 1930s Livingstone and Copperbelt societies)** — Discrete organizational formations that seeded later nationalist and trade-union structures, strengthening society's organizational base.\n\n---\n\n*Caveat:* Acemoğlu and Robinson do not treat interwar Northern Rhodesia in detail; this applies their state-capacity/society-capacity lens to the standard colonial historiography, so specific attributions (especially the \"strengthening society\" claims for African organizations) are interpretive.",
    "1941-1950": "# Zambia (Northern Rhodesia), 1941–1950: State vs. Society\n\n*Applying Acemoğlu & Robinson's framework, where \"liberty\" emerges from a balance between a capable (but not despotic) state and a mobilized (but not anarchic) society.*\n\n## Trends\n\n- **Copperbelt urbanization and proletarianization** — Rapid growth of mining towns (Kitwe, Mufulira, Ndola) created a concentrated, permanent African wage-labor force. *Strengthened society* by building the demographic base for collective action, weakening the rural-tribal fragmentation the colonial state relied upon.\n\n- **Consolidation of colonial administrative capacity** — Deepening of the Indirect Rule apparatus and Native Authorities. *Ambiguous:* strengthened the state's reach into rural areas, but the co-optation of chiefs also created intermediary power that the state depended on rather than controlling directly.\n\n- **Wartime and postwar economic dependence on copper exports** — Copper's strategic importance during and after WWII entrenched the mining companies (Anglo American, Rhodesian Selection Trust) as parallel power centers. *Strengthened a \"state-like\" corporate power* while keeping the actual colonial state fiscally dependent and economically narrow.\n\n- **Growth of African education and a small educated class (welfare/clerks/teachers)** — Slow expansion produced literate elites who could articulate grievances in colonial political language. *Strengthened society's* organizational and rhetorical capacity.\n\n- **Institutionalized racial segregation (color bar)** in employment, wages, and urban space — *Strengthened despotic/settler state power* over Africans while simultaneously generating the shared grievance that would later mobilize society.\n\n## Events\n\n- **1948 formation of the Northern Rhodesia African Congress** (from the federation of welfare societies) — A discrete organizational milestone. *Strengthened society* by creating the first territory-wide African political body.\n\n- **Federation of African Welfare Societies / rise of the welfare-society movement (mid-1940s)** — Concrete associational activity providing the institutional precursor to nationalist politics. *Strengthened society.*\n\n- **1949 recognition/entrenchment of the African Mineworkers' Union (registered 1949) and organized labor on the Copperbelt** — Following 1940 strikes, formal unionization gave labor durable bargaining power. *Strengthened society* against both companies and state.\n\n- **Onset of serious debate/proposals for Central African Federation (late 1940s)** — The push by settlers toward amalgamation with Southern Rhodesia. *Strengthened settler state power* (a specific external threat that African society mobilized against, catalyzing further organization).\n\n- **WWII service and demobilization (1945 onward)** — Returning African ex-servicemen brought raised expectations and experience. *Strengthened society's* assertiveness against colonial hierarchy.\n\n---\n**Caveat:** The single most transformative discrete events (the major 1935 and 1940 Copperbelt strikes) fall just outside your 1941–1950 window; the decade's dynamic is best read as the *organizational consolidation* of society-side power that those earlier shocks initiated.",
    "1951-1960": "# Zambia (Northern Rhodesia) 1951–1960 Through *The Narrow Corridor* Lens\n\n## Trends\n\n- **Copper boom and mining economy expansion (Korean War prices, sustained demand):** Surging copperbelt revenues strengthened the colonial/Federal state's fiscal capacity and coercive resources, but also enlarged an urbanized African wage-labor population—strengthening the *potential* for organized society.\n\n- **Rapid urbanization and proletarianization on the Copperbelt:** Growing towns (Kitwe, Ndola, Mufulira) concentrated African workers, creating dense networks and grievances that strengthened the mobilizational base of civil society against the state.\n\n- **Growth of the African Mineworkers' Union and broader trade unionism:** Building on the 1949 union, an increasingly organized labor movement strengthened society's capacity to bargain and contest employer/state power.\n\n- **Settler political consolidation and entrenchment of racial hierarchy:** The white-settler community's economic and political dominance (color bar, land alienation) grew, strengthening a narrow *elite-captured* state apparatus while suppressing African society.\n\n- **Spread of African nationalist political consciousness and party-building:** Rising literacy, mission-educated elites, and expanding party membership steadily deepened African civil-society organization.\n\n## Events\n\n- **Formation of the Central African Federation (1953):** Amalgamating Northern Rhodesia, Southern Rhodesia, and Nyasaland. Imposed largely against African wishes, it strongly strengthened settler-dominated state power and weakened African society's voice.\n\n- **African opposition/protest campaigns against Federation (1952–1953):** ANC-led mobilization and \"days of prayer\"; despite failing to stop Federation, it built organizational muscle in society.\n\n- **1955 Copperbelt strikes / continued labor militancy:** Major industrial action demonstrated and strengthened union power, though it prompted state repressive responses.\n\n- **State of emergency declarations and detentions (later 1950s):** Colonial coercive crackdowns detained activists, temporarily weakening organized society while displaying state coercive capacity.\n\n- **Split within nationalist movement—founding of the Zambia African National Congress (1958–59) under Kenneth Kaunda:** A more militant breakaway from the ANC reflected and channeled radicalized society.\n\n- **Banning of ZANC and arrest of Kaunda (1959):** State suppression weakened the immediate organization but catalyzed further mobilization; UNIP emerged (1959–60) as successor, ultimately strengthening society.\n\n---\n\n**Caveat:** I'm confident about the broad structural picture (copper economy, Federation, nationalist party evolution, labor unions), but you should verify specific dates for individual strikes, emergency declarations, and party foundings against a dedicated source, as some events cluster around the 1958–60 boundary.",
    "1961-1970": "# Zambia (Northern Rhodesia) 1961–1970 in *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Growth of African nationalist mass mobilization (1961–64):** The expansion of UNIP as a grassroots party building on the earlier ANC organized a broad rural and urban base. *Strengthened society* (organized capacity to make claims), and later contributed to state-building through the party apparatus.\n\n- **Copper-dependent economic boom:** High world copper prices through the 1960s gave the post-independence state enormous fiscal resources concentrated in Copperbelt mining revenues. *Strengthened the state* materially, while creating dependence on a narrow revenue base controlled from the center rather than broad-based taxation of society.\n\n- **Urbanization and growth of the mineworkers' labor movement:** The African Mineworkers' Union and Copperbelt urban populations grew as autonomous organized forces. *Strengthened society*, though the ruling party increasingly sought to co-opt/subordinate unions.\n\n- **Weak inherited administrative and human-capital base:** Colonial neglect left few educated administrators and a state apparatus built for extraction/control rather than service provision. This constrained state capacity even as revenues rose—an underlying weakness in the state's reach.\n\n- **Persistent ethno-regional/linguistic divisions (Bemba, Lozi, Tonga, Nyanja etc.):** Fragmentation shaped party competition and factional politics, tending to *weaken cohesive society* and giving elites incentives to centralize.\n\n**Events:**\n\n- **Dissolution of the Federation of Rhodesia and Nyasaland (1963):** Removed the settler-dominated federal superstructure, clearing the way for African majority rule. *Strengthened the (future Zambian) state and society.*\n\n- **Self-government elections and UNIP victory (1962–64), Kaunda as PM/President:** Consolidated nationalist control of state institutions. *Strengthened the state* under UNIP.\n\n- **Independence, 24 October 1964:** Establishment of the sovereign Republic of Zambia with Kenneth Kaunda as president. *Strengthened the state* (sovereign authority, monopoly of legitimate force).\n\n- **Lumpa Church uprising (1964):** Alice Lenshina's movement was violently suppressed by the incoming state around independence—an early assertion of state coercive dominance over an autonomous religious/social organization. *Strengthened state coercive capacity; weakened this segment of society.*\n\n- **Rhodesian UDI (1965) and border/trade disruption:** Southern Rhodesia's unilateral independence created security threats and forced costly reorientation of transport routes (e.g., toward TAZARA/Tanzania), justifying expanded state powers. *Strengthened the security state* while economically straining it.\n\n- **Emergency powers and early moves toward centralization (late 1960s):** Growing use of detention powers and pressure on opposition (ANC) and rival factions, foreshadowing the one-party state. *Strengthened the state, weakened political society.*\n\n- **Mulungushi/Matero economic reforms and mine nationalization (1968–1970):** State acquisition of majority stakes in copper mines and major firms. *Strongly strengthened the state* by giving it direct control over the commanding heights of the economy—reducing the independent economic power of private/foreign capital and, indirectly, of autonomous societal actors.\n\n*(Note: the formal one-party state came in 1972, just outside this window, but the 1968–70 measures set that trajectory of a \"Despotic\"/state-dominant drift away from the corridor.)*",
    "1971-1980": "# Zambia (1971–1980) through *The Narrow Corridor* Framework\n\nA note first: Zambia became independent in 1964, so by 1971 it was already the Republic of Zambia (not Northern Rhodesia, which was the pre-1964 colonial name). The 1971–1980 period is dominated by Kenneth Kaunda's consolidation of one-party rule and the collapse of the copper economy.\n\n## Trends\n\n- **Economic dependence on copper and price collapse (post-1974):** The oil shock and the crash in world copper prices gutted Zambia's single-export economy. This slow-moving fiscal deterioration weakened the state's capacity (revenue, patronage resources), even as nationalized mines nominally expanded state reach.\n\n- **Expansion of state economic control via parastatals (INDECO/ZIMCO/MINDECO):** Building on the 1968–70 Mulungushi/Matero nationalizations, the 1970s saw a growing web of state-owned enterprises. This strengthened the state's economic dominance while crowding out autonomous economic actors in civil society.\n\n- **Rising foreign debt and dependence on external lenders/IMF:** As copper revenue fell, Zambia borrowed heavily, creating external constraints that constrained (and thus weakened) genuine state autonomy and capacity over the decade.\n\n- **Urbanization and growth of an organized labor movement:** Continued migration to the Copperbelt strengthened the mineworkers' union (ZCTU/MUZ), one of the few institutionally robust elements of civil society able to resist the state—strengthening society.\n\n- **Absorption/co-optation of associational life into party structures:** UNIP steadily incorporated women's, youth, and other associations into the party, weakening independent civil society.\n\n## Events\n\n- **1972 Chona Commission and declaration of the \"One-Party Participatory Democracy\":** Kaunda banned opposition (notably the ANC and the newly formed United Progressive Party under Simon Kapwepwe). This was a decisive strengthening of the state at the direct expense of political pluralism and society.\n\n- **1973 new Constitution / Second Republic:** Legally entrenched UNIP as the sole party, formalizing the one-party state. Strong consolidation of state/party power; weakening of society's autonomous political voice.\n\n- **1973 closure of the border with Rhodesia:** Kaunda's support for liberation movements cut off a key trade/transit route, deepening economic hardship and weakening state fiscal capacity.\n\n- **1975 \"Watershed Speech\" and further nationalizations/land reform:** Extended state control over land and the economy—expanding the state's reach but overextending its administrative capacity.\n\n- **Housing of liberation movements (ZANU, ZAPU, ANC of SA, SWAPO):** Made Zambia a target for cross-border raids (esp. Rhodesian), imposing security burdens that strained the state.\n\n- **1976 state of emergency measures / repression amid economic crisis:** Coercive responses to unrest reflected a state leaning on emergency powers—strengthening coercive capacity while narrowing liberty.\n\n- **1978 election and challenges to Kaunda's candidacy:** UNIP amended rules to block rivals (Nkumbula, Kapwepwe, Chibesakunda), showing party manipulation—entrenching state/party dominance over society.\n\n- **Late-1970s food riots and cost-of-living unrest on the Copperbelt:** Popular mobilization against austerity signaled residual society pushback, though repeatedly suppressed.\n\n---\n\n**Caveat:** Acemoğlu and Robinson use Africa mainly to illustrate \"paper Leviathans\" and \"despotic\" versus \"absent\" states. Zambia in this decade fits the pattern of a state expanding *despotic* power (party monopoly, nationalization) while its actual *capacity* was hollowed out by the copper collapse—leaving society weak and unable to counterbalance, i.e., drifting away from the corridor toward despotism-with-low-capacity.",
    "1981-1990": "# Zambia (1981–1990) through *The Narrow Corridor* Lens\n\nA note on framing: In Acemoğlu and Robinson's terms, Zambia under Kenneth Kaunda's one-party UNIP state was a relatively \"despotic\"-leaning polity where a centralized party-state dominated a weak civil society. The 1980s were dominated by economic collapse that ultimately eroded *both* state capacity and the party's grip while, paradoxically, energizing pockets of organized society.\n\n## Trends\n\n- **Copper price collapse and terms-of-trade decline (slow-moving economic):** Chronic fall in copper revenues (the state's fiscal lifeblood via ZCCM) steadily gutted state resources and patronage capacity. **Weakened the state.**\n\n- **Mounting external debt and IMF/World Bank structural adjustment dependence (economic/institutional):** Rising debt and repeated stabilization programs subordinated economic policymaking to external creditors, hollowing out sovereign state autonomy. **Weakened the state.**\n\n- **Deterioration of parastatal and public-service capacity (institutional):** Declining real wages, shortages, and decaying infrastructure reduced the state's day-to-day administrative reach and legitimacy. **Weakened the state.**\n\n- **Rapid urbanization and demographic pressure on the Copperbelt/Lusaka (demographic):** A young, urban, wage-dependent population created concentrated constituencies vulnerable to price shocks and capable of collective action. **Strengthened society** (mobilization potential); pressured the state.\n\n- **Growing assertiveness of organized labor, especially the ZCTU (institutional/societal):** The Zambia Congress of Trade Unions and Frederick Chiluba emerged as the most credible autonomous countervailing force to UNIP. **Strengthened society.**\n\n- **Erosion of the one-party state's ideological legitimacy (\"Humanism\"/UNIP monopoly):** Economic failure discredited the party-state model over the decade. **Weakened the state.**\n\n## Events\n\n- **1985–1987 IMF austerity and the maize-meal subsidy removals:** Sharp price rises triggered unrest; Kaunda's **May 1987 break with the IMF** and reversion to a homegrown (\"New Economic Recovery\") program marked an acute rupture. **Weakened state legitimacy/capacity.**\n\n- **December 1986 Copperbelt food riots:** Deadly protests over subsidy cuts on the Copperbelt demonstrated the state's coercive limits and society's capacity for disruptive mobilization. **Weakened state; showed societal power.**\n\n- **Recurrent coup plots/attempts (e.g., the 1980 plot fallout continuing, and the October 1988 alleged plots):** Signaled fracturing within the security/elite apparatus. **Weakened the state.**\n\n- **1988 general elections (single-party, Kaunda re-elected):** Reaffirmed the UNIP monopoly formally but exposed declining enthusiasm. **Nominally strengthened, substantively hollow, state.**\n\n- **June 1990 riots and attempted coup (Lt. Mwamba Luchembe):** Massive Lusaka unrest (again sparked by maize-meal price rises) plus a briefly celebrated coup announcement revealed collapsing regime support. **Severely weakened the state.**\n\n- **July 1990 formation of the Movement for Multiparty Democracy (MMD):** A broad coalition of unions, business, churches, and intellectuals coalesced into an opposition movement, and Kaunda conceded to a multiparty referendum/elections. **Decisively strengthened civil society.**\n\n---\n\n*Caveat:* Zambia was known as Northern Rhodesia only until independence in 1964; by 1981–1990 it was the Republic of Zambia.",
    "1991-2000": "# Zambia 1991–2000: State and Society Power (Acemoğlu & Robinson Framework)\n\n**Framework note:** In *The Narrow Corridor*, liberty emerges when state and society are balanced (\"Shackled Leviathan\"). Below, items are assessed for whether they moved Zambia toward or away from that balance.\n\n## Trends\n\n- **Economic decline and copper dependence (slow-moving):** Continued collapse of copper prices and productivity through the 1990s eroded state fiscal capacity and patronage resources, **weakening the state's** material power.\n\n- **Structural adjustment and IMF/World Bank conditionality:** Privatization (including the eventual breakup of ZCCM, the state mining conglomerate) and liberalization shrank the state's economic role, **weakening the state** as a direct economic actor while shifting power toward markets/external actors rather than domestic society.\n\n- **Growth of independent media and NGOs:** Expansion of civil society organizations, press freedom, and church-based advocacy (Catholic bishops, Council of Churches) throughout the decade **strengthened society's** capacity to monitor and mobilize.\n\n- **Deepening poverty and HIV/AIDS epidemic (demographic):** Rising mortality, declining life expectancy, and worsening urban poverty **weakened society's** organizational capacity even as formal freedoms expanded.\n\n- **Erosion of the founding democratic promise:** After 1991's opening, gradual concentration of power in the MMD and executive **strengthened the state/incumbent** at society's expense.\n\n## Events\n\n- **1991 multiparty elections:** Frederick Chiluba (MMD) defeated Kenneth Kaunda, ending 27 years of UNIP one-party rule—a discrete rupture that **strengthened society** and represented a peaceful democratic transition.\n\n- **1991 lifting of the one-party state / constitutional reform:** Legalization of opposition parties **strengthened society** by institutionalizing pluralism.\n\n- **1993 declaration of a state of emergency (\"Zero Option\" plot):** Chiluba invoked emergency powers, **strengthening the executive/state** coercive capacity against opposition.\n\n- **1996 constitutional amendment (parentage/residency clause):** Barred Kaunda from running (requiring Zambian-born parents), **strengthening the incumbent state** while **weakening society/opposition** and civic legitimacy.\n\n- **1996 elections:** UNIP boycotted amid the constitutional manipulation; MMD's dominance **strengthened the incumbent state** and undermined electoral competition.\n\n- **1997 attempted coup (October):** A failed military coup led to another state of emergency and detentions (including Kaunda's brief arrest), **strengthening state coercive/repressive apparatus** in the short term.\n\n- **Privatization of ZCCM (late 1990s, culminating ~2000):** Sale of the copper mining conglomerate **weakened the state's** economic base and patronage machine.\n\n---\n*Caveat:* \"Northern Rhodesia\" was the colonial-era name; by 1991–2000 the country was independent **Zambia**. The events above pertain to the Zambian republic, not the colonial protectorate.",
    "2001-2010": "# Zambia 2001–2010 through *The Narrow Corridor* Framework\n\nA note first: Zambia was \"Northern Rhodesia\" only until 1964; by 2001–2010 it was simply Zambia. In Acemoğlu–Robinson terms, this decade shows a state trying to consolidate capacity (partly through resource wealth) while an assertive civil society, courts, and press pushed back against executive overreach—a contested \"Shackled Leviathan\" dynamic.\n\n## Trends\n\n- **Copper price supercycle (esp. 2003–2008):** Rising global copper demand (China) revived Zambia's core export, expanded fiscal revenue and state capacity, but also strengthened the state's autonomy from citizens (resource-rent dependence). *Strengthened the state.*\n\n- **Privatization aftermath and mine ownership (Chinese and other FDI):** Post-1990s mine sales matured into foreign-operated mines with weak local labor protections, fueling grievances and labor organizing. *Weakened society's leverage over economic elites; ambiguous for state capacity.*\n\n- **Debt relief under HIPC/MDRI (completion point 2005):** Cancellation of large external debt freed fiscal space and reduced donor conditionality pressure. *Strengthened the state.*\n\n- **Growth of independent media and civic/church associations:** NGOs, the Catholic and Protestant church bodies (via the Oasis Forum), and private press became durable mobilizing structures. *Strengthened society.*\n\n- **Persistent poverty, HIV/AIDS burden, and urban-rural divide:** High disease prevalence and poverty strained households and public services, limiting broad-based civic capacity even as elite civil society grew. *Weakened society.*\n\n- **Gradual institutionalization of multiparty competition:** Repeated contested elections normalized alternation and opposition strength (rise of Michael Sata's Patriotic Front). *Strengthened society.*\n\n## Events\n\n- **2001 general elections and the \"third term\" defeat:** Chiluba's attempt to change the constitution for a third term was blocked by the Oasis Forum, churches, and civil society; Levy Mwanawasa narrowly won a disputed election. *Strengthened society; checked executive overreach.*\n\n- **2002 lifting of Chiluba's immunity and corruption prosecutions:** Parliament stripped former president Chiluba's immunity; Mwanawasa launched a high-profile anti-corruption drive (Task Force on Corruption). *Strengthened state legitimacy and rule-of-law norms.*\n\n- **2007 London High Court civil judgment against Chiluba:** A foreign court found Chiluba liable for looting state funds, reinforcing anti-graft momentum. *Strengthened accountability/society; ambiguous for state autonomy.*\n\n- **2008 death of President Mwanawasa and Rupiah Banda's succession/election:** Peaceful (if tightly contested) transition tested and largely upheld constitutional order. *Mixed—strengthened institutional continuity but Banda era slowed anti-corruption zeal.*\n\n- **2009 acquittal of Chiluba in Zambian courts:** Domestic acquittal signaled a retreat from the anti-corruption drive under Banda. *Weakened accountability/society.*\n\n- **Collieries/Collum and Chinese mine labor disputes (late 2000s):** Recurrent violent labor clashes at Chinese-operated mines (culminating around 2010) galvanized nationalist and labor grievances that Sata's PF mobilized. *Strengthened oppositional society; strained state-labor relations.*\n\n- **2010 constitutional review process (NCC):** Ongoing contested drafting kept civil society engaged in defining state limits. *Strengthened society's role in shaping institutions.*\n\n**Caveat:** I've flagged the \"Northern Rhodesia\" naming issue since it's anachronistic for this period. If you'd like, I can weight these items more explicitly onto A&R's corridor diagram (state capacity axis vs. society power axis) for the decade.",
    "2011-2020": "# Zambia (2011–2020) through *The Narrow Corridor* Lens\n\nA note on framing: Acemoğlu and Robinson care about the *balance* between state and society (the \"Shackled Leviathan\" lives in the corridor). Zambia over this decade shows a state accumulating capacity and coercive reach while civil society is progressively squeezed—a drift *away* from the corridor toward a more Despotic (or at least unbalanced) configuration.\n\n## Trends\n\n- **Rising external debt and fiscal fragility (esp. Eurobonds from 2012 onward):** Slow-moving economic trend. Initially expanded state capacity (borrowing funded infrastructure), but by decade's end the debt overhang *weakened* the state's autonomy and effectiveness, culminating in default. Net: state capacity hollowed out beneath a facade of activity.\n\n- **Chinese-financed infrastructure and lending expansion:** Slow-moving trend increasing the state's despotic reach (roads, airports, digital surveillance capacity) while deepening external dependence. Strengthened the state's *coercive/infrastructural* arm relative to a domestic society that had little say in the terms.\n\n- **Copper-dependence and commodity price volatility:** Structural economic trend. Falling/erratic copper prices and disputes with mining firms constrained revenue, keeping the state fiscally weak and reliant on extraction rather than a broad social bargain—limiting the accountability that comes from taxing citizens.\n\n- **Democratic erosion / narrowing of civic space under the Patriotic Front (PF):** Gradual institutional trend of restricting NGOs, media, and opposition. Weakened society's countervailing power and strengthened the state's despotic autonomy.\n\n- **Demographic pressure—rapid population growth and youth unemployment:** Slow-moving demographic trend producing a large, frustrated urban youth cohort—latent mobilizational potential for society, but also a source of instability the state sought to police.\n\n## Events\n\n- **2011 general election—Michael Sata / PF defeat Rupiah Banda (MMD):** Discrete event. A peaceful electoral turnover initially signaled *societal* strength and institutional health (the corridor), though the incoming PF soon tilted toward centralization.\n\n- **Death of President Sata (Oct 2014) and 2015 by-election (Lungu wins narrowly):** Discrete events testing institutional resilience; succession was managed constitutionally (strengthening norms) but amid rising tension.\n\n- **2016 general election and disputed result / constitutional \"50%+1\" amendment:** Discrete event. Lungu's contested win, opposition legal challenges, and post-election crackdowns *weakened* trust in institutions and society's electoral voice.\n\n- **Arrest and treason charge of opposition leader Hakainde Hichilema (2017) and 2017 state of emergency (\"threatened state of emergency\"/Article 31):** Discrete events strongly *strengthening the despotic state* and *weakening society*—criminalizing opposition and expanding executive coercion.\n\n- **Shutdown/closure of *The Post* newspaper (2016) and pressure on independent media (e.g., Prime TV closure, 2020):** Discrete events directly *weakening civil society* by eliminating information channels and watchdogs.\n\n- **Cybersecurity/NGO regulatory measures (Cyber Security and Cyber Crimes Act; NGO Act enforcement):** Discrete legislative events expanding *state surveillance and control* over associational and online life.\n\n- **November 2020 sovereign debt default (first African COVID-era default):** Discrete event exposing the *weakness* of state fiscal capacity, undermining the developmental legitimacy the PF had claimed.\n\n---\n\n**Overall trajectory:** Rather than moving into the corridor, Zambia in 2011–2020 drifted toward an increasingly **despotic tilt**—the state's coercive and infrastructural reach grew (partly on borrowed money) while independent media, courts, opposition, and civil society were progressively constrained. The 2020 default revealed that this state, though more repressive, was not actually more *capable* in the sense A&R value—a reminder that despotic reach and genuine state capacity are not the same. (The 2021 electoral turnover to Hichilema, just outside your window, would later suggest society's countervailing power was suppressed but not extinguished.)"
  },
  "score_prompt": {
    "1911-1920": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1911-1920. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nZambia (Northern Rhodesia) during 1911-1920 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1921-1930": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1921-1930, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1911-1920, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1921-1930:\n# Zambia (Northern Rhodesia) 1921–1930: State vs. Society\n\n**Trends:**\n\n- **Consolidation of British South Africa Company (BSAC) administration** — Company rule persisted through 1923 and continued shaping economic/land policy even after political transfer; slow institutional deepening of an externally-controlled, extractive administrative apparatus. *Strengthened a narrow \"despotic\" state capacity while offering little to society.*\n\n- **Development of the Copperbelt mining economy** — Prospecting and the discovery of major copper deposits (Roan Antelope, Nkana, Mufulira) accelerated through the late 1920s, laying groundwork for large-scale mining. *Strengthened the state's fiscal/economic base; simultaneously began creating a concentrated African wage-labor force (embryonic civil-society organizing potential).*\n\n- **Labor migration and proletarianization** — Growing circulation of African men into mines, farms, and to Southern Rhodesia/South Africa, partly driven by hut/poll taxation forcing cash-earning. *Strengthened state (tax revenue, labor control) and disrupted traditional rural authority; created new urban African concentrations with latent collective power.*\n\n- **Entrenchment of indirect rule and the reserve/land system** — Reliance on chiefs as intermediaries and the demarcation of native reserves, alienating land for European settlers and companies. *Strengthened state penetration into rural areas via co-opted chiefs; weakened autonomous local society by restricting land and mobility.*\n\n- **Growth of the European settler community and its political demands** — Settlers pressing for representation and influence over policy. *Strengthened one privileged segment of \"society\" (settlers) while the African majority remained excluded—an unbalanced, non-inclusive civil society.*\n\n**Events:**\n\n- **End of BSAC rule / establishment of Crown Colony status (1924)** — Administration transferred to the British Colonial Office; a Governor and appointed/partly-elected Legislative and Executive Councils were created. *Strengthened and formalized the state; gave settlers (not Africans) a foothold in governance.*\n\n- **Creation of the Legislative Council with elected (settler) members (1924)** — Introduced a limited representative institution. *Modest strengthening of settler civil-society voice; excluded the African majority.*\n\n- **Formal opening/large-scale development of Copperbelt mines (late 1920s)** — Rapid establishment of mining towns and company operations by ~1928–1930. *Strengthened state revenue and set the stage for later African mineworker mobilization.*\n\n- **Onset of the Great Depression (1929–1930)** — Collapsing copper prices threatened the young mining economy toward the decade's end. *Weakened state fiscal capacity and threatened labor conditions, straining both state and emerging worker society.*\n\n---\n\n*Caveat:* Acemoğlu and Robinson do not analyze 1920s Northern Rhodesia in detail; this applies their **\"despotic Leviathan\" / caged-society** lens—a strong extractive colonial state paired with a suppressed, non-inclusive African civil society kept well outside the \"corridor.\"\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 2.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1921-1930\n- state_power (float, 0-10): absolute state power at the end of 1921-1930\n- society_change (float): society_power change vs. 1911-1920\n- state_change (float): state_power change vs. 1911-1920\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1931-1940": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1931-1940, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1921-1930, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1931-1940:\n# Zambia (Northern Rhodesia), 1931–1940: State and Society\n\n**Trends:**\n\n- **Copperbelt mining expansion and consolidation** — After the early-1930s Depression slump, copper production and export recovered strongly by the late 1930s. This deepened a capital-intensive, foreign-owned (Anglo American, Rhodesian Selection Trust) enclave economy, strengthening the colonial state's revenue base and its coercive/administrative reach, while entrenching an extractive structure that concentrated power in state and corporate hands rather than broad society.\n\n- **Rapid African urbanization and proletarianization** — Migrant labor drew tens of thousands of African workers into mine compounds and towns, creating a concentrated wage-earning population. This is double-edged in the framework: it strengthened the state/corporate labor-control apparatus (compound system, pass laws) but also incubated new forms of African associational life and collective capacity — a latent strengthening of society.\n\n- **Deepening of indirect rule** — Consolidation of \"Native Authorities\" and Native Courts (following the 1929/1936 native administration ordinances) formalized chiefly power as an instrument of the state. This strengthened the state's rural penetration while co-opting and weakening autonomous traditional/customary society by making chiefs agents of the administration.\n\n- **Growth of settler political influence** — European settlers steadily gained elected representation and lobbying weight in the Legislative Council, and pushed for amalgamation with Southern Rhodesia. This strengthened a narrow (racially exclusive) slice of society vis-à-vis the metropolitan state, but did nothing for the African majority's power.\n\n- **Emergence of African welfare associations and separatist churches** — Slow spread of urban welfare societies, mission-educated elites, and independent (Watchtower/millenarian) religious movements built organizational skills and networks — an incremental strengthening of African civil society's capacity for mobilization.\n\n**Events:**\n\n- **1935 Copperbelt strike (Mufulira, Nkana, Roan Antelope, Luanshya)** — The first major African miners' strike; violently suppressed (six killed at Roan Antelope). It demonstrated and briefly strengthened African collective action (society), while the repressive response and the subsequent Russell Commission of inquiry displayed and reinforced state coercive power.\n\n- **The Great Depression's early-1930s impact (c. 1931–1933)** — Copper price collapse forced mine closures and mass layoffs, \"repatriating\" thousands of African workers to rural areas. This temporarily weakened both the state's fiscal position and the nascent urban working class/society.\n\n- **1938 Bledisloe Commission** — Royal Commission investigating amalgamation of the two Rhodesias and Nyasaland. It elevated settler-versus-Colonial-Office contestation and stimulated early African political petitioning against amalgamation, sharpening both settler and (nascent) African political consciousness.\n\n- **1938 (and preceding) Pim Report / financial inquiries** — Reviews of Northern Rhodesia's finances and administration reshaped fiscal and administrative arrangements, marginally affecting state administrative capacity.\n\n- **Founding/spread of African welfare associations (e.g., late 1930s Livingstone and Copperbelt societies)** — Discrete organizational formations that seeded later nationalist and trade-union structures, strengthening society's organizational base.\n\n---\n\n*Caveat:* Acemoğlu and Robinson do not treat interwar Northern Rhodesia in detail; this applies their state-capacity/society-capacity lens to the standard colonial historiography, so specific attributions (especially the \"strengthening society\" claims for African organizations) are interpretive.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 2.5>\n1921-1930: <2.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1931-1940\n- state_power (float, 0-10): absolute state power at the end of 1931-1940\n- society_change (float): society_power change vs. 1921-1930\n- state_change (float): state_power change vs. 1921-1930\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1941-1950": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1941-1950, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1931-1940, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1941-1950:\n# Zambia (Northern Rhodesia), 1941–1950: State vs. Society\n\n*Applying Acemoğlu & Robinson's framework, where \"liberty\" emerges from a balance between a capable (but not despotic) state and a mobilized (but not anarchic) society.*\n\n## Trends\n\n- **Copperbelt urbanization and proletarianization** — Rapid growth of mining towns (Kitwe, Mufulira, Ndola) created a concentrated, permanent African wage-labor force. *Strengthened society* by building the demographic base for collective action, weakening the rural-tribal fragmentation the colonial state relied upon.\n\n- **Consolidation of colonial administrative capacity** — Deepening of the Indirect Rule apparatus and Native Authorities. *Ambiguous:* strengthened the state's reach into rural areas, but the co-optation of chiefs also created intermediary power that the state depended on rather than controlling directly.\n\n- **Wartime and postwar economic dependence on copper exports** — Copper's strategic importance during and after WWII entrenched the mining companies (Anglo American, Rhodesian Selection Trust) as parallel power centers. *Strengthened a \"state-like\" corporate power* while keeping the actual colonial state fiscally dependent and economically narrow.\n\n- **Growth of African education and a small educated class (welfare/clerks/teachers)** — Slow expansion produced literate elites who could articulate grievances in colonial political language. *Strengthened society's* organizational and rhetorical capacity.\n\n- **Institutionalized racial segregation (color bar)** in employment, wages, and urban space — *Strengthened despotic/settler state power* over Africans while simultaneously generating the shared grievance that would later mobilize society.\n\n## Events\n\n- **1948 formation of the Northern Rhodesia African Congress** (from the federation of welfare societies) — A discrete organizational milestone. *Strengthened society* by creating the first territory-wide African political body.\n\n- **Federation of African Welfare Societies / rise of the welfare-society movement (mid-1940s)** — Concrete associational activity providing the institutional precursor to nationalist politics. *Strengthened society.*\n\n- **1949 recognition/entrenchment of the African Mineworkers' Union (registered 1949) and organized labor on the Copperbelt** — Following 1940 strikes, formal unionization gave labor durable bargaining power. *Strengthened society* against both companies and state.\n\n- **Onset of serious debate/proposals for Central African Federation (late 1940s)** — The push by settlers toward amalgamation with Southern Rhodesia. *Strengthened settler state power* (a specific external threat that African society mobilized against, catalyzing further organization).\n\n- **WWII service and demobilization (1945 onward)** — Returning African ex-servicemen brought raised expectations and experience. *Strengthened society's* assertiveness against colonial hierarchy.\n\n---\n**Caveat:** The single most transformative discrete events (the major 1935 and 1940 Copperbelt strikes) fall just outside your 1941–1950 window; the decade's dynamic is best read as the *organizational consolidation* of society-side power that those earlier shocks initiated.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 2.5>\n1921-1930: <2.5, 4.0>\n1931-1940: <3.0, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1941-1950\n- state_power (float, 0-10): absolute state power at the end of 1941-1950\n- society_change (float): society_power change vs. 1931-1940\n- state_change (float): state_power change vs. 1931-1940\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1951-1960": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1951-1960, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1941-1950, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1951-1960:\n# Zambia (Northern Rhodesia) 1951–1960 Through *The Narrow Corridor* Lens\n\n## Trends\n\n- **Copper boom and mining economy expansion (Korean War prices, sustained demand):** Surging copperbelt revenues strengthened the colonial/Federal state's fiscal capacity and coercive resources, but also enlarged an urbanized African wage-labor population—strengthening the *potential* for organized society.\n\n- **Rapid urbanization and proletarianization on the Copperbelt:** Growing towns (Kitwe, Ndola, Mufulira) concentrated African workers, creating dense networks and grievances that strengthened the mobilizational base of civil society against the state.\n\n- **Growth of the African Mineworkers' Union and broader trade unionism:** Building on the 1949 union, an increasingly organized labor movement strengthened society's capacity to bargain and contest employer/state power.\n\n- **Settler political consolidation and entrenchment of racial hierarchy:** The white-settler community's economic and political dominance (color bar, land alienation) grew, strengthening a narrow *elite-captured* state apparatus while suppressing African society.\n\n- **Spread of African nationalist political consciousness and party-building:** Rising literacy, mission-educated elites, and expanding party membership steadily deepened African civil-society organization.\n\n## Events\n\n- **Formation of the Central African Federation (1953):** Amalgamating Northern Rhodesia, Southern Rhodesia, and Nyasaland. Imposed largely against African wishes, it strongly strengthened settler-dominated state power and weakened African society's voice.\n\n- **African opposition/protest campaigns against Federation (1952–1953):** ANC-led mobilization and \"days of prayer\"; despite failing to stop Federation, it built organizational muscle in society.\n\n- **1955 Copperbelt strikes / continued labor militancy:** Major industrial action demonstrated and strengthened union power, though it prompted state repressive responses.\n\n- **State of emergency declarations and detentions (later 1950s):** Colonial coercive crackdowns detained activists, temporarily weakening organized society while displaying state coercive capacity.\n\n- **Split within nationalist movement—founding of the Zambia African National Congress (1958–59) under Kenneth Kaunda:** A more militant breakaway from the ANC reflected and channeled radicalized society.\n\n- **Banning of ZANC and arrest of Kaunda (1959):** State suppression weakened the immediate organization but catalyzed further mobilization; UNIP emerged (1959–60) as successor, ultimately strengthening society.\n\n---\n\n**Caveat:** I'm confident about the broad structural picture (copper economy, Federation, nationalist party evolution, labor unions), but you should verify specific dates for individual strikes, emergency declarations, and party foundings against a dedicated source, as some events cluster around the 1958–60 boundary.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 2.5>\n1921-1930: <2.5, 4.0>\n1931-1940: <3.0, 4.5>\n1941-1950: <4.5, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1951-1960\n- state_power (float, 0-10): absolute state power at the end of 1951-1960\n- society_change (float): society_power change vs. 1941-1950\n- state_change (float): state_power change vs. 1941-1950\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1961-1970": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1961-1970, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1951-1960, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1961-1970:\n# Zambia (Northern Rhodesia) 1961–1970 in *The Narrow Corridor* Framework\n\n**Trends:**\n\n- **Growth of African nationalist mass mobilization (1961–64):** The expansion of UNIP as a grassroots party building on the earlier ANC organized a broad rural and urban base. *Strengthened society* (organized capacity to make claims), and later contributed to state-building through the party apparatus.\n\n- **Copper-dependent economic boom:** High world copper prices through the 1960s gave the post-independence state enormous fiscal resources concentrated in Copperbelt mining revenues. *Strengthened the state* materially, while creating dependence on a narrow revenue base controlled from the center rather than broad-based taxation of society.\n\n- **Urbanization and growth of the mineworkers' labor movement:** The African Mineworkers' Union and Copperbelt urban populations grew as autonomous organized forces. *Strengthened society*, though the ruling party increasingly sought to co-opt/subordinate unions.\n\n- **Weak inherited administrative and human-capital base:** Colonial neglect left few educated administrators and a state apparatus built for extraction/control rather than service provision. This constrained state capacity even as revenues rose—an underlying weakness in the state's reach.\n\n- **Persistent ethno-regional/linguistic divisions (Bemba, Lozi, Tonga, Nyanja etc.):** Fragmentation shaped party competition and factional politics, tending to *weaken cohesive society* and giving elites incentives to centralize.\n\n**Events:**\n\n- **Dissolution of the Federation of Rhodesia and Nyasaland (1963):** Removed the settler-dominated federal superstructure, clearing the way for African majority rule. *Strengthened the (future Zambian) state and society.*\n\n- **Self-government elections and UNIP victory (1962–64), Kaunda as PM/President:** Consolidated nationalist control of state institutions. *Strengthened the state* under UNIP.\n\n- **Independence, 24 October 1964:** Establishment of the sovereign Republic of Zambia with Kenneth Kaunda as president. *Strengthened the state* (sovereign authority, monopoly of legitimate force).\n\n- **Lumpa Church uprising (1964):** Alice Lenshina's movement was violently suppressed by the incoming state around independence—an early assertion of state coercive dominance over an autonomous religious/social organization. *Strengthened state coercive capacity; weakened this segment of society.*\n\n- **Rhodesian UDI (1965) and border/trade disruption:** Southern Rhodesia's unilateral independence created security threats and forced costly reorientation of transport routes (e.g., toward TAZARA/Tanzania), justifying expanded state powers. *Strengthened the security state* while economically straining it.\n\n- **Emergency powers and early moves toward centralization (late 1960s):** Growing use of detention powers and pressure on opposition (ANC) and rival factions, foreshadowing the one-party state. *Strengthened the state, weakened political society.*\n\n- **Mulungushi/Matero economic reforms and mine nationalization (1968–1970):** State acquisition of majority stakes in copper mines and major firms. *Strongly strengthened the state* by giving it direct control over the commanding heights of the economy—reducing the independent economic power of private/foreign capital and, indirectly, of autonomous societal actors.\n\n*(Note: the formal one-party state came in 1972, just outside this window, but the 1968–70 measures set that trajectory of a \"Despotic\"/state-dominant drift away from the corridor.)*\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 2.5>\n1921-1930: <2.5, 4.0>\n1931-1940: <3.0, 4.5>\n1941-1950: <4.5, 5.0>\n1951-1960: <5.0, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1961-1970\n- state_power (float, 0-10): absolute state power at the end of 1961-1970\n- society_change (float): society_power change vs. 1951-1960\n- state_change (float): state_power change vs. 1951-1960\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1971-1980": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1971-1980, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1961-1970, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1971-1980:\n# Zambia (1971–1980) through *The Narrow Corridor* Framework\n\nA note first: Zambia became independent in 1964, so by 1971 it was already the Republic of Zambia (not Northern Rhodesia, which was the pre-1964 colonial name). The 1971–1980 period is dominated by Kenneth Kaunda's consolidation of one-party rule and the collapse of the copper economy.\n\n## Trends\n\n- **Economic dependence on copper and price collapse (post-1974):** The oil shock and the crash in world copper prices gutted Zambia's single-export economy. This slow-moving fiscal deterioration weakened the state's capacity (revenue, patronage resources), even as nationalized mines nominally expanded state reach.\n\n- **Expansion of state economic control via parastatals (INDECO/ZIMCO/MINDECO):** Building on the 1968–70 Mulungushi/Matero nationalizations, the 1970s saw a growing web of state-owned enterprises. This strengthened the state's economic dominance while crowding out autonomous economic actors in civil society.\n\n- **Rising foreign debt and dependence on external lenders/IMF:** As copper revenue fell, Zambia borrowed heavily, creating external constraints that constrained (and thus weakened) genuine state autonomy and capacity over the decade.\n\n- **Urbanization and growth of an organized labor movement:** Continued migration to the Copperbelt strengthened the mineworkers' union (ZCTU/MUZ), one of the few institutionally robust elements of civil society able to resist the state—strengthening society.\n\n- **Absorption/co-optation of associational life into party structures:** UNIP steadily incorporated women's, youth, and other associations into the party, weakening independent civil society.\n\n## Events\n\n- **1972 Chona Commission and declaration of the \"One-Party Participatory Democracy\":** Kaunda banned opposition (notably the ANC and the newly formed United Progressive Party under Simon Kapwepwe). This was a decisive strengthening of the state at the direct expense of political pluralism and society.\n\n- **1973 new Constitution / Second Republic:** Legally entrenched UNIP as the sole party, formalizing the one-party state. Strong consolidation of state/party power; weakening of society's autonomous political voice.\n\n- **1973 closure of the border with Rhodesia:** Kaunda's support for liberation movements cut off a key trade/transit route, deepening economic hardship and weakening state fiscal capacity.\n\n- **1975 \"Watershed Speech\" and further nationalizations/land reform:** Extended state control over land and the economy—expanding the state's reach but overextending its administrative capacity.\n\n- **Housing of liberation movements (ZANU, ZAPU, ANC of SA, SWAPO):** Made Zambia a target for cross-border raids (esp. Rhodesian), imposing security burdens that strained the state.\n\n- **1976 state of emergency measures / repression amid economic crisis:** Coercive responses to unrest reflected a state leaning on emergency powers—strengthening coercive capacity while narrowing liberty.\n\n- **1978 election and challenges to Kaunda's candidacy:** UNIP amended rules to block rivals (Nkumbula, Kapwepwe, Chibesakunda), showing party manipulation—entrenching state/party dominance over society.\n\n- **Late-1970s food riots and cost-of-living unrest on the Copperbelt:** Popular mobilization against austerity signaled residual society pushback, though repeatedly suppressed.\n\n---\n\n**Caveat:** Acemoğlu and Robinson use Africa mainly to illustrate \"paper Leviathans\" and \"despotic\" versus \"absent\" states. Zambia in this decade fits the pattern of a state expanding *despotic* power (party monopoly, nationalization) while its actual *capacity* was hollowed out by the copper collapse—leaving society weak and unable to counterbalance, i.e., drifting away from the corridor toward despotism-with-low-capacity.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 2.5>\n1921-1930: <2.5, 4.0>\n1931-1940: <3.0, 4.5>\n1941-1950: <4.5, 5.0>\n1951-1960: <5.0, 6.0>\n1961-1970: <5.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1971-1980\n- state_power (float, 0-10): absolute state power at the end of 1971-1980\n- society_change (float): society_power change vs. 1961-1970\n- state_change (float): state_power change vs. 1961-1970\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1981-1990": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1981-1990, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1971-1980, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1981-1990:\n# Zambia (1981–1990) through *The Narrow Corridor* Lens\n\nA note on framing: In Acemoğlu and Robinson's terms, Zambia under Kenneth Kaunda's one-party UNIP state was a relatively \"despotic\"-leaning polity where a centralized party-state dominated a weak civil society. The 1980s were dominated by economic collapse that ultimately eroded *both* state capacity and the party's grip while, paradoxically, energizing pockets of organized society.\n\n## Trends\n\n- **Copper price collapse and terms-of-trade decline (slow-moving economic):** Chronic fall in copper revenues (the state's fiscal lifeblood via ZCCM) steadily gutted state resources and patronage capacity. **Weakened the state.**\n\n- **Mounting external debt and IMF/World Bank structural adjustment dependence (economic/institutional):** Rising debt and repeated stabilization programs subordinated economic policymaking to external creditors, hollowing out sovereign state autonomy. **Weakened the state.**\n\n- **Deterioration of parastatal and public-service capacity (institutional):** Declining real wages, shortages, and decaying infrastructure reduced the state's day-to-day administrative reach and legitimacy. **Weakened the state.**\n\n- **Rapid urbanization and demographic pressure on the Copperbelt/Lusaka (demographic):** A young, urban, wage-dependent population created concentrated constituencies vulnerable to price shocks and capable of collective action. **Strengthened society** (mobilization potential); pressured the state.\n\n- **Growing assertiveness of organized labor, especially the ZCTU (institutional/societal):** The Zambia Congress of Trade Unions and Frederick Chiluba emerged as the most credible autonomous countervailing force to UNIP. **Strengthened society.**\n\n- **Erosion of the one-party state's ideological legitimacy (\"Humanism\"/UNIP monopoly):** Economic failure discredited the party-state model over the decade. **Weakened the state.**\n\n## Events\n\n- **1985–1987 IMF austerity and the maize-meal subsidy removals:** Sharp price rises triggered unrest; Kaunda's **May 1987 break with the IMF** and reversion to a homegrown (\"New Economic Recovery\") program marked an acute rupture. **Weakened state legitimacy/capacity.**\n\n- **December 1986 Copperbelt food riots:** Deadly protests over subsidy cuts on the Copperbelt demonstrated the state's coercive limits and society's capacity for disruptive mobilization. **Weakened state; showed societal power.**\n\n- **Recurrent coup plots/attempts (e.g., the 1980 plot fallout continuing, and the October 1988 alleged plots):** Signaled fracturing within the security/elite apparatus. **Weakened the state.**\n\n- **1988 general elections (single-party, Kaunda re-elected):** Reaffirmed the UNIP monopoly formally but exposed declining enthusiasm. **Nominally strengthened, substantively hollow, state.**\n\n- **June 1990 riots and attempted coup (Lt. Mwamba Luchembe):** Massive Lusaka unrest (again sparked by maize-meal price rises) plus a briefly celebrated coup announcement revealed collapsing regime support. **Severely weakened the state.**\n\n- **July 1990 formation of the Movement for Multiparty Democracy (MMD):** A broad coalition of unions, business, churches, and intellectuals coalesced into an opposition movement, and Kaunda conceded to a multiparty referendum/elections. **Decisively strengthened civil society.**\n\n---\n\n*Caveat:* Zambia was known as Northern Rhodesia only until independence in 1964; by 1981–1990 it was the Republic of Zambia.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 2.5>\n1921-1930: <2.5, 4.0>\n1931-1940: <3.0, 4.5>\n1941-1950: <4.5, 5.0>\n1951-1960: <5.0, 6.0>\n1961-1970: <5.0, 7.0>\n1971-1980: <3.5, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1981-1990\n- state_power (float, 0-10): absolute state power at the end of 1981-1990\n- society_change (float): society_power change vs. 1971-1980\n- state_change (float): state_power change vs. 1971-1980\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1991-2000": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1991-2000, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1981-1990, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1991-2000:\n# Zambia 1991–2000: State and Society Power (Acemoğlu & Robinson Framework)\n\n**Framework note:** In *The Narrow Corridor*, liberty emerges when state and society are balanced (\"Shackled Leviathan\"). Below, items are assessed for whether they moved Zambia toward or away from that balance.\n\n## Trends\n\n- **Economic decline and copper dependence (slow-moving):** Continued collapse of copper prices and productivity through the 1990s eroded state fiscal capacity and patronage resources, **weakening the state's** material power.\n\n- **Structural adjustment and IMF/World Bank conditionality:** Privatization (including the eventual breakup of ZCCM, the state mining conglomerate) and liberalization shrank the state's economic role, **weakening the state** as a direct economic actor while shifting power toward markets/external actors rather than domestic society.\n\n- **Growth of independent media and NGOs:** Expansion of civil society organizations, press freedom, and church-based advocacy (Catholic bishops, Council of Churches) throughout the decade **strengthened society's** capacity to monitor and mobilize.\n\n- **Deepening poverty and HIV/AIDS epidemic (demographic):** Rising mortality, declining life expectancy, and worsening urban poverty **weakened society's** organizational capacity even as formal freedoms expanded.\n\n- **Erosion of the founding democratic promise:** After 1991's opening, gradual concentration of power in the MMD and executive **strengthened the state/incumbent** at society's expense.\n\n## Events\n\n- **1991 multiparty elections:** Frederick Chiluba (MMD) defeated Kenneth Kaunda, ending 27 years of UNIP one-party rule—a discrete rupture that **strengthened society** and represented a peaceful democratic transition.\n\n- **1991 lifting of the one-party state / constitutional reform:** Legalization of opposition parties **strengthened society** by institutionalizing pluralism.\n\n- **1993 declaration of a state of emergency (\"Zero Option\" plot):** Chiluba invoked emergency powers, **strengthening the executive/state** coercive capacity against opposition.\n\n- **1996 constitutional amendment (parentage/residency clause):** Barred Kaunda from running (requiring Zambian-born parents), **strengthening the incumbent state** while **weakening society/opposition** and civic legitimacy.\n\n- **1996 elections:** UNIP boycotted amid the constitutional manipulation; MMD's dominance **strengthened the incumbent state** and undermined electoral competition.\n\n- **1997 attempted coup (October):** A failed military coup led to another state of emergency and detentions (including Kaunda's brief arrest), **strengthening state coercive/repressive apparatus** in the short term.\n\n- **Privatization of ZCCM (late 1990s, culminating ~2000):** Sale of the copper mining conglomerate **weakened the state's** economic base and patronage machine.\n\n---\n*Caveat:* \"Northern Rhodesia\" was the colonial-era name; by 1991–2000 the country was independent **Zambia**. The events above pertain to the Zambian republic, not the colonial protectorate.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 2.5>\n1921-1930: <2.5, 4.0>\n1931-1940: <3.0, 4.5>\n1941-1950: <4.5, 5.0>\n1951-1960: <5.0, 6.0>\n1961-1970: <5.0, 7.0>\n1971-1980: <3.5, 6.5>\n1981-1990: <5.0, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1991-2000\n- state_power (float, 0-10): absolute state power at the end of 1991-2000\n- society_change (float): society_power change vs. 1981-1990\n- state_change (float): state_power change vs. 1981-1990\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2001-2010": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2001-2010, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1991-2000, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2001-2010:\n# Zambia 2001–2010 through *The Narrow Corridor* Framework\n\nA note first: Zambia was \"Northern Rhodesia\" only until 1964; by 2001–2010 it was simply Zambia. In Acemoğlu–Robinson terms, this decade shows a state trying to consolidate capacity (partly through resource wealth) while an assertive civil society, courts, and press pushed back against executive overreach—a contested \"Shackled Leviathan\" dynamic.\n\n## Trends\n\n- **Copper price supercycle (esp. 2003–2008):** Rising global copper demand (China) revived Zambia's core export, expanded fiscal revenue and state capacity, but also strengthened the state's autonomy from citizens (resource-rent dependence). *Strengthened the state.*\n\n- **Privatization aftermath and mine ownership (Chinese and other FDI):** Post-1990s mine sales matured into foreign-operated mines with weak local labor protections, fueling grievances and labor organizing. *Weakened society's leverage over economic elites; ambiguous for state capacity.*\n\n- **Debt relief under HIPC/MDRI (completion point 2005):** Cancellation of large external debt freed fiscal space and reduced donor conditionality pressure. *Strengthened the state.*\n\n- **Growth of independent media and civic/church associations:** NGOs, the Catholic and Protestant church bodies (via the Oasis Forum), and private press became durable mobilizing structures. *Strengthened society.*\n\n- **Persistent poverty, HIV/AIDS burden, and urban-rural divide:** High disease prevalence and poverty strained households and public services, limiting broad-based civic capacity even as elite civil society grew. *Weakened society.*\n\n- **Gradual institutionalization of multiparty competition:** Repeated contested elections normalized alternation and opposition strength (rise of Michael Sata's Patriotic Front). *Strengthened society.*\n\n## Events\n\n- **2001 general elections and the \"third term\" defeat:** Chiluba's attempt to change the constitution for a third term was blocked by the Oasis Forum, churches, and civil society; Levy Mwanawasa narrowly won a disputed election. *Strengthened society; checked executive overreach.*\n\n- **2002 lifting of Chiluba's immunity and corruption prosecutions:** Parliament stripped former president Chiluba's immunity; Mwanawasa launched a high-profile anti-corruption drive (Task Force on Corruption). *Strengthened state legitimacy and rule-of-law norms.*\n\n- **2007 London High Court civil judgment against Chiluba:** A foreign court found Chiluba liable for looting state funds, reinforcing anti-graft momentum. *Strengthened accountability/society; ambiguous for state autonomy.*\n\n- **2008 death of President Mwanawasa and Rupiah Banda's succession/election:** Peaceful (if tightly contested) transition tested and largely upheld constitutional order. *Mixed—strengthened institutional continuity but Banda era slowed anti-corruption zeal.*\n\n- **2009 acquittal of Chiluba in Zambian courts:** Domestic acquittal signaled a retreat from the anti-corruption drive under Banda. *Weakened accountability/society.*\n\n- **Collieries/Collum and Chinese mine labor disputes (late 2000s):** Recurrent violent labor clashes at Chinese-operated mines (culminating around 2010) galvanized nationalist and labor grievances that Sata's PF mobilized. *Strengthened oppositional society; strained state-labor relations.*\n\n- **2010 constitutional review process (NCC):** Ongoing contested drafting kept civil society engaged in defining state limits. *Strengthened society's role in shaping institutions.*\n\n**Caveat:** I've flagged the \"Northern Rhodesia\" naming issue since it's anachronistic for this period. If you'd like, I can weight these items more explicitly onto A&R's corridor diagram (state capacity axis vs. society power axis) for the decade.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 2.5>\n1921-1930: <2.5, 4.0>\n1931-1940: <3.0, 4.5>\n1941-1950: <4.5, 5.0>\n1951-1960: <5.0, 6.0>\n1961-1970: <5.0, 7.0>\n1971-1980: <3.5, 6.5>\n1981-1990: <5.0, 4.5>\n1991-2000: <5.5, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2001-2010\n- state_power (float, 0-10): absolute state power at the end of 2001-2010\n- society_change (float): society_power change vs. 1991-2000\n- state_change (float): state_power change vs. 1991-2000\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2011-2020": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2011-2020, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 2001-2010, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2011-2020:\n# Zambia (2011–2020) through *The Narrow Corridor* Lens\n\nA note on framing: Acemoğlu and Robinson care about the *balance* between state and society (the \"Shackled Leviathan\" lives in the corridor). Zambia over this decade shows a state accumulating capacity and coercive reach while civil society is progressively squeezed—a drift *away* from the corridor toward a more Despotic (or at least unbalanced) configuration.\n\n## Trends\n\n- **Rising external debt and fiscal fragility (esp. Eurobonds from 2012 onward):** Slow-moving economic trend. Initially expanded state capacity (borrowing funded infrastructure), but by decade's end the debt overhang *weakened* the state's autonomy and effectiveness, culminating in default. Net: state capacity hollowed out beneath a facade of activity.\n\n- **Chinese-financed infrastructure and lending expansion:** Slow-moving trend increasing the state's despotic reach (roads, airports, digital surveillance capacity) while deepening external dependence. Strengthened the state's *coercive/infrastructural* arm relative to a domestic society that had little say in the terms.\n\n- **Copper-dependence and commodity price volatility:** Structural economic trend. Falling/erratic copper prices and disputes with mining firms constrained revenue, keeping the state fiscally weak and reliant on extraction rather than a broad social bargain—limiting the accountability that comes from taxing citizens.\n\n- **Democratic erosion / narrowing of civic space under the Patriotic Front (PF):** Gradual institutional trend of restricting NGOs, media, and opposition. Weakened society's countervailing power and strengthened the state's despotic autonomy.\n\n- **Demographic pressure—rapid population growth and youth unemployment:** Slow-moving demographic trend producing a large, frustrated urban youth cohort—latent mobilizational potential for society, but also a source of instability the state sought to police.\n\n## Events\n\n- **2011 general election—Michael Sata / PF defeat Rupiah Banda (MMD):** Discrete event. A peaceful electoral turnover initially signaled *societal* strength and institutional health (the corridor), though the incoming PF soon tilted toward centralization.\n\n- **Death of President Sata (Oct 2014) and 2015 by-election (Lungu wins narrowly):** Discrete events testing institutional resilience; succession was managed constitutionally (strengthening norms) but amid rising tension.\n\n- **2016 general election and disputed result / constitutional \"50%+1\" amendment:** Discrete event. Lungu's contested win, opposition legal challenges, and post-election crackdowns *weakened* trust in institutions and society's electoral voice.\n\n- **Arrest and treason charge of opposition leader Hakainde Hichilema (2017) and 2017 state of emergency (\"threatened state of emergency\"/Article 31):** Discrete events strongly *strengthening the despotic state* and *weakening society*—criminalizing opposition and expanding executive coercion.\n\n- **Shutdown/closure of *The Post* newspaper (2016) and pressure on independent media (e.g., Prime TV closure, 2020):** Discrete events directly *weakening civil society* by eliminating information channels and watchdogs.\n\n- **Cybersecurity/NGO regulatory measures (Cyber Security and Cyber Crimes Act; NGO Act enforcement):** Discrete legislative events expanding *state surveillance and control* over associational and online life.\n\n- **November 2020 sovereign debt default (first African COVID-era default):** Discrete event exposing the *weakness* of state fiscal capacity, undermining the developmental legitimacy the PF had claimed.\n\n---\n\n**Overall trajectory:** Rather than moving into the corridor, Zambia in 2011–2020 drifted toward an increasingly **despotic tilt**—the state's coercive and infrastructural reach grew (partly on borrowed money) while independent media, courts, opposition, and civil society were progressively constrained. The 2020 default revealed that this state, though more repressive, was not actually more *capable* in the sense A&R value—a reminder that despotic reach and genuine state capacity are not the same. (The 2021 electoral turnover to Hichilema, just outside your window, would later suggest society's countervailing power was suppressed but not extinguished.)\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 2.5>\n1921-1930: <2.5, 4.0>\n1931-1940: <3.0, 4.5>\n1941-1950: <4.5, 5.0>\n1951-1960: <5.0, 6.0>\n1961-1970: <5.0, 7.0>\n1971-1980: <3.5, 6.5>\n1981-1990: <5.0, 4.5>\n1991-2000: <5.5, 4.0>\n2001-2010: <6.0, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2011-2020\n- state_power (float, 0-10): absolute state power at the end of 2011-2020\n- society_change (float): society_power change vs. 2001-2010\n- state_change (float): state_power change vs. 2001-2010\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1911-1920": "{\"society_power\": 2.5, \"state_power\": 2.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"BSA Company rule; two Rhodesias amalgamated in 1911\", \"reasoning\": \"Administered by the British South Africa Company with a thin, extractive presence reliant on local chiefs and minimal bureaucracy, so state reach was weak; African society remained organized around fragmented traditional authorities with no autonomous modern associations able to check the Company, keeping both scores low.\"}",
    "1921-1930": "{\"society_power\": 2.5, \"state_power\": 4.0, \"society_change\": 0.0, \"state_change\": 1.5, \"key_event\": \"1924 Crown Colony status and Copperbelt mining development\", \"reasoning\": \"The transfer to Colonial Office rule formalized a stronger administrative state with growing fiscal capacity from copper and taxation, while African society remained caged by indirect rule, reserves, and exclusion from the settler-only Legislative Council, leaving society power unchanged.\"}",
    "1931-1940": "{\"society_power\": 3.0, \"state_power\": 4.5, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"1935 Copperbelt strike amid mining expansion and indirect rule\", \"reasoning\": \"Copperbelt recovery deepened the colonial state's revenue and coercive reach while indirect rule formalized rural penetration, nudging state power upward; urbanization and the 1935 strike, welfare associations, and separatist churches incubated African collective capacity, giving society a modest but real gain despite continued repression.\"}",
    "1941-1950": "{\"society_power\": 4.5, \"state_power\": 5.0, \"society_change\": 1.5, \"state_change\": 0.5, \"key_event\": \"1948 African Congress and 1949 Mineworkers' Union formation\", \"reasoning\": \"Copperbelt proletarianization, welfare societies, the 1948 Northern Rhodesia African Congress, and the 1949 African Mineworkers' Union gave society its first durable, territory-wide organizational base, driving a clear rise. State power inched up as administrative capacity and settler/corporate power deepened, but the colonial state remained fiscally dependent on mining companies and reliant on co-opted chiefs.\"}",
    "1951-1960": "{\"society_power\": 5.0, \"state_power\": 6.0, \"society_change\": 0.5, \"state_change\": 1.0, \"key_event\": \"Central African Federation imposed amid nationalist and union mobilization\", \"reasoning\": \"The copper boom and settler-dominated Federation (1953) substantially strengthened state fiscal and coercive capacity, while African unions and nationalist parties grew despite emergency crackdowns\\u2014yielding a net society gain tempered by repression.\"}",
    "1961-1970": "{\"society_power\": 5.0, \"state_power\": 7.0, \"society_change\": 0.0, \"state_change\": 1.0, \"key_event\": \"Independence (1964), copper wealth, and centralizing state consolidation\", \"reasoning\": \"Independence, copper-funded fiscal resources, mine nationalization, and expanded emergency/security powers markedly strengthened the sovereign state, though a weak inherited administrative base kept it from the top tier. Society's nationalist mobilization and union growth were offset by suppression of the Lumpa Church, co-optation of unions, pressure on the opposition, and ethno-regional fragmentation, leaving societal power roughly flat.\"}",
    "1971-1980": "{\"society_power\": 3.5, \"state_power\": 6.5, \"society_change\": -1.5, \"state_change\": -0.5, \"key_event\": \"1972-73 one-party state; copper collapse hollows state capacity\", \"reasoning\": \"The 1972-73 one-party entrenchment and co-optation of associations sharply curtailed autonomous civil society (only the mineworkers' union retained real strength), while the post-1974 copper crash, mounting debt, and border closure hollowed out state fiscal and administrative capacity even as despotic party control expanded\\u2014a net slight decline in effective state power.\"}",
    "1981-1990": "{\"society_power\": 5.0, \"state_power\": 4.5, \"society_change\": 1.5, \"state_change\": -2.0, \"key_event\": \"Economic collapse and rise of ZCTU/MMD opposition\", \"reasoning\": \"Copper collapse, debt, IMF dependence, food riots, coup plots, and hollowed parastatals sharply eroded state capacity and legitimacy, while urban labor (ZCTU/Chiluba) and the 1990 MMD coalition of unions, churches, and business revitalized an autonomous civil society that decisively pressured the one-party state.\"}",
    "1991-2000": "{\"society_power\": 5.5, \"state_power\": 4.0, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"1991 multiparty transition, then MMD authoritarian backsliding\", \"reasoning\": \"The 1991 democratic transition, free press, and church/NGO growth strengthened society, but deepening poverty, HIV/AIDS, and MMD's semi-authoritarian consolidation (1996 constitutional manipulation, states of emergency) partly offset gains. State coercion rose episodically, but economic collapse, privatization of ZCCM, and lost patronage eroded the state's material capacity overall.\"}",
    "2001-2010": "{\"society_power\": 6.0, \"state_power\": 5.0, \"society_change\": 0.5, \"state_change\": 1.0, \"key_event\": \"Copper boom and debt relief revive state; civil society checks executive\", \"reasoning\": \"The copper supercycle and HIPC debt relief expanded fiscal capacity and state autonomy, lifting state power from weak toward moderate, while an assertive Oasis Forum, churches, press, and courts blocked Chiluba's third term and drove anti-graft accountability, modestly strengthening society despite poverty and HIV/AIDS constraints and the late-decade retreat under Banda.\"}",
    "2011-2020": "{\"society_power\": 4.5, \"state_power\": 5.5, \"society_change\": -1.5, \"state_change\": 0.5, \"key_event\": \"PF democratic erosion; media/opposition crackdowns amid 2020 debt default\", \"reasoning\": \"Civil society was progressively squeezed\\u2014closure of The Post and Prime TV, NGO/cyber laws, and the arrest of Hichilema shrank associational and press space, pulling society down from 6.0 to 4.5. The state's despotic and infrastructural reach grew (surveillance, coercion, Chinese-financed projects), nudging state power up, but the 2020 sovereign default exposed genuinely weak fiscal capacity, capping the rise at a modest +0.5.\"}"
  }
}

==> experiments/results/zambia-northern-rhodesia__ensemble-mean.json <==
{
  "country": "Zambia (Northern Rhodesia)",
  "model": "ensemble-mean (4 models)",
  "periods": [
    [
      1911,
      1920
    ],
    [
      1921,
      1930
    ],
    [
      1931,
      1940
    ],
    [
      1941,
      1950
    ],
    [
      1951,
      1960
    ],
    [
      1961,
      1970
    ],
    [
      1971,
      1980
    ],
    [
      1981,
      1990
    ],
    [
      1991,
      2000
    ],
    [
      2001,
      2010
    ],
    [
      2011,
      2020
    ]
  ],
  "society_power": {
    "1911-1920": 2.5,
    "1921-1930": 3.325,
    "1931-1940": 4.0,
    "1941-1950": 5.5,
    "1951-1960": 6.425,
    "1961-1970": 5.375,
    "1971-1980": 3.95,
    "1981-1990": 5.875,
    "1991-2000": 6.425,
    "2001-2010": 6.625,
    "2011-2020": 5.75
  },
  "state_power": {
    "1911-1920": 3.25,
    "1921-1930": 4.75,
    "1931-1940": 5.575,
    "1941-1950": 5.95,
    "1951-1960": 6.75,
    "1961-1970": 7.7,
    "1971-1980": 7.45,
    "1981-1990": 5.875,
    "1991-2000": 5.15,
    "2001-2010": 6.0,
    "2011-2020": 6.025
  },
  "key_event": {
    "1911-1920": "BSA Company rule; two Rhodesias amalgamated in 1911",
    "1921-1930": "1924 Crown Colony status and Copperbelt mining development",
    "1931-1940": "1935 Copperbelt strike amid mining expansion and indirect rule",
    "1941-1950": "1948 African Congress and 1949 Mineworkers' Union formation",
    "1951-1960": "Central African Federation imposed amid nationalist and union mobilization",
    "1961-1970": "Independence (1964), copper wealth, and centralizing state consolidation",
    "1971-1980": "1972-73 one-party state; copper collapse hollows state capacity",
    "1981-1990": "Economic collapse and rise of ZCTU/MMD opposition",
    "1991-2000": "1991 multiparty transition, then MMD authoritarian backsliding",
    "2001-2010": "Copper boom and debt relief revive state; civil society checks executive",
    "2011-2020": "PF democratic erosion; media/opposition crackdowns amid 2020 debt default"
  },
  "reasoning": {
    "1911-1920": "mean of 4 models",
    "1921-1930": "mean of 4 models",
    "1931-1940": "mean of 4 models",
    "1941-1950": "mean of 4 models",
    "1951-1960": "mean of 4 models",
    "1961-1970": "mean of 4 models",
    "1971-1980": "mean of 4 models",
    "1981-1990": "mean of 4 models",
    "1991-2000": "mean of 4 models",
    "2001-2010": "mean of 4 models",
    "2011-2020": "mean of 4 models"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results/zambia-northern-rhodesia__gemini-gemini-2.5-pro.json <==
{
  "country": "Zambia (Northern Rhodesia)",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1911,
      1920
    ],
    [
      1921,
      1930
    ],
    [
      1931,
      1940
    ],
    [
      1941,
      1950
    ],
    [
      1951,
      1960
    ],
    [
      1961,
      1970
    ],
    [
      1971,
      1980
    ],
    [
      1981,
      1990
    ],
    [
      1991,
      2000
    ],
    [
      2001,
      2010
    ],
    [
      2011,
      2020
    ]
  ],
  "society_power": {
    "1911-1920": 2.5,
    "1921-1930": 4.0,
    "1931-1940": 5.0,
    "1941-1950": 7.2,
    "1951-1960": 8.2,
    "1961-1970": 5.5,
    "1971-1980": 3.0,
    "1981-1990": 6.5,
    "1991-2000": 7.0,
    "2001-2010": 7.8,
    "2011-2020": 6.0
  },
  "state_power": {
    "1911-1920": 3.5,
    "1921-1930": 5.5,
    "1931-1940": 6.8,
    "1941-1950": 6.5,
    "1951-1960": 7.5,
    "1961-1970": 8.5,
    "1971-1980": 7.8,
    "1981-1990": 5.8,
    "1991-2000": 5.0,
    "2001-2010": 6.5,
    "2011-2020": 6.8
  },
  "key_event": {
    "1911-1920": "BSAC consolidates rule over Northern Rhodesia.",
    "1921-1930": "Transfer from company rule to a formal British Protectorate.",
    "1931-1940": "The 1935 Copperbelt Strike reveals new societal power.",
    "1941-1950": "Formation of African National Congress and Mineworkers' Union.",
    "1951-1960": "Federation's imposition galvanizes mass African nationalism.",
    "1961-1970": "Independence and UNIP's consolidation of a one-party state.",
    "1971-1980": "Consolidation of the one-party state amid economic collapse.",
    "1981-1990": "Economic crisis fuels union-led movement for multi-party democracy.",
    "1991-2000": "Democratic transition followed by massive economic privatization.",
    "2001-2010": "Civil society defeats President Chiluba's third-term bid.",
    "2011-2020": "Systematic erosion of civic space and executive consolidation."
  },
  "reasoning": {
    "1911-1920": "The British South Africa Company's state was weak, with a thin administration relying heavily on indirect rule through traditional chiefs. African society, while retaining traditional structures, lacked modern organizations or institutions to effectively mobilize and hold the colonial administration accountable.",
    "1921-1930": "State power surged with the establishment of a formal British colonial administration, replacing weaker company rule. Society also gained power, primarily through institutionalized settler representation and the first modern African political associations.",
    "1931-1940": "The colonial state grew much more capable through administrative consolidation and wartime emergency powers. Simultaneously, mass urbanization created a new working class whose power was dramatically revealed in the 1935 Copperbelt Strike, marking a shift toward more organized societal mobilization.",
    "1941-1950": "Society's power surged with the creation of powerful, nationwide political and labor organizations (NRANC and AMWU), representing a major leap in mobilization capacity. The colonial state's power slightly receded as it was forced to make political concessions and now faced a far more organized opposition, constraining its previously unchallenged authority.",
    "1951-1960": "The state strengthened its coercive power by imposing the unpopular Central African Federation and declaring a state of emergency. Simultaneously, this galvanized a more radical and organized mass nationalist movement and powerful labor unions, significantly boosting society's power to contest colonial rule.",
    "1961-1970": "Upon independence, the dominant nationalist movement (UNIP) became the state, absorbing society's power while rapidly expanding its own control over the economy through nationalizations, creating a powerful but increasingly despotic Leviathan.",
    "1971-1980": "The state centralized immense formal and coercive power by creating a one-party system and declaring an emergency, but its economic capacity collapsed with copper prices. Society's power was crushed as the state banned opposition parties and suppressed civil liberties, eliminating formal avenues for accountability.",
    "1981-1990": "A severe economic crisis and unpopular austerity measures crippled the state's capacity and legitimacy. This fueled widespread discontent, allowing a resurgent civil society, organized around trade unions, to build a powerful pro-democracy movement that directly challenged one-party rule.",
    "1991-2000": "Society's power surged with the 1991 democratic transition creating new civil society organizations, but this was tempered by the collapse of union power due to privatization. The state's power fell as it sold off its vast economic assets (ZCCM), gutting its infrastructural capacity, even as the executive branch consolidated coercive political control.",
    "2001-2010": "Civil society demonstrated immense power by defeating President Chiluba's unconstitutional third-term bid, while the state's capacity grew significantly due to a commodity boom and massive debt relief.",
    "2011-2020": "The state consolidated coercive power, suppressing dissent by closing media outlets and arresting opposition leaders, which significantly weakened civil society. This executive aggrandizement occurred despite a fiscal crisis culminating in debt default, revealing underlying state fragility."
  },
  "events_trends_prompt": {
    "1911-1920": "",
    "1921-1930": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1921-1930 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1921-1930. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1931-1940": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1931-1940 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1931-1940. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1941-1950": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1941-1950 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1941-1950. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1951-1960": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1951-1960 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1951-1960. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1961-1970": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1961-1970 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1961-1970. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1971-1980": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1971-1980 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1971-1980. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1981-1990": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1981-1990 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1981-1990. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1991-2000": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1991-2000 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1991-2000. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2001-2010": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 2001-2010 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2001-2010. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2011-2020": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 2011-2020 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2011-2020. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1911-1920": "",
    "1921-1930": "Based on the framework in *The Narrow Corridor*, here are the major historical trends and events in Northern Rhodesia (Zambia) from 1921-1930 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The development of the Copperbelt economy (late 1920s):** The discovery and initial exploitation of massive copper deposits created a new, powerful economic engine. This slow-moving trend **strengthened the state** by providing a future tax base and a raison d'être for infrastructure, but also inadvertently **strengthened a nascent civil society** by creating large, concentrated populations of African wage-laborers in new urban centers.\n*   **The institutionalization of \"indirect rule\":** Throughout the 1920s, the colonial administration increasingly relied on traditional chiefs as local government agents for tax collection and labor recruitment. This policy **strengthened the state’s administrative reach** into rural areas but **weakened the independent authority of traditional society** by making chiefs accountable to the colonial government rather than to their own people.\n*   **Growth of a settled white population:** The number of white settlers, primarily from Southern Rhodesia and South Africa, grew steadily. This demographic trend **strengthened a powerful segment of society (the settlers)**, who successfully agitated for political representation and economic protections, thereby constraining the power of the central colonial state.\n*   **Proletarianization and urbanization of African men:** The demand for labor in mines, farms, and railway construction pulled thousands of African men away from their villages into a cash economy. This demographic shift **weakened traditional rural society** (hollowing out villages) but laid the foundation for a **new, urban African civil society** detached from traditional ethnic authority.\n\n### Events:\n\n*   **Transfer of administration to the British Colonial Office (1924):** The British South Africa Company's charter ended, and Northern Rhodesia became a formal British Protectorate. This discrete event massively **strengthened the state** by replacing a private, profit-oriented administration with the formal, bureaucratic, and more powerful apparatus of the British imperial government.\n*   **The Devonshire Declaration (1923):** This formal policy statement by the British government declared that the interests of the African population were to be \"paramount.\" While its direct application was often debated, this event **strengthened the central state's hand against settler society**, giving the Governor a formal justification to resist settler demands for self-government and further land alienation from Africans.\n*   **Establishment of the Legislative Council (1924):** The creation of this council, which included nominated officials and elected white settler representatives, was a key institutional event. It **strengthened the state's formal governing structure** while simultaneously **strengthening settler society** by giving it a direct, formal voice within that state, institutionalizing its power to contest the administration's policies.\n*   **Formation of the first Native Welfare Associations (e.g., Mwenzo, 1923):** The establishment of these associations by the mission-educated African elite was a landmark event. It marked the birth of modern, organized African politics and **strengthened African civil society** by creating a new, non-traditional vehicle for articulating grievances and interests directly to the colonial state.",
    "1931-1940": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Northern Rhodesia (Zambia) from 1931-1940 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Mass Urbanization and Proletarianization:** The growth of the Copperbelt mines drew tens of thousands of African men from rural villages into new, concentrated urban compounds. This slow-moving demographic shift created a new social class—the industrial wage-earner—disconnected from traditional rural authorities.\n    *   **Effect:** Weakened the power of traditional society (chiefs) but simultaneously **strengthened a new form of societal power** by creating a nascent, self-aware working class capable of collective action.\n*   **Expansion of the Colonial Bureaucracy:** Following the 1931 administrative amalgamation and in response to the complexities of managing the Copperbelt, the British colonial state steadily grew its administrative apparatus. This involved creating new departments, hiring more officials, and developing more sophisticated methods of taxation and population control.\n    *   **Effect:** **Strengthened the state** by increasing its capacity to penetrate society, extract resources, and enforce its will.\n*   **Implementation of Indirect Rule:** Throughout this period, the colonial state solidified its policy of governing rural Africans through co-opted traditional chiefs. Chiefs were empowered to collect taxes, enforce colonial laws, and recruit labor, integrating them into the lower rungs of the state hierarchy.\n    *   **Effect:** **Strengthened the state** by extending its reach at a low cost, while simultaneously **weakening the independent power of society** by co-opting its traditional leadership and thwarting the development of broader, unified opposition.\n\n### Events:\n\n*   **Amalgamation of Northeastern and Northwestern Rhodesia (1931):** The two separate British protectorates were formally merged into a single colony, Northern Rhodesia, with a central capital at Livingstone (moved to Lusaka in 1935).\n    *   **Effect:** **Strengthened the state** by creating a more centralized, rationalized, and efficient administrative and legal structure.\n*   **The 1935 Copperbelt Strike:** In response to a sudden increase in the native tax by the colonial administration, thousands of African miners across multiple mines spontaneously went on strike. The action was met with force, resulting in several deaths.\n    *   **Effect:** A landmark demonstration that **strengthened society's power**. It was the first major collective action by the new African proletariat, forcing the state to recognize them as a potent social and political force that could not be ignored.\n*   **Appointment of the Russell Commission (1935):** In the immediate aftermath of the strike, the colonial state appointed a commission of inquiry to investigate its causes. Its report acknowledged the legitimacy of some worker grievances, marking a shift from pure coercion to a more investigative and managerial approach to labor.\n    *   **Effect:** **Strengthened the state** by enhancing its informational and administrative capacity. The state began developing more sophisticated tools beyond brute force to manage and control society.\n*   **Outbreak of World War II (1939):** The start of the war positioned Northern Rhodesia's copper as a vital strategic resource for the British Empire. The colonial government was granted emergency powers to direct labor and production for the war effort.\n    *   **Effect:** **Massively strengthened the state**, which now had a justification for overriding civil liberties, conscripting labor, and controlling the economy to an unprecedented degree.",
    "1941-1950": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Northern Rhodesia (Zambia) from 1941-1950 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Sustained Copperbelt Boom and Urbanization:** The intense demand for copper during and after WWII fueled continuous economic growth and a massive, permanent migration of Africans to mining towns. This demographic shift created a concentrated urban working class, weakening traditional rural power structures and creating fertile ground for new, non-tribal civil society organizations.\n    *   **Effect:** Strengthened society's potential power by creating a new, concentrated social base for collective action.\n*   **Expansion of the \"Colour Bar\":** As the African workforce in urban areas grew more skilled and established, white settlers and unions increasingly used their influence on the colonial state to enforce and expand racial segregation and job reservation. This systemic discrimination created a clear, unifying grievance for Africans across different ethnic groups.\n    *   **Effect:** Strengthened society by providing a powerful, shared motivation for political and industrial organization against the state and European interests.\n*   **Formalization of Indirect Rule:** The colonial state continued to govern rural areas through \"Native Authorities\" (chiefs and their councils), increasingly making them salaried officials responsible for tax collection and law enforcement. This turned traditional leaders into direct agents of the colonial state.\n    *   **Effect:** Strengthened the state by extending its administrative reach into rural areas and co-opting traditional social structures, though it also risked alienating chiefs from their people.\n\n### Events:\n\n*   **Creation of African Provincial and Representative Councils (1943-1946):** The colonial state established a territory-wide system of advisory councils for Africans. While intended by the state to manage and contain political aspirations, these councils became the first officially sanctioned, territory-wide forums for African leaders to meet, debate, and formulate collective demands.\n    *   **Effect:** Strengthened both. It expanded the state's administrative apparatus for managing African affairs, but simultaneously provided an invaluable training ground and national platform for an emerging nationalist elite, thus strengthening society.\n*   **The \"Dalgleish Commission\" Report on African Advancement (1948):** This government commission recommended that Africans be allowed to advance into more skilled jobs previously reserved for Europeans. Though its recommendations were fiercely resisted by white unions and largely blocked, its publication officially legitimized African aspirations for industrial equality.\n    *   **Effect:** Strengthened society by validating its economic grievances at the highest level, while weakening the moral and practical authority of the settler-influenced state.\n*   **Appointment of first African members to the Legislative Council (1948):** Following years of pressure, the colonial state appointed two Africans, Nelson Nalumango and Godwin Lewanika, to the central law-making body. This was the first time Africans had a direct (though unelected) voice inside the state's central power structure.\n    *   **Effect:** Strengthened society by giving it a formal foothold within the state, slightly weakening the absolute power of the colonial-settler state apparatus.\n*   **Formation of the Northern Rhodesian African National Congress (NRANC) (1948) and official recognition of the African Mineworkers' Union (AMWU) (1949):** These two events marked the maturation of social trends into powerful, formal organizations. The NRANC was the first territory-wide nationalist party, and the AMWU became one of the strongest African trade unions on the continent.\n    *   **Effect:** Massively strengthened society by creating independent, institutionalized vehicles capable of mobilizing thousands and directly challenging the power of both the state and mining corporations.",
    "1951-1960": "Based on the framework in *The Narrow Corridor*, here are the major trends and events in Northern Rhodesia from 1951-1960 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Sustained Urbanization and Proletarianization:** Driven by the Copperbelt's mining economy, a large, permanent African urban working class emerged. This slow-moving demographic and economic shift weakened traditional rural power structures (the \"Cage of Norms\") and created a new, concentrated civil society with shared economic and political grievances.\n    *   **Effect:** **Strengthened a new form of society** (urban, labor-based) that was distinct from traditional structures.\n\n*   **Growth of Organized African Labor:** The African Mineworkers' Union (AMWU) and other trade unions grew in organizational capacity, membership, and sophistication. This trend institutionalized a powerful segment of civil society capable of coordinated action that could challenge both corporate power and state authority.\n    *   **Effect:** **Strengthened society** by creating a powerful, organized, and funded non-state actor.\n\n*   **Expansion of the Colonial Administrative State:** To manage the complex industrial economy, growing urban populations, and rising political dissent, the colonial state expanded its bureaucracy, police forces, and legal apparatus. This increased the state's capacity for surveillance, taxation, and control.\n    *   **Effect:** **Strengthened the state's** administrative and coercive capacity.\n\n*   **Rise of Mass African Nationalism:** Throughout the decade, political consciousness grew, moving from elite protest to a mass-based nationalist movement (primarily through the African National Congress). This trend created a political structure within society that directly competed with the colonial state for legitimacy and loyalty.\n    *   **Effect:** **Strengthened society's** political power and ability to contest the state.\n\n### Events:\n\n*   **Creation of the Central African Federation (1953):** The imposition of the Federation of Rhodesia and Nyasaland, against widespread African opposition, created a new layer of state power dominated by Southern Rhodesian white settlers. This was a massive state-building project that disenfranchised Africans in Northern Rhodesia.\n    *   **Effect:** **Strengthened the state** (specifically its settler-dominated federal component) while simultaneously acting as a powerful catalyst that unified and radicalized African societal opposition against it.\n\n*   **The 1955 African Mineworkers' Strike:** This major 58-day industrial action on the Copperbelt demonstrated the immense economic leverage of organized African labor. The union's ability to sustain the strike showcased its high degree of organization and solidarity.\n    *   **Effect:** **Strengthened society** by proving its capacity to directly challenge the economic foundations of the colonial state.\n\n*   **Formation of the Zambia African National Congress (ZANC) (1958):** A radical faction, impatient with the moderation of the African National Congress (ANC), split to form ZANC (a direct precursor to UNIP). This event sharpened the ideological tools of the nationalist movement and created a more confrontational political organization.\n    *   **Effect:** **Strengthened society** by creating a more radical and effective vehicle for political mobilization.\n\n*   **Declaration of a State of Emergency (March 1959):** The colonial governor declared a state of emergency, banned ZANC, and arrested its leaders, including Kenneth Kaunda. This was a discrete, coercive action to decapitate the nationalist movement.\n    *   **Effect:** **Strengthened the state** in the short-term through the use of force, but weakened its legitimacy and fueled societal radicalization in the long term.",
    "1961-1970": "Based on Acemoğlu and Robinson's framework, here are the major trends and events in Zambia (Northern Rhodesia) from 1961-1970 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Rapid Urbanization:** The continued growth of cities, especially along the Copperbelt, created a concentrated, often unionized, urban populace. This was a slow-moving demographic shift that initially strengthened a key segment of civil society (labor unions) by giving it organizational capacity and a large constituency.\n*   **Expansion of State-led Education and Services:** After independence, the new government embarked on a massive expansion of schools, clinics, and infrastructure. This trend greatly strengthened the state's role as the primary provider and employer, making society more dependent on its capacity and largesse, thereby increasing the state's power and legitimacy.\n*   **Consolidation of UNIP's Political Dominance:** Throughout the 1960s, Kenneth Kaunda's United National Independence Party (UNIP) steadily marginalized and co-opted all sources of political opposition. This trend systematically weakened the political dimension of civil society by eroding competitive politics, moving the country away from a \"shackled\" Leviathan towards a despotic one.\n*   **Growing Ideology of Economic Statism:** The adoption of \"Zambian Humanism\" provided the ideological justification for state control over the economy. This intellectual trend weakened the power of private capital (a part of civil society) and framed the state as the sole legitimate driver of development, strengthening the state's claim to economic power.\n\n### Events:\n\n*   **Dissolution of the Federation of Rhodesia and Nyasaland (December 31, 1963):** This event was a major victory for African nationalist movements, representing a successful mobilization of society against the colonial state structure. It dramatically strengthened the political power and legitimacy of societal actors like UNIP ahead of independence.\n*   **Independence (October 24, 1964):** This discrete event fundamentally transformed the power balance. The Zambian state (the \"Leviathan\") was born, and the nationalist movement (UNIP), formerly the most powerful organ of civil society, *became* the state. This was a massive, instantaneous strengthening of state power, as the institutions of societal mobilization were absorbed into the new ruling apparatus.\n*   **Rhodesia's Unilateral Declaration of Independence (UDI) (November 11, 1965):** This external crisis forced Zambia into a state of permanent economic emergency. It gave the new Zambian state the justification to assume vast new powers over the economy, manage strategic resources, and control infrastructure, significantly strengthening the state's capacity and reach at the expense of both individual and commercial freedoms.\n*   **The Mulungushi Reforms (April 1968):** This was a landmark event where President Kaunda announced the state's intention to take a 51% stake in 26 major foreign-owned companies. Preceded by a 1969 referendum that removed constitutional property protections, this act was the concrete application of economic statism. It massively strengthened the state's economic power and weakened the private sector, a key pillar of an autonomous civil society.",
    "1971-1980": "Based on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in Zambia from 1971-1980 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Consolidation of the One-Party State:** Following the 1973 constitution, the institutional framework of the state was re-engineered to centralize all political power within the ruling party, UNIP. This slow-moving process involved absorbing or dissolving competing centers of power and promoting the party's ideology of \"Zambian Humanism.\"\n    *   **Effect:** Massively **strengthened the state** by eliminating formal political competition; critically **weakened civil society** by closing the space for political opposition and making accountability mechanisms dependent on internal party structures rather than public contestation.\n\n*   **Economic Decline and Deepening Copper Dependency:** While triggered by sharp events, the 1970s saw a sustained economic crisis. Declining copper revenues, coupled with rising import costs (especially for oil), led to a long-term fiscal crisis, growing debt, and a steady erosion of living standards and public services.\n    *   **Effect:** **Weakened the state's capacity** to deliver goods, services, and patronage, undermining its legitimacy. Simultaneously **weakened society** through unemployment and hardship, though it also created grievances that would later fuel opposition.\n\n*   **Expansion of the Parastatal Sector:** The state-led \"Zambianisation\" policy continued, with the state controlling the \"commanding heights\" of the economy through a vast network of state-owned enterprises (parastatals). Employment, investment, and production became heavily directed by the state.\n    *   **Effect:** **Strengthened the state** by giving it direct control over economic resources and making it the primary employer. **Weakened civil society** by shrinking the independent private sector and making a large portion of the formal workforce dependent on state patronage.\n\n### Events:\n\n*   **Declaration of the Second Republic (December 1972/August 1973):** Following the recommendations of the Chona Commission, President Kenneth Kaunda signed into law a new constitution that formally made UNIP the only legal political party in Zambia.\n    *   **Effect:** A discrete event that fundamentally **strengthened the state** by granting it a legal monopoly on power. It decisively **weakened civil society** by outlawing opposition parties, a core pillar of societal power and accountability.\n\n*   **The 1975 Copper Price Crash:** Global copper prices, which had been high, collapsed by nearly 40% in 1975 and remained low for the rest of the decade. This single economic shock decimated Zambia's export earnings and government revenue.\n    *   **Effect:** Sharply **weakened the state's material capacity** to govern and provide for its citizens. It also **weakened society** by triggering widespread economic distress and job losses, particularly in the crucial Copperbelt region.\n\n*   **Closure of the Rhodesian Border (1973-1978):** As a \"Frontline State,\" Zambia closed its border with white-minority-ruled Rhodesia, its main trade route to the sea. This was a principled geopolitical decision in support of Zimbabwean liberation movements.\n    *   **Effect:** **Strengthened the state's ideological power** on the international stage but severely **weakened its economic capacity** by forcing costly rerouting of all trade. This simultaneously **weakened society** by causing severe commodity shortages and economic disruption.\n\n*   **Declaration of a Full State of Emergency (January 1976):** Citing internal unrest and external threats from Rhodesia and South Africa, President Kaunda declared a full state of emergency, granting the government sweeping powers of arrest and detention without trial.\n    *   **Effect:** Immediately **strengthened the state's coercive power** over its citizens. It significantly **weakened civil society** by suspending civil liberties and creating a climate of fear that suppressed dissent.",
    "1981-1990": "Based on the framework in *The Narrow Corridor*, here are the major trends and events in Zambia from 1981-1990 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Sustained Economic Crisis:** Triggered by collapsing copper prices and mounting foreign debt, Zambia’s economy declined throughout the decade. This slow-moving crisis eroded the state’s capacity to provide services, pay public sector workers, and subsidize essential goods.\n    *   **Effect:** **Weakened the state** by reducing its resources and legitimacy. It also fueled widespread societal discontent, creating fertile ground for mobilization.\n*   **Implementation of Structural Adjustment Programs (SAPs):** In response to the crisis, the state intermittently adopted austerity measures dictated by the IMF and World Bank. This trend involved removing subsidies, devaluing currency, and cutting public spending.\n    *   **Effect:** **Weakened the state** by ceding policy sovereignty to external actors and creating direct, painful consequences for citizens. This simultaneously **strengthened societal opposition** by giving it clear and unpopular policies to rally against.\n*   **Growing Consolidation of the Zambia Congress of Trade Unions (ZCTU):** Throughout the 1980s, under the leadership of Frederick Chiluba, the ZCTU evolved from a labor organization into the most powerful and organized non-state entity in the country, becoming the de facto political opposition.\n    *   **Effect:** **Strengthened society** by providing an institutional vehicle for organized resistance and a coherent voice to challenge the one-party state’s monopoly on power.\n\n### Events:\n\n*   **1986 Copperbelt Food Riots:** In response to a sudden, drastic increase in the price of maize meal (a core part of an IMF-mandated plan), spontaneous and violent riots erupted in the Copperbelt. President Kenneth Kaunda was forced to cancel the price hike and use the army to restore order.\n    *   **Effect:** **Weakened the state** by demonstrating its inability to impose unpopular policies and exposing the limits of its authority. It **strengthened society** by showing that mass action could force the state to retreat.\n*   **1987 Break with the IMF:** Following the 1986 riots, Kaunda publicly broke with the IMF’s austerity program, an event designed to reassert national control over the economy.\n    *   **Effect:** A short-term attempt to **strengthen the state** by re-claiming sovereignty and shoring up popular support, though it failed to solve the underlying economic problems.\n*   **June 1990 Coup Attempt:** A junior army officer, Lt. Mwamba Luchembe, briefly seized the national radio station and announced a military takeover. Although the coup failed within hours, citizens in Lusaka poured into the streets to celebrate.\n    *   **Effect:** Dramatically **weakened the state** by revealing the profound collapse of its legitimacy and popularity, even within the military. It emboldened and **strengthened society's** pro-democracy activists.\n*   **July 1990 Formation of the Movement for Multi-party Democracy (MMD):** In the wake of the coup attempt and escalating public pressure, a broad coalition of trade unionists (led by the ZCTU), intellectuals, and business leaders formally launched the MMD to campaign for the end of one-party rule.\n    *   **Effect:** Massively **strengthened society** by creating a formal, unified political organization capable of directly challenging and ultimately replacing the ruling party, fundamentally altering the balance of power.",
    "1991-2000": "Based on Acemoğlu and Robinson's framework, here are the major historical trends and events in Zambia from 1991-2000 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Economic Liberalization and Privatization:** Following the 1991 election, the MMD government aggressively implemented Structural Adjustment Programmes (SAPs), dismantling the state-controlled economy of the Kaunda era. This involved privatizing over 250 state-owned enterprises.\n    *   **Effect:** This simultaneously **weakened the state’s direct economic power** (by shedding assets) and **weakened a key pillar of civil society** (the powerful Zambia Congress of Trade Unions lost much of its membership and influence as state companies were sold and downsized).\n*   **Expansion and Professionalization of Civil Society:** The political opening of 1991 created space for a dramatic growth in non-governmental organizations (NGOs), independent media (e.g., *The Post* newspaper), and human rights advocacy groups.\n    *   **Effect:** **Strengthened society** by increasing its capacity to monitor government, advocate for rights, and provide alternative sources of information, creating a more vibrant \"Red Queen\" dynamic.\n*   **Erosion of State Capacity in Social Services:** Economic austerity and the reorientation of the state's role led to a marked decline in the quality and reach of public education, healthcare, and infrastructure.\n    *   **Effect:** **Weakened the state’s legitimacy and functional power** (its ability to provide for citizens), creating aspects of an \"Absent Leviathan.\" This forced parts of society (like churches and NGOs) to step in, strengthening their local role.\n*   **Consolidation of Presidential Power (Presidentialism):** Despite democratic reforms, power became increasingly centralized in the executive branch under President Chiluba, often bypassing parliamentary and judicial checks and utilizing state resources for political patronage.\n    *   **Effect:** **Strengthened the executive arm of the state** at the expense of other state institutions and accountability mechanisms, representing a push towards the despotic side of the corridor.\n\n### Events:\n\n*   **The 1991 Multi-Party Election:** The culmination of a broad-based social movement, the Movement for Multi-party Democracy (MMD)—a coalition of unions, intellectuals, business leaders, and churches—defeated Kenneth Kaunda’s one-party state.\n    *   **Effect:** A massive, unambiguous **strengthening of society**, which successfully mobilized to fundamentally reshape the state and force it into a more accountable posture, initiating Zambia's entry into the \"narrow corridor.\"\n*   **1996 Constitutional Amendments:** The Chiluba government pushed through constitutional changes, most notably a clause requiring presidential candidates' parents to be Zambian-born, which effectively barred former president Kaunda from running.\n    *   **Effect:** **Strengthened the incumbent state** by allowing it to legally exclude its chief political rival. This **weakened society’s political power** by undermining democratic competition and rule of law, a key move by the state to shackle its opposition.\n*   **The 1997 Failed Coup Attempt and State of Emergency:** Following a botched coup attempt by junior army officers, the government declared a state of emergency, leading to the arrest of opposition figures (including Kaunda) and a crackdown on dissent.\n    *   **Effect:** Dramatically **strengthened the state's coercive power** and its ability to act outside the rule of law. It **weakened society** by suppressing civil liberties, intimidating the opposition, and chilling public criticism.\n*   **Final Privatization of Zambia Consolidated Copper Mines (ZCCM) (completed 2000):** The sale of the country's largest and most vital economic asset, the state-owned copper mining conglomerate, after years of negotiation and pressure from international financial institutions.\n    *   **Effect:** Drastically **weakened the state’s economic sovereignty** and revenue base. It also delivered a final, devastating blow to the power of the Mineworkers' Union of Zambia, **weakening one of the most historically significant actors in Zambian civil society.**",
    "2001-2010": "Based on the framework in *The Narrow Corridor*, here are major trends and events in Zambia from 2001-2010 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Commodity Boom and Influx of Chinese Investment:** The sustained rise in global copper prices throughout the 2000s, coupled with massive new investment from China, dramatically increased government revenues.\n    *   **Effect:** Primarily **strengthened the state** by expanding its fiscal capacity and reducing its dependence on Western donors. It also created new social tensions, particularly around labor and environmental standards, which spurred some civil society activism in response.\n*   **The Maturing Response to the HIV/AIDS Pandemic:** The rollout of free antiretroviral drugs (ARVs) through state clinics, heavily supported by international donors and a vast network of local NGOs, faith-based organizations, and community groups.\n    *   **Effect:** **Strengthened both the state and society**. The state built bureaucratic capacity to deliver complex public health services, while civil society organizations grew in size, scope, and influence, becoming crucial service-delivery partners and advocates.\n*   **Expansion of Independent Media:** The growth of private radio stations and independent newspapers (like *The Post*) created platforms for dissent, scrutiny of government, and the mobilization of public opinion outside of state control.\n    *   **Effect:** **Strengthened society** by increasing its ability to monitor the state, hold officials accountable, and organize collective action.\n\n### Events:\n\n*   **Defeat of President Chiluba's \"Third-Term\" Bid (2001):** A coordinated and highly public campaign by a coalition of civil society groups known as the Oasis Forum (comprising churches, the law association, and NGOs), alongside opposition politicians, successfully forced President Frederick Chiluba to abandon his unconstitutional attempt to run for a third term.\n    *   **Effect:** **Strengthened society** immensely by demonstrating its power to check executive overreach and uphold constitutionalism, thereby weakening the despotic power of the state.\n*   **President Mwanawasa’s Anti-Corruption Campaign (launched 2002):** Upon taking office, President Levy Mwanawasa initiated a high-profile anti-corruption drive, most notably lifting former President Chiluba's immunity and pursuing his prosecution for corruption.\n    *   **Effect:** **Strengthened the state** by bolstering the legitimacy and capacity of its legal institutions (judiciary, anti-corruption commission) and reinforcing the principle of the rule of law.\n*   **HIPC Debt Relief Completion (2005):** Zambia reached the Heavily Indebted Poor Countries (HIPC) initiative completion point, leading to the cancellation of over $7 billion in external debt.\n    *   **Effect:** **Strengthened the state** by freeing up significant financial resources from debt servicing, allowing for increased spending on public services like education and health, thereby enhancing its capacity and reach.",
    "2011-2020": "Based on the framework in *The Narrow Corridor*, the period of 2011-2020 in Zambia, largely under the Patriotic Front (PF) government, was characterized by a significant strengthening of the state's coercive power at the expense of civil society, pushing Zambia away from the \"corridor.\"\n\n### Trends:\n\n*   **Growing External Debt and Fiscal Dependence:** Zambia's external debt, particularly to China, ballooned to fund large-scale infrastructure projects. This long-term trend initially strengthened the state's capacity for patronage and service delivery, but ultimately weakened its fiscal sovereignty and made it less accountable to its citizens and more to external creditors.\n*   **Systematic Erosion of Civic Space:** There was a sustained trend of using state apparatus to limit dissent. This included the aggressive application of the colonial-era Public Order Act to deny permits for opposition rallies, and the use of the NGO Act to increase government oversight and control over civil society organizations (CSOs). This trend systematically weakened society's ability to organize and challenge the state.\n*   **Rise of Political \"Cadreism\":** Militant, semi-formal youth wings of the ruling PF party grew in power and influence, often operating with impunity to control markets, bus stations, and intimidate opposition supporters. This trend weakened society by creating fear and undermining the rule of law, while also weakening the formal state's monopoly on legitimate force by empowering a parallel party structure.\n*   **Perceived Weakening of Judicial Independence:** A series of court rulings on politically sensitive cases were seen by many observers as favoring the executive. This trend suggested a weakening of the judiciary as a check on executive power, thereby strengthening the state (specifically the executive branch) by removing a key \"shackle.\"\n\n### Events:\n\n*   **2011 Election of Michael Sata (PF):** The victory of the opposition PF over the incumbent MMD was a powerful expression of societal power, demonstrating the ability of the electorate to hold the state accountable and force a change in leadership. This event initially strengthened society's role.\n*   **2016 Liquidation of *The Post* Newspaper:** The state's tax authority shut down Zambia's leading independent newspaper in the run-up to the 2016 general election. This discrete event was widely seen as politically motivated and had a chilling effect on media freedom, significantly weakening a key pillar of civil society.\n*   **2017 Arrest and Treason Charge of Hakainde Hichilema:** The leader of the main opposition party was arrested and charged with treason for allegedly obstructing the presidential motorcade. This event demonstrated the state's willingness to use its most severe coercive powers against political rivals, weakening the opposition and shrinking the space for political competition.\n*   **2018 Constitutional Court Ruling on President Lungu's Eligibility:** The court ruled that President Edgar Lungu was eligible to run for a third term, a highly contentious decision. This event significantly strengthened the executive arm of the state by removing a key constitutional constraint (term limits) and undermining the judiciary's role as an impartial arbiter.\n*   **2020 Sovereign Debt Default:** Zambia became the first African country to default on its sovereign debt during the COVID-19 pandemic. This event was the culmination of the debt trend and drastically weakened the state's capacity to provide services and manage the economy, exposing its fragility."
  },
  "score_prompt": {
    "1911-1920": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1911-1920. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nZambia (Northern Rhodesia) during 1911-1920 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1921-1930": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1921-1930, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1911-1920, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1921-1930:\nBased on the framework in *The Narrow Corridor*, here are the major historical trends and events in Northern Rhodesia (Zambia) from 1921-1930 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **The development of the Copperbelt economy (late 1920s):** The discovery and initial exploitation of massive copper deposits created a new, powerful economic engine. This slow-moving trend **strengthened the state** by providing a future tax base and a raison d'être for infrastructure, but also inadvertently **strengthened a nascent civil society** by creating large, concentrated populations of African wage-laborers in new urban centers.\n*   **The institutionalization of \"indirect rule\":** Throughout the 1920s, the colonial administration increasingly relied on traditional chiefs as local government agents for tax collection and labor recruitment. This policy **strengthened the state’s administrative reach** into rural areas but **weakened the independent authority of traditional society** by making chiefs accountable to the colonial government rather than to their own people.\n*   **Growth of a settled white population:** The number of white settlers, primarily from Southern Rhodesia and South Africa, grew steadily. This demographic trend **strengthened a powerful segment of society (the settlers)**, who successfully agitated for political representation and economic protections, thereby constraining the power of the central colonial state.\n*   **Proletarianization and urbanization of African men:** The demand for labor in mines, farms, and railway construction pulled thousands of African men away from their villages into a cash economy. This demographic shift **weakened traditional rural society** (hollowing out villages) but laid the foundation for a **new, urban African civil society** detached from traditional ethnic authority.\n\n### Events:\n\n*   **Transfer of administration to the British Colonial Office (1924):** The British South Africa Company's charter ended, and Northern Rhodesia became a formal British Protectorate. This discrete event massively **strengthened the state** by replacing a private, profit-oriented administration with the formal, bureaucratic, and more powerful apparatus of the British imperial government.\n*   **The Devonshire Declaration (1923):** This formal policy statement by the British government declared that the interests of the African population were to be \"paramount.\" While its direct application was often debated, this event **strengthened the central state's hand against settler society**, giving the Governor a formal justification to resist settler demands for self-government and further land alienation from Africans.\n*   **Establishment of the Legislative Council (1924):** The creation of this council, which included nominated officials and elected white settler representatives, was a key institutional event. It **strengthened the state's formal governing structure** while simultaneously **strengthening settler society** by giving it a direct, formal voice within that state, institutionalizing its power to contest the administration's policies.\n*   **Formation of the first Native Welfare Associations (e.g., Mwenzo, 1923):** The establishment of these associations by the mission-educated African elite was a landmark event. It marked the birth of modern, organized African politics and **strengthened African civil society** by creating a new, non-traditional vehicle for articulating grievances and interests directly to the colonial state.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 3.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1921-1930\n- state_power (float, 0-10): absolute state power at the end of 1921-1930\n- society_change (float): society_power change vs. 1911-1920\n- state_change (float): state_power change vs. 1911-1920\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1931-1940": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1931-1940, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1921-1930, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1931-1940:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Northern Rhodesia (Zambia) from 1931-1940 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Mass Urbanization and Proletarianization:** The growth of the Copperbelt mines drew tens of thousands of African men from rural villages into new, concentrated urban compounds. This slow-moving demographic shift created a new social class—the industrial wage-earner—disconnected from traditional rural authorities.\n    *   **Effect:** Weakened the power of traditional society (chiefs) but simultaneously **strengthened a new form of societal power** by creating a nascent, self-aware working class capable of collective action.\n*   **Expansion of the Colonial Bureaucracy:** Following the 1931 administrative amalgamation and in response to the complexities of managing the Copperbelt, the British colonial state steadily grew its administrative apparatus. This involved creating new departments, hiring more officials, and developing more sophisticated methods of taxation and population control.\n    *   **Effect:** **Strengthened the state** by increasing its capacity to penetrate society, extract resources, and enforce its will.\n*   **Implementation of Indirect Rule:** Throughout this period, the colonial state solidified its policy of governing rural Africans through co-opted traditional chiefs. Chiefs were empowered to collect taxes, enforce colonial laws, and recruit labor, integrating them into the lower rungs of the state hierarchy.\n    *   **Effect:** **Strengthened the state** by extending its reach at a low cost, while simultaneously **weakening the independent power of society** by co-opting its traditional leadership and thwarting the development of broader, unified opposition.\n\n### Events:\n\n*   **Amalgamation of Northeastern and Northwestern Rhodesia (1931):** The two separate British protectorates were formally merged into a single colony, Northern Rhodesia, with a central capital at Livingstone (moved to Lusaka in 1935).\n    *   **Effect:** **Strengthened the state** by creating a more centralized, rationalized, and efficient administrative and legal structure.\n*   **The 1935 Copperbelt Strike:** In response to a sudden increase in the native tax by the colonial administration, thousands of African miners across multiple mines spontaneously went on strike. The action was met with force, resulting in several deaths.\n    *   **Effect:** A landmark demonstration that **strengthened society's power**. It was the first major collective action by the new African proletariat, forcing the state to recognize them as a potent social and political force that could not be ignored.\n*   **Appointment of the Russell Commission (1935):** In the immediate aftermath of the strike, the colonial state appointed a commission of inquiry to investigate its causes. Its report acknowledged the legitimacy of some worker grievances, marking a shift from pure coercion to a more investigative and managerial approach to labor.\n    *   **Effect:** **Strengthened the state** by enhancing its informational and administrative capacity. The state began developing more sophisticated tools beyond brute force to manage and control society.\n*   **Outbreak of World War II (1939):** The start of the war positioned Northern Rhodesia's copper as a vital strategic resource for the British Empire. The colonial government was granted emergency powers to direct labor and production for the war effort.\n    *   **Effect:** **Massively strengthened the state**, which now had a justification for overriding civil liberties, conscripting labor, and controlling the economy to an unprecedented degree.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 3.5>\n1921-1930: <4.0, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1931-1940\n- state_power (float, 0-10): absolute state power at the end of 1931-1940\n- society_change (float): society_power change vs. 1921-1930\n- state_change (float): state_power change vs. 1921-1930\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1941-1950": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1941-1950, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1931-1940, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1941-1950:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Northern Rhodesia (Zambia) from 1941-1950 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Sustained Copperbelt Boom and Urbanization:** The intense demand for copper during and after WWII fueled continuous economic growth and a massive, permanent migration of Africans to mining towns. This demographic shift created a concentrated urban working class, weakening traditional rural power structures and creating fertile ground for new, non-tribal civil society organizations.\n    *   **Effect:** Strengthened society's potential power by creating a new, concentrated social base for collective action.\n*   **Expansion of the \"Colour Bar\":** As the African workforce in urban areas grew more skilled and established, white settlers and unions increasingly used their influence on the colonial state to enforce and expand racial segregation and job reservation. This systemic discrimination created a clear, unifying grievance for Africans across different ethnic groups.\n    *   **Effect:** Strengthened society by providing a powerful, shared motivation for political and industrial organization against the state and European interests.\n*   **Formalization of Indirect Rule:** The colonial state continued to govern rural areas through \"Native Authorities\" (chiefs and their councils), increasingly making them salaried officials responsible for tax collection and law enforcement. This turned traditional leaders into direct agents of the colonial state.\n    *   **Effect:** Strengthened the state by extending its administrative reach into rural areas and co-opting traditional social structures, though it also risked alienating chiefs from their people.\n\n### Events:\n\n*   **Creation of African Provincial and Representative Councils (1943-1946):** The colonial state established a territory-wide system of advisory councils for Africans. While intended by the state to manage and contain political aspirations, these councils became the first officially sanctioned, territory-wide forums for African leaders to meet, debate, and formulate collective demands.\n    *   **Effect:** Strengthened both. It expanded the state's administrative apparatus for managing African affairs, but simultaneously provided an invaluable training ground and national platform for an emerging nationalist elite, thus strengthening society.\n*   **The \"Dalgleish Commission\" Report on African Advancement (1948):** This government commission recommended that Africans be allowed to advance into more skilled jobs previously reserved for Europeans. Though its recommendations were fiercely resisted by white unions and largely blocked, its publication officially legitimized African aspirations for industrial equality.\n    *   **Effect:** Strengthened society by validating its economic grievances at the highest level, while weakening the moral and practical authority of the settler-influenced state.\n*   **Appointment of first African members to the Legislative Council (1948):** Following years of pressure, the colonial state appointed two Africans, Nelson Nalumango and Godwin Lewanika, to the central law-making body. This was the first time Africans had a direct (though unelected) voice inside the state's central power structure.\n    *   **Effect:** Strengthened society by giving it a formal foothold within the state, slightly weakening the absolute power of the colonial-settler state apparatus.\n*   **Formation of the Northern Rhodesian African National Congress (NRANC) (1948) and official recognition of the African Mineworkers' Union (AMWU) (1949):** These two events marked the maturation of social trends into powerful, formal organizations. The NRANC was the first territory-wide nationalist party, and the AMWU became one of the strongest African trade unions on the continent.\n    *   **Effect:** Massively strengthened society by creating independent, institutionalized vehicles capable of mobilizing thousands and directly challenging the power of both the state and mining corporations.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 3.5>\n1921-1930: <4.0, 5.5>\n1931-1940: <5.0, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1941-1950\n- state_power (float, 0-10): absolute state power at the end of 1941-1950\n- society_change (float): society_power change vs. 1931-1940\n- state_change (float): state_power change vs. 1931-1940\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1951-1960": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1951-1960, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1941-1950, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1951-1960:\nBased on the framework in *The Narrow Corridor*, here are the major trends and events in Northern Rhodesia from 1951-1960 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Sustained Urbanization and Proletarianization:** Driven by the Copperbelt's mining economy, a large, permanent African urban working class emerged. This slow-moving demographic and economic shift weakened traditional rural power structures (the \"Cage of Norms\") and created a new, concentrated civil society with shared economic and political grievances.\n    *   **Effect:** **Strengthened a new form of society** (urban, labor-based) that was distinct from traditional structures.\n\n*   **Growth of Organized African Labor:** The African Mineworkers' Union (AMWU) and other trade unions grew in organizational capacity, membership, and sophistication. This trend institutionalized a powerful segment of civil society capable of coordinated action that could challenge both corporate power and state authority.\n    *   **Effect:** **Strengthened society** by creating a powerful, organized, and funded non-state actor.\n\n*   **Expansion of the Colonial Administrative State:** To manage the complex industrial economy, growing urban populations, and rising political dissent, the colonial state expanded its bureaucracy, police forces, and legal apparatus. This increased the state's capacity for surveillance, taxation, and control.\n    *   **Effect:** **Strengthened the state's** administrative and coercive capacity.\n\n*   **Rise of Mass African Nationalism:** Throughout the decade, political consciousness grew, moving from elite protest to a mass-based nationalist movement (primarily through the African National Congress). This trend created a political structure within society that directly competed with the colonial state for legitimacy and loyalty.\n    *   **Effect:** **Strengthened society's** political power and ability to contest the state.\n\n### Events:\n\n*   **Creation of the Central African Federation (1953):** The imposition of the Federation of Rhodesia and Nyasaland, against widespread African opposition, created a new layer of state power dominated by Southern Rhodesian white settlers. This was a massive state-building project that disenfranchised Africans in Northern Rhodesia.\n    *   **Effect:** **Strengthened the state** (specifically its settler-dominated federal component) while simultaneously acting as a powerful catalyst that unified and radicalized African societal opposition against it.\n\n*   **The 1955 African Mineworkers' Strike:** This major 58-day industrial action on the Copperbelt demonstrated the immense economic leverage of organized African labor. The union's ability to sustain the strike showcased its high degree of organization and solidarity.\n    *   **Effect:** **Strengthened society** by proving its capacity to directly challenge the economic foundations of the colonial state.\n\n*   **Formation of the Zambia African National Congress (ZANC) (1958):** A radical faction, impatient with the moderation of the African National Congress (ANC), split to form ZANC (a direct precursor to UNIP). This event sharpened the ideological tools of the nationalist movement and created a more confrontational political organization.\n    *   **Effect:** **Strengthened society** by creating a more radical and effective vehicle for political mobilization.\n\n*   **Declaration of a State of Emergency (March 1959):** The colonial governor declared a state of emergency, banned ZANC, and arrested its leaders, including Kenneth Kaunda. This was a discrete, coercive action to decapitate the nationalist movement.\n    *   **Effect:** **Strengthened the state** in the short-term through the use of force, but weakened its legitimacy and fueled societal radicalization in the long term.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 3.5>\n1921-1930: <4.0, 5.5>\n1931-1940: <5.0, 6.8>\n1941-1950: <7.2, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1951-1960\n- state_power (float, 0-10): absolute state power at the end of 1951-1960\n- society_change (float): society_power change vs. 1941-1950\n- state_change (float): state_power change vs. 1941-1950\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1961-1970": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1961-1970, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1951-1960, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1961-1970:\nBased on Acemoğlu and Robinson's framework, here are the major trends and events in Zambia (Northern Rhodesia) from 1961-1970 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Rapid Urbanization:** The continued growth of cities, especially along the Copperbelt, created a concentrated, often unionized, urban populace. This was a slow-moving demographic shift that initially strengthened a key segment of civil society (labor unions) by giving it organizational capacity and a large constituency.\n*   **Expansion of State-led Education and Services:** After independence, the new government embarked on a massive expansion of schools, clinics, and infrastructure. This trend greatly strengthened the state's role as the primary provider and employer, making society more dependent on its capacity and largesse, thereby increasing the state's power and legitimacy.\n*   **Consolidation of UNIP's Political Dominance:** Throughout the 1960s, Kenneth Kaunda's United National Independence Party (UNIP) steadily marginalized and co-opted all sources of political opposition. This trend systematically weakened the political dimension of civil society by eroding competitive politics, moving the country away from a \"shackled\" Leviathan towards a despotic one.\n*   **Growing Ideology of Economic Statism:** The adoption of \"Zambian Humanism\" provided the ideological justification for state control over the economy. This intellectual trend weakened the power of private capital (a part of civil society) and framed the state as the sole legitimate driver of development, strengthening the state's claim to economic power.\n\n### Events:\n\n*   **Dissolution of the Federation of Rhodesia and Nyasaland (December 31, 1963):** This event was a major victory for African nationalist movements, representing a successful mobilization of society against the colonial state structure. It dramatically strengthened the political power and legitimacy of societal actors like UNIP ahead of independence.\n*   **Independence (October 24, 1964):** This discrete event fundamentally transformed the power balance. The Zambian state (the \"Leviathan\") was born, and the nationalist movement (UNIP), formerly the most powerful organ of civil society, *became* the state. This was a massive, instantaneous strengthening of state power, as the institutions of societal mobilization were absorbed into the new ruling apparatus.\n*   **Rhodesia's Unilateral Declaration of Independence (UDI) (November 11, 1965):** This external crisis forced Zambia into a state of permanent economic emergency. It gave the new Zambian state the justification to assume vast new powers over the economy, manage strategic resources, and control infrastructure, significantly strengthening the state's capacity and reach at the expense of both individual and commercial freedoms.\n*   **The Mulungushi Reforms (April 1968):** This was a landmark event where President Kaunda announced the state's intention to take a 51% stake in 26 major foreign-owned companies. Preceded by a 1969 referendum that removed constitutional property protections, this act was the concrete application of economic statism. It massively strengthened the state's economic power and weakened the private sector, a key pillar of an autonomous civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 3.5>\n1921-1930: <4.0, 5.5>\n1931-1940: <5.0, 6.8>\n1941-1950: <7.2, 6.5>\n1951-1960: <8.2, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1961-1970\n- state_power (float, 0-10): absolute state power at the end of 1961-1970\n- society_change (float): society_power change vs. 1951-1960\n- state_change (float): state_power change vs. 1951-1960\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1971-1980": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1971-1980, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1961-1970, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1971-1980:\nBased on Daron Acemoğlu and James A. Robinson's framework, here are the major historical trends and events in Zambia from 1971-1980 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Consolidation of the One-Party State:** Following the 1973 constitution, the institutional framework of the state was re-engineered to centralize all political power within the ruling party, UNIP. This slow-moving process involved absorbing or dissolving competing centers of power and promoting the party's ideology of \"Zambian Humanism.\"\n    *   **Effect:** Massively **strengthened the state** by eliminating formal political competition; critically **weakened civil society** by closing the space for political opposition and making accountability mechanisms dependent on internal party structures rather than public contestation.\n\n*   **Economic Decline and Deepening Copper Dependency:** While triggered by sharp events, the 1970s saw a sustained economic crisis. Declining copper revenues, coupled with rising import costs (especially for oil), led to a long-term fiscal crisis, growing debt, and a steady erosion of living standards and public services.\n    *   **Effect:** **Weakened the state's capacity** to deliver goods, services, and patronage, undermining its legitimacy. Simultaneously **weakened society** through unemployment and hardship, though it also created grievances that would later fuel opposition.\n\n*   **Expansion of the Parastatal Sector:** The state-led \"Zambianisation\" policy continued, with the state controlling the \"commanding heights\" of the economy through a vast network of state-owned enterprises (parastatals). Employment, investment, and production became heavily directed by the state.\n    *   **Effect:** **Strengthened the state** by giving it direct control over economic resources and making it the primary employer. **Weakened civil society** by shrinking the independent private sector and making a large portion of the formal workforce dependent on state patronage.\n\n### Events:\n\n*   **Declaration of the Second Republic (December 1972/August 1973):** Following the recommendations of the Chona Commission, President Kenneth Kaunda signed into law a new constitution that formally made UNIP the only legal political party in Zambia.\n    *   **Effect:** A discrete event that fundamentally **strengthened the state** by granting it a legal monopoly on power. It decisively **weakened civil society** by outlawing opposition parties, a core pillar of societal power and accountability.\n\n*   **The 1975 Copper Price Crash:** Global copper prices, which had been high, collapsed by nearly 40% in 1975 and remained low for the rest of the decade. This single economic shock decimated Zambia's export earnings and government revenue.\n    *   **Effect:** Sharply **weakened the state's material capacity** to govern and provide for its citizens. It also **weakened society** by triggering widespread economic distress and job losses, particularly in the crucial Copperbelt region.\n\n*   **Closure of the Rhodesian Border (1973-1978):** As a \"Frontline State,\" Zambia closed its border with white-minority-ruled Rhodesia, its main trade route to the sea. This was a principled geopolitical decision in support of Zimbabwean liberation movements.\n    *   **Effect:** **Strengthened the state's ideological power** on the international stage but severely **weakened its economic capacity** by forcing costly rerouting of all trade. This simultaneously **weakened society** by causing severe commodity shortages and economic disruption.\n\n*   **Declaration of a Full State of Emergency (January 1976):** Citing internal unrest and external threats from Rhodesia and South Africa, President Kaunda declared a full state of emergency, granting the government sweeping powers of arrest and detention without trial.\n    *   **Effect:** Immediately **strengthened the state's coercive power** over its citizens. It significantly **weakened civil society** by suspending civil liberties and creating a climate of fear that suppressed dissent.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 3.5>\n1921-1930: <4.0, 5.5>\n1931-1940: <5.0, 6.8>\n1941-1950: <7.2, 6.5>\n1951-1960: <8.2, 7.5>\n1961-1970: <5.5, 8.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1971-1980\n- state_power (float, 0-10): absolute state power at the end of 1971-1980\n- society_change (float): society_power change vs. 1961-1970\n- state_change (float): state_power change vs. 1961-1970\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1981-1990": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1981-1990, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1971-1980, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1981-1990:\nBased on the framework in *The Narrow Corridor*, here are the major trends and events in Zambia from 1981-1990 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Sustained Economic Crisis:** Triggered by collapsing copper prices and mounting foreign debt, Zambia’s economy declined throughout the decade. This slow-moving crisis eroded the state’s capacity to provide services, pay public sector workers, and subsidize essential goods.\n    *   **Effect:** **Weakened the state** by reducing its resources and legitimacy. It also fueled widespread societal discontent, creating fertile ground for mobilization.\n*   **Implementation of Structural Adjustment Programs (SAPs):** In response to the crisis, the state intermittently adopted austerity measures dictated by the IMF and World Bank. This trend involved removing subsidies, devaluing currency, and cutting public spending.\n    *   **Effect:** **Weakened the state** by ceding policy sovereignty to external actors and creating direct, painful consequences for citizens. This simultaneously **strengthened societal opposition** by giving it clear and unpopular policies to rally against.\n*   **Growing Consolidation of the Zambia Congress of Trade Unions (ZCTU):** Throughout the 1980s, under the leadership of Frederick Chiluba, the ZCTU evolved from a labor organization into the most powerful and organized non-state entity in the country, becoming the de facto political opposition.\n    *   **Effect:** **Strengthened society** by providing an institutional vehicle for organized resistance and a coherent voice to challenge the one-party state’s monopoly on power.\n\n### Events:\n\n*   **1986 Copperbelt Food Riots:** In response to a sudden, drastic increase in the price of maize meal (a core part of an IMF-mandated plan), spontaneous and violent riots erupted in the Copperbelt. President Kenneth Kaunda was forced to cancel the price hike and use the army to restore order.\n    *   **Effect:** **Weakened the state** by demonstrating its inability to impose unpopular policies and exposing the limits of its authority. It **strengthened society** by showing that mass action could force the state to retreat.\n*   **1987 Break with the IMF:** Following the 1986 riots, Kaunda publicly broke with the IMF’s austerity program, an event designed to reassert national control over the economy.\n    *   **Effect:** A short-term attempt to **strengthen the state** by re-claiming sovereignty and shoring up popular support, though it failed to solve the underlying economic problems.\n*   **June 1990 Coup Attempt:** A junior army officer, Lt. Mwamba Luchembe, briefly seized the national radio station and announced a military takeover. Although the coup failed within hours, citizens in Lusaka poured into the streets to celebrate.\n    *   **Effect:** Dramatically **weakened the state** by revealing the profound collapse of its legitimacy and popularity, even within the military. It emboldened and **strengthened society's** pro-democracy activists.\n*   **July 1990 Formation of the Movement for Multi-party Democracy (MMD):** In the wake of the coup attempt and escalating public pressure, a broad coalition of trade unionists (led by the ZCTU), intellectuals, and business leaders formally launched the MMD to campaign for the end of one-party rule.\n    *   **Effect:** Massively **strengthened society** by creating a formal, unified political organization capable of directly challenging and ultimately replacing the ruling party, fundamentally altering the balance of power.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 3.5>\n1921-1930: <4.0, 5.5>\n1931-1940: <5.0, 6.8>\n1941-1950: <7.2, 6.5>\n1951-1960: <8.2, 7.5>\n1961-1970: <5.5, 8.5>\n1971-1980: <3.0, 7.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1981-1990\n- state_power (float, 0-10): absolute state power at the end of 1981-1990\n- society_change (float): society_power change vs. 1971-1980\n- state_change (float): state_power change vs. 1971-1980\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1991-2000": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1991-2000, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1981-1990, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1991-2000:\nBased on Acemoğlu and Robinson's framework, here are the major historical trends and events in Zambia from 1991-2000 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Economic Liberalization and Privatization:** Following the 1991 election, the MMD government aggressively implemented Structural Adjustment Programmes (SAPs), dismantling the state-controlled economy of the Kaunda era. This involved privatizing over 250 state-owned enterprises.\n    *   **Effect:** This simultaneously **weakened the state’s direct economic power** (by shedding assets) and **weakened a key pillar of civil society** (the powerful Zambia Congress of Trade Unions lost much of its membership and influence as state companies were sold and downsized).\n*   **Expansion and Professionalization of Civil Society:** The political opening of 1991 created space for a dramatic growth in non-governmental organizations (NGOs), independent media (e.g., *The Post* newspaper), and human rights advocacy groups.\n    *   **Effect:** **Strengthened society** by increasing its capacity to monitor government, advocate for rights, and provide alternative sources of information, creating a more vibrant \"Red Queen\" dynamic.\n*   **Erosion of State Capacity in Social Services:** Economic austerity and the reorientation of the state's role led to a marked decline in the quality and reach of public education, healthcare, and infrastructure.\n    *   **Effect:** **Weakened the state’s legitimacy and functional power** (its ability to provide for citizens), creating aspects of an \"Absent Leviathan.\" This forced parts of society (like churches and NGOs) to step in, strengthening their local role.\n*   **Consolidation of Presidential Power (Presidentialism):** Despite democratic reforms, power became increasingly centralized in the executive branch under President Chiluba, often bypassing parliamentary and judicial checks and utilizing state resources for political patronage.\n    *   **Effect:** **Strengthened the executive arm of the state** at the expense of other state institutions and accountability mechanisms, representing a push towards the despotic side of the corridor.\n\n### Events:\n\n*   **The 1991 Multi-Party Election:** The culmination of a broad-based social movement, the Movement for Multi-party Democracy (MMD)—a coalition of unions, intellectuals, business leaders, and churches—defeated Kenneth Kaunda’s one-party state.\n    *   **Effect:** A massive, unambiguous **strengthening of society**, which successfully mobilized to fundamentally reshape the state and force it into a more accountable posture, initiating Zambia's entry into the \"narrow corridor.\"\n*   **1996 Constitutional Amendments:** The Chiluba government pushed through constitutional changes, most notably a clause requiring presidential candidates' parents to be Zambian-born, which effectively barred former president Kaunda from running.\n    *   **Effect:** **Strengthened the incumbent state** by allowing it to legally exclude its chief political rival. This **weakened society’s political power** by undermining democratic competition and rule of law, a key move by the state to shackle its opposition.\n*   **The 1997 Failed Coup Attempt and State of Emergency:** Following a botched coup attempt by junior army officers, the government declared a state of emergency, leading to the arrest of opposition figures (including Kaunda) and a crackdown on dissent.\n    *   **Effect:** Dramatically **strengthened the state's coercive power** and its ability to act outside the rule of law. It **weakened society** by suppressing civil liberties, intimidating the opposition, and chilling public criticism.\n*   **Final Privatization of Zambia Consolidated Copper Mines (ZCCM) (completed 2000):** The sale of the country's largest and most vital economic asset, the state-owned copper mining conglomerate, after years of negotiation and pressure from international financial institutions.\n    *   **Effect:** Drastically **weakened the state’s economic sovereignty** and revenue base. It also delivered a final, devastating blow to the power of the Mineworkers' Union of Zambia, **weakening one of the most historically significant actors in Zambian civil society.**\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 3.5>\n1921-1930: <4.0, 5.5>\n1931-1940: <5.0, 6.8>\n1941-1950: <7.2, 6.5>\n1951-1960: <8.2, 7.5>\n1961-1970: <5.5, 8.5>\n1971-1980: <3.0, 7.8>\n1981-1990: <6.5, 5.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1991-2000\n- state_power (float, 0-10): absolute state power at the end of 1991-2000\n- society_change (float): society_power change vs. 1981-1990\n- state_change (float): state_power change vs. 1981-1990\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2001-2010": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2001-2010, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1991-2000, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2001-2010:\nBased on the framework in *The Narrow Corridor*, here are major trends and events in Zambia from 2001-2010 that affected the balance of power between the state and society.\n\n### Trends:\n\n*   **Commodity Boom and Influx of Chinese Investment:** The sustained rise in global copper prices throughout the 2000s, coupled with massive new investment from China, dramatically increased government revenues.\n    *   **Effect:** Primarily **strengthened the state** by expanding its fiscal capacity and reducing its dependence on Western donors. It also created new social tensions, particularly around labor and environmental standards, which spurred some civil society activism in response.\n*   **The Maturing Response to the HIV/AIDS Pandemic:** The rollout of free antiretroviral drugs (ARVs) through state clinics, heavily supported by international donors and a vast network of local NGOs, faith-based organizations, and community groups.\n    *   **Effect:** **Strengthened both the state and society**. The state built bureaucratic capacity to deliver complex public health services, while civil society organizations grew in size, scope, and influence, becoming crucial service-delivery partners and advocates.\n*   **Expansion of Independent Media:** The growth of private radio stations and independent newspapers (like *The Post*) created platforms for dissent, scrutiny of government, and the mobilization of public opinion outside of state control.\n    *   **Effect:** **Strengthened society** by increasing its ability to monitor the state, hold officials accountable, and organize collective action.\n\n### Events:\n\n*   **Defeat of President Chiluba's \"Third-Term\" Bid (2001):** A coordinated and highly public campaign by a coalition of civil society groups known as the Oasis Forum (comprising churches, the law association, and NGOs), alongside opposition politicians, successfully forced President Frederick Chiluba to abandon his unconstitutional attempt to run for a third term.\n    *   **Effect:** **Strengthened society** immensely by demonstrating its power to check executive overreach and uphold constitutionalism, thereby weakening the despotic power of the state.\n*   **President Mwanawasa’s Anti-Corruption Campaign (launched 2002):** Upon taking office, President Levy Mwanawasa initiated a high-profile anti-corruption drive, most notably lifting former President Chiluba's immunity and pursuing his prosecution for corruption.\n    *   **Effect:** **Strengthened the state** by bolstering the legitimacy and capacity of its legal institutions (judiciary, anti-corruption commission) and reinforcing the principle of the rule of law.\n*   **HIPC Debt Relief Completion (2005):** Zambia reached the Heavily Indebted Poor Countries (HIPC) initiative completion point, leading to the cancellation of over $7 billion in external debt.\n    *   **Effect:** **Strengthened the state** by freeing up significant financial resources from debt servicing, allowing for increased spending on public services like education and health, thereby enhancing its capacity and reach.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 3.5>\n1921-1930: <4.0, 5.5>\n1931-1940: <5.0, 6.8>\n1941-1950: <7.2, 6.5>\n1951-1960: <8.2, 7.5>\n1961-1970: <5.5, 8.5>\n1971-1980: <3.0, 7.8>\n1981-1990: <6.5, 5.8>\n1991-2000: <7.0, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2001-2010\n- state_power (float, 0-10): absolute state power at the end of 2001-2010\n- society_change (float): society_power change vs. 1991-2000\n- state_change (float): state_power change vs. 1991-2000\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2011-2020": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2011-2020, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 2001-2010, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2011-2020:\nBased on the framework in *The Narrow Corridor*, the period of 2011-2020 in Zambia, largely under the Patriotic Front (PF) government, was characterized by a significant strengthening of the state's coercive power at the expense of civil society, pushing Zambia away from the \"corridor.\"\n\n### Trends:\n\n*   **Growing External Debt and Fiscal Dependence:** Zambia's external debt, particularly to China, ballooned to fund large-scale infrastructure projects. This long-term trend initially strengthened the state's capacity for patronage and service delivery, but ultimately weakened its fiscal sovereignty and made it less accountable to its citizens and more to external creditors.\n*   **Systematic Erosion of Civic Space:** There was a sustained trend of using state apparatus to limit dissent. This included the aggressive application of the colonial-era Public Order Act to deny permits for opposition rallies, and the use of the NGO Act to increase government oversight and control over civil society organizations (CSOs). This trend systematically weakened society's ability to organize and challenge the state.\n*   **Rise of Political \"Cadreism\":** Militant, semi-formal youth wings of the ruling PF party grew in power and influence, often operating with impunity to control markets, bus stations, and intimidate opposition supporters. This trend weakened society by creating fear and undermining the rule of law, while also weakening the formal state's monopoly on legitimate force by empowering a parallel party structure.\n*   **Perceived Weakening of Judicial Independence:** A series of court rulings on politically sensitive cases were seen by many observers as favoring the executive. This trend suggested a weakening of the judiciary as a check on executive power, thereby strengthening the state (specifically the executive branch) by removing a key \"shackle.\"\n\n### Events:\n\n*   **2011 Election of Michael Sata (PF):** The victory of the opposition PF over the incumbent MMD was a powerful expression of societal power, demonstrating the ability of the electorate to hold the state accountable and force a change in leadership. This event initially strengthened society's role.\n*   **2016 Liquidation of *The Post* Newspaper:** The state's tax authority shut down Zambia's leading independent newspaper in the run-up to the 2016 general election. This discrete event was widely seen as politically motivated and had a chilling effect on media freedom, significantly weakening a key pillar of civil society.\n*   **2017 Arrest and Treason Charge of Hakainde Hichilema:** The leader of the main opposition party was arrested and charged with treason for allegedly obstructing the presidential motorcade. This event demonstrated the state's willingness to use its most severe coercive powers against political rivals, weakening the opposition and shrinking the space for political competition.\n*   **2018 Constitutional Court Ruling on President Lungu's Eligibility:** The court ruled that President Edgar Lungu was eligible to run for a third term, a highly contentious decision. This event significantly strengthened the executive arm of the state by removing a key constitutional constraint (term limits) and undermining the judiciary's role as an impartial arbiter.\n*   **2020 Sovereign Debt Default:** Zambia became the first African country to default on its sovereign debt during the COVID-19 pandemic. This event was the culmination of the debt trend and drastically weakened the state's capacity to provide services and manage the economy, exposing its fragility.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.5, 3.5>\n1921-1930: <4.0, 5.5>\n1931-1940: <5.0, 6.8>\n1941-1950: <7.2, 6.5>\n1951-1960: <8.2, 7.5>\n1961-1970: <5.5, 8.5>\n1971-1980: <3.0, 7.8>\n1981-1990: <6.5, 5.8>\n1991-2000: <7.0, 5.0>\n2001-2010: <7.8, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2011-2020\n- state_power (float, 0-10): absolute state power at the end of 2011-2020\n- society_change (float): society_power change vs. 2001-2010\n- state_change (float): state_power change vs. 2001-2010\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1911-1920": "{\n  \"society_power\": 2.5,\n  \"state_power\": 3.5,\n  \"key_event\": \"BSAC consolidates rule over Northern Rhodesia.\",\n  \"reasoning\": \"The British South Africa Company's state was weak, with a thin administration relying heavily on indirect rule through traditional chiefs. African society, while retaining traditional structures, lacked modern organizations or institutions to effectively mobilize and hold the colonial administration accountable.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1921-1930": "{\n  \"society_power\": 4.0,\n  \"state_power\": 5.5,\n  \"key_event\": \"Transfer from company rule to a formal British Protectorate.\",\n  \"reasoning\": \"State power surged with the establishment of a formal British colonial administration, replacing weaker company rule. Society also gained power, primarily through institutionalized settler representation and the first modern African political associations.\",\n  \"society_change\": 1.5,\n  \"state_change\": 2.0\n}",
    "1931-1940": "{\n  \"society_power\": 5.0,\n  \"state_power\": 6.8,\n  \"key_event\": \"The 1935 Copperbelt Strike reveals new societal power.\",\n  \"reasoning\": \"The colonial state grew much more capable through administrative consolidation and wartime emergency powers. Simultaneously, mass urbanization created a new working class whose power was dramatically revealed in the 1935 Copperbelt Strike, marking a shift toward more organized societal mobilization.\",\n  \"society_change\": 1.0,\n  \"state_change\": 1.3\n}",
    "1941-1950": "{\n  \"society_power\": 7.2,\n  \"state_power\": 6.5,\n  \"key_event\": \"Formation of African National Congress and Mineworkers' Union.\",\n  \"reasoning\": \"Society's power surged with the creation of powerful, nationwide political and labor organizations (NRANC and AMWU), representing a major leap in mobilization capacity. The colonial state's power slightly receded as it was forced to make political concessions and now faced a far more organized opposition, constraining its previously unchallenged authority.\",\n  \"society_change\": 2.2,\n  \"state_change\": -0.3\n}",
    "1951-1960": "{\n  \"society_power\": 8.2,\n  \"state_power\": 7.5,\n  \"key_event\": \"Federation's imposition galvanizes mass African nationalism.\",\n  \"reasoning\": \"The state strengthened its coercive power by imposing the unpopular Central African Federation and declaring a state of emergency. Simultaneously, this galvanized a more radical and organized mass nationalist movement and powerful labor unions, significantly boosting society's power to contest colonial rule.\",\n  \"society_change\": 1.0,\n  \"state_change\": 1.0\n}",
    "1961-1970": "{\n  \"society_power\": 5.5,\n  \"state_power\": 8.5,\n  \"key_event\": \"Independence and UNIP's consolidation of a one-party state.\",\n  \"reasoning\": \"Upon independence, the dominant nationalist movement (UNIP) became the state, absorbing society's power while rapidly expanding its own control over the economy through nationalizations, creating a powerful but increasingly despotic Leviathan.\",\n  \"society_change\": -2.7,\n  \"state_change\": 1.0\n}",
    "1971-1980": "{\n  \"society_power\": 3.0,\n  \"state_power\": 7.8,\n  \"key_event\": \"Consolidation of the one-party state amid economic collapse.\",\n  \"reasoning\": \"The state centralized immense formal and coercive power by creating a one-party system and declaring an emergency, but its economic capacity collapsed with copper prices. Society's power was crushed as the state banned opposition parties and suppressed civil liberties, eliminating formal avenues for accountability.\",\n  \"society_change\": -2.5,\n  \"state_change\": -0.7\n}",
    "1981-1990": "{\n  \"society_power\": 6.5,\n  \"state_power\": 5.8,\n  \"key_event\": \"Economic crisis fuels union-led movement for multi-party democracy.\",\n  \"reasoning\": \"A severe economic crisis and unpopular austerity measures crippled the state's capacity and legitimacy. This fueled widespread discontent, allowing a resurgent civil society, organized around trade unions, to build a powerful pro-democracy movement that directly challenged one-party rule.\",\n  \"society_change\": 3.5,\n  \"state_change\": -2.0\n}",
    "1991-2000": "{\n  \"society_power\": 7.0,\n  \"state_power\": 5.0,\n  \"key_event\": \"Democratic transition followed by massive economic privatization.\",\n  \"reasoning\": \"Society's power surged with the 1991 democratic transition creating new civil society organizations, but this was tempered by the collapse of union power due to privatization. The state's power fell as it sold off its vast economic assets (ZCCM), gutting its infrastructural capacity, even as the executive branch consolidated coercive political control.\",\n  \"society_change\": 0.5,\n  \"state_change\": -0.8\n}",
    "2001-2010": "{\n  \"society_power\": 7.8,\n  \"state_power\": 6.5,\n  \"key_event\": \"Civil society defeats President Chiluba's third-term bid.\",\n  \"reasoning\": \"Civil society demonstrated immense power by defeating President Chiluba's unconstitutional third-term bid, while the state's capacity grew significantly due to a commodity boom and massive debt relief.\",\n  \"society_change\": 0.8,\n  \"state_change\": 1.5\n}",
    "2011-2020": "{\n  \"society_power\": 6.0,\n  \"state_power\": 6.8,\n  \"key_event\": \"Systematic erosion of civic space and executive consolidation.\",\n  \"reasoning\": \"The state consolidated coercive power, suppressing dissent by closing media outlets and arresting opposition leaders, which significantly weakened civil society. This executive aggrandizement occurred despite a fiscal crisis culminating in debt default, revealing underlying state fragility.\",\n  \"society_change\": -1.8,\n  \"state_change\": 0.3\n}"
  }
}

==> experiments/results/zambia-northern-rhodesia__openai-gpt-5.5.json <==
{
  "country": "Zambia (Northern Rhodesia)",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1911,
      1920
    ],
    [
      1921,
      1930
    ],
    [
      1931,
      1940
    ],
    [
      1941,
      1950
    ],
    [
      1951,
      1960
    ],
    [
      1961,
      1970
    ],
    [
      1971,
      1980
    ],
    [
      1981,
      1990
    ],
    [
      1991,
      2000
    ],
    [
      2001,
      2010
    ],
    [
      2011,
      2020
    ]
  ],
  "society_power": {
    "1911-1920": 3.0,
    "1921-1930": 3.3,
    "1931-1940": 4.0,
    "1941-1950": 5.3,
    "1951-1960": 6.5,
    "1961-1970": 6.0,
    "1971-1980": 5.3,
    "1981-1990": 7.0,
    "1991-2000": 6.7,
    "2001-2010": 7.2,
    "2011-2020": 6.5
  },
  "state_power": {
    "1911-1920": 4.0,
    "1921-1930": 5.0,
    "1931-1940": 6.0,
    "1941-1950": 6.8,
    "1951-1960": 7.5,
    "1961-1970": 8.3,
    "1971-1980": 8.0,
    "1981-1990": 6.7,
    "1991-2000": 6.1,
    "2001-2010": 6.5,
    "2011-2020": 6.3
  },
  "key_event": {
    "1911-1920": "BSAC amalgamates and thinly administers Northern Rhodesia",
    "1921-1930": "Colonial Office takeover and administrative consolidation",
    "1931-1940": "Copperbelt mining boom and labor militancy",
    "1941-1950": "African labor and nationalist organization emerges",
    "1951-1960": "Federation and Copperbelt nationalist mobilization",
    "1961-1970": "Independence and UNIP state centralization",
    "1971-1980": "One-party state amid copper collapse",
    "1981-1990": "1990 MMD formation and one-party repeal",
    "1991-2000": "Liberalization amid executive-dominated multiparty rule",
    "2001-2010": "PF-led urban opposition mobilization",
    "2011-2020": "PF executive dominance amid debt default"
  },
  "reasoning": {
    "1911-1920": "The BSAC colonial administration had formal authority, taxation, police posts, and some wartime mobilization capacity, but its reach was thin, uneven, and heavily dependent on chiefs and local intermediaries. African communities and chiefly structures retained some capacity for local resistance or evasion, but autonomous associations, press, unions, and mechanisms to hold the colonial state accountable were very weak.",
    "1921-1930": "British takeover, expanded district administration, taxation, policing, courts, land controls, and indirect rule moved the colonial state from weak toward moderate capacity, though Depression pressures limited the gain. Civil society remained weak because Africans were excluded and chiefs were co-opted, but mission-educated welfare associations and the emerging urban mine workforce modestly increased autonomous organizing potential.",
    "1931-1940": "Copper revenues, Lusaka’s administrative centralization, indirect rule, and wartime emergency powers raised colonial state capacity from weak-moderate to solidly moderate, though dependence on mining capital and limited rural penetration kept it below strong. African urbanization, worker networks, churches, welfare associations, and the 1935/1940 strikes increased civil-society capacity, but repression, color bars, and incorporation of chiefs meant autonomous African society remained weak-to-moderate.",
    "1941-1950": "Wartime copper expansion, labor recruitment, policing, indirect rule, and interterritorial coordination pushed the colonial state toward the upper end of moderate capacity, though it still relied on chiefs, companies, and settler bargains. Civil society rose more sharply as urban African welfare associations, the Northern Rhodesia Congress, and especially the African Mineworkers’ Union created durable territory-wide and workplace organization, even while African representation remained tightly constrained.",
    "1951-1960": "Copper boom revenues, federal institutions, and coercive bans/detentions increased colonial-state capacity, but legitimacy was increasingly contested and administration remained bounded by African resistance. Civil society rose markedly as urban workers, mine unions, churches, newspapers, and mass nationalist parties—despite repression and fragmentation—created sustained African mobilization against federation and colonial rule.",
    "1961-1970": "Independence, Africanization, emergency powers, suppression of challengers, and nationalizations pushed Zambia from a strong late-colonial state toward a more centralized party-state with greater coercive and economic reach. Civil society remained substantial through unions, urban workers, ANC/UNIP organization, and elections, but its autonomy was increasingly reduced by UNIP dominance, detention powers, centralization against regional institutions, and incorporation into the state.",
    "1971-1980": "UNIP’s one-party constitution, detention of opponents, parastatal expansion, and security mobilization kept the Zambian state highly penetrating, but the post-1974 copper collapse, debt, inefficiency, and Rhodesian raids reduced effective fiscal and administrative capacity. Autonomous civil society was weakened by party-state control, yet unions, students, churches, and Copperbelt workers retained meaningful mobilizing power under economic stress.",
    "1981-1990": "Economic crisis, food riots, labor/church/student mobilization, and the emergence of the MMD made civil society a routine national constraint on UNIP rule. The state retained coercive and administrative reach, but debt, shortages, policy reversals, lost legitimacy, and signs of military disaffection reduced its effective capacity from the late-1970s peak.",
    "1991-2000": "Multiparty politics, independent media, churches, NGOs, and constitutional activism kept civil society relatively strong, but job losses, weakened unions, opposition harassment, and emergency powers pulled it below the 1990 transition peak. State power declined as privatization, copper-sector weakness, debt, and donor conditionality reduced fiscal and economic command, even though the Chiluba presidency retained meaningful coercive and patronage capacity.",
    "2001-2010": "Civil society strengthened as PF electoral gains, constitutional-reform activism, labor unrest, and urban protest networks increasingly constrained the MMD, though the NGO Act and executive dominance limited organized autonomy. State power also rose modestly with debt relief, copper-boom revenues, anti-corruption prosecutions, and orderly succession after Mwanawasa’s death, but weak mining bargaining power, donor dependence, and regulatory failures kept capacity only moderate.",
    "2011-2020": "Civil society remained capable of major checks, shown by the 2011 alternation and the defeat of Bill 10, but media closures, police restrictions, opposition harassment, cadre violence, and COVID-19 limits reduced its routine ability to constrain the state. State coercive and executive power increased through politicized institutions, infrastructure patronage, and emergency-style controls, but fiscal stress, corruption scandals, power shortages, and the 2020 sovereign default left overall state capacity only slightly below the previous decade."
  },
  "events_trends_prompt": {
    "1911-1920": "",
    "1921-1930": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1921-1930 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1921-1930. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1931-1940": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1931-1940 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1931-1940. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1941-1950": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1941-1950 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1941-1950. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1951-1960": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1951-1960 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1951-1960. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1961-1970": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1961-1970 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1961-1970. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1971-1980": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1971-1980 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1971-1980. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1981-1990": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1981-1990 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1981-1990. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1991-2000": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1991-2000 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1991-2000. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2001-2010": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 2001-2010 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2001-2010. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2011-2020": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 2011-2020 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2011-2020. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1911-1920": "",
    "1921-1930": "Trends:\n- **Expansion of Colonial Office administration after company rule (1924 onward):** more regular taxation, policing, courts, district administration and bureaucratic oversight; **strengthened the state**.\n- **Copperbelt takeoff in the late 1920s** around Roan Antelope/Luanshya, Nkana, Mufulira and related rail/industrial investment; **strengthened the state’s future fiscal capacity** and mining companies, while creating concentrated African worker communities that later **strengthened society**.\n- **Growth of wage labor, labor migration, and urbanization along the line of rail:** hut/poll taxes and mine demand pulled Africans into wage work; **strengthened state coercive reach**, but also began building an urban African workforce with collective potential, **strengthening society over time**.\n- **Racialized settler political influence and land control:** Europeans gained institutional voice while Africans remained excluded; **strengthened settler civil society and the colonial state**, weakened African society politically.\n- **Mission education and African welfare/association activity in the 1920s** — e.g., mission-educated Africans forming welfare associations and petitioning over tax, labor and chiefly abuses; **strengthened African civil society**, though still limited and monitored.\n- **Move toward indirect rule through chiefs and “Native Authorities”:** chiefs were incorporated as local agents for tax, labor and order; **strengthened the state**, sometimes strengthened compliant chiefs, but often weakened autonomous local society.\n\nEvents:\n- **1924: British government took over Northern Rhodesia from the British South Africa Company** under the Northern Rhodesia Order in Council; **strengthened the formal colonial state** and reduced company sovereignty.\n- **1924–26: Executive and Legislative Councils were established, with European but not African representation:** **strengthened the colonial state and settler society**, weakened African political voice.\n- **1925–29: major Copperbelt discoveries and mine development, especially Roan Antelope/Luanshya moving toward production by 1929:** **strengthened state revenue prospects and corporate power**, while beginning to create an African industrial workforce.\n- **1928: Native Reserves/Crown land arrangements were formalized and demarcated:** **strengthened state control over land** and settler access to prime areas; **weakened African communities** through confinement and dispossession, though reserves gave limited land security.\n- **1929: Native Authority legislation/policy entrenched indirect rule:** **strengthened the state’s reach into rural society** by using chiefs as administrative agents; weakened independent local institutions.\n- **1929–30: onset of the Great Depression and copper-price instability:** **weakened state finances and settler/mining confidence**, and increased pressure on African workers and households.",
    "1931-1940": "Trends:\n- **Copperbelt industrialization and copper dependence:** rapid growth of Roan Antelope, Nkana, Mufulira and related towns made mining the fiscal core of Northern Rhodesia. **Strengthened the state** via revenue, but also **strengthened non-state mining capital** and made the state dependent on it.\n- **African labor migration and urbanization:** tens of thousands of Africans moved into mine compounds and Copperbelt towns. **Strengthened society** by creating dense worker networks and a proto-working-class politics; also **strengthened the state/employers** by making labor more taxable and surveillable.\n- **Expansion of indirect rule/native administration:** chiefs, Native Authorities, Native Courts and Native Treasuries were increasingly used for tax collection and local order. **Strengthened the colonial state** by extending rule cheaply; often **weakened autonomous rural society** by incorporating chiefs into state structures.\n- **Growth of African urban civil society:** mission-educated clerks, church groups, mutual-aid bodies and early welfare associations expanded in towns. **Strengthened society**, though still weakly institutionalized and heavily policed.\n- **Entrenchment of settler and mining-company influence/color bars:** European settlers, white unions and mine management retained privileged access to government. **Strengthened settler/corporate society** and constrained both African society and autonomous state policy.\n\nEvents:\n- **1931-33 opening/production of major Copperbelt mines** — Roan Antelope, Nkana/Rhokana and Mufulira came into large-scale operation. **Strengthened the state’s future fiscal base** and created a concentrated African workforce that **strengthened society**.\n- **1935 transfer of the capital from Livingstone to Lusaka:** a planned administrative capital closer to the railway and interior. **Strengthened the colonial state** through centralization and administrative reach.\n- **May 1935 Copperbelt tax strike/riot:** African mineworkers struck after a poll-tax increase; police fired at Roan Antelope/Luanshya, killing six. **Strengthened worker consciousness/society**, but the violent repression and inquiry also **strengthened state surveillance and labor-control mechanisms**.\n- **1938-39 Bledisloe Commission on closer union:** investigated federation/amalgamation of Northern Rhodesia, Southern Rhodesia and Nyasaland. **Strengthened settler political mobilization**; African and missionary opposition modestly **strengthened African civil-society petitioning**.\n- **September 1939 entry into World War II:** copper became strategic; emergency powers, recruitment and production controls expanded. **Strengthened the colonial state** and mining companies, while wartime inflation gave workers new grievances.\n- **March-April 1940 Copperbelt strike:** African mineworkers demanded higher pay/war allowances; police repression at Nkana killed about 17. **Strengthened African labor solidarity and political consciousness**, but also prompted tighter state/employer control.",
    "1941-1950": "Trends:\n- Wartime and postwar copper expansion on the Copperbelt: increased export earnings, infrastructure, policing, and labor administration — strengthened the colonial state; also concentrated African workers, strengthening labor society.\n- Rapid African urbanization around Nkana, Mufulira, Luanshya, and the railway towns: created denser African communities, welfare associations, and worker networks — strengthened civil society, while also prompting tighter state urban controls.\n- Growth of African wage labor consciousness after the 1930s/1940 mine unrest: rising demands over wages, housing, rations, and color-bar practices — strengthened African civil society and weakened uncontested state/company authority.\n- Expansion of mission education, literacy, ex-servicemen’s experience, and clerical/teacher elites: produced leaders able to organize territory-wide politics — strengthened African civil society.\n- Continued indirect rule through chiefs, Native Authorities, courts, and tax systems: extended colonial reach into rural areas — strengthened the state, though often through fragile/co-opted local authority.\n- Rising European settler and mining-company pressure for “closer association” with Southern Rhodesia and Nyasaland: strengthened white settler civil society and constrained the imperial state’s room to protect African interests.\n\nEvents:\n- 1941–45 World War II mobilization, including copper controls and African military/labor recruitment: strengthened the colonial state; veterans and wartime workers later strengthened African society.\n- 1945 creation of the Central African Council for Northern Rhodesia, Southern Rhodesia, and Nyasaland cooperation: strengthened interterritorial state coordination and settler influence; weakened African leverage.\n- 1946 establishment of the African Representative Council: gave Africans a limited consultative forum — modestly strengthened civil society, while also helping the state manage dissent.\n- 1946 formation of the Federation of African Welfare Societies: linked local African urban associations across the territory — strengthened African civil society.\n- 1948 formation of the Northern Rhodesia Congress, precursor to the ANC: marked a territory-wide African political organization — strengthened civil society against colonial rule.\n- 1948 limited constitutional/Legislative Council reforms allowing African representation only in a highly constrained form: slightly strengthened African voice but mainly preserved colonial state and settler dominance.\n- 1949 formation/registration of the African Mineworkers’ Union under Lawrence Katilungu: greatly strengthened organized African labor on the Copperbelt.\n- 1949–50 renewed conferences and campaigns for Central African federation: strengthened settler political society and future federal state power; weakened African civil society’s influence over constitutional change.",
    "1951-1960": "Trends:\n- **Copperbelt copper boom and rising mining revenues** (especially Korean War/postwar demand): strengthened the **state** fiscally and administratively; also strengthened **society** by concentrating wage workers in towns.\n- **Rapid African urbanization on the Copperbelt and along the rail line**: strengthened **civil society** through dense networks of workers, churches, welfare associations, newspapers, and nationalist branches; weakened colonial social control.\n- **Growth and consolidation of African trade unionism, especially mineworkers’ unions**: strengthened **civil society** by giving Africans organized bargaining power and leadership cadres for nationalism.\n- **Racially restricted constitutional politics under colonial/federal rule**: strengthened the **settler/colonial state** through limited franchise and controlled representation; weakened African political voice but intensified nationalist mobilization.\n- **Expansion of African education, mission networks, and independent churches, including the Lumpa Church after 1953**: strengthened **civil society** by creating autonomous social authority outside chiefs, missions, and the colonial state.\n\nEvents:\n- **1951: Harry Nkumbula became leader of the Northern Rhodesian African Congress/ANC and pushed mass opposition to federation**: strengthened **civil society** and African nationalist organization.\n- **1953: Creation of the Federation of Rhodesia and Nyasaland**: strengthened the **state**, especially settler-dominated federal institutions; weakened African political power in Northern Rhodesia and galvanized nationalist resistance.\n- **1953: Alice Lenshina’s Lumpa revival began in Chinsali**: strengthened autonomous **civil society** through a rapidly growing African independent church.\n- **1955: Nkumbula and Kenneth Kaunda were jailed for anti-colonial activity/“subversive” literature**: strengthened the coercive **state** short-term; strengthened nationalist **society** by creating martyrs and publicity.\n- **1958: Split in the ANC; Kaunda and radicals formed the Zambia African National Congress (ZANC)**: strengthened militant **civil society** but fragmented nationalist organization.\n- **March 1959: ZANC banned and Kaunda and other leaders detained**: strengthened the coercive **state** short-term; weakened organized **civil society** temporarily, but radicalized African politics.\n- **October 1959–1960: UNIP formed and Kaunda took leadership after release**: strengthened **civil society** by creating the main mass nationalist party that would challenge colonial/federal rule.\n- **1960: Monckton Commission review of the Federation**: weakened the legitimacy of the federal **state** and strengthened African nationalist demands for constitutional change.",
    "1961-1970": "Trends:\n- Rapid Africanization and expansion of the bureaucracy, police, army, schools and local administration after self-government/independence — strengthened the state.\n- Copperbelt urbanization, mine employment, trade unions and UNIP/ANC party organization created a politically mobilized African working class — strengthened society, though later increasingly incorporated into the party-state.\n- Heavy fiscal dependence on copper revenues and foreign-owned mining houses — strengthened the state when prices/revenues were high, but left it vulnerable to external shocks and mining capital.\n- Growing UNIP dominance, patronage, use of detention/emergency powers, and weakening of multiparty competition before the formal one-party state — strengthened the state/party, weakened autonomous society.\n- Centralization against chiefs and regional autonomies, especially Barotseland/Lozi institutions — strengthened the central state, weakened local society.\n- Regional insecurity after Rhodesian UDI and white-minority regimes to the south/east forced militarization and transport rerouting — strengthened coercive state capacity, strained society and the economy.\n\nEvents:\n- 1961 UNIP “Cha-cha-cha” civil-disobedience and sabotage campaign against colonial constitutional arrangements — strengthened nationalist society; pressured the colonial state.\n- 1962 Northern Rhodesian elections and UNIP–ANC African majority coalition — strengthened organized African society and shifted power away from settler/federal interests.\n- 1963 dissolution of the Federation of Rhodesia and Nyasaland — strengthened the emerging Northern Rhodesian/Zambian state; weakened settler-dominated federal constraints.\n- January and October 1964 elections, internal self-government, and independence as Zambia under Kenneth Kaunda — greatly strengthened the sovereign state; nationalist society entered government.\n- 1964 Barotseland Agreement, followed by later erosion of its guarantees — initially strengthened Lozi regional institutions; subsequent centralization weakened them.\n- 1964 Lumpa Church uprising and state suppression/ban of the church — strengthened coercive state power; weakened an autonomous religious movement.\n- 1965 Rhodesian UDI and Zambia’s emergency regulations — strengthened executive/security powers; weakened civil liberties and independent political space.\n- 1968 Mulungushi Economic Reforms: state acquisition of majority stakes in major non-mining firms — strengthened state economic power; weakened private/foreign business autonomy.\n- 1968 general election amid UNIP–ANC rivalry and violence — showed remaining societal/electoral competition, but also encouraged tighter party-state control.\n- 1969 Matero Reforms and 1970 creation/expansion of state holding structures for mining/parastatals — strengthened state control over the commanding heights; weakened mining companies as counterweights.",
    "1971-1980": "Trends:\n- **UNIP party-state consolidation (1971-80):** opposition parties, local government, unions and civic bodies were increasingly brought under UNIP oversight. **Strengthened coercive/organizational state power; weakened autonomous civil society.**\n- **Expansion of state ownership and parastatals:** copper, banking, industry, transport and marketing were increasingly run through ZIMCO/INDECO/MINDECO-style structures. **Initially strengthened the state’s command over jobs and resources; later weakened state capacity through inefficiency and fiscal burdens.**\n- **Copper-price collapse and debt growth after 1974:** Zambia’s copper-dependent revenues fell sharply while oil/import costs rose. **Weakened fiscal state capacity; strengthened labor and urban protest pressures as living standards fell.**\n- **Frontline-state militarization and regional insecurity:** Zambia hosted liberation movements against Rhodesia/South Africa and faced raids, refugees, border disruption and higher defense costs. **Strengthened security-state functions; weakened economic capacity and ordinary civic life.**\n- **Urban, unionized Copperbelt society remained powerful:** mineworkers, public employees, students and churches retained mobilizing capacity despite one-party rule. **Strengthened organized society, though often constrained or co-opted by the state.**\n- **Transport reorientation away from Rhodesia/South Africa:** Tanzam highway/TAZARA and links through Tanzania reduced dependence on hostile southern routes. **Strengthened state autonomy and resilience.**\n\nEvents:\n- **1971: Simon Kapwepwe formed the United Progressive Party (UPP):** a serious opposition challenge to Kaunda/UNIP. **Strengthened political society; threatened state-party dominance.**\n- **1972: UPP banned and leaders detained:** the state suppressed the main new opposition force. **Strengthened coercive state power; weakened civil society and party competition.**\n- **1972-73: Chona Commission, Choma Declaration, and Second Republican Constitution:** Zambia became a “one-party participatory democracy” with UNIP as the sole legal party. **Greatly strengthened the party-state; weakened autonomous political society.**\n- **1974-75: copper-price crash and oil shock:** export earnings plunged and shortages/debt worsened. **Weakened state fiscal capacity; increased social and labor discontent.**\n- **1975-76: TAZARA railway completed/opened:** Chinese-built line connected Zambia to Dar es Salaam. **Strengthened state economic autonomy and strategic capacity.**\n- **1978-79: Rhodesian cross-border attacks on ZIPRA/liberation-movement targets in Zambia:** exposed Zambia’s vulnerability and militarized politics. **Weakened state sovereignty but strengthened security-state claims.**\n- **1980: Zimbabwean independence:** reduced Zambia’s exposure to the Rhodesian war and reopened regional possibilities. **Strengthened state security/economic prospects and eased pressure on society.**",
    "1981-1990": "Trends:\n- **Deepening copper/debt crisis (early–late 1980s):** falling copper earnings, import shortages, inflation, and debt service weakened the state’s fiscal capacity and patronage base; hardship increased urban and labor mobilization.\n- **One-party UNIP presidentialism and emergency-style rule:** continued to strengthen formal state control over elections, media, unions, and opposition, but steadily weakened legitimacy and pushed dissent into churches, unions, students, and underground politics.\n- **Growth of autonomous civil society networks:** the Zambia Congress of Trade Unions, churches, students, lawyers, and professional groups became more politically assertive, strengthening society’s ability to check the state.\n- **Structural adjustment/austerity cycle:** IMF-linked devaluations, subsidy cuts, and price reforms weakened the state’s social bargain with urban workers and consumers; repeated policy reversals also exposed weak state capacity.\n- **Urban unemployment, food shortages, and informalization:** weakened state control over the economy and enlarged the constituency for protest, especially in Lusaka and the Copperbelt.\n\nEvents:\n- **1981 labor confrontations and detention of union leaders, including Frederick Chiluba:** showed state coercive power, but also strengthened the political profile of organized labor.\n- **1982 suppression of Adamson Mushala’s armed insurgency:** strengthened the state’s coercive authority and weakened armed anti-UNIP opposition.\n- **1983 one-party elections under UNIP monopoly:** strengthened the party-state formally; weakened legal political competition and organized opposition.\n- **1985 foreign-exchange auction/devaluation reforms:** reduced state allocation controls and patronage, raised prices, and fed urban discontent.\n- **December 1986 Copperbelt food riots after maize-meal price increases:** weakened state legitimacy; strengthened society’s leverage by forcing policy retreat, though repression showed remaining state coercive capacity.\n- **May 1987 break with the IMF and Kaunda’s “New Economic Recovery Programme”:** strengthened short-term state policy autonomy, but did not restore capacity and worsened investor/donor confidence.\n- **June 1990 food riots and the failed Lt. Mwamba Luchembe coup attempt:** severely weakened perceptions of state legitimacy and cohesion; showed popular and military disaffection.\n- **1990 formation of the Movement for Multiparty Democracy and repeal of the one-party clause:** greatly strengthened organized civil society/opposition and weakened UNIP’s state monopoly.",
    "1991-2000": "Trends:\n- **Economic liberalization and structural adjustment (early–late 1990s):** removal of price controls/subsidies, trade liberalization, parastatal reform and public-sector retrenchment **weakened the state’s direct economic reach** and **weakened organized labor/urban society** through job losses.\n- **Copper-sector decline and ZCCM privatization process:** falling copper output/revenues and preparation for mine sales **weakened state fiscal capacity** and reduced the state’s control over the Copperbelt; mineworkers’ unions and mining communities also **lost leverage**.\n- **Rising donor dependence and debt pressure:** IMF/World Bank conditionality became central to policymaking, **weakening autonomous state capacity** while giving some reformist technocrats and NGOs more space.\n- **Expansion of multiparty politics, independent media, churches, NGOs, and rights groups:** after one-party rule ended, civil society became more vocal and organized, **strengthening society’s capacity to challenge the state**, though unevenly.\n- **Executive dominance and politicization of institutions under Chiluba/MMD:** use of constitutional rules, security powers, patronage, and harassment of opponents **strengthened the presidency/state coercive apparatus** but **weakened democratic society and institutional checks**.\n- **HIV/AIDS epidemic and worsening social indicators:** rising mortality and household insecurity **weakened both society and state capacity** by eroding human capital, public health capacity, and family/community resilience.\n\nEvents:\n- **1991 multiparty election:** Frederick Chiluba’s MMD defeated Kenneth Kaunda’s UNIP, ending one-party rule; this **strengthened civil society and electoral competition** while initially limiting the old party-state.\n- **1993 “Zero Option” emergency and arrests of UNIP figures:** the government alleged a coup plot and detained opponents; this **strengthened state coercive power** and **weakened opposition society**.\n- **1995 Mwanakatwe Constitutional Review Commission report:** public constitutional debate mobilized churches, lawyers, NGOs, and opposition groups, **strengthening civil society demands**, though government rejection of key proposals limited the effect.\n- **1996 constitutional amendments and election:** parentage/citizenship rules barred Kaunda from standing; UNIP boycotted and Chiluba was re-elected; this **strengthened the incumbent state/executive** and **weakened opposition and electoral legitimacy**.\n- **1997 attempted military coup by Captain Steven Lungu (“Captain Solo”):** briefly exposed fragility in state control over the army, but the subsequent state of emergency and arrests **strengthened executive/security power** and **weakened civil liberties**.\n- **1997–1998 detention of Kenneth Kaunda and other opponents after the coup attempt:** **weakened organized opposition** and showed the state’s coercive reach.\n- **2000 break-up/sale of major ZCCM mining assets, including Konkola and Mopani deals:** **weakened the state’s direct command over the copper economy** and **weakened mineworker/community bargaining power**, while strengthening private investors.",
    "2001-2010": "Trends:\n- **Copper boom and mining revival (mid-2000s, after privatization):** Rising copper prices and new FDI—especially in the Copperbelt and North-Western Province—expanded the tax base and state resources, though weak mining taxation limited gains. **Strengthened the state fiscally; also strengthened labor/community grievances.**\n- **Debt relief and donor-backed public-sector reform (HIPC completion/MDRI, 2005-06):** Large external debt cancellation and donor budget support improved fiscal space and macroeconomic stability. **Strengthened state capacity, but also kept the state donor-dependent.**\n- **Growth of competitive urban opposition politics, especially the Patriotic Front (PF):** From 2001 to 2010, PF mobilized urban workers, market traders, miners, and anti-Chinese-investment sentiment, especially in Lusaka and the Copperbelt. **Strengthened society’s electoral check on the ruling MMD.**\n- **Persistent civil-society activism around constitutional reform:** Churches, the Law Association of Zambia, NGOs, student groups, and the Oasis Forum continued to press for a more accountable constitution and better electoral rules. **Strengthened society vis-à-vis the state.**\n- **Continued executive dominance and weak local government:** Despite multiparty competition, the presidency retained strong appointment, patronage, and security powers; decentralization remained limited. **Strengthened the central state relative to society.**\n- **Urbanization, youth growth, unemployment, and informalization:** Expanding urban populations and precarious livelihoods increased protest potential and opposition mobilization, while weakening traditional union organization. **Strengthened mass society politically but weakened organized labor in some sectors.**\n\nEvents:\n- **Disputed 2001 presidential and parliamentary elections:** Levy Mwanawasa won narrowly amid allegations of fraud; opposition parties and civil society challenged the result. **Weakened state legitimacy; strengthened society’s demand for electoral accountability.**\n- **2002 removal of former president Frederick Chiluba’s immunity and anti-corruption prosecutions:** Mwanawasa’s government pursued Chiluba-era corruption through a special task force and courts. **Strengthened state legal authority and anti-corruption capacity; also empowered watchdog civil society.**\n- **Mung’omba Constitutional Review Commission launched in 2003 and reported in 2005:** It gathered broad public input and recommended reforms such as a 50%+1 presidential threshold. **Strengthened society’s voice, though state control over implementation limited impact.**\n- **Chambishi mine explosion, 2005:** A blast at a Chinese-owned explosives plant killed dozens of Zambian workers, fueling labor unrest and criticism of state regulation. **Weakened state legitimacy; strengthened labor and community pressure.**\n- **2006 general election:** Mwanawasa was re-elected, but PF made major gains in Lusaka and the Copperbelt. **Strengthened society’s electoral leverage; constrained the ruling state.**\n- **Creation of the National Constitutional Conference, 2007:** The government-managed NCC process was criticized and boycotted by major civil-society actors such as the Oasis Forum. **Strengthened state control over reform; weakened trust between state and society.**\n- **Mwanawasa’s death and the 2008 presidential by-election:** Rupiah Banda narrowly defeated Michael Sata, preserving MMD rule but showing deep polarization and competitive politics. **Strengthened constitutional continuity of the state; strengthened society’s belief elections could threaten incumbents.**\n- **2008 mining windfall tax introduced, then removed in 2009:** The state briefly asserted greater fiscal control over mining rents, then retreated under investor pressure and the global financial crisis. **Initially strengthened the state; repeal weakened state bargaining power.**\n- **NGO Act of 2009:** The law imposed registration and regulatory requirements on NGOs, widely seen as a tool for state oversight of civil society. **Strengthened state control; weakened organized civil society.**\n- **Collum Coal Mine shooting, 2010:** Chinese managers shot protesting Zambian miners, intensifying national debate over labor rights, foreign investment, and state enforcement. **Weakened state legitimacy; strengthened labor and nationalist civil-society mobilization.**",
    "2011-2020": "Trends:\n- **Rising public debt and infrastructure-led state expansion, especially after 2012 Eurobonds and Chinese-financed projects** — initially strengthened state capacity/patronage, but by 2020 weakened the state through fiscal stress and loss of credibility.\n- **Growing executive dominance under the Patriotic Front, with politicization of police, courts, electoral bodies, and use of the Public Order Act** — strengthened coercive state power; weakened opposition parties and civil society.\n- **Shrinking civic and media space** — harassment of journalists, pressure on NGOs, party-cadre violence, and closures/suspensions of critical media weakened society’s ability to check the state.\n- **Urban youth growth, unemployment, and party-cadre mobilization** — strengthened informal partisan forces linked to the ruling party, while also creating a larger, more politically engaged urban society.\n- **Copper dependence amid price volatility, power shortages, drought, and currency depreciation** — weakened state fiscal capacity and public trust; increased social pressure on government.\n- **Expansion of mobile phones, private radio, and social media political debate** — strengthened society’s capacity to organize and criticize government, despite later state efforts to control it.\n\nEvents:\n- **2011 election: Michael Sata/PF defeated the incumbent MMD government** — strengthened society and democratic accountability through a peaceful opposition victory.\n- **2014 death of President Sata and 2015 presidential by-election won by Edgar Lungu** — tested and preserved formal state continuity, but intensified ruling-party factionalism.\n- **2016 constitutional amendments and general election** — some rules, such as 50%+1 and a running mate, strengthened institutions; the disputed Lungu victory, failed Bill of Rights referendum, and rushed presidential petition weakened society’s confidence in the state.\n- **2016 closure of *The Post* newspaper over tax claims** — strengthened state leverage over critical media; weakened civil society and press freedom.\n- **2017 arrest of opposition leader Hakainde Hichilema on treason charges and declaration of a “threatened state of emergency”** — strengthened coercive state power; weakened opposition and civic freedoms.\n- **2018 donor aid suspensions over corruption concerns, including social cash transfer funds** — weakened state legitimacy and exposed administrative corruption.\n- **2019 severe drought, Kariba power shortages, and prolonged load-shedding** — weakened state capacity and public confidence; increased economic hardship for society.\n- **2019 state move to liquidate Konkola Copper Mines** — strengthened direct state intervention in mining, but increased investor uncertainty and fiscal risk.\n- **2020 COVID-19 restrictions and economic shock** — strengthened state control over movement and assembly; weakened civil society activity and the economy.\n- **2020 sovereign debt default** — materially weakened the state’s financial autonomy and credibility.\n- **2020 failure of Constitutional Amendment Bill 10 after civil-society and opposition mobilization** — strengthened society’s checking power; prevented further concentration of executive authority."
  },
  "score_prompt": {
    "1911-1920": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1911-1920. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nZambia (Northern Rhodesia) during 1911-1920 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1921-1930": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1921-1930, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1911-1920, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1921-1930:\nTrends:\n- **Expansion of Colonial Office administration after company rule (1924 onward):** more regular taxation, policing, courts, district administration and bureaucratic oversight; **strengthened the state**.\n- **Copperbelt takeoff in the late 1920s** around Roan Antelope/Luanshya, Nkana, Mufulira and related rail/industrial investment; **strengthened the state’s future fiscal capacity** and mining companies, while creating concentrated African worker communities that later **strengthened society**.\n- **Growth of wage labor, labor migration, and urbanization along the line of rail:** hut/poll taxes and mine demand pulled Africans into wage work; **strengthened state coercive reach**, but also began building an urban African workforce with collective potential, **strengthening society over time**.\n- **Racialized settler political influence and land control:** Europeans gained institutional voice while Africans remained excluded; **strengthened settler civil society and the colonial state**, weakened African society politically.\n- **Mission education and African welfare/association activity in the 1920s** — e.g., mission-educated Africans forming welfare associations and petitioning over tax, labor and chiefly abuses; **strengthened African civil society**, though still limited and monitored.\n- **Move toward indirect rule through chiefs and “Native Authorities”:** chiefs were incorporated as local agents for tax, labor and order; **strengthened the state**, sometimes strengthened compliant chiefs, but often weakened autonomous local society.\n\nEvents:\n- **1924: British government took over Northern Rhodesia from the British South Africa Company** under the Northern Rhodesia Order in Council; **strengthened the formal colonial state** and reduced company sovereignty.\n- **1924–26: Executive and Legislative Councils were established, with European but not African representation:** **strengthened the colonial state and settler society**, weakened African political voice.\n- **1925–29: major Copperbelt discoveries and mine development, especially Roan Antelope/Luanshya moving toward production by 1929:** **strengthened state revenue prospects and corporate power**, while beginning to create an African industrial workforce.\n- **1928: Native Reserves/Crown land arrangements were formalized and demarcated:** **strengthened state control over land** and settler access to prime areas; **weakened African communities** through confinement and dispossession, though reserves gave limited land security.\n- **1929: Native Authority legislation/policy entrenched indirect rule:** **strengthened the state’s reach into rural society** by using chiefs as administrative agents; weakened independent local institutions.\n- **1929–30: onset of the Great Depression and copper-price instability:** **weakened state finances and settler/mining confidence**, and increased pressure on African workers and households.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <3.0, 4.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1921-1930\n- state_power (float, 0-10): absolute state power at the end of 1921-1930\n- society_change (float): society_power change vs. 1911-1920\n- state_change (float): state_power change vs. 1911-1920\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1931-1940": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1931-1940, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1921-1930, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1931-1940:\nTrends:\n- **Copperbelt industrialization and copper dependence:** rapid growth of Roan Antelope, Nkana, Mufulira and related towns made mining the fiscal core of Northern Rhodesia. **Strengthened the state** via revenue, but also **strengthened non-state mining capital** and made the state dependent on it.\n- **African labor migration and urbanization:** tens of thousands of Africans moved into mine compounds and Copperbelt towns. **Strengthened society** by creating dense worker networks and a proto-working-class politics; also **strengthened the state/employers** by making labor more taxable and surveillable.\n- **Expansion of indirect rule/native administration:** chiefs, Native Authorities, Native Courts and Native Treasuries were increasingly used for tax collection and local order. **Strengthened the colonial state** by extending rule cheaply; often **weakened autonomous rural society** by incorporating chiefs into state structures.\n- **Growth of African urban civil society:** mission-educated clerks, church groups, mutual-aid bodies and early welfare associations expanded in towns. **Strengthened society**, though still weakly institutionalized and heavily policed.\n- **Entrenchment of settler and mining-company influence/color bars:** European settlers, white unions and mine management retained privileged access to government. **Strengthened settler/corporate society** and constrained both African society and autonomous state policy.\n\nEvents:\n- **1931-33 opening/production of major Copperbelt mines** — Roan Antelope, Nkana/Rhokana and Mufulira came into large-scale operation. **Strengthened the state’s future fiscal base** and created a concentrated African workforce that **strengthened society**.\n- **1935 transfer of the capital from Livingstone to Lusaka:** a planned administrative capital closer to the railway and interior. **Strengthened the colonial state** through centralization and administrative reach.\n- **May 1935 Copperbelt tax strike/riot:** African mineworkers struck after a poll-tax increase; police fired at Roan Antelope/Luanshya, killing six. **Strengthened worker consciousness/society**, but the violent repression and inquiry also **strengthened state surveillance and labor-control mechanisms**.\n- **1938-39 Bledisloe Commission on closer union:** investigated federation/amalgamation of Northern Rhodesia, Southern Rhodesia and Nyasaland. **Strengthened settler political mobilization**; African and missionary opposition modestly **strengthened African civil-society petitioning**.\n- **September 1939 entry into World War II:** copper became strategic; emergency powers, recruitment and production controls expanded. **Strengthened the colonial state** and mining companies, while wartime inflation gave workers new grievances.\n- **March-April 1940 Copperbelt strike:** African mineworkers demanded higher pay/war allowances; police repression at Nkana killed about 17. **Strengthened African labor solidarity and political consciousness**, but also prompted tighter state/employer control.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <3.0, 4.0>\n1921-1930: <3.3, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1931-1940\n- state_power (float, 0-10): absolute state power at the end of 1931-1940\n- society_change (float): society_power change vs. 1921-1930\n- state_change (float): state_power change vs. 1921-1930\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1941-1950": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1941-1950, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1931-1940, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1941-1950:\nTrends:\n- Wartime and postwar copper expansion on the Copperbelt: increased export earnings, infrastructure, policing, and labor administration — strengthened the colonial state; also concentrated African workers, strengthening labor society.\n- Rapid African urbanization around Nkana, Mufulira, Luanshya, and the railway towns: created denser African communities, welfare associations, and worker networks — strengthened civil society, while also prompting tighter state urban controls.\n- Growth of African wage labor consciousness after the 1930s/1940 mine unrest: rising demands over wages, housing, rations, and color-bar practices — strengthened African civil society and weakened uncontested state/company authority.\n- Expansion of mission education, literacy, ex-servicemen’s experience, and clerical/teacher elites: produced leaders able to organize territory-wide politics — strengthened African civil society.\n- Continued indirect rule through chiefs, Native Authorities, courts, and tax systems: extended colonial reach into rural areas — strengthened the state, though often through fragile/co-opted local authority.\n- Rising European settler and mining-company pressure for “closer association” with Southern Rhodesia and Nyasaland: strengthened white settler civil society and constrained the imperial state’s room to protect African interests.\n\nEvents:\n- 1941–45 World War II mobilization, including copper controls and African military/labor recruitment: strengthened the colonial state; veterans and wartime workers later strengthened African society.\n- 1945 creation of the Central African Council for Northern Rhodesia, Southern Rhodesia, and Nyasaland cooperation: strengthened interterritorial state coordination and settler influence; weakened African leverage.\n- 1946 establishment of the African Representative Council: gave Africans a limited consultative forum — modestly strengthened civil society, while also helping the state manage dissent.\n- 1946 formation of the Federation of African Welfare Societies: linked local African urban associations across the territory — strengthened African civil society.\n- 1948 formation of the Northern Rhodesia Congress, precursor to the ANC: marked a territory-wide African political organization — strengthened civil society against colonial rule.\n- 1948 limited constitutional/Legislative Council reforms allowing African representation only in a highly constrained form: slightly strengthened African voice but mainly preserved colonial state and settler dominance.\n- 1949 formation/registration of the African Mineworkers’ Union under Lawrence Katilungu: greatly strengthened organized African labor on the Copperbelt.\n- 1949–50 renewed conferences and campaigns for Central African federation: strengthened settler political society and future federal state power; weakened African civil society’s influence over constitutional change.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <3.0, 4.0>\n1921-1930: <3.3, 5.0>\n1931-1940: <4.0, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1941-1950\n- state_power (float, 0-10): absolute state power at the end of 1941-1950\n- society_change (float): society_power change vs. 1931-1940\n- state_change (float): state_power change vs. 1931-1940\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1951-1960": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1951-1960, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1941-1950, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1951-1960:\nTrends:\n- **Copperbelt copper boom and rising mining revenues** (especially Korean War/postwar demand): strengthened the **state** fiscally and administratively; also strengthened **society** by concentrating wage workers in towns.\n- **Rapid African urbanization on the Copperbelt and along the rail line**: strengthened **civil society** through dense networks of workers, churches, welfare associations, newspapers, and nationalist branches; weakened colonial social control.\n- **Growth and consolidation of African trade unionism, especially mineworkers’ unions**: strengthened **civil society** by giving Africans organized bargaining power and leadership cadres for nationalism.\n- **Racially restricted constitutional politics under colonial/federal rule**: strengthened the **settler/colonial state** through limited franchise and controlled representation; weakened African political voice but intensified nationalist mobilization.\n- **Expansion of African education, mission networks, and independent churches, including the Lumpa Church after 1953**: strengthened **civil society** by creating autonomous social authority outside chiefs, missions, and the colonial state.\n\nEvents:\n- **1951: Harry Nkumbula became leader of the Northern Rhodesian African Congress/ANC and pushed mass opposition to federation**: strengthened **civil society** and African nationalist organization.\n- **1953: Creation of the Federation of Rhodesia and Nyasaland**: strengthened the **state**, especially settler-dominated federal institutions; weakened African political power in Northern Rhodesia and galvanized nationalist resistance.\n- **1953: Alice Lenshina’s Lumpa revival began in Chinsali**: strengthened autonomous **civil society** through a rapidly growing African independent church.\n- **1955: Nkumbula and Kenneth Kaunda were jailed for anti-colonial activity/“subversive” literature**: strengthened the coercive **state** short-term; strengthened nationalist **society** by creating martyrs and publicity.\n- **1958: Split in the ANC; Kaunda and radicals formed the Zambia African National Congress (ZANC)**: strengthened militant **civil society** but fragmented nationalist organization.\n- **March 1959: ZANC banned and Kaunda and other leaders detained**: strengthened the coercive **state** short-term; weakened organized **civil society** temporarily, but radicalized African politics.\n- **October 1959–1960: UNIP formed and Kaunda took leadership after release**: strengthened **civil society** by creating the main mass nationalist party that would challenge colonial/federal rule.\n- **1960: Monckton Commission review of the Federation**: weakened the legitimacy of the federal **state** and strengthened African nationalist demands for constitutional change.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <3.0, 4.0>\n1921-1930: <3.3, 5.0>\n1931-1940: <4.0, 6.0>\n1941-1950: <5.3, 6.8>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1951-1960\n- state_power (float, 0-10): absolute state power at the end of 1951-1960\n- society_change (float): society_power change vs. 1941-1950\n- state_change (float): state_power change vs. 1941-1950\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1961-1970": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1961-1970, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1951-1960, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1961-1970:\nTrends:\n- Rapid Africanization and expansion of the bureaucracy, police, army, schools and local administration after self-government/independence — strengthened the state.\n- Copperbelt urbanization, mine employment, trade unions and UNIP/ANC party organization created a politically mobilized African working class — strengthened society, though later increasingly incorporated into the party-state.\n- Heavy fiscal dependence on copper revenues and foreign-owned mining houses — strengthened the state when prices/revenues were high, but left it vulnerable to external shocks and mining capital.\n- Growing UNIP dominance, patronage, use of detention/emergency powers, and weakening of multiparty competition before the formal one-party state — strengthened the state/party, weakened autonomous society.\n- Centralization against chiefs and regional autonomies, especially Barotseland/Lozi institutions — strengthened the central state, weakened local society.\n- Regional insecurity after Rhodesian UDI and white-minority regimes to the south/east forced militarization and transport rerouting — strengthened coercive state capacity, strained society and the economy.\n\nEvents:\n- 1961 UNIP “Cha-cha-cha” civil-disobedience and sabotage campaign against colonial constitutional arrangements — strengthened nationalist society; pressured the colonial state.\n- 1962 Northern Rhodesian elections and UNIP–ANC African majority coalition — strengthened organized African society and shifted power away from settler/federal interests.\n- 1963 dissolution of the Federation of Rhodesia and Nyasaland — strengthened the emerging Northern Rhodesian/Zambian state; weakened settler-dominated federal constraints.\n- January and October 1964 elections, internal self-government, and independence as Zambia under Kenneth Kaunda — greatly strengthened the sovereign state; nationalist society entered government.\n- 1964 Barotseland Agreement, followed by later erosion of its guarantees — initially strengthened Lozi regional institutions; subsequent centralization weakened them.\n- 1964 Lumpa Church uprising and state suppression/ban of the church — strengthened coercive state power; weakened an autonomous religious movement.\n- 1965 Rhodesian UDI and Zambia’s emergency regulations — strengthened executive/security powers; weakened civil liberties and independent political space.\n- 1968 Mulungushi Economic Reforms: state acquisition of majority stakes in major non-mining firms — strengthened state economic power; weakened private/foreign business autonomy.\n- 1968 general election amid UNIP–ANC rivalry and violence — showed remaining societal/electoral competition, but also encouraged tighter party-state control.\n- 1969 Matero Reforms and 1970 creation/expansion of state holding structures for mining/parastatals — strengthened state control over the commanding heights; weakened mining companies as counterweights.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <3.0, 4.0>\n1921-1930: <3.3, 5.0>\n1931-1940: <4.0, 6.0>\n1941-1950: <5.3, 6.8>\n1951-1960: <6.5, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1961-1970\n- state_power (float, 0-10): absolute state power at the end of 1961-1970\n- society_change (float): society_power change vs. 1951-1960\n- state_change (float): state_power change vs. 1951-1960\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1971-1980": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1971-1980, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1961-1970, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1971-1980:\nTrends:\n- **UNIP party-state consolidation (1971-80):** opposition parties, local government, unions and civic bodies were increasingly brought under UNIP oversight. **Strengthened coercive/organizational state power; weakened autonomous civil society.**\n- **Expansion of state ownership and parastatals:** copper, banking, industry, transport and marketing were increasingly run through ZIMCO/INDECO/MINDECO-style structures. **Initially strengthened the state’s command over jobs and resources; later weakened state capacity through inefficiency and fiscal burdens.**\n- **Copper-price collapse and debt growth after 1974:** Zambia’s copper-dependent revenues fell sharply while oil/import costs rose. **Weakened fiscal state capacity; strengthened labor and urban protest pressures as living standards fell.**\n- **Frontline-state militarization and regional insecurity:** Zambia hosted liberation movements against Rhodesia/South Africa and faced raids, refugees, border disruption and higher defense costs. **Strengthened security-state functions; weakened economic capacity and ordinary civic life.**\n- **Urban, unionized Copperbelt society remained powerful:** mineworkers, public employees, students and churches retained mobilizing capacity despite one-party rule. **Strengthened organized society, though often constrained or co-opted by the state.**\n- **Transport reorientation away from Rhodesia/South Africa:** Tanzam highway/TAZARA and links through Tanzania reduced dependence on hostile southern routes. **Strengthened state autonomy and resilience.**\n\nEvents:\n- **1971: Simon Kapwepwe formed the United Progressive Party (UPP):** a serious opposition challenge to Kaunda/UNIP. **Strengthened political society; threatened state-party dominance.**\n- **1972: UPP banned and leaders detained:** the state suppressed the main new opposition force. **Strengthened coercive state power; weakened civil society and party competition.**\n- **1972-73: Chona Commission, Choma Declaration, and Second Republican Constitution:** Zambia became a “one-party participatory democracy” with UNIP as the sole legal party. **Greatly strengthened the party-state; weakened autonomous political society.**\n- **1974-75: copper-price crash and oil shock:** export earnings plunged and shortages/debt worsened. **Weakened state fiscal capacity; increased social and labor discontent.**\n- **1975-76: TAZARA railway completed/opened:** Chinese-built line connected Zambia to Dar es Salaam. **Strengthened state economic autonomy and strategic capacity.**\n- **1978-79: Rhodesian cross-border attacks on ZIPRA/liberation-movement targets in Zambia:** exposed Zambia’s vulnerability and militarized politics. **Weakened state sovereignty but strengthened security-state claims.**\n- **1980: Zimbabwean independence:** reduced Zambia’s exposure to the Rhodesian war and reopened regional possibilities. **Strengthened state security/economic prospects and eased pressure on society.**\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <3.0, 4.0>\n1921-1930: <3.3, 5.0>\n1931-1940: <4.0, 6.0>\n1941-1950: <5.3, 6.8>\n1951-1960: <6.5, 7.5>\n1961-1970: <6.0, 8.3>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1971-1980\n- state_power (float, 0-10): absolute state power at the end of 1971-1980\n- society_change (float): society_power change vs. 1961-1970\n- state_change (float): state_power change vs. 1961-1970\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1981-1990": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1981-1990, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1971-1980, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1981-1990:\nTrends:\n- **Deepening copper/debt crisis (early–late 1980s):** falling copper earnings, import shortages, inflation, and debt service weakened the state’s fiscal capacity and patronage base; hardship increased urban and labor mobilization.\n- **One-party UNIP presidentialism and emergency-style rule:** continued to strengthen formal state control over elections, media, unions, and opposition, but steadily weakened legitimacy and pushed dissent into churches, unions, students, and underground politics.\n- **Growth of autonomous civil society networks:** the Zambia Congress of Trade Unions, churches, students, lawyers, and professional groups became more politically assertive, strengthening society’s ability to check the state.\n- **Structural adjustment/austerity cycle:** IMF-linked devaluations, subsidy cuts, and price reforms weakened the state’s social bargain with urban workers and consumers; repeated policy reversals also exposed weak state capacity.\n- **Urban unemployment, food shortages, and informalization:** weakened state control over the economy and enlarged the constituency for protest, especially in Lusaka and the Copperbelt.\n\nEvents:\n- **1981 labor confrontations and detention of union leaders, including Frederick Chiluba:** showed state coercive power, but also strengthened the political profile of organized labor.\n- **1982 suppression of Adamson Mushala’s armed insurgency:** strengthened the state’s coercive authority and weakened armed anti-UNIP opposition.\n- **1983 one-party elections under UNIP monopoly:** strengthened the party-state formally; weakened legal political competition and organized opposition.\n- **1985 foreign-exchange auction/devaluation reforms:** reduced state allocation controls and patronage, raised prices, and fed urban discontent.\n- **December 1986 Copperbelt food riots after maize-meal price increases:** weakened state legitimacy; strengthened society’s leverage by forcing policy retreat, though repression showed remaining state coercive capacity.\n- **May 1987 break with the IMF and Kaunda’s “New Economic Recovery Programme”:** strengthened short-term state policy autonomy, but did not restore capacity and worsened investor/donor confidence.\n- **June 1990 food riots and the failed Lt. Mwamba Luchembe coup attempt:** severely weakened perceptions of state legitimacy and cohesion; showed popular and military disaffection.\n- **1990 formation of the Movement for Multiparty Democracy and repeal of the one-party clause:** greatly strengthened organized civil society/opposition and weakened UNIP’s state monopoly.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <3.0, 4.0>\n1921-1930: <3.3, 5.0>\n1931-1940: <4.0, 6.0>\n1941-1950: <5.3, 6.8>\n1951-1960: <6.5, 7.5>\n1961-1970: <6.0, 8.3>\n1971-1980: <5.3, 8.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1981-1990\n- state_power (float, 0-10): absolute state power at the end of 1981-1990\n- society_change (float): society_power change vs. 1971-1980\n- state_change (float): state_power change vs. 1971-1980\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1991-2000": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1991-2000, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1981-1990, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1991-2000:\nTrends:\n- **Economic liberalization and structural adjustment (early–late 1990s):** removal of price controls/subsidies, trade liberalization, parastatal reform and public-sector retrenchment **weakened the state’s direct economic reach** and **weakened organized labor/urban society** through job losses.\n- **Copper-sector decline and ZCCM privatization process:** falling copper output/revenues and preparation for mine sales **weakened state fiscal capacity** and reduced the state’s control over the Copperbelt; mineworkers’ unions and mining communities also **lost leverage**.\n- **Rising donor dependence and debt pressure:** IMF/World Bank conditionality became central to policymaking, **weakening autonomous state capacity** while giving some reformist technocrats and NGOs more space.\n- **Expansion of multiparty politics, independent media, churches, NGOs, and rights groups:** after one-party rule ended, civil society became more vocal and organized, **strengthening society’s capacity to challenge the state**, though unevenly.\n- **Executive dominance and politicization of institutions under Chiluba/MMD:** use of constitutional rules, security powers, patronage, and harassment of opponents **strengthened the presidency/state coercive apparatus** but **weakened democratic society and institutional checks**.\n- **HIV/AIDS epidemic and worsening social indicators:** rising mortality and household insecurity **weakened both society and state capacity** by eroding human capital, public health capacity, and family/community resilience.\n\nEvents:\n- **1991 multiparty election:** Frederick Chiluba’s MMD defeated Kenneth Kaunda’s UNIP, ending one-party rule; this **strengthened civil society and electoral competition** while initially limiting the old party-state.\n- **1993 “Zero Option” emergency and arrests of UNIP figures:** the government alleged a coup plot and detained opponents; this **strengthened state coercive power** and **weakened opposition society**.\n- **1995 Mwanakatwe Constitutional Review Commission report:** public constitutional debate mobilized churches, lawyers, NGOs, and opposition groups, **strengthening civil society demands**, though government rejection of key proposals limited the effect.\n- **1996 constitutional amendments and election:** parentage/citizenship rules barred Kaunda from standing; UNIP boycotted and Chiluba was re-elected; this **strengthened the incumbent state/executive** and **weakened opposition and electoral legitimacy**.\n- **1997 attempted military coup by Captain Steven Lungu (“Captain Solo”):** briefly exposed fragility in state control over the army, but the subsequent state of emergency and arrests **strengthened executive/security power** and **weakened civil liberties**.\n- **1997–1998 detention of Kenneth Kaunda and other opponents after the coup attempt:** **weakened organized opposition** and showed the state’s coercive reach.\n- **2000 break-up/sale of major ZCCM mining assets, including Konkola and Mopani deals:** **weakened the state’s direct command over the copper economy** and **weakened mineworker/community bargaining power**, while strengthening private investors.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <3.0, 4.0>\n1921-1930: <3.3, 5.0>\n1931-1940: <4.0, 6.0>\n1941-1950: <5.3, 6.8>\n1951-1960: <6.5, 7.5>\n1961-1970: <6.0, 8.3>\n1971-1980: <5.3, 8.0>\n1981-1990: <7.0, 6.7>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1991-2000\n- state_power (float, 0-10): absolute state power at the end of 1991-2000\n- society_change (float): society_power change vs. 1981-1990\n- state_change (float): state_power change vs. 1981-1990\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2001-2010": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2001-2010, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1991-2000, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2001-2010:\nTrends:\n- **Copper boom and mining revival (mid-2000s, after privatization):** Rising copper prices and new FDI—especially in the Copperbelt and North-Western Province—expanded the tax base and state resources, though weak mining taxation limited gains. **Strengthened the state fiscally; also strengthened labor/community grievances.**\n- **Debt relief and donor-backed public-sector reform (HIPC completion/MDRI, 2005-06):** Large external debt cancellation and donor budget support improved fiscal space and macroeconomic stability. **Strengthened state capacity, but also kept the state donor-dependent.**\n- **Growth of competitive urban opposition politics, especially the Patriotic Front (PF):** From 2001 to 2010, PF mobilized urban workers, market traders, miners, and anti-Chinese-investment sentiment, especially in Lusaka and the Copperbelt. **Strengthened society’s electoral check on the ruling MMD.**\n- **Persistent civil-society activism around constitutional reform:** Churches, the Law Association of Zambia, NGOs, student groups, and the Oasis Forum continued to press for a more accountable constitution and better electoral rules. **Strengthened society vis-à-vis the state.**\n- **Continued executive dominance and weak local government:** Despite multiparty competition, the presidency retained strong appointment, patronage, and security powers; decentralization remained limited. **Strengthened the central state relative to society.**\n- **Urbanization, youth growth, unemployment, and informalization:** Expanding urban populations and precarious livelihoods increased protest potential and opposition mobilization, while weakening traditional union organization. **Strengthened mass society politically but weakened organized labor in some sectors.**\n\nEvents:\n- **Disputed 2001 presidential and parliamentary elections:** Levy Mwanawasa won narrowly amid allegations of fraud; opposition parties and civil society challenged the result. **Weakened state legitimacy; strengthened society’s demand for electoral accountability.**\n- **2002 removal of former president Frederick Chiluba’s immunity and anti-corruption prosecutions:** Mwanawasa’s government pursued Chiluba-era corruption through a special task force and courts. **Strengthened state legal authority and anti-corruption capacity; also empowered watchdog civil society.**\n- **Mung’omba Constitutional Review Commission launched in 2003 and reported in 2005:** It gathered broad public input and recommended reforms such as a 50%+1 presidential threshold. **Strengthened society’s voice, though state control over implementation limited impact.**\n- **Chambishi mine explosion, 2005:** A blast at a Chinese-owned explosives plant killed dozens of Zambian workers, fueling labor unrest and criticism of state regulation. **Weakened state legitimacy; strengthened labor and community pressure.**\n- **2006 general election:** Mwanawasa was re-elected, but PF made major gains in Lusaka and the Copperbelt. **Strengthened society’s electoral leverage; constrained the ruling state.**\n- **Creation of the National Constitutional Conference, 2007:** The government-managed NCC process was criticized and boycotted by major civil-society actors such as the Oasis Forum. **Strengthened state control over reform; weakened trust between state and society.**\n- **Mwanawasa’s death and the 2008 presidential by-election:** Rupiah Banda narrowly defeated Michael Sata, preserving MMD rule but showing deep polarization and competitive politics. **Strengthened constitutional continuity of the state; strengthened society’s belief elections could threaten incumbents.**\n- **2008 mining windfall tax introduced, then removed in 2009:** The state briefly asserted greater fiscal control over mining rents, then retreated under investor pressure and the global financial crisis. **Initially strengthened the state; repeal weakened state bargaining power.**\n- **NGO Act of 2009:** The law imposed registration and regulatory requirements on NGOs, widely seen as a tool for state oversight of civil society. **Strengthened state control; weakened organized civil society.**\n- **Collum Coal Mine shooting, 2010:** Chinese managers shot protesting Zambian miners, intensifying national debate over labor rights, foreign investment, and state enforcement. **Weakened state legitimacy; strengthened labor and nationalist civil-society mobilization.**\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <3.0, 4.0>\n1921-1930: <3.3, 5.0>\n1931-1940: <4.0, 6.0>\n1941-1950: <5.3, 6.8>\n1951-1960: <6.5, 7.5>\n1961-1970: <6.0, 8.3>\n1971-1980: <5.3, 8.0>\n1981-1990: <7.0, 6.7>\n1991-2000: <6.7, 6.1>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2001-2010\n- state_power (float, 0-10): absolute state power at the end of 2001-2010\n- society_change (float): society_power change vs. 1991-2000\n- state_change (float): state_power change vs. 1991-2000\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2011-2020": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2011-2020, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 2001-2010, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2011-2020:\nTrends:\n- **Rising public debt and infrastructure-led state expansion, especially after 2012 Eurobonds and Chinese-financed projects** — initially strengthened state capacity/patronage, but by 2020 weakened the state through fiscal stress and loss of credibility.\n- **Growing executive dominance under the Patriotic Front, with politicization of police, courts, electoral bodies, and use of the Public Order Act** — strengthened coercive state power; weakened opposition parties and civil society.\n- **Shrinking civic and media space** — harassment of journalists, pressure on NGOs, party-cadre violence, and closures/suspensions of critical media weakened society’s ability to check the state.\n- **Urban youth growth, unemployment, and party-cadre mobilization** — strengthened informal partisan forces linked to the ruling party, while also creating a larger, more politically engaged urban society.\n- **Copper dependence amid price volatility, power shortages, drought, and currency depreciation** — weakened state fiscal capacity and public trust; increased social pressure on government.\n- **Expansion of mobile phones, private radio, and social media political debate** — strengthened society’s capacity to organize and criticize government, despite later state efforts to control it.\n\nEvents:\n- **2011 election: Michael Sata/PF defeated the incumbent MMD government** — strengthened society and democratic accountability through a peaceful opposition victory.\n- **2014 death of President Sata and 2015 presidential by-election won by Edgar Lungu** — tested and preserved formal state continuity, but intensified ruling-party factionalism.\n- **2016 constitutional amendments and general election** — some rules, such as 50%+1 and a running mate, strengthened institutions; the disputed Lungu victory, failed Bill of Rights referendum, and rushed presidential petition weakened society’s confidence in the state.\n- **2016 closure of *The Post* newspaper over tax claims** — strengthened state leverage over critical media; weakened civil society and press freedom.\n- **2017 arrest of opposition leader Hakainde Hichilema on treason charges and declaration of a “threatened state of emergency”** — strengthened coercive state power; weakened opposition and civic freedoms.\n- **2018 donor aid suspensions over corruption concerns, including social cash transfer funds** — weakened state legitimacy and exposed administrative corruption.\n- **2019 severe drought, Kariba power shortages, and prolonged load-shedding** — weakened state capacity and public confidence; increased economic hardship for society.\n- **2019 state move to liquidate Konkola Copper Mines** — strengthened direct state intervention in mining, but increased investor uncertainty and fiscal risk.\n- **2020 COVID-19 restrictions and economic shock** — strengthened state control over movement and assembly; weakened civil society activity and the economy.\n- **2020 sovereign debt default** — materially weakened the state’s financial autonomy and credibility.\n- **2020 failure of Constitutional Amendment Bill 10 after civil-society and opposition mobilization** — strengthened society’s checking power; prevented further concentration of executive authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <3.0, 4.0>\n1921-1930: <3.3, 5.0>\n1931-1940: <4.0, 6.0>\n1941-1950: <5.3, 6.8>\n1951-1960: <6.5, 7.5>\n1961-1970: <6.0, 8.3>\n1971-1980: <5.3, 8.0>\n1981-1990: <7.0, 6.7>\n1991-2000: <6.7, 6.1>\n2001-2010: <7.2, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2011-2020\n- state_power (float, 0-10): absolute state power at the end of 2011-2020\n- society_change (float): society_power change vs. 2001-2010\n- state_change (float): state_power change vs. 2001-2010\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1911-1920": "{\"key_event\":\"BSAC amalgamates and thinly administers Northern Rhodesia\",\"reasoning\":\"The BSAC colonial administration had formal authority, taxation, police posts, and some wartime mobilization capacity, but its reach was thin, uneven, and heavily dependent on chiefs and local intermediaries. African communities and chiefly structures retained some capacity for local resistance or evasion, but autonomous associations, press, unions, and mechanisms to hold the colonial state accountable were very weak.\",\"society_change\":0.0,\"society_power\":3.0,\"state_change\":0.0,\"state_power\":4.0}",
    "1921-1930": "{\"key_event\":\"Colonial Office takeover and administrative consolidation\",\"reasoning\":\"British takeover, expanded district administration, taxation, policing, courts, land controls, and indirect rule moved the colonial state from weak toward moderate capacity, though Depression pressures limited the gain. Civil society remained weak because Africans were excluded and chiefs were co-opted, but mission-educated welfare associations and the emerging urban mine workforce modestly increased autonomous organizing potential.\",\"society_change\":0.3,\"society_power\":3.3,\"state_change\":1.0,\"state_power\":5.0}",
    "1931-1940": "{\"key_event\":\"Copperbelt mining boom and labor militancy\",\"reasoning\":\"Copper revenues, Lusaka’s administrative centralization, indirect rule, and wartime emergency powers raised colonial state capacity from weak-moderate to solidly moderate, though dependence on mining capital and limited rural penetration kept it below strong. African urbanization, worker networks, churches, welfare associations, and the 1935/1940 strikes increased civil-society capacity, but repression, color bars, and incorporation of chiefs meant autonomous African society remained weak-to-moderate.\",\"society_change\":0.7,\"society_power\":4.0,\"state_change\":1.0,\"state_power\":6.0}",
    "1941-1950": "{\"key_event\":\"African labor and nationalist organization emerges\",\"reasoning\":\"Wartime copper expansion, labor recruitment, policing, indirect rule, and interterritorial coordination pushed the colonial state toward the upper end of moderate capacity, though it still relied on chiefs, companies, and settler bargains. Civil society rose more sharply as urban African welfare associations, the Northern Rhodesia Congress, and especially the African Mineworkers’ Union created durable territory-wide and workplace organization, even while African representation remained tightly constrained.\",\"society_change\":1.3,\"society_power\":5.3,\"state_change\":0.8,\"state_power\":6.8}",
    "1951-1960": "{\"key_event\":\"Federation and Copperbelt nationalist mobilization\",\"reasoning\":\"Copper boom revenues, federal institutions, and coercive bans/detentions increased colonial-state capacity, but legitimacy was increasingly contested and administration remained bounded by African resistance. Civil society rose markedly as urban workers, mine unions, churches, newspapers, and mass nationalist parties—despite repression and fragmentation—created sustained African mobilization against federation and colonial rule.\",\"society_change\":1.2,\"society_power\":6.5,\"state_change\":0.7,\"state_power\":7.5}",
    "1961-1970": "{\"key_event\":\"Independence and UNIP state centralization\",\"reasoning\":\"Independence, Africanization, emergency powers, suppression of challengers, and nationalizations pushed Zambia from a strong late-colonial state toward a more centralized party-state with greater coercive and economic reach. Civil society remained substantial through unions, urban workers, ANC/UNIP organization, and elections, but its autonomy was increasingly reduced by UNIP dominance, detention powers, centralization against regional institutions, and incorporation into the state.\",\"society_change\":-0.5,\"society_power\":6.0,\"state_change\":0.8,\"state_power\":8.3}",
    "1971-1980": "{\"key_event\":\"One-party state amid copper collapse\",\"reasoning\":\"UNIP’s one-party constitution, detention of opponents, parastatal expansion, and security mobilization kept the Zambian state highly penetrating, but the post-1974 copper collapse, debt, inefficiency, and Rhodesian raids reduced effective fiscal and administrative capacity. Autonomous civil society was weakened by party-state control, yet unions, students, churches, and Copperbelt workers retained meaningful mobilizing power under economic stress.\",\"society_change\":-0.7,\"society_power\":5.3,\"state_change\":-0.3,\"state_power\":8.0}",
    "1981-1990": "{\"key_event\":\"1990 MMD formation and one-party repeal\",\"reasoning\":\"Economic crisis, food riots, labor/church/student mobilization, and the emergence of the MMD made civil society a routine national constraint on UNIP rule. The state retained coercive and administrative reach, but debt, shortages, policy reversals, lost legitimacy, and signs of military disaffection reduced its effective capacity from the late-1970s peak.\",\"society_change\":1.7,\"society_power\":7.0,\"state_change\":-1.3,\"state_power\":6.7}",
    "1991-2000": "{\"key_event\":\"Liberalization amid executive-dominated multiparty rule\",\"reasoning\":\"Multiparty politics, independent media, churches, NGOs, and constitutional activism kept civil society relatively strong, but job losses, weakened unions, opposition harassment, and emergency powers pulled it below the 1990 transition peak. State power declined as privatization, copper-sector weakness, debt, and donor conditionality reduced fiscal and economic command, even though the Chiluba presidency retained meaningful coercive and patronage capacity.\",\"society_change\":-0.3,\"society_power\":6.7,\"state_change\":-0.6,\"state_power\":6.1}",
    "2001-2010": "{\"key_event\":\"PF-led urban opposition mobilization\",\"reasoning\":\"Civil society strengthened as PF electoral gains, constitutional-reform activism, labor unrest, and urban protest networks increasingly constrained the MMD, though the NGO Act and executive dominance limited organized autonomy. State power also rose modestly with debt relief, copper-boom revenues, anti-corruption prosecutions, and orderly succession after Mwanawasa’s death, but weak mining bargaining power, donor dependence, and regulatory failures kept capacity only moderate.\",\"society_change\":0.5,\"society_power\":7.2,\"state_change\":0.4,\"state_power\":6.5}",
    "2011-2020": "{\"key_event\":\"PF executive dominance amid debt default\",\"reasoning\":\"Civil society remained capable of major checks, shown by the 2011 alternation and the defeat of Bill 10, but media closures, police restrictions, opposition harassment, cadre violence, and COVID-19 limits reduced its routine ability to constrain the state. State coercive and executive power increased through politicized institutions, infrastructure patronage, and emergency-style controls, but fiscal stress, corruption scandals, power shortages, and the 2020 sovereign default left overall state capacity only slightly below the previous decade.\",\"society_change\":-0.7,\"society_power\":6.5,\"state_change\":-0.2,\"state_power\":6.3}"
  }
}

==> experiments/results/zambia-northern-rhodesia__openrouter-qwen-qwen-2.5-72b-instruct.json <==
{
  "country": "Zambia (Northern Rhodesia)",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1911,
      1920
    ],
    [
      1921,
      1930
    ],
    [
      1931,
      1940
    ],
    [
      1941,
      1950
    ],
    [
      1951,
      1960
    ],
    [
      1961,
      1970
    ],
    [
      1971,
      1980
    ],
    [
      1981,
      1990
    ],
    [
      1991,
      2000
    ],
    [
      2001,
      2010
    ],
    [
      2011,
      2020
    ]
  ],
  "society_power": {
    "1911-1920": 2.0,
    "1921-1930": 3.5,
    "1931-1940": 4.0,
    "1941-1950": 5.0,
    "1951-1960": 6.0,
    "1961-1970": 5.0,
    "1971-1980": 4.0,
    "1981-1990": 5.0,
    "1991-2000": 6.5,
    "2001-2010": 5.5,
    "2011-2020": 6.0
  },
  "state_power": {
    "1911-1920": 3.0,
    "1921-1930": 4.5,
    "1931-1940": 5.0,
    "1941-1950": 5.5,
    "1951-1960": 6.0,
    "1961-1970": 7.0,
    "1971-1980": 7.5,
    "1981-1990": 6.5,
    "1991-2000": 5.5,
    "2001-2010": 6.0,
    "2011-2020": 5.5
  },
  "key_event": {
    "1911-1920": "British South Africa Company establishes indirect rule",
    "1921-1930": "Copper mining and labor organization",
    "1931-1940": "1935 Copper Mining Strike and 1938 Native Reserves Crisis",
    "1941-1950": "Formation of NRAC and Copper Strike",
    "1951-1960": "1958 Founding of UNIP",
    "1961-1970": "1964 Independence and 1968 One-Party State",
    "1971-1980": "1972 Introduction of One-Party System",
    "1981-1990": "Civil society growth and IMF-backed reforms",
    "1991-2000": "1991 multi-party elections and economic liberalization",
    "2001-2010": "Amnesty Law and 2001 Electoral Fraud",
    "2011-2020": "2016 Presidential Election and subsequent political polarization"
  },
  "reasoning": {
    "1911-1920": "Civil society is largely atomized under colonial control; state power is weak and relies on local powerbrokers.",
    "1921-1930": "The copper mining industry and associated labor movements strengthened both state revenue and civil society organization.",
    "1931-1940": "The strikes and land crises strengthened civil society through organization and resistance, while the state's economic dependence on copper and wartime priorities moderately increased its power.",
    "1941-1950": "The formation of NRAC and labor strikes strengthened civil society, while the state's power modestly increased due to economic growth from copper mining.",
    "1951-1960": "The founding of UNIP significantly strengthened civil society, while increased economic investment and urbanization moderately bolstered state power.",
    "1961-1970": "Independence and nationalization increased state power, while the one-party state and political polarization weakened civil society.",
    "1971-1980": "The one-party system centralized power, weakening civil society, while state control over the economy and political life increased.",
    "1981-1990": "Civil society became more active despite economic decline, while state power was diminished by economic reforms and protests.",
    "1991-2000": "The 1991 elections and economic reforms strengthened civil society by fostering political pluralism and private enterprise, while the state's control over the economy and politics weakened.",
    "2001-2010": "The amnesty law and electoral fraud allegations undermined civil society's trust and accountability, while the state consolidated power and demonstrated administrative capacity.",
    "2011-2020": "Political polarization and contentious elections strengthened civil society's advocacy, while state legitimacy and effectiveness were weakened by corruption and governance issues."
  },
  "events_trends_prompt": {
    "1911-1920": "",
    "1921-1930": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1921-1930 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1921-1930. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1931-1940": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1931-1940 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1931-1940. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1941-1950": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1941-1950 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1941-1950. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1951-1960": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1951-1960 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1951-1960. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1961-1970": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1961-1970 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1961-1970. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1971-1980": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1971-1980 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1971-1980. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1981-1990": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1981-1990 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1981-1990. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "1991-2000": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 1991-2000 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 1991-2000. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2001-2010": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 2001-2010 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2001-2010. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ...",
    "2011-2020": "Considering Daron Acemoğlu and James A. Robinson's framework in *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identify the major\nhistorical events and trends in Zambia (Northern Rhodesia) during 2011-2020 that materially\naffected EITHER the power of the state OR the power of civil society.\n\nBe concrete and specific to 2011-2020. Distinguish slow-moving trends\n(institutional, economic, demographic) from discrete events. For each item, note\nbriefly whether it strengthened or weakened the state, society, or both.\n\nRespond with two short bulleted lists:\n\nTrends:\n- ...\n\nEvents:\n- ..."
  },
  "events_trends_response": {
    "1911-1920": "",
    "1921-1930": "### Trends:\n- **Colonial Economic Policies**: The development of the copper mining industry in the Northern Rhodesia (Zambia) led to significant economic changes. The British South Africa Company (BSAC) and later the colonial government implemented policies that facilitated the extraction and export of copper. This trend strengthened the state by increasing its revenue and control over economic resources but also led to economic dependency.\n- **Labor Migration**: The demand for labor in the copper mines led to significant internal migration, primarily from rural areas to urban mining centers. This trend weakened traditional social structures and strengthened urban-based civil society organizations, which began to advocate for workers' rights and better living conditions.\n- **Educational Expansion**: The establishment of more schools, particularly missionary schools, began to increase literacy rates. This trend strengthened civil society by creating a more educated populace, which could better organize and advocate for social and political changes.\n\n### Events:\n- **Copper Discoveries and Mining Concessions (1920s)**: The discovery of large copper deposits in the Copperbelt region and the granting of mining concessions to companies like Rhodesia Anglo American Corporation significantly increased the state’s financial power and administrative control over the region. This event strengthened the state.\n- **Formation of African Welfare Associations (1926)**: The establishment of African Welfare Associations, particularly in urban areas, marked the beginning of organized civil society. These associations provided a platform for Africans to advocate for better working conditions and social services. This event strengthened civil society.\n- **Rebellion and Strikes (1929)**: Strikes and rebellions in the Copperbelt region, particularly by mine workers, highlighted the growing dissatisfaction with working conditions and pay. These events weakened the state’s control over the workforce and strengthened the bargaining power of civil society.",
    "1931-1940": "### Trends:\n- **Economic Dependence on Mining:** The development and expansion of copper mining in the Copperbelt region, which became the mainstay of the colonial economy. This created a significant economic dependence on a single industry, strengthening the state's control over economic resources but potentially undermining broader societal development.\n- **Segregation and Racial Hierarchy:** The institutionalization of racial segregation, reinforced by policies such as the Native Land Trust Act of 1930, which allocated specific lands for African use and restricted their access to urban areas. This trend strengthened the state's ability to control and segregate the population but weakened civil society by fostering inequality and division.\n- **Labor Migration:** The increasing migration of African workers to urban areas and mining towns, leading to the growth of urban African populations. This trend had mixed effects, creating new forms of social organization and potentially strengthening civil society, but also leading to significant social and economic challenges.\n\n### Events:\n- **1935 Copper Mining Strike:** A significant strike by African miners in the Copperbelt region, which highlighted the discontent and growing organizational capacity of African workers. This event temporarily weakened the state's control over the labor force and strengthened civil society by fostering a sense of collective action.\n- **1938 Native Reserves Crisis:** Tensions and conflicts over land allocation and usage in native reserves, leading to protests and disturbances. This event weakened the state's legitimacy and authority in managing land and resources, while strengthening civil society through increased resistance and organization.\n- **1939 Outbreak of World War II:** The onset of World War II had indirect effects on Northern Rhodesia, including increased demand for copper and other resources, which strengthened the state's economic position. However, it also led to a greater focus on wartime priorities, potentially weakening civil society by diverting attention and resources away from local issues.",
    "1941-1950": "### Trends:\n- **Economic Dependence on Copper Mining:** The copper mining industry grew significantly during this period, leading to an economic boom. This trend strengthened the state through increased revenue and economic control but also created dependency, which could weaken long-term autonomy.\n- **Demographic Shifts:** The influx of both African and European settlers into the copper belt led to urbanization and a more diverse population. This trend strengthened civil society by fostering new social and political movements.\n- **Colonial Educational Policies:** The colonial government’s policies aimed at expanding education, particularly for the African population, began to take root. This trend strengthened civil society by creating a more educated and politically aware populace, which could challenge the state.\n\n### Events:\n- **Formation of the Northern Rhodesia African Congress (NRAC) in 1948:** This event marked the beginnings of organized African political resistance and strengthened civil society by providing a platform for political activism and the demand for greater rights.\n- **World War II and Its Aftermath (1939-1945):** The war led to a temporary suspension of some colonial policies and a shift in global attitudes towards colonialism. Post-war, there was increased pressure from the international community for decolonization, which weakened the state's ability to maintain strict control.\n- **Copper Strike of 1940:** A significant labor strike in the copper mines, which highlighted the growing discontent among African workers. This event strengthened civil society by showing the potential for organized labor to challenge state and corporate authority.",
    "1951-1960": "### Trends:\n- **Economic Development and Colonial Investment**: Increased investment in mining and infrastructure by British colonial authorities, particularly in the copper belt. This trend strengthened the state by increasing revenue and control over economic resources, but it also began to lay the groundwork for a more organized civil society as miners and urban workers became a more significant demographic.\n- **Urbanization and Migration**: Migration to urban areas, especially to mining towns, led to the growth of a more concentrated working-class population. This trend strengthened civil society by fostering the formation of labor unions and political organizations but also created challenges for the state in terms of managing urban unrest.\n- **Educational Expansion**: The expansion of educational opportunities, albeit limited, began to create a more educated populace. This trend strengthened civil society by fostering political awareness and activism, but it also posed a challenge to the state's ability to control the narrative and maintain order.\n\n### Events:\n- **1953 Federation of Rhodesia and Nyasaland**: The creation of the Federation, which merged Northern Rhodesia (Zambia), Southern Rhodesia (Zimbabwe), and Nyasaland (Malawi) under a single colonial administration. This event strengthened the state by consolidating power and resources but weakened civil society by reducing local autonomy and representation.\n- **1956 African Miners' Strike**: A major strike by African miners in the copper belt, which was brutally suppressed by the colonial authorities. This event strengthened civil society by galvanizing labor movements and political opposition but weakened the state's legitimacy and control.\n- **1958 Founding of the United National Independence Party (UNIP)**: The formation of UNIP by Kenneth Kaunda, which became the leading political organization advocating for Zambian independence. This event strengthened civil society by providing a platform for political mobilization and resistance against colonial rule but posed a significant challenge to the state's authority.",
    "1961-1970": "### Trends:\n- **Economic Dependence on Copper Mining**: The Zambian economy was heavily reliant on copper mining, which was predominantly controlled by foreign companies. This trend strengthened the state's ability to generate revenue but also made it vulnerable to fluctuations in global copper prices.\n- **Urbanization and Migration**: There was a significant increase in urbanization as people moved from rural areas to cities in search of employment, particularly in the copper mines. This trend strengthened civil society by fostering the growth of urban labor movements and political organizations.\n- **Educational Expansion**: The government initiated efforts to expand educational opportunities, which contributed to the growth of a more educated and politically aware population. This trend strengthened civil society by empowering individuals and fostering political participation.\n- **Political Polarization**: The period saw the rise of political polarization between different ethnic and regional groups, which weakened civil society and created divisions that the state sometimes exploited.\n\n### Events:\n- **1964 Independence**: Zambia gained independence from British colonial rule on October 24, 1964. This event significantly strengthened the state by allowing it to exercise full sovereignty and control over its own affairs.\n- **1964 African National Congress (ANC) Split**: The ANC, which had been the leading party in the struggle for independence, split into different factions, weakening civil society and political cohesion.\n- **1966 Mulungushi Reforms**: President Kenneth Kaunda implemented the Mulungushi Reforms, which nationalized key industries, including the copper mines. This event strengthened the state by increasing its control over the economy but weakened civil society by reducing the influence of private sector entities.\n- **1968 One-Party State Declaration**: Zambia declared itself a one-party state, with the United National Independence Party (UNIP) as the sole legal political party. This event significantly strengthened the state by centralizing political power but weakened civil society by suppressing political dissent and opposition.",
    "1971-1980": "### Trends:\n- **Economic Nationalization (Strengthened State, Weakened Society):** In the 1970s, President Kenneth Kaunda implemented a policy of nationalization, particularly in the mining sector. This led to increased state control over key economic resources, which strengthened the state's power but weakened civil society's economic influence.\n- **Single-Party State (Strengthened State, Weakened Society):** In 1972, Zambia became a one-party state with the United National Independence Party (UNIP) as the sole legal party. This centralized political power, reducing the space for civil society and opposition voices.\n- **Urbanization and Social Change (Mixed Effects):** There was a significant increase in urbanization as people moved to cities in search of better economic opportunities. This trend had mixed effects, as it increased the state's administrative burden but also fostered the growth of urban civil society and labor movements.\n- **Economic Decline (Weakened State and Society):** The global economic downturn in the 1970s, particularly the oil crisis, had a profound impact on Zambia's economy, which was heavily reliant on copper exports. This led to economic instability, reduced government revenue, and increased poverty, weakening both the state and civil society.\n\n### Events:\n- **1972 Introduction of One-Party System:** The adoption of the one-party system in 1972, which made UNIP the only legal political party, significantly strengthened the state's control over political life and weakened civil society's ability to challenge the government.\n- **1973 Zambianization of Mines:** The government's decision to take control of the copper mines through the Zambianization policy in 1973 strengthened the state's economic power but led to management inefficiencies and economic challenges.\n- **1975 Oil Crisis:** The 1975 oil crisis exacerbated Zambia's economic problems, leading to a sharp decline in copper prices and a significant reduction in government revenue. This event weakened both the state's ability to govern effectively and civil society's economic stability.\n- **1979 Labour Strikes:** In 1979, widespread labor strikes, particularly in the mining sector, highlighted the growing discontent among workers with the state's economic policies. These strikes temporarily weakened the state's control but also demonstrated the growing power of civil society and labor movements.",
    "1981-1990": "### Trends:\n- **Economic Decline and Structural Adjustment**: The Zambian economy faced significant challenges, including declining copper prices, a key export. The International Monetary Fund (IMF) and World Bank imposed structural adjustment programs, which led to austerity measures and reduced state intervention. This weakened the state’s ability to provide social services and economic stability. **Weakened the State**\n- **Growth of Civil Society**: Despite economic hardship, civil society organizations, including labor unions and human rights groups, became more active. These groups advocated for political reforms and greater transparency. **Strengthened Society**\n- **Urbanization and Demographic Shifts**: There was a significant increase in urban populations, leading to greater demands for better governance and services. This put pressure on the state to respond to growing urban needs. **Neutral, but ultimately Weakened the State in terms of capacity**\n- **Educational Expansion**: Despite economic constraints, the government continued to expand educational opportunities, which helped in the long-term development of a more informed and active citizenry. **Strengthened Society**\n\n### Events:\n- **1982 Northern Province Uprising**: A significant rebellion in the Northern Province against the central government, highlighting regional discontent. This event led to increased military presence and repression, weakening civil society and strengthening the state’s coercive power. **Strengthened the State, Weakened Society**\n- **1986 IMF-Backed Economic Reforms**: The implementation of IMF-backed economic reforms, including devaluation of the kwacha and the removal of subsidies, led to widespread protests and strikes. These reforms initially weakened the state’s legitimacy but also reduced its economic role. **Weakened the State**\n- **1989 Protest Actions**: Large-scale protests and strikes, particularly by miners and civil servants, demanding better working conditions and an end to economic austerity measures. These actions highlighted the growing dissatisfaction with the government and strengthened civil society’s role in demanding change. **Strengthened Society, Weakened the State**",
    "1991-2000": "### Trends:\n- **Economic Liberalization**: The transition from a socialist to a market-oriented economy during the 1990s, initiated by the new government led by Frederick Chiluba. This trend weakened the state's control over the economy but strengthened civil society by fostering private enterprise and reducing state-owned monopolies.\n- **Democratization**: The move away from one-party rule to a multi-party system, which began with the 1991 elections. This trend strengthened civil society by increasing political participation and freedom of expression but also weakened the state's grip on political power.\n- **Urbanization**: The continuing growth of urban centers, particularly Lusaka, as people moved from rural areas in search of better economic opportunities. This trend put pressure on the state to provide adequate services and infrastructure, thereby challenging its capacity but also fostering urban civil society organizations.\n\n### Events:\n- **1991 Multi-Party Elections**: The first multi-party elections in Zambia since 1968, which saw Fredrick Chiluba of the Movement for Multi-Party Democracy (MMD) defeating Kenneth Kaunda of the United National Independence Party (UNIP). This event significantly weakened the state's authoritarian control and strengthened civil society by ushering in a new era of political pluralism.\n- **1996 Constitutional Amendment**: The amendment to the Constitution that introduced presidential term limits and barred former President Kenneth Kaunda from running for office. This event initially strengthened the state by consolidating Chiluba's power but also led to increased political tension and civil society activism.\n- **1997 Coup Attempt**: An attempted coup by a group of army officers, which was quickly quashed. This event weakened the state's perceived stability and legitimacy, leading to increased scrutiny and criticism from civil society and international observers.",
    "2001-2010": "### Trends:\n- **Economic Growth and Diversification**: Zambia experienced a period of economic growth, largely driven by the copper mining sector. This trend strengthened the state by increasing government revenue and enhancing its ability to fund public services. However, it also created economic disparities, which could weaken civil society by exacerbating inequality.\n- **Demographic Shifts**: The country saw a growing youth population, which put pressure on the state to provide education and employment opportunities. This trend had a mixed impact, potentially strengthening civil society through a more educated populace but also weakening the state if it failed to meet rising expectations.\n- **Political Stability**: The period was marked by relative political stability, with peaceful transfers of power. This trend strengthened the state by fostering a more predictable and reliable political environment but could also weaken civil society if it led to complacency or reduced civic engagement.\n\n### Events:\n- **2001 Presidential Elections**: The re-election of President Frederick Chiluba was marked by allegations of electoral fraud. This event weakened civil society by eroding trust in democratic processes and potentially strengthened the state by consolidating power.\n- **2002 Amnesty Law**: The passage of an amnesty law that granted immunity to President Chiluba and his associates for alleged corruption. This event significantly weakened civil society by undermining the rule of law and accountability, while strengthening the state by protecting its leaders from prosecution.\n- **2006 Deep Mine Accident at Konkola Copper Mines**: A major accident at the Konkola Copper Mines (KCM) that killed several miners. This event highlighted the state's failure to ensure workplace safety, weakening both the state's legitimacy and civil society's trust in governmental oversight.\n- **2008 Death of President Levy Mwanawasa**: The sudden death of President Levy Mwanawasa and the subsequent elections. This event created a period of political uncertainty but ultimately strengthened the state by demonstrating the ability to manage a smooth transition of power.\n- **2010 Constitutional Reforms**: Efforts to reform the constitution to include provisions for a more inclusive and democratic governance structure. This event strengthened civil society by promoting greater participation and accountability, but also posed challenges for the state in terms of implementation and balancing competing interests.",
    "2011-2020": "Certainly! Here are the major historical trends and events in Zambia (formerly Northern Rhodesia) during 2011-2020 that materially affected either the power of the state or the power of civil society, organized according to Daron Acemoğlu and James A. Robinson's framework in *The Narrow Corridor: States, Societies, and the Fate of Liberty*:\n\n### Trends:\n- **Economic Diversification and Dependency on Copper**: The continued dependency on copper mining as the primary economic driver, with efforts to diversify into agriculture and tourism. This trend often strengthened the state's control over natural resources but also exposed it to global market fluctuations.\n- **Urbanization**: Increased urbanization, particularly in Lusaka and other major cities, leading to greater social and political mobilization. This trend strengthened civil society by fostering greater civic engagement and organization.\n- **Political Polarization**: Growing political polarization between the ruling party and opposition, which has been exacerbated by contentious elections and the limited space for free and fair political competition. This trend weakened the state's legitimacy and strengthened civil society's role in advocacy and protest.\n- **Demographic Shifts**: A young and rapidly growing population, which has put pressure on the state to provide education, healthcare, and employment. This trend has both strengthened and weakened the state, depending on its ability to meet these needs, while also strengthening civil society through youth-led movements.\n- **Corruption and Governance**: Persistent issues of corruption and poor governance, which have undermined the state's legitimacy and effectiveness. This trend weakened the state and strengthened civil society's role in anti-corruption efforts and governance monitoring.\n\n### Events:\n- **2011 Presidential Election**: The election of Michael Sata as President in 2011, marking a shift in political power from the Movement for Multi-Party Democracy (MMD) to the Patriotic Front (PF). This event initially strengthened the state under a new leadership but also led to increased political tension and polarization.\n- **2014 Death of President Sata and Succession**: The death of President Sata and the subsequent election of Edgar Lungu in 2015. This event highlighted the challenges of political succession and the state's resilience in managing a transition of power.\n- **2016 Presidential Election**: The re-election of Edgar Lungu amidst claims of election fraud and voter intimidation. This event weakened the state's democratic legitimacy and strengthened civil society's role in advocating for electoral reforms and transparency.\n- **2019 Constitutional Amendments**: The government's push for controversial constitutional amendments, which were met with significant opposition from civil society and the opposition. This event weakened the state's credibility and strengthened civil society's advocacy for constitutional rights and protections.\n- **2020 Pandemic Response**: The government's response to the COVID-19 pandemic, including lockdowns and economic support measures. This event tested the state's capacity to manage public health crises and economic challenges, with mixed results, and highlighted civil society's role in providing community-based support and advocacy.\n\nThese trends and events illustrate the dynamic interplay between the state and civil society in Zambia during the specified period, reflecting the broader themes of state power, societal mobilization, and the challenges of achieving a balanced and inclusive governance structure."
  },
  "score_prompt": {
    "1911-1920": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nThis is the FIRST period of the trajectory: 1911-1920. Establish the\nstarting point. Estimate the absolute power of civil society and of the state in\nZambia (Northern Rhodesia) during 1911-1920 using the rubric above. Since there is no prior\nperiod, report both change values as 0.0.\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 words: the single most defining feature of this period)\n- reasoning (string, 1-2 sentences justifying the two power values)",
    "1921-1930": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1921-1930, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1911-1920, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1921-1930:\n### Trends:\n- **Colonial Economic Policies**: The development of the copper mining industry in the Northern Rhodesia (Zambia) led to significant economic changes. The British South Africa Company (BSAC) and later the colonial government implemented policies that facilitated the extraction and export of copper. This trend strengthened the state by increasing its revenue and control over economic resources but also led to economic dependency.\n- **Labor Migration**: The demand for labor in the copper mines led to significant internal migration, primarily from rural areas to urban mining centers. This trend weakened traditional social structures and strengthened urban-based civil society organizations, which began to advocate for workers' rights and better living conditions.\n- **Educational Expansion**: The establishment of more schools, particularly missionary schools, began to increase literacy rates. This trend strengthened civil society by creating a more educated populace, which could better organize and advocate for social and political changes.\n\n### Events:\n- **Copper Discoveries and Mining Concessions (1920s)**: The discovery of large copper deposits in the Copperbelt region and the granting of mining concessions to companies like Rhodesia Anglo American Corporation significantly increased the state’s financial power and administrative control over the region. This event strengthened the state.\n- **Formation of African Welfare Associations (1926)**: The establishment of African Welfare Associations, particularly in urban areas, marked the beginning of organized civil society. These associations provided a platform for Africans to advocate for better working conditions and social services. This event strengthened civil society.\n- **Rebellion and Strikes (1929)**: Strikes and rebellions in the Copperbelt region, particularly by mine workers, highlighted the growing dissatisfaction with working conditions and pay. These events weakened the state’s control over the workforce and strengthened the bargaining power of civil society.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.0, 3.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1921-1930\n- state_power (float, 0-10): absolute state power at the end of 1921-1930\n- society_change (float): society_power change vs. 1911-1920\n- state_change (float): state_power change vs. 1911-1920\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1931-1940": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1931-1940, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1921-1930, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1931-1940:\n### Trends:\n- **Economic Dependence on Mining:** The development and expansion of copper mining in the Copperbelt region, which became the mainstay of the colonial economy. This created a significant economic dependence on a single industry, strengthening the state's control over economic resources but potentially undermining broader societal development.\n- **Segregation and Racial Hierarchy:** The institutionalization of racial segregation, reinforced by policies such as the Native Land Trust Act of 1930, which allocated specific lands for African use and restricted their access to urban areas. This trend strengthened the state's ability to control and segregate the population but weakened civil society by fostering inequality and division.\n- **Labor Migration:** The increasing migration of African workers to urban areas and mining towns, leading to the growth of urban African populations. This trend had mixed effects, creating new forms of social organization and potentially strengthening civil society, but also leading to significant social and economic challenges.\n\n### Events:\n- **1935 Copper Mining Strike:** A significant strike by African miners in the Copperbelt region, which highlighted the discontent and growing organizational capacity of African workers. This event temporarily weakened the state's control over the labor force and strengthened civil society by fostering a sense of collective action.\n- **1938 Native Reserves Crisis:** Tensions and conflicts over land allocation and usage in native reserves, leading to protests and disturbances. This event weakened the state's legitimacy and authority in managing land and resources, while strengthening civil society through increased resistance and organization.\n- **1939 Outbreak of World War II:** The onset of World War II had indirect effects on Northern Rhodesia, including increased demand for copper and other resources, which strengthened the state's economic position. However, it also led to a greater focus on wartime priorities, potentially weakening civil society by diverting attention and resources away from local issues.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.0, 3.0>\n1921-1930: <3.5, 4.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1931-1940\n- state_power (float, 0-10): absolute state power at the end of 1931-1940\n- society_change (float): society_power change vs. 1921-1930\n- state_change (float): state_power change vs. 1921-1930\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1941-1950": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1941-1950, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1931-1940, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1941-1950:\n### Trends:\n- **Economic Dependence on Copper Mining:** The copper mining industry grew significantly during this period, leading to an economic boom. This trend strengthened the state through increased revenue and economic control but also created dependency, which could weaken long-term autonomy.\n- **Demographic Shifts:** The influx of both African and European settlers into the copper belt led to urbanization and a more diverse population. This trend strengthened civil society by fostering new social and political movements.\n- **Colonial Educational Policies:** The colonial government’s policies aimed at expanding education, particularly for the African population, began to take root. This trend strengthened civil society by creating a more educated and politically aware populace, which could challenge the state.\n\n### Events:\n- **Formation of the Northern Rhodesia African Congress (NRAC) in 1948:** This event marked the beginnings of organized African political resistance and strengthened civil society by providing a platform for political activism and the demand for greater rights.\n- **World War II and Its Aftermath (1939-1945):** The war led to a temporary suspension of some colonial policies and a shift in global attitudes towards colonialism. Post-war, there was increased pressure from the international community for decolonization, which weakened the state's ability to maintain strict control.\n- **Copper Strike of 1940:** A significant labor strike in the copper mines, which highlighted the growing discontent among African workers. This event strengthened civil society by showing the potential for organized labor to challenge state and corporate authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.0, 3.0>\n1921-1930: <3.5, 4.5>\n1931-1940: <4.0, 5.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1941-1950\n- state_power (float, 0-10): absolute state power at the end of 1941-1950\n- society_change (float): society_power change vs. 1931-1940\n- state_change (float): state_power change vs. 1931-1940\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1951-1960": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1951-1960, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1941-1950, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1951-1960:\n### Trends:\n- **Economic Development and Colonial Investment**: Increased investment in mining and infrastructure by British colonial authorities, particularly in the copper belt. This trend strengthened the state by increasing revenue and control over economic resources, but it also began to lay the groundwork for a more organized civil society as miners and urban workers became a more significant demographic.\n- **Urbanization and Migration**: Migration to urban areas, especially to mining towns, led to the growth of a more concentrated working-class population. This trend strengthened civil society by fostering the formation of labor unions and political organizations but also created challenges for the state in terms of managing urban unrest.\n- **Educational Expansion**: The expansion of educational opportunities, albeit limited, began to create a more educated populace. This trend strengthened civil society by fostering political awareness and activism, but it also posed a challenge to the state's ability to control the narrative and maintain order.\n\n### Events:\n- **1953 Federation of Rhodesia and Nyasaland**: The creation of the Federation, which merged Northern Rhodesia (Zambia), Southern Rhodesia (Zimbabwe), and Nyasaland (Malawi) under a single colonial administration. This event strengthened the state by consolidating power and resources but weakened civil society by reducing local autonomy and representation.\n- **1956 African Miners' Strike**: A major strike by African miners in the copper belt, which was brutally suppressed by the colonial authorities. This event strengthened civil society by galvanizing labor movements and political opposition but weakened the state's legitimacy and control.\n- **1958 Founding of the United National Independence Party (UNIP)**: The formation of UNIP by Kenneth Kaunda, which became the leading political organization advocating for Zambian independence. This event strengthened civil society by providing a platform for political mobilization and resistance against colonial rule but posed a significant challenge to the state's authority.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.0, 3.0>\n1921-1930: <3.5, 4.5>\n1931-1940: <4.0, 5.0>\n1941-1950: <5.0, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1951-1960\n- state_power (float, 0-10): absolute state power at the end of 1951-1960\n- society_change (float): society_power change vs. 1941-1950\n- state_change (float): state_power change vs. 1941-1950\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1961-1970": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1961-1970, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1951-1960, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1961-1970:\n### Trends:\n- **Economic Dependence on Copper Mining**: The Zambian economy was heavily reliant on copper mining, which was predominantly controlled by foreign companies. This trend strengthened the state's ability to generate revenue but also made it vulnerable to fluctuations in global copper prices.\n- **Urbanization and Migration**: There was a significant increase in urbanization as people moved from rural areas to cities in search of employment, particularly in the copper mines. This trend strengthened civil society by fostering the growth of urban labor movements and political organizations.\n- **Educational Expansion**: The government initiated efforts to expand educational opportunities, which contributed to the growth of a more educated and politically aware population. This trend strengthened civil society by empowering individuals and fostering political participation.\n- **Political Polarization**: The period saw the rise of political polarization between different ethnic and regional groups, which weakened civil society and created divisions that the state sometimes exploited.\n\n### Events:\n- **1964 Independence**: Zambia gained independence from British colonial rule on October 24, 1964. This event significantly strengthened the state by allowing it to exercise full sovereignty and control over its own affairs.\n- **1964 African National Congress (ANC) Split**: The ANC, which had been the leading party in the struggle for independence, split into different factions, weakening civil society and political cohesion.\n- **1966 Mulungushi Reforms**: President Kenneth Kaunda implemented the Mulungushi Reforms, which nationalized key industries, including the copper mines. This event strengthened the state by increasing its control over the economy but weakened civil society by reducing the influence of private sector entities.\n- **1968 One-Party State Declaration**: Zambia declared itself a one-party state, with the United National Independence Party (UNIP) as the sole legal political party. This event significantly strengthened the state by centralizing political power but weakened civil society by suppressing political dissent and opposition.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.0, 3.0>\n1921-1930: <3.5, 4.5>\n1931-1940: <4.0, 5.0>\n1941-1950: <5.0, 5.5>\n1951-1960: <6.0, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1961-1970\n- state_power (float, 0-10): absolute state power at the end of 1961-1970\n- society_change (float): society_power change vs. 1951-1960\n- state_change (float): state_power change vs. 1951-1960\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1971-1980": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1971-1980, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1961-1970, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1971-1980:\n### Trends:\n- **Economic Nationalization (Strengthened State, Weakened Society):** In the 1970s, President Kenneth Kaunda implemented a policy of nationalization, particularly in the mining sector. This led to increased state control over key economic resources, which strengthened the state's power but weakened civil society's economic influence.\n- **Single-Party State (Strengthened State, Weakened Society):** In 1972, Zambia became a one-party state with the United National Independence Party (UNIP) as the sole legal party. This centralized political power, reducing the space for civil society and opposition voices.\n- **Urbanization and Social Change (Mixed Effects):** There was a significant increase in urbanization as people moved to cities in search of better economic opportunities. This trend had mixed effects, as it increased the state's administrative burden but also fostered the growth of urban civil society and labor movements.\n- **Economic Decline (Weakened State and Society):** The global economic downturn in the 1970s, particularly the oil crisis, had a profound impact on Zambia's economy, which was heavily reliant on copper exports. This led to economic instability, reduced government revenue, and increased poverty, weakening both the state and civil society.\n\n### Events:\n- **1972 Introduction of One-Party System:** The adoption of the one-party system in 1972, which made UNIP the only legal political party, significantly strengthened the state's control over political life and weakened civil society's ability to challenge the government.\n- **1973 Zambianization of Mines:** The government's decision to take control of the copper mines through the Zambianization policy in 1973 strengthened the state's economic power but led to management inefficiencies and economic challenges.\n- **1975 Oil Crisis:** The 1975 oil crisis exacerbated Zambia's economic problems, leading to a sharp decline in copper prices and a significant reduction in government revenue. This event weakened both the state's ability to govern effectively and civil society's economic stability.\n- **1979 Labour Strikes:** In 1979, widespread labor strikes, particularly in the mining sector, highlighted the growing discontent among workers with the state's economic policies. These strikes temporarily weakened the state's control but also demonstrated the growing power of civil society and labor movements.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.0, 3.0>\n1921-1930: <3.5, 4.5>\n1931-1940: <4.0, 5.0>\n1941-1950: <5.0, 5.5>\n1951-1960: <6.0, 6.0>\n1961-1970: <5.0, 7.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1971-1980\n- state_power (float, 0-10): absolute state power at the end of 1971-1980\n- society_change (float): society_power change vs. 1961-1970\n- state_change (float): state_power change vs. 1961-1970\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1981-1990": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1981-1990, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1971-1980, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1981-1990:\n### Trends:\n- **Economic Decline and Structural Adjustment**: The Zambian economy faced significant challenges, including declining copper prices, a key export. The International Monetary Fund (IMF) and World Bank imposed structural adjustment programs, which led to austerity measures and reduced state intervention. This weakened the state’s ability to provide social services and economic stability. **Weakened the State**\n- **Growth of Civil Society**: Despite economic hardship, civil society organizations, including labor unions and human rights groups, became more active. These groups advocated for political reforms and greater transparency. **Strengthened Society**\n- **Urbanization and Demographic Shifts**: There was a significant increase in urban populations, leading to greater demands for better governance and services. This put pressure on the state to respond to growing urban needs. **Neutral, but ultimately Weakened the State in terms of capacity**\n- **Educational Expansion**: Despite economic constraints, the government continued to expand educational opportunities, which helped in the long-term development of a more informed and active citizenry. **Strengthened Society**\n\n### Events:\n- **1982 Northern Province Uprising**: A significant rebellion in the Northern Province against the central government, highlighting regional discontent. This event led to increased military presence and repression, weakening civil society and strengthening the state’s coercive power. **Strengthened the State, Weakened Society**\n- **1986 IMF-Backed Economic Reforms**: The implementation of IMF-backed economic reforms, including devaluation of the kwacha and the removal of subsidies, led to widespread protests and strikes. These reforms initially weakened the state’s legitimacy but also reduced its economic role. **Weakened the State**\n- **1989 Protest Actions**: Large-scale protests and strikes, particularly by miners and civil servants, demanding better working conditions and an end to economic austerity measures. These actions highlighted the growing dissatisfaction with the government and strengthened civil society’s role in demanding change. **Strengthened Society, Weakened the State**\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.0, 3.0>\n1921-1930: <3.5, 4.5>\n1931-1940: <4.0, 5.0>\n1941-1950: <5.0, 5.5>\n1951-1960: <6.0, 6.0>\n1961-1970: <5.0, 7.0>\n1971-1980: <4.0, 7.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1981-1990\n- state_power (float, 0-10): absolute state power at the end of 1981-1990\n- society_change (float): society_power change vs. 1971-1980\n- state_change (float): state_power change vs. 1971-1980\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "1991-2000": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 1991-2000, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1981-1990, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 1991-2000:\n### Trends:\n- **Economic Liberalization**: The transition from a socialist to a market-oriented economy during the 1990s, initiated by the new government led by Frederick Chiluba. This trend weakened the state's control over the economy but strengthened civil society by fostering private enterprise and reducing state-owned monopolies.\n- **Democratization**: The move away from one-party rule to a multi-party system, which began with the 1991 elections. This trend strengthened civil society by increasing political participation and freedom of expression but also weakened the state's grip on political power.\n- **Urbanization**: The continuing growth of urban centers, particularly Lusaka, as people moved from rural areas in search of better economic opportunities. This trend put pressure on the state to provide adequate services and infrastructure, thereby challenging its capacity but also fostering urban civil society organizations.\n\n### Events:\n- **1991 Multi-Party Elections**: The first multi-party elections in Zambia since 1968, which saw Fredrick Chiluba of the Movement for Multi-Party Democracy (MMD) defeating Kenneth Kaunda of the United National Independence Party (UNIP). This event significantly weakened the state's authoritarian control and strengthened civil society by ushering in a new era of political pluralism.\n- **1996 Constitutional Amendment**: The amendment to the Constitution that introduced presidential term limits and barred former President Kenneth Kaunda from running for office. This event initially strengthened the state by consolidating Chiluba's power but also led to increased political tension and civil society activism.\n- **1997 Coup Attempt**: An attempted coup by a group of army officers, which was quickly quashed. This event weakened the state's perceived stability and legitimacy, leading to increased scrutiny and criticism from civil society and international observers.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.0, 3.0>\n1921-1930: <3.5, 4.5>\n1931-1940: <4.0, 5.0>\n1941-1950: <5.0, 5.5>\n1951-1960: <6.0, 6.0>\n1961-1970: <5.0, 7.0>\n1971-1980: <4.0, 7.5>\n1981-1990: <5.0, 6.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 1991-2000\n- state_power (float, 0-10): absolute state power at the end of 1991-2000\n- society_change (float): society_power change vs. 1981-1990\n- state_change (float): state_power change vs. 1981-1990\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2001-2010": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2001-2010, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 1991-2000, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2001-2010:\n### Trends:\n- **Economic Growth and Diversification**: Zambia experienced a period of economic growth, largely driven by the copper mining sector. This trend strengthened the state by increasing government revenue and enhancing its ability to fund public services. However, it also created economic disparities, which could weaken civil society by exacerbating inequality.\n- **Demographic Shifts**: The country saw a growing youth population, which put pressure on the state to provide education and employment opportunities. This trend had a mixed impact, potentially strengthening civil society through a more educated populace but also weakening the state if it failed to meet rising expectations.\n- **Political Stability**: The period was marked by relative political stability, with peaceful transfers of power. This trend strengthened the state by fostering a more predictable and reliable political environment but could also weaken civil society if it led to complacency or reduced civic engagement.\n\n### Events:\n- **2001 Presidential Elections**: The re-election of President Frederick Chiluba was marked by allegations of electoral fraud. This event weakened civil society by eroding trust in democratic processes and potentially strengthened the state by consolidating power.\n- **2002 Amnesty Law**: The passage of an amnesty law that granted immunity to President Chiluba and his associates for alleged corruption. This event significantly weakened civil society by undermining the rule of law and accountability, while strengthening the state by protecting its leaders from prosecution.\n- **2006 Deep Mine Accident at Konkola Copper Mines**: A major accident at the Konkola Copper Mines (KCM) that killed several miners. This event highlighted the state's failure to ensure workplace safety, weakening both the state's legitimacy and civil society's trust in governmental oversight.\n- **2008 Death of President Levy Mwanawasa**: The sudden death of President Levy Mwanawasa and the subsequent elections. This event created a period of political uncertainty but ultimately strengthened the state by demonstrating the ability to manage a smooth transition of power.\n- **2010 Constitutional Reforms**: Efforts to reform the constitution to include provisions for a more inclusive and democratic governance structure. This event strengthened civil society by promoting greater participation and accountability, but also posed challenges for the state in terms of implementation and balancing competing interests.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.0, 3.0>\n1921-1930: <3.5, 4.5>\n1931-1940: <4.0, 5.0>\n1941-1950: <5.0, 5.5>\n1951-1960: <6.0, 6.0>\n1961-1970: <5.0, 7.0>\n1971-1980: <4.0, 7.5>\n1981-1990: <5.0, 6.5>\n1991-2000: <6.5, 5.5>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2001-2010\n- state_power (float, 0-10): absolute state power at the end of 2001-2010\n- society_change (float): society_power change vs. 1991-2000\n- state_change (float): state_power change vs. 1991-2000\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)",
    "2011-2020": "You are placing the country of Zambia (Northern Rhodesia) in the 2D space of Acemoğlu and\nRobinson's *The Narrow Corridor*: the x-axis is the power of civil society and\nthe y-axis is the power of the state. We are tracing the path from 1911\nto 2020.\n\nUse this fixed 0-10 rubric so values are comparable across periods and countries.\n\nSTATE POWER — the capacity of the state to enforce its will, administer\nterritory, collect taxes, and project authority:\n  0-2  collapsed / nonexistent: no effective central authority.\n  3-4  weak: limited reach, contested control, depends on local powerbrokers.\n  5-6  moderate: functioning bureaucracy and military with real but bounded reach.\n  7-8  strong: pervasive administration, effective coercion and revenue capacity.\n  9-10 overwhelming: near-total penetration of society; little it cannot enforce.\n\nSOCIETY POWER — the capacity of civil society to organize, mobilize, hold the\nstate accountable, and resist domination (norms, associations, press, protest,\nindependent institutions):\n  0-2  atomized: no autonomous organization; collective action near-impossible.\n  3-4  weak: sporadic, easily suppressed mobilization.\n  5-6  moderate: real associational life and periodic effective mobilization.\n  7-8  strong: dense civic institutions routinely constraining the state.\n  9-10 dominant: society pervasively shapes and checks state action.\n\nGuidance for objectivity:\n- Judge each period on its own terms; do not assume the country trends toward\n  liberty, autocracy, or any particular corner of the space.\n- Weigh evidence both for and against a shift before settling on a number.\n- Avoid presentism: score by the standards and information of the period, not\n  by how things turned out later.\n- These two axes are independent: a strong state can coexist with a strong or a\n  weak society. Score them separately.\n\nScore the period 2011-2020, building on the established trajectory. Start\nfrom where Zambia (Northern Rhodesia) stood at the end of 2001-2010, then apply the\nchanges implied by the events and trends below. Report both the per-axis change\nand the resulting absolute values (anchored to the rubric, not just to the prior\npoint). A period with little real change should show changes near 0.0.\n\nHistorical events and trends in 2011-2020:\nCertainly! Here are the major historical trends and events in Zambia (formerly Northern Rhodesia) during 2011-2020 that materially affected either the power of the state or the power of civil society, organized according to Daron Acemoğlu and James A. Robinson's framework in *The Narrow Corridor: States, Societies, and the Fate of Liberty*:\n\n### Trends:\n- **Economic Diversification and Dependency on Copper**: The continued dependency on copper mining as the primary economic driver, with efforts to diversify into agriculture and tourism. This trend often strengthened the state's control over natural resources but also exposed it to global market fluctuations.\n- **Urbanization**: Increased urbanization, particularly in Lusaka and other major cities, leading to greater social and political mobilization. This trend strengthened civil society by fostering greater civic engagement and organization.\n- **Political Polarization**: Growing political polarization between the ruling party and opposition, which has been exacerbated by contentious elections and the limited space for free and fair political competition. This trend weakened the state's legitimacy and strengthened civil society's role in advocacy and protest.\n- **Demographic Shifts**: A young and rapidly growing population, which has put pressure on the state to provide education, healthcare, and employment. This trend has both strengthened and weakened the state, depending on its ability to meet these needs, while also strengthening civil society through youth-led movements.\n- **Corruption and Governance**: Persistent issues of corruption and poor governance, which have undermined the state's legitimacy and effectiveness. This trend weakened the state and strengthened civil society's role in anti-corruption efforts and governance monitoring.\n\n### Events:\n- **2011 Presidential Election**: The election of Michael Sata as President in 2011, marking a shift in political power from the Movement for Multi-Party Democracy (MMD) to the Patriotic Front (PF). This event initially strengthened the state under a new leadership but also led to increased political tension and polarization.\n- **2014 Death of President Sata and Succession**: The death of President Sata and the subsequent election of Edgar Lungu in 2015. This event highlighted the challenges of political succession and the state's resilience in managing a transition of power.\n- **2016 Presidential Election**: The re-election of Edgar Lungu amidst claims of election fraud and voter intimidation. This event weakened the state's democratic legitimacy and strengthened civil society's role in advocating for electoral reforms and transparency.\n- **2019 Constitutional Amendments**: The government's push for controversial constitutional amendments, which were met with significant opposition from civil society and the opposition. This event weakened the state's credibility and strengthened civil society's advocacy for constitutional rights and protections.\n- **2020 Pandemic Response**: The government's response to the COVID-19 pandemic, including lockdowns and economic support measures. This event tested the state's capacity to manage public health crises and economic challenges, with mixed results, and highlighted civil society's role in providing community-based support and advocacy.\n\nThese trends and events illustrate the dynamic interplay between the state and civil society in Zambia during the specified period, reflecting the broader themes of state power, societal mobilization, and the challenges of achieving a balanced and inclusive governance structure.\n\nTrajectory so far (period: <society_power, state_power>):\n1911-1920: <2.0, 3.0>\n1921-1930: <3.5, 4.5>\n1931-1940: <4.0, 5.0>\n1941-1950: <5.0, 5.5>\n1951-1960: <6.0, 6.0>\n1961-1970: <5.0, 7.0>\n1971-1980: <4.0, 7.5>\n1981-1990: <5.0, 6.5>\n1991-2000: <6.5, 5.5>\n2001-2010: <5.5, 6.0>\n\nReturn a JSON object with exactly these fields:\n- society_power (float, 0-10): absolute society power at the end of 2011-2020\n- state_power (float, 0-10): absolute state power at the end of 2011-2020\n- society_change (float): society_power change vs. 2001-2010\n- state_change (float): state_power change vs. 2001-2010\n- key_event (string, <= ~10 words: the defining event/trend driving the change)\n- reasoning (string, 1-2 sentences justifying the values)"
  },
  "score_response": {
    "1911-1920": "{\n  \"society_power\": 2.0,\n  \"state_power\": 3.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"British South Africa Company establishes indirect rule\",\n  \"reasoning\": \"Civil society is largely atomized under colonial control; state power is weak and relies on local powerbrokers.\"\n}",
    "1921-1930": "{\n  \"society_power\": 3.5,\n  \"state_power\": 4.5,\n  \"society_change\": 1.5,\n  \"state_change\": 1.5,\n  \"key_event\": \"Copper mining and labor organization\",\n  \"reasoning\": \"The copper mining industry and associated labor movements strengthened both state revenue and civil society organization.\"\n}",
    "1931-1940": "{\n  \"society_power\": 4.0,\n  \"state_power\": 5.0,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"1935 Copper Mining Strike and 1938 Native Reserves Crisis\",\n  \"reasoning\": \"The strikes and land crises strengthened civil society through organization and resistance, while the state's economic dependence on copper and wartime priorities moderately increased its power.\"\n}",
    "1941-1950": "{\n  \"society_power\": 5.0,\n  \"state_power\": 5.5,\n  \"society_change\": 1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"Formation of NRAC and Copper Strike\",\n  \"reasoning\": \"The formation of NRAC and labor strikes strengthened civil society, while the state's power modestly increased due to economic growth from copper mining.\"\n}",
    "1951-1960": "{\n  \"society_power\": 6.0,\n  \"state_power\": 6.0,\n  \"society_change\": 1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"1958 Founding of UNIP\",\n  \"reasoning\": \"The founding of UNIP significantly strengthened civil society, while increased economic investment and urbanization moderately bolstered state power.\"\n}",
    "1961-1970": "{\n  \"society_power\": 5.0,\n  \"state_power\": 7.0,\n  \"society_change\": -1.0,\n  \"state_change\": 1.0,\n  \"key_event\": \"1964 Independence and 1968 One-Party State\",\n  \"reasoning\": \"Independence and nationalization increased state power, while the one-party state and political polarization weakened civil society.\"\n}",
    "1971-1980": "{\n  \"society_power\": 4.0,\n  \"state_power\": 7.5,\n  \"society_change\": -1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"1972 Introduction of One-Party System\",\n  \"reasoning\": \"The one-party system centralized power, weakening civil society, while state control over the economy and political life increased.\"\n}",
    "1981-1990": "{\n  \"society_power\": 5.0,\n  \"state_power\": 6.5,\n  \"society_change\": 1.0,\n  \"state_change\": -1.0,\n  \"key_event\": \"Civil society growth and IMF-backed reforms\",\n  \"reasoning\": \"Civil society became more active despite economic decline, while state power was diminished by economic reforms and protests.\"\n}",
    "1991-2000": "{\n  \"society_power\": 6.5,\n  \"state_power\": 5.5,\n  \"society_change\": 1.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"1991 multi-party elections and economic liberalization\",\n  \"reasoning\": \"The 1991 elections and economic reforms strengthened civil society by fostering political pluralism and private enterprise, while the state's control over the economy and politics weakened.\"\n}",
    "2001-2010": "{\n  \"society_power\": 5.5,\n  \"state_power\": 6.0,\n  \"society_change\": -1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"Amnesty Law and 2001 Electoral Fraud\",\n  \"reasoning\": \"The amnesty law and electoral fraud allegations undermined civil society's trust and accountability, while the state consolidated power and demonstrated administrative capacity.\"\n}",
    "2011-2020": "{\n  \"society_power\": 6.0,\n  \"state_power\": 5.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"2016 Presidential Election and subsequent political polarization\",\n  \"reasoning\": \"Political polarization and contentious elections strengthened civil society's advocacy, while state legitimacy and effectiveness were weakened by corruption and governance issues.\"\n}"
  }
}

==> experiments/results/zambia-northern-rhodesia__vdem.json <==
{
  "country": "Zambia (Northern Rhodesia)",
  "model": "V-Dem",
  "periods": [
    [
      1961,
      1970
    ],
    [
      1971,
      1980
    ],
    [
      1981,
      1990
    ],
    [
      1991,
      2000
    ],
    [
      2001,
      2010
    ],
    [
      2011,
      2020
    ]
  ],
  "society_power": {
    "1961-1970": 5.96,
    "1971-1980": 3.77,
    "1981-1990": 4.1,
    "1991-2000": 8.29,
    "2001-2010": 8.15,
    "2011-2020": 7.55
  },
  "state_power": {
    "1961-1970": 9.85,
    "1971-1980": 9.85,
    "1981-1990": 9.85,
    "1991-2000": 9.85,
    "2001-2010": 9.211,
    "2011-2020": 9.733
  },
  "key_event": {
    "1961-1970": "",
    "1971-1980": "",
    "1981-1990": "",
    "1991-2000": "",
    "2001-2010": "",
    "2011-2020": ""
  },
  "reasoning": {
    "1961-1970": "V-Dem",
    "1971-1980": "V-Dem",
    "1981-1990": "V-Dem",
    "1991-2000": "V-Dem",
    "2001-2010": "V-Dem",
    "2011-2020": "V-Dem"
  },
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results_lang/chile__anthropic-claude-opus-4-8__es.json <==
{
  "country": "Chile",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 3.0,
    "1828-1837": 2.5,
    "1838-1847": 3.0,
    "1848-1857": 3.0,
    "1858-1867": 4.0,
    "1868-1877": 5.0,
    "1878-1887": 4.5,
    "1888-1897": 5.0,
    "1898-1907": 5.5,
    "1908-1917": 6.5,
    "1918-1927": 6.0,
    "1928-1937": 5.5,
    "1938-1947": 6.5,
    "1948-1957": 5.5,
    "1958-1967": 7.0,
    "1968-1977": 2.0,
    "1978-1987": 4.0,
    "1988-1997": 6.0,
    "1998-2007": 6.5,
    "2008-2017": 7.5,
    "2018-2027": 7.5
  },
  "state_power": {
    "1818-1827": 3.5,
    "1828-1837": 5.5,
    "1838-1847": 6.5,
    "1848-1857": 7.0,
    "1858-1867": 7.0,
    "1868-1877": 7.0,
    "1878-1887": 8.0,
    "1888-1897": 6.5,
    "1898-1907": 6.0,
    "1908-1917": 5.5,
    "1918-1927": 6.5,
    "1928-1937": 6.5,
    "1938-1947": 7.5,
    "1948-1957": 7.5,
    "1958-1967": 8.0,
    "1968-1977": 8.5,
    "1978-1987": 8.0,
    "1988-1997": 7.5,
    "1998-2007": 7.5,
    "2008-2017": 7.5,
    "2018-2027": 6.5
  },
  "key_event": {
    "1818-1827": "Independencia y turbulencia política tras derrota española",
    "1828-1837": "Orden portaliano y Constitución de 1833 tras Lircay",
    "1838-1847": "Yungay y consolidación del orden portaliano bajo Bulnes",
    "1848-1857": "Represión de 1851 y consolidación del Estado portaliano de Montt",
    "1858-1867": "Fin era Montt, política de fusión y nacimiento del Partido Radical",
    "1868-1877": "Reforma electoral de 1874 y avance liberal-anticlerical",
    "1878-1887": "Guerra del Pacífico y renta del salitre fortalecen al Estado",
    "1888-1897": "Guerra Civil de 1891 y triunfo del régimen parlamentario oligárquico",
    "1898-1907": "Auge del movimiento obrero y represión estatal (Santa María)",
    "1908-1917": "Organización obrera creciente; fundación del POS (1912)",
    "1918-1927": "Constitución de 1925, Carabineros y autoritarismo de Ibáñez",
    "1928-1937": "Dictadura de Ibáñez, Gran Depresión, caída y restauración constitucional",
    "1938-1947": "Frente Popular y CORFO: Estado desarrollista y sociedad movilizada",
    "1948-1957": "\"Ley Maldita\" proscribe al PC y reprime al movimiento obrero",
    "1958-1967": "Movilización popular y reformas de la \"Revolución en Libertad\"",
    "1968-1977": "Golpe de 1973 y represión de la DINA",
    "1978-1987": "Protestas Nacionales (1983-1986) reactivan la sociedad civil",
    "1988-1997": "Plebiscito de 1988 y transición democrática pactada",
    "1998-2007": "Reformas de 2005 y reactivación cívica (Revolución Pingüina)",
    "2008-2017": "Movilización estudiantil de 2011 y ciclo de reformas de Bachelet",
    "2018-2027": "Estallido social 2019 y fallido ciclo constituyente"
  },
  "reasoning": {
    "1818-1827": "Tras la independencia de 1818, el Estado chileno era incipiente y débil, con autoridad disputada entre caudillos y facciones (o'higginistas, pipiolos, pelucones) y capacidad fiscal limitada; la sociedad civil estaba dominada por élites terratenientes y la Iglesia, con escasa organización autónoma y participación popular casi nula.",
    "1828-1837": "El triunfo conservador en Lircay, el orden portaliano, la Constitución autoritaria de 1833 y la consolidación fiscal-militar elevaron marcadamente la capacidad estatal (a un nivel moderado-fuerte), mientras la represión del disenso, el sufragio censitario y la liquidación del experimento liberal contuvieron y debilitaron levemente a una sociedad ya frágil.",
    "1838-1847": "La victoria en Yungay, la sucesión ordenada Prieto-Bulnes, la expansión fiscal y la proyección territorial afianzaron un Estado fuerte (6.5); la Universidad de Chile y la esfera pública emergente (exiliados argentinos, Movimiento de 1842) elevaron modestamente a una sociedad aún débil y oligárquicamente restringida (3.0).",
    "1848-1857": "El auge exportador, la expansión de infraestructura/burocracia, la derrota de la Revolución de 1851 y el Código de Bello afianzan un Estado fuerte y centralizado (sube a 7.0); la sociedad civil emergente (Sociedad de la Igualdad, prensa, liberalismo) fue reprimida y disuelta, dejando el poder social sin avance neto pese a nuevos alineamientos plurales.",
    "1858-1867": "El Estado mantiene su fuerte capacidad (reprime la revolución de 1859, moviliza en la guerra contra España), pero no crece más porque el autoritarismo montista cede a la conciliación bajo Pérez; la sociedad se fortalece con amnistías, prensa liberal-radical, clubes y la institucionalización del Partido Radical en 1863.",
    "1868-1877": "La reforma electoral de 1874, las reformas anticlericales y el florecimiento de prensa, clubes y asociaciones políticas ampliaron notablemente la capacidad organizativa de la sociedad; el Estado siguió fuerte y estable (bonanza minera, ferrocarriles, sucesiones ordenadas), pero la crisis económica de mediados de la década contrarrestó las ganancias fiscales, dejando su poder neto sin cambio.",
    "1878-1887": "El triunfo bélico, la anexión de Tarapacá con su renta salitrera, la ocupación de la Araucanía y las leyes laicas expandieron decisivamente la capacidad militar, fiscal y territorial del Estado (7.0→8.0), mientras el orden oligárquico consolidado limitó la participación popular y solo dejó gérmenes obreros aún incipientes, reduciendo levemente el contrapeso social relativo (5.0→4.5).",
    "1888-1897": "La derrota del Ejecutivo de Balmaceda, la Ley de Comuna Autónoma y el predominio congresista debilitaron el Estado central pese al robusto fisco salitrero; la urbanización, la clase obrera incipiente y la vida cívica ampliaron modestamente el poder social, aunque la política siguió capturada por élites oligárquicas.",
    "1898-1907": "La sociedad popular se organizó de forma autónoma (mancomunales, huelgas, prensa obrera) pese a la exclusión política, subiendo levemente; el Estado, con fuerte capacidad fiscal del salitre pero debilitado por el parlamentarismo oligárquico y las rotativas ministeriales, retrocedió pese a su brutal coerción puntual.",
    "1908-1917": "El auge del proletariado salitrero, la densificación de sindicatos, mutuales y prensa obrera, y la institucionalización política con el Partido Obrero Socialista fortalecieron notablemente a la sociedad civil; mientras tanto, la debilidad ejecutiva de la República Parlamentaria y el shock fiscal de la Primera Guerra Mundial sobre el salitre erosionaron levemente la capacidad estatal, pese a su disposición represiva (Santa María de Iquique).",
    "1918-1927": "La movilización obrera y de clases medias creció hasta mediados de la década, pero la represión (San Gregorio, La Coruña) y sobre todo el ascenso de Ibáñez en 1927 debilitaron a la sociedad; simultáneamente la Constitución de 1925, las leyes sociales y la unificación policial en Carabineros fortalecieron notablemente la capacidad institucional y coercitiva del Estado.",
    "1928-1937": "La dictadura de Ibáñez y las represiones (Ránquil) debilitaron temporalmente a la sociedad, aunque su capacidad de movilización se reafirmó al derrocar a Ibáñez y formar el Frente Popular; el Estado se fortaleció institucionalmente (Constitución de 1925, intervencionismo, coerción) pero fue golpeado por la Depresión y la inestabilidad de 1931-1932, dejando su poder neto estable en torno a 6.5.",
    "1938-1947": "La creación de la CORFO y la expansión del Estado desarrollista fortalecieron notablemente la capacidad estatal (de 6.5 a 7.5), mientras la urbanización, el sindicalismo y los partidos de masas gobernantes (Frente Popular, apoyo comunista) elevaron el poder de la sociedad (de 5.5 a 6.5), pese a la exclusión rural persistente y el viraje represivo final de 1947.",
    "1948-1957": "La Ley de Defensa Permanente de la Democracia (1948) proscribió al PC y reprimió al sindicalismo, golpeando a la sociedad organizada, mientras el voto femenino y la CUT (1953) sólo compensaron parcialmente hacia el final; el Estado mantuvo su fuerza coercitiva y desarrollista (CORFO) pese a la inflación y la crisis del ISI, sin ganancia neta clara.",
    "1958-1967": "La sindicalización obrera y campesina, la urbanización, la expansión de la clase media/estudiantil y la competencia electoral plural densificaron notablemente la vida cívica autónoma, elevando el poder de la sociedad; el proyecto reformista de Frei, la chilenización del cobre y las reformas agrarias ampliaron la capacidad estatal de intervención y redistribución, reforzando modestamente al Estado pese a la inflación crónica.",
    "1968-1977": "La intensa movilización de 1968-1973 (Allende, sindicalización, paros) colapsó con el golpe de 1973, cuya represión sistemática (DINA, proscripción de partidos y sindicatos) atomizó a la sociedad; el Estado se volvió coercitivamente abrumador aunque su capacidad administrativa-fiscal quedó erosionada por la crisis previa.",
    "1978-1987": "La sociedad se recupera notablemente desde su punto más reprimido (2.0) gracias a las Protestas Nacionales, la Iglesia/Vicaría, la reorganización de partidos y sindicatos, aunque la represión y el atentado fallido de 1986 limitan su avance; el Estado sigue siendo un Leviatán despótico fuerte, blindado por la Constitución de 1980 y su capacidad coercitiva, pero pierde algo de legitimidad tras la crisis de la deuda de 1982-83.",
    "1988-1997": "El triunfo del \"No\", el retorno de partidos, ONG y comisiones de DD.HH. recuperan fuerte poder social tras la represión; el Estado sigue capaz y con recursos crecientes, pero pierde algo de autonomía coercitiva por los enclaves autoritarios y la tutela militar (boinazo, Pinochet como comandante en jefe).",
    "1998-2007": "La eliminación de enclaves autoritarios (reformas 2005), el desafuero de Pinochet, el Informe Valech y la reactivación de la movilización social (2006) fortalecieron modestamente a la sociedad civil; el Estado ganó autonomía frente a la tutela militar pero su capacidad administrativa ya era alta, por lo que se mantiene estable en un nivel fuerte.",
    "2008-2017": "La sociedad se fortalece notablemente (movimiento estudiantil masivo, líderes que entran al Congreso, sociedad fiscalizadora ante escándalos de corrupción, avances en derechos), consolidando un efecto Reina Roja activo. El Estado mantiene alta capacidad fiscal y administrativa (regla estructural, respuesta a la crisis 2008 y al 27F, reformas institucionales), pero la ganancia de capacidad se compensa con la erosión de legitimidad de la élite, dejando el poder estatal estable.",
    "2018-2027": "La sociedad se mantuvo intensamente movilizada (estallido de 2019, plebiscitos, movimientos sociales robustos), sosteniendo un poder alto (~7.5); el Estado conservó burocracia y capacidad, pero el deterioro de la seguridad, el crimen organizado, la fragmentación política y la incapacidad de generar un nuevo pacto constitucional erosionaron su alcance efectivo y legitimidad (7.5→6.5)."
  },
  "events_trends_prompt": {
    "1818-1827": "",
    "1828-1837": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1828-1837 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1828-1837. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1838-1847": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1838-1847 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1838-1847. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1848-1857": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1848-1857 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1848-1857. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1858-1867": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1858-1867 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1858-1867. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1868-1877": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1868-1877 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1868-1877. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1878-1887": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1878-1887 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1878-1887. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1888-1897": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1888-1897 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1888-1897. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1898-1907": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1898-1907 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1898-1907. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1908-1917": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1908-1917 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1908-1917. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1918-1927": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1918-1927 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1918-1927. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1928-1937": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1928-1937 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1928-1937. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1938-1947": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1938-1947 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1938-1947. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1948-1957": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1948-1957 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1948-1957. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1958-1967": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1958-1967 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1958-1967. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1968-1977": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1968-1977 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1968-1977. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1978-1987": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1978-1987 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1978-1987. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1988-1997": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1988-1997 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1988-1997. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1998-2007": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1998-2007 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1998-2007. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "2008-2017": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n2008-2017 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 2008-2017. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "2018-2027": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n2018-2027 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 2018-2027. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ..."
  },
  "events_trends_response": {
    "1818-1827": "",
    "1828-1837": "# Chile 1828-1837 en el marco de *The Narrow Corridor*\n\nUna nota previa: el marco de Acemoğlu y Robinson distingue entre el **poder del Estado** (capacidad estatal: burocracia, fisco, coerción, orden) y el **poder de la sociedad** (capacidad de participación, movilización y restricción del poder estatal). El \"corredor estrecho\" hacia la libertad requiere que ambos crezcan de forma equilibrada. El periodo 1828-1837 en Chile es notable porque, tras la turbulencia post-independencia, se produce una consolidación estatal fuerte (el orden portaliano) que fortaleció marcadamente al Estado, típicamente a expensas de la sociedad.\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Centralización institucional del orden conservador (pelucón):** consolidación gradual de una autoridad ejecutiva fuerte, impersonal y por encima de facciones, culminando en el marco de 1833. **Fortaleció al Estado; debilitó relativamente a la sociedad.**\n\n- **Recuperación y expansión fiscal-comercial:** ordenamiento de la hacienda pública, políticas proteccionistas y de fomento (asociadas a Rengifo), reactivación del comercio y de las exportaciones (minería de plata/cobre, trigo). **Fortaleció al Estado** (recursos fiscales) y en parte a sectores de la sociedad mercantil.\n\n- **Formación de una burocracia y un ejército profesionalizados y subordinados al poder civil-central:** disciplinamiento de las milicias y del estamento militar autónomo. **Fortaleció al Estado; debilitó el poder autónomo de caudillos y sociedad armada.**\n\n- **Consolidación de una élite terrateniente-mercantil dominante** que respalda el orden autoritario en aras de la estabilidad. **Fortaleció al Estado, pero estrechó la base social participativa** (sufragio censitario, exclusión de las mayorías).\n\n- **Alineamiento Estado-Iglesia católica:** la Iglesia como pilar ideológico del orden. **Reforzó la legitimidad del Estado; limitó el pluralismo de la sociedad civil.**\n\n## Acontecimientos (puntuales)\n\n- **Constitución liberal de 1828:** intento de equilibrio pipiolo (federalizante/liberal). Fase de mayor apertura, pero inestable. **Buscó fortalecer a la sociedad; resultó frágil.**\n\n- **Guerra civil de 1829-1830 y Batalla de Lircay (abril de 1830):** triunfo conservador que liquida el experimento liberal e instaura el predominio pelucón. **Fortaleció decisivamente al Estado; debilitó a la sociedad.**\n\n- **Ascenso de Diego Portales al poder (desde 1830) como ministro clave:** implantación del orden autoritario, impersonal y represivo del disenso. **Fortaleció fuertemente al Estado; debilitó a la sociedad.**\n\n- **Constitución de 1833:** presidencialismo fuerte, mandato prolongado, sufragio restringido, poderes de excepción (estados de sitio). **Fortaleció al Estado; institucionalizó la debilidad de la sociedad.**\n\n- **Represión del disenso y facciones opositoras:** destierros, tribunales, control del orden público. **Fortaleció el brazo coercitivo del Estado.**\n\n- **Inicio de la Guerra contra la Confederación Perú-Boliviana (1836-1837):** movilización estatal, justificación de poderes extraordinarios. **Fortaleció la capacidad y centralidad del Estado.**\n\n- **Asesinato de Portales (junio de 1837):** paradójicamente, consolidó su legado autoritario como mito fundacional del orden estatal. **Reforzó simbólicamente al Estado.**\n\n---\n\n**Síntesis interpretativa:** en términos del corredor, Chile 1828-1837 ejemplifica un movimiento hacia un **Estado \"Leviatán\" crecientemente fuerte** (orden portaliano) con una **sociedad comparativamente débil y contenida**, es decir, un desplazamiento hacia la zona de dominio estatal más que hacia el corredor estrecho de la libertad, aunque con una estabilidad institucional inusual para la Hispanoamérica de la época.\n\n*(Sugerencia: contrastar con la interpretación de que ciertos límites legales y la propia previsibilidad del orden portaliano dejaron algún espacio institucional para el crecimiento posterior de la sociedad.)*",
    "1838-1847": "# Chile, 1838-1847: Marco de *The Narrow Corridor*\n\nAntes de responder, una advertencia de honestidad intelectual: el periodo 1838-1847 corresponde a la consolidación del orden portaliano tras la Constitución de 1833, bajo las presidencias de Joaquín Prieto (hasta 1841) y Manuel Bulnes (desde 1841). Ofrezco elementos que considero bien establecidos, señalando dónde mi certeza es menor.\n\n## Tendencias (procesos lentos)\n\n- **Consolidación del \"Estado portaliano\" autoritario-constitucional**: la institucionalidad de la Constitución de 1833 —Ejecutivo fuerte, estados de excepción, sufragio censitario— se afianzó en la práctica administrativa. *Fortaleció fuertemente al Estado; mantuvo débil a la sociedad.*\n\n- **Expansión del comercio y las finanzas públicas**: crecimiento de las exportaciones (plata de Chañarcillo desde 1832, trigo, cobre) y consolidación aduanera con Valparaíso como puerto principal. *Fortaleció al Estado (recursos fiscales) y, parcialmente, a sectores mercantiles de la sociedad.*\n\n- **Profesionalización militar y burocrática**: el prestigio del Ejército tras el conflicto externo y la creciente administración civil aumentaron la capacidad estatal. *Fortaleció al Estado.*\n\n- **Emergencia de una vida intelectual y publicística**: la llegada de exiliados argentinos (Sarmiento, Alberdi) y debates culturales alimentaron una incipiente esfera pública. *Fortaleció (modestamente) a la sociedad.*\n\n- **Consolidación de una élite terrateniente-mercantil oligárquica**: el poder se concentró en un grupo estrecho, limitando la ampliación de la participación. *Ambiguo: cohesionó al Estado pero restringió la capacidad de la sociedad amplia.*\n\n## Acontecimientos (hechos puntuales)\n\n- **Guerra contra la Confederación Perú-Boliviana (1836-1839), con victoria en Yungay (enero 1839)**: triunfo militar externo que legitimó al régimen y generó cohesión nacional. *Fortaleció al Estado.*\n\n- **Asesinato de Diego Portales (1837, justo antes del periodo)** y su posterior mitificación: consolidó su ideario como doctrina de Estado. *Fortaleció al Estado (aunque el hecho precede levemente a 1838).*\n\n- **Elección/asunción de Manuel Bulnes (1841)**: transición ordenada, héroe de Yungay, que dio continuidad institucional. *Fortaleció al Estado.*\n\n- **Fundación de la Universidad de Chile (1842)** y auge del llamado \"Movimiento de 1842\": institucionalización educativa y florecimiento intelectual. *Fortaleció a ambos (capacidad estatal e ideas societales).*\n\n- **Ley/toma de posesión del Estrecho de Magallanes — fundación de Fuerte Bulnes (1843)**: proyección de soberanía territorial. *Fortaleció al Estado.*\n\n- **Reconocimiento de la independencia por parte de España (tratado de 1844)**: consolidación de legitimidad internacional. *Fortaleció al Estado.*\n\n---\n\n**Nota sobre incertidumbre**: tengo alta confianza en Yungay, la Universidad de Chile, Fuerte Bulnes y la sucesión Prieto-Bulnes. Tengo menor certeza sobre fechas exactas de algunas leyes y sobre la magnitud precisa de la producción minera año a año dentro de esta ventana. El encuadre de Acemoğlu-Robinson que aplico —Chile como caso donde el Estado se fortaleció considerablemente mientras la sociedad permaneció comparativamente débil, quedando **fuera del corredor** hacia un \"Leviatán acotado\"— es mi interpretación del marco, no una cita textual de los autores.\n\n¿Desea que profundice en alguno de estos elementos?",
    "1848-1857": "# Chile 1848-1857 según el marco de *The Narrow Corridor*\n\nAntes de detallar, una advertencia: aplico el marco de Acemoğlu y Robinson (poder del Estado vs. poder de la sociedad, y el equilibrio entre ambos), pero el libro no analiza este período chileno en profundidad, así que la interpretación es mía a partir de la historiografía general.\n\n## Tendencias (procesos lentos)\n\n- **Consolidación del orden portaliano/conservador (Constitución de 1833):** el aparato estatal centralizado y presidencialista se afianza institucionalmente durante los gobiernos de Bulnes y Montt. **Fortalece al Estado.**\n\n- **Auge exportador (plata de Chañarcillo, cobre, trigo hacia California y Australia por la fiebre del oro de 1848-49):** ingresos fiscales crecientes que financian burocracia, ejército y obras públicas. **Fortalece principalmente al Estado**, aunque también robustece a una élite mercantil y minera del Norte Chico.\n\n- **Expansión de infraestructura y capacidad estatal:** inicio de ferrocarriles (Caldera–Copiapó, 1851), telégrafo, mejoras portuarias, fundación de instituciones como la Universidad de Chile (1842, en pleno desarrollo en estos años) y la Escuela Normal. **Fortalece al Estado** (mayor penetración territorial y administrativa).\n\n- **Emergencia de un liberalismo ilustrado y de una sociedad civil incipiente:** influencia de intelectuales (Lastarria, Bilbao, la *Sociedad de la Igualdad*, 1850), difusión de ideas de 1848 europeas, prensa y asociacionismo urbano y artesanal. **Fortalece a la sociedad.**\n\n- **Estructura agraria latifundista y peonaje inquilino en el valle central:** relaciones de dependencia que limitan la autonomía popular rural. **Debilita a la sociedad** (frena la movilización social organizada fuera de las ciudades).\n\n## Acontecimientos (hechos puntuales)\n\n- **Fundación de la Sociedad de la Igualdad (1850):** organización de artesanos e intelectuales liberales que canaliza demandas democráticas. **Fortalece a la sociedad** (momentáneamente).\n\n- **Represión y disolución de la Sociedad de la Igualdad y estado de sitio (1850-1851):** el gobierno de Bulnes reprime la movilización previa a la sucesión presidencial. **Fortalece al Estado / debilita a la sociedad.**\n\n- **Guerra civil / Revolución de 1851:** levantamientos liberales en La Serena y Concepción contra la elección de Manuel Montt; derrotados por el ejército gubernamental. **Fortalece al Estado** al confirmar el monopolio de la violencia y derrotar los desafíos regionales/liberales.\n\n- **Elección y gobierno de Manuel Montt (desde 1851):** afianzamiento del ejecutivo fuerte y de la reforma administrativa/educativa. **Fortalece al Estado.**\n\n- **Promulgación del Código Civil (Código de Bello, 1855, vigente 1857):** codificación jurídica que estabiliza derechos de propiedad y contratos. **Fortalece a ambos**: da capacidad reguladora al Estado y otorga a la sociedad reglas predecibles y protección de la propiedad.\n\n- **\"Cuestión del sacristán\" y fractura conservadora (1856-1857):** conflicto Iglesia-Estado que divide al oficialismo y da origen a nuevos alineamientos partidistas. **Efecto mixto:** debilita la cohesión del bloque estatal-conservador, pero abre espacio a una vida política más plural (potencialmente favorable a la sociedad).\n\n¿Quieres que profundice en cómo estos elementos ubicarían a Chile respecto del \"corredor estrecho\" (tendencia hacia un Estado despótico vs. equilibrio)?",
    "1858-1867": "# Chile 1858-1867 en el marco de *The Narrow Corridor*\n\nAntes de responder, una advertencia honesta: Acemoğlu y Robinson no analizan en detalle este período específico de Chile en su obra, así que lo que sigue es una aplicación de su marco (poder del Estado vs. poder de la sociedad) a los hechos históricos conocidos del período. Trate las atribuciones \"fortalece/debilita\" como interpretaciones razonadas, no como certezas.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Consolidación del orden portaliano y la Constitución de 1833**: régimen presidencialista fuerte y centralizado ya maduro bajo Manuel Montt. **Fortalece al Estado** (capacidad, autoridad ejecutiva), pero tiende a **debilitar a la sociedad** por su carácter autoritario.\n\n- **Expansión económica minera (plata de Chañarcillo, cobre) y agroexportadora**: crecimiento de ingresos fiscales y aduaneros. **Fortalece al Estado** (recursos), aunque también da base material a elites regionales (el norte minero) que presionan al centro.\n\n- **Desarrollo de infraestructura y ferrocarriles (Santiago–Valparaíso, en construcción durante estos años)**: mayor penetración territorial del Estado. **Fortalece al Estado**; indirectamente activa a la sociedad comercial.\n\n- **Secularización y conflicto Iglesia-Estado en ciernes**: tensiones sobre el control clerical que más tarde escindirán al conservadurismo. Erosiona un pilar tradicional de autoridad, con efecto **ambiguo/debilitador** sobre la coalición estatal montista.\n\n- **Surgimiento de una prensa, clubes y opinión pública liberal-radical**: reorganización de fuerzas políticas opositoras (liberales, radicales tras 1863). **Fortalece a la sociedad** (capacidad de organización y movilización).\n\n- **Crecimiento demográfico y urbano moderado, con expansión hacia el sur**: presión sobre la frontera de la Araucanía (todavía no incorporada). Ensancha potencialmente el alcance estatal pero mantiene un límite a su capacidad efectiva.\n\n## Acontecimientos (puntuales)\n\n- **Guerra civil / revolución de 1859**: levantamiento liberal y de mineros del norte (Copiapó, Pedro León Gallo) contra Montt. Reprimido militarmente. En lo inmediato **fortalece al Estado** (demuestra capacidad coercitiva), pero revela y moviliza a una **sociedad** opositora organizada.\n\n- **Estado de sitio y represión asociados a 1859**: uso de facultades extraordinarias. **Fortalece al Estado** coercitivo, **debilita a la sociedad** en el corto plazo.\n\n- **Elección presidencial de 1861 y llegada de José Joaquín Pérez**: fin de la era Montt, apertura conciliadora y política de \"fusión\" liberal-conservadora. **Fortalece a la sociedad** (mayor tolerancia, amnistías), moderando el peso autoritario del Estado.\n\n- **Ley de amnistía a los revolucionarios (inicios del gobierno de Pérez)**: reincorpora a los opositores. **Fortalece a la sociedad**.\n\n- **Fundación del Partido Radical (1863)**: institucionalización de una fuerza reformista y anticlerical. **Fortalece a la sociedad** civil organizada.\n\n- **Incendio de la Iglesia de la Compañía (1863)**: catástrofe masiva en Santiago; catalizó reclamos por servicios públicos (bomberos, seguridad urbana). Impulso indirecto a **capacidad estatal/municipal**.\n\n- **Guerra contra España (1865–1866) y bombardeo de Valparaíso (marzo 1866)**: conflicto externo que golpea el principal puerto y comercio, pero genera cohesión nacional. **Efecto mixto**: daño económico puntual, pero **fortalece al Estado** por movilización patriótica y unidad nacional (junto a Perú).\n\nSi desea, puedo indicar qué elementos calzan más claramente con la dinámica del \"corredor angosto\" (equilibrio Estado-sociedad) que A&R describen.\n\n¿Quiere que profundice en alguno de estos puntos con el marco conceptual del libro?",
    "1868-1877": "# Chile 1868–1877 en el marco de *The Narrow Corridor*\n\nUna advertencia previa: el marco de Acemoğlu y Robinson distingue entre el poder del Estado (capacidad institucional, coercitiva y fiscal) y el poder de la sociedad (capacidad de la ciudadanía para movilizarse, controlar y limitar al Estado). A continuación aplico esa distinción a Chile en el período señalado.\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Expansión de la economía exportadora de plata y cobre (Norte Chico, Caracoles descubierto en 1870)**: aumentó los ingresos fiscales aduaneros y la capacidad recaudatoria. → Fortaleció principalmente al **Estado**, y también a sectores de la **sociedad** (élites mineras y comerciales con recursos autónomos).\n\n- **Consolidación del orden institucional portaliano y la estabilidad presidencial**: continuidad constitucional bajo la Constitución de 1833, con transmisión ordenada del poder. → Fortaleció al **Estado** (capacidad y legitimidad institucional).\n\n- **Reformas liberales y anticlericales graduales** (debilitamiento del monopolio de la Iglesia, avance del liberalismo y del laicismo en la agenda pública): reconfiguró la relación Estado–Iglesia y amplió el debate público. → Ambiguo: fortaleció la capacidad de acción **estatal** frente a un poder tradicional, pero también activó a la **sociedad** civil (prensa, clubes, asociaciones políticas).\n\n- **Reformas electorales y ampliación de la competencia política** (tendencia hacia la reforma del sufragio, culminando en la ley de 1874 que amplió el electorado presumiendo la capacidad económica de quien sabía leer y escribir): incorporó más ciudadanos y redujo el control ejecutivo sobre las elecciones. → Fortaleció a la **sociedad**.\n\n- **Crecimiento demográfico, urbanización y expansión de ferrocarriles y telégrafo**: mejoró la penetración territorial del Estado y la infraestructura de comunicaciones. → Fortaleció al **Estado**, con efecto secundario en la **sociedad** (mayor circulación de información y prensa).\n\n- **Presión sostenida sobre la Araucanía (avance de la frontera y colonización del territorio mapuche)**: proceso lento de expansión de la soberanía estatal sobre territorios autónomos. → Fortaleció al **Estado**; debilitó a la **sociedad mapuche** como cuerpo autónomo.\n\n## Acontecimientos (hechos puntuales)\n\n- **Descubrimiento del mineral de plata de Caracoles (1870)**: inyección súbita de riqueza minera y expectativas fiscales. → Fortaleció al **Estado** (ingresos) y a las **élites** empresariales.\n\n- **Ley interpretativa del artículo 5º de la Constitución / avance de reformas anticlericales (a inicios de la década de 1870)**: reforma puntual que erosionó el monopolio religioso oficial. → Fortaleció capacidad de definición **estatal** y activó a la **sociedad**.\n\n- **Reforma electoral de 1874**: cambio legal concreto que amplió el electorado y modificó la Ley de Municipalidades para reducir la intervención electoral del Ejecutivo. → Fortaleció a la **sociedad**.\n\n- **Elección presidencial de 1876 y llegada de Aníbal Pinto (asume 1876)**: transmisión ordenada del poder que confirmó la estabilidad institucional. → Fortaleció al **Estado** (legitimidad).\n\n- **Crisis económica internacional de mediados de la década de 1870 (caída de precios, contracción hacia 1876–1878)**: deterioro fiscal y presión sobre el modelo exportador. → Debilitó al **Estado** (finanzas) y tensionó a la **sociedad** (sectores populares y trabajadores).\n\n---\n\n**Nota metodológica**: varias de estas dinámicas apuntan a un Estado chileno comparativamente capaz para la región, mientras la sociedad civil ganaba terreno mediante reformas electorales y prensa. En términos del \"corredor angosto\", el período muestra un fortalecimiento simultáneo —aunque desigual— de ambos poderes, con la salvedad de que la expansión estatal se dio en parte a costa de la sociedad mapuche.\n\nSi desea, puedo profundizar en la fiabilidad de fechas concretas (por ejemplo, la secuencia exacta de reformas electorales) o contrastar este período con el marco teórico de forma más detallada.",
    "1878-1887": "# Chile, 1878-1887: Marco de Acemoğlu y Robinson\n\nA continuación aplico la distinción del *corredor estrecho* entre poder del Estado (capacidad institucional, fiscal, militar) y poder de la sociedad (capacidad de movilización, control y contrapeso).\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Expansión de la economía salitrera/nitratos**: la creciente dependencia de las exportaciones de nitrato (aún antes de anexar Tarapacá) fortaleció la base fiscal potencial del **Estado**, al abrir una fuente de renta aduanera que reduciría la dependencia del impuesto interno negociado con las élites.\n\n- **Consolidación del orden parlamentario-oligárquico**: el sistema político dominado por una élite terrateniente y comercial mantuvo un Estado relativamente institucionalizado para estándares regionales (**fortalece al Estado**), pero limitó la participación popular (**debilita a la sociedad** amplia).\n\n- **Modernización y profesionalización militar**: el crecimiento y equipamiento del Ejército y la Armada a lo largo del período fortaleció decisivamente la **capacidad coercitiva del Estado**.\n\n- **Urbanización incipiente y crecimiento de sectores obreros/mineros del norte**: sentó las bases demográficas de una futura sociedad civil movilizada (efecto de largo plazo sobre el **poder social**), aunque en este período aún incipiente y poco organizada.\n\n- **Secularización y disputas Iglesia-Estado**: tendencia liberal que expandió la autoridad estatal en registros civiles, cementerios y educación (**fortalece al Estado** frente a un poder tradicional).\n\n## Acontecimientos (hitos puntuales)\n\n- **Guerra del Pacífico (1879-1883)**: hecho central del período. La movilización bélica, la conquista de Tarapacá, Tacna y Antofagasta, y el triunfo militar **fortalecieron enormemente al Estado** (capacidad militar, prestigio, territorio y, sobre todo, control de los yacimientos de salitre).\n\n- **Anexión del territorio salitrero (Tratado de Ancón, 1883; pacto de tregua con Bolivia, 1884)**: aseguró para el fisco chileno la renta del nitrato, transformando la estructura fiscal y **reforzando la autonomía del Estado** respecto de la tributación interna.\n\n- **Leyes laicas (matrimonio civil y registro civil, 1884; ley de cementerios, 1883)**: hitos concretos que ampliaron la jurisdicción del **Estado** sobre esferas antes controladas por la Iglesia.\n\n- **Ocupación de la Araucanía (culminación hacia 1881-1883)**: la derrota militar del pueblo mapuche extendió el control territorial y administrativo del **Estado** sobre el sur, incorporando tierras y debilitando una autonomía social indígena.\n\n- **Muerte del presidente Aníbal Pinto y sucesión de Domingo Santa María (1881)** y luego elección de **José Manuel Balmaceda (1886)**: relevos que muestran continuidad institucional del régimen, pero también anticipan las tensiones entre Ejecutivo fortalecido y Congreso oligárquico que estallarían después de 1887.\n\n---\n\n**Nota crítica**: El período muestra un fortalecimiento marcado del **Estado** (guerra, renta del salitre, expansión territorial, secularización) sin un fortalecimiento paralelo comparable de la **sociedad**. En términos del *corredor estrecho*, esto sugiere una trayectoria que se aleja del equilibrio de libertad hacia un **Estado desbalanceado (Leviatán despótico/oligárquico)**, con los primeros gérmenes sociales (obreros del salitre) que solo cristalizarían décadas más tarde.",
    "1888-1897": "# Chile 1888-1897: Poder del Estado y de la Sociedad (marco *The Narrow Corridor*)\n\nUna advertencia previa: el marco Estado/Sociedad de Acemoğlu y Robinson aplicado a este período debe usarse con cautela, y algunos de los elementos siguientes tienen matices interpretativos. A continuación una lectura razonada.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Auge salitrero (nitrato) del norte tras la Guerra del Pacífico.** Los ingresos por derechos de exportación del salitre fortalecieron materialmente al Estado (fisco robusto sin depender de impuestos internos), aunque paradójicamente esa autonomía fiscal podía debilitar el vínculo de rendición de cuentas con la sociedad. **Fortalece al Estado.**\n\n- **Predominio del capital británico en el salitre y penetración de intereses privados extranjeros.** Concentró poder económico fuera del control estatal y social chileno. **Debilita relativamente tanto al Estado como a sectores de la sociedad civil local.**\n\n- **Fortalecimiento del Congreso y de las élites oligárquicas frente al Ejecutivo.** Tendencia institucional hacia el parlamentarismo, con partidos y facciones oligárquicas consolidando poder. Refuerza a un segmento de la \"sociedad política\" (élites) frente al Estado ejecutivo. **Debilita al Estado central/Ejecutivo; fortalece a las élites.**\n\n- **Urbanización, crecimiento minero-portuario y surgimiento de una clase obrera y mesocrática.** Expansión de sectores sociales movilizables (mineros, trabajadores urbanos), base incipiente de organización social. **Fortalece a la sociedad.**\n\n- **Expansión de prensa, asociaciones y vida cívica urbana.** Mayor capacidad de articulación de demandas. **Fortalece a la sociedad.**\n\n- **Debilidades fiscales-monetarias y debates sobre el papel moneda/convertibilidad.** Inestabilidad institucional que erosionó la capacidad estatal de gestión coherente. **Debilita al Estado.**\n\n## Acontecimientos (puntuales)\n\n- **Guerra Civil de 1891 (conflicto entre el presidente Balmaceda y el Congreso).** Acontecimiento central del período: el Congreso, apoyado por la Armada y sectores oligárquicos, derrotó al Ejecutivo. **Debilita fuertemente al Estado (Ejecutivo); fortalece a las élites congresistas/oligárquicas.**\n\n- **Suicidio de Balmaceda (1891) y colapso del proyecto presidencialista/desarrollista.** Cierra la posibilidad de un Estado central fuerte con vocación de invertir los ingresos del salitre. **Debilita al Estado.**\n\n- **Instauración del régimen parlamentario (post-1891).** Predominio del Congreso y de la Ley de la Comuna Autónoma (1891), que descentralizó y entregó poder electoral/administrativo a las élites locales. **Fortalece a las élites locales; debilita al Estado central.**\n\n- **Ley de Comuna Autónoma (1891).** Traspasó atribuciones a los municipios controlados por élites, favoreciendo cohecho y clientelismo. **Debilita al Estado central; ambivalente para la sociedad (autonomía local pero capturada por élites).**\n\n- **Tensiones diplomáticas con Estados Unidos (incidente del *Baltimore*, 1891).** Presión externa sobre un Estado ya debilitado por la guerra civil. **Debilita al Estado.**\n\n- **Continuación de la ocupación/pacificación de la Araucanía y colonización del sur.** Expansión territorial y de la presencia estatal, aunque coercitiva sobre pueblos mapuche. **Fortalece la penetración territorial del Estado; debilita a la sociedad mapuche.**\n\n---\n\n**Nota de rigor:** El período 1888-1897 no tiene un hito único claramente delimitado en sus extremos dentro de la literatura estándar (a diferencia de 1879-1883 o 1891). Si tu marco de análisis requiere fechas exactas de subeventos (p. ej. mes de leyes específicas) o quieres profundizar en cómo Acemoğlu y Robinson clasificarían Chile respecto al \"corredor\", conviene contrastar estos puntos con fuentes historiográficas específicas.",
    "1898-1907": "# Chile 1898-1907: Estado y Sociedad según el marco de Acemoğlu y Robinson\n\n## Nota metodológica\nEn *The Narrow Corridor*, el equilibrio entre poder estatal y poder social determina si un país permanece en el \"corredor\" hacia la libertad. A continuación distingo procesos lentos de eventos puntuales para este período de la República Parlamentaria chilena.\n\n---\n\n## Tendencias (procesos lentos)\n\n- **Auge de la economía del salitre (nitrato):** Los ingresos por exportación de salitre, controlados por el Estado vía impuestos aduaneros, financiaron el presupuesto público. Tendencia que **fortaleció al Estado** en capacidad fiscal, aunque generó dependencia externa (capitales británicos).\n\n- **Régimen parlamentario debilitado (post-1891):** Tras la guerra civil de 1891, el predominio del Congreso sobre el Ejecutivo, la rotativa ministerial y el clientelismo debilitaron la capacidad ejecutiva y administrativa del Estado. **Debilitó al Estado** (baja capacidad de acción coordinada).\n\n- **Urbanización y crecimiento del proletariado urbano y minero (pampa salitrera, puertos, Santiago):** Concentración de trabajadores en oficinas salitreras y ciudades. Tendencia que **fortaleció a la sociedad** en potencial de organización colectiva.\n\n- **Formación del movimiento obrero y mutualismo:** Crecimiento de sociedades de resistencia, mancomunales y mutuales; primeras huelgas coordinadas. **Fortaleció a la sociedad** (capacidad de movilización autónoma).\n\n- **\"Cuestión social\" y prensa obrera:** Debate público sobre condiciones de vida, vivienda insalubre y salarios. Emergencia de periódicos obreros. **Fortaleció a la sociedad** civil (articulación de demandas y opinión).\n\n- **Inflación y depreciación del peso (papel moneda inconvertible):** Deterioro del poder adquisitivo de los salarios, tensión distributiva. Efecto mixto: **debilitó legitimidad del Estado** y a la vez **catalizó la movilización social**.\n\n- **Oligarquización del sistema político:** Poder concentrado en élites terratenientes y financieras; sufragio limitado y cohecho electoral. **Debilitó a la sociedad** popular (exclusión política) y **capturó al Estado** por élites.\n\n---\n\n## Acontecimientos (puntuales)\n\n- **Huelga portuaria de Valparaíso (1903):** Movilización con represión violenta y muertes. **Fortaleció a la sociedad** (experiencia organizativa) pero mostró el uso coercitivo del **poder estatal**.\n\n- **\"Huelga de la carne\" / disturbios de Santiago (octubre 1905):** Protesta masiva contra el impuesto al ganado argentino; represión con decenas o cientos de muertos. **Fortaleció la capacidad de movilización social**, evidenció la **coerción del Estado** y su fragilidad de orden público.\n\n- **Huelga ferroviaria de Antofagasta (1906):** Conflicto laboral en el sector minero-transporte. **Fortaleció la organización obrera** regional.\n\n- **Terremoto de Valparaíso (agosto 1906):** Catástrofe con miles de muertos y destrucción del principal puerto. **Debilitó temporalmente al Estado** (costos de reconstrucción) y a la sociedad urbana.\n\n- **Matanza de la Escuela Santa María de Iquique (diciembre 1907):** Represión militar de miles de trabajadores del salitre; centenares o miles de muertos. **Demostración extrema del poder coercitivo del Estado** que buscó **debilitar a la sociedad** organizada, aunque a largo plazo se volvió símbolo movilizador obrero.\n\n- **Elecciones y gobiernos del período (p. ej. administración de Germán Riesco, 1901-1906):** Rotativas ministeriales que reflejaron la **debilidad ejecutiva del Estado** parlamentario.\n\n---\n\n## Síntesis interpretativa\nEn este período Chile muestra una tensión característica del marco: un **Estado con creciente capacidad fiscal (salitre)** pero **debilidad ejecutiva e institucional (parlamentarismo oligárquico)**, frente a una **sociedad popular cada vez más organizada** cuyas demandas fueron enfrentadas con **coerción estatal** (Iquique). Ello sugiere una dinámica de tensiones *fuera* o al borde del \"corredor\", donde el poder social crecía sin canales institucionales de incorporación.\n\n¿Deseas que profundice en algún evento o en la clasificación Estado/sociedad de alguno de estos elementos?",
    "1908-1917": "# Chile 1908–1917 en el marco de Acemoğlu y Robinson\n\nAplicando la distinción entre poder del Estado (Leviatán) y poder de la sociedad, aquí los elementos materiales del período, con la advertencia de que Chile de la época era un caso de \"Leviatán oligárquico\" (República Parlamentaria, 1891–1925) más que de un corredor estrecho consolidado.\n\n## Tendencias (procesos lentos)\n\n- **Auge del salitre y dependencia fiscal de sus aranceles** (economía): fortaleció al Estado en términos de ingresos, pero de forma frágil y rentista; concentró el poder en la élite exportadora más que en capacidad estatal autónoma. Refuerza al Estado oligárquico, debilita su autonomía institucional.\n\n- **Crecimiento del proletariado minero e industrial y urbanización** (demográfico/económico): fortaleció a la sociedad, creando concentraciones obreras (norte salitrero, Santiago, Valparaíso) capaces de acción colectiva.\n\n- **Expansión del mutualismo, sindicatos y prensa obrera** (institucional/social): fortaleció a la sociedad civil, densificando su capacidad organizativa y de contestación.\n\n- **Debilidad institucional del Estado bajo la República Parlamentaria** (institucional): la rotativa ministerial y el predominio del Congreso sobre el Ejecutivo debilitaron la capacidad ejecutiva y burocrática del Estado.\n\n- **Difusión de ideologías anarquistas y socialistas** (social/ideológico): fortaleció la movilización de la sociedad, aportando marcos organizativos y reivindicativos.\n\n- **Expansión gradual de la educación pública y alfabetización** (institucional/demográfico): fortaleció ambos —capacidad estatal y participación social.\n\n## Acontecimientos (hitos puntuales)\n\n- **Matanza de la Escuela Santa María de Iquique (diciembre de 1907)** —inmediatamente anterior pero definitorio del período: el Estado usó violencia represiva masiva contra huelguistas del salitre; mostró un Estado dispuesto a la coerción pero, a la vez, deslegitimado, debilitando la confianza social y radicalizando al movimiento obrero.\n\n- **Oleadas de huelgas del salitre y portuarias (finales 1900s–1910s)**: fortalecieron la capacidad de acción colectiva de la sociedad, aunque muchas fueron reprimidas.\n\n- **Centenario de la Independencia (1910)**: momento de autocelebración de la élite que también expuso la \"cuestión social\" y las críticas al orden oligárquico (ej. escritos de Enrique Mac-Iver, Luis Emilio Recabarren, Alejandro Venegas/\"Dr. Valdés Cange\"), fortaleciendo el discurso crítico de la sociedad.\n\n- **Fundación del Partido Obrero Socialista por Recabarren (1912)**: fortaleció decisivamente a la sociedad, institucionalizando la representación política del movimiento obrero.\n\n- **Impacto de la Primera Guerra Mundial (1914–1917)**: shock externo que trastocó el comercio del salitre y las finanzas fiscales, debilitando temporalmente la base material del Estado y agudizando tensiones sociales (desempleo, carestía).\n\n- **Auge y luego amenaza del salitre sintético alemán (Haber-Bosch, hacia 1913–1917)**: comenzó a socavar el pilar económico del Estado chileno, con efectos debilitantes de mediano plazo.\n\n---\n\n**Nota metodológica**: Le recomiendo verificar fechas precisas (p. ej. fundación del POS, cronología exacta de huelgas) en fuentes especializadas, y considerar que este período chileno no encaja limpiamente en el \"corredor estrecho\": es más bien un Estado oligárquico donde una sociedad crecientemente organizada empujaba contra un Leviatán a la vez represivo e institucionalmente débil.\n\n¿Desea que profundice en alguno de estos elementos o en cómo A&R clasificarían el caso chileno?",
    "1918-1927": "# Chile 1918-1927 en el marco de *The Narrow Corridor*\n\nRecordatorio conceptual: Acemoğlu y Robinson distinguen el poder del **Estado** (capacidad institucional, coercitiva y administrativa) del poder de la **Sociedad** (capacidad de organización y movilización colectiva para controlar al Estado). El \"corredor estrecho\" requiere que ambos crezcan de forma equilibrada.\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Declive estructural del salitre y dependencia exportadora**: la competencia del salitre sintético alemán (posterior a la I Guerra Mundial) erosionó la base fiscal del Estado, que dependía de los derechos de exportación salitrera. Esto **debilitó al Estado** a mediano plazo al minar su principal fuente de ingresos.\n\n- **Urbanización y crecimiento del proletariado industrial y minero**: la concentración obrera en el norte salitrero, Santiago y Valparaíso fortaleció la capacidad organizativa. **Fortaleció a la Sociedad.**\n\n- **Consolidación del movimiento obrero organizado**: crecimiento de la FOCH (Federación Obrera de Chile) y difusión del anarcosindicalismo (IWW) y el socialismo. **Fortaleció a la Sociedad.**\n\n- **Agotamiento del régimen parlamentario oligárquico (1891-1920)**: el sistema de rotativas ministeriales y clientelismo revelaba una crisis de legitimidad y de eficacia estatal. **Debilitó al Estado** (baja capacidad decisoria).\n\n- **Emergencia de las capas medias y profesionalización**: ascenso de sectores medios, estudiantes (FECH) y profesionales que demandaban participación. **Fortaleció a la Sociedad**, pero también preparó una demanda de reforma estatal.\n\n- **Politización y creciente autonomía de las Fuerzas Armadas**: descontento militar por bajos sueldos y estancamiento institucional, que fue gestando una capacidad autónoma de intervención. Ambiguo: potenciaba el **poder coercitivo del Estado** pero fuera del control civil (debilitaba el control societal).\n\n## Acontecimientos (hechos puntuales)\n\n- **1918-1919 – Movilizaciones por el hambre (\"Asamblea Obrera de Alimentación Nacional\")**: grandes manifestaciones ante la crisis de subsistencia de posguerra. **Fortalecieron a la Sociedad** (capacidad de movilización masiva).\n\n- **1920 – Elección de Arturo Alessandri**: triunfo del \"León de Tarapacá\" con apoyo de sectores medios y populares frente a la oligarquía. Señaló ascenso societal, aunque el bloqueo parlamentario limitó su capacidad de gobernar (tensión Estado-Sociedad).\n\n- **1921 – Matanza de San Gregorio**: represión de obreros salitreros. Muestra de **poder coercitivo del Estado** contra la Sociedad organizada.\n\n- **1924 – \"Ruido de sables\"**: intervención militar de oficiales jóvenes presionando al Congreso para aprobar leyes sociales; forzó la salida de Alessandri. **Fortaleció el poder autónomo militar** dentro del Estado, debilitando el control civil/societal.\n\n- **1924 – Aprobación de las primeras leyes sociales/laborales**: legislación sobre contrato de trabajo, sindicatos, seguro obrero, etc. **Fortaleció al Estado** (capacidad reguladora) y en parte a la Sociedad (institucionalización de derechos), aunque impulsada bajo presión militar.\n\n- **Enero y septiembre de 1925 – Juntas militares y retorno de Alessandri**: sucesión de golpes/contragolpes que reordenaron el poder. Inestabilidad institucional con protagonismo castrense (ambiguo para el Estado).\n\n- **1925 – Nueva Constitución**: instauró el régimen presidencial, separó Iglesia y Estado y consolidó capacidad administrativa central. **Fortaleció al Estado** (mayor capacidad institucional), aunque a costa de reducir contrapesos parlamentarios.\n\n- **1925 – Matanza de La Coruña (Marusia/pampa salitrera)**: represión de obreros del salitre. Nueva demostración del **poder coercitivo estatal** contra la Sociedad.\n\n- **1927 – Ascenso de Carlos Ibáñez del Campo a la presidencia**: consolidación de un gobierno autoritario que **fortaleció fuertemente al Estado** (modernización administrativa, creación de Carabineros en 1927 unificando la fuerza policial) mientras **reprimió y debilitó a la Sociedad** (persecución de líderes obreros, anarquistas y opositores, censura).\n\n---\n\n**Síntesis interpretativa**: Durante el período, Chile muestra un crecimiento simultáneo del poder societal (movilización obrera y de clases medias) y del poder estatal (leyes sociales, Constitución de 1925, Carabineros). Sin embargo, hacia 1927 el equilibrio se rompe: el fortalecimiento estatal bajo Ibáñez se produce **desbordando** el control societal, empujando a Chile hacia un \"Leviatán despótico\" más que hacia el corredor de la libertad.\n\n¿Quieres que extienda el análisis conectándolo explícitamente con la tipología de Leviatanes (ausente, despótico, encadenado) de los autores?",
    "1928-1937": "# Chile 1928-1937: Poder del Estado y de la Sociedad\n\n*Nota preliminar: aplico el marco del \"corredor estrecho\" (equilibrio Estado-sociedad), aunque conviene advertir que la evidencia específica de estos años puede tener matices que requieran verificación puntual.*\n\n## Tendencias (procesos lentos)\n\n- **Consolidación del Estado centralizado bajo la Constitución de 1925**: aunque promulgada antes del periodo, su implementación durante estos años reforzó el presidencialismo y la separación Iglesia-Estado, **fortaleciendo al Estado** y su capacidad institucional.\n\n- **Crisis y dependencia del salitre y el cobre**: el declive salitrero (por el nitrato sintético) y la vulnerabilidad exportadora dejaron al Estado expuesto a shocks externos; a mediano plazo **debilitó la base fiscal del Estado**.\n\n- **Urbanización y crecimiento de la clase obrera y media**: la expansión de sindicatos, mutuales y organizaciones urbanas **fortaleció a la sociedad civil**, aumentando su capacidad de movilización y demanda.\n\n- **Institucionalización del intervencionismo económico**: creación de organismos estatales de fomento y regulación (respuesta a la crisis), que **fortaleció la capacidad administrativa del Estado**.\n\n- **Profesionalización y politización de las Fuerzas Armadas**: tras la intervención militar de los años previos, las FF.AA. siguieron siendo un actor con peso; ambivalente, pero tendió a **fortalecer al Estado** (o a facciones dentro de él) frente a la sociedad.\n\n- **Maduración de partidos políticos y organizaciones de izquierda**: crecimiento del Partido Comunista, socialistas y una cultura de negociación electoral que **fortaleció a la sociedad** organizada.\n\n## Acontecimientos (hechos puntuales)\n\n- **Dictadura de Carlos Ibáñez del Campo (1927-1931)**: régimen autoritario que reprimió opositores y sindicatos, expandió obras públicas y burocracia; **fortaleció al Estado, debilitó a la sociedad civil**.\n\n- **Impacto de la Gran Depresión (1929-1932)**: colapso del comercio exterior; Chile fue de los países más golpeados; **debilitó al Estado** (fiscalmente) y generó desempleo masivo que tensionó a la sociedad.\n\n- **Caída de Ibáñez (julio 1931)**: protestas, movilización estudiantil y profesional lo derrocaron; **fortaleció a la sociedad civil** y mostró su capacidad de resistencia.\n\n- **Inestabilidad política 1931-1932 y la \"República Socialista\" (junio 1932)**: sucesión de gobiernos efímeros y golpes; **debilitó al Estado** (pérdida de continuidad institucional).\n\n- **Elección de Arturo Alessandri (1932) y restauración del orden constitucional**: reestableció la estabilidad institucional; **fortaleció al Estado** y reencauzó la vida política.\n\n- **Masacre de Ránquil (1934)**: represión violenta de una rebelión campesina/indígena en el sur; muestra un **Estado coercitivo fortalecido** y una **sociedad rural debilitada/reprimida**.\n\n- **Matanza del Seguro Obrero (1938, límite del periodo)**: represión de jóvenes nacistas; evidencia del uso de la fuerza estatal (marginalmente fuera del rango).\n\n- **Formación del Frente Popular (1936-1937)**: coalición de radicales, socialistas y comunistas; **fortaleció a la sociedad civil organizada** y su articulación con el poder político.\n\n---\n\n**Advertencia de exactitud**: algunas fechas y clasificaciones (p. ej., la ubicación exacta de ciertos hechos dentro del rango 1928-1937) deberían contrastarse con fuentes especializadas, y la etiqueta \"fortalece/debilita\" es interpretativa dentro del marco de Acemoğlu-Robinson, no un juicio unívoco.",
    "1938-1947": "# Chile 1938-1947 en el marco de Acemoğlu y Robinson\n\nAplicando la distinción entre **poder del Estado** (capacidad institucional, administrativa, coercitiva) y **poder de la sociedad** (movilización, organización cívica, contrapesos), este período corresponde a los gobiernos del Frente Popular y sus sucesores radicales.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Industrialización dirigida por el Estado vía la CORFO (creada en 1939):** fortaleció marcadamente al Estado al dotarlo de capacidad económica, planificadora y empresarial (energía, acero, industria), consolidando el modelo ISI (industrialización por sustitución de importaciones).\n\n- **Expansión del aparato estatal y burocrático:** crecimiento del Estado desarrollista y de su presencia en la economía; fortaleció al Estado.\n\n- **Urbanización y crecimiento de la clase obrera industrial:** desplazamiento demográfico campo-ciudad que amplió la base social sindical y de partidos de izquierda; fortaleció a la sociedad (mayor capacidad de organización y movilización).\n\n- **Fortalecimiento del sindicalismo y de los partidos de masas (Socialista, Comunista, Radical):** ampliación de la organización cívica y política; fortaleció a la sociedad.\n\n- **Persistencia del \"cerrojo\" oligárquico rural:** mantenimiento del control latifundista sobre el campesinado (voto controlado, ausencia de sindicalización rural, ley que la restringía desde 1939), que limitó la penetración estatal y la organización de la sociedad en el campo; efecto mixto, pero preservó una zona de exclusión que debilitaba a la sociedad rural.\n\n- **Dependencia fiscal de las exportaciones (cobre, salitre) y capital extranjero:** condicionó la autonomía del Estado frente a intereses externos; efecto ambivalente sobre el Estado.\n\n## Acontecimientos (puntuales)\n\n- **Elección de Pedro Aguirre Cerda (Frente Popular, 1938):** triunfo electoral de una coalición de centro-izquierda; fortaleció a la sociedad al canalizar institucionalmente la movilización popular.\n\n- **Terremoto de Chillán (enero de 1939):** catástrofe que aceleró la creación de la CORFO como respuesta reconstructora; reforzó indirectamente al Estado.\n\n- **Creación de la CORFO (1939):** acontecimiento fundacional del Estado desarrollista; fortaleció al Estado.\n\n- **Muerte de Aguirre Cerda (1941) y elección de Juan Antonio Ríos (1942):** transición dentro del ciclo radical, con giro más moderado; efecto neutro-ambivalente.\n\n- **Postura chilena en la Segunda Guerra Mundial (ruptura con el Eje en 1943, presiones de EE.UU.):** alineamiento externo que reforzó vínculos y dependencia; afectó la autonomía del Estado.\n\n- **Elección de Gabriel González Videla (1946), con apoyo comunista:** momento de máxima incorporación de la sociedad organizada de izquierda al poder; fortaleció (transitoriamente) a la sociedad.\n\n- **Deterioro de la coalición y viraje anticomunista al final del período (1947):** conflictos sociales, huelgas (carbón) y represión que anticipan la ruptura; debilitó a la sociedad organizada y anticipa el fortalecimiento coercitivo del Estado (que culminaría en la \"Ley Maldita\" de 1948, ya fuera del período).\n\n---\n\n**Nota de marco:** Según Acemoğlu y Robinson, el período muestra un crecimiento simultáneo del Estado (CORFO, desarrollismo) y de la sociedad (partidos, sindicatos, urbanización), consistente con permanencia dentro del \"corredor\". Sin embargo, la exclusión rural persistente y el viraje represivo final de 1947 revelan las tensiones que amenazaban ese equilibrio.\n\n¿Quieres que profundice en algún elemento o en cómo el balance Estado-sociedad evolucionó comparativamente respecto a la década anterior?",
    "1948-1957": "# Chile 1948-1957 en el marco de *The Narrow Corridor*\n\nNota preliminar: el marco de Acemoğlu y Robinson contrapone el \"poder del Estado\" (capacidad institucional, burocrática, coercitiva y fiscal) frente al \"poder de la sociedad\" (capacidad de organización, movilización y control ciudadano). El \"corredor estrecho\" requiere que ambos crezcan de forma equilibrada.\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Industrialización por sustitución de importaciones (ISI) vía CORFO**: el desarrollismo estatal iniciado en 1939 continuó expandiendo la capacidad económica y planificadora del Estado. *Fortaleció al Estado.*\n\n- **Urbanización y migración campo-ciudad**: crecimiento acelerado de Santiago y aparición de \"poblaciones callampas\", que ampliaron la base potencial de organización popular urbana. *Fortaleció (a mediano plazo) a la sociedad, aunque desorganizada inicialmente.*\n\n- **Inflación crónica y crisis del modelo ISI**: deterioro del poder adquisitivo y estancamiento hacia mediados de los años 50; motivó la misión Klein-Saks (1955-1958). *Debilitó al Estado en legitimidad y capacidad económica.*\n\n- **Consolidación y luego proscripción del sindicalismo/movimiento obrero**: crecimiento previo de la CTCh, seguido de fragmentación tras la represión anticomunista. *Debilitó a la sociedad organizada durante el período.*\n\n- **Persistencia del sistema oligárquico agrario (inquilinaje) y del \"cohecho\" electoral rural**: la estructura latifundista mantuvo despolitizado y controlado al campesinado. *Debilitó a la sociedad y sostuvo un poder estatal capturado por élites.*\n\n- **Ampliación gradual del electorado y demandas de sufragio femenino**: proceso que culminó institucionalmente (ver acontecimientos). *Fortaleció a la sociedad.*\n\n## Acontecimientos (hitos puntuales)\n\n- **Ley de Defensa Permanente de la Democracia (\"Ley Maldita\"), 1948**: proscribió al Partido Comunista, eliminó a sus militantes de los registros electorales y creó el campo de detención de Pisagua. *Fortaleció el poder coercitivo del Estado y debilitó gravemente a la sociedad (especialmente al movimiento obrero y a la izquierda).*\n\n- **Voto femenino en elecciones presidenciales, 1949 (ley) / primer ejercicio pleno en 1952**: incorporación de las mujeres al padrón nacional. *Fortaleció a la sociedad al ampliar la participación política.*\n\n- **Elección presidencial de 1952 y triunfo de Carlos Ibáñez del Campo**: retorno del caudillo con discurso populista y antipartidista (\"la escoba\"), reflejo del desencanto con los partidos tradicionales. *Ambiguo: expresó demandas sociales pero con tintes personalistas que podían debilitar la institucionalidad.*\n\n- **Creación de la Central Única de Trabajadores (CUT), 1953**: reorganización unitaria del movimiento sindical tras la fragmentación previa. *Fortaleció a la sociedad organizada.*\n\n- **Misión Klein-Saks (1955-1958)**: programa de estabilización económica de asesores estadounidenses con medidas de austeridad. *Fortaleció temporalmente la capacidad técnica del Estado, pero generó conflicto social.*\n\n- **Protestas y huelgas de 1955-1957, culminando en las movilizaciones de abril de 1957**: fuertes disturbios en Santiago por alzas del transporte y el costo de vida, con represión militar y muertos. *Mostró (y a la vez tensionó) la capacidad de movilización de la sociedad frente a la coerción estatal.*\n\n---\n\n**Observación de síntesis**: durante 1948-1957 predominó un desequilibrio que reforzó al Estado a costa de la sociedad (Ley Maldita, represión), aunque hacia el final del período resurgieron canales de organización popular (CUT, protestas, voto femenino), preparando el reequilibrio hacia el \"corredor\" que caracterizaría los años 60.\n\n¿Deseas que profundice en cómo estos elementos se relacionan con la derogación de la Ley Maldita (1958) que cierra el ciclo?",
    "1958-1967": "# Chile 1958-1967 en el marco de Acemoğlu y Robinson\n\nUna advertencia previa: *The Narrow Corridor* no analiza este período chileno en detalle, así que lo que sigue es una aplicación del marco (equilibrio entre poder estatal y poder social) a hechos históricos conocidos, no una cita de la obra.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Industrialización por sustitución de importaciones (ISI) y expansión de la CORFO**: fortaleció al Estado al ampliar su capacidad de intervención y planificación económica.\n\n- **Urbanización y migración campo-ciudad acelerada**: fortaleció a la sociedad al densificar redes de organización popular urbana, aunque también generó demandas que el Estado debía canalizar.\n\n- **Crecimiento de la sindicalización y organización obrera** (minería del cobre, industria): fortaleció a la sociedad civil como actor colectivo capaz de negociar y presionar.\n\n- **Presión inflacionaria crónica y dependencia del cobre**: debilitó al Estado en su capacidad de sostener políticas estables y en su legitimidad económica.\n\n- **Expansión educativa y crecimiento de la clase media y estudiantil**: fortaleció a la sociedad al ampliar la participación política y el debate público.\n\n- **Politización creciente del campesinado**: erosionó lentamente el poder oligárquico rural tradicional, redistribuyendo poder hacia sectores antes marginados.\n\n## Acontecimientos (puntuales)\n\n- **Elección presidencial de 1958** (triunfo de Jorge Alessandri por estrecho margen sobre Allende): reflejó y consolidó una competencia electoral plural, fortaleciendo la dimensión societal-institucional.\n\n- **Ley de Reforma Agraria de 1962 (Ley 15.020, \"reforma del macetero\")**: primer paso estatal para redistribuir tierras; fortaleció modestamente la capacidad estatal de intervenir en el orden agrario tradicional.\n\n- **Elección de Eduardo Frei Montalva (1964)** y programa de \"Revolución en Libertad\": fortaleció al Estado (proyecto reformista ambicioso desde arriba) buscando a la vez incorporar y movilizar a la sociedad.\n\n- **\"Chilenización\" del cobre (iniciada 1966)**: aumentó el control estatal sobre el recurso clave, fortaleciendo al Estado.\n\n- **Ley de Reforma Agraria de 1967 (Ley 16.640) y Ley de Sindicalización Campesina (1967)**: fortalecieron simultáneamente al Estado (capacidad redistributiva) y a la sociedad (organización campesina legalizada).\n\n- **Masacre de El Salvador (1966)**: represión de trabajadores del cobre; episodio que reveló tensiones y podría leerse como uso coercitivo del Estado frente a la movilización social.\n\n---\n\n**Nota de método**: Para un ensayo riguroso conviene verificar fechas y magnitudes en fuentes primarias, y explicitar que la clasificación \"fortalece/debilita\" es interpretativa dentro del modelo del \"corredor estrecho\".\n\n¿Quieres que desarrolle cómo estos elementos ubicarían a Chile respecto al \"corredor\" hacia 1967?",
    "1968-1977": "# Chile 1968-1977 según el marco de Acemoğlu y Robinson\n\nNota preliminar: en el marco del \"corredor estrecho\", la libertad surge del equilibrio entre un Estado capaz (Leviatán) y una sociedad movilizada que lo controla. El período 1968-1977 en Chile ilustra una salida catastrófica del corredor: una intensa movilización social y expansión estatal seguidas del colapso hacia un \"Leviatán despótico\".\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Reforma agraria acelerada (1967 en adelante, intensificada bajo Frei y Allende):** transfirió tierras y desmanteló la estructura latifundista. Fortaleció la capacidad organizativa de la sociedad rural (sindicalización campesina) pero también expandió el poder redistributivo del Estado.\n\n- **Movilización y sindicalización crecientes:** aumento sostenido de la afiliación sindical, cordones industriales, juntas de abastecimiento (JAP). Fortaleció el poder de la sociedad organizada de base.\n\n- **Polarización ideológica progresiva:** erosión del centro político y radicalización de izquierda y derecha. Debilitó la capacidad de compromiso institucional (el \"efecto Reina Roja\" de negociación se rompe), socavando tanto la legitimidad del Estado como la cohesión social.\n\n- **Deterioro macroeconómico bajo la Unidad Popular:** hiperinflación, escasez, déficit fiscal, mercado negro. Debilitó materialmente al Estado (capacidad fiscal) y a la sociedad (capacidad de subsistencia autónoma).\n\n- **Estatización/nacionalización creciente de la economía:** control estatal del cobre, banca e industrias (área de propiedad social). Aumentó formalmente la capacidad estatal, pero sin capacidad administrativa correspondiente (Estado \"de papel\").\n\n- **Reestructuración neoliberal post-1975 (\"los Chicago Boys\"):** shock de austeridad, apertura comercial, retirada del Estado de la economía. Debilitó a la sociedad organizada (atomización) mientras el Estado ganaba control coercitivo pero cedía capacidad reguladora económica.\n\n## Acontecimientos (puntuales)\n\n- **Elección presidencial de Salvador Allende (1970):** llegada al poder de la Unidad Popular por vía electoral. Fortalecimiento inicial de la sociedad movilizada dentro del marco institucional.\n\n- **Nacionalización del cobre (1971, aprobación unánime en el Congreso):** ampliación abrupta de la capacidad extractiva y económica del Estado.\n\n- **\"Paro de octubre\" de 1972 (huelga de camioneros y gremios):** paralización organizada por sectores de la sociedad civil opositora. Demostró poder de la sociedad para bloquear al Estado, agudizando la ingobernabilidad.\n\n- **Elecciones parlamentarias de marzo de 1973:** confirmaron el bloqueo político; ninguno de los bandos obtuvo capacidad de resolver el conflicto institucionalmente.\n\n- **Golpe de Estado del 11 de septiembre de 1973:** ruptura violenta. Colapso del Estado democrático y de la sociedad movilizada; inicio del \"Leviatán despótico\".\n\n- **Represión sistemática post-golpe (creación de la DINA en 1974):** desapariciones, tortura, ejecuciones. Fortalecimiento drástico del poder coercitivo estatal y aplastamiento del poder de la sociedad (proscripción de partidos y sindicatos).\n\n- **Disolución del Congreso Nacional y suspensión de la Constitución de 1925 (1973):** eliminación de los contrapesos institucionales.\n\n- **\"Operación Cóndor\" y desmantelamiento de organizaciones (1975-1977):** consolidación represiva transnacional; supresión final de la capacidad de resistencia autónoma de la sociedad.\n\n---\n**Síntesis según el marco:** Chile pasó de una intensa —pero descoordinada y polarizada— movilización social (1968-1973) que desbordó la capacidad del Estado, a una ruptura del corredor: el equilibrio se destruyó y el resultado fue un Estado despótico que aplastó a la sociedad en lugar de coexistir con ella.\n\n¿Te sería útil que ubicara estos elementos en un diagrama del corredor estrecho (ejes de poder estatal vs. poder social)?",
    "1978-1987": "# Chile 1978-1987 en el marco de *The Narrow Corridor*\n\nNota conceptual: en el marco de Acemoğlu y Robinson, el régimen de Pinochet representa un caso de \"Leviatán Despótico\" — Estado fuerte con sociedad reprimida. El interés analítico está en cómo la sociedad civil comenzó a reconstruir capacidad de movilización pese al dominio estatal.\n\n## Tendencias (procesos lentos)\n\n- **Reformas económicas neoliberales (\"Chicago Boys\")**: privatizaciones, apertura comercial y disciplina fiscal desde fines de los 70. *Fortaleció al Estado* en términos de capacidad tecnocrática y legitimidad de crecimiento, aunque redujo su rol interventor directo.\n\n- **Institucionalización autoritaria vía la Constitución de 1980**: dio marco jurídico duradero al régimen, con transición diseñada a favor de las Fuerzas Armadas. *Fortaleció al Estado* (Leviatán) y buscó blindar su poder frente a la sociedad.\n\n- **Crisis de la deuda y colapso económico (1982-1983)**: recesión severa, quiebras y desempleo masivo. *Debilitó al Estado* (erosionó legitimidad y forzó rescates estatales) y *activó a la sociedad* al generar descontento transversal.\n\n- **Reorganización gradual de partidos y sindicatos en la clandestinidad/semilegalidad**: reconstrucción de redes políticas (desde la DC hasta la izquierda) y sindicales. *Fortaleció a la sociedad* al reconstruir su capacidad de coordinación.\n\n- **Rol creciente de la Iglesia Católica y la Vicaría de la Solidaridad**: protección de derechos humanos y espacio organizativo protegido. *Fortaleció a la sociedad* al ofrecer un paraguas institucional a la disidencia.\n\n- **Urbanización y crecimiento de poblaciones marginales**: base social para las protestas. *Fortaleció (potencialmente) a la sociedad* como reservorio de movilización.\n\n## Acontecimientos (puntuales)\n\n- **Plebiscito/Consulta Nacional de 1978**: instrumento para legitimar a Pinochet ante presiones internacionales. *Fortaleció al Estado* en el corto plazo.\n\n- **Aprobación de la Constitución (plebiscito de septiembre de 1980)**: consolidó el orden institucional autoritario. *Fortaleció al Estado*.\n\n- **Protestas Nacionales (1983-1986)**: ciclo de movilizaciones masivas iniciado en 1983, encabezado inicialmente por sindicatos (cobre). *Fortaleció a la sociedad* al demostrar capacidad de desafío colectivo.\n\n- **Creación de la Alianza Democrática y el Acuerdo Nacional (1985)**: coordinación opositora moderada. *Fortaleció a la sociedad* mediante articulación política.\n\n- **Atentado contra Pinochet (septiembre de 1986, FPMR)**: fracasó y dio pretexto para nueva represión y estado de sitio. *Debilitó a la sociedad* (dividió a la oposición y legitimó al Estado represor).\n\n- **Descubrimiento de arsenales de Carrizal Bajo (1986)**: reforzó la línea dura del régimen. *Fortaleció al Estado* en su discurso de seguridad.\n\n- **Represión y estados de excepción recurrentes** (p. ej. respuestas a las protestas, \"caso Degollados\" 1985, \"Caso Quemados\" 1986): *Fortaleció al Estado* en capacidad coercitiva, pero *erosionó su legitimidad* interna e internacional.\n\n- **Visita del Papa Juan Pablo II (1987)**: dio visibilidad internacional y respaldo implícito a la reconciliación y apertura. *Fortaleció a la sociedad*.\n\n---\n\n¿Quieres que extienda el análisis al período 1988-1990 (plebiscito del \"No\" y transición), donde el marco del \"corredor angosto\" se vuelve especialmente relevante?",
    "1988-1997": "# Chile 1988–1997 en el marco de *The Narrow Corridor*\n\nEn el marco de Acemoğlu y Robinson, la clave es el equilibrio dinámico entre capacidad estatal y capacidad de la sociedad para controlar y responsabilizar al Estado (el \"efecto Reina Roja\"). El período post-plebiscito chileno es un caso de recuperación de poder social frente a un Estado que había sido \"despótico\" bajo la dictadura, con \"amarres\" institucionales que limitaron esa recuperación.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Crecimiento económico sostenido (\"milagro chileno\"):** expansión del PIB (~7% anual promedio) y reducción de la pobreza (de ~40% a ~23%). Fortaleció al **Estado** (recursos fiscales, legitimidad) y parcialmente a la **sociedad** (clases medias, autonomía material), aunque con desigualdad persistente.\n\n- **Continuidad del modelo neoliberal y del Estado subsidiario:** privatizaciones, apertura comercial y limitación del rol estatal en lo social. Debilitó la capacidad redistributiva y organizativa de la **sociedad** (sindicatos debilitados por el Plan Laboral heredado).\n\n- **Persistencia de los \"enclaves autoritarios\" constitucionales (Constitución de 1980):** senadores designados y vitalicios, sistema binominal, autonomía militar, Consejo de Seguridad Nacional. Sostuvo un **Estado tutelado** por poderes fácticos, limitando el control democrático de la **sociedad**.\n\n- **Reactivación gradual de la sociedad civil:** reconstrucción de partidos, ONG, organizaciones de derechos humanos y movimientos vecinales tras años de represión. Fortaleció a la **sociedad**, aunque con una desmovilización relativa tras el retorno democrático.\n\n- **Institucionalización de la Concertación:** consolidación de una coalición de centro-izquierda que gobernó por consenso y \"democracia de los acuerdos\". Fortaleció la estabilidad del **Estado**, pero moderó la asertividad de la **sociedad** (política de acuerdos por encima de la movilización).\n\n## Acontecimientos (puntuales)\n\n- **Plebiscito del 5 de octubre de 1988:** el \"No\" (~56%) derrotó la continuidad de Pinochet. Fortaleció decisivamente a la **sociedad** al reabrir la contienda democrática dentro del corridor.\n\n- **Reformas constitucionales de 1989 (plebiscito de julio):** negociadas entre oposición y régimen; ampliaron ciertos espacios democráticos pero conservaron los amarres. Fortalecieron moderadamente a la **sociedad**, consolidando también un **Estado** limitado.\n\n- **Elección y asunción de Patricio Aylwin (1989/1990):** primer gobierno democrático. Fortaleció a la **sociedad** y relegitimó al **Estado**.\n\n- **Informe Rettig (Comisión de Verdad y Reconciliación, 1991):** documentó violaciones de DD.HH. Fortaleció a la **sociedad** (verdad, memoria), pero enfrentó resistencia militar.\n\n- **Asesinato de Jaime Guzmán (abril 1991):** tensionó la transición y reforzó discursos de seguridad. Efecto ambiguo, tendió a favorecer posiciones que reforzaban el **Estado** coercitivo.\n\n- **\"Boinazo\" (mayo 1993):** despliegue de tropas por Pinochet presionando al gobierno. Evidenció el poder militar y **debilitó** la autonomía del **Estado** civil frente a los poderes fácticos.\n\n- **Elección de Eduardo Frei Ruiz-Tagle (1993):** continuidad concertacionista con amplio respaldo. Consolidó al **Estado** democrático.\n\n- **Permanencia de Pinochet como Comandante en Jefe hasta 1998:** tutela militar constante durante todo el período, límite estructural al poder de la **sociedad** y del **Estado** civil.\n\n---\n\n**Síntesis:** El período muestra a Chile intentando entrar al \"corridor angosto\": la sociedad recupera poder (plebiscito, partidos, DD.HH.) mientras el Estado gana capacidad económica, pero los enclaves autoritarios y la tutela militar mantienen un equilibrio asimétrico que limita el pleno control social sobre el Estado.\n\n¿Deseas que profundice en alguno de estos elementos o en cómo A&R clasificarían específicamente el caso chileno respecto al corridor?",
    "1998-2007": "# Chile 1998-2007 en el marco de *The Narrow Corridor*\n\nNota metodológica: en el marco de Acemoğlu y Robinson, el \"corredor estrecho\" requiere un equilibrio dinámico entre el poder del Estado (Leviatán) y el poder de la sociedad civil que lo vigila y contiene. Chile en este período muestra tanto la consolidación democrática tras Pinochet como la persistencia de \"enclaves autoritarios\".\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Crecimiento económico sostenido y consolidación del modelo neoliberal**: continuidad del modelo exportador y de mercado. Fortaleció la *capacidad* del Estado (recaudación, gasto social focalizado) pero, según los propios AR, el modelo dejó desigualdades que limitaban el poder efectivo de amplios sectores de la sociedad.\n\n- **Erosión gradual de los \"enclaves autoritarios\"**: senadores designados y vitalicios, sistema binominal, tutela militar heredados de la Constitución de 1980 fueron debilitándose progresivamente. Su reducción **fortaleció a la sociedad** frente al Estado tutelado por las FF.AA.\n\n- **Reducción de la pobreza y expansión de la clase media**: descenso significativo de la pobreza medida por ingresos, aumento de acceso a educación superior y consumo. Ambivalente: fortaleció capacidades sociales pero generó endeudamiento y expectativas insatisfechas.\n\n- **Profesionalización y despolitización relativa de las Fuerzas Armadas**: reducción paulatina de su rol tutelar sobre la política civil, **fortaleciendo al Estado democrático** y la supremacía civil.\n\n- **Maduración de una sociedad civil y cultura de derechos humanos**: acumulación de organizaciones, agrupaciones de víctimas y demanda de verdad/justicia. **Fortaleció a la sociedad** en su capacidad de exigir rendición de cuentas.\n\n## Acontecimientos (puntuales)\n\n- **Detención de Pinochet en Londres (octubre 1998)** a solicitud del juez Garzón: acontecimiento decisivo que rompió la impunidad simbólica; **debilitó al enclave autoritario y fortaleció a la sociedad** y al poder judicial en materia de DD.HH.\n\n- **Fin del mandato de Pinochet como Comandante en Jefe y su paso al Senado como vitalicio (1998)**: transición institucional que a la vez removió su poder militar directo.\n\n- **Retorno de Pinochet a Chile (2000) y desafuero**: los procesos judiciales posteriores (causas por violaciones de DD.HH.) **fortalecieron la capacidad del poder judicial y la sociedad** para exigir justicia.\n\n- **Informe Valech / Comisión Nacional sobre Prisión Política y Tortura (2004)**: reconocimiento estatal de la tortura sistemática; **fortaleció a la sociedad** al validar sus demandas y ampliar la legitimidad del Estado democrático.\n\n- **Reformas constitucionales de 2005 (bajo Lagos)**: eliminación de senadores designados y vitalicios, restauración de la facultad presidencial de remover a los altos mandos militares. Acontecimiento clave que **fortaleció al Estado democrático y a la sociedad**, acercando a Chile al \"corredor\".\n\n- **Elección de Michelle Bachelet (2006)**, primera presidenta mujer y ella misma víctima de la dictadura: señal simbólica de normalización democrática.\n\n- **\"Revolución Pingüina\" (movilización estudiantil secundaria, 2006)**: primera gran movilización social masiva post-transición; **fortaleció a la sociedad** al reactivar la capacidad de presión colectiva sobre el Estado en materia educativa.\n\n- **Muerte de Pinochet (diciembre 2006)** sin condena firme: cierre de una etapa; polarizó pero también reforzó el relato democrático dominante.\n\n---\n\n**Observación de síntesis**: en términos del marco, el período muestra a Chile moviéndose hacia el interior del \"corredor\": el Estado democrático gana autonomía respecto a la tutela militar (reformas de 2005) mientras la sociedad recupera capacidad de movilización (2006), aunque las desigualdades del modelo económico seguían limitando el equilibrio.\n\n¿Desea que profundice en alguno de estos elementos o en cómo AR conceptualizarían específicamente los \"enclaves autoritarios\"?",
    "2008-2017": "# Chile 2008-2017 en el marco de *The Narrow Corridor*\n\nNota preliminar: en el marco de Acemoğlu y Robinson, la \"libertad\" reside en el equilibrio dinámico entre un Estado capaz y una sociedad movilizada que lo controla (el \"efecto Reina Roja\"). A continuación distingo tendencias lentas de acontecimientos puntuales.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Consolidación fiscal y capacidad estatal vía cobre/regla fiscal**: la regla de balance estructural y los fondos soberanos (FEES) permitieron respuesta contracíclica ante la crisis de 2008-09. *Fortaleció al Estado* (capacidad económica y administrativa).\n\n- **Expansión y madurez del movimiento estudiantil**: crecimiento sostenido de la organización estudiantil secundaria y universitaria desde 2006 (los \"pingüinos\") hacia una demanda estructural sobre educación. *Fortaleció a la sociedad* (capacidad de movilización y agenda propia).\n\n- **Erosión de la legitimidad del \"modelo\" heredado de la dictadura**: cuestionamiento creciente al sistema de AFP, la educación de mercado y la Constitución de 1980. Debilita la aceptación pasiva de instituciones existentes. *Fortaleció a la sociedad*, *tensionó al Estado* en su forma vigente.\n\n- **Crecimiento de una clase media endeudada y con expectativas insatisfechas**: reducción de pobreza pero alta desigualdad y precariedad percibida, base social de las protestas. *Fortaleció a la sociedad civil* (capacidad de exigencia).\n\n- **Descrédito de partidos e instituciones tradicionales**: caída sostenida de confianza en el Congreso, partidos y élite política-empresarial. Ambivalente: *debilitó al Estado* (legitimidad de la clase dirigente), pero también puede debilitar la capacidad de la sociedad de canalizar demandas institucionalmente.\n\n- **Conflicto mapuche crónico en La Araucanía**: escalada de disputas territoriales y uso de legislación antiterrorista. *Debilitó al Estado* en su legitimidad y monopolio de coerción en la zona; expresa tensión entre Estado y una parte de la sociedad.\n\n## Acontecimientos (puntuales)\n\n- **Crisis financiera global (2008-2009)** y respuesta estatal con estímulo fiscal: *fortaleció al Estado* al demostrar capacidad de gestión.\n\n- **Terremoto y tsunami del 27F (2010)**: prueba de la capacidad de respuesta estatal (fallas iniciales en alerta), reconstrucción posterior. Mixto: *tensionó y luego reforzó al Estado*.\n\n- **Movilizaciones estudiantiles de 2011** (\"Chilean Winter\"): protesta masiva por educación gratuita y de calidad. *Fortaleció fuertemente a la sociedad civil* y forzó la agenda estatal.\n\n- **Elección de líderes estudiantiles al Congreso (2013)**: Boric, Jackson, Vallejo, Cariola entran al Parlamento. *Fortaleció a la sociedad* al institucionalizar su voz dentro del Estado.\n\n- **Segundo gobierno de Bachelet y paquete de reformas (2014-2017)**: reforma tributaria, reforma educacional (fin al lucro/copago), reforma laboral y **reforma al sistema binominal (2015)** hacia representación proporcional. *Fortaleció capacidad y representatividad del Estado*, en respuesta a la presión social.\n\n- **Casos de corrupción y financiamiento ilegal de la política (Penta, SQM, Caval, 2015)**: escándalos que golpearon a élite política y empresarial. *Debilitaron la legitimidad del Estado/élite*, pero *fortalecieron a la sociedad* como fiscalizadora y motor de reformas de probidad.\n\n- **Ley de despenalización del aborto en tres causales (2017)**: avance en autonomía y derechos. *Fortaleció a la sociedad civil* frente a poderes de veto tradicionales.\n\n- **Inicio del proceso constituyente participativo de Bachelet (2016)**: cabildos ciudadanos, sin desenlace en el período. *Fortaleció a la sociedad* como impulso, aunque de capacidad estatal limitada para concretarlo.\n\n---\n**Lectura de conjunto**: el período muestra una sociedad crecientemente movilizada y capaz (efecto Reina Roja activo), presionando a un Estado con alta capacidad fiscal pero baja legitimidad de élite. Las tensiones acumuladas (2008-2017) prefiguran el estallido de 2019.\n\n¿Quieres que profundice en alguno de estos elementos o que los ubique explícitamente respecto al \"corredor\"?",
    "2018-2027": "# Chile 2018-2027 en el marco de *The Narrow Corridor*\n\n**Nota metodológica:** Mi conocimiento se extiende con fiabilidad hasta principios de 2025; los eventos de 2025-2027 los señalo con menor certeza o los omito. El marco de Acemoğlu-Robinson distingue el \"Leviatán encadenado\" (equilibrio entre Estado capaz y sociedad movilizada). Aplico esa lente abajo.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Erosión de la legitimidad institucional heredada de la Constitución de 1980** — debilitó al Estado en su capacidad de representación consensuada, aunque abrió espacio a la sociedad para reclamar cambios.\n\n- **Crecimiento sostenido de la desigualdad percibida y estancamiento de la movilidad social** pese a décadas de reducción de pobreza — alimentó la desconfianza social hacia el Estado; fortaleció potencialmente la capacidad de movilización de la sociedad.\n\n- **Fortalecimiento gradual de movimientos sociales organizados** (feminista, estudiantil, ambiental, pueblos originarios) — fortaleció a la sociedad civil.\n\n- **Envejecimiento demográfico y crisis del sistema de pensiones (AFP)** — tensión estructural que debilitó la confianza en las instituciones estatales.\n\n- **Ola migratoria significativa (venezolana, haitiana, colombiana)** — presionó la capacidad estatal (servicios, seguridad, integración) y generó tensiones sociales; efecto mixto.\n\n- **Deterioro de la seguridad pública y aumento del crimen organizado** — debilitó la capacidad efectiva del Estado (monopolio de la violencia) y erosionó la percepción de protección social.\n\n- **Polarización política y fragmentación del sistema de partidos** — debilitó la capacidad del Estado de generar acuerdos estables.\n\n## Acontecimientos (puntuales)\n\n- **Estallido social de octubre de 2019** — episodio de movilización masiva que fortaleció temporalmente la voz de la sociedad, pero también expuso y tensionó los límites de la capacidad estatal (represión, denuncias de DD.HH.).\n\n- **Acuerdo por la Paz y una Nueva Constitución (noviembre 2019)** — respuesta institucional que canalizó el conflicto; intento de recalibrar el equilibrio Estado-sociedad.\n\n- **Plebiscito de entrada (octubre 2020)**: aprobación abrumadora de redactar nueva Constitución — expresión de poder social movilizado.\n\n- **Pandemia de COVID-19 (2020-2021)** — expandió temporalmente el poder estatal (estados de excepción, retiros de fondos de AFP forzados por presión legislativa/social); efecto ambivalente.\n\n- **Elección de Gabriel Boric (2021, asume 2022)** — llegada al poder de liderazgo surgido de movimientos sociales.\n\n- **Rechazo del primer texto constitucional (plebiscito de salida, septiembre 2022)** — la sociedad rechazó la propuesta; freno al proyecto refundacional.\n\n- **Rechazo del segundo proceso constitucional (diciembre 2023)** — cierre del ciclo constituyente sin reemplazo de la Carta de 1980; retorno a la estabilidad del statu quo pero con frustración acumulada.\n\n- **(2024-2027, menor certeza):** continuidad de la agenda de seguridad y debates sobre reforma de pensiones y sistema político, en un contexto de fragmentación legislativa.\n\n---\n\n**Lectura general:** El período muestra un intento intenso de recalibrar el \"corredor estrecho\": una sociedad fuertemente movilizada (2019) empujó reformas, pero la incapacidad de traducirlas en un nuevo pacto constitucional (2022-2023) y el deterioro de la seguridad sugieren riesgo de un Estado que pierde capacidad efectiva sin ganar legitimidad renovada.\n\n¿Quieres que profundice en algún punto o corrija con datos más recientes que tú manejes de 2025-2027?"
  },
  "score_prompt": {
    "1818-1827": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nEste es el PRIMER periodo de la trayectoria: 1818-1827. Establezca el punto\nde partida. Estime el poder absoluto de la sociedad civil y del Estado en\nChile durante 1818-1827 usando el baremo anterior. Como no hay periodo\nanterior, informe ambos valores de cambio como 0.0.\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 palabras: el rasgo más definitorio de este periodo)\n- reasoning (string, 1-2 frases que justifiquen los dos valores de poder)",
    "1828-1837": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1828-1837, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1818-1827, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1828-1837:\n# Chile 1828-1837 en el marco de *The Narrow Corridor*\n\nUna nota previa: el marco de Acemoğlu y Robinson distingue entre el **poder del Estado** (capacidad estatal: burocracia, fisco, coerción, orden) y el **poder de la sociedad** (capacidad de participación, movilización y restricción del poder estatal). El \"corredor estrecho\" hacia la libertad requiere que ambos crezcan de forma equilibrada. El periodo 1828-1837 en Chile es notable porque, tras la turbulencia post-independencia, se produce una consolidación estatal fuerte (el orden portaliano) que fortaleció marcadamente al Estado, típicamente a expensas de la sociedad.\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Centralización institucional del orden conservador (pelucón):** consolidación gradual de una autoridad ejecutiva fuerte, impersonal y por encima de facciones, culminando en el marco de 1833. **Fortaleció al Estado; debilitó relativamente a la sociedad.**\n\n- **Recuperación y expansión fiscal-comercial:** ordenamiento de la hacienda pública, políticas proteccionistas y de fomento (asociadas a Rengifo), reactivación del comercio y de las exportaciones (minería de plata/cobre, trigo). **Fortaleció al Estado** (recursos fiscales) y en parte a sectores de la sociedad mercantil.\n\n- **Formación de una burocracia y un ejército profesionalizados y subordinados al poder civil-central:** disciplinamiento de las milicias y del estamento militar autónomo. **Fortaleció al Estado; debilitó el poder autónomo de caudillos y sociedad armada.**\n\n- **Consolidación de una élite terrateniente-mercantil dominante** que respalda el orden autoritario en aras de la estabilidad. **Fortaleció al Estado, pero estrechó la base social participativa** (sufragio censitario, exclusión de las mayorías).\n\n- **Alineamiento Estado-Iglesia católica:** la Iglesia como pilar ideológico del orden. **Reforzó la legitimidad del Estado; limitó el pluralismo de la sociedad civil.**\n\n## Acontecimientos (puntuales)\n\n- **Constitución liberal de 1828:** intento de equilibrio pipiolo (federalizante/liberal). Fase de mayor apertura, pero inestable. **Buscó fortalecer a la sociedad; resultó frágil.**\n\n- **Guerra civil de 1829-1830 y Batalla de Lircay (abril de 1830):** triunfo conservador que liquida el experimento liberal e instaura el predominio pelucón. **Fortaleció decisivamente al Estado; debilitó a la sociedad.**\n\n- **Ascenso de Diego Portales al poder (desde 1830) como ministro clave:** implantación del orden autoritario, impersonal y represivo del disenso. **Fortaleció fuertemente al Estado; debilitó a la sociedad.**\n\n- **Constitución de 1833:** presidencialismo fuerte, mandato prolongado, sufragio restringido, poderes de excepción (estados de sitio). **Fortaleció al Estado; institucionalizó la debilidad de la sociedad.**\n\n- **Represión del disenso y facciones opositoras:** destierros, tribunales, control del orden público. **Fortaleció el brazo coercitivo del Estado.**\n\n- **Inicio de la Guerra contra la Confederación Perú-Boliviana (1836-1837):** movilización estatal, justificación de poderes extraordinarios. **Fortaleció la capacidad y centralidad del Estado.**\n\n- **Asesinato de Portales (junio de 1837):** paradójicamente, consolidó su legado autoritario como mito fundacional del orden estatal. **Reforzó simbólicamente al Estado.**\n\n---\n\n**Síntesis interpretativa:** en términos del corredor, Chile 1828-1837 ejemplifica un movimiento hacia un **Estado \"Leviatán\" crecientemente fuerte** (orden portaliano) con una **sociedad comparativamente débil y contenida**, es decir, un desplazamiento hacia la zona de dominio estatal más que hacia el corredor estrecho de la libertad, aunque con una estabilidad institucional inusual para la Hispanoamérica de la época.\n\n*(Sugerencia: contrastar con la interpretación de que ciertos límites legales y la propia previsibilidad del orden portaliano dejaron algún espacio institucional para el crecimiento posterior de la sociedad.)*\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1828-1837\n- state_power (float, 0-10): poder absoluto del Estado al final de 1828-1837\n- society_change (float): cambio de society_power respecto a 1818-1827\n- state_change (float): cambio de state_power respecto a 1818-1827\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1838-1847": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1838-1847, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1828-1837, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1838-1847:\n# Chile, 1838-1847: Marco de *The Narrow Corridor*\n\nAntes de responder, una advertencia de honestidad intelectual: el periodo 1838-1847 corresponde a la consolidación del orden portaliano tras la Constitución de 1833, bajo las presidencias de Joaquín Prieto (hasta 1841) y Manuel Bulnes (desde 1841). Ofrezco elementos que considero bien establecidos, señalando dónde mi certeza es menor.\n\n## Tendencias (procesos lentos)\n\n- **Consolidación del \"Estado portaliano\" autoritario-constitucional**: la institucionalidad de la Constitución de 1833 —Ejecutivo fuerte, estados de excepción, sufragio censitario— se afianzó en la práctica administrativa. *Fortaleció fuertemente al Estado; mantuvo débil a la sociedad.*\n\n- **Expansión del comercio y las finanzas públicas**: crecimiento de las exportaciones (plata de Chañarcillo desde 1832, trigo, cobre) y consolidación aduanera con Valparaíso como puerto principal. *Fortaleció al Estado (recursos fiscales) y, parcialmente, a sectores mercantiles de la sociedad.*\n\n- **Profesionalización militar y burocrática**: el prestigio del Ejército tras el conflicto externo y la creciente administración civil aumentaron la capacidad estatal. *Fortaleció al Estado.*\n\n- **Emergencia de una vida intelectual y publicística**: la llegada de exiliados argentinos (Sarmiento, Alberdi) y debates culturales alimentaron una incipiente esfera pública. *Fortaleció (modestamente) a la sociedad.*\n\n- **Consolidación de una élite terrateniente-mercantil oligárquica**: el poder se concentró en un grupo estrecho, limitando la ampliación de la participación. *Ambiguo: cohesionó al Estado pero restringió la capacidad de la sociedad amplia.*\n\n## Acontecimientos (hechos puntuales)\n\n- **Guerra contra la Confederación Perú-Boliviana (1836-1839), con victoria en Yungay (enero 1839)**: triunfo militar externo que legitimó al régimen y generó cohesión nacional. *Fortaleció al Estado.*\n\n- **Asesinato de Diego Portales (1837, justo antes del periodo)** y su posterior mitificación: consolidó su ideario como doctrina de Estado. *Fortaleció al Estado (aunque el hecho precede levemente a 1838).*\n\n- **Elección/asunción de Manuel Bulnes (1841)**: transición ordenada, héroe de Yungay, que dio continuidad institucional. *Fortaleció al Estado.*\n\n- **Fundación de la Universidad de Chile (1842)** y auge del llamado \"Movimiento de 1842\": institucionalización educativa y florecimiento intelectual. *Fortaleció a ambos (capacidad estatal e ideas societales).*\n\n- **Ley/toma de posesión del Estrecho de Magallanes — fundación de Fuerte Bulnes (1843)**: proyección de soberanía territorial. *Fortaleció al Estado.*\n\n- **Reconocimiento de la independencia por parte de España (tratado de 1844)**: consolidación de legitimidad internacional. *Fortaleció al Estado.*\n\n---\n\n**Nota sobre incertidumbre**: tengo alta confianza en Yungay, la Universidad de Chile, Fuerte Bulnes y la sucesión Prieto-Bulnes. Tengo menor certeza sobre fechas exactas de algunas leyes y sobre la magnitud precisa de la producción minera año a año dentro de esta ventana. El encuadre de Acemoğlu-Robinson que aplico —Chile como caso donde el Estado se fortaleció considerablemente mientras la sociedad permaneció comparativamente débil, quedando **fuera del corredor** hacia un \"Leviatán acotado\"— es mi interpretación del marco, no una cita textual de los autores.\n\n¿Desea que profundice en alguno de estos elementos?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1838-1847\n- state_power (float, 0-10): poder absoluto del Estado al final de 1838-1847\n- society_change (float): cambio de society_power respecto a 1828-1837\n- state_change (float): cambio de state_power respecto a 1828-1837\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1848-1857": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1848-1857, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1838-1847, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1848-1857:\n# Chile 1848-1857 según el marco de *The Narrow Corridor*\n\nAntes de detallar, una advertencia: aplico el marco de Acemoğlu y Robinson (poder del Estado vs. poder de la sociedad, y el equilibrio entre ambos), pero el libro no analiza este período chileno en profundidad, así que la interpretación es mía a partir de la historiografía general.\n\n## Tendencias (procesos lentos)\n\n- **Consolidación del orden portaliano/conservador (Constitución de 1833):** el aparato estatal centralizado y presidencialista se afianza institucionalmente durante los gobiernos de Bulnes y Montt. **Fortalece al Estado.**\n\n- **Auge exportador (plata de Chañarcillo, cobre, trigo hacia California y Australia por la fiebre del oro de 1848-49):** ingresos fiscales crecientes que financian burocracia, ejército y obras públicas. **Fortalece principalmente al Estado**, aunque también robustece a una élite mercantil y minera del Norte Chico.\n\n- **Expansión de infraestructura y capacidad estatal:** inicio de ferrocarriles (Caldera–Copiapó, 1851), telégrafo, mejoras portuarias, fundación de instituciones como la Universidad de Chile (1842, en pleno desarrollo en estos años) y la Escuela Normal. **Fortalece al Estado** (mayor penetración territorial y administrativa).\n\n- **Emergencia de un liberalismo ilustrado y de una sociedad civil incipiente:** influencia de intelectuales (Lastarria, Bilbao, la *Sociedad de la Igualdad*, 1850), difusión de ideas de 1848 europeas, prensa y asociacionismo urbano y artesanal. **Fortalece a la sociedad.**\n\n- **Estructura agraria latifundista y peonaje inquilino en el valle central:** relaciones de dependencia que limitan la autonomía popular rural. **Debilita a la sociedad** (frena la movilización social organizada fuera de las ciudades).\n\n## Acontecimientos (hechos puntuales)\n\n- **Fundación de la Sociedad de la Igualdad (1850):** organización de artesanos e intelectuales liberales que canaliza demandas democráticas. **Fortalece a la sociedad** (momentáneamente).\n\n- **Represión y disolución de la Sociedad de la Igualdad y estado de sitio (1850-1851):** el gobierno de Bulnes reprime la movilización previa a la sucesión presidencial. **Fortalece al Estado / debilita a la sociedad.**\n\n- **Guerra civil / Revolución de 1851:** levantamientos liberales en La Serena y Concepción contra la elección de Manuel Montt; derrotados por el ejército gubernamental. **Fortalece al Estado** al confirmar el monopolio de la violencia y derrotar los desafíos regionales/liberales.\n\n- **Elección y gobierno de Manuel Montt (desde 1851):** afianzamiento del ejecutivo fuerte y de la reforma administrativa/educativa. **Fortalece al Estado.**\n\n- **Promulgación del Código Civil (Código de Bello, 1855, vigente 1857):** codificación jurídica que estabiliza derechos de propiedad y contratos. **Fortalece a ambos**: da capacidad reguladora al Estado y otorga a la sociedad reglas predecibles y protección de la propiedad.\n\n- **\"Cuestión del sacristán\" y fractura conservadora (1856-1857):** conflicto Iglesia-Estado que divide al oficialismo y da origen a nuevos alineamientos partidistas. **Efecto mixto:** debilita la cohesión del bloque estatal-conservador, pero abre espacio a una vida política más plural (potencialmente favorable a la sociedad).\n\n¿Quieres que profundice en cómo estos elementos ubicarían a Chile respecto del \"corredor estrecho\" (tendencia hacia un Estado despótico vs. equilibrio)?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1848-1857\n- state_power (float, 0-10): poder absoluto del Estado al final de 1848-1857\n- society_change (float): cambio de society_power respecto a 1838-1847\n- state_change (float): cambio de state_power respecto a 1838-1847\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1858-1867": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1858-1867, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1848-1857, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1858-1867:\n# Chile 1858-1867 en el marco de *The Narrow Corridor*\n\nAntes de responder, una advertencia honesta: Acemoğlu y Robinson no analizan en detalle este período específico de Chile en su obra, así que lo que sigue es una aplicación de su marco (poder del Estado vs. poder de la sociedad) a los hechos históricos conocidos del período. Trate las atribuciones \"fortalece/debilita\" como interpretaciones razonadas, no como certezas.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Consolidación del orden portaliano y la Constitución de 1833**: régimen presidencialista fuerte y centralizado ya maduro bajo Manuel Montt. **Fortalece al Estado** (capacidad, autoridad ejecutiva), pero tiende a **debilitar a la sociedad** por su carácter autoritario.\n\n- **Expansión económica minera (plata de Chañarcillo, cobre) y agroexportadora**: crecimiento de ingresos fiscales y aduaneros. **Fortalece al Estado** (recursos), aunque también da base material a elites regionales (el norte minero) que presionan al centro.\n\n- **Desarrollo de infraestructura y ferrocarriles (Santiago–Valparaíso, en construcción durante estos años)**: mayor penetración territorial del Estado. **Fortalece al Estado**; indirectamente activa a la sociedad comercial.\n\n- **Secularización y conflicto Iglesia-Estado en ciernes**: tensiones sobre el control clerical que más tarde escindirán al conservadurismo. Erosiona un pilar tradicional de autoridad, con efecto **ambiguo/debilitador** sobre la coalición estatal montista.\n\n- **Surgimiento de una prensa, clubes y opinión pública liberal-radical**: reorganización de fuerzas políticas opositoras (liberales, radicales tras 1863). **Fortalece a la sociedad** (capacidad de organización y movilización).\n\n- **Crecimiento demográfico y urbano moderado, con expansión hacia el sur**: presión sobre la frontera de la Araucanía (todavía no incorporada). Ensancha potencialmente el alcance estatal pero mantiene un límite a su capacidad efectiva.\n\n## Acontecimientos (puntuales)\n\n- **Guerra civil / revolución de 1859**: levantamiento liberal y de mineros del norte (Copiapó, Pedro León Gallo) contra Montt. Reprimido militarmente. En lo inmediato **fortalece al Estado** (demuestra capacidad coercitiva), pero revela y moviliza a una **sociedad** opositora organizada.\n\n- **Estado de sitio y represión asociados a 1859**: uso de facultades extraordinarias. **Fortalece al Estado** coercitivo, **debilita a la sociedad** en el corto plazo.\n\n- **Elección presidencial de 1861 y llegada de José Joaquín Pérez**: fin de la era Montt, apertura conciliadora y política de \"fusión\" liberal-conservadora. **Fortalece a la sociedad** (mayor tolerancia, amnistías), moderando el peso autoritario del Estado.\n\n- **Ley de amnistía a los revolucionarios (inicios del gobierno de Pérez)**: reincorpora a los opositores. **Fortalece a la sociedad**.\n\n- **Fundación del Partido Radical (1863)**: institucionalización de una fuerza reformista y anticlerical. **Fortalece a la sociedad** civil organizada.\n\n- **Incendio de la Iglesia de la Compañía (1863)**: catástrofe masiva en Santiago; catalizó reclamos por servicios públicos (bomberos, seguridad urbana). Impulso indirecto a **capacidad estatal/municipal**.\n\n- **Guerra contra España (1865–1866) y bombardeo de Valparaíso (marzo 1866)**: conflicto externo que golpea el principal puerto y comercio, pero genera cohesión nacional. **Efecto mixto**: daño económico puntual, pero **fortalece al Estado** por movilización patriótica y unidad nacional (junto a Perú).\n\nSi desea, puedo indicar qué elementos calzan más claramente con la dinámica del \"corredor angosto\" (equilibrio Estado-sociedad) que A&R describen.\n\n¿Quiere que profundice en alguno de estos puntos con el marco conceptual del libro?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1858-1867\n- state_power (float, 0-10): poder absoluto del Estado al final de 1858-1867\n- society_change (float): cambio de society_power respecto a 1848-1857\n- state_change (float): cambio de state_power respecto a 1848-1857\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1868-1877": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1868-1877, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1858-1867, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1868-1877:\n# Chile 1868–1877 en el marco de *The Narrow Corridor*\n\nUna advertencia previa: el marco de Acemoğlu y Robinson distingue entre el poder del Estado (capacidad institucional, coercitiva y fiscal) y el poder de la sociedad (capacidad de la ciudadanía para movilizarse, controlar y limitar al Estado). A continuación aplico esa distinción a Chile en el período señalado.\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Expansión de la economía exportadora de plata y cobre (Norte Chico, Caracoles descubierto en 1870)**: aumentó los ingresos fiscales aduaneros y la capacidad recaudatoria. → Fortaleció principalmente al **Estado**, y también a sectores de la **sociedad** (élites mineras y comerciales con recursos autónomos).\n\n- **Consolidación del orden institucional portaliano y la estabilidad presidencial**: continuidad constitucional bajo la Constitución de 1833, con transmisión ordenada del poder. → Fortaleció al **Estado** (capacidad y legitimidad institucional).\n\n- **Reformas liberales y anticlericales graduales** (debilitamiento del monopolio de la Iglesia, avance del liberalismo y del laicismo en la agenda pública): reconfiguró la relación Estado–Iglesia y amplió el debate público. → Ambiguo: fortaleció la capacidad de acción **estatal** frente a un poder tradicional, pero también activó a la **sociedad** civil (prensa, clubes, asociaciones políticas).\n\n- **Reformas electorales y ampliación de la competencia política** (tendencia hacia la reforma del sufragio, culminando en la ley de 1874 que amplió el electorado presumiendo la capacidad económica de quien sabía leer y escribir): incorporó más ciudadanos y redujo el control ejecutivo sobre las elecciones. → Fortaleció a la **sociedad**.\n\n- **Crecimiento demográfico, urbanización y expansión de ferrocarriles y telégrafo**: mejoró la penetración territorial del Estado y la infraestructura de comunicaciones. → Fortaleció al **Estado**, con efecto secundario en la **sociedad** (mayor circulación de información y prensa).\n\n- **Presión sostenida sobre la Araucanía (avance de la frontera y colonización del territorio mapuche)**: proceso lento de expansión de la soberanía estatal sobre territorios autónomos. → Fortaleció al **Estado**; debilitó a la **sociedad mapuche** como cuerpo autónomo.\n\n## Acontecimientos (hechos puntuales)\n\n- **Descubrimiento del mineral de plata de Caracoles (1870)**: inyección súbita de riqueza minera y expectativas fiscales. → Fortaleció al **Estado** (ingresos) y a las **élites** empresariales.\n\n- **Ley interpretativa del artículo 5º de la Constitución / avance de reformas anticlericales (a inicios de la década de 1870)**: reforma puntual que erosionó el monopolio religioso oficial. → Fortaleció capacidad de definición **estatal** y activó a la **sociedad**.\n\n- **Reforma electoral de 1874**: cambio legal concreto que amplió el electorado y modificó la Ley de Municipalidades para reducir la intervención electoral del Ejecutivo. → Fortaleció a la **sociedad**.\n\n- **Elección presidencial de 1876 y llegada de Aníbal Pinto (asume 1876)**: transmisión ordenada del poder que confirmó la estabilidad institucional. → Fortaleció al **Estado** (legitimidad).\n\n- **Crisis económica internacional de mediados de la década de 1870 (caída de precios, contracción hacia 1876–1878)**: deterioro fiscal y presión sobre el modelo exportador. → Debilitó al **Estado** (finanzas) y tensionó a la **sociedad** (sectores populares y trabajadores).\n\n---\n\n**Nota metodológica**: varias de estas dinámicas apuntan a un Estado chileno comparativamente capaz para la región, mientras la sociedad civil ganaba terreno mediante reformas electorales y prensa. En términos del \"corredor angosto\", el período muestra un fortalecimiento simultáneo —aunque desigual— de ambos poderes, con la salvedad de que la expansión estatal se dio en parte a costa de la sociedad mapuche.\n\nSi desea, puedo profundizar en la fiabilidad de fechas concretas (por ejemplo, la secuencia exacta de reformas electorales) o contrastar este período con el marco teórico de forma más detallada.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1868-1877\n- state_power (float, 0-10): poder absoluto del Estado al final de 1868-1877\n- society_change (float): cambio de society_power respecto a 1858-1867\n- state_change (float): cambio de state_power respecto a 1858-1867\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1878-1887": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1878-1887, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1868-1877, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1878-1887:\n# Chile, 1878-1887: Marco de Acemoğlu y Robinson\n\nA continuación aplico la distinción del *corredor estrecho* entre poder del Estado (capacidad institucional, fiscal, militar) y poder de la sociedad (capacidad de movilización, control y contrapeso).\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Expansión de la economía salitrera/nitratos**: la creciente dependencia de las exportaciones de nitrato (aún antes de anexar Tarapacá) fortaleció la base fiscal potencial del **Estado**, al abrir una fuente de renta aduanera que reduciría la dependencia del impuesto interno negociado con las élites.\n\n- **Consolidación del orden parlamentario-oligárquico**: el sistema político dominado por una élite terrateniente y comercial mantuvo un Estado relativamente institucionalizado para estándares regionales (**fortalece al Estado**), pero limitó la participación popular (**debilita a la sociedad** amplia).\n\n- **Modernización y profesionalización militar**: el crecimiento y equipamiento del Ejército y la Armada a lo largo del período fortaleció decisivamente la **capacidad coercitiva del Estado**.\n\n- **Urbanización incipiente y crecimiento de sectores obreros/mineros del norte**: sentó las bases demográficas de una futura sociedad civil movilizada (efecto de largo plazo sobre el **poder social**), aunque en este período aún incipiente y poco organizada.\n\n- **Secularización y disputas Iglesia-Estado**: tendencia liberal que expandió la autoridad estatal en registros civiles, cementerios y educación (**fortalece al Estado** frente a un poder tradicional).\n\n## Acontecimientos (hitos puntuales)\n\n- **Guerra del Pacífico (1879-1883)**: hecho central del período. La movilización bélica, la conquista de Tarapacá, Tacna y Antofagasta, y el triunfo militar **fortalecieron enormemente al Estado** (capacidad militar, prestigio, territorio y, sobre todo, control de los yacimientos de salitre).\n\n- **Anexión del territorio salitrero (Tratado de Ancón, 1883; pacto de tregua con Bolivia, 1884)**: aseguró para el fisco chileno la renta del nitrato, transformando la estructura fiscal y **reforzando la autonomía del Estado** respecto de la tributación interna.\n\n- **Leyes laicas (matrimonio civil y registro civil, 1884; ley de cementerios, 1883)**: hitos concretos que ampliaron la jurisdicción del **Estado** sobre esferas antes controladas por la Iglesia.\n\n- **Ocupación de la Araucanía (culminación hacia 1881-1883)**: la derrota militar del pueblo mapuche extendió el control territorial y administrativo del **Estado** sobre el sur, incorporando tierras y debilitando una autonomía social indígena.\n\n- **Muerte del presidente Aníbal Pinto y sucesión de Domingo Santa María (1881)** y luego elección de **José Manuel Balmaceda (1886)**: relevos que muestran continuidad institucional del régimen, pero también anticipan las tensiones entre Ejecutivo fortalecido y Congreso oligárquico que estallarían después de 1887.\n\n---\n\n**Nota crítica**: El período muestra un fortalecimiento marcado del **Estado** (guerra, renta del salitre, expansión territorial, secularización) sin un fortalecimiento paralelo comparable de la **sociedad**. En términos del *corredor estrecho*, esto sugiere una trayectoria que se aleja del equilibrio de libertad hacia un **Estado desbalanceado (Leviatán despótico/oligárquico)**, con los primeros gérmenes sociales (obreros del salitre) que solo cristalizarían décadas más tarde.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1878-1887\n- state_power (float, 0-10): poder absoluto del Estado al final de 1878-1887\n- society_change (float): cambio de society_power respecto a 1868-1877\n- state_change (float): cambio de state_power respecto a 1868-1877\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1888-1897": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1888-1897, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1878-1887, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1888-1897:\n# Chile 1888-1897: Poder del Estado y de la Sociedad (marco *The Narrow Corridor*)\n\nUna advertencia previa: el marco Estado/Sociedad de Acemoğlu y Robinson aplicado a este período debe usarse con cautela, y algunos de los elementos siguientes tienen matices interpretativos. A continuación una lectura razonada.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Auge salitrero (nitrato) del norte tras la Guerra del Pacífico.** Los ingresos por derechos de exportación del salitre fortalecieron materialmente al Estado (fisco robusto sin depender de impuestos internos), aunque paradójicamente esa autonomía fiscal podía debilitar el vínculo de rendición de cuentas con la sociedad. **Fortalece al Estado.**\n\n- **Predominio del capital británico en el salitre y penetración de intereses privados extranjeros.** Concentró poder económico fuera del control estatal y social chileno. **Debilita relativamente tanto al Estado como a sectores de la sociedad civil local.**\n\n- **Fortalecimiento del Congreso y de las élites oligárquicas frente al Ejecutivo.** Tendencia institucional hacia el parlamentarismo, con partidos y facciones oligárquicas consolidando poder. Refuerza a un segmento de la \"sociedad política\" (élites) frente al Estado ejecutivo. **Debilita al Estado central/Ejecutivo; fortalece a las élites.**\n\n- **Urbanización, crecimiento minero-portuario y surgimiento de una clase obrera y mesocrática.** Expansión de sectores sociales movilizables (mineros, trabajadores urbanos), base incipiente de organización social. **Fortalece a la sociedad.**\n\n- **Expansión de prensa, asociaciones y vida cívica urbana.** Mayor capacidad de articulación de demandas. **Fortalece a la sociedad.**\n\n- **Debilidades fiscales-monetarias y debates sobre el papel moneda/convertibilidad.** Inestabilidad institucional que erosionó la capacidad estatal de gestión coherente. **Debilita al Estado.**\n\n## Acontecimientos (puntuales)\n\n- **Guerra Civil de 1891 (conflicto entre el presidente Balmaceda y el Congreso).** Acontecimiento central del período: el Congreso, apoyado por la Armada y sectores oligárquicos, derrotó al Ejecutivo. **Debilita fuertemente al Estado (Ejecutivo); fortalece a las élites congresistas/oligárquicas.**\n\n- **Suicidio de Balmaceda (1891) y colapso del proyecto presidencialista/desarrollista.** Cierra la posibilidad de un Estado central fuerte con vocación de invertir los ingresos del salitre. **Debilita al Estado.**\n\n- **Instauración del régimen parlamentario (post-1891).** Predominio del Congreso y de la Ley de la Comuna Autónoma (1891), que descentralizó y entregó poder electoral/administrativo a las élites locales. **Fortalece a las élites locales; debilita al Estado central.**\n\n- **Ley de Comuna Autónoma (1891).** Traspasó atribuciones a los municipios controlados por élites, favoreciendo cohecho y clientelismo. **Debilita al Estado central; ambivalente para la sociedad (autonomía local pero capturada por élites).**\n\n- **Tensiones diplomáticas con Estados Unidos (incidente del *Baltimore*, 1891).** Presión externa sobre un Estado ya debilitado por la guerra civil. **Debilita al Estado.**\n\n- **Continuación de la ocupación/pacificación de la Araucanía y colonización del sur.** Expansión territorial y de la presencia estatal, aunque coercitiva sobre pueblos mapuche. **Fortalece la penetración territorial del Estado; debilita a la sociedad mapuche.**\n\n---\n\n**Nota de rigor:** El período 1888-1897 no tiene un hito único claramente delimitado en sus extremos dentro de la literatura estándar (a diferencia de 1879-1883 o 1891). Si tu marco de análisis requiere fechas exactas de subeventos (p. ej. mes de leyes específicas) o quieres profundizar en cómo Acemoğlu y Robinson clasificarían Chile respecto al \"corredor\", conviene contrastar estos puntos con fuentes historiográficas específicas.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1888-1897\n- state_power (float, 0-10): poder absoluto del Estado al final de 1888-1897\n- society_change (float): cambio de society_power respecto a 1878-1887\n- state_change (float): cambio de state_power respecto a 1878-1887\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1898-1907": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1898-1907, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1888-1897, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1898-1907:\n# Chile 1898-1907: Estado y Sociedad según el marco de Acemoğlu y Robinson\n\n## Nota metodológica\nEn *The Narrow Corridor*, el equilibrio entre poder estatal y poder social determina si un país permanece en el \"corredor\" hacia la libertad. A continuación distingo procesos lentos de eventos puntuales para este período de la República Parlamentaria chilena.\n\n---\n\n## Tendencias (procesos lentos)\n\n- **Auge de la economía del salitre (nitrato):** Los ingresos por exportación de salitre, controlados por el Estado vía impuestos aduaneros, financiaron el presupuesto público. Tendencia que **fortaleció al Estado** en capacidad fiscal, aunque generó dependencia externa (capitales británicos).\n\n- **Régimen parlamentario debilitado (post-1891):** Tras la guerra civil de 1891, el predominio del Congreso sobre el Ejecutivo, la rotativa ministerial y el clientelismo debilitaron la capacidad ejecutiva y administrativa del Estado. **Debilitó al Estado** (baja capacidad de acción coordinada).\n\n- **Urbanización y crecimiento del proletariado urbano y minero (pampa salitrera, puertos, Santiago):** Concentración de trabajadores en oficinas salitreras y ciudades. Tendencia que **fortaleció a la sociedad** en potencial de organización colectiva.\n\n- **Formación del movimiento obrero y mutualismo:** Crecimiento de sociedades de resistencia, mancomunales y mutuales; primeras huelgas coordinadas. **Fortaleció a la sociedad** (capacidad de movilización autónoma).\n\n- **\"Cuestión social\" y prensa obrera:** Debate público sobre condiciones de vida, vivienda insalubre y salarios. Emergencia de periódicos obreros. **Fortaleció a la sociedad** civil (articulación de demandas y opinión).\n\n- **Inflación y depreciación del peso (papel moneda inconvertible):** Deterioro del poder adquisitivo de los salarios, tensión distributiva. Efecto mixto: **debilitó legitimidad del Estado** y a la vez **catalizó la movilización social**.\n\n- **Oligarquización del sistema político:** Poder concentrado en élites terratenientes y financieras; sufragio limitado y cohecho electoral. **Debilitó a la sociedad** popular (exclusión política) y **capturó al Estado** por élites.\n\n---\n\n## Acontecimientos (puntuales)\n\n- **Huelga portuaria de Valparaíso (1903):** Movilización con represión violenta y muertes. **Fortaleció a la sociedad** (experiencia organizativa) pero mostró el uso coercitivo del **poder estatal**.\n\n- **\"Huelga de la carne\" / disturbios de Santiago (octubre 1905):** Protesta masiva contra el impuesto al ganado argentino; represión con decenas o cientos de muertos. **Fortaleció la capacidad de movilización social**, evidenció la **coerción del Estado** y su fragilidad de orden público.\n\n- **Huelga ferroviaria de Antofagasta (1906):** Conflicto laboral en el sector minero-transporte. **Fortaleció la organización obrera** regional.\n\n- **Terremoto de Valparaíso (agosto 1906):** Catástrofe con miles de muertos y destrucción del principal puerto. **Debilitó temporalmente al Estado** (costos de reconstrucción) y a la sociedad urbana.\n\n- **Matanza de la Escuela Santa María de Iquique (diciembre 1907):** Represión militar de miles de trabajadores del salitre; centenares o miles de muertos. **Demostración extrema del poder coercitivo del Estado** que buscó **debilitar a la sociedad** organizada, aunque a largo plazo se volvió símbolo movilizador obrero.\n\n- **Elecciones y gobiernos del período (p. ej. administración de Germán Riesco, 1901-1906):** Rotativas ministeriales que reflejaron la **debilidad ejecutiva del Estado** parlamentario.\n\n---\n\n## Síntesis interpretativa\nEn este período Chile muestra una tensión característica del marco: un **Estado con creciente capacidad fiscal (salitre)** pero **debilidad ejecutiva e institucional (parlamentarismo oligárquico)**, frente a una **sociedad popular cada vez más organizada** cuyas demandas fueron enfrentadas con **coerción estatal** (Iquique). Ello sugiere una dinámica de tensiones *fuera* o al borde del \"corredor\", donde el poder social crecía sin canales institucionales de incorporación.\n\n¿Deseas que profundice en algún evento o en la clasificación Estado/sociedad de alguno de estos elementos?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1898-1907\n- state_power (float, 0-10): poder absoluto del Estado al final de 1898-1907\n- society_change (float): cambio de society_power respecto a 1888-1897\n- state_change (float): cambio de state_power respecto a 1888-1897\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1908-1917": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1908-1917, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1898-1907, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1908-1917:\n# Chile 1908–1917 en el marco de Acemoğlu y Robinson\n\nAplicando la distinción entre poder del Estado (Leviatán) y poder de la sociedad, aquí los elementos materiales del período, con la advertencia de que Chile de la época era un caso de \"Leviatán oligárquico\" (República Parlamentaria, 1891–1925) más que de un corredor estrecho consolidado.\n\n## Tendencias (procesos lentos)\n\n- **Auge del salitre y dependencia fiscal de sus aranceles** (economía): fortaleció al Estado en términos de ingresos, pero de forma frágil y rentista; concentró el poder en la élite exportadora más que en capacidad estatal autónoma. Refuerza al Estado oligárquico, debilita su autonomía institucional.\n\n- **Crecimiento del proletariado minero e industrial y urbanización** (demográfico/económico): fortaleció a la sociedad, creando concentraciones obreras (norte salitrero, Santiago, Valparaíso) capaces de acción colectiva.\n\n- **Expansión del mutualismo, sindicatos y prensa obrera** (institucional/social): fortaleció a la sociedad civil, densificando su capacidad organizativa y de contestación.\n\n- **Debilidad institucional del Estado bajo la República Parlamentaria** (institucional): la rotativa ministerial y el predominio del Congreso sobre el Ejecutivo debilitaron la capacidad ejecutiva y burocrática del Estado.\n\n- **Difusión de ideologías anarquistas y socialistas** (social/ideológico): fortaleció la movilización de la sociedad, aportando marcos organizativos y reivindicativos.\n\n- **Expansión gradual de la educación pública y alfabetización** (institucional/demográfico): fortaleció ambos —capacidad estatal y participación social.\n\n## Acontecimientos (hitos puntuales)\n\n- **Matanza de la Escuela Santa María de Iquique (diciembre de 1907)** —inmediatamente anterior pero definitorio del período: el Estado usó violencia represiva masiva contra huelguistas del salitre; mostró un Estado dispuesto a la coerción pero, a la vez, deslegitimado, debilitando la confianza social y radicalizando al movimiento obrero.\n\n- **Oleadas de huelgas del salitre y portuarias (finales 1900s–1910s)**: fortalecieron la capacidad de acción colectiva de la sociedad, aunque muchas fueron reprimidas.\n\n- **Centenario de la Independencia (1910)**: momento de autocelebración de la élite que también expuso la \"cuestión social\" y las críticas al orden oligárquico (ej. escritos de Enrique Mac-Iver, Luis Emilio Recabarren, Alejandro Venegas/\"Dr. Valdés Cange\"), fortaleciendo el discurso crítico de la sociedad.\n\n- **Fundación del Partido Obrero Socialista por Recabarren (1912)**: fortaleció decisivamente a la sociedad, institucionalizando la representación política del movimiento obrero.\n\n- **Impacto de la Primera Guerra Mundial (1914–1917)**: shock externo que trastocó el comercio del salitre y las finanzas fiscales, debilitando temporalmente la base material del Estado y agudizando tensiones sociales (desempleo, carestía).\n\n- **Auge y luego amenaza del salitre sintético alemán (Haber-Bosch, hacia 1913–1917)**: comenzó a socavar el pilar económico del Estado chileno, con efectos debilitantes de mediano plazo.\n\n---\n\n**Nota metodológica**: Le recomiendo verificar fechas precisas (p. ej. fundación del POS, cronología exacta de huelgas) en fuentes especializadas, y considerar que este período chileno no encaja limpiamente en el \"corredor estrecho\": es más bien un Estado oligárquico donde una sociedad crecientemente organizada empujaba contra un Leviatán a la vez represivo e institucionalmente débil.\n\n¿Desea que profundice en alguno de estos elementos o en cómo A&R clasificarían el caso chileno?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1908-1917\n- state_power (float, 0-10): poder absoluto del Estado al final de 1908-1917\n- society_change (float): cambio de society_power respecto a 1898-1907\n- state_change (float): cambio de state_power respecto a 1898-1907\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1918-1927": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1918-1927, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1908-1917, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1918-1927:\n# Chile 1918-1927 en el marco de *The Narrow Corridor*\n\nRecordatorio conceptual: Acemoğlu y Robinson distinguen el poder del **Estado** (capacidad institucional, coercitiva y administrativa) del poder de la **Sociedad** (capacidad de organización y movilización colectiva para controlar al Estado). El \"corredor estrecho\" requiere que ambos crezcan de forma equilibrada.\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Declive estructural del salitre y dependencia exportadora**: la competencia del salitre sintético alemán (posterior a la I Guerra Mundial) erosionó la base fiscal del Estado, que dependía de los derechos de exportación salitrera. Esto **debilitó al Estado** a mediano plazo al minar su principal fuente de ingresos.\n\n- **Urbanización y crecimiento del proletariado industrial y minero**: la concentración obrera en el norte salitrero, Santiago y Valparaíso fortaleció la capacidad organizativa. **Fortaleció a la Sociedad.**\n\n- **Consolidación del movimiento obrero organizado**: crecimiento de la FOCH (Federación Obrera de Chile) y difusión del anarcosindicalismo (IWW) y el socialismo. **Fortaleció a la Sociedad.**\n\n- **Agotamiento del régimen parlamentario oligárquico (1891-1920)**: el sistema de rotativas ministeriales y clientelismo revelaba una crisis de legitimidad y de eficacia estatal. **Debilitó al Estado** (baja capacidad decisoria).\n\n- **Emergencia de las capas medias y profesionalización**: ascenso de sectores medios, estudiantes (FECH) y profesionales que demandaban participación. **Fortaleció a la Sociedad**, pero también preparó una demanda de reforma estatal.\n\n- **Politización y creciente autonomía de las Fuerzas Armadas**: descontento militar por bajos sueldos y estancamiento institucional, que fue gestando una capacidad autónoma de intervención. Ambiguo: potenciaba el **poder coercitivo del Estado** pero fuera del control civil (debilitaba el control societal).\n\n## Acontecimientos (hechos puntuales)\n\n- **1918-1919 – Movilizaciones por el hambre (\"Asamblea Obrera de Alimentación Nacional\")**: grandes manifestaciones ante la crisis de subsistencia de posguerra. **Fortalecieron a la Sociedad** (capacidad de movilización masiva).\n\n- **1920 – Elección de Arturo Alessandri**: triunfo del \"León de Tarapacá\" con apoyo de sectores medios y populares frente a la oligarquía. Señaló ascenso societal, aunque el bloqueo parlamentario limitó su capacidad de gobernar (tensión Estado-Sociedad).\n\n- **1921 – Matanza de San Gregorio**: represión de obreros salitreros. Muestra de **poder coercitivo del Estado** contra la Sociedad organizada.\n\n- **1924 – \"Ruido de sables\"**: intervención militar de oficiales jóvenes presionando al Congreso para aprobar leyes sociales; forzó la salida de Alessandri. **Fortaleció el poder autónomo militar** dentro del Estado, debilitando el control civil/societal.\n\n- **1924 – Aprobación de las primeras leyes sociales/laborales**: legislación sobre contrato de trabajo, sindicatos, seguro obrero, etc. **Fortaleció al Estado** (capacidad reguladora) y en parte a la Sociedad (institucionalización de derechos), aunque impulsada bajo presión militar.\n\n- **Enero y septiembre de 1925 – Juntas militares y retorno de Alessandri**: sucesión de golpes/contragolpes que reordenaron el poder. Inestabilidad institucional con protagonismo castrense (ambiguo para el Estado).\n\n- **1925 – Nueva Constitución**: instauró el régimen presidencial, separó Iglesia y Estado y consolidó capacidad administrativa central. **Fortaleció al Estado** (mayor capacidad institucional), aunque a costa de reducir contrapesos parlamentarios.\n\n- **1925 – Matanza de La Coruña (Marusia/pampa salitrera)**: represión de obreros del salitre. Nueva demostración del **poder coercitivo estatal** contra la Sociedad.\n\n- **1927 – Ascenso de Carlos Ibáñez del Campo a la presidencia**: consolidación de un gobierno autoritario que **fortaleció fuertemente al Estado** (modernización administrativa, creación de Carabineros en 1927 unificando la fuerza policial) mientras **reprimió y debilitó a la Sociedad** (persecución de líderes obreros, anarquistas y opositores, censura).\n\n---\n\n**Síntesis interpretativa**: Durante el período, Chile muestra un crecimiento simultáneo del poder societal (movilización obrera y de clases medias) y del poder estatal (leyes sociales, Constitución de 1925, Carabineros). Sin embargo, hacia 1927 el equilibrio se rompe: el fortalecimiento estatal bajo Ibáñez se produce **desbordando** el control societal, empujando a Chile hacia un \"Leviatán despótico\" más que hacia el corredor de la libertad.\n\n¿Quieres que extienda el análisis conectándolo explícitamente con la tipología de Leviatanes (ausente, despótico, encadenado) de los autores?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n1908-1917: <6.5, 5.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1918-1927\n- state_power (float, 0-10): poder absoluto del Estado al final de 1918-1927\n- society_change (float): cambio de society_power respecto a 1908-1917\n- state_change (float): cambio de state_power respecto a 1908-1917\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1928-1937": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1928-1937, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1918-1927, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1928-1937:\n# Chile 1928-1937: Poder del Estado y de la Sociedad\n\n*Nota preliminar: aplico el marco del \"corredor estrecho\" (equilibrio Estado-sociedad), aunque conviene advertir que la evidencia específica de estos años puede tener matices que requieran verificación puntual.*\n\n## Tendencias (procesos lentos)\n\n- **Consolidación del Estado centralizado bajo la Constitución de 1925**: aunque promulgada antes del periodo, su implementación durante estos años reforzó el presidencialismo y la separación Iglesia-Estado, **fortaleciendo al Estado** y su capacidad institucional.\n\n- **Crisis y dependencia del salitre y el cobre**: el declive salitrero (por el nitrato sintético) y la vulnerabilidad exportadora dejaron al Estado expuesto a shocks externos; a mediano plazo **debilitó la base fiscal del Estado**.\n\n- **Urbanización y crecimiento de la clase obrera y media**: la expansión de sindicatos, mutuales y organizaciones urbanas **fortaleció a la sociedad civil**, aumentando su capacidad de movilización y demanda.\n\n- **Institucionalización del intervencionismo económico**: creación de organismos estatales de fomento y regulación (respuesta a la crisis), que **fortaleció la capacidad administrativa del Estado**.\n\n- **Profesionalización y politización de las Fuerzas Armadas**: tras la intervención militar de los años previos, las FF.AA. siguieron siendo un actor con peso; ambivalente, pero tendió a **fortalecer al Estado** (o a facciones dentro de él) frente a la sociedad.\n\n- **Maduración de partidos políticos y organizaciones de izquierda**: crecimiento del Partido Comunista, socialistas y una cultura de negociación electoral que **fortaleció a la sociedad** organizada.\n\n## Acontecimientos (hechos puntuales)\n\n- **Dictadura de Carlos Ibáñez del Campo (1927-1931)**: régimen autoritario que reprimió opositores y sindicatos, expandió obras públicas y burocracia; **fortaleció al Estado, debilitó a la sociedad civil**.\n\n- **Impacto de la Gran Depresión (1929-1932)**: colapso del comercio exterior; Chile fue de los países más golpeados; **debilitó al Estado** (fiscalmente) y generó desempleo masivo que tensionó a la sociedad.\n\n- **Caída de Ibáñez (julio 1931)**: protestas, movilización estudiantil y profesional lo derrocaron; **fortaleció a la sociedad civil** y mostró su capacidad de resistencia.\n\n- **Inestabilidad política 1931-1932 y la \"República Socialista\" (junio 1932)**: sucesión de gobiernos efímeros y golpes; **debilitó al Estado** (pérdida de continuidad institucional).\n\n- **Elección de Arturo Alessandri (1932) y restauración del orden constitucional**: reestableció la estabilidad institucional; **fortaleció al Estado** y reencauzó la vida política.\n\n- **Masacre de Ránquil (1934)**: represión violenta de una rebelión campesina/indígena en el sur; muestra un **Estado coercitivo fortalecido** y una **sociedad rural debilitada/reprimida**.\n\n- **Matanza del Seguro Obrero (1938, límite del periodo)**: represión de jóvenes nacistas; evidencia del uso de la fuerza estatal (marginalmente fuera del rango).\n\n- **Formación del Frente Popular (1936-1937)**: coalición de radicales, socialistas y comunistas; **fortaleció a la sociedad civil organizada** y su articulación con el poder político.\n\n---\n\n**Advertencia de exactitud**: algunas fechas y clasificaciones (p. ej., la ubicación exacta de ciertos hechos dentro del rango 1928-1937) deberían contrastarse con fuentes especializadas, y la etiqueta \"fortalece/debilita\" es interpretativa dentro del marco de Acemoğlu-Robinson, no un juicio unívoco.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n1908-1917: <6.5, 5.5>\n1918-1927: <6.0, 6.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1928-1937\n- state_power (float, 0-10): poder absoluto del Estado al final de 1928-1937\n- society_change (float): cambio de society_power respecto a 1918-1927\n- state_change (float): cambio de state_power respecto a 1918-1927\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1938-1947": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1938-1947, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1928-1937, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1938-1947:\n# Chile 1938-1947 en el marco de Acemoğlu y Robinson\n\nAplicando la distinción entre **poder del Estado** (capacidad institucional, administrativa, coercitiva) y **poder de la sociedad** (movilización, organización cívica, contrapesos), este período corresponde a los gobiernos del Frente Popular y sus sucesores radicales.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Industrialización dirigida por el Estado vía la CORFO (creada en 1939):** fortaleció marcadamente al Estado al dotarlo de capacidad económica, planificadora y empresarial (energía, acero, industria), consolidando el modelo ISI (industrialización por sustitución de importaciones).\n\n- **Expansión del aparato estatal y burocrático:** crecimiento del Estado desarrollista y de su presencia en la economía; fortaleció al Estado.\n\n- **Urbanización y crecimiento de la clase obrera industrial:** desplazamiento demográfico campo-ciudad que amplió la base social sindical y de partidos de izquierda; fortaleció a la sociedad (mayor capacidad de organización y movilización).\n\n- **Fortalecimiento del sindicalismo y de los partidos de masas (Socialista, Comunista, Radical):** ampliación de la organización cívica y política; fortaleció a la sociedad.\n\n- **Persistencia del \"cerrojo\" oligárquico rural:** mantenimiento del control latifundista sobre el campesinado (voto controlado, ausencia de sindicalización rural, ley que la restringía desde 1939), que limitó la penetración estatal y la organización de la sociedad en el campo; efecto mixto, pero preservó una zona de exclusión que debilitaba a la sociedad rural.\n\n- **Dependencia fiscal de las exportaciones (cobre, salitre) y capital extranjero:** condicionó la autonomía del Estado frente a intereses externos; efecto ambivalente sobre el Estado.\n\n## Acontecimientos (puntuales)\n\n- **Elección de Pedro Aguirre Cerda (Frente Popular, 1938):** triunfo electoral de una coalición de centro-izquierda; fortaleció a la sociedad al canalizar institucionalmente la movilización popular.\n\n- **Terremoto de Chillán (enero de 1939):** catástrofe que aceleró la creación de la CORFO como respuesta reconstructora; reforzó indirectamente al Estado.\n\n- **Creación de la CORFO (1939):** acontecimiento fundacional del Estado desarrollista; fortaleció al Estado.\n\n- **Muerte de Aguirre Cerda (1941) y elección de Juan Antonio Ríos (1942):** transición dentro del ciclo radical, con giro más moderado; efecto neutro-ambivalente.\n\n- **Postura chilena en la Segunda Guerra Mundial (ruptura con el Eje en 1943, presiones de EE.UU.):** alineamiento externo que reforzó vínculos y dependencia; afectó la autonomía del Estado.\n\n- **Elección de Gabriel González Videla (1946), con apoyo comunista:** momento de máxima incorporación de la sociedad organizada de izquierda al poder; fortaleció (transitoriamente) a la sociedad.\n\n- **Deterioro de la coalición y viraje anticomunista al final del período (1947):** conflictos sociales, huelgas (carbón) y represión que anticipan la ruptura; debilitó a la sociedad organizada y anticipa el fortalecimiento coercitivo del Estado (que culminaría en la \"Ley Maldita\" de 1948, ya fuera del período).\n\n---\n\n**Nota de marco:** Según Acemoğlu y Robinson, el período muestra un crecimiento simultáneo del Estado (CORFO, desarrollismo) y de la sociedad (partidos, sindicatos, urbanización), consistente con permanencia dentro del \"corredor\". Sin embargo, la exclusión rural persistente y el viraje represivo final de 1947 revelan las tensiones que amenazaban ese equilibrio.\n\n¿Quieres que profundice en algún elemento o en cómo el balance Estado-sociedad evolucionó comparativamente respecto a la década anterior?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n1908-1917: <6.5, 5.5>\n1918-1927: <6.0, 6.5>\n1928-1937: <5.5, 6.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1938-1947\n- state_power (float, 0-10): poder absoluto del Estado al final de 1938-1947\n- society_change (float): cambio de society_power respecto a 1928-1937\n- state_change (float): cambio de state_power respecto a 1928-1937\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1948-1957": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1948-1957, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1938-1947, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1948-1957:\n# Chile 1948-1957 en el marco de *The Narrow Corridor*\n\nNota preliminar: el marco de Acemoğlu y Robinson contrapone el \"poder del Estado\" (capacidad institucional, burocrática, coercitiva y fiscal) frente al \"poder de la sociedad\" (capacidad de organización, movilización y control ciudadano). El \"corredor estrecho\" requiere que ambos crezcan de forma equilibrada.\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Industrialización por sustitución de importaciones (ISI) vía CORFO**: el desarrollismo estatal iniciado en 1939 continuó expandiendo la capacidad económica y planificadora del Estado. *Fortaleció al Estado.*\n\n- **Urbanización y migración campo-ciudad**: crecimiento acelerado de Santiago y aparición de \"poblaciones callampas\", que ampliaron la base potencial de organización popular urbana. *Fortaleció (a mediano plazo) a la sociedad, aunque desorganizada inicialmente.*\n\n- **Inflación crónica y crisis del modelo ISI**: deterioro del poder adquisitivo y estancamiento hacia mediados de los años 50; motivó la misión Klein-Saks (1955-1958). *Debilitó al Estado en legitimidad y capacidad económica.*\n\n- **Consolidación y luego proscripción del sindicalismo/movimiento obrero**: crecimiento previo de la CTCh, seguido de fragmentación tras la represión anticomunista. *Debilitó a la sociedad organizada durante el período.*\n\n- **Persistencia del sistema oligárquico agrario (inquilinaje) y del \"cohecho\" electoral rural**: la estructura latifundista mantuvo despolitizado y controlado al campesinado. *Debilitó a la sociedad y sostuvo un poder estatal capturado por élites.*\n\n- **Ampliación gradual del electorado y demandas de sufragio femenino**: proceso que culminó institucionalmente (ver acontecimientos). *Fortaleció a la sociedad.*\n\n## Acontecimientos (hitos puntuales)\n\n- **Ley de Defensa Permanente de la Democracia (\"Ley Maldita\"), 1948**: proscribió al Partido Comunista, eliminó a sus militantes de los registros electorales y creó el campo de detención de Pisagua. *Fortaleció el poder coercitivo del Estado y debilitó gravemente a la sociedad (especialmente al movimiento obrero y a la izquierda).*\n\n- **Voto femenino en elecciones presidenciales, 1949 (ley) / primer ejercicio pleno en 1952**: incorporación de las mujeres al padrón nacional. *Fortaleció a la sociedad al ampliar la participación política.*\n\n- **Elección presidencial de 1952 y triunfo de Carlos Ibáñez del Campo**: retorno del caudillo con discurso populista y antipartidista (\"la escoba\"), reflejo del desencanto con los partidos tradicionales. *Ambiguo: expresó demandas sociales pero con tintes personalistas que podían debilitar la institucionalidad.*\n\n- **Creación de la Central Única de Trabajadores (CUT), 1953**: reorganización unitaria del movimiento sindical tras la fragmentación previa. *Fortaleció a la sociedad organizada.*\n\n- **Misión Klein-Saks (1955-1958)**: programa de estabilización económica de asesores estadounidenses con medidas de austeridad. *Fortaleció temporalmente la capacidad técnica del Estado, pero generó conflicto social.*\n\n- **Protestas y huelgas de 1955-1957, culminando en las movilizaciones de abril de 1957**: fuertes disturbios en Santiago por alzas del transporte y el costo de vida, con represión militar y muertos. *Mostró (y a la vez tensionó) la capacidad de movilización de la sociedad frente a la coerción estatal.*\n\n---\n\n**Observación de síntesis**: durante 1948-1957 predominó un desequilibrio que reforzó al Estado a costa de la sociedad (Ley Maldita, represión), aunque hacia el final del período resurgieron canales de organización popular (CUT, protestas, voto femenino), preparando el reequilibrio hacia el \"corredor\" que caracterizaría los años 60.\n\n¿Deseas que profundice en cómo estos elementos se relacionan con la derogación de la Ley Maldita (1958) que cierra el ciclo?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n1908-1917: <6.5, 5.5>\n1918-1927: <6.0, 6.5>\n1928-1937: <5.5, 6.5>\n1938-1947: <6.5, 7.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1948-1957\n- state_power (float, 0-10): poder absoluto del Estado al final de 1948-1957\n- society_change (float): cambio de society_power respecto a 1938-1947\n- state_change (float): cambio de state_power respecto a 1938-1947\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1958-1967": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1958-1967, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1948-1957, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1958-1967:\n# Chile 1958-1967 en el marco de Acemoğlu y Robinson\n\nUna advertencia previa: *The Narrow Corridor* no analiza este período chileno en detalle, así que lo que sigue es una aplicación del marco (equilibrio entre poder estatal y poder social) a hechos históricos conocidos, no una cita de la obra.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Industrialización por sustitución de importaciones (ISI) y expansión de la CORFO**: fortaleció al Estado al ampliar su capacidad de intervención y planificación económica.\n\n- **Urbanización y migración campo-ciudad acelerada**: fortaleció a la sociedad al densificar redes de organización popular urbana, aunque también generó demandas que el Estado debía canalizar.\n\n- **Crecimiento de la sindicalización y organización obrera** (minería del cobre, industria): fortaleció a la sociedad civil como actor colectivo capaz de negociar y presionar.\n\n- **Presión inflacionaria crónica y dependencia del cobre**: debilitó al Estado en su capacidad de sostener políticas estables y en su legitimidad económica.\n\n- **Expansión educativa y crecimiento de la clase media y estudiantil**: fortaleció a la sociedad al ampliar la participación política y el debate público.\n\n- **Politización creciente del campesinado**: erosionó lentamente el poder oligárquico rural tradicional, redistribuyendo poder hacia sectores antes marginados.\n\n## Acontecimientos (puntuales)\n\n- **Elección presidencial de 1958** (triunfo de Jorge Alessandri por estrecho margen sobre Allende): reflejó y consolidó una competencia electoral plural, fortaleciendo la dimensión societal-institucional.\n\n- **Ley de Reforma Agraria de 1962 (Ley 15.020, \"reforma del macetero\")**: primer paso estatal para redistribuir tierras; fortaleció modestamente la capacidad estatal de intervenir en el orden agrario tradicional.\n\n- **Elección de Eduardo Frei Montalva (1964)** y programa de \"Revolución en Libertad\": fortaleció al Estado (proyecto reformista ambicioso desde arriba) buscando a la vez incorporar y movilizar a la sociedad.\n\n- **\"Chilenización\" del cobre (iniciada 1966)**: aumentó el control estatal sobre el recurso clave, fortaleciendo al Estado.\n\n- **Ley de Reforma Agraria de 1967 (Ley 16.640) y Ley de Sindicalización Campesina (1967)**: fortalecieron simultáneamente al Estado (capacidad redistributiva) y a la sociedad (organización campesina legalizada).\n\n- **Masacre de El Salvador (1966)**: represión de trabajadores del cobre; episodio que reveló tensiones y podría leerse como uso coercitivo del Estado frente a la movilización social.\n\n---\n\n**Nota de método**: Para un ensayo riguroso conviene verificar fechas y magnitudes en fuentes primarias, y explicitar que la clasificación \"fortalece/debilita\" es interpretativa dentro del modelo del \"corredor estrecho\".\n\n¿Quieres que desarrolle cómo estos elementos ubicarían a Chile respecto al \"corredor\" hacia 1967?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n1908-1917: <6.5, 5.5>\n1918-1927: <6.0, 6.5>\n1928-1937: <5.5, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <5.5, 7.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1958-1967\n- state_power (float, 0-10): poder absoluto del Estado al final de 1958-1967\n- society_change (float): cambio de society_power respecto a 1948-1957\n- state_change (float): cambio de state_power respecto a 1948-1957\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1968-1977": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1968-1977, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1958-1967, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1968-1977:\n# Chile 1968-1977 según el marco de Acemoğlu y Robinson\n\nNota preliminar: en el marco del \"corredor estrecho\", la libertad surge del equilibrio entre un Estado capaz (Leviatán) y una sociedad movilizada que lo controla. El período 1968-1977 en Chile ilustra una salida catastrófica del corredor: una intensa movilización social y expansión estatal seguidas del colapso hacia un \"Leviatán despótico\".\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Reforma agraria acelerada (1967 en adelante, intensificada bajo Frei y Allende):** transfirió tierras y desmanteló la estructura latifundista. Fortaleció la capacidad organizativa de la sociedad rural (sindicalización campesina) pero también expandió el poder redistributivo del Estado.\n\n- **Movilización y sindicalización crecientes:** aumento sostenido de la afiliación sindical, cordones industriales, juntas de abastecimiento (JAP). Fortaleció el poder de la sociedad organizada de base.\n\n- **Polarización ideológica progresiva:** erosión del centro político y radicalización de izquierda y derecha. Debilitó la capacidad de compromiso institucional (el \"efecto Reina Roja\" de negociación se rompe), socavando tanto la legitimidad del Estado como la cohesión social.\n\n- **Deterioro macroeconómico bajo la Unidad Popular:** hiperinflación, escasez, déficit fiscal, mercado negro. Debilitó materialmente al Estado (capacidad fiscal) y a la sociedad (capacidad de subsistencia autónoma).\n\n- **Estatización/nacionalización creciente de la economía:** control estatal del cobre, banca e industrias (área de propiedad social). Aumentó formalmente la capacidad estatal, pero sin capacidad administrativa correspondiente (Estado \"de papel\").\n\n- **Reestructuración neoliberal post-1975 (\"los Chicago Boys\"):** shock de austeridad, apertura comercial, retirada del Estado de la economía. Debilitó a la sociedad organizada (atomización) mientras el Estado ganaba control coercitivo pero cedía capacidad reguladora económica.\n\n## Acontecimientos (puntuales)\n\n- **Elección presidencial de Salvador Allende (1970):** llegada al poder de la Unidad Popular por vía electoral. Fortalecimiento inicial de la sociedad movilizada dentro del marco institucional.\n\n- **Nacionalización del cobre (1971, aprobación unánime en el Congreso):** ampliación abrupta de la capacidad extractiva y económica del Estado.\n\n- **\"Paro de octubre\" de 1972 (huelga de camioneros y gremios):** paralización organizada por sectores de la sociedad civil opositora. Demostró poder de la sociedad para bloquear al Estado, agudizando la ingobernabilidad.\n\n- **Elecciones parlamentarias de marzo de 1973:** confirmaron el bloqueo político; ninguno de los bandos obtuvo capacidad de resolver el conflicto institucionalmente.\n\n- **Golpe de Estado del 11 de septiembre de 1973:** ruptura violenta. Colapso del Estado democrático y de la sociedad movilizada; inicio del \"Leviatán despótico\".\n\n- **Represión sistemática post-golpe (creación de la DINA en 1974):** desapariciones, tortura, ejecuciones. Fortalecimiento drástico del poder coercitivo estatal y aplastamiento del poder de la sociedad (proscripción de partidos y sindicatos).\n\n- **Disolución del Congreso Nacional y suspensión de la Constitución de 1925 (1973):** eliminación de los contrapesos institucionales.\n\n- **\"Operación Cóndor\" y desmantelamiento de organizaciones (1975-1977):** consolidación represiva transnacional; supresión final de la capacidad de resistencia autónoma de la sociedad.\n\n---\n**Síntesis según el marco:** Chile pasó de una intensa —pero descoordinada y polarizada— movilización social (1968-1973) que desbordó la capacidad del Estado, a una ruptura del corredor: el equilibrio se destruyó y el resultado fue un Estado despótico que aplastó a la sociedad en lugar de coexistir con ella.\n\n¿Te sería útil que ubicara estos elementos en un diagrama del corredor estrecho (ejes de poder estatal vs. poder social)?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n1908-1917: <6.5, 5.5>\n1918-1927: <6.0, 6.5>\n1928-1937: <5.5, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <5.5, 7.5>\n1958-1967: <7.0, 8.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1968-1977\n- state_power (float, 0-10): poder absoluto del Estado al final de 1968-1977\n- society_change (float): cambio de society_power respecto a 1958-1967\n- state_change (float): cambio de state_power respecto a 1958-1967\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1978-1987": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1978-1987, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1968-1977, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1978-1987:\n# Chile 1978-1987 en el marco de *The Narrow Corridor*\n\nNota conceptual: en el marco de Acemoğlu y Robinson, el régimen de Pinochet representa un caso de \"Leviatán Despótico\" — Estado fuerte con sociedad reprimida. El interés analítico está en cómo la sociedad civil comenzó a reconstruir capacidad de movilización pese al dominio estatal.\n\n## Tendencias (procesos lentos)\n\n- **Reformas económicas neoliberales (\"Chicago Boys\")**: privatizaciones, apertura comercial y disciplina fiscal desde fines de los 70. *Fortaleció al Estado* en términos de capacidad tecnocrática y legitimidad de crecimiento, aunque redujo su rol interventor directo.\n\n- **Institucionalización autoritaria vía la Constitución de 1980**: dio marco jurídico duradero al régimen, con transición diseñada a favor de las Fuerzas Armadas. *Fortaleció al Estado* (Leviatán) y buscó blindar su poder frente a la sociedad.\n\n- **Crisis de la deuda y colapso económico (1982-1983)**: recesión severa, quiebras y desempleo masivo. *Debilitó al Estado* (erosionó legitimidad y forzó rescates estatales) y *activó a la sociedad* al generar descontento transversal.\n\n- **Reorganización gradual de partidos y sindicatos en la clandestinidad/semilegalidad**: reconstrucción de redes políticas (desde la DC hasta la izquierda) y sindicales. *Fortaleció a la sociedad* al reconstruir su capacidad de coordinación.\n\n- **Rol creciente de la Iglesia Católica y la Vicaría de la Solidaridad**: protección de derechos humanos y espacio organizativo protegido. *Fortaleció a la sociedad* al ofrecer un paraguas institucional a la disidencia.\n\n- **Urbanización y crecimiento de poblaciones marginales**: base social para las protestas. *Fortaleció (potencialmente) a la sociedad* como reservorio de movilización.\n\n## Acontecimientos (puntuales)\n\n- **Plebiscito/Consulta Nacional de 1978**: instrumento para legitimar a Pinochet ante presiones internacionales. *Fortaleció al Estado* en el corto plazo.\n\n- **Aprobación de la Constitución (plebiscito de septiembre de 1980)**: consolidó el orden institucional autoritario. *Fortaleció al Estado*.\n\n- **Protestas Nacionales (1983-1986)**: ciclo de movilizaciones masivas iniciado en 1983, encabezado inicialmente por sindicatos (cobre). *Fortaleció a la sociedad* al demostrar capacidad de desafío colectivo.\n\n- **Creación de la Alianza Democrática y el Acuerdo Nacional (1985)**: coordinación opositora moderada. *Fortaleció a la sociedad* mediante articulación política.\n\n- **Atentado contra Pinochet (septiembre de 1986, FPMR)**: fracasó y dio pretexto para nueva represión y estado de sitio. *Debilitó a la sociedad* (dividió a la oposición y legitimó al Estado represor).\n\n- **Descubrimiento de arsenales de Carrizal Bajo (1986)**: reforzó la línea dura del régimen. *Fortaleció al Estado* en su discurso de seguridad.\n\n- **Represión y estados de excepción recurrentes** (p. ej. respuestas a las protestas, \"caso Degollados\" 1985, \"Caso Quemados\" 1986): *Fortaleció al Estado* en capacidad coercitiva, pero *erosionó su legitimidad* interna e internacional.\n\n- **Visita del Papa Juan Pablo II (1987)**: dio visibilidad internacional y respaldo implícito a la reconciliación y apertura. *Fortaleció a la sociedad*.\n\n---\n\n¿Quieres que extienda el análisis al período 1988-1990 (plebiscito del \"No\" y transición), donde el marco del \"corredor angosto\" se vuelve especialmente relevante?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n1908-1917: <6.5, 5.5>\n1918-1927: <6.0, 6.5>\n1928-1937: <5.5, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <5.5, 7.5>\n1958-1967: <7.0, 8.0>\n1968-1977: <2.0, 8.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1978-1987\n- state_power (float, 0-10): poder absoluto del Estado al final de 1978-1987\n- society_change (float): cambio de society_power respecto a 1968-1977\n- state_change (float): cambio de state_power respecto a 1968-1977\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1988-1997": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1988-1997, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1978-1987, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1988-1997:\n# Chile 1988–1997 en el marco de *The Narrow Corridor*\n\nEn el marco de Acemoğlu y Robinson, la clave es el equilibrio dinámico entre capacidad estatal y capacidad de la sociedad para controlar y responsabilizar al Estado (el \"efecto Reina Roja\"). El período post-plebiscito chileno es un caso de recuperación de poder social frente a un Estado que había sido \"despótico\" bajo la dictadura, con \"amarres\" institucionales que limitaron esa recuperación.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Crecimiento económico sostenido (\"milagro chileno\"):** expansión del PIB (~7% anual promedio) y reducción de la pobreza (de ~40% a ~23%). Fortaleció al **Estado** (recursos fiscales, legitimidad) y parcialmente a la **sociedad** (clases medias, autonomía material), aunque con desigualdad persistente.\n\n- **Continuidad del modelo neoliberal y del Estado subsidiario:** privatizaciones, apertura comercial y limitación del rol estatal en lo social. Debilitó la capacidad redistributiva y organizativa de la **sociedad** (sindicatos debilitados por el Plan Laboral heredado).\n\n- **Persistencia de los \"enclaves autoritarios\" constitucionales (Constitución de 1980):** senadores designados y vitalicios, sistema binominal, autonomía militar, Consejo de Seguridad Nacional. Sostuvo un **Estado tutelado** por poderes fácticos, limitando el control democrático de la **sociedad**.\n\n- **Reactivación gradual de la sociedad civil:** reconstrucción de partidos, ONG, organizaciones de derechos humanos y movimientos vecinales tras años de represión. Fortaleció a la **sociedad**, aunque con una desmovilización relativa tras el retorno democrático.\n\n- **Institucionalización de la Concertación:** consolidación de una coalición de centro-izquierda que gobernó por consenso y \"democracia de los acuerdos\". Fortaleció la estabilidad del **Estado**, pero moderó la asertividad de la **sociedad** (política de acuerdos por encima de la movilización).\n\n## Acontecimientos (puntuales)\n\n- **Plebiscito del 5 de octubre de 1988:** el \"No\" (~56%) derrotó la continuidad de Pinochet. Fortaleció decisivamente a la **sociedad** al reabrir la contienda democrática dentro del corridor.\n\n- **Reformas constitucionales de 1989 (plebiscito de julio):** negociadas entre oposición y régimen; ampliaron ciertos espacios democráticos pero conservaron los amarres. Fortalecieron moderadamente a la **sociedad**, consolidando también un **Estado** limitado.\n\n- **Elección y asunción de Patricio Aylwin (1989/1990):** primer gobierno democrático. Fortaleció a la **sociedad** y relegitimó al **Estado**.\n\n- **Informe Rettig (Comisión de Verdad y Reconciliación, 1991):** documentó violaciones de DD.HH. Fortaleció a la **sociedad** (verdad, memoria), pero enfrentó resistencia militar.\n\n- **Asesinato de Jaime Guzmán (abril 1991):** tensionó la transición y reforzó discursos de seguridad. Efecto ambiguo, tendió a favorecer posiciones que reforzaban el **Estado** coercitivo.\n\n- **\"Boinazo\" (mayo 1993):** despliegue de tropas por Pinochet presionando al gobierno. Evidenció el poder militar y **debilitó** la autonomía del **Estado** civil frente a los poderes fácticos.\n\n- **Elección de Eduardo Frei Ruiz-Tagle (1993):** continuidad concertacionista con amplio respaldo. Consolidó al **Estado** democrático.\n\n- **Permanencia de Pinochet como Comandante en Jefe hasta 1998:** tutela militar constante durante todo el período, límite estructural al poder de la **sociedad** y del **Estado** civil.\n\n---\n\n**Síntesis:** El período muestra a Chile intentando entrar al \"corridor angosto\": la sociedad recupera poder (plebiscito, partidos, DD.HH.) mientras el Estado gana capacidad económica, pero los enclaves autoritarios y la tutela militar mantienen un equilibrio asimétrico que limita el pleno control social sobre el Estado.\n\n¿Deseas que profundice en alguno de estos elementos o en cómo A&R clasificarían específicamente el caso chileno respecto al corridor?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n1908-1917: <6.5, 5.5>\n1918-1927: <6.0, 6.5>\n1928-1937: <5.5, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <5.5, 7.5>\n1958-1967: <7.0, 8.0>\n1968-1977: <2.0, 8.5>\n1978-1987: <4.0, 8.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1988-1997\n- state_power (float, 0-10): poder absoluto del Estado al final de 1988-1997\n- society_change (float): cambio de society_power respecto a 1978-1987\n- state_change (float): cambio de state_power respecto a 1978-1987\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1998-2007": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1998-2007, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1988-1997, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1998-2007:\n# Chile 1998-2007 en el marco de *The Narrow Corridor*\n\nNota metodológica: en el marco de Acemoğlu y Robinson, el \"corredor estrecho\" requiere un equilibrio dinámico entre el poder del Estado (Leviatán) y el poder de la sociedad civil que lo vigila y contiene. Chile en este período muestra tanto la consolidación democrática tras Pinochet como la persistencia de \"enclaves autoritarios\".\n\n## Tendencias (procesos lentos: institucionales, económicos, demográficos)\n\n- **Crecimiento económico sostenido y consolidación del modelo neoliberal**: continuidad del modelo exportador y de mercado. Fortaleció la *capacidad* del Estado (recaudación, gasto social focalizado) pero, según los propios AR, el modelo dejó desigualdades que limitaban el poder efectivo de amplios sectores de la sociedad.\n\n- **Erosión gradual de los \"enclaves autoritarios\"**: senadores designados y vitalicios, sistema binominal, tutela militar heredados de la Constitución de 1980 fueron debilitándose progresivamente. Su reducción **fortaleció a la sociedad** frente al Estado tutelado por las FF.AA.\n\n- **Reducción de la pobreza y expansión de la clase media**: descenso significativo de la pobreza medida por ingresos, aumento de acceso a educación superior y consumo. Ambivalente: fortaleció capacidades sociales pero generó endeudamiento y expectativas insatisfechas.\n\n- **Profesionalización y despolitización relativa de las Fuerzas Armadas**: reducción paulatina de su rol tutelar sobre la política civil, **fortaleciendo al Estado democrático** y la supremacía civil.\n\n- **Maduración de una sociedad civil y cultura de derechos humanos**: acumulación de organizaciones, agrupaciones de víctimas y demanda de verdad/justicia. **Fortaleció a la sociedad** en su capacidad de exigir rendición de cuentas.\n\n## Acontecimientos (puntuales)\n\n- **Detención de Pinochet en Londres (octubre 1998)** a solicitud del juez Garzón: acontecimiento decisivo que rompió la impunidad simbólica; **debilitó al enclave autoritario y fortaleció a la sociedad** y al poder judicial en materia de DD.HH.\n\n- **Fin del mandato de Pinochet como Comandante en Jefe y su paso al Senado como vitalicio (1998)**: transición institucional que a la vez removió su poder militar directo.\n\n- **Retorno de Pinochet a Chile (2000) y desafuero**: los procesos judiciales posteriores (causas por violaciones de DD.HH.) **fortalecieron la capacidad del poder judicial y la sociedad** para exigir justicia.\n\n- **Informe Valech / Comisión Nacional sobre Prisión Política y Tortura (2004)**: reconocimiento estatal de la tortura sistemática; **fortaleció a la sociedad** al validar sus demandas y ampliar la legitimidad del Estado democrático.\n\n- **Reformas constitucionales de 2005 (bajo Lagos)**: eliminación de senadores designados y vitalicios, restauración de la facultad presidencial de remover a los altos mandos militares. Acontecimiento clave que **fortaleció al Estado democrático y a la sociedad**, acercando a Chile al \"corredor\".\n\n- **Elección de Michelle Bachelet (2006)**, primera presidenta mujer y ella misma víctima de la dictadura: señal simbólica de normalización democrática.\n\n- **\"Revolución Pingüina\" (movilización estudiantil secundaria, 2006)**: primera gran movilización social masiva post-transición; **fortaleció a la sociedad** al reactivar la capacidad de presión colectiva sobre el Estado en materia educativa.\n\n- **Muerte de Pinochet (diciembre 2006)** sin condena firme: cierre de una etapa; polarizó pero también reforzó el relato democrático dominante.\n\n---\n\n**Observación de síntesis**: en términos del marco, el período muestra a Chile moviéndose hacia el interior del \"corredor\": el Estado democrático gana autonomía respecto a la tutela militar (reformas de 2005) mientras la sociedad recupera capacidad de movilización (2006), aunque las desigualdades del modelo económico seguían limitando el equilibrio.\n\n¿Desea que profundice en alguno de estos elementos o en cómo AR conceptualizarían específicamente los \"enclaves autoritarios\"?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n1908-1917: <6.5, 5.5>\n1918-1927: <6.0, 6.5>\n1928-1937: <5.5, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <5.5, 7.5>\n1958-1967: <7.0, 8.0>\n1968-1977: <2.0, 8.5>\n1978-1987: <4.0, 8.0>\n1988-1997: <6.0, 7.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1998-2007\n- state_power (float, 0-10): poder absoluto del Estado al final de 1998-2007\n- society_change (float): cambio de society_power respecto a 1988-1997\n- state_change (float): cambio de state_power respecto a 1988-1997\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "2008-2017": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 2008-2017, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1998-2007, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 2008-2017:\n# Chile 2008-2017 en el marco de *The Narrow Corridor*\n\nNota preliminar: en el marco de Acemoğlu y Robinson, la \"libertad\" reside en el equilibrio dinámico entre un Estado capaz y una sociedad movilizada que lo controla (el \"efecto Reina Roja\"). A continuación distingo tendencias lentas de acontecimientos puntuales.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Consolidación fiscal y capacidad estatal vía cobre/regla fiscal**: la regla de balance estructural y los fondos soberanos (FEES) permitieron respuesta contracíclica ante la crisis de 2008-09. *Fortaleció al Estado* (capacidad económica y administrativa).\n\n- **Expansión y madurez del movimiento estudiantil**: crecimiento sostenido de la organización estudiantil secundaria y universitaria desde 2006 (los \"pingüinos\") hacia una demanda estructural sobre educación. *Fortaleció a la sociedad* (capacidad de movilización y agenda propia).\n\n- **Erosión de la legitimidad del \"modelo\" heredado de la dictadura**: cuestionamiento creciente al sistema de AFP, la educación de mercado y la Constitución de 1980. Debilita la aceptación pasiva de instituciones existentes. *Fortaleció a la sociedad*, *tensionó al Estado* en su forma vigente.\n\n- **Crecimiento de una clase media endeudada y con expectativas insatisfechas**: reducción de pobreza pero alta desigualdad y precariedad percibida, base social de las protestas. *Fortaleció a la sociedad civil* (capacidad de exigencia).\n\n- **Descrédito de partidos e instituciones tradicionales**: caída sostenida de confianza en el Congreso, partidos y élite política-empresarial. Ambivalente: *debilitó al Estado* (legitimidad de la clase dirigente), pero también puede debilitar la capacidad de la sociedad de canalizar demandas institucionalmente.\n\n- **Conflicto mapuche crónico en La Araucanía**: escalada de disputas territoriales y uso de legislación antiterrorista. *Debilitó al Estado* en su legitimidad y monopolio de coerción en la zona; expresa tensión entre Estado y una parte de la sociedad.\n\n## Acontecimientos (puntuales)\n\n- **Crisis financiera global (2008-2009)** y respuesta estatal con estímulo fiscal: *fortaleció al Estado* al demostrar capacidad de gestión.\n\n- **Terremoto y tsunami del 27F (2010)**: prueba de la capacidad de respuesta estatal (fallas iniciales en alerta), reconstrucción posterior. Mixto: *tensionó y luego reforzó al Estado*.\n\n- **Movilizaciones estudiantiles de 2011** (\"Chilean Winter\"): protesta masiva por educación gratuita y de calidad. *Fortaleció fuertemente a la sociedad civil* y forzó la agenda estatal.\n\n- **Elección de líderes estudiantiles al Congreso (2013)**: Boric, Jackson, Vallejo, Cariola entran al Parlamento. *Fortaleció a la sociedad* al institucionalizar su voz dentro del Estado.\n\n- **Segundo gobierno de Bachelet y paquete de reformas (2014-2017)**: reforma tributaria, reforma educacional (fin al lucro/copago), reforma laboral y **reforma al sistema binominal (2015)** hacia representación proporcional. *Fortaleció capacidad y representatividad del Estado*, en respuesta a la presión social.\n\n- **Casos de corrupción y financiamiento ilegal de la política (Penta, SQM, Caval, 2015)**: escándalos que golpearon a élite política y empresarial. *Debilitaron la legitimidad del Estado/élite*, pero *fortalecieron a la sociedad* como fiscalizadora y motor de reformas de probidad.\n\n- **Ley de despenalización del aborto en tres causales (2017)**: avance en autonomía y derechos. *Fortaleció a la sociedad civil* frente a poderes de veto tradicionales.\n\n- **Inicio del proceso constituyente participativo de Bachelet (2016)**: cabildos ciudadanos, sin desenlace en el período. *Fortaleció a la sociedad* como impulso, aunque de capacidad estatal limitada para concretarlo.\n\n---\n**Lectura de conjunto**: el período muestra una sociedad crecientemente movilizada y capaz (efecto Reina Roja activo), presionando a un Estado con alta capacidad fiscal pero baja legitimidad de élite. Las tensiones acumuladas (2008-2017) prefiguran el estallido de 2019.\n\n¿Quieres que profundice en alguno de estos elementos o que los ubique explícitamente respecto al \"corredor\"?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n1908-1917: <6.5, 5.5>\n1918-1927: <6.0, 6.5>\n1928-1937: <5.5, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <5.5, 7.5>\n1958-1967: <7.0, 8.0>\n1968-1977: <2.0, 8.5>\n1978-1987: <4.0, 8.0>\n1988-1997: <6.0, 7.5>\n1998-2007: <6.5, 7.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 2008-2017\n- state_power (float, 0-10): poder absoluto del Estado al final de 2008-2017\n- society_change (float): cambio de society_power respecto a 1998-2007\n- state_change (float): cambio de state_power respecto a 1998-2007\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "2018-2027": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 2018-2027, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 2008-2017, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 2018-2027:\n# Chile 2018-2027 en el marco de *The Narrow Corridor*\n\n**Nota metodológica:** Mi conocimiento se extiende con fiabilidad hasta principios de 2025; los eventos de 2025-2027 los señalo con menor certeza o los omito. El marco de Acemoğlu-Robinson distingue el \"Leviatán encadenado\" (equilibrio entre Estado capaz y sociedad movilizada). Aplico esa lente abajo.\n\n## Tendencias (lentas: institucionales, económicas, demográficas)\n\n- **Erosión de la legitimidad institucional heredada de la Constitución de 1980** — debilitó al Estado en su capacidad de representación consensuada, aunque abrió espacio a la sociedad para reclamar cambios.\n\n- **Crecimiento sostenido de la desigualdad percibida y estancamiento de la movilidad social** pese a décadas de reducción de pobreza — alimentó la desconfianza social hacia el Estado; fortaleció potencialmente la capacidad de movilización de la sociedad.\n\n- **Fortalecimiento gradual de movimientos sociales organizados** (feminista, estudiantil, ambiental, pueblos originarios) — fortaleció a la sociedad civil.\n\n- **Envejecimiento demográfico y crisis del sistema de pensiones (AFP)** — tensión estructural que debilitó la confianza en las instituciones estatales.\n\n- **Ola migratoria significativa (venezolana, haitiana, colombiana)** — presionó la capacidad estatal (servicios, seguridad, integración) y generó tensiones sociales; efecto mixto.\n\n- **Deterioro de la seguridad pública y aumento del crimen organizado** — debilitó la capacidad efectiva del Estado (monopolio de la violencia) y erosionó la percepción de protección social.\n\n- **Polarización política y fragmentación del sistema de partidos** — debilitó la capacidad del Estado de generar acuerdos estables.\n\n## Acontecimientos (puntuales)\n\n- **Estallido social de octubre de 2019** — episodio de movilización masiva que fortaleció temporalmente la voz de la sociedad, pero también expuso y tensionó los límites de la capacidad estatal (represión, denuncias de DD.HH.).\n\n- **Acuerdo por la Paz y una Nueva Constitución (noviembre 2019)** — respuesta institucional que canalizó el conflicto; intento de recalibrar el equilibrio Estado-sociedad.\n\n- **Plebiscito de entrada (octubre 2020)**: aprobación abrumadora de redactar nueva Constitución — expresión de poder social movilizado.\n\n- **Pandemia de COVID-19 (2020-2021)** — expandió temporalmente el poder estatal (estados de excepción, retiros de fondos de AFP forzados por presión legislativa/social); efecto ambivalente.\n\n- **Elección de Gabriel Boric (2021, asume 2022)** — llegada al poder de liderazgo surgido de movimientos sociales.\n\n- **Rechazo del primer texto constitucional (plebiscito de salida, septiembre 2022)** — la sociedad rechazó la propuesta; freno al proyecto refundacional.\n\n- **Rechazo del segundo proceso constitucional (diciembre 2023)** — cierre del ciclo constituyente sin reemplazo de la Carta de 1980; retorno a la estabilidad del statu quo pero con frustración acumulada.\n\n- **(2024-2027, menor certeza):** continuidad de la agenda de seguridad y debates sobre reforma de pensiones y sistema político, en un contexto de fragmentación legislativa.\n\n---\n\n**Lectura general:** El período muestra un intento intenso de recalibrar el \"corredor estrecho\": una sociedad fuertemente movilizada (2019) empujó reformas, pero la incapacidad de traducirlas en un nuevo pacto constitucional (2022-2023) y el deterioro de la seguridad sugieren riesgo de un Estado que pierde capacidad efectiva sin ganar legitimidad renovada.\n\n¿Quieres que profundice en algún punto o corrija con datos más recientes que tú manejes de 2025-2027?\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 3.5>\n1828-1837: <2.5, 5.5>\n1838-1847: <3.0, 6.5>\n1848-1857: <3.0, 7.0>\n1858-1867: <4.0, 7.0>\n1868-1877: <5.0, 7.0>\n1878-1887: <4.5, 8.0>\n1888-1897: <5.0, 6.5>\n1898-1907: <5.5, 6.0>\n1908-1917: <6.5, 5.5>\n1918-1927: <6.0, 6.5>\n1928-1937: <5.5, 6.5>\n1938-1947: <6.5, 7.5>\n1948-1957: <5.5, 7.5>\n1958-1967: <7.0, 8.0>\n1968-1977: <2.0, 8.5>\n1978-1987: <4.0, 8.0>\n1988-1997: <6.0, 7.5>\n1998-2007: <6.5, 7.5>\n2008-2017: <7.5, 7.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 2018-2027\n- state_power (float, 0-10): poder absoluto del Estado al final de 2018-2027\n- society_change (float): cambio de society_power respecto a 2008-2017\n- state_change (float): cambio de state_power respecto a 2008-2017\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)"
  },
  "score_response": {
    "1818-1827": "{\"society_power\": 3.0, \"state_power\": 3.5, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"Independencia y turbulencia pol\\u00edtica tras derrota espa\\u00f1ola\", \"reasoning\": \"Tras la independencia de 1818, el Estado chileno era incipiente y d\\u00e9bil, con autoridad disputada entre caudillos y facciones (o'higginistas, pipiolos, pelucones) y capacidad fiscal limitada; la sociedad civil estaba dominada por \\u00e9lites terratenientes y la Iglesia, con escasa organizaci\\u00f3n aut\\u00f3noma y participaci\\u00f3n popular casi nula.\"}",
    "1828-1837": "{\"society_power\": 2.5, \"state_power\": 5.5, \"society_change\": -0.5, \"state_change\": 2.0, \"key_event\": \"Orden portaliano y Constituci\\u00f3n de 1833 tras Lircay\", \"reasoning\": \"El triunfo conservador en Lircay, el orden portaliano, la Constituci\\u00f3n autoritaria de 1833 y la consolidaci\\u00f3n fiscal-militar elevaron marcadamente la capacidad estatal (a un nivel moderado-fuerte), mientras la represi\\u00f3n del disenso, el sufragio censitario y la liquidaci\\u00f3n del experimento liberal contuvieron y debilitaron levemente a una sociedad ya fr\\u00e1gil.\"}",
    "1838-1847": "{\"society_power\": 3.0, \"state_power\": 6.5, \"society_change\": 0.5, \"state_change\": 1.0, \"key_event\": \"Yungay y consolidaci\\u00f3n del orden portaliano bajo Bulnes\", \"reasoning\": \"La victoria en Yungay, la sucesi\\u00f3n ordenada Prieto-Bulnes, la expansi\\u00f3n fiscal y la proyecci\\u00f3n territorial afianzaron un Estado fuerte (6.5); la Universidad de Chile y la esfera p\\u00fablica emergente (exiliados argentinos, Movimiento de 1842) elevaron modestamente a una sociedad a\\u00fan d\\u00e9bil y olig\\u00e1rquicamente restringida (3.0).\"}",
    "1848-1857": "{\"society_power\": 3.0, \"state_power\": 7.0, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"Represi\\u00f3n de 1851 y consolidaci\\u00f3n del Estado portaliano de Montt\", \"reasoning\": \"El auge exportador, la expansi\\u00f3n de infraestructura/burocracia, la derrota de la Revoluci\\u00f3n de 1851 y el C\\u00f3digo de Bello afianzan un Estado fuerte y centralizado (sube a 7.0); la sociedad civil emergente (Sociedad de la Igualdad, prensa, liberalismo) fue reprimida y disuelta, dejando el poder social sin avance neto pese a nuevos alineamientos plurales.\"}",
    "1858-1867": "{\"society_power\": 4.0, \"state_power\": 7.0, \"society_change\": 1.0, \"state_change\": 0.0, \"key_event\": \"Fin era Montt, pol\\u00edtica de fusi\\u00f3n y nacimiento del Partido Radical\", \"reasoning\": \"El Estado mantiene su fuerte capacidad (reprime la revoluci\\u00f3n de 1859, moviliza en la guerra contra Espa\\u00f1a), pero no crece m\\u00e1s porque el autoritarismo montista cede a la conciliaci\\u00f3n bajo P\\u00e9rez; la sociedad se fortalece con amnist\\u00edas, prensa liberal-radical, clubes y la institucionalizaci\\u00f3n del Partido Radical en 1863.\"}",
    "1868-1877": "{\"society_power\": 5.0, \"state_power\": 7.0, \"society_change\": 1.0, \"state_change\": 0.0, \"key_event\": \"Reforma electoral de 1874 y avance liberal-anticlerical\", \"reasoning\": \"La reforma electoral de 1874, las reformas anticlericales y el florecimiento de prensa, clubes y asociaciones pol\\u00edticas ampliaron notablemente la capacidad organizativa de la sociedad; el Estado sigui\\u00f3 fuerte y estable (bonanza minera, ferrocarriles, sucesiones ordenadas), pero la crisis econ\\u00f3mica de mediados de la d\\u00e9cada contrarrest\\u00f3 las ganancias fiscales, dejando su poder neto sin cambio.\"}",
    "1878-1887": "{\"society_power\": 4.5, \"state_power\": 8.0, \"society_change\": -0.5, \"state_change\": 1.0, \"key_event\": \"Guerra del Pac\\u00edfico y renta del salitre fortalecen al Estado\", \"reasoning\": \"El triunfo b\\u00e9lico, la anexi\\u00f3n de Tarapac\\u00e1 con su renta salitrera, la ocupaci\\u00f3n de la Araucan\\u00eda y las leyes laicas expandieron decisivamente la capacidad militar, fiscal y territorial del Estado (7.0\\u21928.0), mientras el orden olig\\u00e1rquico consolidado limit\\u00f3 la participaci\\u00f3n popular y solo dej\\u00f3 g\\u00e9rmenes obreros a\\u00fan incipientes, reduciendo levemente el contrapeso social relativo (5.0\\u21924.5).\"}",
    "1888-1897": "{\"society_power\": 5.0, \"state_power\": 6.5, \"society_change\": 0.5, \"state_change\": -1.5, \"key_event\": \"Guerra Civil de 1891 y triunfo del r\\u00e9gimen parlamentario olig\\u00e1rquico\", \"reasoning\": \"La derrota del Ejecutivo de Balmaceda, la Ley de Comuna Aut\\u00f3noma y el predominio congresista debilitaron el Estado central pese al robusto fisco salitrero; la urbanizaci\\u00f3n, la clase obrera incipiente y la vida c\\u00edvica ampliaron modestamente el poder social, aunque la pol\\u00edtica sigui\\u00f3 capturada por \\u00e9lites olig\\u00e1rquicas.\"}",
    "1898-1907": "{\"society_power\": 5.5, \"state_power\": 6.0, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"Auge del movimiento obrero y represi\\u00f3n estatal (Santa Mar\\u00eda)\", \"reasoning\": \"La sociedad popular se organiz\\u00f3 de forma aut\\u00f3noma (mancomunales, huelgas, prensa obrera) pese a la exclusi\\u00f3n pol\\u00edtica, subiendo levemente; el Estado, con fuerte capacidad fiscal del salitre pero debilitado por el parlamentarismo olig\\u00e1rquico y las rotativas ministeriales, retrocedi\\u00f3 pese a su brutal coerci\\u00f3n puntual.\"}",
    "1908-1917": "{\"society_power\": 6.5, \"state_power\": 5.5, \"society_change\": 1.0, \"state_change\": -0.5, \"key_event\": \"Organizaci\\u00f3n obrera creciente; fundaci\\u00f3n del POS (1912)\", \"reasoning\": \"El auge del proletariado salitrero, la densificaci\\u00f3n de sindicatos, mutuales y prensa obrera, y la institucionalizaci\\u00f3n pol\\u00edtica con el Partido Obrero Socialista fortalecieron notablemente a la sociedad civil; mientras tanto, la debilidad ejecutiva de la Rep\\u00fablica Parlamentaria y el shock fiscal de la Primera Guerra Mundial sobre el salitre erosionaron levemente la capacidad estatal, pese a su disposici\\u00f3n represiva (Santa Mar\\u00eda de Iquique).\"}",
    "1918-1927": "{\"society_power\": 6.0, \"state_power\": 6.5, \"society_change\": -0.5, \"state_change\": 1.0, \"key_event\": \"Constituci\\u00f3n de 1925, Carabineros y autoritarismo de Ib\\u00e1\\u00f1ez\", \"reasoning\": \"La movilizaci\\u00f3n obrera y de clases medias creci\\u00f3 hasta mediados de la d\\u00e9cada, pero la represi\\u00f3n (San Gregorio, La Coru\\u00f1a) y sobre todo el ascenso de Ib\\u00e1\\u00f1ez en 1927 debilitaron a la sociedad; simult\\u00e1neamente la Constituci\\u00f3n de 1925, las leyes sociales y la unificaci\\u00f3n policial en Carabineros fortalecieron notablemente la capacidad institucional y coercitiva del Estado.\"}",
    "1928-1937": "{\"society_power\": 5.5, \"state_power\": 6.5, \"society_change\": -0.5, \"state_change\": 0.0, \"key_event\": \"Dictadura de Ib\\u00e1\\u00f1ez, Gran Depresi\\u00f3n, ca\\u00edda y restauraci\\u00f3n constitucional\", \"reasoning\": \"La dictadura de Ib\\u00e1\\u00f1ez y las represiones (R\\u00e1nquil) debilitaron temporalmente a la sociedad, aunque su capacidad de movilizaci\\u00f3n se reafirm\\u00f3 al derrocar a Ib\\u00e1\\u00f1ez y formar el Frente Popular; el Estado se fortaleci\\u00f3 institucionalmente (Constituci\\u00f3n de 1925, intervencionismo, coerci\\u00f3n) pero fue golpeado por la Depresi\\u00f3n y la inestabilidad de 1931-1932, dejando su poder neto estable en torno a 6.5.\"}",
    "1938-1947": "{\"society_power\": 6.5, \"state_power\": 7.5, \"society_change\": 1.0, \"state_change\": 1.0, \"key_event\": \"Frente Popular y CORFO: Estado desarrollista y sociedad movilizada\", \"reasoning\": \"La creaci\\u00f3n de la CORFO y la expansi\\u00f3n del Estado desarrollista fortalecieron notablemente la capacidad estatal (de 6.5 a 7.5), mientras la urbanizaci\\u00f3n, el sindicalismo y los partidos de masas gobernantes (Frente Popular, apoyo comunista) elevaron el poder de la sociedad (de 5.5 a 6.5), pese a la exclusi\\u00f3n rural persistente y el viraje represivo final de 1947.\"}",
    "1948-1957": "{\"society_power\": 5.5, \"state_power\": 7.5, \"society_change\": -1.0, \"state_change\": 0.0, \"key_event\": \"\\\"Ley Maldita\\\" proscribe al PC y reprime al movimiento obrero\", \"reasoning\": \"La Ley de Defensa Permanente de la Democracia (1948) proscribi\\u00f3 al PC y reprimi\\u00f3 al sindicalismo, golpeando a la sociedad organizada, mientras el voto femenino y la CUT (1953) s\\u00f3lo compensaron parcialmente hacia el final; el Estado mantuvo su fuerza coercitiva y desarrollista (CORFO) pese a la inflaci\\u00f3n y la crisis del ISI, sin ganancia neta clara.\"}",
    "1958-1967": "{\"society_power\": 7.0, \"state_power\": 8.0, \"society_change\": 1.5, \"state_change\": 0.5, \"key_event\": \"Movilizaci\\u00f3n popular y reformas de la \\\"Revoluci\\u00f3n en Libertad\\\"\", \"reasoning\": \"La sindicalizaci\\u00f3n obrera y campesina, la urbanizaci\\u00f3n, la expansi\\u00f3n de la clase media/estudiantil y la competencia electoral plural densificaron notablemente la vida c\\u00edvica aut\\u00f3noma, elevando el poder de la sociedad; el proyecto reformista de Frei, la chilenizaci\\u00f3n del cobre y las reformas agrarias ampliaron la capacidad estatal de intervenci\\u00f3n y redistribuci\\u00f3n, reforzando modestamente al Estado pese a la inflaci\\u00f3n cr\\u00f3nica.\"}",
    "1968-1977": "{\"society_power\": 2.0, \"state_power\": 8.5, \"society_change\": -5.0, \"state_change\": 0.5, \"key_event\": \"Golpe de 1973 y represi\\u00f3n de la DINA\", \"reasoning\": \"La intensa movilizaci\\u00f3n de 1968-1973 (Allende, sindicalizaci\\u00f3n, paros) colaps\\u00f3 con el golpe de 1973, cuya represi\\u00f3n sistem\\u00e1tica (DINA, proscripci\\u00f3n de partidos y sindicatos) atomiz\\u00f3 a la sociedad; el Estado se volvi\\u00f3 coercitivamente abrumador aunque su capacidad administrativa-fiscal qued\\u00f3 erosionada por la crisis previa.\"}",
    "1978-1987": "{\"society_power\": 4.0, \"state_power\": 8.0, \"society_change\": 2.0, \"state_change\": -0.5, \"key_event\": \"Protestas Nacionales (1983-1986) reactivan la sociedad civil\", \"reasoning\": \"La sociedad se recupera notablemente desde su punto m\\u00e1s reprimido (2.0) gracias a las Protestas Nacionales, la Iglesia/Vicar\\u00eda, la reorganizaci\\u00f3n de partidos y sindicatos, aunque la represi\\u00f3n y el atentado fallido de 1986 limitan su avance; el Estado sigue siendo un Leviat\\u00e1n desp\\u00f3tico fuerte, blindado por la Constituci\\u00f3n de 1980 y su capacidad coercitiva, pero pierde algo de legitimidad tras la crisis de la deuda de 1982-83.\"}",
    "1988-1997": "{\"society_power\": 6.0, \"state_power\": 7.5, \"society_change\": 2.0, \"state_change\": -0.5, \"key_event\": \"Plebiscito de 1988 y transici\\u00f3n democr\\u00e1tica pactada\", \"reasoning\": \"El triunfo del \\\"No\\\", el retorno de partidos, ONG y comisiones de DD.HH. recuperan fuerte poder social tras la represi\\u00f3n; el Estado sigue capaz y con recursos crecientes, pero pierde algo de autonom\\u00eda coercitiva por los enclaves autoritarios y la tutela militar (boinazo, Pinochet como comandante en jefe).\"}",
    "1998-2007": "{\"society_power\": 6.5, \"state_power\": 7.5, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"Reformas de 2005 y reactivaci\\u00f3n c\\u00edvica (Revoluci\\u00f3n Ping\\u00fcina)\", \"reasoning\": \"La eliminaci\\u00f3n de enclaves autoritarios (reformas 2005), el desafuero de Pinochet, el Informe Valech y la reactivaci\\u00f3n de la movilizaci\\u00f3n social (2006) fortalecieron modestamente a la sociedad civil; el Estado gan\\u00f3 autonom\\u00eda frente a la tutela militar pero su capacidad administrativa ya era alta, por lo que se mantiene estable en un nivel fuerte.\"}",
    "2008-2017": "{\"society_power\": 7.5, \"state_power\": 7.5, \"society_change\": 1.0, \"state_change\": 0.0, \"key_event\": \"Movilizaci\\u00f3n estudiantil de 2011 y ciclo de reformas de Bachelet\", \"reasoning\": \"La sociedad se fortalece notablemente (movimiento estudiantil masivo, l\\u00edderes que entran al Congreso, sociedad fiscalizadora ante esc\\u00e1ndalos de corrupci\\u00f3n, avances en derechos), consolidando un efecto Reina Roja activo. El Estado mantiene alta capacidad fiscal y administrativa (regla estructural, respuesta a la crisis 2008 y al 27F, reformas institucionales), pero la ganancia de capacidad se compensa con la erosi\\u00f3n de legitimidad de la \\u00e9lite, dejando el poder estatal estable.\"}",
    "2018-2027": "{\"society_power\": 7.5, \"state_power\": 6.5, \"society_change\": 0.0, \"state_change\": -1.0, \"key_event\": \"Estallido social 2019 y fallido ciclo constituyente\", \"reasoning\": \"La sociedad se mantuvo intensamente movilizada (estallido de 2019, plebiscitos, movimientos sociales robustos), sosteniendo un poder alto (~7.5); el Estado conserv\\u00f3 burocracia y capacidad, pero el deterioro de la seguridad, el crimen organizado, la fragmentaci\\u00f3n pol\\u00edtica y la incapacidad de generar un nuevo pacto constitucional erosionaron su alcance efectivo y legitimidad (7.5\\u21926.5).\"}"
  }
}

==> experiments/results_lang/chile__ensemble-mean__en.json <==
{
  "country": "Chile",
  "model": "ensemble-mean (English)",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 3.5,
    "1828-1837": 3.0,
    "1838-1847": 3.725,
    "1848-1857": 4.025,
    "1858-1867": 5.2,
    "1868-1877": 6.1,
    "1878-1887": 5.9,
    "1888-1897": 6.65,
    "1898-1907": 6.7,
    "1908-1917": 7.225,
    "1918-1927": 6.625,
    "1928-1937": 7.25,
    "1938-1947": 7.425,
    "1948-1957": 7.325,
    "1958-1967": 8.2,
    "1968-1977": 2.8,
    "1978-1987": 4.5,
    "1988-1997": 6.925,
    "1998-2007": 7.625,
    "2008-2017": 8.4,
    "2018-2027": 8.55
  },
  "state_power": {
    "1818-1827": 4.0,
    "1828-1837": 6.0,
    "1838-1847": 7.075,
    "1848-1857": 7.425,
    "1858-1867": 7.575,
    "1868-1877": 7.475,
    "1878-1887": 8.4,
    "1888-1897": 7.275,
    "1898-1907": 7.425,
    "1908-1917": 7.025,
    "1918-1927": 7.8,
    "1928-1937": 7.075,
    "1938-1947": 8.05,
    "1948-1957": 8.075,
    "1958-1967": 8.55,
    "1968-1977": 9.175,
    "1978-1987": 8.425,
    "1988-1997": 7.525,
    "1998-2007": 8.075,
    "2008-2017": 8.075,
    "2018-2027": 7.55
  },
  "key_event": {},
  "reasoning": {},
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results_lang/chile__ensemble-mean__es.json <==
{
  "country": "Chile",
  "model": "ensemble-mean (Spanish)",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 3.675,
    "1828-1837": 3.0,
    "1838-1847": 3.575,
    "1848-1857": 4.025,
    "1858-1867": 5.125,
    "1868-1877": 6.1,
    "1878-1887": 6.1,
    "1888-1897": 6.775,
    "1898-1907": 7.05,
    "1908-1917": 7.575,
    "1918-1927": 6.9,
    "1928-1937": 7.0,
    "1938-1947": 7.6,
    "1948-1957": 7.525,
    "1958-1967": 8.325,
    "1968-1977": 3.325,
    "1978-1987": 4.85,
    "1988-1997": 6.875,
    "1998-2007": 7.525,
    "2008-2017": 8.25,
    "2018-2027": 8.375
  },
  "state_power": {
    "1818-1827": 3.75,
    "1828-1837": 5.95,
    "1838-1847": 7.0,
    "1848-1857": 7.575,
    "1858-1867": 7.675,
    "1868-1877": 7.725,
    "1878-1887": 8.575,
    "1888-1897": 7.2,
    "1898-1907": 7.1,
    "1908-1917": 6.6,
    "1918-1927": 7.425,
    "1928-1937": 7.225,
    "1938-1947": 7.95,
    "1948-1957": 8.025,
    "1958-1967": 8.525,
    "1968-1977": 8.55,
    "1978-1987": 8.55,
    "1988-1997": 7.525,
    "1998-2007": 7.925,
    "2008-2017": 7.875,
    "2018-2027": 7.175
  },
  "key_event": {},
  "reasoning": {},
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results_lang/chile__gemini-gemini-2.5-pro__es.json <==
{
  "country": "Chile",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 5.2,
    "1828-1837": 4.0,
    "1838-1847": 4.3,
    "1848-1857": 4.1,
    "1858-1867": 5.5,
    "1868-1877": 6.5,
    "1878-1887": 6.2,
    "1888-1897": 7.8,
    "1898-1907": 8.0,
    "1908-1917": 8.2,
    "1918-1927": 6.2,
    "1928-1937": 6.8,
    "1938-1947": 7.5,
    "1948-1957": 8.2,
    "1958-1967": 8.8,
    "1968-1977": 1.5,
    "1978-1987": 3.8,
    "1988-1997": 6.8,
    "1998-2007": 7.9,
    "2008-2017": 8.7,
    "2018-2027": 8.2
  },
  "state_power": {
    "1818-1827": 3.5,
    "1828-1837": 5.8,
    "1838-1847": 7.0,
    "1848-1857": 7.8,
    "1858-1867": 7.5,
    "1868-1877": 7.2,
    "1878-1887": 8.6,
    "1888-1897": 5.8,
    "1898-1907": 6.2,
    "1908-1917": 5.5,
    "1918-1927": 7.5,
    "1928-1937": 7.0,
    "1938-1947": 8.0,
    "1948-1957": 7.7,
    "1958-1967": 8.6,
    "1968-1977": 9.5,
    "1978-1987": 9.2,
    "1988-1997": 7.0,
    "1998-2007": 7.8,
    "2008-2017": 7.3,
    "2018-2027": 6.3
  },
  "key_event": {
    "1818-1827": "Lucha por la formación del Estado tras la independencia.",
    "1828-1837": "Victoria conservadora en la guerra civil y Constitución de 1833.",
    "1838-1847": "Consolidation of the Portalian state after victory in war.",
    "1848-1857": "La derrota de la Revolución de 1851 consolida el poder estatal.",
    "1858-1867": "Liberalización política limita al ejecutivo y fortalece al Congreso.",
    "1868-1877": "Reformas liberales que limitan al ejecutivo y secularizan el Estado.",
    "1878-1887": "Victory in the War of the Pacific and saltpeter boom.",
    "1888-1897": "Guerra Civil de 1891 e instauración de la República Parlamentaria.",
    "1898-1907": "Rise of organized labor and brutal state repression ('Cuestión Social').",
    "1908-1917": "Crisis del salitre por la PGM y auge del movimiento obrero.",
    "1918-1927": "The 1925 Constitution creates a strong presidentialist state.",
    "1928-1937": "Great Depression triggers state collapse and authoritarian reconstruction.",
    "1938-1947": "Creación de CORFO y el Estado desarrollista",
    "1948-1957": "Women's suffrage and union unification versus state repression.",
    "1958-1967": "Frei's 'Revolución en Libertad' empowers both state and society.",
    "1968-1977": "Golpe de Estado de 1973 y consolidación de la dictadura.",
    "1978-1987": "National protests from 1983 challenge the military dictatorship.",
    "1988-1997": "El plebiscito de 1988 y la transición a la democracia.",
    "1998-2007": "Reformas subordinan a militares y la \"Revolución Pingüina\" muestra poder social.",
    "2008-2017": "The massive student protests of 2011 and subsequent mobilizations.",
    "2018-2027": "Estallido social y los fracasados procesos constitucionales."
  },
  "reasoning": {
    "1818-1827": "El incipiente Estado era débil, con una autoridad disputada por las élites regionales, lo que limitaba su control territorial y capacidad administrativa. Por el contrario, una sociedad dominada por facciones aristocráticas organizadas demostró ser lo suficientemente fuerte como para derrocar gobiernos e impedir la consolidación de un poder central.",
    "1828-1837": "La victoria conservadora en la guerra civil y la Constitución de 1833 establecieron un Estado autoritario y centralizado, aniquilando a la oposición liberal y restringiendo drásticamente la participación, lo que aumentó masivamente el poder estatal a costa del de la sociedad.",
    "1838-1847": "The state's power surged due to the victory over the Peru-Bolivian Confederation and the undisputed consolidation of the 1833 Constitution. Society saw a slight strengthening through the emergence of an independent press and intellectual circles, though its overall power remained limited.",
    "1848-1857": "El poder del Estado creció inmensamente tras aplastar la Revolución de 1851 e imponer la uniformidad legal con el Código Civil. Los intentos de la sociedad por organizarse fueron brutalmente reprimidos, lo que debilitó su capacidad para desafiar al gobierno central.",
    "1858-1867": "La capacidad coercitiva y administrativa del Estado se mantuvo fuerte, como demostró al aplastar la rebelión de 1859. Sin embargo, la posterior apertura liberal bajo Pérez y el auge de los partidos políticos fortalecieron a la sociedad, que ahora podía limitar al poder ejecutivo a través del Congreso.",
    "1868-1877": "El poder de la sociedad creció significativamente gracias a reformas que limitaron al presidente (fin de la reelección) y crearon un poder judicial independiente, empoderando al Congreso y las élites. Aunque el Estado ganó funciones seculares y unificó la ley (Código Penal), estas nuevas restricciones y una severa crisis fiscal redujeron ligeramente su poder ejecutivo concentrado.",
    "1878-1887": "The state's power surged immensely due to the victory in the War of the Pacific and the vast new saltpeter revenues, which funded military and bureaucratic expansion. Society's power slightly receded as the state's secularizing laws weakened the Church, a key civic institution, an effect only partially offset by expanded male suffrage.",
    "1888-1897": "La victoria de las fuerzas congresistas en la Guerra Civil de 1891 debilitó drásticamente el poder ejecutivo del Estado e instauró un régimen parlamentario que subordinó el gobierno a la élite oligárquica, aumentando inmensamente el poder de esta facción de la sociedad.",
    "1898-1907": "The state demonstrated greater coercive capacity through violent repression (Iquique massacre) and administrative reach with legal reforms, despite a weak executive. Society's power increased as the organized labor movement emerged as a new, potent force capable of mass mobilization, adding to the continued dominance of the parliamentary oligarchy.",
    "1908-1917": "La sociedad se fortaleció con la consolidación de un movimiento obrero nacional (FOCH), que se sumó a la ya poderosa élite parlamentaria. Al mismo tiempo, el Estado se debilitó gravemente por la crisis fiscal causada por la Primera Guerra Mundial, que diezmó sus ingresos del salitre y agravó su parálisis ejecutiva.",
    "1918-1927": "Military interventions and the new 1925 Constitution dismantled the parliamentary system, radically increasing the state's executive power. This broke the oligarchy's control, and while new social movements were rising, overall societal power to constrain the now-strengthened state was diminished.",
    "1928-1937": "The state's power collapsed into anarchy (1931-32) before being forcefully rebuilt under Alessandri, ending slightly weaker due to its demonstrated fragility. Society was repressed but also showed its power by ousting a dictator and, crucially, built lasting organizational strength through new mass political parties like the Socialists and the Popular Front.",
    "1938-1947": "El poder del Estado creció decisivamente con la creación de la CORFO y su nuevo rol planificador, alcanzando una capacidad de intervención económica sin precedentes. Simultáneamente, el poder de la sociedad se fortaleció con la consolidación del movimiento sindical y la clase media, que accedieron directamente a la política a través del Frente Popular.",
    "1948-1957": "Society's power grew significantly with women's suffrage and the creation of the CUT union confederation, fostering massive mobilization. The state's administrative capacity was weakened by economic crisis, though it demonstrated high coercive power by outlawing the Communist Party and violently suppressing protests.",
    "1958-1967": "The state gained immense economic power via the 'Chilenización del Cobre' and a strong reformist mandate, expanding its capacity. Simultaneously, society's organizational density surged through state-sponsored 'Promoción Popular' and the growth of mass political parties, creating a dynamic of intense competition.",
    "1968-1977": "El golpe de Estado de 1973 reemplazó un Estado democrático colapsado por la polarización con una dictadura militar que elevó el poder estatal a un nivel despótico y aniquiló sistemáticamente a la sociedad civil organizada.",
    "1978-1987": "The state institutionalized its overwhelming power with the 1980 Constitution, but its absolute authority was slightly eroded by the protests. These protests, born from economic crisis, marked the rebirth of an organized civil society, moving from near-total atomization to a renewed capacity for mobilization.",
    "1988-1997": "La sociedad civil demostró un poder inmenso al derrotar a la dictadura en el plebiscito, forzando una transición que elevó su poder. Al mismo tiempo, el poder del Estado se redujo al pasar de una autocracia casi absoluta a una democracia tutelada, cuyo poder estaba limitado por enclaves autoritarios y la autonomía militar.",
    "1998-2007": "El Estado consolidó su poder democrático al subordinar a las Fuerzas Armadas (reformas de 2005), mientras la sociedad civil demostró una capacidad de movilización sin precedentes desde 1990 con la masiva protesta estudiantil de 2006.",
    "2008-2017": "A cycle of massive social mobilizations, amplified by digital tools and fueled by corruption scandals, significantly empowered civil society. This eroded the state's legitimacy and political capital, weakening it despite its administrative capacities remaining robust.",
    "2018-2027": "La legitimidad y capacidad del Estado se erosionaron por la protesta y la fragmentación política, mientras que la sociedad demostró un inmenso poder de veto mediante la movilización masiva y los plebiscitos, aunque esta energía luego se disipó en fatiga."
  },
  "events_trends_prompt": {
    "1818-1827": "",
    "1828-1837": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1828-1837 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1828-1837. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1838-1847": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1838-1847 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1838-1847. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1848-1857": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1848-1857 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1848-1857. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1858-1867": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1858-1867 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1858-1867. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1868-1877": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1868-1877 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1868-1877. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1878-1887": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1878-1887 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1878-1887. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1888-1897": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1888-1897 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1888-1897. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1898-1907": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1898-1907 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1898-1907. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1908-1917": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1908-1917 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1908-1917. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1918-1927": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1918-1927 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1918-1927. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1928-1937": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1928-1937 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1928-1937. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1938-1947": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1938-1947 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1938-1947. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1948-1957": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1948-1957 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1948-1957. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1958-1967": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1958-1967 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1958-1967. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1968-1977": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1968-1977 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1968-1977. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1978-1987": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1978-1987 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1978-1987. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1988-1997": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1988-1997 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1988-1997. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1998-2007": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1998-2007 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1998-2007. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "2008-2017": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n2008-2017 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 2008-2017. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "2018-2027": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n2018-2027 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 2018-2027. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ..."
  },
  "events_trends_response": {
    "1818-1827": "",
    "1828-1837": "Claro, aquí están los principales acontecimientos y tendencias en Chile (1828-1837) analizados bajo el marco de Acemoğlu y Robinson, enfocándose en el poder del Estado y de la sociedad.\n\nEste período es crucial, ya que marca la transición de un Estado débil y una sociedad faccionalizada (cercano al \"Leviatán Ausente\" donde prima la anarquía) hacia la construcción de un Estado centralizado y autoritario (un \"Leviatán Despótico\" en ciernes), saliendo así del corredor por el lado del poder estatal excesivo.\n\n---\n\n### **Tendencias (1828-1837)**\n\n*   **Consolidación fiscal a través del comercio exterior:** El creciente rol de Valparaíso como puerto principal del Pacífico Sur generó un flujo constante y centralizado de ingresos aduaneros. Esta base fiscal autónoma fue fundamental para financiar un ejército y una burocracia leales al gobierno central, en lugar de a caudillos locales.\n    *   **Efecto:** Fortaleció masivamente al **Estado**.\n\n*   **Agotamiento social con la inestabilidad política:** Tras años de luchas de facciones (el período de los \"Ensayos Constitucionales\"), una parte importante de la élite terrateniente y mercantil desarrolló un profundo anhelo de orden y estabilidad, incluso a costa de las libertades políticas. Esto creó un consenso social que legitimó la imposición de un gobierno fuerte y autoritario.\n    *   **Efecto:** Debilitó a la **sociedad** (en su capacidad de resistir al autoritarismo) y, a su vez, fortaleció al **Estado** al darle un mandato para imponer el orden.\n\n*   **Desarrollo de una ideología de Estado centralista y autoritaria:** El pensamiento de Diego Portales y sus aliados, que priorizaba el orden sobre la libertad y la autoridad impersonal del Estado sobre las lealtades personales o regionales, se convirtió en la ideología dominante de la élite gobernante tras la guerra civil.\n    *   **Efecto:** Fortaleció inmensamente al **Estado** a nivel conceptual e institucional.\n\n### **Acontecimientos (1828-1837)**\n\n*   **Guerra Civil de 1829-1830:** El conflicto armado entre los bandos pipiolo (liberal/federalista) y pelucón (conservador/centralista), que culminó en la Batalla de Lircay. La victoria conservadora no fue solo un cambio de gobierno, sino la aniquilación militar y política de un proyecto alternativo que favorecía el poder de las provincias (sociedad regional) sobre el poder central.\n    *   **Efecto:** Fortaleció decisivamente al **Estado** (encarnado por el bando vencedor) y debilitó a la **sociedad** (al eliminar violentamente a una de sus facciones organizadas más importantes).\n\n*   **Promulgación de la Constitución de 1833:** Este documento institucionalizó el proyecto conservador. Creó un poder ejecutivo extremadamente fuerte con amplias facultades de emergencia, un sufragio altamente censitario que excluía a la mayoría de la población, y eliminó la autonomía provincial. Fue la herramienta legal para construir un \"Leviatán\" poderoso y poco constreñido.\n    *   **Efecto:** Fortaleció al **Estado** (dándole un marco legal autoritario y duradero) y debilitó a la **sociedad** (restringiendo drásticamente su capacidad de participación y control sobre el poder).\n\n*   **Declaración de Guerra contra la Confederación Perú-Boliviana (1836):** La guerra es un clásico mecanismo de construcción estatal. Exigió la movilización de recursos nacionales, la supresión de la disidencia interna en nombre de la unidad nacional y la centralización del mando militar y político.\n    *   **Efecto:** Fortaleció al **Estado** al unificar a la élite contra un enemigo externo y justificar medidas de control interno excepcionales.\n\n*   **Asesinato de Diego Portales (1837):** Aunque fue un acto de rebelión (un sector de la sociedad/ejército desafiando al Estado), su resultado paradójicamente consolidó el poder estatal. El asesinato convirtió a Portales en un mártir de la causa del orden y la nación, unificando a la opinión pública de la élite en favor de la guerra y del gobierno autoritario que él había diseñado.\n    *   **Efecto:** Fortaleció la legitimidad y la cohesión interna del **Estado**.",
    "1838-1847": "Claro. Aplicando el marco de Acemoğlu y Robinson al período 1838-1847 en Chile, se pueden identificar las siguientes tendencias y acontecimientos que afectaron el equilibrio de poder entre el Estado y la sociedad. Este período, enmarcado en gran parte por la presidencia de Manuel Bulnes, fue de consolidación institucional y crecimiento, sentando las bases del poder del \"Leviatán\" chileno.\n\n---\n\n### **Tendencias (1838-1847)**\n\n*   **Consolidación del orden institucional \"Portaliano\":** La vigencia indiscutida de la Constitución de 1833 durante esta década consolidó un modelo de Estado fuertemente centralizado, con un poder ejecutivo preponderante y sufragio censitario. Esta estabilidad institucional fue la tendencia más importante del período.\n    *   **Efecto:** Fortaleció masivamente al **Estado**, al dotarlo de un marco legal estable y herramientas para ejercer su autoridad de manera vertical sobre el territorio y la sociedad.\n\n*   **Crecimiento económico basado en la exportación:** El auge de la minería de la plata (descubrimiento de Chañarcillo en 1832, pero con explotación creciente en este período) y la agricultura (trigo) generó una nueva riqueza y consolidó a una elite económica.\n    *   **Efecto:** Fortaleció tanto al **Estado** (a través de los ingresos fiscales por impuestos de aduana) como a un sector específico de la **sociedad** (la oligarquía terrateniente y minera), que a su vez se entrelazó con el poder estatal.\n\n*   **Desarrollo de una incipiente esfera pública y prensa:** La aparición y consolidación de periódicos como *El Mercurio de Valparaíso* y el surgimiento de debates intelectuales crearon un espacio, aunque limitado, para la discusión de ideas fuera del control directo del gobierno.\n    *   **Efecto:** Fortaleció a la **sociedad**, al proveerle de un canal para articular intereses, críticas y una identidad cultural propia, germen de la futura oposición liberal.\n\n### **Acontecimientos (1838-1847)**\n\n*   **Consecuencias de la victoria en la Guerra contra la Confederación Perú-Boliviana (sellada en la Batalla de Yungay, enero de 1839):** La victoria militar generó una ola de orgullo nacional y legitimó enormemente al gobierno y a las fuerzas armadas como pilares del Estado. El prestigio del General Bulnes, héroe de la batalla, fue clave para su elección y para la estabilidad de su década de gobierno.\n    *   **Efecto:** Fortaleció decisivamente al **Estado**, consolidando su monopolio de la violencia y su legitimidad a través del nacionalismo.\n\n*   **Fundación de la Universidad de Chile (1842):** Impulsada por el Estado bajo la rectoría de Andrés Bello, fue creada para formar a la elite burocrática, profesional e intelectual que el país necesitaba. Fue un proyecto estatal explícito para nacionalizar el conocimiento y la administración.\n    *   **Efecto:** Fortaleció al **Estado** a corto plazo (al proveerle de funcionarios y un discurso oficial) y, paradójicamente, a la **sociedad** a largo plazo (al crear un centro de pensamiento crítico que eventualmente desafiaría al mismo Estado).\n\n*   **Toma de posesión del Estrecho de Magallanes y fundación de Fuerte Bulnes (1843):** Fue una acción directa y soberana del Estado para expandir su control territorial efectivo a zonas remotas y estratégicas, adelantándose a las potencias europeas.\n    *   **Efecto:** Fortaleció al **Estado**, demostrando su capacidad logística, militar y administrativa para proyectar su poder sobre todo el territorio nacional reclamado.\n\n*   **El \"Movimiento Intelectual de 1842\" y la fundación de la Sociedad Literaria:** La llegada de intelectuales exiliados (como Domingo F. Sarmiento) y el surgimiento de una generación de jóvenes chilenos (como José Victorino Lastarria) que debatían sobre la identidad nacional y las ideas liberales, marcó el nacimiento de una elite intelectual autónoma.\n    *   **Efecto:** Fortaleció a la **sociedad**, al crear un espacio organizado para el debate de ideas que no dependía del Estado y que sembró las semillas del pensamiento liberal que más tarde competiría por el poder.",
    "1848-1857": "Claro, aquí está el análisis del período 1848-1857 en Chile a través del marco de Acemoğlu y Robinson, distinguiendo entre tendencias y acontecimientos.\n\n### **Tendencias (1848-1857)**\n\n-   **Expansión económica ligada a los ciclos del oro (California y Australia):** El auge en la exportación de trigo y harina para abastecer estos mercados generó una importante riqueza. Esta tendencia **fortaleció tanto al Estado como a la sociedad**. El Estado aumentó sus ingresos fiscales, permitiéndole financiar proyectos de infraestructura y un aparato burocrático más robusto. Al mismo tiempo, fortaleció a un sector de la sociedad (la élite terrateniente y comercial emergente), dándole más recursos económicos y, potencialmente, más capacidad para influir en la política y organizarse.\n\n-   **Desarrollo de infraestructura estatal y modernización:** Durante este período, y especialmente bajo la presidencia de Manuel Montt (desde 1851), el Estado impulsó activamente la construcción del primer ferrocarril (Caldera-Copiapó, 1851; Santiago-Valparaíso) y líneas de telégrafo. Esta tendencia **fortaleció decisivamente al Estado**, ya que le permitió proyectar su poder militar, administrativo y económico de manera mucho más rápida y efectiva a través del territorio, mejorando su capacidad de control y sofocando rebeliones.\n\n-   **Articulación de una oposición liberal organizada:** Aunque el período es de hegemonía conservadora, la década vio el surgimiento y consolidación de un pensamiento liberal articulado en clubes políticos (como el Club de la Reforma) y prensa de oposición. Esta tendencia **fortaleció a la sociedad civil**, creando nuevas formas de asociación, debate y movilización política fuera de las estructuras tradicionales (Iglesia, aristocracia), con el objetivo explícito de desafiar y limitar el poder del Estado autoritario.\n\n### **Acontecimientos (1848-1857)**\n\n-   **Fundación de la Sociedad de la Igualdad (1850):** La creación de esta sociedad por Francisco Bilbao y Santiago Arcos fue un hito en la organización popular y de la élite liberal. Fue un evento que **fortaleció a la sociedad** al movilizar artesanos y jóvenes intelectuales en un proyecto político radical que desafiaba directamente el orden conservador. Sin embargo, su rápida y violenta supresión por parte del gobierno demostró la fuerza del Estado y su baja tolerancia a la disidencia organizada.\n\n-   **La Revolución de 1851:** Este fue el acontecimiento más significativo del período. Fue un levantamiento armado de élites liberales y provinciales (especialmente en Concepción y La Serena) contra la elección de Manuel Montt. Su derrota total y sangrienta a manos del ejército gubernamental **fortaleció masivamente el poder del Estado** (el \"Leviatán\" de Acemoğlu y Robinson). Demostró su monopolio de la violencia, centralizó aún más el poder en Santiago y debilitó gravemente a la facción de la sociedad que buscaba desafiarlo, forzando a sus líderes al exilio.\n\n-   **Promulgación del Código Civil (1855):** La obra de Andrés Bello, promulgada por el presidente Montt, fue un evento institucional de primer orden. **Fortaleció inmensamente al Estado** al unificar y racionalizar el marco legal en todo el país, reemplazando una confusa amalgama de leyes coloniales. Esto expandió enormemente la capacidad del Estado para regular la propiedad, los contratos y la vida familiar, consolidando su autoridad legal sobre la de otras instituciones como la Iglesia o las costumbres locales.\n\n-   **La \"Cuestión del Sacristán\" (1856):** Un conflicto interno de la Iglesia escaló hasta convertirse en una disputa entre el poder eclesiástico y el poder judicial del Estado. El presidente Montt respaldó a la Corte Suprema en contra del Arzobispo de Santiago. Este evento **fortaleció al Estado** al afirmar su supremacía jurisdiccional sobre la institución más poderosa y autónoma de la sociedad civil de la época: la Iglesia Católica. Marcó un punto de inflexión clave en la relación entre ambos poderes.",
    "1858-1867": "Claro, aquí está el análisis del período 1858-1867 en Chile, utilizando el marco de Acemoğlu y Robinson.\n\n---\n\n### **Tendencias (1858-1867)**\n\n*   **Avance de la Liberalización Política y Consolidación de Partidos:** Tras el autoritarismo del decenio de Manuel Montt, la década de 1860 bajo José Joaquín Pérez se caracterizó por una apertura política. La formación de la \"Fusión Liberal-Conservadora\" como coalición de gobierno y la creciente influencia del Congreso marcaron un cambio desde un poder ejecutivo casi absoluto hacia uno más negociado y controlado.\n    *   **Efecto:** **Debilitó el poder despótico del Estado** (específicamente, del poder ejecutivo) y **fortaleció a la Sociedad** al dar más poder e influencia a las élites organizadas en partidos políticos y en el parlamento, \"encadenando\" parcialmente al Leviatán.\n\n*   **Expansión de la Infraestructura y la Capacidad Estatal:** El Estado continuó su proyecto de modernización con la expansión de ferrocarriles (la línea Santiago-Valparaíso se completó en 1863) y telégrafos. Estas obras no solo impulsaron la economía, sino que permitieron al gobierno central proyectar su autoridad, mover tropas y recaudar impuestos de manera más eficiente en todo el territorio.\n    *   **Efecto:** **Fortaleció al Estado** al aumentar su capacidad logística, administrativa y fiscal.\n\n*   **Lenta Secularización y Tensión Iglesia-Estado:** La \"Cuestión del Sacristán\" (cuyos efectos políticos se consolidaron a partir de 1858) fracturó al partido Conservador y estableció un precedente de la supremacía del poder judicial del Estado sobre el fuero eclesiástico. Esta tendencia continuó a lo largo del período, erosionando la influencia política directa de la Iglesia Católica.\n    *   **Efecto:** **Fortaleció al Estado** al afirmar su soberanía sobre una de las instituciones más poderosas de la sociedad. A su vez, **modificó el poder de la Sociedad**, debilitando a su actor más tradicional (la Iglesia) pero fortaleciendo a los grupos seculares y liberales.\n\n### **Acontecimientos (1858-1867)**\n\n*   **La Revolución de 1859:** Una sublevación liberal radical en las provincias, principalmente en Copiapó y Talca, contra el gobierno autoritario de Montt y la candidatura de su sucesor designado, Antonio Varas. La rebelión fue aplastada de forma decisiva y violenta por el ejército estatal.\n    *   **Efecto:** A corto plazo, **fortaleció inmensamente el poder coercitivo del Estado**, demostrando su capacidad para sofocar cualquier desafío armado. Sin embargo, su alto costo político forzó la caída de la candidatura de Varas, lo que indirectamente abrió la puerta a la liberalización posterior.\n\n*   **La Elección de Consenso de José Joaquín Pérez (1861):** Ante la imposibilidad de imponer un sucesor, el sistema político optó por una figura de consenso, Pérez, quien gobernó con la Fusión Liberal-Conservadora. Este evento marcó el fin del \"decenio autoritario\".\n    *   **Efecto:** **Debilitó el poder del Estado** en su faceta ejecutiva y autoritaria, forzándolo a cogobernar. **Fortaleció a la Sociedad** al institucionalizar la negociación política entre diferentes facciones de la élite como mecanismo de gobierno.\n\n*   **La Guerra contra España (1865-1866):** Un conflicto naval en el que Chile se alió con Perú, Bolivia y Ecuador contra una escuadra española. El evento, aunque militarmente secundario (marcado por el bombardeo de Valparaíso), generó una fuerte cohesión nacional.\n    *   **Efecto:** **Fortaleció al Estado**, que asumió el rol de defensor de la soberanía nacional, centralizó el mando militar y galvanizó el patriotismo en torno a las instituciones estatales.\n\n*   **Promulgación de la Ley Interpretativa de la Constitución sobre Libertad de Cultos (1865):** Esta ley permitió a los no católicos practicar su religión en recintos privados y crear sus propias escuelas. Fue la primera reforma liberal significativa en materia religiosa.\n    *   **Efecto:** **Fortaleció al Estado** al legislar sobre un área previamente dominada por la Iglesia Católica, afirmando su soberanía. Al mismo tiempo, **fortaleció a la Sociedad** al expandir las libertades individuales y fomentar el pluralismo, componentes clave de una sociedad civil robusta y capaz de controlar al Estado.",
    "1868-1877": "Claro, aquí tienes un análisis de Chile entre 1868 y 1877, utilizando el marco de Acemoğlu y Robinson, centrado en los cambios en el poder del Estado y la sociedad civil.\n\nEste período corresponde al final de la presidencia de José Joaquín Pérez y la totalidad de la de Federico Errázuriz Zañartu, una fase clave de la \"República Liberal\" donde la sociedad, a través de sus élites liberales, buscó activamente limitar el poder del Estado centralizado heredado de la era conservadora.\n\n### **Tendencias (1868-1877)**\n\n*   **Proceso de secularización institucional:** Fue una tendencia sostenida durante toda la década. El debate sobre el rol de la Iglesia Católica en la educación, los registros civiles y la ley se intensificó. Esto reflejó el esfuerzo de una parte de la sociedad (élites liberales, masonería, intelectuales) por arrebatarle a la Iglesia su poder social y transferir esas funciones al Estado.\n    *   **Efecto:** Fortaleció al Estado secular (al asumir nuevas funciones) y fortaleció a la sociedad civil (al crear un espacio de libertades individuales y de pensamiento fuera del control eclesiástico).\n*   **Crecimiento económico y diversificación de las élites:** La continua expansión de la minería (plata, cobre) y la agricultura de exportación (trigo) consolidó a una élite económica (mineros, banqueros, grandes comerciantes) que no siempre coincidía con la tradicional aristocracia terrateniente. Esta nueva élite demandaba mayor libertad económica y política, y financió periódicos y clubes políticos para presionar por reformas.\n    *   **Efecto:** Fortaleció a la sociedad, creando nuevos centros de poder económico e influencia capaces de desafiar y negociar con el Estado.\n*   **Expansión de la infraestructura y la burocracia estatal:** El Estado continuó su expansión a través de la construcción de ferrocarriles, la mejora de puertos y el crecimiento del sistema educativo y administrativo. Aunque eran proyectos estatales, también conectaban y empoderaban a las regiones y a los actores económicos privados.\n    *   **Efecto:** Fortaleció al Estado (aumentando su capacidad logística y administrativa) y, a la vez, a la sociedad (facilitando el comercio y la comunicación, lo que ayudó a la articulación de intereses sociales a nivel nacional).\n\n### **Acontecimientos (1868-1877)**\n\n*   **Reforma constitucional que prohíbe la reelección presidencial (1871):** Impulsada por el Congreso al final del decenio de Pérez, esta fue una medida puntual y directa para limitar el poder del Presidente, la figura central del Estado autoritario del siglo XIX. Se buscaba evitar la perpetuación en el poder y la concentración de la autoridad ejecutiva.\n    *   **Efecto:** Debilitó el poder del Estado (específicamente del poder ejecutivo) y fortaleció a la sociedad (a través del Congreso y los partidos, que ganaron poder relativo).\n*   **Promulgación del Código Penal (1874):** Este hito reemplazó la dispersa legislación colonial con un cuerpo legal unificado y moderno. Crucialmente, tipificó delitos que antes estaban bajo la jurisdicción de la Iglesia (como la blasfemia o la sodomía), subordinándolos a la ley y los tribunales del Estado.\n    *   **Efecto:** Fortaleció masivamente al Estado, consolidando su monopolio sobre la justicia y la ley en detrimento de poderes paralelos como la Iglesia.\n*   **Ley de Organización y Atribuciones de los Tribunales (1875):** Esta ley fundamental estableció la independencia del Poder Judicial respecto del Ejecutivo. Creó una estructura judicial jerárquica y autónoma, un pilar del Estado de derecho liberal.\n    *   **Efecto:** Debilitó al Estado en su forma monolítica y ejecutivista, pero fortaleció la estructura estatal en su conjunto al crear un contrapeso interno. Primordialmente, fortaleció a la sociedad al garantizarle una vía de defensa contra el poder arbitrario del gobierno.\n*   **Inicio de la crisis económica internacional (c. 1875-1876):** La caída de los precios internacionales de la plata, el cobre y el trigo golpeó duramente a la economía chilena, altamente dependiente de las exportaciones. Esto provocó una crisis fiscal, desempleo y malestar social.\n    *   **Efecto:** Debilitó tanto al Estado (por la caída drástica de sus ingresos fiscales) como a la sociedad (por el empobrecimiento y la inestabilidad económica).",
    "1878-1887": "Claro, aquí está el análisis para Chile (1878-1887) bajo el marco de Acemoğlu y Robinson, distinguiendo entre tendencias y acontecimientos.\n\n### Tendencias (1878-1887)\n\n-   **El auge del ciclo del salitre:** Tras la anexión de Tarapacá y Antofagasta, el Estado chileno comenzó a recibir enormes ingresos fiscales a través de los impuestos a la exportación de nitratos. Esta fue una tendencia económica que transformó las finanzas públicas.\n    -   **Efecto:** **Fortaleció masivamente al Estado.** Proporcionó una capacidad fiscal sin precedentes para expandir la burocracia, invertir en obras públicas (ferrocarriles, escuelas) y modernizar el ejército, aumentando drásticamente el poder y alcance del \"Leviatán\" chileno.\n\n-   **El avance de la secularización:** Impulsado por los gobiernos liberales, hubo un esfuerzo sostenido por reducir el poder de la Iglesia Católica en la vida civil y fortalecer la autoridad del Estado sobre la población.\n    -   **Efecto:** **Fortaleció al Estado y debilitó a un pilar de la sociedad civil (la Iglesia).** El Estado asumió funciones (registro de nacimientos, matrimonios, defunciones) que antes eran monopolio de la Iglesia, erosionando el poder de una de las instituciones más influyentes y autónomas de la sociedad.\n\n-   **La consolidación del control territorial en el sur:** El proceso conocido como la \"Pacificación de la Araucanía\" entró en su fase final y definitiva durante este período, con la colonización y la imposición de la ley chilena en el territorio mapuche.\n    -   **Efecto:** **Fortaleció al Estado y debilitó a la sociedad mapuche.** Extendió el monopolio de la violencia y la administración del Estado a una vasta región que antes operaba con autonomía. Sometió a una sociedad previamente independiente al poder estatal, desarticulando sus estructuras políticas y económicas.\n\n### Acontecimientos (1878-1887)\n\n-   **La Guerra del Pacífico (1879-1884):** El conflicto bélico contra Perú y Bolivia fue el acontecimiento central del período. La victoria chilena fue decisiva y tuvo consecuencias territoriales y económicas inmediatas.\n    -   **Efecto:** **Fortaleció inmensamente al Estado.** La victoria no solo le entregó los territorios ricos en salitre, sino que también demostró una capacidad de movilización y organización militar superior, consolidando el prestigio y la autoridad del gobierno central tanto interna como externamente.\n\n-   **Promulgación de las \"Leyes Laicas\" (1883-1884):** En particular, la Ley de Cementerios Laicos (1883), la Ley de Matrimonio Civil (1884) y la Ley de Registro Civil (1884) fueron hitos legislativos concretos.\n    -   **Efecto:** **Fortaleció al Estado a expensas de la sociedad (Iglesia).** Estos actos legislativos formalizaron la supremacía del Estado sobre la Iglesia en asuntos civiles clave, un golpe directo al poder social y la influencia del clero.\n\n-   **Reforma a la Ley Electoral (1884):** El gobierno de Domingo Santa María promulgó una ley que eliminó el requisito de renta o patrimonio para votar, otorgando el derecho a sufragio a todos los hombres mayores de 25 años que supieran leer y escribir.\n    -   **Efecto:** **Fortaleció potencialmente a la sociedad civil.** Al ampliar la base electoral, esta reforma aumentó el número de ciudadanos con capacidad de influir en el Estado, abriendo un canal (aunque limitado por el alfabetismo y el género) para que la sociedad ejerciera control sobre el poder político. Fue un paso hacia el \"corredor estrecho\" al empoderar a la sociedad frente al Estado.",
    "1888-1897": "Claro, aquí está el análisis del período 1888-1897 en Chile a través del marco de Acemoğlu y Robinson.\n\n---\n\n### **Tendencias (1888-1897)**\n\n*   **Auge del ciclo salitrero y la dependencia fiscal:** La creciente riqueza generada por la exportación de salitre fortaleció simultáneamente al Estado y a una parte de la sociedad.\n    *   **Impacto:** **Fortaleció al Estado** al proporcionarle ingresos fiscales sin precedentes para financiar obras públicas y expandir su burocracia. Al mismo tiempo, **fortaleció a un poderoso segmento de la sociedad** (la oligarquía minera, bancaria y terrateniente) que controlaba esta riqueza y veía con recelo el creciente poder estatal. Esta tensión fue el caldo de cultivo del conflicto.\n\n*   **Consolidación de una élite oligárquica con un proyecto parlamentarista:** La élite económica, influenciada por las ideas parlamentarias europeas, buscaba limitar el poder del Presidente para proteger sus intereses económicos de la intervención estatal.\n    *   **Impacto:** **Fortaleció a la sociedad** (específicamente a su élite organizada en el Congreso), dándole la cohesión ideológica y la capacidad institucional para desafiar y controlar al poder ejecutivo del Estado.\n\n*   **Incipiente \"Cuestión Social\":** Aunque su auge fue posterior, en este período comenzaron a manifestarse las tensiones laborales en los centros mineros y urbanos, con las primeras huelgas y la formación de mutuales obreras.\n    *   **Impacto:** **Fortaleció marginalmente a la sociedad** al iniciar la organización de nuevos actores sociales (trabajadores) fuera del control de la élite tradicional. Sin embargo, en este período, el Estado y la élite aún no percibían a este grupo como un contrapeso significativo.\n\n### **Acontecimientos (1888-1897)**\n\n*   **El programa de obras públicas del presidente Balmaceda (1888-1890):** El presidente utilizó los ingresos del salitre para un ambicioso plan de construcción de escuelas, ferrocarriles y puertos, buscando nacionalizar parcialmente la industria salitrera.\n    *   **Impacto:** Fue un intento deliberado de **fortalecer al Estado** (el Leviatán), aumentando su capacidad, su rol en la economía y su independencia frente a la oligarquía. La sociedad oligárquica lo percibió como una amenaza directa a su poder.\n\n*   **La crisis constitucional de 1891 (Clausura del Congreso y Ley de Presupuestos):** Ante la negativa del Congreso a aprobar el presupuesto para 1891, Balmaceda lo prorrogó por decreto, rompiendo el orden constitucional.\n    *   **Impacto:** Un acto que buscaba **fortalecer decisivamente al Estado (poder ejecutivo)** sobre el control de la sociedad (poder legislativo), llevando el conflicto entre ambos poderes a un punto de quiebre.\n\n*   **La Guerra Civil de 1891:** Conflicto armado entre las fuerzas leales al Presidente (Ejército) y las leales al Congreso (Armada y élite económica). La victoria de las fuerzas congresistas culminó con el suicidio de Balmaceda.\n    *   **Impacto:** **Debilitó drásticamente al Estado** en su rama ejecutiva. La derrota del proyecto presidencialista representó el triunfo de un poderoso sector de la sociedad sobre el Leviatán, redefiniendo el equilibrio de poder para las décadas siguientes.\n\n*   **Instauración de la \"República Parlamentaria\" (post-1891):** El nuevo régimen institucional que surgió de la guerra subordinó el poder del Presidente a las mayorías cambiantes del Congreso.\n    *   **Impacto:** **Debilitó estructuralmente al Estado** (al presidente) y **fortaleció inmensamente a la sociedad** (a la élite oligárquica que controlaba el Congreso). El Estado perdió autonomía y capacidad de acción, convirtiéndose en un \"Leviatán encadenado\" o capturado por los intereses de una facción de la sociedad.",
    "1898-1907": "Claro, aquí tienes un análisis del período 1898-1907 en Chile a través del marco de Acemoğlu y Robinson, distinguiendo entre tendencias y acontecimientos que afectaron el poder del Estado y de la sociedad.\n\n---\n\n### **Tendencias (1898-1907)**\n\n*   **Agudización de la \"Cuestión Social\":** La rápida industrialización (salitre) y urbanización generaron una nueva clase obrera que vivía en condiciones precarias. Esta tendencia de largo plazo vio la consolidación de organizaciones obreras (mancomunales, sindicatos) que comenzaron a articular demandas colectivas.\n    *   **Efecto:** **Fortaleció a la sociedad civil**, que desarrolló nuevas formas de organización y movilización para desafiar el orden existente, aumentando su poder de negociación y presión.\n\n*   **Consolidación del Régimen Parlamentario Oligárquico:** El sistema político se caracterizó por un poder ejecutivo débil (Presidente) y un Congreso fuerte, dominado por la élite. La constante \"rotativa ministerial\" impedía la formulación de políticas estatales a largo plazo y la construcción de capacidades institucionales.\n    *   **Efecto:** **Debilitó al Estado** en su capacidad ejecutiva y de planificación, mientras **fortaleció a un sector de la sociedad (la élite oligárquica)** que controlaba el aparato legislativo para sus propios fines.\n\n*   **Dependencia fiscal del salitre:** La economía y las finanzas públicas dependían abrumadoramente de los impuestos a la exportación del salitre. Esto proveyó al Estado de inmensos recursos sin necesidad de gravar a la élite terrateniente o industrial.\n    *   **Efecto:** **Fortaleció al Estado** en su capacidad financiera (el \"Leviatán\" tenía dinero), pero este poder era capturado por la élite en el Congreso, que lo usaba para el clientelismo y proyectos de su interés en lugar de para un desarrollo institucional amplio.\n\n### **Acontecimientos (1898-1907)**\n\n*   **Huelga portuaria y \"Semana Roja\" de Valparaíso (1903):** Una de las primeras grandes huelgas generales del siglo, en protesta por el alza del precio de la carne, fue reprimida violentamente por las fuerzas armadas.\n    *   **Efecto:** Demostró el creciente poder de movilización de **la sociedad organizada (trabajadores)**. Al mismo tiempo, evidenció la disposición del **Estado** a usar su poder coercitivo para sofocar las demandas sociales, **fortaleciendo su rol represivo** en el corto plazo.\n\n*   **Promulgación del Código de Procedimiento Penal (1906):** Este hito legal modernizó y unificó las normas para la persecución de delitos en todo el territorio nacional, estableciendo un sistema más estructurado para la justicia.\n    *   **Efecto:** **Fortaleció al Estado** al aumentar su capacidad administrativa y judicial, consolidando su monopolio sobre la justicia y la aplicación de la ley, un pilar fundamental del \"Leviatán\".\n\n*   **Masacre de la Escuela Santa María de Iquique (1907):** El acontecimiento más emblemático del período. Una masiva huelga de trabajadores del salitre fue aplastada por el ejército, resultando en la muerte de cientos (posiblemente miles) de obreros y sus familias.\n    *   **Efecto:** Fue una demostración brutal del **poder coercitivo del Estado**, que actuó decisivamente para proteger los intereses económicos de la élite. A su vez, reveló la inmensa capacidad de organización de **la sociedad (movimiento obrero)**, que, aunque derrotada, se consolidó como un actor social de primer orden con una identidad forjada en el conflicto directo contra el Estado.",
    "1908-1917": "Claro. A continuación se presentan las tendencias y acontecimientos en Chile (1908-1917) analizados bajo el marco de Acemoğlu y Robinson, centrados en el poder relativo del Estado y la sociedad.\n\nEste período corresponde a la fase madura de la \"República Parlamentaria\", un sistema que, en términos del marco, se asemeja a un **\"Leviatán Encadenado\"** (*Shackled Leviathan*): un Estado con instituciones formales pero con su poder ejecutivo fuertemente limitado por una élite social y política organizada en el Congreso.\n\n---\n\n### **Tendencias (1908-1917)**\n\n-   **Agudización de la \"Cuestión Social\":** El crecimiento de un proletariado urbano y minero sin derechos laborales, viviendo en condiciones precarias, fue una tendencia de fondo. Esto provocó una organización obrera creciente en sindicatos y mutuales.\n    -   **Efecto:** **Fortaleció a la sociedad civil** al crear nuevos actores colectivos (el movimiento obrero) con capacidad de movilización y demandas concretas, que desafiaban tanto a la élite económica como a la inacción estatal.\n\n-   **Dependencia fiscal del salitre:** La economía y, crucialmente, los ingresos del Estado dependían abrumadoramente de los impuestos a la exportación del salitre. Esta dependencia generaba una gran volatilidad en las finanzas públicas, sujeta a los vaivenes del mercado mundial.\n    -   **Efecto:** Ambiguo. Por un lado, **fortaleció la capacidad del Estado** al proveerle de enormes recursos sin necesidad de imponer impuestos directos a la élite. Por otro, **debilitó estructuralmente al Estado** al hacerlo extremadamente vulnerable a shocks externos, como demostró el inicio de la Primera Guerra Mundial.\n\n-   **Consolidación de la disfuncionalidad parlamentaria:** La práctica de la \"rotativa ministerial\" y la primacía del Congreso sobre el Presidente se consolidaron, llevando a una parálisis gubernamental y a la incapacidad del Estado para implementar políticas a largo plazo o reformas sociales significativas.\n    -   **Efecto:** **Debilitó al Estado** en su capacidad ejecutiva y coherencia. El poder no estaba ausente, sino capturado y fragmentado por una facción de la sociedad (la oligarquía parlamentaria), impidiendo que el Leviatán actuara de forma autónoma.\n\n### **Acontecimientos (1908-1917)**\n\n-   **Fundación de la Federación Obrera de Chile (FOCH) (1909):** Aunque inicialmente mutualista, la creación de una organización de alcance nacional para los trabajadores marcó un hito en la articulación del movimiento obrero.\n    -   **Efecto:** **Fortaleció decisivamente a la sociedad civil**, dándole una estructura y una voz más potente y unificada para presionar por sus intereses frente al Estado y los empleadores.\n\n-   **Inicio de la Primera Guerra Mundial (1914):** El conflicto europeo interrumpió bruscamente el comercio del salitre, principal pilar fiscal de Chile, al cerrar el mercado alemán. Esto provocó una crisis económica, desempleo masivo y agitación social.\n    -   **Efecto:** **Debilitó drásticamente al Estado** al colapsar su principal fuente de ingresos. Al mismo tiempo, el descontento social resultante **fortaleció la presión de la sociedad civil** sobre un aparato estatal repentinamente empobrecido e ineficaz.\n\n-   **Promulgación de la \"Ley de la Silla\" (1914):** Esta fue una de las primeras leyes laborales de Chile, que obligaba a los empleadores a proporcionar asientos a sus empleados. Aunque modesta, fue una victoria simbólica del movimiento obrero.\n    -   **Efecto:** Demostró un ligero reequilibrio. **Fortaleció a la sociedad civil** al mostrar que su presión podía traducirse en legislación. Simultáneamente, representó un tímido **fortalecimiento del Estado** en su capacidad regulatoria, al intervenir por primera vez, aunque mínimamente, en la relación capital-trabajo, un pequeño paso hacia el \"Corredor Estrecho\".",
    "1918-1927": "Claro, aquí están los principales acontecimientos y tendencias en Chile durante 1918-1927, analizados bajo el marco de Acemoğlu y Robinson, con un enfoque en el poder relativo del Estado y la sociedad.\n\n### **Tendencias (1918-1927)**\n\n-   **Agudización de la \"Cuestión Social\":** El crecimiento de un proletariado urbano y minero, con una creciente capacidad de organización en sindicatos y partidos políticos (ej. la fundación del Partido Obrero Socialista, luego Comunista). Esta tendencia **fortaleció a la sociedad civil**, dándole una voz y una capacidad de movilización sin precedentes para presionar al Estado y a la élite oligárquica.\n-   **Declive económico del ciclo del salitre:** La invención del salitre sintético durante la Primera Guerra Mundial generó una crisis estructural en la principal fuente de ingresos fiscales de Chile. Esta tendencia **debilitó al Estado** al reducir su capacidad financiera, y simultáneamente **fortaleció la movilización social** al generar un desempleo masivo que alimentó el descontento popular.\n-   **Crisis del régimen parlamentario oligárquico:** La institucionalidad política, caracterizada por un Ejecutivo débil y un Congreso poderoso pero desconectado de las demandas sociales, se mostró incapaz de procesar el conflicto. Esta tendencia representaba una **debilidad intrínseca del Estado** en su capacidad para gobernar eficazmente y responder a las presiones de la sociedad.\n-   **Creciente politización de las Fuerzas Armadas:** El malestar social y la parálisis política llevaron a que los militares, especialmente los oficiales jóvenes, se vieran a sí mismos como una institución más moderna y con un deber patriótico de \"salvar\" a la nación. Esta tendencia representó el surgimiento de un actor clave dentro del aparato estatal, inicialmente **fortaleciendo la autonomía del poder coercitivo del Estado** frente a su propio sistema político.\n\n### **Acontecimientos (1918-1927)**\n\n-   **Elección de Arturo Alessandri Palma (1920):** Fue el primer presidente en llegar al poder con un discurso populista dirigido a las clases medias y trabajadoras, canalizando las demandas de la \"Cuestión Social\". Este evento **fortaleció la expresión política de la sociedad**, demostrando su capacidad para desafiar a la oligarquía a través de las urnas y llevando al poder a un líder que buscaba expandir la autoridad del Estado.\n-   **\"Ruido de sables\" (septiembre de 1924):** La intervención directa de un grupo de oficiales militares en el Congreso para forzar la aprobación de un paquete de leyes sociales (contrato de trabajo, seguro obrero, etc.). Este evento **fortaleció dramáticamente al poder del Estado** (específicamente a su brazo militar) sobre el poder legislativo, rompiendo la parálisis política en favor de una agenda de reformas impuesta por la fuerza.\n-   **Golpes de Estado (septiembre de 1924 y enero de 1925):** Estos dos golpes consolidaron a los militares como los árbitros del poder político. Los eventos primero derrocaron a Alessandri y luego lo trajeron de vuelta, demostrando que el poder real ya no residía en las instituciones parlamentarias. Ambos eventos **debilitaron a la sociedad civil organizada políticamente** (partidos) y **fortalecieron inmensamente al Estado en su forma más autónoma y coercitiva**.\n-   **Promulgación de la Constitución de 1925:** Impulsada por Alessandri con el respaldo militar, esta nueva constitución reemplazó el régimen parlamentario por uno fuertemente presidencialista. Este es el evento más decisivo del período: **fortaleció masivamente al poder del Estado** al centralizar la autoridad en el Presidente, dándole las herramientas institucionales para gobernar por encima del Congreso y responder (o reprimir) las demandas sociales de manera más directa.",
    "1928-1937": "Claro, aquí están los principales acontecimientos y tendencias en Chile (1928-1937) analizados bajo el marco de Acemoğlu y Robinson, distinguiendo entre el poder del Estado y el de la sociedad.\n\n### **Tendencias (1928-1937)**\n\n*   **Crisis del modelo exportador y giro hacia el Estado desarrollista:** La Gran Depresión devastó la economía chilena, basada en la exportación de salitre. Esta crisis económica sostenida debilitó la base fiscal del Estado, pero a largo plazo generó un consenso en la élite política sobre la necesidad de una mayor intervención estatal en la economía (modelo ISI). Esto **fortaleció al Estado** a mediano y largo plazo, dándole un nuevo rol y legitimidad como motor del desarrollo económico.\n*   **Reconfiguración del sistema de partidos:** El período vio el colapso del antiguo sistema oligárquico y el surgimiento de nuevos actores políticos masivos. La formación del Partido Socialista (1933) y la posterior articulación del Frente Popular (1936) consolidaron un bloque de izquierda organizado. Esto **fortaleció a la sociedad**, creando canales institucionales duraderos para que las clases medias y trabajadoras expresaran sus demandas y compitieran por el poder estatal.\n*   **Creciente politización de las Fuerzas Armadas:** Desde el gobierno de Ibáñez y durante la anarquía de 1931-1932, los militares intervinieron repetidamente en política. Esta tendencia **debilitó al Estado** al socavar el monopolio del poder civil y la previsibilidad institucional, fragmentando el control del Leviatán. Al mismo tiempo, impidió que la sociedad civil desarrollara una relación estable y predecible con el poder.\n*   **Urbanización y crecimiento de la clase media y obrera:** Un proceso demográfico y social lento que continuó durante este período. El crecimiento de las ciudades y de nuevos grupos sociales que no estaban ligados a la hacienda tradicional creó una base social más amplia y demandante. Esto **fortaleció a la sociedad** al generar nuevos actores colectivos (sindicatos, asociaciones profesionales) que exigían derechos y participación, presionando constantemente al Estado.\n\n### **Acontecimientos (1928-1937)**\n\n*   **Dictadura de Carlos Ibáñez del Campo (hasta julio de 1931):** Este régimen representa un \"Leviatán Despótico\". **Fortaleció enormemente la capacidad administrativa y represiva del Estado** (creación de Carabineros, obras públicas), pero lo hizo a costa de **debilitar profundamente a la sociedad civil** mediante la supresión de partidos políticos, sindicatos y la prensa libre.\n*   **Caída de Ibáñez (julio de 1931):** Provocada por el colapso económico y una ola de protestas liderada por estudiantes y profesionales. Este evento **mostró el poder latente de la sociedad civil** para derrocar a un Estado autoritario cuando este pierde su capacidad económica y legitimidad. Fue un fortalecimiento puntual y reactivo de la sociedad.\n*   **Período de \"Anarquía\" (1931-1932) y la República Socialista (junio de 1932):** Una sucesión de golpes de Estado y gobiernos de corta duración. Este período **debilitó drásticamente al Estado**, que perdió su monopolio de la violencia y su capacidad de gobernar. La sociedad estaba movilizada pero caóticamente, sin poder establecer un orden estable, acercándose a un \"Leviatán Ausente\".\n*   **Elección de Arturo Alessandri y reconstrucción autoritaria (1932-1937):** La elección de Alessandri marcó un punto de inflexión. Su gobierno se centró en restablecer el orden y la autoridad del Estado. Usó poderes de emergencia y reprimió la oposición (ej. Masacre de Ránquil, 1934). Esto **fortaleció decisivamente al Estado** en su capacidad de control y coerción, a menudo a expensas de los derechos de una parte de la sociedad. Fue un esfuerzo deliberado por sacar a Chile de la anarquía y devolverlo al \"corredor\", aunque por medios autoritarios.",
    "1938-1947": "Claro, aquí está el análisis del período 1938-1947 en Chile, utilizando el marco de Acemoğlu y Robinson.\n\nEste período, dominado por los gobiernos del Partido Radical y la coalición del Frente Popular, se caracteriza por una intensificación de la dinámica entre el Estado y la sociedad, un claro ejemplo de la \"carrera de la Reina Roja\" donde ambos actores se fortalecen mutuamente, manteniendo a Chile dentro del \"Corredor Estrecho\".\n\n### **Tendencias (1938-1947)**\n\n*   **Industrialización por Sustitución de Importaciones (ISI) y el rol del Estado desarrollista:** Impulsada por la CORFO (Corporación de Fomento de la Producción), esta macrotendencia económica redefinió el papel del Estado. Dejó de ser un mero regulador para convertirse en el principal motor de la modernización económica, planificando la industria, invirtiendo en sectores estratégicos (energía, acero) y creando una nueva burocracia técnica.\n    *   **Impacto:** **Fortaleció masivamente al Estado**, dotándolo de nuevas herramientas de intervención económica y de una legitimidad basada en la promesa de desarrollo y progreso.\n\n*   **Crecimiento y consolidación del movimiento sindical:** La Confederación de Trabajadores de Chile (CTCH), fundada en 1936, alcanzó su apogeo durante los gobiernos del Frente Popular. La sindicalización creció, y las organizaciones de trabajadores se convirtieron en actores políticos de primer orden, con capacidad de negociación colectiva, movilización y presión política.\n    *   **Impacto:** **Fortaleció a la Sociedad**, al organizar a un sector clave de la población y darle una voz colectiva poderosa para hacer demandas al Estado y al capital.\n\n*   **Expansión de la educación pública y la clase media:** El lema del presidente Aguirre Cerda, \"Gobernar es Educar\", se tradujo en una política sostenida de expansión de la cobertura escolar y técnica. Esto, junto a las oportunidades de empleo creadas por el Estado desarrollista y la nueva industria, consolidó y expandió a una clase media urbana, educada y políticamente activa.\n    *   **Impacto:** **Fortaleció a la Sociedad**, creando ciudadanos con mayor capital humano y cívico, capaces de organizarse y participar en el debate público para fiscalizar y demandar al Estado.\n\n### **Acontecimientos (1938-1947)**\n\n*   **Elección del Frente Popular (1938):** La llegada al poder de una coalición de centro-izquierda (radicales, socialistas y comunistas) a través de las urnas fue un hito. Demostró que la institucionalidad democrática era un vehículo viable para que las fuerzas sociales emergentes (clases medias y obreras) pudieran acceder al control del aparato estatal y desplazar a la oligarquía tradicional.\n    *   **Impacto:** **Fortaleció a la Sociedad**, al validar su poder de movilización política dentro de las reglas democráticas existentes.\n\n*   **Terremoto de Chillán (1939) y creación de la CORFO:** Este desastre natural devastador actuó como un catalizador. Creó un consenso nacional sobre la necesidad de una intervención estatal a gran escala para la reconstrucción y el fomento productivo. La respuesta fue la creación de la CORFO por ley ese mismo año.\n    *   **Impacto:** **Fortaleció decisivamente al Estado**, otorgándole el mandato y la herramienta institucional (CORFO) para dirigir la economía del país, un poder sin precedentes en la historia de Chile.\n\n*   **Participación de partidos obreros (Comunista y Socialista) en los gobiernos:** La inclusión de ministros de partidos con base obrera en los gabinetes fue una característica del período. Esto significó que las demandas de la sociedad organizada no solo se expresaban desde fuera, sino que tenían un canal directo de influencia dentro de la estructura del poder estatal.\n    *   **Impacto:** **Fortaleció a ambos**. El Estado ganó legitimidad al incorporar a sectores previamente excluidos, y la sociedad (específicamente el movimiento obrero) ganó acceso directo a la toma de decisiones, creando una interdependencia que define al \"Corredor Estrecho\".\n\n*   **Huelgas masivas de la posguerra (especialmente 1946-1947):** Hacia el final del período, en un contexto de inflación y el inicio de la Guerra Fría, estallaron grandes huelgas (como la de los mineros del carbón en Lota). La respuesta del gobierno de Gabriel González Videla, presionado por Estados Unidos y sectores conservadores, fue cada vez más represiva, anticipando la proscripción del Partido Comunista en 1948.\n    *   **Impacto:** **Demostró la tensión entre un Estado fuerte y una sociedad fuerte**. Las huelgas mostraron el poder de movilización de la sociedad. La respuesta estatal evidenció su capacidad coercitiva para reprimir a esa misma sociedad cuando sus demandas se consideraron una amenaza, mostrando la fragilidad del equilibrio dentro del corredor.",
    "1948-1957": "Claro. A continuación se presentan los principales acontecimientos y tendencias en Chile (1948-1957) analizados bajo el marco de Acemoğlu y Robinson, distinguiendo entre el poder del Estado y el de la sociedad.\n\n### Tendencias (1948-1957)\n\n*   **Crisis del modelo de Industrialización por Sustitución de Importaciones (ISI) e inflación crónica:** El estancamiento económico y la inflación galopante (especialmente bajo Ibáñez) generaron un descontento social generalizado. Esta tendencia económica erosionó la capacidad del Estado para satisfacer las demandas ciudadanas, pero a la vez provocó una mayor movilización social y laboral en protesta por el costo de la vida.\n    *   **Efecto:** Fortaleció a la sociedad (en su capacidad de protesta y organización reactiva) y simultáneamente debilitó la legitimidad y capacidad distributiva del Estado.\n\n*   **Urbanización acelerada y crecimiento de las \"poblaciones callampa\":** La migración campo-ciudad continuó, creando cinturones de pobreza en Santiago y otras ciudades. Esto generó nuevas demandas sociales (vivienda, servicios) que el Estado no podía satisfacer, pero también fomentó la creación de organizaciones sociales de base (juntas de vecinos, comités de allegados) que actuaban con autonomía.\n    *   **Efecto:** Fortaleció a la sociedad (creando nuevas formas de organización territorial) mientras exponía la debilidad del aparato social del Estado.\n\n*   **Fortalecimiento y unificación del movimiento sindical:** A pesar de la represión, la necesidad de responder a la crisis económica impulsó a los sindicatos a coordinarse y unificarse, culminando en la creación de la Central Única de Trabajadores (CUT) en 1953. Esta tendencia representó una consolidación del poder social organizado.\n    *   **Efecto:** Fortaleció a la sociedad.\n\n### Acontecimientos (1948-1957)\n\n*   **Promulgación de la \"Ley de Defensa Permanente de la Democracia\" (1948):** Conocida como la \"Ley Maldita\", esta ley proscribió al Partido Comunista, eliminó a miles de ciudadanos de los registros electorales y persiguió a líderes sindicales. Fue un acto explícito del Estado para reprimir y debilitar a un sector altamente organizado de la sociedad civil.\n    *   **Efecto:** Fortaleció al Estado (en su capacidad coercitiva) y debilitó a un sector clave de la sociedad.\n\n*   **Concesión del derecho a voto a las mujeres en elecciones presidenciales (1949):** La ley, promulgada en 1949 y aplicada por primera vez en 1952, duplicó el tamaño del electorado. Este acto expandió masivamente la base de la sociedad con capacidad de incidir directamente en la elección del gobierno, aumentando la necesidad del Estado de responder a un conjunto más amplio de demandas.\n    *   **Efecto:** Fortaleció a la sociedad.\n\n*   **Elección del populista Carlos Ibáñez del Campo (1952):** La arrolladora victoria de Ibáñez, con su símbolo de la \"escoba\" para barrer la corrupción y la politiquería, representó un rechazo de la sociedad a los partidos políticos tradicionales. Demostró el poder de una ciudadanía movilizada capaz de desbordar las estructuras institucionales existentes.\n    *   **Efecto:** Demostró el poder de la sociedad para desafiar a las élites políticas, aunque irónicamente llevó al poder a una figura que intentaría fortalecer el poder ejecutivo del Estado.\n\n*   **La \"Huelga de la chaucha\" (1957):** Una masiva protesta popular en Santiago contra el alza de las tarifas del transporte público. La respuesta del gobierno de Ibáñez fue una represión militar extremadamente violenta que dejó decenas de muertos. Este evento fue un punto de quiebre que mostró tanto la enorme capacidad de movilización de la sociedad civil como la disposición del Estado a usar su máxima fuerza para sofocarla.\n    *   **Efecto:** Evidenció simultáneamente el alto poder de movilización de la sociedad y la brutal capacidad represiva del Estado.",
    "1958-1967": "Claro, aquí tienes un análisis del período 1958-1967 en Chile, utilizando el marco de Acemoğlu y Robinson y distinguiendo entre tendencias y acontecimientos.\n\n### **Tendencias (1958-1967)**\n\n-   **Urbanización Acelerada y Crecimiento de las \"Poblaciones Callampas\"**: La migración campo-ciudad se intensificó, creando cinturones de pobreza urbana. Esta tendencia demográfica debilitó las estructuras de poder rural tradicionales (el \"patrón de fundo\") y generó nuevos actores sociales urbanos. **Efecto:** **Fortaleció a la sociedad**, al crear una masa de población desarraigada pero geográficamente concentrada, que se convirtió en un terreno fértil para la movilización política y la organización comunitaria, aumentando su capacidad para presionar al Estado por vivienda y servicios.\n\n-   **Expansión de la Cobertura Educacional**: Durante los gobiernos de Alessandri y, sobre todo, de Frei Montalva, el Estado invirtió significativamente en la expansión de la educación pública básica, media y universitaria. **Efecto:** **Fortaleció tanto al Estado como a la sociedad**. Fortaleció al Estado al aumentar su legitimidad y su capacidad de crear capital humano. A su vez, fortaleció a la sociedad al generar una ciudadanía más informada, con mayores expectativas y más capacitada para organizarse y articular demandas complejas.\n\n-   **Radicalización y Crecimiento de los Partidos Políticos de Masas**: El período vio el declive de los partidos de élite y el ascenso de tres bloques ideológicos masivos (derecha, Democracia Cristiana y la izquierda marxista). Esta tendencia institucional canalizó el descontento social de manera más organizada y competitiva. **Efecto:** **Fortaleció a la sociedad**, dándole vehículos organizacionales (partidos, sindicatos afiliados) más potentes y programáticos para disputar el poder y presionar al Estado por reformas estructurales.\n\n### **Acontecimientos (1958-1967)**\n\n-   **El Gran Terremoto de Valdivia (1960)**: El desastre natural más grande registrado obligó al Estado a una respuesta de emergencia y reconstrucción sin precedentes. Se crearon nuevas instituciones y se perfeccionaron las existentes (como CORFO) para gestionar la crisis y la ayuda internacional. **Efecto:** **Fortaleció drásticamente al Estado**, al forzarlo a expandir sus capacidades administrativas, logísticas y de planificación a una escala masiva, demostrando su rol indispensable.\n\n-   **La Primera Ley de Reforma Agraria (1962)**: Aunque muy limitada y llamada \"reforma del macetero\", esta ley del gobierno de Alessandri estableció por primera vez el principio de que la tierra que no cumplía su \"función social\" podía ser expropiada por el Estado. **Efecto:** **Fortaleció al Estado** al otorgarle una nueva y poderosa herramienta legal para intervenir en el derecho de propiedad, uno de los pilares del poder de la élite terrateniente.\n\n-   **Elección de Eduardo Frei Montalva (1964)**: Su victoria con mayoría absoluta y el programa de la \"Revolución en Libertad\" representó un mandato popular explícito para una intervención estatal profunda y reformista. **Efecto:** **Fortaleció inmensamente al Estado** al darle una legitimidad democrática abrumadora para iniciar transformaciones económicas y sociales que expandieron su tamaño, presupuesto y alcance.\n\n-   **Lanzamiento de la \"Promoción Popular\" (a partir de 1964)**: Una política de Estado deliberada para fomentar y legalizar la organización de la base social (juntas de vecinos, centros de madres, cooperativas). El Estado no solo reconoció, sino que activamente creó y financió organizaciones de la sociedad civil. **Efecto:** Un caso clásico del \"Efecto Reina Roja\". **Fortaleció a la sociedad** al dotarla de recursos, estatus legal y capacitación para organizarse. Al mismo tiempo, **fortaleció al Estado** al crear canales directos de comunicación y apoyo que a menudo bypassaban a los partidos de oposición.\n\n-   **La \"Chilenización del Cobre\" (1966)**: El Estado de Chile compró el 51% de las acciones de la mina El Teniente (propiedad de una empresa estadounidense), asegurando el control mayoritario sobre una parte clave de la principal riqueza del país. **Efecto:** **Fortaleció decisivamente al Estado**, aumentando masivamente su poder económico, su soberanía sobre los recursos naturales y su capacidad financiera para costear la expansión de sus programas sociales y reformas.",
    "1968-1977": "Claro, aquí hay una descripción de los acontecimientos y tendencias en Chile durante 1968-1977, analizados a través del marco de Acemoglu y Robinson. Este período muestra un dramático vaivén: primero, un aumento del poder de la sociedad que desborda la capacidad del Estado (saliendo del \"Corredor Estrecho\" hacia la anarquía o el \"Leviatán Ausente\"), seguido de una reacción violenta que crea un Estado todopoderoso y aplasta a la sociedad (un \"Leviatán Despótico\").\n\n---\n\n### **Tendencias (1968-1977)**\n\n-   **Intensificación de la Reforma Agraria (1968-1973):** La expropiación de latifundios, iniciada bajo Frei y radicalizada bajo Allende, fue un proceso continuo que desmanteló la estructura de poder rural tradicional.\n    -   **Efecto:** Fortaleció el poder de la sociedad (organizaciones campesinas) y el del Estado (al intervenir sobre la propiedad privada), pero debilitó la capacidad del Estado para mediar conflictos, generando una violenta reacción de los terratenientes.\n-   **Polarización Política y Social Extrema (1968-1973):** La sociedad chilena se dividió en tres bloques irreconciliables (derecha, centro, izquierda). Esta tendencia erosionó el consenso y la legitimidad de las instituciones democráticas, haciendo imposible la negociación.\n    -   **Efecto:** Debilitó al Estado (incapacidad para gobernar y aplicar la ley) mientras facciones de la sociedad se fortalecían y movilizaban masivamente unas contra otras, no contra el Estado.\n-   **Crisis Económica y Desabastecimiento (1971-1973):** La inflación galopante, la escasez de bienes básicos y el surgimiento de un mercado negro masivo minaron la capacidad del gobierno para gestionar la economía y proveer servicios básicos.\n    -   **Efecto:** Debilitó masivamente al Estado (pérdida de control económico y legitimidad) y fortaleció a sectores de la sociedad (gremios, comerciantes del mercado negro) que se organizaron en su contra.\n-   **Consolidación del Poder Autoritario y Terrorismo de Estado (1973-1977):** Tras el golpe, la Junta Militar implementó un proceso sistemático para eliminar la oposición, disolver partidos políticos, sindicatos y organizaciones sociales, y controlar toda la vida pública.\n    -   **Efecto:** Fortaleció inmensamente el poder coercitivo del Estado y debilitó/destruyó casi por completo el poder de la sociedad civil organizada.\n\n### **Acontecimientos (1968-1977)**\n\n-   **Elección de Salvador Allende (septiembre de 1970):** La llegada al poder por vía democrática de un gobierno marxista representó un punto de inflexión. Fue una demostración del poder de una sociedad movilizada capaz de impulsar un cambio radical a través de las urnas.\n    -   **Efecto:** Fortaleció el poder de la sociedad (sectores populares y de izquierda) y otorgó al Estado un mandato para una transformación profunda, aunque su escaso margen de victoria (36.6%) debilitó su legitimidad desde el inicio.\n-   **Nacionalización del Cobre (julio de 1971):** Aprobada por unanimidad en el Congreso, esta ley otorgó al Estado el control total sobre el principal recurso económico del país, un acto de soberanía sin precedentes.\n    -   **Efecto:** Fortaleció enormemente el poder del Estado al darle control directo sobre la mayor fuente de riqueza nacional.\n-   **El \"Paro de Octubre\" de los camioneros (octubre de 1972):** Una huelga masiva liderada por el gremio de camioneros, con el apoyo de otros gremios y partidos de oposición, que paralizó el país y desafió abiertamente la autoridad del gobierno de Allende.\n    -   **Efecto:** Demostró un inmenso poder de la sociedad (organizada en oposición al gobierno), debilitando críticamente la capacidad del Estado para mantener el orden y controlar el territorio.\n-   **Golpe de Estado (11 de septiembre de 1973):** La intervención militar que derrocó al gobierno democrático y disolvió el Congreso. Fue el evento decisivo que destruyó el equilibrio existente entre Estado y sociedad.\n    -   **Efecto:** Fortaleció al Estado de manera absoluta (transformándolo en un \"Leviatán Despótico\") al fusionarlo con las Fuerzas Armadas y aplastó violentamente el poder de la sociedad.\n-   **Creación de la DINA (Dirección de Inteligencia Nacional) (junio de 1974):** La institucionalización de la policía secreta de la dictadura, responsable de la tortura, desaparición y asesinato de miles de opositores.\n    -   **Efecto:** Fortaleció el aparato represivo del Estado a niveles extremos y atomizó y aterrorizó a la sociedad civil, debilitando cualquier capacidad de organización autónoma.",
    "1978-1987": "Claro, aquí están los principales acontecimientos y tendencias en Chile (1978-1987) analizados bajo el marco de Acemoğlu y Robinson, distinguiendo su impacto en el poder del Estado y de la sociedad.\n\n---\n\n### **Tendencias (1978-1987)**\n\n*   **Profundización del modelo económico neoliberal:** La implementación de reformas estructurales (privatizaciones de empresas públicas restantes, reforma de pensiones con las AFP en 1981, reforma de la salud con las ISAPRES, desregulación del mercado laboral) fue una tendencia constante.\n    *   **Impacto:** **Fortaleció al Estado** en su capacidad de imponer un nuevo orden económico y social, pero a la vez **debilitó a la sociedad** al desmantelar actores colectivos tradicionales como los sindicatos, cuyo poder de negociación fue drásticamente reducido. Creó un nuevo tipo de poder social basado en el capital y no en la organización colectiva.\n\n*   **Institucionalización del régimen autoritario:** Tras la aprobación de la Constitución de 1980, el régimen pasó de un poder de facto a uno con un marco legal a su medida. Esta tendencia implicó gobernar a través de leyes y decretos amparados en esta nueva carta magna, creando una \"democracia protegida\" y un andamiaje institucional que perduraría.\n    *   **Impacto:** **Fortaleció enormemente al Estado**, dándole una fachada de legitimidad legal y herramientas para perpetuar el control del poder ejecutivo y de las Fuerzas Armadas sobre la vida política. Simultáneamente, **debilitó a la sociedad** al proscribir legalmente la participación política y limitar las libertades fundamentales.\n\n*   **Rearticulación progresiva de la oposición y la sociedad civil:** A partir de la crisis de 1982, surgió una tendencia lenta pero creciente de reorganización de grupos sociales, profesionales, estudiantiles y políticos. Se formaron coordinadoras, revistas de oposición (como *Análisis* o *Apsi*) y organizaciones de derechos humanos que ganaron espacio y cohesión a lo largo de la década.\n    *   **Impacto:** **Fortaleció a la sociedad**, que comenzó a reconstruir su tejido organizativo y su capacidad para desafiar al régimen, saliendo del repliegue de los primeros años. Esto representó el inicio del contrapeso al \"Leviatán Despótico\".\n\n### **Acontecimientos (1978-1987)**\n\n*   **Plebiscito y promulgación de la Constitución de 1980:** Este fue un evento puntual que formalizó el proyecto político y legal de la dictadura, estableciendo un itinerario para la permanencia de Pinochet en el poder.\n    *   **Impacto:** **Fortaleció al Estado** de manera decisiva, otorgándole un marco jurídico a su poder autoritario. **Debilitó a la sociedad** al imponer reglas del juego sin participación democrática y con derechos muy restringidos.\n\n*   **Crisis económica y financiera de 1982-1983:** La severa recesión, con quiebras masivas de bancos y empresas y un desempleo superior al 20%, fue un shock agudo que rompió la imagen de éxito económico del régimen.\n    *   **Impacto:** **Debilitó la legitimidad del Estado**, que basaba gran parte de su apoyo en su gestión económica. A su vez, **catalizó el fortalecimiento de la sociedad**, ya que el descontento masivo fue el principal motor para el inicio de las protestas nacionales.\n\n*   **Inicio de las \"Jornadas de Protesta Nacional\" (Mayo de 1983):** La primera protesta convocada por la Confederación de Trabajadores del Cobre (CTC) marcó un antes y un después. Fue el primer desafío masivo y público al poder del régimen desde 1973.\n    *   **Impacto:** **Debilitó la autoridad del Estado**, que, a pesar de su enorme poder represivo, no pudo evitar la manifestación del descontento. **Fortaleció enormemente a la sociedad**, demostrándole que era posible organizarse y actuar colectivamente, rompiendo la barrera del miedo.\n\n*   **Visita del Papa Juan Pablo II (Abril de 1987):** Este evento de seis días generó un espacio de apertura y visibilidad internacional sin precedentes. El Papa se reunió con el gobierno, pero también con opositores, pobladores y víctimas de la represión, y dio discursos sobre la dignidad humana y la reconciliación.\n    *   **Impacto:** **Debilitó la posición moral del Estado** al exponerlo a la crítica internacional y al discurso de la Iglesia en favor de los derechos humanos. **Fortaleció a la sociedad**, especialmente a la Iglesia Católica como actor protector y a las organizaciones de derechos humanos, que recibieron un respaldo simbólico de gran magnitud.",
    "1988-1997": "Claro, aquí hay un análisis de los acontecimientos y tendencias en Chile durante 1988-1997, utilizando el marco de Acemoğlu y Robinson sobre el equilibrio de poder entre el Estado y la sociedad.\n\n### Tendencias (1988-1997)\n\n*   **Consolidación del modelo económico neoliberal bajo un gobierno democrático:** La \"política de los consensos\" de los gobiernos de la Concertación mantuvo en gran medida la estructura económica heredada de la dictadura (Estado subsidiario, apertura comercial, privatizaciones).\n    *   **Efecto:** **Debilitó el poder económico directo del Estado** (reduciendo su tamaño y rol como productor) y **debilitó a actores sociales tradicionales** como los sindicatos, cuyo poder de negociación colectiva se mantuvo limitado. Fomentó una sociedad más orientada al consumo individual que a la acción colectiva.\n\n*   **Persistencia de los \"enclaves autoritarios\" de la Constitución de 1980:** La presencia de senadores designados, la inamovilidad de los comandantes en jefe de las Fuerzas Armadas y el sistema electoral binominal limitaron el poder de las mayorías.\n    *   **Efecto:** **Debilitó al Estado democráticamente electo**, ya que su poder soberano estaba tutelado por actores no elegidos y por normas que impedían reformas estructurales. A su vez, **limitó la capacidad de la sociedad** para traducir su voluntad electoral en cambios políticos efectivos.\n\n*   **Institucionalización de la política a través de los partidos de la Concertación:** Tras la movilización masiva para el plebiscito, la energía social fue canalizada principalmente a través del sistema de partidos políticos, que priorizó la gobernabilidad y la estabilidad por sobre las demandas de cambio más profundas.\n    *   **Efecto:** **Fortaleció la legitimidad y estabilidad del nuevo Estado democrático**, pero tendió a **debilitar el poder autónomo de los movimientos sociales** al cooptar sus liderazgos y moderar sus demandas dentro del marco institucional.\n\n### Acontecimientos (1988-1997)\n\n*   **Plebiscito de 1988:** La exitosa campaña del \"No\" fue una masiva movilización de la sociedad civil (partidos políticos, ONGs, movimientos sociales, artistas) que utilizó los propios mecanismos institucionales de la dictadura para derrotarla.\n    *   **Efecto:** **Fortaleció inmensamente a la sociedad civil**, demostrando su capacidad de organización y su poder para forzar un cambio de régimen y someter al poder del Estado autoritario.\n\n*   **Publicación del Informe Rettig (1991):** La comisión establecida por el Presidente Aylwin para investigar las violaciones a los derechos humanos documentó oficialmente los crímenes de la dictadura.\n    *   **Efecto:** **Fortaleció tanto al Estado como a la sociedad**. **Fortaleció al Estado** al otorgarle legitimidad moral y un rol en la búsqueda de la verdad, diferenciándose del Estado represor anterior. A la vez, **fortaleció a la sociedad** al validar las denuncias de las organizaciones de víctimas y darles un respaldo institucional para sus demandas de justicia.\n\n*   **El \"Ejercicio de Enlace\" (1990) y el \"Boinazo\" (1993):** Fueron demostraciones de fuerza militar lideradas por Augusto Pinochet (aún Comandante en Jefe del Ejército) para presionar al gobierno civil en momentos de tensión (investigaciones de corrupción y DDHH).\n    *   **Efecto:** **Debilitaron severamente al Estado democrático**, exponiendo públicamente su falta de control real sobre las Fuerzas Armadas y demostrando que el poder militar seguía siendo un actor autónomo y amenazante. Esto limitó la capacidad de acción del gobierno electo.",
    "1998-2007": "Claro, aquí tienes un análisis del período 1998-2007 en Chile, utilizando el marco de Acemoğlu y Robinson sobre el equilibrio de poder entre el Estado y la sociedad.\n\n### **Tendencias (1998-2007)**\n\n-   **Consolidación institucional de la democracia post-dictadura:** Durante esta década, se profundizó el desmantelamiento de los \"enclaves autoritarios\" heredados de la dictadura. Esto implicó la subordinación progresiva de las Fuerzas Armadas al poder civil y el fortalecimiento de las instituciones democráticas (Congreso, Poder Judicial).\n    -   **Efecto:** Fortaleció al **Estado** al aumentar su legitimidad democrática y su control efectivo sobre todo el aparato estatal, alineándolo con la voluntad popular. A su vez, fortaleció a la **sociedad** al proveerle canales más sólidos y confiables para la representación política.\n\n-   **Crecimiento económico sostenido con políticas sociales focalizadas:** Chile continuó su modelo de economía abierta, pero los gobiernos de la Concertación implementaron reformas sociales importantes como el Plan AUGE (Acceso Universal con Garantías Explícitas en Salud).\n    -   **Efecto:** Fortaleció la capacidad del **Estado** al dotarlo de mayores recursos fiscales y la habilidad de proveer bienes públicos complejos, aumentando su legitimidad. Fortaleció a la **sociedad** al garantizar derechos sociales básicos, aunque también generó una mayor dependencia de las prestaciones estatales.\n\n-   **Procesamiento institucional de las violaciones a los Derechos Humanos:** A diferencia de los primeros años de la transición, en este período el Estado asumió un rol activo en investigar y reconocer oficialmente los crímenes de la dictadura a través de comisiones de verdad (como el Informe Valech).\n    -   **Efecto:** Fortaleció a **ambos**. Al **Estado**, le otorgó una legitimidad moral crucial al enfrentar su pasado y reparar a las víctimas. A la **sociedad**, la empoderó al validar la lucha de las organizaciones de DDHH y dar reconocimiento y reparación a miles de ciudadanos.\n\n-   **Erosión del \"consenso de la transición\" y emergencia de nuevas demandas:** A medida que el miedo a una regresión autoritaria disminuía, la sociedad civil comenzó a articular demandas que desafiaban los pilares del modelo económico y social, especialmente entre las generaciones más jóvenes que no vivieron la dictadura.\n    -   **Efecto:** Fortaleció a la **sociedad** al diversificar sus formas de organización y aumentar su capacidad para cuestionar al Estado y a las élites políticas, sentando las bases para futuras movilizaciones.\n\n### **Acontecimientos (1998-2007)**\n\n-   **Arresto de Augusto Pinochet en Londres (octubre 1998):** La detención del exdictador en el extranjero por crímenes de lesa humanidad forzó al sistema judicial y político chileno a confrontar su legado de una manera sin precedentes.\n    -   **Efecto:** Fortaleció a la **sociedad civil**, especialmente a las organizaciones de víctimas, que vieron sus demandas validadas internacionalmente. A largo plazo, obligó al **Estado** chileno a fortalecer su propio poder judicial para poder procesar estos crímenes internamente.\n\n-   **Reformas Constitucionales (agosto 2005):** Firmadas por el Presidente Ricardo Lagos, eliminaron los aspectos más antidemocráticos de la Constitución de 1980, como los senadores designados y la inamovilidad de los comandantes en jefe de las Fuerzas Armadas.\n    -   **Efecto:** Fortaleció decisivamente el poder del **Estado** democrático, subordinando por completo el poder militar al poder civil electo. Es el ejemplo más claro del período de un \"Leviatán Encadenado\" que se vuelve más responsable ante la ciudadanía.\n\n-   **La \"Revolución Pingüina\" (abril-junio 2006):** Cientos de miles de estudiantes secundarios se movilizaron en todo el país, exigiendo el fin de la Ley Orgánica Constitucional de Enseñanza (LOCE) y una educación pública de calidad.\n    -   **Efecto:** Fortaleció masivamente el poder de la **sociedad civil**, demostrando una capacidad de autoorganización y movilización no vista desde el retorno a la democracia. Desafió la agenda del Estado y lo forzó a responder, aunque los cambios estructurales no fueron inmediatos.\n\n-   **Implementación del Transantiago (febrero 2007):** El caótico inicio del nuevo sistema de transporte público de Santiago representó un fracaso de planificación y ejecución estatal de alta visibilidad.\n    -   **Efecto:** Debilitó la percepción de competencia y capacidad del **Estado**. Generó una profunda crisis de confianza de la sociedad en las instituciones técnicas y políticas, mostrando los límites del poder estatal para implementar políticas públicas complejas de forma exitosa.",
    "2008-2017": "Claro, aquí tienes un análisis de los principales acontecimientos y tendencias en Chile (2008-2017) que afectaron el equilibrio de poder entre el Estado y la sociedad, según el marco de Acemoğlu y Robinson.\n\n### **Tendencias (2008-2017)**\n\n-   **Desconfianza creciente en las instituciones:** Una erosión lenta pero constante de la confianza pública en el gobierno, el Congreso, los partidos políticos y las grandes empresas. Esta tendencia fue alimentada por la percepción de que la élite política y económica operaba en beneficio propio.\n    -   **Efecto:** **Debilitó al Estado** (reduciendo su legitimidad y capital político) y, a su vez, **fortaleció a la Sociedad** al crear una justificación para la protesta y la demanda de mayor rendición de cuentas.\n\n-   **Persistencia de la desigualdad y malestar con el modelo económico:** A pesar de la reducción de la pobreza, la alta desigualdad de ingresos y el costo de vida generaron un malestar estructural. El acceso a la educación superior, la salud y las pensiones dignas se convirtieron en fuentes de ansiedad y frustración social.\n    -   **Efecto:** **Fortaleció a la Sociedad** al proporcionarle una agenda de agravios comunes que unificó a diversos grupos y alimentó los movimientos sociales. **Debilitó la legitimidad del Estado** al cuestionar la efectividad y justicia de su modelo de desarrollo.\n\n-   **Empoderamiento digital de la ciudadanía:** La masificación del acceso a internet y el uso de redes sociales transformaron la forma en que los ciudadanos se informan, organizan y movilizan. Las plataformas digitales permitieron coordinar protestas y difundir información al margen de los medios tradicionales.\n    -   **Efecto:** **Fortaleció a la Sociedad** al dotarla de nuevas y poderosas herramientas de organización y comunicación, reduciendo los costos de la acción colectiva.\n\n-   **Intensificación del debate constitucional:** Durante el segundo gobierno de Michelle Bachelet (2014-2018), la idea de reemplazar la Constitución de 1980, heredada de la dictadura, ganó una tracción significativa. Se inició un proceso de participación ciudadana para discutir una nueva carta magna.\n    -   **Efecto:** **Fortaleció a la Sociedad** al abrir un canal para cuestionar las reglas fundamentales que estructuran el poder del Estado, movilizando a la ciudadanía en torno a un cambio fundacional.\n\n### **Acontecimientos (2008-2017)**\n\n-   **Movilizaciones estudiantiles (2011):** La masiva y sostenida protesta liderada por estudiantes universitarios y secundarios exigiendo educación pública, gratuita y de calidad. El movimiento logró instalar sus demandas en el centro de la agenda política nacional.\n    -   **Efecto:** **Fortaleció a la Sociedad** de manera decisiva, demostrando una capacidad de movilización sin precedentes desde el retorno a la democracia y forzando al Estado a responder. **Debilitó al Estado** al exponer la ilegitimidad de su sistema educativo y su incapacidad inicial para canalizar el descontento.\n\n-   **Terremoto y tsunami (27 de febrero de 2010):** El desastre natural puso a prueba la capacidad de respuesta del Estado. La reacción inicial fue lenta y desorganizada, pero el posterior esfuerzo de reconstrucción fue masivo y, en gran medida, exitoso.\n    -   **Efecto:** **Mixto para el Estado.** Inicialmente lo **debilitó** al exponer fallas logísticas y de liderazgo. Sin embargo, a largo plazo, el exitoso proceso de reconstrucción **fortaleció la capacidad administrativa y burocrática del Estado** (su poder infraestructural).\n\n-   **Casos de corrupción de alto perfil (Penta, SQM, Caval, a partir de 2014-2015):** Una serie de escándalos que revelaron financiamiento ilegal de la política y tráfico de influencias, implicando a figuras de todo el espectro político y al hijo de la entonces presidenta Bachelet.\n    -   **Efecto:** **Debilitó severamente al Estado** al destruir la confianza pública en la élite política y empresarial. A la vez, **fortaleció a una parte de la Sociedad** (el periodismo de investigación) y a un poder del Estado autónomo (el Poder Judicial y la Fiscalía), que actuaron como contrapesos efectivos.\n\n-   **Masivas marchas “No + AFP” (desde 2016):** Millones de personas salieron a las calles en todo el país para protestar contra el sistema privado de pensiones, un pilar del modelo económico chileno, exigiendo un sistema de reparto solidario.\n    -   **Efecto:** **Fortaleció a la Sociedad**, mostrando que la capacidad de movilización demostrada en 2011 no era un hecho aislado y podía extenderse a otras áreas de la política pública. **Debilitó la legitimidad del Estado** al desafiar frontalmente uno de los cimientos de su ordenamiento económico.",
    "2018-2027": "Claro, aquí hay un análisis de los acontecimientos y tendencias en Chile (2018-2027) bajo el marco de Acemoğlu y Robinson, distinguiendo entre el poder del Estado (el Leviatán) y el poder de la sociedad.\n\n### **Tendencias (Procesos lentos)**\n\n*   **Fragmentación política y crisis de legitimidad institucional:** La desintegración del sistema de dos coaliciones que gobernó Chile post-dictadura se aceleró, dando paso a un congreso multipartidista y altamente polarizado. Esta tendencia, junto con una profunda y persistente desconfianza ciudadana en las instituciones (partidos, Congreso, poder judicial, Carabineros), mermó la capacidad del Estado para construir acuerdos y ejecutar políticas a largo plazo.\n    *   **Efecto:** **Debilita al Estado** en su capacidad de gobernar y actuar de forma coherente y legítima.\n\n*   **Aumento de la percepción y realidad de la crisis de seguridad:** El incremento del crimen organizado, el narcotráfico y la violencia visible en las ciudades se convirtió en la principal preocupación ciudadana. Esta tendencia expuso la incapacidad del Estado para cumplir su función más básica: garantizar el monopolio de la violencia y la seguridad de las personas.\n    *   **Efecto:** **Debilita al Estado**, mostrando síntomas de un \"Leviatán Ausente\" en ciertos territorios y dominios, a la vez que genera una demanda social por un Estado más fuerte y autoritario.\n\n*   **Fatiga constitucional y repliegue de la energía transformadora:** Tras el fracaso de dos procesos constitucionales consecutivos, la sociedad chilena mostró un agotamiento con los grandes debates refundacionales. La energía colectiva que se movilizó en 2019 se disipó, siendo reemplazada por una priorización de la estabilidad, el orden y la gestión de problemas inmediatos (seguridad, economía).\n    *   **Efecto:** **Debilita a la sociedad** en su capacidad de movilización colectiva para exigir cambios estructurales, lo que paradójicamente podría fortalecer la estabilidad del Estado en el corto plazo al reducir la presión sobre él.\n\n### **Acontecimientos (Eventos puntuales)**\n\n*   **Estallido Social (Octubre de 2019):** Una masiva y descentralizada erupción de protesta social que desafió directamente la autoridad del Estado, su narrativa de éxito y su capacidad de control. Fue la demostración más potente del poder de una sociedad movilizada en la historia reciente de Chile, forzando a la élite política a abrir un proceso de cambio constitucional.\n    *   **Efecto:** **Fortaleció enormemente a la sociedad** (demostrando su poder de veto) y **debilitó profundamente al Estado** (cuya legitimidad y monopolio de la fuerza fueron cuestionados).\n\n*   **Gestión de la pandemia de COVID-19 (2020-2022):** La crisis sanitaria permitió al Estado desplegar un poder administrativo y coercitivo sin precedentes: estados de excepción, cuarentenas, control de fronteras, transferencias económicas masivas (IFE) y una campaña de vacunación centralizada y muy exitosa.\n    *   **Efecto:** **Fortaleció al Estado** en sus capacidades burocráticas y de control social, demostrando un poder (un \"Leviatán\") que muchos creían atrofiado.\n\n*   **Rechazo de las dos propuestas constitucionales (Septiembre de 2022 y Diciembre de 2023):** En dos plebiscitos con voto obligatorio, la sociedad civil rechazó de forma contundente las propuestas de nueva Constitución, primero una elaborada por la izquierda y los movimientos sociales, y luego otra liderada por la derecha conservadora.\n    *   **Efecto:** **Fortaleció a la sociedad** en su rol de \"grillete\" sobre el Leviatán. La ciudadanía demostró ser un actor con poder de veto final, capaz de frenar los intentos de cualquier sector político por remodelar el Estado a su imagen, forzando a todos los actores a permanecer dentro del \"corredor estrecho\" del *statu quo* institucional. Debilitó la capacidad del sistema político (una función clave del Estado) para canalizar el descontento hacia una nueva solución institucional."
  },
  "score_prompt": {
    "1818-1827": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nEste es el PRIMER periodo de la trayectoria: 1818-1827. Establezca el punto\nde partida. Estime el poder absoluto de la sociedad civil y del Estado en\nChile durante 1818-1827 usando el baremo anterior. Como no hay periodo\nanterior, informe ambos valores de cambio como 0.0.\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 palabras: el rasgo más definitorio de este periodo)\n- reasoning (string, 1-2 frases que justifiquen los dos valores de poder)",
    "1828-1837": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1828-1837, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1818-1827, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1828-1837:\nClaro, aquí están los principales acontecimientos y tendencias en Chile (1828-1837) analizados bajo el marco de Acemoğlu y Robinson, enfocándose en el poder del Estado y de la sociedad.\n\nEste período es crucial, ya que marca la transición de un Estado débil y una sociedad faccionalizada (cercano al \"Leviatán Ausente\" donde prima la anarquía) hacia la construcción de un Estado centralizado y autoritario (un \"Leviatán Despótico\" en ciernes), saliendo así del corredor por el lado del poder estatal excesivo.\n\n---\n\n### **Tendencias (1828-1837)**\n\n*   **Consolidación fiscal a través del comercio exterior:** El creciente rol de Valparaíso como puerto principal del Pacífico Sur generó un flujo constante y centralizado de ingresos aduaneros. Esta base fiscal autónoma fue fundamental para financiar un ejército y una burocracia leales al gobierno central, en lugar de a caudillos locales.\n    *   **Efecto:** Fortaleció masivamente al **Estado**.\n\n*   **Agotamiento social con la inestabilidad política:** Tras años de luchas de facciones (el período de los \"Ensayos Constitucionales\"), una parte importante de la élite terrateniente y mercantil desarrolló un profundo anhelo de orden y estabilidad, incluso a costa de las libertades políticas. Esto creó un consenso social que legitimó la imposición de un gobierno fuerte y autoritario.\n    *   **Efecto:** Debilitó a la **sociedad** (en su capacidad de resistir al autoritarismo) y, a su vez, fortaleció al **Estado** al darle un mandato para imponer el orden.\n\n*   **Desarrollo de una ideología de Estado centralista y autoritaria:** El pensamiento de Diego Portales y sus aliados, que priorizaba el orden sobre la libertad y la autoridad impersonal del Estado sobre las lealtades personales o regionales, se convirtió en la ideología dominante de la élite gobernante tras la guerra civil.\n    *   **Efecto:** Fortaleció inmensamente al **Estado** a nivel conceptual e institucional.\n\n### **Acontecimientos (1828-1837)**\n\n*   **Guerra Civil de 1829-1830:** El conflicto armado entre los bandos pipiolo (liberal/federalista) y pelucón (conservador/centralista), que culminó en la Batalla de Lircay. La victoria conservadora no fue solo un cambio de gobierno, sino la aniquilación militar y política de un proyecto alternativo que favorecía el poder de las provincias (sociedad regional) sobre el poder central.\n    *   **Efecto:** Fortaleció decisivamente al **Estado** (encarnado por el bando vencedor) y debilitó a la **sociedad** (al eliminar violentamente a una de sus facciones organizadas más importantes).\n\n*   **Promulgación de la Constitución de 1833:** Este documento institucionalizó el proyecto conservador. Creó un poder ejecutivo extremadamente fuerte con amplias facultades de emergencia, un sufragio altamente censitario que excluía a la mayoría de la población, y eliminó la autonomía provincial. Fue la herramienta legal para construir un \"Leviatán\" poderoso y poco constreñido.\n    *   **Efecto:** Fortaleció al **Estado** (dándole un marco legal autoritario y duradero) y debilitó a la **sociedad** (restringiendo drásticamente su capacidad de participación y control sobre el poder).\n\n*   **Declaración de Guerra contra la Confederación Perú-Boliviana (1836):** La guerra es un clásico mecanismo de construcción estatal. Exigió la movilización de recursos nacionales, la supresión de la disidencia interna en nombre de la unidad nacional y la centralización del mando militar y político.\n    *   **Efecto:** Fortaleció al **Estado** al unificar a la élite contra un enemigo externo y justificar medidas de control interno excepcionales.\n\n*   **Asesinato de Diego Portales (1837):** Aunque fue un acto de rebelión (un sector de la sociedad/ejército desafiando al Estado), su resultado paradójicamente consolidó el poder estatal. El asesinato convirtió a Portales en un mártir de la causa del orden y la nación, unificando a la opinión pública de la élite en favor de la guerra y del gobierno autoritario que él había diseñado.\n    *   **Efecto:** Fortaleció la legitimidad y la cohesión interna del **Estado**.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1828-1837\n- state_power (float, 0-10): poder absoluto del Estado al final de 1828-1837\n- society_change (float): cambio de society_power respecto a 1818-1827\n- state_change (float): cambio de state_power respecto a 1818-1827\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1838-1847": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1838-1847, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1828-1837, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1838-1847:\nClaro. Aplicando el marco de Acemoğlu y Robinson al período 1838-1847 en Chile, se pueden identificar las siguientes tendencias y acontecimientos que afectaron el equilibrio de poder entre el Estado y la sociedad. Este período, enmarcado en gran parte por la presidencia de Manuel Bulnes, fue de consolidación institucional y crecimiento, sentando las bases del poder del \"Leviatán\" chileno.\n\n---\n\n### **Tendencias (1838-1847)**\n\n*   **Consolidación del orden institucional \"Portaliano\":** La vigencia indiscutida de la Constitución de 1833 durante esta década consolidó un modelo de Estado fuertemente centralizado, con un poder ejecutivo preponderante y sufragio censitario. Esta estabilidad institucional fue la tendencia más importante del período.\n    *   **Efecto:** Fortaleció masivamente al **Estado**, al dotarlo de un marco legal estable y herramientas para ejercer su autoridad de manera vertical sobre el territorio y la sociedad.\n\n*   **Crecimiento económico basado en la exportación:** El auge de la minería de la plata (descubrimiento de Chañarcillo en 1832, pero con explotación creciente en este período) y la agricultura (trigo) generó una nueva riqueza y consolidó a una elite económica.\n    *   **Efecto:** Fortaleció tanto al **Estado** (a través de los ingresos fiscales por impuestos de aduana) como a un sector específico de la **sociedad** (la oligarquía terrateniente y minera), que a su vez se entrelazó con el poder estatal.\n\n*   **Desarrollo de una incipiente esfera pública y prensa:** La aparición y consolidación de periódicos como *El Mercurio de Valparaíso* y el surgimiento de debates intelectuales crearon un espacio, aunque limitado, para la discusión de ideas fuera del control directo del gobierno.\n    *   **Efecto:** Fortaleció a la **sociedad**, al proveerle de un canal para articular intereses, críticas y una identidad cultural propia, germen de la futura oposición liberal.\n\n### **Acontecimientos (1838-1847)**\n\n*   **Consecuencias de la victoria en la Guerra contra la Confederación Perú-Boliviana (sellada en la Batalla de Yungay, enero de 1839):** La victoria militar generó una ola de orgullo nacional y legitimó enormemente al gobierno y a las fuerzas armadas como pilares del Estado. El prestigio del General Bulnes, héroe de la batalla, fue clave para su elección y para la estabilidad de su década de gobierno.\n    *   **Efecto:** Fortaleció decisivamente al **Estado**, consolidando su monopolio de la violencia y su legitimidad a través del nacionalismo.\n\n*   **Fundación de la Universidad de Chile (1842):** Impulsada por el Estado bajo la rectoría de Andrés Bello, fue creada para formar a la elite burocrática, profesional e intelectual que el país necesitaba. Fue un proyecto estatal explícito para nacionalizar el conocimiento y la administración.\n    *   **Efecto:** Fortaleció al **Estado** a corto plazo (al proveerle de funcionarios y un discurso oficial) y, paradójicamente, a la **sociedad** a largo plazo (al crear un centro de pensamiento crítico que eventualmente desafiaría al mismo Estado).\n\n*   **Toma de posesión del Estrecho de Magallanes y fundación de Fuerte Bulnes (1843):** Fue una acción directa y soberana del Estado para expandir su control territorial efectivo a zonas remotas y estratégicas, adelantándose a las potencias europeas.\n    *   **Efecto:** Fortaleció al **Estado**, demostrando su capacidad logística, militar y administrativa para proyectar su poder sobre todo el territorio nacional reclamado.\n\n*   **El \"Movimiento Intelectual de 1842\" y la fundación de la Sociedad Literaria:** La llegada de intelectuales exiliados (como Domingo F. Sarmiento) y el surgimiento de una generación de jóvenes chilenos (como José Victorino Lastarria) que debatían sobre la identidad nacional y las ideas liberales, marcó el nacimiento de una elite intelectual autónoma.\n    *   **Efecto:** Fortaleció a la **sociedad**, al crear un espacio organizado para el debate de ideas que no dependía del Estado y que sembró las semillas del pensamiento liberal que más tarde competiría por el poder.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1838-1847\n- state_power (float, 0-10): poder absoluto del Estado al final de 1838-1847\n- society_change (float): cambio de society_power respecto a 1828-1837\n- state_change (float): cambio de state_power respecto a 1828-1837\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1848-1857": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1848-1857, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1838-1847, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1848-1857:\nClaro, aquí está el análisis del período 1848-1857 en Chile a través del marco de Acemoğlu y Robinson, distinguiendo entre tendencias y acontecimientos.\n\n### **Tendencias (1848-1857)**\n\n-   **Expansión económica ligada a los ciclos del oro (California y Australia):** El auge en la exportación de trigo y harina para abastecer estos mercados generó una importante riqueza. Esta tendencia **fortaleció tanto al Estado como a la sociedad**. El Estado aumentó sus ingresos fiscales, permitiéndole financiar proyectos de infraestructura y un aparato burocrático más robusto. Al mismo tiempo, fortaleció a un sector de la sociedad (la élite terrateniente y comercial emergente), dándole más recursos económicos y, potencialmente, más capacidad para influir en la política y organizarse.\n\n-   **Desarrollo de infraestructura estatal y modernización:** Durante este período, y especialmente bajo la presidencia de Manuel Montt (desde 1851), el Estado impulsó activamente la construcción del primer ferrocarril (Caldera-Copiapó, 1851; Santiago-Valparaíso) y líneas de telégrafo. Esta tendencia **fortaleció decisivamente al Estado**, ya que le permitió proyectar su poder militar, administrativo y económico de manera mucho más rápida y efectiva a través del territorio, mejorando su capacidad de control y sofocando rebeliones.\n\n-   **Articulación de una oposición liberal organizada:** Aunque el período es de hegemonía conservadora, la década vio el surgimiento y consolidación de un pensamiento liberal articulado en clubes políticos (como el Club de la Reforma) y prensa de oposición. Esta tendencia **fortaleció a la sociedad civil**, creando nuevas formas de asociación, debate y movilización política fuera de las estructuras tradicionales (Iglesia, aristocracia), con el objetivo explícito de desafiar y limitar el poder del Estado autoritario.\n\n### **Acontecimientos (1848-1857)**\n\n-   **Fundación de la Sociedad de la Igualdad (1850):** La creación de esta sociedad por Francisco Bilbao y Santiago Arcos fue un hito en la organización popular y de la élite liberal. Fue un evento que **fortaleció a la sociedad** al movilizar artesanos y jóvenes intelectuales en un proyecto político radical que desafiaba directamente el orden conservador. Sin embargo, su rápida y violenta supresión por parte del gobierno demostró la fuerza del Estado y su baja tolerancia a la disidencia organizada.\n\n-   **La Revolución de 1851:** Este fue el acontecimiento más significativo del período. Fue un levantamiento armado de élites liberales y provinciales (especialmente en Concepción y La Serena) contra la elección de Manuel Montt. Su derrota total y sangrienta a manos del ejército gubernamental **fortaleció masivamente el poder del Estado** (el \"Leviatán\" de Acemoğlu y Robinson). Demostró su monopolio de la violencia, centralizó aún más el poder en Santiago y debilitó gravemente a la facción de la sociedad que buscaba desafiarlo, forzando a sus líderes al exilio.\n\n-   **Promulgación del Código Civil (1855):** La obra de Andrés Bello, promulgada por el presidente Montt, fue un evento institucional de primer orden. **Fortaleció inmensamente al Estado** al unificar y racionalizar el marco legal en todo el país, reemplazando una confusa amalgama de leyes coloniales. Esto expandió enormemente la capacidad del Estado para regular la propiedad, los contratos y la vida familiar, consolidando su autoridad legal sobre la de otras instituciones como la Iglesia o las costumbres locales.\n\n-   **La \"Cuestión del Sacristán\" (1856):** Un conflicto interno de la Iglesia escaló hasta convertirse en una disputa entre el poder eclesiástico y el poder judicial del Estado. El presidente Montt respaldó a la Corte Suprema en contra del Arzobispo de Santiago. Este evento **fortaleció al Estado** al afirmar su supremacía jurisdiccional sobre la institución más poderosa y autónoma de la sociedad civil de la época: la Iglesia Católica. Marcó un punto de inflexión clave en la relación entre ambos poderes.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1848-1857\n- state_power (float, 0-10): poder absoluto del Estado al final de 1848-1857\n- society_change (float): cambio de society_power respecto a 1838-1847\n- state_change (float): cambio de state_power respecto a 1838-1847\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1858-1867": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1858-1867, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1848-1857, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1858-1867:\nClaro, aquí está el análisis del período 1858-1867 en Chile, utilizando el marco de Acemoğlu y Robinson.\n\n---\n\n### **Tendencias (1858-1867)**\n\n*   **Avance de la Liberalización Política y Consolidación de Partidos:** Tras el autoritarismo del decenio de Manuel Montt, la década de 1860 bajo José Joaquín Pérez se caracterizó por una apertura política. La formación de la \"Fusión Liberal-Conservadora\" como coalición de gobierno y la creciente influencia del Congreso marcaron un cambio desde un poder ejecutivo casi absoluto hacia uno más negociado y controlado.\n    *   **Efecto:** **Debilitó el poder despótico del Estado** (específicamente, del poder ejecutivo) y **fortaleció a la Sociedad** al dar más poder e influencia a las élites organizadas en partidos políticos y en el parlamento, \"encadenando\" parcialmente al Leviatán.\n\n*   **Expansión de la Infraestructura y la Capacidad Estatal:** El Estado continuó su proyecto de modernización con la expansión de ferrocarriles (la línea Santiago-Valparaíso se completó en 1863) y telégrafos. Estas obras no solo impulsaron la economía, sino que permitieron al gobierno central proyectar su autoridad, mover tropas y recaudar impuestos de manera más eficiente en todo el territorio.\n    *   **Efecto:** **Fortaleció al Estado** al aumentar su capacidad logística, administrativa y fiscal.\n\n*   **Lenta Secularización y Tensión Iglesia-Estado:** La \"Cuestión del Sacristán\" (cuyos efectos políticos se consolidaron a partir de 1858) fracturó al partido Conservador y estableció un precedente de la supremacía del poder judicial del Estado sobre el fuero eclesiástico. Esta tendencia continuó a lo largo del período, erosionando la influencia política directa de la Iglesia Católica.\n    *   **Efecto:** **Fortaleció al Estado** al afirmar su soberanía sobre una de las instituciones más poderosas de la sociedad. A su vez, **modificó el poder de la Sociedad**, debilitando a su actor más tradicional (la Iglesia) pero fortaleciendo a los grupos seculares y liberales.\n\n### **Acontecimientos (1858-1867)**\n\n*   **La Revolución de 1859:** Una sublevación liberal radical en las provincias, principalmente en Copiapó y Talca, contra el gobierno autoritario de Montt y la candidatura de su sucesor designado, Antonio Varas. La rebelión fue aplastada de forma decisiva y violenta por el ejército estatal.\n    *   **Efecto:** A corto plazo, **fortaleció inmensamente el poder coercitivo del Estado**, demostrando su capacidad para sofocar cualquier desafío armado. Sin embargo, su alto costo político forzó la caída de la candidatura de Varas, lo que indirectamente abrió la puerta a la liberalización posterior.\n\n*   **La Elección de Consenso de José Joaquín Pérez (1861):** Ante la imposibilidad de imponer un sucesor, el sistema político optó por una figura de consenso, Pérez, quien gobernó con la Fusión Liberal-Conservadora. Este evento marcó el fin del \"decenio autoritario\".\n    *   **Efecto:** **Debilitó el poder del Estado** en su faceta ejecutiva y autoritaria, forzándolo a cogobernar. **Fortaleció a la Sociedad** al institucionalizar la negociación política entre diferentes facciones de la élite como mecanismo de gobierno.\n\n*   **La Guerra contra España (1865-1866):** Un conflicto naval en el que Chile se alió con Perú, Bolivia y Ecuador contra una escuadra española. El evento, aunque militarmente secundario (marcado por el bombardeo de Valparaíso), generó una fuerte cohesión nacional.\n    *   **Efecto:** **Fortaleció al Estado**, que asumió el rol de defensor de la soberanía nacional, centralizó el mando militar y galvanizó el patriotismo en torno a las instituciones estatales.\n\n*   **Promulgación de la Ley Interpretativa de la Constitución sobre Libertad de Cultos (1865):** Esta ley permitió a los no católicos practicar su religión en recintos privados y crear sus propias escuelas. Fue la primera reforma liberal significativa en materia religiosa.\n    *   **Efecto:** **Fortaleció al Estado** al legislar sobre un área previamente dominada por la Iglesia Católica, afirmando su soberanía. Al mismo tiempo, **fortaleció a la Sociedad** al expandir las libertades individuales y fomentar el pluralismo, componentes clave de una sociedad civil robusta y capaz de controlar al Estado.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1858-1867\n- state_power (float, 0-10): poder absoluto del Estado al final de 1858-1867\n- society_change (float): cambio de society_power respecto a 1848-1857\n- state_change (float): cambio de state_power respecto a 1848-1857\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1868-1877": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1868-1877, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1858-1867, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1868-1877:\nClaro, aquí tienes un análisis de Chile entre 1868 y 1877, utilizando el marco de Acemoğlu y Robinson, centrado en los cambios en el poder del Estado y la sociedad civil.\n\nEste período corresponde al final de la presidencia de José Joaquín Pérez y la totalidad de la de Federico Errázuriz Zañartu, una fase clave de la \"República Liberal\" donde la sociedad, a través de sus élites liberales, buscó activamente limitar el poder del Estado centralizado heredado de la era conservadora.\n\n### **Tendencias (1868-1877)**\n\n*   **Proceso de secularización institucional:** Fue una tendencia sostenida durante toda la década. El debate sobre el rol de la Iglesia Católica en la educación, los registros civiles y la ley se intensificó. Esto reflejó el esfuerzo de una parte de la sociedad (élites liberales, masonería, intelectuales) por arrebatarle a la Iglesia su poder social y transferir esas funciones al Estado.\n    *   **Efecto:** Fortaleció al Estado secular (al asumir nuevas funciones) y fortaleció a la sociedad civil (al crear un espacio de libertades individuales y de pensamiento fuera del control eclesiástico).\n*   **Crecimiento económico y diversificación de las élites:** La continua expansión de la minería (plata, cobre) y la agricultura de exportación (trigo) consolidó a una élite económica (mineros, banqueros, grandes comerciantes) que no siempre coincidía con la tradicional aristocracia terrateniente. Esta nueva élite demandaba mayor libertad económica y política, y financió periódicos y clubes políticos para presionar por reformas.\n    *   **Efecto:** Fortaleció a la sociedad, creando nuevos centros de poder económico e influencia capaces de desafiar y negociar con el Estado.\n*   **Expansión de la infraestructura y la burocracia estatal:** El Estado continuó su expansión a través de la construcción de ferrocarriles, la mejora de puertos y el crecimiento del sistema educativo y administrativo. Aunque eran proyectos estatales, también conectaban y empoderaban a las regiones y a los actores económicos privados.\n    *   **Efecto:** Fortaleció al Estado (aumentando su capacidad logística y administrativa) y, a la vez, a la sociedad (facilitando el comercio y la comunicación, lo que ayudó a la articulación de intereses sociales a nivel nacional).\n\n### **Acontecimientos (1868-1877)**\n\n*   **Reforma constitucional que prohíbe la reelección presidencial (1871):** Impulsada por el Congreso al final del decenio de Pérez, esta fue una medida puntual y directa para limitar el poder del Presidente, la figura central del Estado autoritario del siglo XIX. Se buscaba evitar la perpetuación en el poder y la concentración de la autoridad ejecutiva.\n    *   **Efecto:** Debilitó el poder del Estado (específicamente del poder ejecutivo) y fortaleció a la sociedad (a través del Congreso y los partidos, que ganaron poder relativo).\n*   **Promulgación del Código Penal (1874):** Este hito reemplazó la dispersa legislación colonial con un cuerpo legal unificado y moderno. Crucialmente, tipificó delitos que antes estaban bajo la jurisdicción de la Iglesia (como la blasfemia o la sodomía), subordinándolos a la ley y los tribunales del Estado.\n    *   **Efecto:** Fortaleció masivamente al Estado, consolidando su monopolio sobre la justicia y la ley en detrimento de poderes paralelos como la Iglesia.\n*   **Ley de Organización y Atribuciones de los Tribunales (1875):** Esta ley fundamental estableció la independencia del Poder Judicial respecto del Ejecutivo. Creó una estructura judicial jerárquica y autónoma, un pilar del Estado de derecho liberal.\n    *   **Efecto:** Debilitó al Estado en su forma monolítica y ejecutivista, pero fortaleció la estructura estatal en su conjunto al crear un contrapeso interno. Primordialmente, fortaleció a la sociedad al garantizarle una vía de defensa contra el poder arbitrario del gobierno.\n*   **Inicio de la crisis económica internacional (c. 1875-1876):** La caída de los precios internacionales de la plata, el cobre y el trigo golpeó duramente a la economía chilena, altamente dependiente de las exportaciones. Esto provocó una crisis fiscal, desempleo y malestar social.\n    *   **Efecto:** Debilitó tanto al Estado (por la caída drástica de sus ingresos fiscales) como a la sociedad (por el empobrecimiento y la inestabilidad económica).\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1868-1877\n- state_power (float, 0-10): poder absoluto del Estado al final de 1868-1877\n- society_change (float): cambio de society_power respecto a 1858-1867\n- state_change (float): cambio de state_power respecto a 1858-1867\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1878-1887": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1878-1887, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1868-1877, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1878-1887:\nClaro, aquí está el análisis para Chile (1878-1887) bajo el marco de Acemoğlu y Robinson, distinguiendo entre tendencias y acontecimientos.\n\n### Tendencias (1878-1887)\n\n-   **El auge del ciclo del salitre:** Tras la anexión de Tarapacá y Antofagasta, el Estado chileno comenzó a recibir enormes ingresos fiscales a través de los impuestos a la exportación de nitratos. Esta fue una tendencia económica que transformó las finanzas públicas.\n    -   **Efecto:** **Fortaleció masivamente al Estado.** Proporcionó una capacidad fiscal sin precedentes para expandir la burocracia, invertir en obras públicas (ferrocarriles, escuelas) y modernizar el ejército, aumentando drásticamente el poder y alcance del \"Leviatán\" chileno.\n\n-   **El avance de la secularización:** Impulsado por los gobiernos liberales, hubo un esfuerzo sostenido por reducir el poder de la Iglesia Católica en la vida civil y fortalecer la autoridad del Estado sobre la población.\n    -   **Efecto:** **Fortaleció al Estado y debilitó a un pilar de la sociedad civil (la Iglesia).** El Estado asumió funciones (registro de nacimientos, matrimonios, defunciones) que antes eran monopolio de la Iglesia, erosionando el poder de una de las instituciones más influyentes y autónomas de la sociedad.\n\n-   **La consolidación del control territorial en el sur:** El proceso conocido como la \"Pacificación de la Araucanía\" entró en su fase final y definitiva durante este período, con la colonización y la imposición de la ley chilena en el territorio mapuche.\n    -   **Efecto:** **Fortaleció al Estado y debilitó a la sociedad mapuche.** Extendió el monopolio de la violencia y la administración del Estado a una vasta región que antes operaba con autonomía. Sometió a una sociedad previamente independiente al poder estatal, desarticulando sus estructuras políticas y económicas.\n\n### Acontecimientos (1878-1887)\n\n-   **La Guerra del Pacífico (1879-1884):** El conflicto bélico contra Perú y Bolivia fue el acontecimiento central del período. La victoria chilena fue decisiva y tuvo consecuencias territoriales y económicas inmediatas.\n    -   **Efecto:** **Fortaleció inmensamente al Estado.** La victoria no solo le entregó los territorios ricos en salitre, sino que también demostró una capacidad de movilización y organización militar superior, consolidando el prestigio y la autoridad del gobierno central tanto interna como externamente.\n\n-   **Promulgación de las \"Leyes Laicas\" (1883-1884):** En particular, la Ley de Cementerios Laicos (1883), la Ley de Matrimonio Civil (1884) y la Ley de Registro Civil (1884) fueron hitos legislativos concretos.\n    -   **Efecto:** **Fortaleció al Estado a expensas de la sociedad (Iglesia).** Estos actos legislativos formalizaron la supremacía del Estado sobre la Iglesia en asuntos civiles clave, un golpe directo al poder social y la influencia del clero.\n\n-   **Reforma a la Ley Electoral (1884):** El gobierno de Domingo Santa María promulgó una ley que eliminó el requisito de renta o patrimonio para votar, otorgando el derecho a sufragio a todos los hombres mayores de 25 años que supieran leer y escribir.\n    -   **Efecto:** **Fortaleció potencialmente a la sociedad civil.** Al ampliar la base electoral, esta reforma aumentó el número de ciudadanos con capacidad de influir en el Estado, abriendo un canal (aunque limitado por el alfabetismo y el género) para que la sociedad ejerciera control sobre el poder político. Fue un paso hacia el \"corredor estrecho\" al empoderar a la sociedad frente al Estado.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1878-1887\n- state_power (float, 0-10): poder absoluto del Estado al final de 1878-1887\n- society_change (float): cambio de society_power respecto a 1868-1877\n- state_change (float): cambio de state_power respecto a 1868-1877\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1888-1897": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1888-1897, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1878-1887, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1888-1897:\nClaro, aquí está el análisis del período 1888-1897 en Chile a través del marco de Acemoğlu y Robinson.\n\n---\n\n### **Tendencias (1888-1897)**\n\n*   **Auge del ciclo salitrero y la dependencia fiscal:** La creciente riqueza generada por la exportación de salitre fortaleció simultáneamente al Estado y a una parte de la sociedad.\n    *   **Impacto:** **Fortaleció al Estado** al proporcionarle ingresos fiscales sin precedentes para financiar obras públicas y expandir su burocracia. Al mismo tiempo, **fortaleció a un poderoso segmento de la sociedad** (la oligarquía minera, bancaria y terrateniente) que controlaba esta riqueza y veía con recelo el creciente poder estatal. Esta tensión fue el caldo de cultivo del conflicto.\n\n*   **Consolidación de una élite oligárquica con un proyecto parlamentarista:** La élite económica, influenciada por las ideas parlamentarias europeas, buscaba limitar el poder del Presidente para proteger sus intereses económicos de la intervención estatal.\n    *   **Impacto:** **Fortaleció a la sociedad** (específicamente a su élite organizada en el Congreso), dándole la cohesión ideológica y la capacidad institucional para desafiar y controlar al poder ejecutivo del Estado.\n\n*   **Incipiente \"Cuestión Social\":** Aunque su auge fue posterior, en este período comenzaron a manifestarse las tensiones laborales en los centros mineros y urbanos, con las primeras huelgas y la formación de mutuales obreras.\n    *   **Impacto:** **Fortaleció marginalmente a la sociedad** al iniciar la organización de nuevos actores sociales (trabajadores) fuera del control de la élite tradicional. Sin embargo, en este período, el Estado y la élite aún no percibían a este grupo como un contrapeso significativo.\n\n### **Acontecimientos (1888-1897)**\n\n*   **El programa de obras públicas del presidente Balmaceda (1888-1890):** El presidente utilizó los ingresos del salitre para un ambicioso plan de construcción de escuelas, ferrocarriles y puertos, buscando nacionalizar parcialmente la industria salitrera.\n    *   **Impacto:** Fue un intento deliberado de **fortalecer al Estado** (el Leviatán), aumentando su capacidad, su rol en la economía y su independencia frente a la oligarquía. La sociedad oligárquica lo percibió como una amenaza directa a su poder.\n\n*   **La crisis constitucional de 1891 (Clausura del Congreso y Ley de Presupuestos):** Ante la negativa del Congreso a aprobar el presupuesto para 1891, Balmaceda lo prorrogó por decreto, rompiendo el orden constitucional.\n    *   **Impacto:** Un acto que buscaba **fortalecer decisivamente al Estado (poder ejecutivo)** sobre el control de la sociedad (poder legislativo), llevando el conflicto entre ambos poderes a un punto de quiebre.\n\n*   **La Guerra Civil de 1891:** Conflicto armado entre las fuerzas leales al Presidente (Ejército) y las leales al Congreso (Armada y élite económica). La victoria de las fuerzas congresistas culminó con el suicidio de Balmaceda.\n    *   **Impacto:** **Debilitó drásticamente al Estado** en su rama ejecutiva. La derrota del proyecto presidencialista representó el triunfo de un poderoso sector de la sociedad sobre el Leviatán, redefiniendo el equilibrio de poder para las décadas siguientes.\n\n*   **Instauración de la \"República Parlamentaria\" (post-1891):** El nuevo régimen institucional que surgió de la guerra subordinó el poder del Presidente a las mayorías cambiantes del Congreso.\n    *   **Impacto:** **Debilitó estructuralmente al Estado** (al presidente) y **fortaleció inmensamente a la sociedad** (a la élite oligárquica que controlaba el Congreso). El Estado perdió autonomía y capacidad de acción, convirtiéndose en un \"Leviatán encadenado\" o capturado por los intereses de una facción de la sociedad.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1888-1897\n- state_power (float, 0-10): poder absoluto del Estado al final de 1888-1897\n- society_change (float): cambio de society_power respecto a 1878-1887\n- state_change (float): cambio de state_power respecto a 1878-1887\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1898-1907": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1898-1907, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1888-1897, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1898-1907:\nClaro, aquí tienes un análisis del período 1898-1907 en Chile a través del marco de Acemoğlu y Robinson, distinguiendo entre tendencias y acontecimientos que afectaron el poder del Estado y de la sociedad.\n\n---\n\n### **Tendencias (1898-1907)**\n\n*   **Agudización de la \"Cuestión Social\":** La rápida industrialización (salitre) y urbanización generaron una nueva clase obrera que vivía en condiciones precarias. Esta tendencia de largo plazo vio la consolidación de organizaciones obreras (mancomunales, sindicatos) que comenzaron a articular demandas colectivas.\n    *   **Efecto:** **Fortaleció a la sociedad civil**, que desarrolló nuevas formas de organización y movilización para desafiar el orden existente, aumentando su poder de negociación y presión.\n\n*   **Consolidación del Régimen Parlamentario Oligárquico:** El sistema político se caracterizó por un poder ejecutivo débil (Presidente) y un Congreso fuerte, dominado por la élite. La constante \"rotativa ministerial\" impedía la formulación de políticas estatales a largo plazo y la construcción de capacidades institucionales.\n    *   **Efecto:** **Debilitó al Estado** en su capacidad ejecutiva y de planificación, mientras **fortaleció a un sector de la sociedad (la élite oligárquica)** que controlaba el aparato legislativo para sus propios fines.\n\n*   **Dependencia fiscal del salitre:** La economía y las finanzas públicas dependían abrumadoramente de los impuestos a la exportación del salitre. Esto proveyó al Estado de inmensos recursos sin necesidad de gravar a la élite terrateniente o industrial.\n    *   **Efecto:** **Fortaleció al Estado** en su capacidad financiera (el \"Leviatán\" tenía dinero), pero este poder era capturado por la élite en el Congreso, que lo usaba para el clientelismo y proyectos de su interés en lugar de para un desarrollo institucional amplio.\n\n### **Acontecimientos (1898-1907)**\n\n*   **Huelga portuaria y \"Semana Roja\" de Valparaíso (1903):** Una de las primeras grandes huelgas generales del siglo, en protesta por el alza del precio de la carne, fue reprimida violentamente por las fuerzas armadas.\n    *   **Efecto:** Demostró el creciente poder de movilización de **la sociedad organizada (trabajadores)**. Al mismo tiempo, evidenció la disposición del **Estado** a usar su poder coercitivo para sofocar las demandas sociales, **fortaleciendo su rol represivo** en el corto plazo.\n\n*   **Promulgación del Código de Procedimiento Penal (1906):** Este hito legal modernizó y unificó las normas para la persecución de delitos en todo el territorio nacional, estableciendo un sistema más estructurado para la justicia.\n    *   **Efecto:** **Fortaleció al Estado** al aumentar su capacidad administrativa y judicial, consolidando su monopolio sobre la justicia y la aplicación de la ley, un pilar fundamental del \"Leviatán\".\n\n*   **Masacre de la Escuela Santa María de Iquique (1907):** El acontecimiento más emblemático del período. Una masiva huelga de trabajadores del salitre fue aplastada por el ejército, resultando en la muerte de cientos (posiblemente miles) de obreros y sus familias.\n    *   **Efecto:** Fue una demostración brutal del **poder coercitivo del Estado**, que actuó decisivamente para proteger los intereses económicos de la élite. A su vez, reveló la inmensa capacidad de organización de **la sociedad (movimiento obrero)**, que, aunque derrotada, se consolidó como un actor social de primer orden con una identidad forjada en el conflicto directo contra el Estado.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1898-1907\n- state_power (float, 0-10): poder absoluto del Estado al final de 1898-1907\n- society_change (float): cambio de society_power respecto a 1888-1897\n- state_change (float): cambio de state_power respecto a 1888-1897\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1908-1917": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1908-1917, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1898-1907, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1908-1917:\nClaro. A continuación se presentan las tendencias y acontecimientos en Chile (1908-1917) analizados bajo el marco de Acemoğlu y Robinson, centrados en el poder relativo del Estado y la sociedad.\n\nEste período corresponde a la fase madura de la \"República Parlamentaria\", un sistema que, en términos del marco, se asemeja a un **\"Leviatán Encadenado\"** (*Shackled Leviathan*): un Estado con instituciones formales pero con su poder ejecutivo fuertemente limitado por una élite social y política organizada en el Congreso.\n\n---\n\n### **Tendencias (1908-1917)**\n\n-   **Agudización de la \"Cuestión Social\":** El crecimiento de un proletariado urbano y minero sin derechos laborales, viviendo en condiciones precarias, fue una tendencia de fondo. Esto provocó una organización obrera creciente en sindicatos y mutuales.\n    -   **Efecto:** **Fortaleció a la sociedad civil** al crear nuevos actores colectivos (el movimiento obrero) con capacidad de movilización y demandas concretas, que desafiaban tanto a la élite económica como a la inacción estatal.\n\n-   **Dependencia fiscal del salitre:** La economía y, crucialmente, los ingresos del Estado dependían abrumadoramente de los impuestos a la exportación del salitre. Esta dependencia generaba una gran volatilidad en las finanzas públicas, sujeta a los vaivenes del mercado mundial.\n    -   **Efecto:** Ambiguo. Por un lado, **fortaleció la capacidad del Estado** al proveerle de enormes recursos sin necesidad de imponer impuestos directos a la élite. Por otro, **debilitó estructuralmente al Estado** al hacerlo extremadamente vulnerable a shocks externos, como demostró el inicio de la Primera Guerra Mundial.\n\n-   **Consolidación de la disfuncionalidad parlamentaria:** La práctica de la \"rotativa ministerial\" y la primacía del Congreso sobre el Presidente se consolidaron, llevando a una parálisis gubernamental y a la incapacidad del Estado para implementar políticas a largo plazo o reformas sociales significativas.\n    -   **Efecto:** **Debilitó al Estado** en su capacidad ejecutiva y coherencia. El poder no estaba ausente, sino capturado y fragmentado por una facción de la sociedad (la oligarquía parlamentaria), impidiendo que el Leviatán actuara de forma autónoma.\n\n### **Acontecimientos (1908-1917)**\n\n-   **Fundación de la Federación Obrera de Chile (FOCH) (1909):** Aunque inicialmente mutualista, la creación de una organización de alcance nacional para los trabajadores marcó un hito en la articulación del movimiento obrero.\n    -   **Efecto:** **Fortaleció decisivamente a la sociedad civil**, dándole una estructura y una voz más potente y unificada para presionar por sus intereses frente al Estado y los empleadores.\n\n-   **Inicio de la Primera Guerra Mundial (1914):** El conflicto europeo interrumpió bruscamente el comercio del salitre, principal pilar fiscal de Chile, al cerrar el mercado alemán. Esto provocó una crisis económica, desempleo masivo y agitación social.\n    -   **Efecto:** **Debilitó drásticamente al Estado** al colapsar su principal fuente de ingresos. Al mismo tiempo, el descontento social resultante **fortaleció la presión de la sociedad civil** sobre un aparato estatal repentinamente empobrecido e ineficaz.\n\n-   **Promulgación de la \"Ley de la Silla\" (1914):** Esta fue una de las primeras leyes laborales de Chile, que obligaba a los empleadores a proporcionar asientos a sus empleados. Aunque modesta, fue una victoria simbólica del movimiento obrero.\n    -   **Efecto:** Demostró un ligero reequilibrio. **Fortaleció a la sociedad civil** al mostrar que su presión podía traducirse en legislación. Simultáneamente, representó un tímido **fortalecimiento del Estado** en su capacidad regulatoria, al intervenir por primera vez, aunque mínimamente, en la relación capital-trabajo, un pequeño paso hacia el \"Corredor Estrecho\".\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1908-1917\n- state_power (float, 0-10): poder absoluto del Estado al final de 1908-1917\n- society_change (float): cambio de society_power respecto a 1898-1907\n- state_change (float): cambio de state_power respecto a 1898-1907\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1918-1927": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1918-1927, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1908-1917, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1918-1927:\nClaro, aquí están los principales acontecimientos y tendencias en Chile durante 1918-1927, analizados bajo el marco de Acemoğlu y Robinson, con un enfoque en el poder relativo del Estado y la sociedad.\n\n### **Tendencias (1918-1927)**\n\n-   **Agudización de la \"Cuestión Social\":** El crecimiento de un proletariado urbano y minero, con una creciente capacidad de organización en sindicatos y partidos políticos (ej. la fundación del Partido Obrero Socialista, luego Comunista). Esta tendencia **fortaleció a la sociedad civil**, dándole una voz y una capacidad de movilización sin precedentes para presionar al Estado y a la élite oligárquica.\n-   **Declive económico del ciclo del salitre:** La invención del salitre sintético durante la Primera Guerra Mundial generó una crisis estructural en la principal fuente de ingresos fiscales de Chile. Esta tendencia **debilitó al Estado** al reducir su capacidad financiera, y simultáneamente **fortaleció la movilización social** al generar un desempleo masivo que alimentó el descontento popular.\n-   **Crisis del régimen parlamentario oligárquico:** La institucionalidad política, caracterizada por un Ejecutivo débil y un Congreso poderoso pero desconectado de las demandas sociales, se mostró incapaz de procesar el conflicto. Esta tendencia representaba una **debilidad intrínseca del Estado** en su capacidad para gobernar eficazmente y responder a las presiones de la sociedad.\n-   **Creciente politización de las Fuerzas Armadas:** El malestar social y la parálisis política llevaron a que los militares, especialmente los oficiales jóvenes, se vieran a sí mismos como una institución más moderna y con un deber patriótico de \"salvar\" a la nación. Esta tendencia representó el surgimiento de un actor clave dentro del aparato estatal, inicialmente **fortaleciendo la autonomía del poder coercitivo del Estado** frente a su propio sistema político.\n\n### **Acontecimientos (1918-1927)**\n\n-   **Elección de Arturo Alessandri Palma (1920):** Fue el primer presidente en llegar al poder con un discurso populista dirigido a las clases medias y trabajadoras, canalizando las demandas de la \"Cuestión Social\". Este evento **fortaleció la expresión política de la sociedad**, demostrando su capacidad para desafiar a la oligarquía a través de las urnas y llevando al poder a un líder que buscaba expandir la autoridad del Estado.\n-   **\"Ruido de sables\" (septiembre de 1924):** La intervención directa de un grupo de oficiales militares en el Congreso para forzar la aprobación de un paquete de leyes sociales (contrato de trabajo, seguro obrero, etc.). Este evento **fortaleció dramáticamente al poder del Estado** (específicamente a su brazo militar) sobre el poder legislativo, rompiendo la parálisis política en favor de una agenda de reformas impuesta por la fuerza.\n-   **Golpes de Estado (septiembre de 1924 y enero de 1925):** Estos dos golpes consolidaron a los militares como los árbitros del poder político. Los eventos primero derrocaron a Alessandri y luego lo trajeron de vuelta, demostrando que el poder real ya no residía en las instituciones parlamentarias. Ambos eventos **debilitaron a la sociedad civil organizada políticamente** (partidos) y **fortalecieron inmensamente al Estado en su forma más autónoma y coercitiva**.\n-   **Promulgación de la Constitución de 1925:** Impulsada por Alessandri con el respaldo militar, esta nueva constitución reemplazó el régimen parlamentario por uno fuertemente presidencialista. Este es el evento más decisivo del período: **fortaleció masivamente al poder del Estado** al centralizar la autoridad en el Presidente, dándole las herramientas institucionales para gobernar por encima del Congreso y responder (o reprimir) las demandas sociales de manera más directa.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n1908-1917: <8.2, 5.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1918-1927\n- state_power (float, 0-10): poder absoluto del Estado al final de 1918-1927\n- society_change (float): cambio de society_power respecto a 1908-1917\n- state_change (float): cambio de state_power respecto a 1908-1917\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1928-1937": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1928-1937, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1918-1927, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1928-1937:\nClaro, aquí están los principales acontecimientos y tendencias en Chile (1928-1937) analizados bajo el marco de Acemoğlu y Robinson, distinguiendo entre el poder del Estado y el de la sociedad.\n\n### **Tendencias (1928-1937)**\n\n*   **Crisis del modelo exportador y giro hacia el Estado desarrollista:** La Gran Depresión devastó la economía chilena, basada en la exportación de salitre. Esta crisis económica sostenida debilitó la base fiscal del Estado, pero a largo plazo generó un consenso en la élite política sobre la necesidad de una mayor intervención estatal en la economía (modelo ISI). Esto **fortaleció al Estado** a mediano y largo plazo, dándole un nuevo rol y legitimidad como motor del desarrollo económico.\n*   **Reconfiguración del sistema de partidos:** El período vio el colapso del antiguo sistema oligárquico y el surgimiento de nuevos actores políticos masivos. La formación del Partido Socialista (1933) y la posterior articulación del Frente Popular (1936) consolidaron un bloque de izquierda organizado. Esto **fortaleció a la sociedad**, creando canales institucionales duraderos para que las clases medias y trabajadoras expresaran sus demandas y compitieran por el poder estatal.\n*   **Creciente politización de las Fuerzas Armadas:** Desde el gobierno de Ibáñez y durante la anarquía de 1931-1932, los militares intervinieron repetidamente en política. Esta tendencia **debilitó al Estado** al socavar el monopolio del poder civil y la previsibilidad institucional, fragmentando el control del Leviatán. Al mismo tiempo, impidió que la sociedad civil desarrollara una relación estable y predecible con el poder.\n*   **Urbanización y crecimiento de la clase media y obrera:** Un proceso demográfico y social lento que continuó durante este período. El crecimiento de las ciudades y de nuevos grupos sociales que no estaban ligados a la hacienda tradicional creó una base social más amplia y demandante. Esto **fortaleció a la sociedad** al generar nuevos actores colectivos (sindicatos, asociaciones profesionales) que exigían derechos y participación, presionando constantemente al Estado.\n\n### **Acontecimientos (1928-1937)**\n\n*   **Dictadura de Carlos Ibáñez del Campo (hasta julio de 1931):** Este régimen representa un \"Leviatán Despótico\". **Fortaleció enormemente la capacidad administrativa y represiva del Estado** (creación de Carabineros, obras públicas), pero lo hizo a costa de **debilitar profundamente a la sociedad civil** mediante la supresión de partidos políticos, sindicatos y la prensa libre.\n*   **Caída de Ibáñez (julio de 1931):** Provocada por el colapso económico y una ola de protestas liderada por estudiantes y profesionales. Este evento **mostró el poder latente de la sociedad civil** para derrocar a un Estado autoritario cuando este pierde su capacidad económica y legitimidad. Fue un fortalecimiento puntual y reactivo de la sociedad.\n*   **Período de \"Anarquía\" (1931-1932) y la República Socialista (junio de 1932):** Una sucesión de golpes de Estado y gobiernos de corta duración. Este período **debilitó drásticamente al Estado**, que perdió su monopolio de la violencia y su capacidad de gobernar. La sociedad estaba movilizada pero caóticamente, sin poder establecer un orden estable, acercándose a un \"Leviatán Ausente\".\n*   **Elección de Arturo Alessandri y reconstrucción autoritaria (1932-1937):** La elección de Alessandri marcó un punto de inflexión. Su gobierno se centró en restablecer el orden y la autoridad del Estado. Usó poderes de emergencia y reprimió la oposición (ej. Masacre de Ránquil, 1934). Esto **fortaleció decisivamente al Estado** en su capacidad de control y coerción, a menudo a expensas de los derechos de una parte de la sociedad. Fue un esfuerzo deliberado por sacar a Chile de la anarquía y devolverlo al \"corredor\", aunque por medios autoritarios.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n1908-1917: <8.2, 5.5>\n1918-1927: <6.2, 7.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1928-1937\n- state_power (float, 0-10): poder absoluto del Estado al final de 1928-1937\n- society_change (float): cambio de society_power respecto a 1918-1927\n- state_change (float): cambio de state_power respecto a 1918-1927\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1938-1947": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1938-1947, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1928-1937, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1938-1947:\nClaro, aquí está el análisis del período 1938-1947 en Chile, utilizando el marco de Acemoğlu y Robinson.\n\nEste período, dominado por los gobiernos del Partido Radical y la coalición del Frente Popular, se caracteriza por una intensificación de la dinámica entre el Estado y la sociedad, un claro ejemplo de la \"carrera de la Reina Roja\" donde ambos actores se fortalecen mutuamente, manteniendo a Chile dentro del \"Corredor Estrecho\".\n\n### **Tendencias (1938-1947)**\n\n*   **Industrialización por Sustitución de Importaciones (ISI) y el rol del Estado desarrollista:** Impulsada por la CORFO (Corporación de Fomento de la Producción), esta macrotendencia económica redefinió el papel del Estado. Dejó de ser un mero regulador para convertirse en el principal motor de la modernización económica, planificando la industria, invirtiendo en sectores estratégicos (energía, acero) y creando una nueva burocracia técnica.\n    *   **Impacto:** **Fortaleció masivamente al Estado**, dotándolo de nuevas herramientas de intervención económica y de una legitimidad basada en la promesa de desarrollo y progreso.\n\n*   **Crecimiento y consolidación del movimiento sindical:** La Confederación de Trabajadores de Chile (CTCH), fundada en 1936, alcanzó su apogeo durante los gobiernos del Frente Popular. La sindicalización creció, y las organizaciones de trabajadores se convirtieron en actores políticos de primer orden, con capacidad de negociación colectiva, movilización y presión política.\n    *   **Impacto:** **Fortaleció a la Sociedad**, al organizar a un sector clave de la población y darle una voz colectiva poderosa para hacer demandas al Estado y al capital.\n\n*   **Expansión de la educación pública y la clase media:** El lema del presidente Aguirre Cerda, \"Gobernar es Educar\", se tradujo en una política sostenida de expansión de la cobertura escolar y técnica. Esto, junto a las oportunidades de empleo creadas por el Estado desarrollista y la nueva industria, consolidó y expandió a una clase media urbana, educada y políticamente activa.\n    *   **Impacto:** **Fortaleció a la Sociedad**, creando ciudadanos con mayor capital humano y cívico, capaces de organizarse y participar en el debate público para fiscalizar y demandar al Estado.\n\n### **Acontecimientos (1938-1947)**\n\n*   **Elección del Frente Popular (1938):** La llegada al poder de una coalición de centro-izquierda (radicales, socialistas y comunistas) a través de las urnas fue un hito. Demostró que la institucionalidad democrática era un vehículo viable para que las fuerzas sociales emergentes (clases medias y obreras) pudieran acceder al control del aparato estatal y desplazar a la oligarquía tradicional.\n    *   **Impacto:** **Fortaleció a la Sociedad**, al validar su poder de movilización política dentro de las reglas democráticas existentes.\n\n*   **Terremoto de Chillán (1939) y creación de la CORFO:** Este desastre natural devastador actuó como un catalizador. Creó un consenso nacional sobre la necesidad de una intervención estatal a gran escala para la reconstrucción y el fomento productivo. La respuesta fue la creación de la CORFO por ley ese mismo año.\n    *   **Impacto:** **Fortaleció decisivamente al Estado**, otorgándole el mandato y la herramienta institucional (CORFO) para dirigir la economía del país, un poder sin precedentes en la historia de Chile.\n\n*   **Participación de partidos obreros (Comunista y Socialista) en los gobiernos:** La inclusión de ministros de partidos con base obrera en los gabinetes fue una característica del período. Esto significó que las demandas de la sociedad organizada no solo se expresaban desde fuera, sino que tenían un canal directo de influencia dentro de la estructura del poder estatal.\n    *   **Impacto:** **Fortaleció a ambos**. El Estado ganó legitimidad al incorporar a sectores previamente excluidos, y la sociedad (específicamente el movimiento obrero) ganó acceso directo a la toma de decisiones, creando una interdependencia que define al \"Corredor Estrecho\".\n\n*   **Huelgas masivas de la posguerra (especialmente 1946-1947):** Hacia el final del período, en un contexto de inflación y el inicio de la Guerra Fría, estallaron grandes huelgas (como la de los mineros del carbón en Lota). La respuesta del gobierno de Gabriel González Videla, presionado por Estados Unidos y sectores conservadores, fue cada vez más represiva, anticipando la proscripción del Partido Comunista en 1948.\n    *   **Impacto:** **Demostró la tensión entre un Estado fuerte y una sociedad fuerte**. Las huelgas mostraron el poder de movilización de la sociedad. La respuesta estatal evidenció su capacidad coercitiva para reprimir a esa misma sociedad cuando sus demandas se consideraron una amenaza, mostrando la fragilidad del equilibrio dentro del corredor.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n1908-1917: <8.2, 5.5>\n1918-1927: <6.2, 7.5>\n1928-1937: <6.8, 7.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1938-1947\n- state_power (float, 0-10): poder absoluto del Estado al final de 1938-1947\n- society_change (float): cambio de society_power respecto a 1928-1937\n- state_change (float): cambio de state_power respecto a 1928-1937\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1948-1957": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1948-1957, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1938-1947, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1948-1957:\nClaro. A continuación se presentan los principales acontecimientos y tendencias en Chile (1948-1957) analizados bajo el marco de Acemoğlu y Robinson, distinguiendo entre el poder del Estado y el de la sociedad.\n\n### Tendencias (1948-1957)\n\n*   **Crisis del modelo de Industrialización por Sustitución de Importaciones (ISI) e inflación crónica:** El estancamiento económico y la inflación galopante (especialmente bajo Ibáñez) generaron un descontento social generalizado. Esta tendencia económica erosionó la capacidad del Estado para satisfacer las demandas ciudadanas, pero a la vez provocó una mayor movilización social y laboral en protesta por el costo de la vida.\n    *   **Efecto:** Fortaleció a la sociedad (en su capacidad de protesta y organización reactiva) y simultáneamente debilitó la legitimidad y capacidad distributiva del Estado.\n\n*   **Urbanización acelerada y crecimiento de las \"poblaciones callampa\":** La migración campo-ciudad continuó, creando cinturones de pobreza en Santiago y otras ciudades. Esto generó nuevas demandas sociales (vivienda, servicios) que el Estado no podía satisfacer, pero también fomentó la creación de organizaciones sociales de base (juntas de vecinos, comités de allegados) que actuaban con autonomía.\n    *   **Efecto:** Fortaleció a la sociedad (creando nuevas formas de organización territorial) mientras exponía la debilidad del aparato social del Estado.\n\n*   **Fortalecimiento y unificación del movimiento sindical:** A pesar de la represión, la necesidad de responder a la crisis económica impulsó a los sindicatos a coordinarse y unificarse, culminando en la creación de la Central Única de Trabajadores (CUT) en 1953. Esta tendencia representó una consolidación del poder social organizado.\n    *   **Efecto:** Fortaleció a la sociedad.\n\n### Acontecimientos (1948-1957)\n\n*   **Promulgación de la \"Ley de Defensa Permanente de la Democracia\" (1948):** Conocida como la \"Ley Maldita\", esta ley proscribió al Partido Comunista, eliminó a miles de ciudadanos de los registros electorales y persiguió a líderes sindicales. Fue un acto explícito del Estado para reprimir y debilitar a un sector altamente organizado de la sociedad civil.\n    *   **Efecto:** Fortaleció al Estado (en su capacidad coercitiva) y debilitó a un sector clave de la sociedad.\n\n*   **Concesión del derecho a voto a las mujeres en elecciones presidenciales (1949):** La ley, promulgada en 1949 y aplicada por primera vez en 1952, duplicó el tamaño del electorado. Este acto expandió masivamente la base de la sociedad con capacidad de incidir directamente en la elección del gobierno, aumentando la necesidad del Estado de responder a un conjunto más amplio de demandas.\n    *   **Efecto:** Fortaleció a la sociedad.\n\n*   **Elección del populista Carlos Ibáñez del Campo (1952):** La arrolladora victoria de Ibáñez, con su símbolo de la \"escoba\" para barrer la corrupción y la politiquería, representó un rechazo de la sociedad a los partidos políticos tradicionales. Demostró el poder de una ciudadanía movilizada capaz de desbordar las estructuras institucionales existentes.\n    *   **Efecto:** Demostró el poder de la sociedad para desafiar a las élites políticas, aunque irónicamente llevó al poder a una figura que intentaría fortalecer el poder ejecutivo del Estado.\n\n*   **La \"Huelga de la chaucha\" (1957):** Una masiva protesta popular en Santiago contra el alza de las tarifas del transporte público. La respuesta del gobierno de Ibáñez fue una represión militar extremadamente violenta que dejó decenas de muertos. Este evento fue un punto de quiebre que mostró tanto la enorme capacidad de movilización de la sociedad civil como la disposición del Estado a usar su máxima fuerza para sofocarla.\n    *   **Efecto:** Evidenció simultáneamente el alto poder de movilización de la sociedad y la brutal capacidad represiva del Estado.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n1908-1917: <8.2, 5.5>\n1918-1927: <6.2, 7.5>\n1928-1937: <6.8, 7.0>\n1938-1947: <7.5, 8.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1948-1957\n- state_power (float, 0-10): poder absoluto del Estado al final de 1948-1957\n- society_change (float): cambio de society_power respecto a 1938-1947\n- state_change (float): cambio de state_power respecto a 1938-1947\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1958-1967": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1958-1967, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1948-1957, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1958-1967:\nClaro, aquí tienes un análisis del período 1958-1967 en Chile, utilizando el marco de Acemoğlu y Robinson y distinguiendo entre tendencias y acontecimientos.\n\n### **Tendencias (1958-1967)**\n\n-   **Urbanización Acelerada y Crecimiento de las \"Poblaciones Callampas\"**: La migración campo-ciudad se intensificó, creando cinturones de pobreza urbana. Esta tendencia demográfica debilitó las estructuras de poder rural tradicionales (el \"patrón de fundo\") y generó nuevos actores sociales urbanos. **Efecto:** **Fortaleció a la sociedad**, al crear una masa de población desarraigada pero geográficamente concentrada, que se convirtió en un terreno fértil para la movilización política y la organización comunitaria, aumentando su capacidad para presionar al Estado por vivienda y servicios.\n\n-   **Expansión de la Cobertura Educacional**: Durante los gobiernos de Alessandri y, sobre todo, de Frei Montalva, el Estado invirtió significativamente en la expansión de la educación pública básica, media y universitaria. **Efecto:** **Fortaleció tanto al Estado como a la sociedad**. Fortaleció al Estado al aumentar su legitimidad y su capacidad de crear capital humano. A su vez, fortaleció a la sociedad al generar una ciudadanía más informada, con mayores expectativas y más capacitada para organizarse y articular demandas complejas.\n\n-   **Radicalización y Crecimiento de los Partidos Políticos de Masas**: El período vio el declive de los partidos de élite y el ascenso de tres bloques ideológicos masivos (derecha, Democracia Cristiana y la izquierda marxista). Esta tendencia institucional canalizó el descontento social de manera más organizada y competitiva. **Efecto:** **Fortaleció a la sociedad**, dándole vehículos organizacionales (partidos, sindicatos afiliados) más potentes y programáticos para disputar el poder y presionar al Estado por reformas estructurales.\n\n### **Acontecimientos (1958-1967)**\n\n-   **El Gran Terremoto de Valdivia (1960)**: El desastre natural más grande registrado obligó al Estado a una respuesta de emergencia y reconstrucción sin precedentes. Se crearon nuevas instituciones y se perfeccionaron las existentes (como CORFO) para gestionar la crisis y la ayuda internacional. **Efecto:** **Fortaleció drásticamente al Estado**, al forzarlo a expandir sus capacidades administrativas, logísticas y de planificación a una escala masiva, demostrando su rol indispensable.\n\n-   **La Primera Ley de Reforma Agraria (1962)**: Aunque muy limitada y llamada \"reforma del macetero\", esta ley del gobierno de Alessandri estableció por primera vez el principio de que la tierra que no cumplía su \"función social\" podía ser expropiada por el Estado. **Efecto:** **Fortaleció al Estado** al otorgarle una nueva y poderosa herramienta legal para intervenir en el derecho de propiedad, uno de los pilares del poder de la élite terrateniente.\n\n-   **Elección de Eduardo Frei Montalva (1964)**: Su victoria con mayoría absoluta y el programa de la \"Revolución en Libertad\" representó un mandato popular explícito para una intervención estatal profunda y reformista. **Efecto:** **Fortaleció inmensamente al Estado** al darle una legitimidad democrática abrumadora para iniciar transformaciones económicas y sociales que expandieron su tamaño, presupuesto y alcance.\n\n-   **Lanzamiento de la \"Promoción Popular\" (a partir de 1964)**: Una política de Estado deliberada para fomentar y legalizar la organización de la base social (juntas de vecinos, centros de madres, cooperativas). El Estado no solo reconoció, sino que activamente creó y financió organizaciones de la sociedad civil. **Efecto:** Un caso clásico del \"Efecto Reina Roja\". **Fortaleció a la sociedad** al dotarla de recursos, estatus legal y capacitación para organizarse. Al mismo tiempo, **fortaleció al Estado** al crear canales directos de comunicación y apoyo que a menudo bypassaban a los partidos de oposición.\n\n-   **La \"Chilenización del Cobre\" (1966)**: El Estado de Chile compró el 51% de las acciones de la mina El Teniente (propiedad de una empresa estadounidense), asegurando el control mayoritario sobre una parte clave de la principal riqueza del país. **Efecto:** **Fortaleció decisivamente al Estado**, aumentando masivamente su poder económico, su soberanía sobre los recursos naturales y su capacidad financiera para costear la expansión de sus programas sociales y reformas.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n1908-1917: <8.2, 5.5>\n1918-1927: <6.2, 7.5>\n1928-1937: <6.8, 7.0>\n1938-1947: <7.5, 8.0>\n1948-1957: <8.2, 7.7>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1958-1967\n- state_power (float, 0-10): poder absoluto del Estado al final de 1958-1967\n- society_change (float): cambio de society_power respecto a 1948-1957\n- state_change (float): cambio de state_power respecto a 1948-1957\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1968-1977": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1968-1977, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1958-1967, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1968-1977:\nClaro, aquí hay una descripción de los acontecimientos y tendencias en Chile durante 1968-1977, analizados a través del marco de Acemoglu y Robinson. Este período muestra un dramático vaivén: primero, un aumento del poder de la sociedad que desborda la capacidad del Estado (saliendo del \"Corredor Estrecho\" hacia la anarquía o el \"Leviatán Ausente\"), seguido de una reacción violenta que crea un Estado todopoderoso y aplasta a la sociedad (un \"Leviatán Despótico\").\n\n---\n\n### **Tendencias (1968-1977)**\n\n-   **Intensificación de la Reforma Agraria (1968-1973):** La expropiación de latifundios, iniciada bajo Frei y radicalizada bajo Allende, fue un proceso continuo que desmanteló la estructura de poder rural tradicional.\n    -   **Efecto:** Fortaleció el poder de la sociedad (organizaciones campesinas) y el del Estado (al intervenir sobre la propiedad privada), pero debilitó la capacidad del Estado para mediar conflictos, generando una violenta reacción de los terratenientes.\n-   **Polarización Política y Social Extrema (1968-1973):** La sociedad chilena se dividió en tres bloques irreconciliables (derecha, centro, izquierda). Esta tendencia erosionó el consenso y la legitimidad de las instituciones democráticas, haciendo imposible la negociación.\n    -   **Efecto:** Debilitó al Estado (incapacidad para gobernar y aplicar la ley) mientras facciones de la sociedad se fortalecían y movilizaban masivamente unas contra otras, no contra el Estado.\n-   **Crisis Económica y Desabastecimiento (1971-1973):** La inflación galopante, la escasez de bienes básicos y el surgimiento de un mercado negro masivo minaron la capacidad del gobierno para gestionar la economía y proveer servicios básicos.\n    -   **Efecto:** Debilitó masivamente al Estado (pérdida de control económico y legitimidad) y fortaleció a sectores de la sociedad (gremios, comerciantes del mercado negro) que se organizaron en su contra.\n-   **Consolidación del Poder Autoritario y Terrorismo de Estado (1973-1977):** Tras el golpe, la Junta Militar implementó un proceso sistemático para eliminar la oposición, disolver partidos políticos, sindicatos y organizaciones sociales, y controlar toda la vida pública.\n    -   **Efecto:** Fortaleció inmensamente el poder coercitivo del Estado y debilitó/destruyó casi por completo el poder de la sociedad civil organizada.\n\n### **Acontecimientos (1968-1977)**\n\n-   **Elección de Salvador Allende (septiembre de 1970):** La llegada al poder por vía democrática de un gobierno marxista representó un punto de inflexión. Fue una demostración del poder de una sociedad movilizada capaz de impulsar un cambio radical a través de las urnas.\n    -   **Efecto:** Fortaleció el poder de la sociedad (sectores populares y de izquierda) y otorgó al Estado un mandato para una transformación profunda, aunque su escaso margen de victoria (36.6%) debilitó su legitimidad desde el inicio.\n-   **Nacionalización del Cobre (julio de 1971):** Aprobada por unanimidad en el Congreso, esta ley otorgó al Estado el control total sobre el principal recurso económico del país, un acto de soberanía sin precedentes.\n    -   **Efecto:** Fortaleció enormemente el poder del Estado al darle control directo sobre la mayor fuente de riqueza nacional.\n-   **El \"Paro de Octubre\" de los camioneros (octubre de 1972):** Una huelga masiva liderada por el gremio de camioneros, con el apoyo de otros gremios y partidos de oposición, que paralizó el país y desafió abiertamente la autoridad del gobierno de Allende.\n    -   **Efecto:** Demostró un inmenso poder de la sociedad (organizada en oposición al gobierno), debilitando críticamente la capacidad del Estado para mantener el orden y controlar el territorio.\n-   **Golpe de Estado (11 de septiembre de 1973):** La intervención militar que derrocó al gobierno democrático y disolvió el Congreso. Fue el evento decisivo que destruyó el equilibrio existente entre Estado y sociedad.\n    -   **Efecto:** Fortaleció al Estado de manera absoluta (transformándolo en un \"Leviatán Despótico\") al fusionarlo con las Fuerzas Armadas y aplastó violentamente el poder de la sociedad.\n-   **Creación de la DINA (Dirección de Inteligencia Nacional) (junio de 1974):** La institucionalización de la policía secreta de la dictadura, responsable de la tortura, desaparición y asesinato de miles de opositores.\n    -   **Efecto:** Fortaleció el aparato represivo del Estado a niveles extremos y atomizó y aterrorizó a la sociedad civil, debilitando cualquier capacidad de organización autónoma.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n1908-1917: <8.2, 5.5>\n1918-1927: <6.2, 7.5>\n1928-1937: <6.8, 7.0>\n1938-1947: <7.5, 8.0>\n1948-1957: <8.2, 7.7>\n1958-1967: <8.8, 8.6>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1968-1977\n- state_power (float, 0-10): poder absoluto del Estado al final de 1968-1977\n- society_change (float): cambio de society_power respecto a 1958-1967\n- state_change (float): cambio de state_power respecto a 1958-1967\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1978-1987": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1978-1987, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1968-1977, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1978-1987:\nClaro, aquí están los principales acontecimientos y tendencias en Chile (1978-1987) analizados bajo el marco de Acemoğlu y Robinson, distinguiendo su impacto en el poder del Estado y de la sociedad.\n\n---\n\n### **Tendencias (1978-1987)**\n\n*   **Profundización del modelo económico neoliberal:** La implementación de reformas estructurales (privatizaciones de empresas públicas restantes, reforma de pensiones con las AFP en 1981, reforma de la salud con las ISAPRES, desregulación del mercado laboral) fue una tendencia constante.\n    *   **Impacto:** **Fortaleció al Estado** en su capacidad de imponer un nuevo orden económico y social, pero a la vez **debilitó a la sociedad** al desmantelar actores colectivos tradicionales como los sindicatos, cuyo poder de negociación fue drásticamente reducido. Creó un nuevo tipo de poder social basado en el capital y no en la organización colectiva.\n\n*   **Institucionalización del régimen autoritario:** Tras la aprobación de la Constitución de 1980, el régimen pasó de un poder de facto a uno con un marco legal a su medida. Esta tendencia implicó gobernar a través de leyes y decretos amparados en esta nueva carta magna, creando una \"democracia protegida\" y un andamiaje institucional que perduraría.\n    *   **Impacto:** **Fortaleció enormemente al Estado**, dándole una fachada de legitimidad legal y herramientas para perpetuar el control del poder ejecutivo y de las Fuerzas Armadas sobre la vida política. Simultáneamente, **debilitó a la sociedad** al proscribir legalmente la participación política y limitar las libertades fundamentales.\n\n*   **Rearticulación progresiva de la oposición y la sociedad civil:** A partir de la crisis de 1982, surgió una tendencia lenta pero creciente de reorganización de grupos sociales, profesionales, estudiantiles y políticos. Se formaron coordinadoras, revistas de oposición (como *Análisis* o *Apsi*) y organizaciones de derechos humanos que ganaron espacio y cohesión a lo largo de la década.\n    *   **Impacto:** **Fortaleció a la sociedad**, que comenzó a reconstruir su tejido organizativo y su capacidad para desafiar al régimen, saliendo del repliegue de los primeros años. Esto representó el inicio del contrapeso al \"Leviatán Despótico\".\n\n### **Acontecimientos (1978-1987)**\n\n*   **Plebiscito y promulgación de la Constitución de 1980:** Este fue un evento puntual que formalizó el proyecto político y legal de la dictadura, estableciendo un itinerario para la permanencia de Pinochet en el poder.\n    *   **Impacto:** **Fortaleció al Estado** de manera decisiva, otorgándole un marco jurídico a su poder autoritario. **Debilitó a la sociedad** al imponer reglas del juego sin participación democrática y con derechos muy restringidos.\n\n*   **Crisis económica y financiera de 1982-1983:** La severa recesión, con quiebras masivas de bancos y empresas y un desempleo superior al 20%, fue un shock agudo que rompió la imagen de éxito económico del régimen.\n    *   **Impacto:** **Debilitó la legitimidad del Estado**, que basaba gran parte de su apoyo en su gestión económica. A su vez, **catalizó el fortalecimiento de la sociedad**, ya que el descontento masivo fue el principal motor para el inicio de las protestas nacionales.\n\n*   **Inicio de las \"Jornadas de Protesta Nacional\" (Mayo de 1983):** La primera protesta convocada por la Confederación de Trabajadores del Cobre (CTC) marcó un antes y un después. Fue el primer desafío masivo y público al poder del régimen desde 1973.\n    *   **Impacto:** **Debilitó la autoridad del Estado**, que, a pesar de su enorme poder represivo, no pudo evitar la manifestación del descontento. **Fortaleció enormemente a la sociedad**, demostrándole que era posible organizarse y actuar colectivamente, rompiendo la barrera del miedo.\n\n*   **Visita del Papa Juan Pablo II (Abril de 1987):** Este evento de seis días generó un espacio de apertura y visibilidad internacional sin precedentes. El Papa se reunió con el gobierno, pero también con opositores, pobladores y víctimas de la represión, y dio discursos sobre la dignidad humana y la reconciliación.\n    *   **Impacto:** **Debilitó la posición moral del Estado** al exponerlo a la crítica internacional y al discurso de la Iglesia en favor de los derechos humanos. **Fortaleció a la sociedad**, especialmente a la Iglesia Católica como actor protector y a las organizaciones de derechos humanos, que recibieron un respaldo simbólico de gran magnitud.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n1908-1917: <8.2, 5.5>\n1918-1927: <6.2, 7.5>\n1928-1937: <6.8, 7.0>\n1938-1947: <7.5, 8.0>\n1948-1957: <8.2, 7.7>\n1958-1967: <8.8, 8.6>\n1968-1977: <1.5, 9.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1978-1987\n- state_power (float, 0-10): poder absoluto del Estado al final de 1978-1987\n- society_change (float): cambio de society_power respecto a 1968-1977\n- state_change (float): cambio de state_power respecto a 1968-1977\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1988-1997": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1988-1997, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1978-1987, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1988-1997:\nClaro, aquí hay un análisis de los acontecimientos y tendencias en Chile durante 1988-1997, utilizando el marco de Acemoğlu y Robinson sobre el equilibrio de poder entre el Estado y la sociedad.\n\n### Tendencias (1988-1997)\n\n*   **Consolidación del modelo económico neoliberal bajo un gobierno democrático:** La \"política de los consensos\" de los gobiernos de la Concertación mantuvo en gran medida la estructura económica heredada de la dictadura (Estado subsidiario, apertura comercial, privatizaciones).\n    *   **Efecto:** **Debilitó el poder económico directo del Estado** (reduciendo su tamaño y rol como productor) y **debilitó a actores sociales tradicionales** como los sindicatos, cuyo poder de negociación colectiva se mantuvo limitado. Fomentó una sociedad más orientada al consumo individual que a la acción colectiva.\n\n*   **Persistencia de los \"enclaves autoritarios\" de la Constitución de 1980:** La presencia de senadores designados, la inamovilidad de los comandantes en jefe de las Fuerzas Armadas y el sistema electoral binominal limitaron el poder de las mayorías.\n    *   **Efecto:** **Debilitó al Estado democráticamente electo**, ya que su poder soberano estaba tutelado por actores no elegidos y por normas que impedían reformas estructurales. A su vez, **limitó la capacidad de la sociedad** para traducir su voluntad electoral en cambios políticos efectivos.\n\n*   **Institucionalización de la política a través de los partidos de la Concertación:** Tras la movilización masiva para el plebiscito, la energía social fue canalizada principalmente a través del sistema de partidos políticos, que priorizó la gobernabilidad y la estabilidad por sobre las demandas de cambio más profundas.\n    *   **Efecto:** **Fortaleció la legitimidad y estabilidad del nuevo Estado democrático**, pero tendió a **debilitar el poder autónomo de los movimientos sociales** al cooptar sus liderazgos y moderar sus demandas dentro del marco institucional.\n\n### Acontecimientos (1988-1997)\n\n*   **Plebiscito de 1988:** La exitosa campaña del \"No\" fue una masiva movilización de la sociedad civil (partidos políticos, ONGs, movimientos sociales, artistas) que utilizó los propios mecanismos institucionales de la dictadura para derrotarla.\n    *   **Efecto:** **Fortaleció inmensamente a la sociedad civil**, demostrando su capacidad de organización y su poder para forzar un cambio de régimen y someter al poder del Estado autoritario.\n\n*   **Publicación del Informe Rettig (1991):** La comisión establecida por el Presidente Aylwin para investigar las violaciones a los derechos humanos documentó oficialmente los crímenes de la dictadura.\n    *   **Efecto:** **Fortaleció tanto al Estado como a la sociedad**. **Fortaleció al Estado** al otorgarle legitimidad moral y un rol en la búsqueda de la verdad, diferenciándose del Estado represor anterior. A la vez, **fortaleció a la sociedad** al validar las denuncias de las organizaciones de víctimas y darles un respaldo institucional para sus demandas de justicia.\n\n*   **El \"Ejercicio de Enlace\" (1990) y el \"Boinazo\" (1993):** Fueron demostraciones de fuerza militar lideradas por Augusto Pinochet (aún Comandante en Jefe del Ejército) para presionar al gobierno civil en momentos de tensión (investigaciones de corrupción y DDHH).\n    *   **Efecto:** **Debilitaron severamente al Estado democrático**, exponiendo públicamente su falta de control real sobre las Fuerzas Armadas y demostrando que el poder militar seguía siendo un actor autónomo y amenazante. Esto limitó la capacidad de acción del gobierno electo.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n1908-1917: <8.2, 5.5>\n1918-1927: <6.2, 7.5>\n1928-1937: <6.8, 7.0>\n1938-1947: <7.5, 8.0>\n1948-1957: <8.2, 7.7>\n1958-1967: <8.8, 8.6>\n1968-1977: <1.5, 9.5>\n1978-1987: <3.8, 9.2>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1988-1997\n- state_power (float, 0-10): poder absoluto del Estado al final de 1988-1997\n- society_change (float): cambio de society_power respecto a 1978-1987\n- state_change (float): cambio de state_power respecto a 1978-1987\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1998-2007": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1998-2007, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1988-1997, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1998-2007:\nClaro, aquí tienes un análisis del período 1998-2007 en Chile, utilizando el marco de Acemoğlu y Robinson sobre el equilibrio de poder entre el Estado y la sociedad.\n\n### **Tendencias (1998-2007)**\n\n-   **Consolidación institucional de la democracia post-dictadura:** Durante esta década, se profundizó el desmantelamiento de los \"enclaves autoritarios\" heredados de la dictadura. Esto implicó la subordinación progresiva de las Fuerzas Armadas al poder civil y el fortalecimiento de las instituciones democráticas (Congreso, Poder Judicial).\n    -   **Efecto:** Fortaleció al **Estado** al aumentar su legitimidad democrática y su control efectivo sobre todo el aparato estatal, alineándolo con la voluntad popular. A su vez, fortaleció a la **sociedad** al proveerle canales más sólidos y confiables para la representación política.\n\n-   **Crecimiento económico sostenido con políticas sociales focalizadas:** Chile continuó su modelo de economía abierta, pero los gobiernos de la Concertación implementaron reformas sociales importantes como el Plan AUGE (Acceso Universal con Garantías Explícitas en Salud).\n    -   **Efecto:** Fortaleció la capacidad del **Estado** al dotarlo de mayores recursos fiscales y la habilidad de proveer bienes públicos complejos, aumentando su legitimidad. Fortaleció a la **sociedad** al garantizar derechos sociales básicos, aunque también generó una mayor dependencia de las prestaciones estatales.\n\n-   **Procesamiento institucional de las violaciones a los Derechos Humanos:** A diferencia de los primeros años de la transición, en este período el Estado asumió un rol activo en investigar y reconocer oficialmente los crímenes de la dictadura a través de comisiones de verdad (como el Informe Valech).\n    -   **Efecto:** Fortaleció a **ambos**. Al **Estado**, le otorgó una legitimidad moral crucial al enfrentar su pasado y reparar a las víctimas. A la **sociedad**, la empoderó al validar la lucha de las organizaciones de DDHH y dar reconocimiento y reparación a miles de ciudadanos.\n\n-   **Erosión del \"consenso de la transición\" y emergencia de nuevas demandas:** A medida que el miedo a una regresión autoritaria disminuía, la sociedad civil comenzó a articular demandas que desafiaban los pilares del modelo económico y social, especialmente entre las generaciones más jóvenes que no vivieron la dictadura.\n    -   **Efecto:** Fortaleció a la **sociedad** al diversificar sus formas de organización y aumentar su capacidad para cuestionar al Estado y a las élites políticas, sentando las bases para futuras movilizaciones.\n\n### **Acontecimientos (1998-2007)**\n\n-   **Arresto de Augusto Pinochet en Londres (octubre 1998):** La detención del exdictador en el extranjero por crímenes de lesa humanidad forzó al sistema judicial y político chileno a confrontar su legado de una manera sin precedentes.\n    -   **Efecto:** Fortaleció a la **sociedad civil**, especialmente a las organizaciones de víctimas, que vieron sus demandas validadas internacionalmente. A largo plazo, obligó al **Estado** chileno a fortalecer su propio poder judicial para poder procesar estos crímenes internamente.\n\n-   **Reformas Constitucionales (agosto 2005):** Firmadas por el Presidente Ricardo Lagos, eliminaron los aspectos más antidemocráticos de la Constitución de 1980, como los senadores designados y la inamovilidad de los comandantes en jefe de las Fuerzas Armadas.\n    -   **Efecto:** Fortaleció decisivamente el poder del **Estado** democrático, subordinando por completo el poder militar al poder civil electo. Es el ejemplo más claro del período de un \"Leviatán Encadenado\" que se vuelve más responsable ante la ciudadanía.\n\n-   **La \"Revolución Pingüina\" (abril-junio 2006):** Cientos de miles de estudiantes secundarios se movilizaron en todo el país, exigiendo el fin de la Ley Orgánica Constitucional de Enseñanza (LOCE) y una educación pública de calidad.\n    -   **Efecto:** Fortaleció masivamente el poder de la **sociedad civil**, demostrando una capacidad de autoorganización y movilización no vista desde el retorno a la democracia. Desafió la agenda del Estado y lo forzó a responder, aunque los cambios estructurales no fueron inmediatos.\n\n-   **Implementación del Transantiago (febrero 2007):** El caótico inicio del nuevo sistema de transporte público de Santiago representó un fracaso de planificación y ejecución estatal de alta visibilidad.\n    -   **Efecto:** Debilitó la percepción de competencia y capacidad del **Estado**. Generó una profunda crisis de confianza de la sociedad en las instituciones técnicas y políticas, mostrando los límites del poder estatal para implementar políticas públicas complejas de forma exitosa.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n1908-1917: <8.2, 5.5>\n1918-1927: <6.2, 7.5>\n1928-1937: <6.8, 7.0>\n1938-1947: <7.5, 8.0>\n1948-1957: <8.2, 7.7>\n1958-1967: <8.8, 8.6>\n1968-1977: <1.5, 9.5>\n1978-1987: <3.8, 9.2>\n1988-1997: <6.8, 7.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1998-2007\n- state_power (float, 0-10): poder absoluto del Estado al final de 1998-2007\n- society_change (float): cambio de society_power respecto a 1988-1997\n- state_change (float): cambio de state_power respecto a 1988-1997\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "2008-2017": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 2008-2017, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1998-2007, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 2008-2017:\nClaro, aquí tienes un análisis de los principales acontecimientos y tendencias en Chile (2008-2017) que afectaron el equilibrio de poder entre el Estado y la sociedad, según el marco de Acemoğlu y Robinson.\n\n### **Tendencias (2008-2017)**\n\n-   **Desconfianza creciente en las instituciones:** Una erosión lenta pero constante de la confianza pública en el gobierno, el Congreso, los partidos políticos y las grandes empresas. Esta tendencia fue alimentada por la percepción de que la élite política y económica operaba en beneficio propio.\n    -   **Efecto:** **Debilitó al Estado** (reduciendo su legitimidad y capital político) y, a su vez, **fortaleció a la Sociedad** al crear una justificación para la protesta y la demanda de mayor rendición de cuentas.\n\n-   **Persistencia de la desigualdad y malestar con el modelo económico:** A pesar de la reducción de la pobreza, la alta desigualdad de ingresos y el costo de vida generaron un malestar estructural. El acceso a la educación superior, la salud y las pensiones dignas se convirtieron en fuentes de ansiedad y frustración social.\n    -   **Efecto:** **Fortaleció a la Sociedad** al proporcionarle una agenda de agravios comunes que unificó a diversos grupos y alimentó los movimientos sociales. **Debilitó la legitimidad del Estado** al cuestionar la efectividad y justicia de su modelo de desarrollo.\n\n-   **Empoderamiento digital de la ciudadanía:** La masificación del acceso a internet y el uso de redes sociales transformaron la forma en que los ciudadanos se informan, organizan y movilizan. Las plataformas digitales permitieron coordinar protestas y difundir información al margen de los medios tradicionales.\n    -   **Efecto:** **Fortaleció a la Sociedad** al dotarla de nuevas y poderosas herramientas de organización y comunicación, reduciendo los costos de la acción colectiva.\n\n-   **Intensificación del debate constitucional:** Durante el segundo gobierno de Michelle Bachelet (2014-2018), la idea de reemplazar la Constitución de 1980, heredada de la dictadura, ganó una tracción significativa. Se inició un proceso de participación ciudadana para discutir una nueva carta magna.\n    -   **Efecto:** **Fortaleció a la Sociedad** al abrir un canal para cuestionar las reglas fundamentales que estructuran el poder del Estado, movilizando a la ciudadanía en torno a un cambio fundacional.\n\n### **Acontecimientos (2008-2017)**\n\n-   **Movilizaciones estudiantiles (2011):** La masiva y sostenida protesta liderada por estudiantes universitarios y secundarios exigiendo educación pública, gratuita y de calidad. El movimiento logró instalar sus demandas en el centro de la agenda política nacional.\n    -   **Efecto:** **Fortaleció a la Sociedad** de manera decisiva, demostrando una capacidad de movilización sin precedentes desde el retorno a la democracia y forzando al Estado a responder. **Debilitó al Estado** al exponer la ilegitimidad de su sistema educativo y su incapacidad inicial para canalizar el descontento.\n\n-   **Terremoto y tsunami (27 de febrero de 2010):** El desastre natural puso a prueba la capacidad de respuesta del Estado. La reacción inicial fue lenta y desorganizada, pero el posterior esfuerzo de reconstrucción fue masivo y, en gran medida, exitoso.\n    -   **Efecto:** **Mixto para el Estado.** Inicialmente lo **debilitó** al exponer fallas logísticas y de liderazgo. Sin embargo, a largo plazo, el exitoso proceso de reconstrucción **fortaleció la capacidad administrativa y burocrática del Estado** (su poder infraestructural).\n\n-   **Casos de corrupción de alto perfil (Penta, SQM, Caval, a partir de 2014-2015):** Una serie de escándalos que revelaron financiamiento ilegal de la política y tráfico de influencias, implicando a figuras de todo el espectro político y al hijo de la entonces presidenta Bachelet.\n    -   **Efecto:** **Debilitó severamente al Estado** al destruir la confianza pública en la élite política y empresarial. A la vez, **fortaleció a una parte de la Sociedad** (el periodismo de investigación) y a un poder del Estado autónomo (el Poder Judicial y la Fiscalía), que actuaron como contrapesos efectivos.\n\n-   **Masivas marchas “No + AFP” (desde 2016):** Millones de personas salieron a las calles en todo el país para protestar contra el sistema privado de pensiones, un pilar del modelo económico chileno, exigiendo un sistema de reparto solidario.\n    -   **Efecto:** **Fortaleció a la Sociedad**, mostrando que la capacidad de movilización demostrada en 2011 no era un hecho aislado y podía extenderse a otras áreas de la política pública. **Debilitó la legitimidad del Estado** al desafiar frontalmente uno de los cimientos de su ordenamiento económico.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n1908-1917: <8.2, 5.5>\n1918-1927: <6.2, 7.5>\n1928-1937: <6.8, 7.0>\n1938-1947: <7.5, 8.0>\n1948-1957: <8.2, 7.7>\n1958-1967: <8.8, 8.6>\n1968-1977: <1.5, 9.5>\n1978-1987: <3.8, 9.2>\n1988-1997: <6.8, 7.0>\n1998-2007: <7.9, 7.8>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 2008-2017\n- state_power (float, 0-10): poder absoluto del Estado al final de 2008-2017\n- society_change (float): cambio de society_power respecto a 1998-2007\n- state_change (float): cambio de state_power respecto a 1998-2007\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "2018-2027": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 2018-2027, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 2008-2017, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 2018-2027:\nClaro, aquí hay un análisis de los acontecimientos y tendencias en Chile (2018-2027) bajo el marco de Acemoğlu y Robinson, distinguiendo entre el poder del Estado (el Leviatán) y el poder de la sociedad.\n\n### **Tendencias (Procesos lentos)**\n\n*   **Fragmentación política y crisis de legitimidad institucional:** La desintegración del sistema de dos coaliciones que gobernó Chile post-dictadura se aceleró, dando paso a un congreso multipartidista y altamente polarizado. Esta tendencia, junto con una profunda y persistente desconfianza ciudadana en las instituciones (partidos, Congreso, poder judicial, Carabineros), mermó la capacidad del Estado para construir acuerdos y ejecutar políticas a largo plazo.\n    *   **Efecto:** **Debilita al Estado** en su capacidad de gobernar y actuar de forma coherente y legítima.\n\n*   **Aumento de la percepción y realidad de la crisis de seguridad:** El incremento del crimen organizado, el narcotráfico y la violencia visible en las ciudades se convirtió en la principal preocupación ciudadana. Esta tendencia expuso la incapacidad del Estado para cumplir su función más básica: garantizar el monopolio de la violencia y la seguridad de las personas.\n    *   **Efecto:** **Debilita al Estado**, mostrando síntomas de un \"Leviatán Ausente\" en ciertos territorios y dominios, a la vez que genera una demanda social por un Estado más fuerte y autoritario.\n\n*   **Fatiga constitucional y repliegue de la energía transformadora:** Tras el fracaso de dos procesos constitucionales consecutivos, la sociedad chilena mostró un agotamiento con los grandes debates refundacionales. La energía colectiva que se movilizó en 2019 se disipó, siendo reemplazada por una priorización de la estabilidad, el orden y la gestión de problemas inmediatos (seguridad, economía).\n    *   **Efecto:** **Debilita a la sociedad** en su capacidad de movilización colectiva para exigir cambios estructurales, lo que paradójicamente podría fortalecer la estabilidad del Estado en el corto plazo al reducir la presión sobre él.\n\n### **Acontecimientos (Eventos puntuales)**\n\n*   **Estallido Social (Octubre de 2019):** Una masiva y descentralizada erupción de protesta social que desafió directamente la autoridad del Estado, su narrativa de éxito y su capacidad de control. Fue la demostración más potente del poder de una sociedad movilizada en la historia reciente de Chile, forzando a la élite política a abrir un proceso de cambio constitucional.\n    *   **Efecto:** **Fortaleció enormemente a la sociedad** (demostrando su poder de veto) y **debilitó profundamente al Estado** (cuya legitimidad y monopolio de la fuerza fueron cuestionados).\n\n*   **Gestión de la pandemia de COVID-19 (2020-2022):** La crisis sanitaria permitió al Estado desplegar un poder administrativo y coercitivo sin precedentes: estados de excepción, cuarentenas, control de fronteras, transferencias económicas masivas (IFE) y una campaña de vacunación centralizada y muy exitosa.\n    *   **Efecto:** **Fortaleció al Estado** en sus capacidades burocráticas y de control social, demostrando un poder (un \"Leviatán\") que muchos creían atrofiado.\n\n*   **Rechazo de las dos propuestas constitucionales (Septiembre de 2022 y Diciembre de 2023):** En dos plebiscitos con voto obligatorio, la sociedad civil rechazó de forma contundente las propuestas de nueva Constitución, primero una elaborada por la izquierda y los movimientos sociales, y luego otra liderada por la derecha conservadora.\n    *   **Efecto:** **Fortaleció a la sociedad** en su rol de \"grillete\" sobre el Leviatán. La ciudadanía demostró ser un actor con poder de veto final, capaz de frenar los intentos de cualquier sector político por remodelar el Estado a su imagen, forzando a todos los actores a permanecer dentro del \"corredor estrecho\" del *statu quo* institucional. Debilitó la capacidad del sistema político (una función clave del Estado) para canalizar el descontento hacia una nueva solución institucional.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <5.2, 3.5>\n1828-1837: <4.0, 5.8>\n1838-1847: <4.3, 7.0>\n1848-1857: <4.1, 7.8>\n1858-1867: <5.5, 7.5>\n1868-1877: <6.5, 7.2>\n1878-1887: <6.2, 8.6>\n1888-1897: <7.8, 5.8>\n1898-1907: <8.0, 6.2>\n1908-1917: <8.2, 5.5>\n1918-1927: <6.2, 7.5>\n1928-1937: <6.8, 7.0>\n1938-1947: <7.5, 8.0>\n1948-1957: <8.2, 7.7>\n1958-1967: <8.8, 8.6>\n1968-1977: <1.5, 9.5>\n1978-1987: <3.8, 9.2>\n1988-1997: <6.8, 7.0>\n1998-2007: <7.9, 7.8>\n2008-2017: <8.7, 7.3>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 2018-2027\n- state_power (float, 0-10): poder absoluto del Estado al final de 2018-2027\n- society_change (float): cambio de society_power respecto a 2008-2017\n- state_change (float): cambio de state_power respecto a 2008-2017\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)"
  },
  "score_response": {
    "1818-1827": "{\n  \"society_power\": 5.2,\n  \"state_power\": 3.5,\n  \"key_event\": \"Lucha por la formación del Estado tras la independencia.\",\n  \"reasoning\": \"El incipiente Estado era débil, con una autoridad disputada por las élites regionales, lo que limitaba su control territorial y capacidad administrativa. Por el contrario, una sociedad dominada por facciones aristocráticas organizadas demostró ser lo suficientemente fuerte como para derrocar gobiernos e impedir la consolidación de un poder central.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1828-1837": "{\n  \"society_power\": 4.0,\n  \"state_power\": 5.8,\n  \"key_event\": \"Victoria conservadora en la guerra civil y Constitución de 1833.\",\n  \"reasoning\": \"La victoria conservadora en la guerra civil y la Constitución de 1833 establecieron un Estado autoritario y centralizado, aniquilando a la oposición liberal y restringiendo drásticamente la participación, lo que aumentó masivamente el poder estatal a costa del de la sociedad.\",\n  \"society_change\": -1.2,\n  \"state_change\": 2.3\n}",
    "1838-1847": "{\n  \"society_power\": 4.3,\n  \"state_power\": 7.0,\n  \"key_event\": \"Consolidation of the Portalian state after victory in war.\",\n  \"reasoning\": \"The state's power surged due to the victory over the Peru-Bolivian Confederation and the undisputed consolidation of the 1833 Constitution. Society saw a slight strengthening through the emergence of an independent press and intellectual circles, though its overall power remained limited.\",\n  \"society_change\": 0.3,\n  \"state_change\": 1.2\n}",
    "1848-1857": "{\n  \"society_power\": 4.1,\n  \"state_power\": 7.8,\n  \"key_event\": \"La derrota de la Revolución de 1851 consolida el poder estatal.\",\n  \"reasoning\": \"El poder del Estado creció inmensamente tras aplastar la Revolución de 1851 e imponer la uniformidad legal con el Código Civil. Los intentos de la sociedad por organizarse fueron brutalmente reprimidos, lo que debilitó su capacidad para desafiar al gobierno central.\",\n  \"society_change\": -0.2,\n  \"state_change\": 0.8\n}",
    "1858-1867": "{\n  \"society_power\": 5.5,\n  \"state_power\": 7.5,\n  \"key_event\": \"Liberalización política limita al ejecutivo y fortalece al Congreso.\",\n  \"reasoning\": \"La capacidad coercitiva y administrativa del Estado se mantuvo fuerte, como demostró al aplastar la rebelión de 1859. Sin embargo, la posterior apertura liberal bajo Pérez y el auge de los partidos políticos fortalecieron a la sociedad, que ahora podía limitar al poder ejecutivo a través del Congreso.\",\n  \"society_change\": 1.4,\n  \"state_change\": -0.3\n}",
    "1868-1877": "{\n  \"society_power\": 6.5,\n  \"state_power\": 7.2,\n  \"key_event\": \"Reformas liberales que limitan al ejecutivo y secularizan el Estado.\",\n  \"reasoning\": \"El poder de la sociedad creció significativamente gracias a reformas que limitaron al presidente (fin de la reelección) y crearon un poder judicial independiente, empoderando al Congreso y las élites. Aunque el Estado ganó funciones seculares y unificó la ley (Código Penal), estas nuevas restricciones y una severa crisis fiscal redujeron ligeramente su poder ejecutivo concentrado.\",\n  \"society_change\": 1.0,\n  \"state_change\": -0.3\n}",
    "1878-1887": "{\n  \"society_power\": 6.2,\n  \"state_power\": 8.6,\n  \"key_event\": \"Victory in the War of the Pacific and saltpeter boom.\",\n  \"reasoning\": \"The state's power surged immensely due to the victory in the War of the Pacific and the vast new saltpeter revenues, which funded military and bureaucratic expansion. Society's power slightly receded as the state's secularizing laws weakened the Church, a key civic institution, an effect only partially offset by expanded male suffrage.\",\n  \"society_change\": -0.3,\n  \"state_change\": 1.4\n}",
    "1888-1897": "{\n  \"society_power\": 7.8,\n  \"state_power\": 5.8,\n  \"key_event\": \"Guerra Civil de 1891 e instauración de la República Parlamentaria.\",\n  \"reasoning\": \"La victoria de las fuerzas congresistas en la Guerra Civil de 1891 debilitó drásticamente el poder ejecutivo del Estado e instauró un régimen parlamentario que subordinó el gobierno a la élite oligárquica, aumentando inmensamente el poder de esta facción de la sociedad.\",\n  \"society_change\": 1.6,\n  \"state_change\": -2.8\n}",
    "1898-1907": "{\n  \"society_power\": 8.0,\n  \"state_power\": 6.2,\n  \"key_event\": \"Rise of organized labor and brutal state repression ('Cuestión Social').\",\n  \"reasoning\": \"The state demonstrated greater coercive capacity through violent repression (Iquique massacre) and administrative reach with legal reforms, despite a weak executive. Society's power increased as the organized labor movement emerged as a new, potent force capable of mass mobilization, adding to the continued dominance of the parliamentary oligarchy.\",\n  \"society_change\": 0.2,\n  \"state_change\": 0.4\n}",
    "1908-1917": "{\n  \"society_power\": 8.2,\n  \"state_power\": 5.5,\n  \"key_event\": \"Crisis del salitre por la PGM y auge del movimiento obrero.\",\n  \"reasoning\": \"La sociedad se fortaleció con la consolidación de un movimiento obrero nacional (FOCH), que se sumó a la ya poderosa élite parlamentaria. Al mismo tiempo, el Estado se debilitó gravemente por la crisis fiscal causada por la Primera Guerra Mundial, que diezmó sus ingresos del salitre y agravó su parálisis ejecutiva.\",\n  \"society_change\": 0.2,\n  \"state_change\": -0.7\n}",
    "1918-1927": "{\n  \"society_power\": 6.2,\n  \"state_power\": 7.5,\n  \"key_event\": \"The 1925 Constitution creates a strong presidentialist state.\",\n  \"reasoning\": \"Military interventions and the new 1925 Constitution dismantled the parliamentary system, radically increasing the state's executive power. This broke the oligarchy's control, and while new social movements were rising, overall societal power to constrain the now-strengthened state was diminished.\",\n  \"society_change\": -2.0,\n  \"state_change\": 2.0\n}",
    "1928-1937": "{\n  \"society_power\": 6.8,\n  \"state_power\": 7.0,\n  \"key_event\": \"Great Depression triggers state collapse and authoritarian reconstruction.\",\n  \"reasoning\": \"The state's power collapsed into anarchy (1931-32) before being forcefully rebuilt under Alessandri, ending slightly weaker due to its demonstrated fragility. Society was repressed but also showed its power by ousting a dictator and, crucially, built lasting organizational strength through new mass political parties like the Socialists and the Popular Front.\",\n  \"society_change\": 0.6,\n  \"state_change\": -0.5\n}",
    "1938-1947": "{\n  \"society_power\": 7.5,\n  \"state_power\": 8.0,\n  \"key_event\": \"Creación de CORFO y el Estado desarrollista\",\n  \"reasoning\": \"El poder del Estado creció decisivamente con la creación de la CORFO y su nuevo rol planificador, alcanzando una capacidad de intervención económica sin precedentes. Simultáneamente, el poder de la sociedad se fortaleció con la consolidación del movimiento sindical y la clase media, que accedieron directamente a la política a través del Frente Popular.\",\n  \"society_change\": 0.7,\n  \"state_change\": 1.0\n}",
    "1948-1957": "{\n  \"society_power\": 8.2,\n  \"state_power\": 7.7,\n  \"key_event\": \"Women's suffrage and union unification versus state repression.\",\n  \"reasoning\": \"Society's power grew significantly with women's suffrage and the creation of the CUT union confederation, fostering massive mobilization. The state's administrative capacity was weakened by economic crisis, though it demonstrated high coercive power by outlawing the Communist Party and violently suppressing protests.\",\n  \"society_change\": 0.7,\n  \"state_change\": -0.3\n}",
    "1958-1967": "{\n  \"society_power\": 8.8,\n  \"state_power\": 8.6,\n  \"key_event\": \"Frei's 'Revolución en Libertad' empowers both state and society.\",\n  \"reasoning\": \"The state gained immense economic power via the 'Chilenización del Cobre' and a strong reformist mandate, expanding its capacity. Simultaneously, society's organizational density surged through state-sponsored 'Promoción Popular' and the growth of mass political parties, creating a dynamic of intense competition.\",\n  \"society_change\": 0.6,\n  \"state_change\": 0.9\n}",
    "1968-1977": "{\n  \"society_power\": 1.5,\n  \"state_power\": 9.5,\n  \"key_event\": \"Golpe de Estado de 1973 y consolidación de la dictadura.\",\n  \"reasoning\": \"El golpe de Estado de 1973 reemplazó un Estado democrático colapsado por la polarización con una dictadura militar que elevó el poder estatal a un nivel despótico y aniquiló sistemáticamente a la sociedad civil organizada.\",\n  \"society_change\": -7.3,\n  \"state_change\": 0.9\n}",
    "1978-1987": "{\n  \"society_power\": 3.8,\n  \"state_power\": 9.2,\n  \"key_event\": \"National protests from 1983 challenge the military dictatorship.\",\n  \"reasoning\": \"The state institutionalized its overwhelming power with the 1980 Constitution, but its absolute authority was slightly eroded by the protests. These protests, born from economic crisis, marked the rebirth of an organized civil society, moving from near-total atomization to a renewed capacity for mobilization.\",\n  \"society_change\": 2.3,\n  \"state_change\": -0.3\n}",
    "1988-1997": "{\n  \"society_power\": 6.8,\n  \"state_power\": 7.0,\n  \"key_event\": \"El plebiscito de 1988 y la transición a la democracia.\",\n  \"reasoning\": \"La sociedad civil demostró un poder inmenso al derrotar a la dictadura en el plebiscito, forzando una transición que elevó su poder. Al mismo tiempo, el poder del Estado se redujo al pasar de una autocracia casi absoluta a una democracia tutelada, cuyo poder estaba limitado por enclaves autoritarios y la autonomía militar.\",\n  \"society_change\": 3.0,\n  \"state_change\": -2.2\n}",
    "1998-2007": "{\n  \"society_power\": 7.9,\n  \"state_power\": 7.8,\n  \"key_event\": \"Reformas subordinan a militares y la \\\"Revolución Pingüina\\\" muestra poder social.\",\n  \"reasoning\": \"El Estado consolidó su poder democrático al subordinar a las Fuerzas Armadas (reformas de 2005), mientras la sociedad civil demostró una capacidad de movilización sin precedentes desde 1990 con la masiva protesta estudiantil de 2006.\",\n  \"society_change\": 1.1,\n  \"state_change\": 0.8\n}",
    "2008-2017": "{\n  \"society_power\": 8.7,\n  \"state_power\": 7.3,\n  \"key_event\": \"The massive student protests of 2011 and subsequent mobilizations.\",\n  \"reasoning\": \"A cycle of massive social mobilizations, amplified by digital tools and fueled by corruption scandals, significantly empowered civil society. This eroded the state's legitimacy and political capital, weakening it despite its administrative capacities remaining robust.\",\n  \"society_change\": 0.8,\n  \"state_change\": -0.5\n}",
    "2018-2027": "{\n  \"society_power\": 8.2,\n  \"state_power\": 6.3,\n  \"key_event\": \"Estallido social y los fracasados procesos constitucionales.\",\n  \"reasoning\": \"La legitimidad y capacidad del Estado se erosionaron por la protesta y la fragmentación política, mientras que la sociedad demostró un inmenso poder de veto mediante la movilización masiva y los plebiscitos, aunque esta energía luego se disipó en fatiga.\",\n  \"society_change\": -0.5,\n  \"state_change\": -1.0\n}"
  }
}

==> experiments/results_lang/chile__openai-gpt-5.5__es.json <==
{
  "country": "Chile",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 3.5,
    "1828-1837": 3.0,
    "1838-1847": 4.0,
    "1848-1857": 4.5,
    "1858-1867": 5.5,
    "1868-1877": 6.4,
    "1878-1887": 6.7,
    "1888-1897": 7.1,
    "1898-1907": 7.2,
    "1908-1917": 7.6,
    "1918-1927": 6.9,
    "1928-1937": 7.4,
    "1938-1947": 7.6,
    "1948-1957": 7.8,
    "1958-1967": 8.5,
    "1968-1977": 3.3,
    "1978-1987": 5.6,
    "1988-1997": 7.2,
    "1998-2007": 7.7,
    "2008-2017": 8.3,
    "2018-2027": 8.6
  },
  "state_power": {
    "1818-1827": 4.0,
    "1828-1837": 6.5,
    "1838-1847": 7.5,
    "1848-1857": 8.0,
    "1858-1867": 8.2,
    "1868-1877": 8.4,
    "1878-1887": 9.0,
    "1888-1897": 8.7,
    "1898-1907": 8.9,
    "1908-1917": 8.4,
    "1918-1927": 8.9,
    "1928-1937": 8.4,
    "1938-1947": 8.8,
    "1948-1957": 8.9,
    "1958-1967": 9.0,
    "1968-1977": 9.2,
    "1978-1987": 9.0,
    "1988-1997": 8.6,
    "1998-2007": 8.9,
    "2008-2017": 8.9,
    "2018-2027": 8.6
  },
  "key_event": {
    "1818-1827": "Consolidación independentista y Estado naciente inestable",
    "1828-1837": "Constitución de 1833 y orden portaliano",
    "1838-1847": "Yungay consolida el régimen conservador centralista",
    "1848-1857": "Consolidación monttista del Estado portaliano",
    "1858-1867": "Fin del monttismo y auge opositor parlamentario",
    "1868-1877": "Reformas liberales y expansión estatal-territorial",
    "1878-1887": "Guerra del Pacífico e incorporación salitrera",
    "1888-1897": "Guerra civil de 1891 y parlamentarismo oligárquico",
    "1898-1907": "Cuestión social y represión obrera",
    "1908-1917": "Expansión obrera bajo parlamentarismo oligárquico",
    "1918-1927": "Ibáñez concentra poder y moderniza el Estado",
    "1928-1937": "Restauración constitucional y auge del Frente Popular",
    "1938-1947": "Creación de CORFO e industrialización estatal",
    "1948-1957": "Ley Maldita y auge de movilización urbana",
    "1958-1967": "Reformas electorales y agrarias movilizan masas",
    "1968-1977": "Golpe militar e institucionalización autoritaria",
    "1978-1987": "Rearticulación opositora bajo dictadura institucionalizada",
    "1988-1997": "Plebiscito del No y transición democrática",
    "1998-2007": "Reformas constitucionales de 2005 y subordinación militar",
    "2008-2017": "Movilización estudiantil y apertura electoral",
    "2018-2027": "Estallido social y ciclo constitucional fallido"
  },
  "reasoning": {
    "1818-1827": "La sociedad civil tenía capacidad limitada pero no inexistente: élites locales, cabildos, prensa política y facciones podían presionar, aunque la participación popular era estrecha y dependiente de redes oligárquicas. El Estado independiente aún estaba en formación, con autoridad central disputada, finanzas débiles y ensayos constitucionales inestables, aunque contaba con ejército y liderazgo ejecutivo capaces de imponer cierto orden tras la independencia.",
    "1828-1837": "Tras la crisis y guerra civil inicial, el régimen conservador centralizó provincias, elecciones, coerción y finanzas, llevando al Estado desde una debilidad posindependentista a una capacidad moderada-alta. La sociedad ganó peso económico en élites mineras y comerciales, pero la represión de opositores, el sufragio censitario y el control presidencial redujeron la autonomía política amplia.",
    "1838-1847": "La victoria contra la Confederación, la sucesión Prieto-Bulnes, la expansión fiscal y la construcción burocrática elevaron al Estado desde una capacidad moderada-alta a una claramente fuerte, aunque aún no omnipresente en fronteras y sociedad rural. La sociedad siguió políticamente constreñida por elecciones e intendencias controladas, pero ganó algo de capacidad mediante prensa, Universidad, esfera letrada y élites económicas mineras-comerciales.",
    "1848-1857": "El Estado central salió reforzado por la victoria de 1851, la expansión territorial, el censo, la infraestructura y el Código Civil, aunque la cuestión del sacristán y la crisis de 1857 moderan el avance. La sociedad civil ganó prensa, clubes, artesanos movilizados y poder mercantil-propietario, pero siguió limitada por control electoral, estados de sitio y represión estatal.",
    "1858-1867": "La sociedad civil y política ganó capacidad con partidos, prensa, asociaciones, mutuales, pluralismo religioso y oposición parlamentaria, aunque seguía limitada por sufragio oligárquico y represión de la rebelión de 1859. El Estado mantuvo un nivel alto y aun mejoró levemente por educación pública, codificación, ferrocarriles, telégrafo, expansión territorial y capacidad coercitiva, pese a la moderación del presidencialismo y debilidades navales evidenciadas en 1865-1866.",
    "1868-1877": "Las reformas de 1871 y 1874, la prensa, partidos, asociaciones, educación y cierta ampliación del sufragio elevaron claramente el poder social, aunque la crisis económica y la subordinación de la sociedad mapuche limitaron el avance. El Estado ganó capacidad territorial, judicial, administrativa, naval y comunicacional, pero la liberalización redujo el poder discrecional del Ejecutivo y la crisis fiscal impidió un aumento mayor.",
    "1878-1887": "La guerra, la ocupación de Lima, la anexión de Tarapacá/Antofagasta, la expansión en la Araucanía y las leyes laicas elevaron la capacidad territorial, fiscal, coercitiva y administrativa del Estado hasta un nivel casi abrumador, aunque aún limitado por Congreso y élites. La sociedad civil también ganó algo por prensa, partidos, patriotismo, asociaciones urbanas y obreras incipientes, pero el avance estatal debilitó severamente la autonomía mapuche y redujo a la Iglesia como poder social independiente.",
    "1888-1897": "El auge salitrero, la infraestructura, la expansión territorial y la profesionalización militar mantuvieron un Estado de muy alta capacidad, pero la guerra civil, la Comuna Autónoma y el predominio congresista redujeron la unidad y el control central respecto de 1878-1887. La sociedad ganó poder por el fortalecimiento del Congreso, partidos, municipios, prensa, educación privada/católica y organización obrera, aunque ese aumento fue desigual y limitado por exclusión oligárquica y represión.",
    "1898-1907": "La sociedad civil siguió siendo fuerte por el veto oligárquico parlamentario y la expansión de mutuales, mancomunales, prensa obrera y protestas masivas, pero el control electoral y las matanzas de 1903-1907 limitaron su avance popular. El Estado compensó la rotativa ministerial con rentas salitreras, profesionalización militar, conscripción, consolidación territorial y primeras políticas sociales, manteniendo una capacidad coercitiva y fiscal muy alta.",
    "1908-1917": "La sociedad civil aumentó su capacidad de presión por la FOCh, el POS, organizaciones regionales, prensa obrera, alfabetización y huelgas por carestía, aunque el predominio oligárquico seguía limitando la representación popular. El Estado conservó alta capacidad administrativa y coercitiva, pero la rotativa ministerial, la subordinación al Congreso y el shock salitrero de 1914 redujeron su coordinación fiscal y política pese a avances regulatorios modestos.",
    "1918-1927": "La movilización obrera, estudiantil y de clases medias amplió la capacidad social durante buena parte del periodo, pero la intervención militar desde 1924 y la concentración autoritaria de Ibáñez en 1927 redujeron la autonomía de partidos, prensa y sindicatos. El Estado terminó más fuerte que en 1917 por la Constitución de 1925, el Banco Central, la Contraloría, la legislación social y Carabineros, aunque la volatilidad salitrera impide situarlo plenamente en capacidad abrumadora.",
    "1928-1937": "La depresión y los golpes de 1931-1932 redujeron la capacidad fiscal y la cohesión estatal, pero el aparato centralizado heredado de Ibáñez, la restauración constitucional de 1932 y la coerción eficaz mantuvieron un Estado fuerte. La sociedad civil sufrió censura, desempleo y represión, pero al final del periodo estaba más organizada mediante partidos, sindicatos, movilización estudiantil, sufragio femenino municipal, la CTCh y el Frente Popular.",
    "1938-1947": "La creación de CORFO, ENDESA y CAP, junto con la expansión educativa-social y el giro de seguridad de guerra/Guerra Fría, elevó claramente la capacidad administrativa, productiva y coercitiva del Estado, aunque sin eliminar límites democráticos y rurales. La sociedad civil siguió siendo fuerte por partidos de masas, sindicatos y urbanización, pero su avance fue parcialmente compensado por la fragmentación sindical, el poder oligárquico rural y la represión anticomunista de 1947.",
    "1948-1957": "El Estado mantuvo una capacidad muy alta por su expansión desarrollista, nuevas empresas públicas y uso eficaz de coerción contra comunistas y protestas, aunque la inflación, la crisis de vivienda y la mediación oligárquica rural limitaron un aumento mayor. La sociedad civil siguió siendo fuerte y creció levemente por el sufragio femenino, la CUT, el FRAP y la organización de pobladores, pese al serio golpe de la proscripción comunista y la represión sindical.",
    "1958-1967": "La cédula única, la legalización comunista, los partidos de masas, pobladores, campesinos sindicalizados y estudiantes elevaron la capacidad organizada de la sociedad, aunque con polarización creciente. El Estado ganó legitimidad electoral y nuevas capacidades desarrollistas, agrarias y cupríferas, pero la inflación, los déficits urbanos y el conflicto ideológico limitaron un aumento mayor.",
    "1968-1977": "La intensa movilización popular de 1968-1973 elevó temporalmente el poder social, pero hacia 1977 la disolución de partidos, censura, represión, debilitamiento sindical y terror estatal dejaron a la sociedad civil autónoma muy reducida, pese al refugio parcial de la Iglesia y la Vicaría. El Estado perdió capacidad desarrollista y legitimidad constitucional, pero la Junta concentró una capacidad coercitiva, administrativa y tecnocrática extraordinaria, manteniéndose ligeramente por encima del nivel previo.",
    "1978-1987": "La sociedad civil pasó de una situación muy debilitada a una capacidad moderada de coordinación mediante protestas nacionales, redes de derechos humanos, Iglesia, partidos semiclandestinos y reapertura electoral, aunque siguió severamente limitada por represión y reglas autoritarias. El Estado mantuvo poder abrumador por la Constitución de 1980, la CNI, estados de excepción y control de la transición, pero la crisis económica y la movilización social erosionaron algo su legitimidad y margen de imposición.",
    "1988-1997": "La sociedad civil recuperó gran parte de su capacidad mediante elecciones competitivas, partidos, prensa, municipios democráticos y organizaciones sociales, aunque el sistema binominal, la baja sindicalización, la desigualdad y la tutela militar limitaron su poder efectivo. El Estado siguió siendo muy fuerte por estabilidad macroeconómica, mayor recaudación, gasto social y modernización institucional, pero bajó respecto del periodo autoritario porque el poder civil democrático no controlaba plenamente a las Fuerzas Armadas ni podía reformar libremente los enclaves constitucionales.",
    "1998-2007": "La eliminación de senadores designados, la subordinación militar, la reforma penal, mayor solvencia fiscal y políticas sociales elevaron la capacidad del Estado democrático, aunque Transantiago, corrupción y la recesión asiática limitaron el aumento. La sociedad civil ganó poder por DD.HH., expansión educativa, conectividad, la revolución pingüina y nuevas movilizaciones laborales e indígenas, pese a desigualdad, debilidad sindical y represión en La Araucanía.",
    "2008-2017": "La sociedad civil ganó capacidad de presión sostenida mediante movimientos estudiantiles, regionales, ambientales, No+AFP, redes digitales y el nuevo sistema proporcional, aunque la baja participación electoral moderó el avance. El Estado mantuvo una capacidad muy alta y amplió herramientas fiscales, sociales y regulatorias, pero la desaceleración, los escándalos de financiamiento y la erosión de confianza compensaron casi todo ese fortalecimiento.",
    "2018-2027": "La sociedad mantuvo y amplió una alta capacidad de movilización, deliberación y veto electoral, visible en el estallido, la Convención y los plebiscitos, aunque con fatiga y polarización posteriores. El Estado conservó gran capacidad administrativa, sanitaria, coercitiva y de encauzamiento institucional, pero perdió algo de efectividad por fragmentación política, crisis de seguridad, conflicto territorial, migración y restricciones fiscales."
  },
  "events_trends_prompt": {
    "1818-1827": "",
    "1828-1837": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1828-1837 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1828-1837. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1838-1847": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1838-1847 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1838-1847. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1848-1857": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1848-1857 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1848-1857. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1858-1867": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1858-1867 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1858-1867. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1868-1877": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1868-1877 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1868-1877. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1878-1887": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1878-1887 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1878-1887. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1888-1897": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1888-1897 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1888-1897. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1898-1907": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1898-1907 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1898-1907. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1908-1917": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1908-1917 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1908-1917. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1918-1927": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1918-1927 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1918-1927. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1928-1937": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1928-1937 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1928-1937. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1938-1947": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1938-1947 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1938-1947. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1948-1957": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1948-1957 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1948-1957. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1958-1967": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1958-1967 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1958-1967. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1968-1977": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1968-1977 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1968-1977. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1978-1987": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1978-1987 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1978-1987. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1988-1997": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1988-1997 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1988-1997. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1998-2007": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1998-2007 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1998-2007. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "2008-2017": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n2008-2017 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 2008-2017. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "2018-2027": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n2018-2027 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 2018-2027. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ..."
  },
  "events_trends_response": {
    "1818-1827": "",
    "1828-1837": "Tendencias:\n- **Centralización “portaliana” del poder (1830-1837):** aumento del control presidencial sobre provincias, intendentes, elecciones y orden público. **Fortaleció al Estado** y **debilitó autonomías locales/sociedad política opositora**.\n- **Consolidación del orden conservador-oligárquico:** alianza entre gobierno, grandes propietarios, comerciantes y jerarquía eclesiástica. **Fortaleció al Estado** y a las **élites sociales**, pero **debilitó la participación política amplia**.\n- **Restricción del pluralismo político tras 1830:** persecución, exilio o marginación de pipiolos/freiristas; menor tolerancia a prensa y facciones opositoras. **Fortaleció al Estado**; **debilitó a la sociedad civil autónoma**.\n- **Fortalecimiento fiscal y administrativo:** mayor dependencia de aduanas, especialmente Valparaíso, y mejora gradual de recaudación y crédito público. **Fortaleció al Estado**; también **benefició a comerciantes** ligados al comercio exterior.\n- **Expansión minera y comercial, especialmente desde Chañarcillo (1832):** auge de plata, comercio portuario y acumulación privada. **Fortaleció a la sociedad económica/élites empresariales** y, vía impuestos y aduanas, **también al Estado**.\n- **Militarización controlada por el gobierno:** subordinación del Ejército tras la guerra civil y uso de milicias/Guardias Cívicas como contrapeso. **Fortaleció la capacidad coercitiva del Estado**; **debilitó facciones armadas autónomas**.\n\nAcontecimientos:\n- **Constitución liberal de 1828:** buscó limitar al Ejecutivo, reforzar Congreso, elecciones y ciertas autonomías provinciales. **Fortaleció a la sociedad política y al Legislativo**; **debilitó al Ejecutivo central**.\n- **Crisis electoral de 1829:** disputa por la vicepresidencia entre liberales y conservadores. **Debilitó al Estado** al romper la legitimidad institucional; **fortaleció temporalmente a facciones sociales armadas**.\n- **Guerra civil de 1829-1830 y batalla de Lircay (1830):** victoria conservadora sobre los liberales/freiristas. **Fortaleció al Estado central conservador**; **debilitó a la sociedad política liberal**.\n- **Gobierno de Joaquín Prieto desde 1831:** estabilización del Ejecutivo y restauración del orden público. **Fortaleció al Estado**.\n- **Ministerios de Diego Portales, especialmente 1830-1831 y 1835-1837:** purgas militares, disciplina administrativa y represión de opositores. **Fortaleció decisivamente al Estado**; **debilitó oposición civil y militar**.\n- **Constitución de 1833:** presidencialismo fuerte, sufragio censitario, estado de sitio y control central de provincias. **Fortaleció al Estado**; **restringió la sociedad civil política amplia**.\n- **Descubrimiento de Chañarcillo en 1832:** boom minero en el norte chico. **Fortaleció a empresarios y redes económicas privadas** y **aumentó recursos fiscales del Estado**.\n- **Formación de la Confederación Perú-Boliviana y declaración de guerra chilena en 1836:** permitió movilización militar, fiscal y política. **Fortaleció al Estado**; también **alineó a comerciantes y élites contra una amenaza externa**.\n- **Motín de Quillota y asesinato de Portales en 1837:** mostró riesgos de autonomía militar, pero generó reacción patriótica y represiva. En el corto plazo **debilitó al Estado**; después **lo fortaleció** al legitimar mayor control y movilización.\n- **Expedición de Blanco Encalada y Tratado de Paucarpata de 1837:** fracaso militar inicial frente a la Confederación. **Debilitó momentáneamente al Estado**, aunque su rechazo posterior mantuvo la movilización estatal.",
    "1838-1847": "Tendencias:\n- **Consolidación del régimen presidencial-centralista de la Constitución de 1833**: intendentes, gobernadores y elecciones controladas desde el Ejecutivo. **Fortaleció al Estado** y **debilitó la autonomía política de la sociedad**.\n- **Militarización y prestigio del Ejército tras la guerra contra la Confederación Perú-Boliviana**: el Ejército quedó como instrumento central de orden interno y proyección externa. **Fortaleció al Estado**.\n- **Expansión fiscal y comercial** por aduanas de Valparaíso, minería de plata —especialmente Chañarcillo— y comercio exterior. **Fortaleció al Estado** por mayores ingresos y **a la sociedad económica** —mineros, comerciantes, banqueros— por acumulación de capital.\n- **Crecimiento de una esfera pública letrada**: prensa, educación secundaria y superior, intelectuales de la “Generación de 1842”. **Fortaleció a la sociedad civil**, aunque muchas iniciativas fueron impulsadas o vigiladas por el Estado.\n- **Construcción institucional y burocrática**: estadísticas, educación pública, administración territorial y codificación jurídica inicial bajo influencia de Andrés Bello. **Fortaleció al Estado**.\n- **Expansión territorial hacia el sur y zonas de frontera**: colonización, presencia en Valdivia-Llanquihue y Magallanes. **Fortaleció al Estado** al ampliar soberanía efectiva; también **fortaleció a sectores sociales colonizadores**.\n\nAcontecimientos:\n- **1838: campaña chilena-restauradora contra la Confederación Perú-Boliviana y ocupación de Lima**. **Fortaleció al Estado**, al mostrar capacidad militar expedicionaria.\n- **1839: batalla de Yungay y derrota de la Confederación**. **Fortaleció fuertemente al Estado**: legitimó al régimen conservador, elevó al Ejército y reforzó identidad nacional.\n- **1841: elección y sucesión presidencial de Manuel Bulnes tras José Joaquín Prieto**. **Fortaleció al Estado**, al consolidar una sucesión institucional ordenada dentro del régimen conservador.\n- **1842: fundación de la Universidad de Chile**. **Fortaleció al Estado** como organizador de educación superior y saber técnico; también **fortaleció a la sociedad letrada**.\n- **1842: creación de la Sociedad Literaria y auge de la Generación de 1842**. **Fortaleció a la sociedad civil**, al ampliar debate intelectual, prensa y crítica cultural.\n- **1843: ocupación del Estrecho de Magallanes y fundación de Fuerte Bulnes**. **Fortaleció al Estado**, al afirmar soberanía territorial en una zona estratégica.\n- **1843: realización del censo nacional y desarrollo de oficinas estadísticas**. **Fortaleció al Estado**, al mejorar información sobre población, territorio y recursos.\n- **1844: reconocimiento de la independencia de Chile por España**. **Fortaleció al Estado**, al aumentar legitimidad internacional y seguridad diplomática.\n- **1845: Ley de Colonización**. **Fortaleció al Estado** al permitir poblar y controlar el sur; también **fortaleció a la sociedad** mediante nuevos asentamientos y propiedad privada.\n- **1846-1847: llegada inicial de colonos alemanes al sur, especialmente zona de Valdivia**. **Fortaleció al Estado** por ocupación efectiva del territorio y **a la sociedad local** por diversificación económica y demográfica.",
    "1848-1857": "Tendencias:\n- **Consolidación del “Estado portaliano” bajo Bulnes y Montt**: centralización presidencial, control electoral, estados de sitio y uso del Ejército contra opositores. **Fortaleció al Estado; debilitó a la sociedad política autónoma**.\n- **Crecimiento exportador por los ciclos del oro de California y Australia**: fuerte demanda de trigo, harina y servicios portuarios desde Valparaíso. **Fortaleció a ambos**: más ingresos y capacidad fiscal estatal, y mayor poder económico de comerciantes, agricultores y navieros.\n- **Expansión de infraestructura y comunicaciones**: ferrocarril Caldera-Copiapó, obras camineras, puertos y primeras líneas telegráficas. **Fortaleció al Estado** al ampliar su alcance territorial; también **fortaleció a la sociedad mercantil**.\n- **Colonización y ocupación estatal de fronteras australes**: Llanquihue, Valdivia, Magallanes y Arauco. **Fortaleció al Estado** al proyectar soberanía y administración; **fortaleció a ciertos grupos sociales colonos**, pero debilitó a sociedades indígenas.\n- **Codificación jurídica y modernización institucional**: culminación del Código Civil y mayor estandarización legal. **Fortaleció al Estado** como productor de reglas uniformes; también **fortaleció a la sociedad propietaria y contractual**.\n- **Crecimiento de prensa, clubes, sociedades de artesanos y sociabilidad liberal**: mayor organización urbana opositora, especialmente en Santiago y Valparaíso. **Fortaleció a la sociedad civil**, aunque fue contenida por el Estado.\n- **Dependencia creciente de mercados externos**: auge hasta mediados de los años 1850 y vulnerabilidad ante choques internacionales. **Fortaleció a ambos en el auge**, pero hacia 1857 **debilitó al Estado y a la sociedad económica** por la crisis.\n\nAcontecimientos:\n- **1848: traslado y consolidación de Punta Arenas en el Estrecho de Magallanes**. **Fortaleció al Estado** al afirmar soberanía en una zona estratégica.\n- **1848-1851: impacto de la fiebre del oro de California, y luego Australia** sobre exportaciones chilenas. **Fortaleció al Estado y a la sociedad mercantil-agraria**.\n- **1850: fundación de la Sociedad de la Igualdad** por Santiago Arcos, Francisco Bilbao y artesanos urbanos. **Fortaleció a la sociedad civil y la movilización popular**; su represión **fortaleció al Estado**.\n- **1851: elección de Manuel Montt y revolución liberal-conservadora contra su triunfo**. **Debilitó momentáneamente al Estado** por la guerra interna; la victoria oficial **lo fortaleció** frente a la oposición.\n- **1851: batalla de Loncomilla y derrota de José María de la Cruz**. **Fortaleció al Estado central** y debilitó a las élites regionales rebeldes.\n- **1851: inauguración del ferrocarril Caldera-Copiapó**. **Fortaleció a ambos**: capacidad económica minera y capacidad estatal de integración territorial.\n- **1852: creación de la provincia de Arauco**. **Fortaleció al Estado** al extender formalmente su autoridad hacia territorio mapuche; **debilitó la autonomía indígena**.\n- **1853: fundación de Puerto Montt y avance de la colonización alemana en Llanquihue**. **Fortaleció al Estado** y a la sociedad de colonos; **redujo espacios autónomos locales e indígenas**.\n- **1854: censo nacional**. **Fortaleció al Estado** al mejorar conocimiento demográfico y capacidad administrativa.\n- **1855 promulgación / 1857 entrada en vigor del Código Civil de Andrés Bello**. **Fortaleció al Estado legal** y dio mayor seguridad a propietarios, contratos y familias; **fortaleció también a la sociedad civil propietaria**.\n- **1856: “cuestión del sacristán” y ruptura entre monttvaristas y conservadores clericales**. **Debilitó la coalición estatal gobernante**; **fortaleció a la sociedad política organizada** al abrir espacio a nuevas alianzas opositoras.\n- **1857: crisis económica internacional**. **Debilitó al Estado** por menores ingresos y presión fiscal; **debilitó a la sociedad económica** por quiebras, desempleo y caída del comercio.",
    "1858-1867": "Tendencias:\n- **Erosión del presidencialismo autoritario monttista y auge de partidos/oposición parlamentaria**: la Fusión Liberal-Conservadora, la prensa y la acción electoral fueron limitando el control del Ejecutivo. **Fortaleció a la sociedad política; debilitó relativamente al Estado presidencial**.\n- **Modernización administrativa, legal y educativa**: expansión de escuelas públicas tras la Ley de Instrucción Primaria de 1860, codificación comercial y mayor burocracia. **Fortaleció al Estado**; también **a la sociedad** al ampliar alfabetización, reglas de mercado y capacidades cívicas.\n- **Integración económica e infraestructura**: ferrocarriles, telégrafos, puertos, banca y comercio exterior —especialmente Valparaíso, minería del Norte Chico y agricultura exportadora— aumentaron recursos fiscales y coordinación territorial. **Fortaleció al Estado y a las élites económicas de la sociedad**.\n- **Crecimiento urbano, asociacionismo y esfera pública**: más prensa, clubes políticos, sociedades de artesanos, mutuales y organizaciones voluntarias. **Fortaleció a la sociedad civil** como contrapeso del poder estatal.\n- **Expansión territorial hacia el sur y presión sobre la frontera mapuche**: colonización en Valdivia-Llanquihue y avance militar/administrativo hacia la Araucanía. **Fortaleció al Estado chileno**; **debilitó la autonomía de sociedades indígenas**.\n- **Secularización gradual y pluralismo religioso**: creciente presencia de extranjeros protestantes y debate liberal sobre libertades civiles. **Fortaleció a la sociedad plural**; **debilitó el monopolio confesional del Estado-Iglesia**.\n\nAcontecimientos:\n- **1858: consolidación de la Fusión Liberal-Conservadora contra Manuel Montt**. Articuló oposición electoral y parlamentaria. **Fortaleció a la sociedad política; debilitó al Ejecutivo**.\n- **1859: Revolución de 1859**, con focos en Copiapó, La Serena y otras provincias contra el centralismo monttista. Su derrota **reafirmó la capacidad coercitiva del Estado**, pero la movilización provincial **mostró mayor poder de la sociedad organizada**.\n- **1860: Ley de Instrucción Primaria**. Hizo más sistemática la acción estatal en educación básica. **Fortaleció al Estado** y, a mediano plazo, **a la sociedad alfabetizada**.\n- **1861: elección de José Joaquín Pérez y fin del ciclo monttista**. Marcó una transición más conciliadora y el inicio de una política de pactos. **Fortaleció a partidos y Congreso; moderó el poder presidencial**.\n- **1861-1862: inicio del plan de ocupación de la Araucanía bajo Cornelio Saavedra**. Instalación de fuertes y avance administrativo. **Fortaleció al Estado territorial; debilitó a la sociedad mapuche autónoma**.\n- **1863: finalización del ferrocarril Santiago-Valparaíso**. Integró el principal puerto con la capital. **Fortaleció al Estado logístico y fiscal** y **a la sociedad mercantil**.\n- **1863: incendio de la Iglesia de la Compañía y creación del Cuerpo de Bomberos de Santiago**. La respuesta voluntaria organizada **fortaleció a la sociedad civil** y evidenció límites del Estado municipal.\n- **1865: ley interpretativa sobre libertad de cultos**. Permitió culto privado y escuelas de disidentes religiosos. **Fortaleció libertades sociales; debilitó el control confesional estatal-católico**.\n- **1865-1866: guerra contra España y bombardeo de Valparaíso**. Produjo movilización patriótica y estatal, pero reveló debilidad naval y dañó comercio urbano. **Fortaleció identidad estatal-nacional; debilitó materialmente a sectores de la sociedad mercantil**.\n- **1866: tratado de límites con Bolivia**. Fijó el paralelo 24° y zona de beneficios compartidos. **Fortaleció la proyección estatal en el norte** y abrió espacio a intereses mineros privados.",
    "1868-1877": "Tendencias:\n- **Liberalización política de la “República Liberal”**: crecimiento del peso del Congreso, partidos, prensa y asociaciones; limitó el presidencialismo. **Fortaleció a la sociedad civil y debilitó el poder discrecional del Ejecutivo**.\n- **Expansión territorial del Estado hacia la Araucanía**: avance de fuertes, caminos, colonización y control militar al sur del Biobío. **Fortaleció al Estado chileno y a colonos/propietarios; debilitó la autonomía de la sociedad mapuche**.\n- **Modernización jurídica e institucional**: codificación penal, reorganización judicial y mayor administración pública. **Fortaleció al Estado como aparato legal; también a la sociedad al dar reglas más previsibles**.\n- **Crecimiento exportador y minero** —cobre, plata, carbón, trigo y salitre ligado a capitales chilenos en el norte—. **Fortaleció al Estado vía ingresos aduaneros y a la sociedad empresarial y laboral**, aunque aumentó la dependencia externa.\n- **Crisis económica internacional desde 1873 y deterioro fiscal hacia 1876-1877**. **Debilitó al Estado por menores ingresos y crédito; debilitó a la sociedad por quiebras, desempleo y caída comercial**.\n- **Expansión de ferrocarriles, telégrafos, puertos y urbanización**. **Fortaleció al Estado al integrar territorio y comunicación; fortaleció a la sociedad al ampliar mercados, movilidad y organización urbana**.\n- **Crecimiento demográfico y educacional** —censo de 1875, aumento de población urbana y alfabetización gradual—. **Fortaleció a la sociedad civil y amplió la base potencial del sufragio; también mejoró la capacidad informativa del Estado**.\n\nAcontecimientos:\n- **1868-1871: campañas y consolidación militar en la Araucanía bajo la línea del Malleco y zonas vecinas**. **Fortalecieron al Estado; debilitaron a la sociedad mapuche autónoma**.\n- **1871: reforma constitucional que prohibió la reelección presidencial inmediata**. **Debilitó el presidencialismo; fortaleció al Congreso, los partidos y la sociedad política**.\n- **1871: elección y traspaso presidencial de José Joaquín Pérez a Federico Errázuriz Zañartu**. **Fortaleció la institucionalidad estatal y la competencia política civil**.\n- **1871: creación/separación del Ministerio de Relaciones Exteriores y Colonización**. **Fortaleció la capacidad diplomática y administrativa del Estado**.\n- **1873: llegada de la crisis económica mundial a Chile**. **Debilitó al Estado fiscal y a la sociedad comercial, minera y trabajadora**.\n- **1874: reformas constitucionales y electorales** —mayores libertades de reunión/asociación, ampliación del sufragio masculino alfabetizado, restricciones al Ejecutivo—. **Fortalecieron a la sociedad civil y al Congreso; limitaron al Ejecutivo**.\n- **1874: Tratado de límites con Bolivia** —frontera en el paralelo 24° y protección tributaria a intereses salitreros chilenos—. **Fortaleció al Estado diplomáticamente y a empresarios chilenos del salitre; dejó tensiones futuras**.\n- **1874-1875: entrada en servicio de los blindados Cochrane y Blanco Encalada**. **Fortaleció claramente el poder coercitivo y naval del Estado**.\n- **1874-1875: Código Penal y Ley de Organización y Atribuciones de los Tribunales**. **Fortalecieron al Estado legal y judicial; también a la sociedad por mayor certeza jurídica**.\n- **1876: asunción de Aníbal Pinto en medio de crisis fiscal**. **El traspaso fortaleció la institucionalidad; la crisis debilitó la capacidad material del Estado**.\n- **1877: Decreto Amunátegui, que permitió a las mujeres rendir exámenes universitarios y obtener títulos profesionales**. **Fortaleció a la sociedad civil, especialmente la incorporación femenina a educación y profesiones**.",
    "1878-1887": "Tendencias:\n- **Depresión económica de fines de los 1870s y crisis fiscal previa a la guerra**: caída de exportaciones mineras tradicionales y estrechez presupuestaria. **Debilitó al Estado** y a sectores privados antes del boom salitrero.\n- **Militarización y centralización por la Guerra del Pacífico**: expansión del ejército, logística, endeudamiento, administración de territorios ocupados. **Fortaleció al Estado**; también activó patriotismo y movilización social.\n- **Incorporación del Norte Grande salitrero**: Tarapacá y Antofagasta pasaron a la órbita chilena, con aduanas, ferrocarriles, puertos y oficinas salitreras. **Fortaleció mucho al Estado** por nuevos ingresos fiscales; también fortaleció a empresarios y trabajadores organizables.\n- **Expansión estatal hacia la Araucanía**: avance de fuertes, colonización, mensura y reducción de tierras mapuche. **Fortaleció al Estado**; **debilitó gravemente a la sociedad mapuche autónoma**.\n- **Secularización liberal del orden civil**: traslado de funciones desde la Iglesia al Estado —cementerios, matrimonio, registro civil—. **Fortaleció al Estado** y **debilitó a la Iglesia** como poder social autónomo.\n- **Crecimiento de ciudades mineras, puertos, prensa y asociaciones obreras/artesanales**: Valparaíso, Santiago y el norte salitrero concentraron población y conflictividad social. **Fortaleció gradualmente a la sociedad civil popular**, aunque todavía de forma incipiente.\n- **Mayor peso del Congreso, partidos y prensa en la política oligárquica**: liberalismo, conservadores y facciones parlamentarias limitaron al Ejecutivo. **Fortaleció a la sociedad política organizada de las élites** frente al presidencialismo.\n\nAcontecimientos:\n- **1878: impuesto boliviano de los “10 centavos” a la Compañía de Salitres y Ferrocarril de Antofagasta**. Activó la crisis con Bolivia. **Fortaleció la movilización del Estado chileno** en defensa de intereses estratégicos y privados.\n- **14 de febrero de 1879: ocupación chilena de Antofagasta**. Inicio efectivo del control chileno del litoral boliviano. **Fortaleció al Estado** territorialmente.\n- **5 de abril de 1879: declaración de guerra a Perú y Bolivia**. Abrió la Guerra del Pacífico. **Fortaleció el poder coercitivo y fiscal del Estado**; movilizó también a la sociedad.\n- **1879: combates navales de Iquique y Angamos**. Iquique produjo movilización patriótica; Angamos dio a Chile control del mar. **Fortalecieron al Estado militar** y a la cohesión social nacionalista.\n- **1880-1881: campañas de Tacna, Arica, Chorrillos y Miraflores; ocupación de Lima**. Demostraron alta capacidad militar expedicionaria. **Fortalecieron al Estado chileno**.\n- **1881: fundación de Temuco durante la ocupación de la Araucanía**. Punto clave de penetración estatal al sur del Biobío. **Fortaleció al Estado** y **debilitó la autonomía mapuche**.\n- **1883: Tratado de Ancón con Perú**. Chile obtuvo Tarapacá y dejó Tacna-Arica bajo administración chilena temporal. **Fortaleció enormemente al Estado** por territorio e ingresos salitreros.\n- **1883: refundación/ocupación de Villarrica y cierre militar de la “Pacificación de la Araucanía”**. Consolidó la soberanía estatal en el sur. **Fortaleció al Estado**; **debilitó a la sociedad mapuche**.\n- **1883-1884: leyes laicas —cementerios laicos, matrimonio civil y Registro Civil**. El Estado sustituyó a la Iglesia en funciones civiles básicas. **Fortaleció al Estado**; **debilitó a la Iglesia** como autoridad social.\n- **1884: Pacto de Tregua con Bolivia**. Confirmó la administración chilena del litoral boliviano. **Fortaleció al Estado** territorial y fiscalmente.\n- **1886: elección e inicio del gobierno de José Manuel Balmaceda**. Impulsó una agenda de obras públicas, educación e intervención estatal con recursos salitreros. **Fortaleció al Estado**, aunque aumentó tensiones con el Congreso.\n- **1886-1887: epidemia de cólera**. Forzó cuarentenas, juntas sanitarias y medidas de salud pública. **Expuso debilidades estatales**, pero también **amplió la intervención sanitaria del Estado**.\n- **1887: reorganización ministerial y creación/fortalecimiento de la cartera de Industria y Obras Públicas**. Dio capacidad administrativa para infraestructura y fomento. **Fortaleció al Estado**.",
    "1888-1897": "Tendencias:\n- **Auge salitrero en Tarapacá y Antofagasta**: aumentó fuertemente los ingresos fiscales por derechos de exportación; **fortaleció al Estado**. También concentró capital privado —mucho extranjero— y creó un gran proletariado salitrero; **fortaleció a sectores de la sociedad**, aunque de forma desigual.\n- **Expansión de obras públicas, ferrocarriles, puertos, telégrafos y educación estatal**, sobre todo desde el gobierno de Balmaceda y continuada parcialmente después: **fortaleció la capacidad administrativa y territorial del Estado**; la alfabetización y la prensa también **fortalecieron a la sociedad civil**.\n- **Consolidación del régimen parlamentario-oligárquico tras 1891**: el Congreso, los partidos y las élites locales dominaron al Ejecutivo; **debilitó al Estado central/presidencial** y **fortaleció a la sociedad política oligárquica**, no necesariamente a la sociedad popular.\n- **Descentralización municipal y control local de elecciones** tras la “comuna autónoma”: **debilitó al Estado central** y **fortaleció a municipios, notables locales y redes clientelares**.\n- **Crecimiento de mutuales, prensa obrera, Partido Democrático y asociaciones populares urbanas y salitreras**: **fortaleció la organización de la sociedad civil popular**, aunque enfrentó represión y exclusión electoral práctica.\n- **Colonización y privatización de tierras en la Araucanía y el sur**: **fortaleció al Estado y a colonos/propietarios** al extender control territorial y registral; **debilitó a la sociedad mapuche** mediante reducciones y pérdida de tierras.\n- **Profesionalización militar y naval, con influencia prusiana y rivalidad con Argentina**: tendió a **fortalecer la capacidad coercitiva del Estado**, aunque la guerra civil de 1891 dejó politizadas y divididas a las fuerzas armadas.\n\nAcontecimientos:\n- **1888: incorporación de Rapa Nui/Isla de Pascua a Chile** mediante el acuerdo con jefes rapanui y Policarpo Toro: **fortaleció la soberanía territorial del Estado chileno**; **debilitó la autonomía rapanui**.\n- **1888: fundación de la Universidad Católica de Chile**: **fortaleció a la sociedad civil católica y conservadora** como contrapeso educativo e ideológico frente al Estado liberal.\n- **1890: huelgas y protestas obreras en zonas salitreras y puertos**: **fortalecieron la capacidad de acción colectiva obrera**; la represión mostró y reforzó el poder coercitivo estatal, pero también evidenció tensiones sociales.\n- **1890-1891: crisis presupuestaria y constitucional entre Balmaceda y el Congreso**: **debilitó la unidad del Estado** y **fortaleció al Congreso y a las élites parlamentarias** frente al Ejecutivo.\n- **1891: guerra civil chilena; Junta congresista en Iquique, batallas de Concón y Placilla, suicidio de Balmaceda**: **debilitó gravemente al Estado como aparato unificado**; tras la victoria congresista, **fortaleció a la sociedad política oligárquica y parlamentaria**.\n- **1891: Ley de Comuna Autónoma**: **debilitó el control central del Ejecutivo** sobre municipios y elecciones; **fortaleció a élites locales, partidos y redes municipales**.\n- **1893-1896: protocolos y arbitraje limítrofe con Argentina**: **fortalecieron la capacidad diplomática del Estado** y ayudaron a evitar guerra inmediata, aunque también impulsaron gasto militar.\n- **1894: no realización del plebiscito previsto para Tacna y Arica**: permitió la continuidad de la ocupación chilena; **fortaleció de hecho al Estado chileno en esos territorios**, pero mantuvo un conflicto externo y **debilitó a comunidades peruanas locales bajo ocupación**.",
    "1898-1907": "Tendencias:\n- **Parlamentarismo oligárquico y “rotativa ministerial”**: entre 1898-1907 el Congreso y los partidos dominaron al Ejecutivo. **Debilitó al Estado central** como aparato decisorio; **fortaleció a la sociedad oligárquica** —no a la sociedad popular— al darle veto sobre el gobierno.\n- **Crecimiento fiscal por el salitre**: las rentas aduaneras del norte financiaron obras públicas, burocracia, educación, ferrocarriles y defensa. **Fortaleció al Estado fiscal e infraestructural**, aunque lo hizo dependiente del ciclo salitrero.\n- **Modernización militar y profesionalización del Ejército**: influida por la misión alemana y el temor a guerra con Argentina. **Fortaleció el poder coercitivo del Estado**.\n- **Urbanización y proletarización en salitreras, puertos y ciudades**: concentración obrera en Tarapacá, Antofagasta, Valparaíso y Santiago. **Fortaleció a la sociedad popular organizada**, al facilitar huelgas, prensa obrera y mutuales.\n- **Expansión de mancomunales, sociedades de resistencia, mutuales y prensa obrera**: especialmente en el norte salitrero y puertos. **Fortaleció a la sociedad civil trabajadora** frente al Estado y los empresarios.\n- **Inflación, carestía y deterioro de condiciones de vida**: papel moneda, impuestos al consumo y bajos salarios reales alimentaron la “cuestión social”. **Debilitó la legitimidad del Estado** y **fortaleció la movilización social**.\n- **Primeras respuestas estatales a la cuestión social**: higiene, vivienda obrera, descanso dominical y Oficina del Trabajo. **Fortaleció al Estado regulador** y dio algunos recursos institucionales a la sociedad trabajadora.\n- **Control político-electoral oligárquico y municipal**: cohecho, clientelismo y poder local limitaron la participación popular. **Fortaleció a élites sociales locales** y **debilitó una sociedad civil democrática amplia**.\n\nAcontecimientos:\n- **Crisis con Argentina de 1898-1899 y arbitraje de la Puna de Atacama**: movilización militar y preocupación fronteriza. **Fortaleció al Estado coercitivo y territorial**.\n- **Ley de Servicio Militar Obligatorio de 1900**: institucionalizó el reclutamiento moderno. **Fortaleció directamente al Estado**.\n- **Pactos de Mayo con Argentina, 1902**: redujeron el riesgo de guerra y limitaron la carrera naval. **Consolidaron al Estado territorial**, aunque moderaron el gasto militar.\n- **Huelga portuaria de Valparaíso, 1903**: gran protesta obrera reprimida con violencia. **Mostró fuerza de la sociedad trabajadora**, pero la represión **fortaleció al Estado coercitivo** y debilitó a los huelguistas en el corto plazo.\n- **Tratado de Paz y Amistad con Bolivia, 1904**: Bolivia reconoció la soberanía chilena sobre Antofagasta. **Fortaleció al Estado chileno territorial y fiscalmente** por el control definitivo del área salitrera.\n- **“Huelga de la carne” o Semana Roja de Santiago, 1905**: protesta masiva contra la carestía y el impuesto al ganado argentino. **Fortaleció la capacidad de movilización social**, pero la represión **reafirmó el poder coercitivo estatal**.\n- **Matanza de Plaza Colón en Antofagasta, 1906**: represión de huelguistas ferroviarios y portuarios. **Debilitó a la sociedad obrera organizada** en el corto plazo y **fortaleció al Estado represivo**.\n- **Terremoto de Valparaíso, 1906**: destruyó infraestructura y comercio portuario. **Debilitó capacidades estatales y sociales locales**, pero la reconstrucción impulsó mayor intervención estatal.\n- **Ley de Habitaciones Obreras de 1906, descanso dominical y Oficina del Trabajo en 1907**: primeras medidas sociales modernas. **Fortalecieron al Estado regulador** y dieron reconocimiento parcial a demandas de la sociedad trabajadora.\n- **Matanza de la Escuela Santa María de Iquique, 1907**: represión militar de la huelga salitrera. **Debilitó severamente a la sociedad obrera nortina** en el corto plazo y **mostró/fortaleció el poder coercitivo del Estado**.",
    "1908-1917": "Tendencias:\n- **Parlamentarismo oligárquico y “rotativa ministerial”**: entre 1908-1917 continuó la subordinación del Ejecutivo al Congreso, con gabinetes inestables y fuerte control de partidos y élites locales. **Debilitó al Estado** como aparato coordinador; **fortaleció a la sociedad oligárquica**, no a la sociedad popular.\n- **Dependencia fiscal del salitre**: el Estado se financió en gran medida con derechos de exportación salitreros. En años buenos **fortaleció al Estado** fiscalmente, pero su dependencia de un solo producto y de empresas extranjeras lo hizo vulnerable; hacia 1914-1917 tendió a **debilitarlo**.\n- **Urbanización y proletarización** en el Norte Grande, puertos, ferrocarriles, carbón y Santiago-Valparaíso: aumentó la concentración de obreros asalariados. **Fortaleció a la sociedad civil popular** al facilitar sindicatos, mutuales, prensa obrera y huelgas.\n- **Carestía de la vida, inflación y precariedad urbana**: salarios reales presionados, vivienda obrera deficiente y alzas de alimentos, agravadas por la guerra. **Debilitó la legitimidad del Estado** y **fortaleció la movilización social**.\n- **Expansión de organizaciones obreras y prensa popular**: mutuales, mancomunales, federaciones regionales y periódicos obreros crecieron durante la década. **Fortaleció a la sociedad civil organizada** frente al Estado y las empresas.\n- **Inicio gradual de legislación social-laboral**: el Estado empezó a regular tímidamente condiciones de trabajo. **Fortaleció al Estado** en capacidad regulatoria y **fortaleció parcialmente a la sociedad trabajadora** al reconocer derechos, aunque con débil fiscalización.\n- **Aumento de alfabetización, educación urbana y circulación de prensa**: amplió la capacidad de organización política y sindical. **Fortaleció a la sociedad civil**, especialmente sectores medios y obreros politizados.\n\nAcontecimientos:\n- **1909: fundación de la Federación Obrera de Chile, FOCh**. Creó una estructura nacional de articulación obrera. **Fortaleció a la sociedad civil trabajadora**.\n- **1911: fundación de la Federación Obrera de Magallanes**. Organización regional muy influyente en Punta Arenas y el extremo sur. **Fortaleció a la sociedad civil obrera** frente a patrones y autoridades.\n- **1912: fundación del Partido Obrero Socialista en Iquique por Luis Emilio Recabarren y otros**. Dio expresión política propia al movimiento obrero. **Fortaleció a la sociedad popular organizada**.\n- **1914: estallido de la Primera Guerra Mundial y shock salitrero inicial**. Cierre o reducción de faenas, desempleo en el Norte Grande y caída de ingresos fiscales. **Debilitó al Estado** fiscalmente y **debilitó materialmente a los trabajadores**, aunque también radicalizó demandas sociales.\n- **1914: Ley de la Silla**. Obligó a establecimientos comerciales e industriales a proporcionar asientos a empleados. **Fortaleció modestamente al Estado regulador** y reconoció una demanda laboral; **fortaleció levemente a la sociedad trabajadora**.\n- **1915: elección presidencial de Juan Luis Sanfuentes**. Mantuvo el régimen parlamentario de coaliciones, negociación congresal y patronazgo. **No fortaleció al Ejecutivo; más bien confirmó la debilidad estatal** frente a partidos y élites.\n- **1916: Ley de Accidentes del Trabajo**. Reconoció responsabilidad patronal ante accidentes laborales. **Fortaleció al Estado regulador** y **fortaleció a los trabajadores** al ampliar protección legal.\n- **1916-1917: huelgas y movilizaciones obreras por salarios, empleo y carestía**, especialmente en sectores ferroviarios, portuarios, salitreros y urbanos. **Fortalecieron la capacidad de presión de la sociedad civil popular** y evidenciaron la limitada capacidad estatal para canalizar el conflicto social.",
    "1918-1927": "Tendencias:\n- **Crisis del régimen parlamentario (1918-1924):** alta rotación ministerial, bloqueo legislativo y predominio oligárquico en el Congreso. **Debilitó al Estado ejecutivo** y **fortaleció a una sociedad civil elitista** —partidos, notables y redes clientelares—.\n- **“Cuestión social”, urbanización y sindicalización:** crecimiento obrero en salitreras, puertos y ciudades; expansión de la FOCh, IWW, prensa obrera y partidos de izquierda. **Fortaleció a la sociedad popular organizada** y presionó al Estado.\n- **Crisis y volatilidad del salitre tras la Primera Guerra Mundial:** caída de demanda, desempleo e inestabilidad fiscal. **Debilitó la capacidad fiscal del Estado** y alimentó conflictividad social.\n- **Ascenso de clases medias, estudiantes y oficiales jóvenes:** profesionales, empleados públicos, FECh y militares reformistas cuestionaron el orden oligárquico. **Fortaleció a sectores sociales no oligárquicos** y empujó hacia un Estado más activo.\n- **Modernización institucional de 1925-1927:** Constitución presidencialista, Banco Central, Contraloría, legislación social y reorganización administrativa. **Fortaleció al Estado**; en parte también **institucionalizó demandas de la sociedad**.\n- **Creciente intervención militar en política:** desde 1924 los militares pasaron de árbitros a gobernantes. **Fortaleció el poder coercitivo del Estado**, pero **debilitó a partidos, Congreso y libertades civiles**.\n\nAcontecimientos:\n- **1918: Asamblea Obrera de Alimentación Nacional y protestas por el costo de vida.** **Fortalecieron a la sociedad movilizada** y obligaron al Estado a responder a la carestía.\n- **1919-1921: represión de huelgas y matanzas obreras, como Puerto Natales y San Gregorio.** **Fortalecieron momentáneamente al Estado coercitivo** y **debilitaron al movimiento obrero**, aunque aumentaron su radicalización.\n- **1920: elección de Arturo Alessandri.** **Fortaleció a sectores medios y populares** al llevar sus demandas al centro político; buscó **fortalecer al Ejecutivo** frente al Congreso.\n- **1920: “Guerra de Don Ladislao” y ataque a la FECh.** **Debilitó a la sociedad civil crítica**, especialmente estudiantes y prensa opositora; mostró el uso político del nacionalismo y la coerción.\n- **1922: el Partido Obrero Socialista se transforma en Partido Comunista de Chile.** **Fortaleció la organización política obrera** y la capacidad de movilización social.\n- **Septiembre de 1924: “ruido de sables” y golpe militar.** **Debilitó al Congreso y al régimen civil**, **fortaleció a los militares** como actor estatal decisivo.\n- **Septiembre de 1924: aprobación acelerada de leyes sociales.** **Fortaleció al Estado regulador** —contratos, sindicatos, accidentes, previsión— y dio reconocimiento legal a demandas obreras.\n- **1925: retorno de Alessandri y Constitución de 1925.** **Fortaleció al Estado presidencial**, redujo el veto parlamentario y separó Iglesia y Estado; **debilitó poderes sociales tradicionales**.\n- **1925: creación del Banco Central.** **Fortaleció la capacidad estatal monetaria y financiera**, reduciendo la dependencia de arreglos políticos coyunturales.\n- **1927: Ibáñez concentra el poder, crea Carabineros y se organiza la Contraloría.** **Fortaleció fuertemente al Estado administrativo y coercitivo**, pero **debilitó partidos, prensa, sindicatos y oposición civil**.",
    "1928-1937": "Tendencias:\n- **Centralización y profesionalización del aparato estatal heredada del ibañismo**: expansión de ministerios, burocracia, obras públicas, policía nacional y control administrativo. **Fortaleció al Estado**, aunque con sesgo autoritario.\n- **Debilitamiento fiscal por la Gran Depresión y caída del salitre/cobre**: desplome de exportaciones, ingresos públicos y empleo entre 1929-1932. **Debilitó al Estado** y también a la **sociedad**, especialmente trabajadores urbanos y mineros.\n- **Recomposición del sistema político tras 1932**: retorno de elecciones competitivas, partidos, Congreso y presidencia fuerte bajo la Constitución de 1925. **Fortaleció al Estado institucional** y reabrió espacio a la **sociedad organizada**.\n- **Crecimiento de organización obrera, estudiantil y de izquierda**: sindicatos legales, partidos marxistas/socialistas, frentes antifascistas y luego el Frente Popular. **Fortaleció a la sociedad civil**, aunque el Estado intentó canalizarla y reprimirla.\n- **Industrialización sustitutiva inicial y urbanización** tras la crisis externa: mayor peso de trabajadores urbanos, empresarios industriales y demandas sociales. **Fortaleció a la sociedad organizada** y empujó al **Estado** hacia mayor intervención económica.\n- **Ampliación limitada de ciudadanía política**: incorporación gradual de mujeres en elecciones municipales y mayor movilización electoral. **Fortaleció a la sociedad** y la legitimidad del Estado.\n\nAcontecimientos:\n- **1928-1931: dictadura de Carlos Ibáñez del Campo**: censura, exilios, control de partidos y sindicatos, uso de Carabineros. **Fortaleció el poder coercitivo del Estado** y **debilitó a la sociedad civil autónoma**.\n- **1929: Tratado de Lima con Perú**: cierre del conflicto por Tacna y Arica; Chile retuvo Arica. **Fortaleció al Estado** en soberanía y estabilidad internacional.\n- **1930: “Congreso Termal”**: designación controlada de parlamentarios afines al régimen. **Fortaleció al Ejecutivo** y **debilitó la representación social**.\n- **1929-1932: impacto de la Gran Depresión**: colapso salitrero, desempleo masivo, endeudamiento y suspensión de pagos. **Debilitó al Estado fiscal** y golpeó a la **sociedad trabajadora**.\n- **1931: promulgación del Código del Trabajo**: reconoció sindicatos, contratos y tribunales laborales. **Fortaleció al Estado regulador** y dio herramientas legales a la **sociedad obrera**.\n- **Julio de 1931: caída de Ibáñez** por protestas estudiantiles, profesionales, obreras y crisis económica. **Debilitó al Estado autoritario** y **fortaleció la capacidad de presión social**.\n- **Septiembre de 1931: sublevación de la Escuadra** contra rebajas salariales. **Mostró fragilidad del Estado** y radicalización social dentro de las fuerzas armadas; su represión reafirmó el control estatal.\n- **Junio-septiembre de 1932: República Socialista y sucesivos golpes**. **Debilitó la cohesión del Estado**, pero expresó una **sociedad movilizada** en torno a demandas sociales y antioligárquicas.\n- **Octubre de 1932: elección de Arturo Alessandri y restauración constitucional**. **Fortaleció al Estado institucional** y estabilizó la competencia política.\n- **1932-1936: Milicias Republicanas**: organización civil armada conservadora de apoyo al orden constitucional. **Fortaleció a sectores de la sociedad civil conservadora**, pero tensionó el monopolio estatal de la fuerza.\n- **1934: levantamiento de Ránquil y represión estatal** en el Alto Biobío. **Fortaleció/demostró el poder coercitivo del Estado** y **debilitó la organización campesina e indígena local**.\n- **1934-1935: sufragio femenino municipal y primeras elecciones con mujeres votantes**. **Fortaleció a la sociedad civil** al ampliar participación política.\n- **1936: formación de la Confederación de Trabajadores de Chile, CTCh**. **Fortaleció a la sociedad obrera organizada** frente al Estado y los empleadores.\n- **1936: formación del Frente Popular** entre radicales, socialistas, comunistas y sectores sindicales. **Fortaleció la sociedad política organizada** y preparó una vía electoral para ampliar el Estado social.",
    "1938-1947": "Tendencias:\n- **Industrialización dirigida por el Estado e ISI**: expansión de CORFO, empresas públicas y planificación económica. **Fortaleció al Estado** como actor productivo, financiero y coordinador.\n- **Expansión de la burocracia social y educativa radical** (“Gobernar es educar”): más escuelas, programas de salud, vivienda y asistencia. **Fortaleció al Estado** y también a la **sociedad** vía alfabetización y organización social.\n- **Urbanización y crecimiento del proletariado industrial/minero**: mayor concentración de trabajadores en Santiago, Valparaíso, Concepción y zonas mineras. **Fortaleció a la sociedad civil organizada**, especialmente sindicatos y partidos de izquierda.\n- **Crecimiento pero fragmentación del movimiento sindical**: la CTCh y sindicatos ganaron peso, pero se dividieron entre socialistas y comunistas hacia 1946. **Fortaleció inicialmente a la sociedad**, luego la **debilitó** por división interna.\n- **Consolidación del sistema de partidos de masas** —radicales, socialistas, comunistas, conservadores, liberales— con alta competencia electoral. **Fortaleció a la sociedad política** y la legitimidad del **Estado democrático**.\n- **Persistencia del poder rural oligárquico y baja sindicalización campesina**: el campo siguió dominado por redes patronales y clientelares. **Debilitó a la sociedad civil rural** y limitó la penetración igualitaria del Estado.\n- **Giro internacional de la Segunda Guerra Mundial a la Guerra Fría**: creciente presión anticomunista y de seguridad interna. **Fortaleció el aparato coercitivo del Estado** y empezó a **debilitar libertades civiles** de la izquierda.\n\nAcontecimientos:\n- **Matanza del Seguro Obrero y fallido golpe nacista, septiembre de 1938**: mostró la capacidad coercitiva del Estado y erosionó la legitimidad del gobierno de Alessandri. **Fortaleció coerción estatal**, pero **debilitó legitimidad estatal** y movilizó a la oposición.\n- **Elección de Pedro Aguirre Cerda, octubre de 1938**: triunfo del Frente Popular con apoyo radical, socialista y comunista. **Fortaleció a la sociedad organizada** y aumentó la legitimidad democrática del **Estado**.\n- **Terremoto de Chillán, enero de 1939**: desastre que justificó una respuesta estatal masiva. **Debilitó materialmente a la sociedad** en el corto plazo, pero abrió paso a mayor **capacidad estatal**.\n- **Creación de CORFO, abril de 1939**: institución clave para reconstrucción e industrialización. **Fortaleció decisivamente al Estado** económico.\n- **Muerte de Aguirre Cerda, 1941, y elección de Juan Antonio Ríos, 1942**: sucesión constitucional sin ruptura. **Fortaleció al Estado institucional** y la confianza en reglas electorales.\n- **Ruptura de relaciones con el Eje, 1943, y declaración de guerra a Japón, 1945**: alineamiento internacional y mayor control estratégico. **Fortaleció al Estado** diplomático y de seguridad.\n- **Creación/impulso de ENDESA en 1943 y CAP en 1946**: expansión estatal en electricidad y acero. **Fortaleció al Estado productor** y su capacidad de infraestructura.\n- **Elección de Gabriel González Videla, 1946, con apoyo comunista e ingreso del PC al gabinete**: incorporación institucional de la izquierda. **Fortaleció a la sociedad política y sindical** y amplió la coalición estatal.\n- **Ruptura de González Videla con el Partido Comunista, 1947**: expulsión de ministros comunistas y represión de huelgas, especialmente en sectores mineros. **Fortaleció el poder coercitivo del Estado** y **debilitó a sindicatos, comunistas y libertades civiles**.",
    "1948-1957": "Tendencias:\n- **Expansión del Estado desarrollista e interventor** (CORFO, empresas públicas, controles de precios, subsidios; ENAP y Banco del Estado en el período): **fortaleció al Estado** en capacidad económica y administrativa, aunque con límites fiscales.\n- **Inflación crónica y crisis del costo de vida** —muy aguda a mediados de los años 50—: **debilitó al Estado** al erosionar legitimidad y capacidad de gestión; **fortaleció a la sociedad movilizada** al estimular huelgas y protestas.\n- **Urbanización acelerada y crecimiento de Santiago y las “poblaciones callampas”**: **fortaleció a la sociedad popular urbana** mediante organización barrial y demandas de vivienda; **debilitó al Estado** al mostrar incapacidad para proveer servicios y vivienda.\n- **Exclusión institucional de la izquierda comunista desde 1948**: **fortaleció al Estado coercitivo** y a los partidos legales, pero **debilitó a la sociedad civil organizada**, especialmente sindicatos y militancia obrera.\n- **Ampliación del electorado por incorporación de las mujeres**: **fortaleció a la sociedad** al ampliar participación política; también **fortaleció la legitimidad del Estado democrático**.\n- **Persistencia del poder rural oligárquico y debilidad sindical campesina**: **debilitó a la sociedad civil rural** y mantuvo un Estado con penetración limitada o mediada por élites locales.\n\nAcontecimientos:\n- **1948: Ley de Defensa Permanente de la Democracia (“Ley Maldita”)**: ilegalizó al Partido Comunista, depuró registros electorales y facilitó represión; **fortaleció al Estado coercitivo** y **debilitó a la sociedad obrera y de izquierda**.\n- **1948-1949: relegaciones y campo de Pisagua para comunistas y sindicalistas**: **fortalecieron la capacidad represiva estatal** y **debilitaron organizaciones sociales opositoras**.\n- **1949: aprobación del sufragio femenino pleno**: **fortaleció a la sociedad civil y electoral**; aumentó la base democrática del Estado.\n- **1949: “Revuelta de la Chaucha” en Santiago por alza del transporte**: mostró capacidad de protesta urbana; **fortaleció visiblemente a la sociedad movilizada**, pero provocó represión estatal y daño a la legitimidad del gobierno.\n- **1952: elección de Carlos Ibáñez del Campo con discurso antipartidos**: expresó rechazo social al sistema político tradicional; **debilitó a los partidos establecidos** y buscó **fortalecer el Ejecutivo**, aunque con resultados limitados.\n- **1953: fundación de la Central Única de Trabajadores (CUT)**: unificó gran parte del movimiento sindical; **fortaleció a la sociedad organizada frente al Estado y empresarios**.\n- **1955: misión Klein-Saks y programa antiinflacionario**: impulsó austeridad y contención salarial; **fortaleció al Estado tecnocrático**, pero **debilitó a trabajadores** y alimentó conflicto social.\n- **1956: formación del FRAP**: rearticuló a socialistas y comunistas —estos últimos aún proscritos—; **fortaleció a la sociedad política de izquierda** frente al Estado excluyente.\n- **Abril de 1957: “Batalla de Santiago” por alzas del transporte y costo de vida**: gran protesta urbana reprimida con militares y muertos; **mostró fuerza de la sociedad movilizada**, pero también **fortaleció momentáneamente al Estado coercitivo** y debilitó su legitimidad.\n- **Octubre de 1957: toma de terrenos de La Victoria**: hito de organización de pobladores sin vivienda; **fortaleció a la sociedad popular urbana** y desafió la capacidad estatal de controlar el uso del suelo.",
    "1958-1967": "Tendencias:\n- **Ampliación y limpieza de la competencia electoral** (cédula única, mayor inscripción y participación): **fortaleció a la sociedad** al reducir cohecho y control patronal del voto; también **fortaleció al Estado** al dar más legitimidad al sistema electoral.\n- **Consolidación de partidos de masas y polarización ideológica** —derecha, Democracia Cristiana, FRAP/izquierda marxista—: **fortaleció a la sociedad organizada** vía partidos, sindicatos y movimientos; pero **debilitó al Estado** al hacer más difícil el consenso político.\n- **Urbanización acelerada, crecimiento de Santiago y movimiento de pobladores**: **fortaleció a la sociedad** mediante tomas de terreno, juntas y demandas de vivienda; **presionó/debilitó al Estado** por déficit habitacional y servicios urbanos.\n- **Expansión del Estado desarrollista y planificador** —CORFO, políticas industriales, planificación bajo Frei, reforma administrativa—: **fortaleció al Estado** al aumentar su capacidad de intervenir en economía, vivienda, educación y desarrollo regional.\n- **Inflación crónica, restricciones fiscales y dependencia del cobre**: **debilitaron al Estado** al limitar recursos y estabilidad macroeconómica; también alimentaron conflictividad social y sindical, **fortaleciendo la presión de la sociedad**.\n- **Erosión del orden hacendal y creciente organización campesina**: **fortaleció a la sociedad rural** y permitió mayor penetración estatal en el campo; **debilitó el poder privado de terratenientes**.\n\nAcontecimientos:\n- **1958: derogación de la “Ley Maldita” y legalización del Partido Comunista**: **fortaleció a la sociedad** al ampliar el pluralismo político; también **fortaleció la legitimidad del Estado** democrático.\n- **1958: elección presidencial estrecha de Jorge Alessandri frente a Salvador Allende**: mostró una sociedad electoralmente competitiva; **fortaleció a la sociedad** como contrapeso, pero dejó al **Estado con mandato limitado**.\n- **1958: introducción/uso de la cédula única electoral**: redujo cohecho y presión de patrones locales; **fortaleció a la sociedad**, especialmente votantes rurales, y al **Estado electoral**.\n- **1960: terremoto y tsunami de Valdivia**: destruyó infraestructura y recursos, **debilitando Estado y sociedad** en el corto plazo; la reconstrucción aumentó luego la intervención estatal.\n- **1962: primera Ley de Reforma Agraria de Alessandri y creación de CORA/INDAP**: **fortaleció al Estado** en el campo y comenzó a **fortalecer a campesinos**, aunque de forma limitada.\n- **1964: elección de Eduardo Frei Montalva con la “Revolución en Libertad”**: dio mandato reformista amplio; **fortaleció al Estado** para impulsar reformas y **movilizó a la sociedad** demócrata-cristiana, campesina y urbana.\n- **1965: mayoría demócrata-cristiana en la Cámara de Diputados**: **fortaleció al Ejecutivo/Estado** al facilitar la aprobación de reformas.\n- **1966: “chilenización” del cobre y acuerdos con grandes mineras**: aumentó participación estatal en el principal recurso exportador; **fortaleció al Estado** económica y estratégicamente.\n- **1967: Ley de Sindicalización Campesina y nueva Ley de Reforma Agraria**: **fortalecieron simultáneamente al Estado** —expropiación y redistribución— y a la **sociedad rural** —sindicatos campesinos—; **debilitaron a los latifundistas**.\n- **1967: movimiento de reforma universitaria, incluida la toma de la Universidad Católica**: **fortaleció a la sociedad civil estudiantil** y presionó por democratización de instituciones educativas.",
    "1968-1977": "Tendencias:\n- **1968-1973: expansión de la organización social popular** — juntas de vecinos, centros de madres, sindicatos campesinos, pobladores, estudiantes y cordones industriales. **Fortaleció a la sociedad civil**, aunque aumentó la presión sobre el Estado.\n- **1968-1973: profundización de la reforma agraria y sindicalización campesina** — expropiaciones iniciadas bajo Frei y aceleradas con Allende. **Fortaleció al Estado** como interventor económico y **a sectores campesinos organizados**; debilitó a terratenientes tradicionales.\n- **1968-1973: urbanización y crecimiento de campamentos/periferias populares** — mayor demanda por vivienda, servicios y participación territorial. **Fortaleció organizaciones sociales urbanas**, pero también tensionó la capacidad estatal.\n- **1970-1973: ampliación del Estado empresario y planificador** — nacionalización del cobre, estatización bancaria e industrial, controles de precios y abastecimiento. **Fortaleció formalmente al Estado**, pero la inflación, escasez y conflicto redujeron su capacidad efectiva.\n- **1971-1973: polarización política y erosión de consensos institucionales** — confrontación UP/oposición, gremios, sindicatos, medios y Congreso. **Debilitó simultáneamente al Estado constitucional y a la sociedad como contrapeso cooperativo**.\n- **1972-1973: politización de las Fuerzas Armadas y creciente papel militar en el gobierno** — militares en gabinetes y tareas de orden interno. **Fortaleció el poder coercitivo del Estado**, debilitando la autoridad civil.\n- **1973-1977: construcción de un Estado autoritario-militar** — Junta, estados de excepción, censura, tribunales militares, DINA/CNI. **Fortaleció el poder coercitivo del Estado** y **debilitó severamente la sociedad civil autónoma**.\n- **1975-1977: giro neoliberal y tecnocrático** — apertura comercial, privatizaciones, austeridad, reducción del gasto y debilitamiento sindical. **Debilitó al Estado desarrollista**, pero fortaleció al Estado tecnocrático-represivo y a actores empresariales; **debilitó a trabajadores y sindicatos**.\n- **1973-1977: emergencia de redes de derechos humanos ligadas a la Iglesia** — Comité Pro Paz y luego Vicaría de la Solidaridad. **Fortaleció parcialmente a la sociedad civil** frente al Estado represivo.\n\nAcontecimientos:\n- **1968: Ley de Juntas de Vecinos y Organizaciones Comunitarias** — dio reconocimiento legal a organizaciones territoriales. **Fortaleció a la sociedad**, aunque también facilitó su canalización estatal.\n- **1968-1969: reforma universitaria y movilización estudiantil** — democratización interna y politización de universidades. **Fortaleció a la sociedad civil organizada**.\n- **Octubre de 1969: “Tacnazo” del general Viaux** — primera señal fuerte de insubordinación militar. **Debilitó al Estado civil** y anticipó mayor poder militar.\n- **Septiembre-octubre de 1970: elección de Salvador Allende y asesinato del general Schneider** — crisis sucesoria y ratificación congresal con Estatuto de Garantías. **Debilitó la estabilidad institucional**, aunque el Congreso aún actuó como contrapeso.\n- **Julio de 1971: nacionalización del cobre por reforma constitucional unánime** — control estatal de la principal riqueza exportadora. **Fortaleció al Estado económico**.\n- **1971-1972: expropiaciones industriales y bancarias, creación del Área de Propiedad Social** — ampliación directa del aparato económico estatal. **Fortaleció al Estado**, pero aumentó resistencia empresarial y social.\n- **Octubre de 1972: paro de camioneros y gremios, con apoyo opositor** — paralización del abastecimiento y crisis política. **Fortaleció a sectores de la sociedad organizada contra el gobierno** y **debilitó la capacidad estatal**.\n- **Noviembre de 1972: ingreso de militares al gabinete de Allende** — intento de estabilización institucional. **Fortaleció el peso político de las Fuerzas Armadas** dentro del Estado.\n- **Junio de 1973: “Tanquetazo”** — intento fallido de golpe. **Debilitó al Estado constitucional** y mostró la creciente capacidad coercitiva militar.\n- **Agosto de 1973: resolución de la Cámara de Diputados acusando quiebre constitucional** — legitimó políticamente la intervención contra Allende. **Debilitó al Ejecutivo y al orden institucional civil**.\n- **11 de septiembre de 1973: golpe militar** — derrocamiento de Allende, bombardeo de La Moneda y Junta Militar. **Fortaleció drásticamente al Estado coercitivo** y **destruyó contrapesos sociales e institucionales**.\n- **Septiembre-octubre de 1973: disolución del Congreso, proscripción de partidos de izquierda, censura y represión inicial** — cierre del sistema político. **Debilitó radicalmente a la sociedad civil y al Estado de derecho**; fortaleció a la Junta.\n- **1974: creación formal de la DINA y concentración del poder en Pinochet** — policía secreta y mando personalista. **Fortaleció el poder represivo del Estado**.\n- **1975: “shock” económico de los Chicago Boys** — ajuste fiscal, liberalización y recesión. **Redujo el Estado económico tradicional**, debilitó sindicatos y trabajadores, y fortaleció la conducción tecnocrática.\n- **1975-1976: cierre del Comité Pro Paz y creación de la Vicaría de la Solidaridad** — rearticulación de defensa legal y humanitaria. **Fortaleció un núcleo de sociedad civil bajo tutela eclesial**.\n- **1977: disolución legal de los partidos restantes y reemplazo de DINA por CNI** — institucionalización del autoritarismo. **Debilitó la sociedad política** y mantuvo fuerte el aparato coercitivo estatal.",
    "1978-1987": "Tendencias:\n- **Institucionalización del régimen militar**: Constitución de 1980, calendario plebiscitario y “democracia protegida”. **Fortaleció al Estado autoritario** al darle reglas de continuidad; también creó un punto focal futuro para la oposición.\n- **Expansión/normalización del aparato coercitivo**: CNI, estados de excepción, justicia militar, vigilancia y represión selectiva. **Fortaleció al Estado coercitivo** y **debilitó a la sociedad civil organizada**.\n- **Reformas neoliberales y laborales**: Plan Laboral de 1979, privatizaciones, AFP desde 1981, municipalización de educación y salud. **Debilitaron sindicatos y organización social**; **redujeron el Estado social/empresario**, pero fortalecieron al Ejecutivo tecnocrático frente a trabajadores.\n- **Crisis económica y desempleo masivo 1982-1985**: quiebras, intervención bancaria, pobreza urbana, ollas comunes. **Debilitó legitimidad y capacidad económica del Estado**, pero **fortaleció redes sociales, poblacionales y sindicales**.\n- **Rearticulación de la oposición y de la sociedad civil**: Iglesia/Vicaría de la Solidaridad, gremios, estudiantes, pobladores, revistas opositoras, partidos semiclandestinos. **Fortaleció a la sociedad civil** frente al Estado.\n- **Apertura política controlada 1983-1987**: diálogo limitado, retorno parcial de exiliados, legalización gradual de partidos y registros electorales. **Fortaleció a la sociedad** al permitir coordinación; **fortaleció al Estado** al canalizar la transición bajo sus reglas.\n\nAcontecimientos:\n- **Consulta Nacional de enero de 1978** tras condenas de la ONU: buscó legitimar a Pinochet. **Fortaleció simbólicamente al Estado**, aunque sin competencia real.\n- **Decreto Ley de Amnistía de 1978**: cubrió violaciones de derechos humanos de 1973-1978. **Fortaleció la impunidad estatal** y **debilitó a víctimas, justicia y sociedad civil**.\n- **Crisis del Beagle con Argentina, 1978**: movilización militar y mediación papal. **Fortaleció al Estado militar** y la cohesión nacional bajo mando castrense.\n- **Plebiscito constitucional de 1980 y entrada en vigor en 1981**: aprobó la Constitución bajo condiciones no libres. **Fortaleció al Estado autoritario** institucionalmente.\n- **Asesinato de Tucapel Jiménez, 1982**: líder sindical opositor. **Debilitó a la sociedad organizada** por intimidación, pero también **erosionó la legitimidad del régimen**.\n- **Crisis financiera y recesión de 1982-1983**: colapso bancario, rescates estatales, desempleo. **Debilitó al Estado en legitimidad económica** y **activó protesta social**.\n- **Primeras Jornadas de Protesta Nacional, 1983**: convocadas por trabajadores del cobre y extendidas a poblaciones y estudiantes. **Fortalecieron a la sociedad civil**; el Estado respondió con represión.\n- **Formación de la Alianza Democrática y del Movimiento Democrático Popular, 1983**: reorganización de partidos opositores moderados y de izquierda. **Fortaleció la capacidad coordinadora de la sociedad política**.\n- **Ley Antiterrorista y estados de sitio, 1984-1985**: endurecimiento represivo. **Fortaleció al Estado coercitivo** y **debilitó libertades civiles**.\n- **Caso Degollados, 1985**: asesinato de Parada, Guerrero y Nattino por agentes policiales. **Debilitó la legitimidad del Estado** y **fortaleció la movilización de derechos humanos**.\n- **Acuerdo Nacional para la Transición, 1985**: impulsado por el cardenal Fresno y partidos opositores. **Fortaleció a la sociedad civil y política** al articular una salida institucional.\n- **Internación de armas de Carrizal Bajo y atentado contra Pinochet, 1986**: acciones del FPMR. **Fortalecieron a sectores armados de la sociedad opositora**, pero también **fortalecieron la represión estatal**.\n- **Visita de Juan Pablo II, 1987**: grandes concentraciones públicas y mensajes sobre derechos humanos. **Fortaleció a la sociedad civil** y redujo el aislamiento público de la oposición.\n- **Ley de partidos y reapertura de registros electorales, 1987**: preparación del plebiscito de 1988. **Fortaleció a la sociedad opositora** al permitir organización legal, aunque dentro de reglas diseñadas por el Estado.",
    "1988-1997": "Tendencias:\n- **Consolidación institucional de la transición democrática (1988-1997):** fortaleció a la **sociedad civil** al reabrir competencia electoral, partidos, prensa y organización social; fortaleció parcialmente al **Estado** al darle legitimidad democrática.\n- **Persistencia de “enclaves autoritarios” de la Constitución de 1980:** senadores designados, sistema binominal, autonomía militar, rol del COSENA y Pinochet como comandante en jefe hasta 1998; debilitó al **Estado civil democrático** y limitó la capacidad de la **sociedad** para traducir mayorías electorales en reformas.\n- **Crecimiento económico acelerado y estabilidad macroeconómica:** expansión del PIB, inversión, exportaciones y baja inflación; fortaleció al **Estado** mediante mayor recaudación y capacidad administrativa, y a sectores de la **sociedad** mediante empleo, consumo y expansión de clases medias.\n- **Reducción de la pobreza y aumento del gasto social:** especialmente bajo Aylwin y Frei; fortaleció al **Estado** como proveedor de políticas sociales y a la **sociedad** al ampliar capacidades materiales de los hogares.\n- **Continuidad del modelo económico de mercado y privatizaciones previas:** mantuvo limitado el rol productivo directo del **Estado**, pero fortaleció su papel regulador y tecnocrático; al mismo tiempo fortaleció actores privados empresariales dentro de la **sociedad**.\n- **Autonomía del Banco Central y tecnocratización de la política económica:** fortaleció la capacidad del **Estado** para controlar inflación y dar credibilidad, pero redujo el margen de decisión democrática directa de la **sociedad** sobre la política monetaria.\n- **Recomposición de partidos, sindicatos y organizaciones sociales tras la dictadura:** fortaleció a la **sociedad civil**, aunque con límites por baja sindicalización, miedo residual y reglas laborales restrictivas.\n- **Descentralización parcial y democratización municipal:** elección de autoridades locales desde 1992; fortaleció al **Estado local** y abrió canales de participación para la **sociedad**.\n- **Institucionalización de nuevas áreas de política pública:** creación o fortalecimiento de organismos como CONADI y CONAMA; fortaleció al **Estado** regulador y dio reconocimiento parcial a demandas de la **sociedad**, especialmente pueblos indígenas y ambientalismo.\n- **Persistencia de desigualdad y concentración económica:** debilitó a la **sociedad civil** en términos de poder relativo frente a élites económicas, aunque no impidió crecimiento ni estabilidad estatal.\n\nAcontecimientos:\n- **Plebiscito del 5 de octubre de 1988:** triunfo del “No”; fortaleció decisivamente a la **sociedad civil** y abrió el camino a limitar el poder del régimen militar.\n- **Reformas constitucionales de 1989:** redujeron algunos rasgos autoritarios de la Constitución de 1980; fortalecieron parcialmente al **Estado democrático** y a la **sociedad**, aunque conservaron fuertes restricciones.\n- **Elecciones presidenciales y parlamentarias de diciembre de 1989:** triunfo de Patricio Aylwin y retorno del Congreso; fortalecieron al **Estado democrático** y a la **sociedad organizada** en partidos.\n- **Cambio de mando de marzo de 1990:** fin formal de la dictadura y comienzo del gobierno civil; fortaleció al **Estado democrático**, pero con poder militar todavía autónomo.\n- **Comisión Rettig e Informe Rettig de 1991:** reconocimiento oficial de violaciones a los derechos humanos; fortaleció al **Estado** en legitimidad moral y a la **sociedad civil** de derechos humanos, aunque sin justicia plena.\n- **“Ejercicio de enlace” de 1990 y “boinazo” de 1993:** presiones militares de Pinochet sobre el gobierno civil; debilitaron al **Estado democrático** y mostraron límites al poder de la **sociedad** frente a las Fuerzas Armadas.\n- **Asesinato de Jaime Guzmán en 1991:** reforzó la agenda de seguridad del **Estado** y debilitó la normalización política al aumentar tensiones entre gobierno, derecha y grupos radicalizados.\n- **Reforma tributaria de 1990:** aumentó ingresos fiscales para financiar programas sociales; fortaleció al **Estado** y benefició a la **sociedad** mediante mayor gasto social.\n- **Elecciones municipales de 1992:** primeras municipales competitivas tras la dictadura; fortalecieron al **Estado local** y a la **sociedad** al ampliar representación territorial.\n- **Elección presidencial de 1993 y llegada de Eduardo Frei Ruiz-Tagle en 1994:** consolidó la continuidad democrática; fortaleció al **Estado** por estabilidad institucional y a la **sociedad** por alternancia electoral pacífica dentro de la Concertación.\n- **Ley Indígena de 1993 y creación de CONADI:** fortaleció al **Estado** como mediador de demandas indígenas y a sectores de la **sociedad civil indígena**, aunque con alcance limitado.\n- **Ley de Bases del Medio Ambiente de 1994 y creación de CONAMA:** fortaleció al **Estado regulador** y dio mayor espacio institucional a la **sociedad civil ambientalista**.\n- **Reforma procesal penal aprobada constitucionalmente en 1997:** inició la modernización del sistema judicial; fortaleció al **Estado de derecho** y, potencialmente, las garantías de la **sociedad** frente al aparato penal.\n- **Elecciones parlamentarias de 1997:** mostraron desgaste, abstención y votos nulos/blancos crecientes; debilitaron relativamente a la **sociedad política organizada**, aunque mantuvieron la estabilidad del **Estado democrático**.",
    "1998-2007": "Tendencias:\n- **Consolidación de la subordinación militar al poder civil**: caída gradual de los “enclaves autoritarios” heredados de 1980. **Fortaleció al Estado democrático** y a la **sociedad civil** frente al veto militar.\n- **Judicialización de los crímenes de la dictadura**: más causas de derechos humanos, doctrina del “secuestro permanente” y pérdida de inmunidades. **Fortaleció al Poder Judicial y a organizaciones de DD.HH.; debilitó la impunidad militar**.\n- **Reforma procesal penal, 2000-2005**: creación del Ministerio Público, defensoría penal y juicios orales. **Fortaleció la capacidad estatal de persecución penal**, pero también **garantías ciudadanas**.\n- **Mayor capacidad fiscal y tecnocrática del Estado**: regla de balance estructural desde 2001, boom del cobre desde 2003 y fondos soberanos en 2006. **Fortaleció al Estado** en solvencia, planificación y gasto social.\n- **Expansión de políticas sociales focalizadas y de protección**: Chile Solidario, seguro de cesantía, AUGE/GES. **Fortaleció al Estado social** y aumentó la dependencia/expectativa ciudadana respecto de servicios públicos.\n- **Apertura comercial y globalización económica**: TLC con la UE, EE.UU., Corea, China y otros. **Fortaleció al Estado regulador y a sectores empresariales**, pero también expuso a trabajadores a competencia y precariedad.\n- **Crecimiento educacional, urbano y de conectividad**: más matrícula secundaria/superior, internet y telefonía móvil. **Fortaleció a la sociedad civil**, especialmente jóvenes, estudiantes y redes de movilización.\n- **Persistencia de desigualdad y debilidad sindical**: baja negociación colectiva y empleo subcontratado. **Debilitó a la sociedad organizada**, aunque generó nuevas demandas laborales hacia 2006-2007.\n- **Conflicto mapuche en La Araucanía**: recuperación territorial, respuesta policial y uso de Ley Antiterrorista. **Fortaleció la capacidad coercitiva del Estado**, pero también visibilizó y organizó a la sociedad indígena.\n\nAcontecimientos:\n- **Crisis asiática y recesión, 1998-1999**: aumento del desempleo y restricciones fiscales. **Debilitó temporalmente al Estado** y golpeó a la sociedad trabajadora.\n- **Detención de Augusto Pinochet en Londres, 1998, y retorno en 2000**: quebró la idea de intocabilidad militar. **Fortaleció a la sociedad civil de DD.HH. y al Estado de derecho**.\n- **Mesa de Diálogo sobre DD.HH., 1999-2000**: reconocimiento parcial de responsabilidades y entrega de información. **Fortaleció moderadamente al Estado democrático**, aunque con resultados limitados para las víctimas.\n- **Elección de Ricardo Lagos, 2000**: primer presidente socialista desde Allende. **Fortaleció la legitimidad del Estado democrático** y normalizó la alternancia dentro de la transición.\n- **Escándalo MOP-Gate y casos de corrupción, 2002-2003**: dañaron confianza pública, pero impulsaron reformas de probidad, Alta Dirección Pública y ChileCompra. **Debilitaron inicialmente al Estado; luego fortalecieron su control administrativo**.\n- **Conflictos mapuche y condenas bajo Ley Antiterrorista, 2002-2004**: especialmente en casos vinculados a fundos y empresas forestales. **Fortalecieron al Estado coercitivo; debilitaron derechos de sectores indígenas organizados**.\n- **Informe Valech, 2004**: reconocimiento oficial de prisión política y tortura. **Fortaleció a víctimas, organizaciones de DD.HH. y legitimidad moral del Estado democrático**.\n- **Ley de Matrimonio Civil con divorcio, 2004**: secularizó una materia clave de vida privada. **Fortaleció la autonomía social y la capacidad regulatoria del Estado frente a la Iglesia**.\n- **Reformas constitucionales de 2005**: fin de senadores designados y vitalicios, reducción del poder del COSENA, facultad presidencial para remover comandantes en jefe. **Fortalecieron fuertemente al Estado democrático y a la sociedad electoral**.\n- **Elección de Michelle Bachelet, 2006**: primera mujer presidenta, con gabinete paritario inicial. **Fortaleció la representación social y simbólica de mujeres y sectores civiles**.\n- **“Revolución pingüina”, 2006**: protesta nacional de estudiantes secundarios contra la LOCE y desigualdad educativa. **Fortaleció a la sociedad civil estudiantil** y obligó al Estado a abrir consejos y reformas.\n- **Muerte de Pinochet, 2006**: cerró un polo personal de poder autoritario sin condena judicial. **Debilitó al pinochetismo como actor social-militar**, aunque mantuvo disputas de memoria.\n- **Implementación fallida del Transantiago, 2007**: crisis de transporte público en Santiago. **Debilitó la legitimidad y capacidad percibida del Estado**, y activó presión ciudadana y fiscalización parlamentaria.\n- **Huelgas de subcontratistas del cobre y conflictos laborales, 2007**: movilización en Codelco y sectores forestales. **Fortalecieron a trabajadores subcontratados como sociedad organizada** y presionaron al Estado a intervenir.",
    "2008-2017": "Tendencias:\n- **Expansión gradual del Estado social y fiscal**: reforma previsional de 2008, aumento del gasto social, reforma tributaria de 2014 y gratuidad parcial en educación superior desde 2016. **Fortaleció al Estado** al ampliar su capacidad redistributiva y de provisión.\n- **Mayor transparencia y regulación institucional**: Ley de Transparencia de 2008, fortalecimiento del Consejo para la Transparencia, nuevas reglas de financiamiento político tras 2015. **Fortaleció al Estado** en control formal, y **a la sociedad** al darle más herramientas de fiscalización.\n- **Erosión de la legitimidad de partidos, Congreso y élites**: caída de confianza pública, baja identificación partidaria y menor participación electoral tras el voto voluntario de 2012. **Debilitó al Estado representativo**, aunque abrió espacio para presión social extra-institucional.\n- **Crecimiento de movimientos sociales organizados**: estudiantes, ambientalistas, movimientos regionales, No+AFP, feminismo incipiente, organizaciones mapuche. **Fortaleció a la sociedad civil** frente al Estado y los partidos.\n- **Fin del sistema binominal y apertura del sistema electoral**: reforma aprobada en 2015 y aplicada en 2017. **Fortaleció a la sociedad y al pluralismo político**, al reducir barreras de entrada; también **fortaleció al Estado** al mejorar representatividad.\n- **Desaceleración económica desde 2013-2014** tras el auge del cobre: menor crecimiento, menor holgura fiscal y más conflicto distributivo. **Debilitó la capacidad material del Estado** para responder a demandas sociales.\n- **Expansión de educación superior, clase media urbana y redes digitales**: más ciudadanos con capacidad de organización, protesta y coordinación. **Fortaleció a la sociedad civil**.\n- **Persistencia del conflicto Estado-pueblo mapuche** en La Araucanía: uso policial, Ley Antiterrorista en algunos casos, demandas territoriales y denuncias de abusos. **Fortaleció parcialmente el poder coercitivo del Estado**, pero **debilitó su legitimidad** y reforzó la organización indígena.\n\nAcontecimientos:\n- **Crisis financiera global de 2008-2009 y respuesta contracíclica chilena**: uso de fondos soberanos y estímulo fiscal. **Fortaleció al Estado**, mostrando capacidad macroeconómica.\n- **Terremoto y tsunami del 27-F de 2010**: reveló fallas de coordinación estatal, pero la reconstrucción posterior mostró capacidad administrativa. **Debilitó inicialmente al Estado**, luego lo **fortaleció parcialmente**.\n- **Elección de Sebastián Piñera en 2010**, primera alternancia hacia la derecha desde 1990. **Fortaleció al Estado democrático** al confirmar reglas de alternancia pacífica.\n- **Movilización estudiantil de 2011**: protestas masivas por educación gratuita y fin del lucro. **Fortaleció a la sociedad civil** y condicionó la agenda estatal posterior.\n- **Protestas regionales y ambientales de 2011-2012**, como Aysén, Magallanes, Freirina e HidroAysén. **Fortalecieron a la sociedad civil territorial y ambiental**, presionando al Estado y empresas.\n- **Inscripción automática y voto voluntario en 2012**: amplió formalmente el padrón, pero bajó la participación efectiva. **Fortaleció jurídicamente a la sociedad**, pero **debilitó la legitimidad electoral del Estado** por menor turnout.\n- **Retorno de Michelle Bachelet en 2014 con programa de reformas estructurales**: tributaria, educacional, constitucional. **Fortaleció al Estado reformista**, aunque también elevó expectativas sociales.\n- **Casos Penta, SQM y Caval en 2014-2015**: revelaron financiamiento irregular de la política y conflictos de interés. **Debilitaron la legitimidad del Estado y los partidos**, pero **fortalecieron demandas sociales de control y transparencia**.\n- **Reformas de probidad y financiamiento político de 2016**: límites al gasto, mayores controles y sanciones. **Fortalecieron al Estado regulador** y la capacidad de fiscalización ciudadana.\n- **Marchas No+AFP de 2016** contra el sistema privado de pensiones. **Fortalecieron a la sociedad civil** al instalar una demanda nacional de reforma previsional.\n- **Despenalización del aborto en tres causales en 2017**. **Fortaleció al Estado** como garante de derechos en salud reproductiva y reflejó presión de organizaciones civiles.\n- **Elecciones parlamentarias de 2017 bajo sistema proporcional**: ingreso de nuevas fuerzas, incluido el Frente Amplio. **Fortalecieron a la sociedad y el pluralismo**, debilitando el monopolio de las coaliciones tradicionales.",
    "2018-2027": "Tendencias:\n- **Fragmentación del sistema de partidos y del Congreso (2018-2027):** más partidos, bancadas inestables y menor disciplina legislativa. **Debilitó al Estado** al hacer más difícil gobernar y aprobar reformas; **fortaleció parcialmente a la sociedad** al abrir representación a nuevas demandas.\n- **Mayor movilización social y desconfianza hacia élites e instituciones (desde 2018, con peak en 2019-2022):** feminismo, pensiones, educación, salud, vivienda, pueblos indígenas, medioambiente. **Fortaleció a la sociedad civil**, pero también **debilitó la autoridad estatal** al erosionar legitimidad institucional.\n- **Ciclo constitucional 2019-2023 y cierre sin nueva Constitución:** mostró capacidad social para forzar reformas, pero también fatiga y polarización. **Fortaleció a la sociedad** al abrir deliberación masiva; **fortaleció al Estado existente** al sobrevivir el marco constitucional vigente tras dos rechazos.\n- **Aumento de la preocupación por crimen organizado, narcotráfico, homicidios y seguridad fronteriza (2018-2027):** presión por más policías, inteligencia, control migratorio y persecución penal. **Fortaleció al Estado coercitivo**, aunque la expansión criminal **debilitó la capacidad efectiva del Estado** en ciertos territorios.\n- **Crisis en La Araucanía y macrozona sur:** persistencia de violencia rural, ataques incendiarios, militarización parcial y estados de excepción. **Fortaleció al Estado en presencia coercitiva**, pero **debilitó su legitimidad** y mostró límites frente a conflictos territoriales e indígenas.\n- **Migración acelerada y presión sobre servicios públicos, vivienda y fronteras:** especialmente desde Venezuela, Haití y otros países. **Desafió la capacidad estatal** de registro, integración y control; también **transformó la sociedad civil** con nuevas comunidades y tensiones sociales.\n- **Estancamiento económico, baja productividad y presión fiscal:** menor crecimiento, demandas sociales costosas, deuda pública más alta que en décadas previas. **Debilitó al Estado** al restringir su capacidad redistributiva; **debilitó a la sociedad** al aumentar inseguridad económica.\n- **Reformas sociales graduales —salario mínimo, 40 horas, royalty minero, pensiones—:** expansión moderada del rol estatal regulador y redistributivo. **Fortaleció al Estado social**, aunque con límites fiscales; **fortaleció a la sociedad** al institucionalizar demandas laborales y previsionales.\n- **Digitalización estatal y modernización administrativa:** trámites en línea, identidad digital, datos públicos, gestión tributaria y servicios. **Fortaleció al Estado** en capacidad administrativa, aunque aumentó dependencia tecnológica y riesgos de ciberseguridad.\n- **Descentralización política con gobernadores regionales electos desde 2021:** creó autoridades regionales con legitimidad propia. **Fortaleció a la sociedad territorial** y la representación local; **redistribuyó poder dentro del Estado**, aunque con competencias aún limitadas.\n\nAcontecimientos:\n- **“Mayo feminista” de 2018:** tomas universitarias y movilización contra acoso y violencia de género. **Fortaleció a la sociedad civil**, especialmente movimientos feministas, e impulsó cambios institucionales.\n- **Muerte de Camilo Catrillanca en 2018:** operativo policial en La Araucanía con fuerte crisis de legitimidad. **Debilitó al Estado** por pérdida de confianza en Carabineros; **fortaleció movilización mapuche y de derechos humanos**.\n- **Estallido social de octubre de 2019:** protestas masivas, violencia, evasión del Metro, denuncias de violaciones de derechos humanos. **Fortaleció enormemente a la sociedad movilizada**; **debilitó al Estado** en legitimidad y control del orden público.\n- **Acuerdo por la Paz y la Nueva Constitución, noviembre de 2019:** salida institucional a la crisis. **Fortaleció al Estado** al canalizar el conflicto por vías legales; **fortaleció a la sociedad** al abrir un proceso constituyente.\n- **Pandemia de COVID-19 y estados de excepción 2020-2021:** cuarentenas, toque de queda, vacunación masiva, ayudas fiscales e IFE. **Fortaleció al Estado** en capacidad sanitaria, fiscal y coercitiva; **debilitó temporalmente a la sociedad civil** por restricciones a movilidad y reunión.\n- **Plebiscito de entrada de 2020:** amplia aprobación para redactar nueva Constitución mediante Convención Constitucional. **Fortaleció a la sociedad** al validar una demanda nacida de la protesta; **fortaleció al Estado** al legitimar el cauce institucional.\n- **Retiros de fondos previsionales 2020-2021:** tres retiros aprobados desde las AFP. **Fortalecieron a la sociedad/individuos** con liquidez inmediata; **debilitaron al Estado y al sistema institucional** al tensionar reglas fiscales, previsionales y la conducción económica.\n- **Elección de la Convención Constitucional en 2021:** paridad, escaños indígenas, independientes y listas ciudadanas. **Fortaleció a la sociedad civil organizada** y redujo momentáneamente el poder de partidos tradicionales.\n- **Elección presidencial y parlamentaria de 2021:** triunfo de Gabriel Boric y Congreso fragmentado. **Fortaleció a nuevas fuerzas sociales y generacionales**, pero **debilitó la capacidad estatal de gobierno** por falta de mayorías claras.\n- **Rechazo del primer texto constitucional, septiembre de 2022:** 62% votó en contra. **Fortaleció a la sociedad electoral moderadora**; **debilitó al bloque constituyente** y estabilizó parcialmente al Estado existente.\n- **Estado de excepción constitucional en la macrozona sur desde 2022:** despliegue militar permanente renovado por el Congreso. **Fortaleció el poder coercitivo del Estado**, aunque evidenció incapacidad previa para controlar violencia territorial.\n- **Segundo proceso constitucional 2023 y plebiscito de diciembre de 2023:** Consejo Constitucional dominado por la derecha; nuevo texto también rechazado. **Fortaleció al Estado vigente** al cerrar el ciclo constituyente sin reemplazo; **debilitó a actores políticos polarizados**.\n- **Ley Naín-Retamal y agenda de seguridad 2023:** mayores atribuciones y protección penal para policías. **Fortaleció al Estado coercitivo**, especialmente Carabineros; generó preocupación en sectores de sociedad civil por controles a abusos.\n- **Crisis migratoria y control fronterizo en el norte, con despliegues militares y medidas administrativas 2021-2024:** especialmente en Colchane, Arica, Tarapacá y Antofagasta. **Fortaleció al Estado fronterizo**, pero mostró debilidades de gestión migratoria e integración social.\n- **Reforma de pensiones aprobada en 2025:** creación de nuevos componentes de cotización y fortalecimiento de la PGU. **Fortaleció al Estado social** y respondió a demandas ciudadanas; **fortaleció a la sociedad** al mejorar protección previsional, aunque de forma gradual.\n- **Creación del Ministerio de Seguridad Pública en 2025:** separación de seguridad respecto del Ministerio del Interior. **Fortaleció al Estado** al especializar la conducción política de seguridad.\n- **2018-2027, límite temporal:** para 2026-2027 solo pueden identificarse tendencias en curso y efectos de reformas ya aprobadas; los acontecimientos futuros no consumados no deben tratarse como hechos históricos."
  },
  "score_prompt": {
    "1818-1827": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nEste es el PRIMER periodo de la trayectoria: 1818-1827. Establezca el punto\nde partida. Estime el poder absoluto de la sociedad civil y del Estado en\nChile durante 1818-1827 usando el baremo anterior. Como no hay periodo\nanterior, informe ambos valores de cambio como 0.0.\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 palabras: el rasgo más definitorio de este periodo)\n- reasoning (string, 1-2 frases que justifiquen los dos valores de poder)",
    "1828-1837": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1828-1837, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1818-1827, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1828-1837:\nTendencias:\n- **Centralización “portaliana” del poder (1830-1837):** aumento del control presidencial sobre provincias, intendentes, elecciones y orden público. **Fortaleció al Estado** y **debilitó autonomías locales/sociedad política opositora**.\n- **Consolidación del orden conservador-oligárquico:** alianza entre gobierno, grandes propietarios, comerciantes y jerarquía eclesiástica. **Fortaleció al Estado** y a las **élites sociales**, pero **debilitó la participación política amplia**.\n- **Restricción del pluralismo político tras 1830:** persecución, exilio o marginación de pipiolos/freiristas; menor tolerancia a prensa y facciones opositoras. **Fortaleció al Estado**; **debilitó a la sociedad civil autónoma**.\n- **Fortalecimiento fiscal y administrativo:** mayor dependencia de aduanas, especialmente Valparaíso, y mejora gradual de recaudación y crédito público. **Fortaleció al Estado**; también **benefició a comerciantes** ligados al comercio exterior.\n- **Expansión minera y comercial, especialmente desde Chañarcillo (1832):** auge de plata, comercio portuario y acumulación privada. **Fortaleció a la sociedad económica/élites empresariales** y, vía impuestos y aduanas, **también al Estado**.\n- **Militarización controlada por el gobierno:** subordinación del Ejército tras la guerra civil y uso de milicias/Guardias Cívicas como contrapeso. **Fortaleció la capacidad coercitiva del Estado**; **debilitó facciones armadas autónomas**.\n\nAcontecimientos:\n- **Constitución liberal de 1828:** buscó limitar al Ejecutivo, reforzar Congreso, elecciones y ciertas autonomías provinciales. **Fortaleció a la sociedad política y al Legislativo**; **debilitó al Ejecutivo central**.\n- **Crisis electoral de 1829:** disputa por la vicepresidencia entre liberales y conservadores. **Debilitó al Estado** al romper la legitimidad institucional; **fortaleció temporalmente a facciones sociales armadas**.\n- **Guerra civil de 1829-1830 y batalla de Lircay (1830):** victoria conservadora sobre los liberales/freiristas. **Fortaleció al Estado central conservador**; **debilitó a la sociedad política liberal**.\n- **Gobierno de Joaquín Prieto desde 1831:** estabilización del Ejecutivo y restauración del orden público. **Fortaleció al Estado**.\n- **Ministerios de Diego Portales, especialmente 1830-1831 y 1835-1837:** purgas militares, disciplina administrativa y represión de opositores. **Fortaleció decisivamente al Estado**; **debilitó oposición civil y militar**.\n- **Constitución de 1833:** presidencialismo fuerte, sufragio censitario, estado de sitio y control central de provincias. **Fortaleció al Estado**; **restringió la sociedad civil política amplia**.\n- **Descubrimiento de Chañarcillo en 1832:** boom minero en el norte chico. **Fortaleció a empresarios y redes económicas privadas** y **aumentó recursos fiscales del Estado**.\n- **Formación de la Confederación Perú-Boliviana y declaración de guerra chilena en 1836:** permitió movilización militar, fiscal y política. **Fortaleció al Estado**; también **alineó a comerciantes y élites contra una amenaza externa**.\n- **Motín de Quillota y asesinato de Portales en 1837:** mostró riesgos de autonomía militar, pero generó reacción patriótica y represiva. En el corto plazo **debilitó al Estado**; después **lo fortaleció** al legitimar mayor control y movilización.\n- **Expedición de Blanco Encalada y Tratado de Paucarpata de 1837:** fracaso militar inicial frente a la Confederación. **Debilitó momentáneamente al Estado**, aunque su rechazo posterior mantuvo la movilización estatal.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1828-1837\n- state_power (float, 0-10): poder absoluto del Estado al final de 1828-1837\n- society_change (float): cambio de society_power respecto a 1818-1827\n- state_change (float): cambio de state_power respecto a 1818-1827\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1838-1847": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1838-1847, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1828-1837, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1838-1847:\nTendencias:\n- **Consolidación del régimen presidencial-centralista de la Constitución de 1833**: intendentes, gobernadores y elecciones controladas desde el Ejecutivo. **Fortaleció al Estado** y **debilitó la autonomía política de la sociedad**.\n- **Militarización y prestigio del Ejército tras la guerra contra la Confederación Perú-Boliviana**: el Ejército quedó como instrumento central de orden interno y proyección externa. **Fortaleció al Estado**.\n- **Expansión fiscal y comercial** por aduanas de Valparaíso, minería de plata —especialmente Chañarcillo— y comercio exterior. **Fortaleció al Estado** por mayores ingresos y **a la sociedad económica** —mineros, comerciantes, banqueros— por acumulación de capital.\n- **Crecimiento de una esfera pública letrada**: prensa, educación secundaria y superior, intelectuales de la “Generación de 1842”. **Fortaleció a la sociedad civil**, aunque muchas iniciativas fueron impulsadas o vigiladas por el Estado.\n- **Construcción institucional y burocrática**: estadísticas, educación pública, administración territorial y codificación jurídica inicial bajo influencia de Andrés Bello. **Fortaleció al Estado**.\n- **Expansión territorial hacia el sur y zonas de frontera**: colonización, presencia en Valdivia-Llanquihue y Magallanes. **Fortaleció al Estado** al ampliar soberanía efectiva; también **fortaleció a sectores sociales colonizadores**.\n\nAcontecimientos:\n- **1838: campaña chilena-restauradora contra la Confederación Perú-Boliviana y ocupación de Lima**. **Fortaleció al Estado**, al mostrar capacidad militar expedicionaria.\n- **1839: batalla de Yungay y derrota de la Confederación**. **Fortaleció fuertemente al Estado**: legitimó al régimen conservador, elevó al Ejército y reforzó identidad nacional.\n- **1841: elección y sucesión presidencial de Manuel Bulnes tras José Joaquín Prieto**. **Fortaleció al Estado**, al consolidar una sucesión institucional ordenada dentro del régimen conservador.\n- **1842: fundación de la Universidad de Chile**. **Fortaleció al Estado** como organizador de educación superior y saber técnico; también **fortaleció a la sociedad letrada**.\n- **1842: creación de la Sociedad Literaria y auge de la Generación de 1842**. **Fortaleció a la sociedad civil**, al ampliar debate intelectual, prensa y crítica cultural.\n- **1843: ocupación del Estrecho de Magallanes y fundación de Fuerte Bulnes**. **Fortaleció al Estado**, al afirmar soberanía territorial en una zona estratégica.\n- **1843: realización del censo nacional y desarrollo de oficinas estadísticas**. **Fortaleció al Estado**, al mejorar información sobre población, territorio y recursos.\n- **1844: reconocimiento de la independencia de Chile por España**. **Fortaleció al Estado**, al aumentar legitimidad internacional y seguridad diplomática.\n- **1845: Ley de Colonización**. **Fortaleció al Estado** al permitir poblar y controlar el sur; también **fortaleció a la sociedad** mediante nuevos asentamientos y propiedad privada.\n- **1846-1847: llegada inicial de colonos alemanes al sur, especialmente zona de Valdivia**. **Fortaleció al Estado** por ocupación efectiva del territorio y **a la sociedad local** por diversificación económica y demográfica.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1838-1847\n- state_power (float, 0-10): poder absoluto del Estado al final de 1838-1847\n- society_change (float): cambio de society_power respecto a 1828-1837\n- state_change (float): cambio de state_power respecto a 1828-1837\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1848-1857": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1848-1857, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1838-1847, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1848-1857:\nTendencias:\n- **Consolidación del “Estado portaliano” bajo Bulnes y Montt**: centralización presidencial, control electoral, estados de sitio y uso del Ejército contra opositores. **Fortaleció al Estado; debilitó a la sociedad política autónoma**.\n- **Crecimiento exportador por los ciclos del oro de California y Australia**: fuerte demanda de trigo, harina y servicios portuarios desde Valparaíso. **Fortaleció a ambos**: más ingresos y capacidad fiscal estatal, y mayor poder económico de comerciantes, agricultores y navieros.\n- **Expansión de infraestructura y comunicaciones**: ferrocarril Caldera-Copiapó, obras camineras, puertos y primeras líneas telegráficas. **Fortaleció al Estado** al ampliar su alcance territorial; también **fortaleció a la sociedad mercantil**.\n- **Colonización y ocupación estatal de fronteras australes**: Llanquihue, Valdivia, Magallanes y Arauco. **Fortaleció al Estado** al proyectar soberanía y administración; **fortaleció a ciertos grupos sociales colonos**, pero debilitó a sociedades indígenas.\n- **Codificación jurídica y modernización institucional**: culminación del Código Civil y mayor estandarización legal. **Fortaleció al Estado** como productor de reglas uniformes; también **fortaleció a la sociedad propietaria y contractual**.\n- **Crecimiento de prensa, clubes, sociedades de artesanos y sociabilidad liberal**: mayor organización urbana opositora, especialmente en Santiago y Valparaíso. **Fortaleció a la sociedad civil**, aunque fue contenida por el Estado.\n- **Dependencia creciente de mercados externos**: auge hasta mediados de los años 1850 y vulnerabilidad ante choques internacionales. **Fortaleció a ambos en el auge**, pero hacia 1857 **debilitó al Estado y a la sociedad económica** por la crisis.\n\nAcontecimientos:\n- **1848: traslado y consolidación de Punta Arenas en el Estrecho de Magallanes**. **Fortaleció al Estado** al afirmar soberanía en una zona estratégica.\n- **1848-1851: impacto de la fiebre del oro de California, y luego Australia** sobre exportaciones chilenas. **Fortaleció al Estado y a la sociedad mercantil-agraria**.\n- **1850: fundación de la Sociedad de la Igualdad** por Santiago Arcos, Francisco Bilbao y artesanos urbanos. **Fortaleció a la sociedad civil y la movilización popular**; su represión **fortaleció al Estado**.\n- **1851: elección de Manuel Montt y revolución liberal-conservadora contra su triunfo**. **Debilitó momentáneamente al Estado** por la guerra interna; la victoria oficial **lo fortaleció** frente a la oposición.\n- **1851: batalla de Loncomilla y derrota de José María de la Cruz**. **Fortaleció al Estado central** y debilitó a las élites regionales rebeldes.\n- **1851: inauguración del ferrocarril Caldera-Copiapó**. **Fortaleció a ambos**: capacidad económica minera y capacidad estatal de integración territorial.\n- **1852: creación de la provincia de Arauco**. **Fortaleció al Estado** al extender formalmente su autoridad hacia territorio mapuche; **debilitó la autonomía indígena**.\n- **1853: fundación de Puerto Montt y avance de la colonización alemana en Llanquihue**. **Fortaleció al Estado** y a la sociedad de colonos; **redujo espacios autónomos locales e indígenas**.\n- **1854: censo nacional**. **Fortaleció al Estado** al mejorar conocimiento demográfico y capacidad administrativa.\n- **1855 promulgación / 1857 entrada en vigor del Código Civil de Andrés Bello**. **Fortaleció al Estado legal** y dio mayor seguridad a propietarios, contratos y familias; **fortaleció también a la sociedad civil propietaria**.\n- **1856: “cuestión del sacristán” y ruptura entre monttvaristas y conservadores clericales**. **Debilitó la coalición estatal gobernante**; **fortaleció a la sociedad política organizada** al abrir espacio a nuevas alianzas opositoras.\n- **1857: crisis económica internacional**. **Debilitó al Estado** por menores ingresos y presión fiscal; **debilitó a la sociedad económica** por quiebras, desempleo y caída del comercio.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1848-1857\n- state_power (float, 0-10): poder absoluto del Estado al final de 1848-1857\n- society_change (float): cambio de society_power respecto a 1838-1847\n- state_change (float): cambio de state_power respecto a 1838-1847\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1858-1867": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1858-1867, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1848-1857, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1858-1867:\nTendencias:\n- **Erosión del presidencialismo autoritario monttista y auge de partidos/oposición parlamentaria**: la Fusión Liberal-Conservadora, la prensa y la acción electoral fueron limitando el control del Ejecutivo. **Fortaleció a la sociedad política; debilitó relativamente al Estado presidencial**.\n- **Modernización administrativa, legal y educativa**: expansión de escuelas públicas tras la Ley de Instrucción Primaria de 1860, codificación comercial y mayor burocracia. **Fortaleció al Estado**; también **a la sociedad** al ampliar alfabetización, reglas de mercado y capacidades cívicas.\n- **Integración económica e infraestructura**: ferrocarriles, telégrafos, puertos, banca y comercio exterior —especialmente Valparaíso, minería del Norte Chico y agricultura exportadora— aumentaron recursos fiscales y coordinación territorial. **Fortaleció al Estado y a las élites económicas de la sociedad**.\n- **Crecimiento urbano, asociacionismo y esfera pública**: más prensa, clubes políticos, sociedades de artesanos, mutuales y organizaciones voluntarias. **Fortaleció a la sociedad civil** como contrapeso del poder estatal.\n- **Expansión territorial hacia el sur y presión sobre la frontera mapuche**: colonización en Valdivia-Llanquihue y avance militar/administrativo hacia la Araucanía. **Fortaleció al Estado chileno**; **debilitó la autonomía de sociedades indígenas**.\n- **Secularización gradual y pluralismo religioso**: creciente presencia de extranjeros protestantes y debate liberal sobre libertades civiles. **Fortaleció a la sociedad plural**; **debilitó el monopolio confesional del Estado-Iglesia**.\n\nAcontecimientos:\n- **1858: consolidación de la Fusión Liberal-Conservadora contra Manuel Montt**. Articuló oposición electoral y parlamentaria. **Fortaleció a la sociedad política; debilitó al Ejecutivo**.\n- **1859: Revolución de 1859**, con focos en Copiapó, La Serena y otras provincias contra el centralismo monttista. Su derrota **reafirmó la capacidad coercitiva del Estado**, pero la movilización provincial **mostró mayor poder de la sociedad organizada**.\n- **1860: Ley de Instrucción Primaria**. Hizo más sistemática la acción estatal en educación básica. **Fortaleció al Estado** y, a mediano plazo, **a la sociedad alfabetizada**.\n- **1861: elección de José Joaquín Pérez y fin del ciclo monttista**. Marcó una transición más conciliadora y el inicio de una política de pactos. **Fortaleció a partidos y Congreso; moderó el poder presidencial**.\n- **1861-1862: inicio del plan de ocupación de la Araucanía bajo Cornelio Saavedra**. Instalación de fuertes y avance administrativo. **Fortaleció al Estado territorial; debilitó a la sociedad mapuche autónoma**.\n- **1863: finalización del ferrocarril Santiago-Valparaíso**. Integró el principal puerto con la capital. **Fortaleció al Estado logístico y fiscal** y **a la sociedad mercantil**.\n- **1863: incendio de la Iglesia de la Compañía y creación del Cuerpo de Bomberos de Santiago**. La respuesta voluntaria organizada **fortaleció a la sociedad civil** y evidenció límites del Estado municipal.\n- **1865: ley interpretativa sobre libertad de cultos**. Permitió culto privado y escuelas de disidentes religiosos. **Fortaleció libertades sociales; debilitó el control confesional estatal-católico**.\n- **1865-1866: guerra contra España y bombardeo de Valparaíso**. Produjo movilización patriótica y estatal, pero reveló debilidad naval y dañó comercio urbano. **Fortaleció identidad estatal-nacional; debilitó materialmente a sectores de la sociedad mercantil**.\n- **1866: tratado de límites con Bolivia**. Fijó el paralelo 24° y zona de beneficios compartidos. **Fortaleció la proyección estatal en el norte** y abrió espacio a intereses mineros privados.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1858-1867\n- state_power (float, 0-10): poder absoluto del Estado al final de 1858-1867\n- society_change (float): cambio de society_power respecto a 1848-1857\n- state_change (float): cambio de state_power respecto a 1848-1857\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1868-1877": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1868-1877, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1858-1867, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1868-1877:\nTendencias:\n- **Liberalización política de la “República Liberal”**: crecimiento del peso del Congreso, partidos, prensa y asociaciones; limitó el presidencialismo. **Fortaleció a la sociedad civil y debilitó el poder discrecional del Ejecutivo**.\n- **Expansión territorial del Estado hacia la Araucanía**: avance de fuertes, caminos, colonización y control militar al sur del Biobío. **Fortaleció al Estado chileno y a colonos/propietarios; debilitó la autonomía de la sociedad mapuche**.\n- **Modernización jurídica e institucional**: codificación penal, reorganización judicial y mayor administración pública. **Fortaleció al Estado como aparato legal; también a la sociedad al dar reglas más previsibles**.\n- **Crecimiento exportador y minero** —cobre, plata, carbón, trigo y salitre ligado a capitales chilenos en el norte—. **Fortaleció al Estado vía ingresos aduaneros y a la sociedad empresarial y laboral**, aunque aumentó la dependencia externa.\n- **Crisis económica internacional desde 1873 y deterioro fiscal hacia 1876-1877**. **Debilitó al Estado por menores ingresos y crédito; debilitó a la sociedad por quiebras, desempleo y caída comercial**.\n- **Expansión de ferrocarriles, telégrafos, puertos y urbanización**. **Fortaleció al Estado al integrar territorio y comunicación; fortaleció a la sociedad al ampliar mercados, movilidad y organización urbana**.\n- **Crecimiento demográfico y educacional** —censo de 1875, aumento de población urbana y alfabetización gradual—. **Fortaleció a la sociedad civil y amplió la base potencial del sufragio; también mejoró la capacidad informativa del Estado**.\n\nAcontecimientos:\n- **1868-1871: campañas y consolidación militar en la Araucanía bajo la línea del Malleco y zonas vecinas**. **Fortalecieron al Estado; debilitaron a la sociedad mapuche autónoma**.\n- **1871: reforma constitucional que prohibió la reelección presidencial inmediata**. **Debilitó el presidencialismo; fortaleció al Congreso, los partidos y la sociedad política**.\n- **1871: elección y traspaso presidencial de José Joaquín Pérez a Federico Errázuriz Zañartu**. **Fortaleció la institucionalidad estatal y la competencia política civil**.\n- **1871: creación/separación del Ministerio de Relaciones Exteriores y Colonización**. **Fortaleció la capacidad diplomática y administrativa del Estado**.\n- **1873: llegada de la crisis económica mundial a Chile**. **Debilitó al Estado fiscal y a la sociedad comercial, minera y trabajadora**.\n- **1874: reformas constitucionales y electorales** —mayores libertades de reunión/asociación, ampliación del sufragio masculino alfabetizado, restricciones al Ejecutivo—. **Fortalecieron a la sociedad civil y al Congreso; limitaron al Ejecutivo**.\n- **1874: Tratado de límites con Bolivia** —frontera en el paralelo 24° y protección tributaria a intereses salitreros chilenos—. **Fortaleció al Estado diplomáticamente y a empresarios chilenos del salitre; dejó tensiones futuras**.\n- **1874-1875: entrada en servicio de los blindados Cochrane y Blanco Encalada**. **Fortaleció claramente el poder coercitivo y naval del Estado**.\n- **1874-1875: Código Penal y Ley de Organización y Atribuciones de los Tribunales**. **Fortalecieron al Estado legal y judicial; también a la sociedad por mayor certeza jurídica**.\n- **1876: asunción de Aníbal Pinto en medio de crisis fiscal**. **El traspaso fortaleció la institucionalidad; la crisis debilitó la capacidad material del Estado**.\n- **1877: Decreto Amunátegui, que permitió a las mujeres rendir exámenes universitarios y obtener títulos profesionales**. **Fortaleció a la sociedad civil, especialmente la incorporación femenina a educación y profesiones**.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1868-1877\n- state_power (float, 0-10): poder absoluto del Estado al final de 1868-1877\n- society_change (float): cambio de society_power respecto a 1858-1867\n- state_change (float): cambio de state_power respecto a 1858-1867\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1878-1887": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1878-1887, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1868-1877, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1878-1887:\nTendencias:\n- **Depresión económica de fines de los 1870s y crisis fiscal previa a la guerra**: caída de exportaciones mineras tradicionales y estrechez presupuestaria. **Debilitó al Estado** y a sectores privados antes del boom salitrero.\n- **Militarización y centralización por la Guerra del Pacífico**: expansión del ejército, logística, endeudamiento, administración de territorios ocupados. **Fortaleció al Estado**; también activó patriotismo y movilización social.\n- **Incorporación del Norte Grande salitrero**: Tarapacá y Antofagasta pasaron a la órbita chilena, con aduanas, ferrocarriles, puertos y oficinas salitreras. **Fortaleció mucho al Estado** por nuevos ingresos fiscales; también fortaleció a empresarios y trabajadores organizables.\n- **Expansión estatal hacia la Araucanía**: avance de fuertes, colonización, mensura y reducción de tierras mapuche. **Fortaleció al Estado**; **debilitó gravemente a la sociedad mapuche autónoma**.\n- **Secularización liberal del orden civil**: traslado de funciones desde la Iglesia al Estado —cementerios, matrimonio, registro civil—. **Fortaleció al Estado** y **debilitó a la Iglesia** como poder social autónomo.\n- **Crecimiento de ciudades mineras, puertos, prensa y asociaciones obreras/artesanales**: Valparaíso, Santiago y el norte salitrero concentraron población y conflictividad social. **Fortaleció gradualmente a la sociedad civil popular**, aunque todavía de forma incipiente.\n- **Mayor peso del Congreso, partidos y prensa en la política oligárquica**: liberalismo, conservadores y facciones parlamentarias limitaron al Ejecutivo. **Fortaleció a la sociedad política organizada de las élites** frente al presidencialismo.\n\nAcontecimientos:\n- **1878: impuesto boliviano de los “10 centavos” a la Compañía de Salitres y Ferrocarril de Antofagasta**. Activó la crisis con Bolivia. **Fortaleció la movilización del Estado chileno** en defensa de intereses estratégicos y privados.\n- **14 de febrero de 1879: ocupación chilena de Antofagasta**. Inicio efectivo del control chileno del litoral boliviano. **Fortaleció al Estado** territorialmente.\n- **5 de abril de 1879: declaración de guerra a Perú y Bolivia**. Abrió la Guerra del Pacífico. **Fortaleció el poder coercitivo y fiscal del Estado**; movilizó también a la sociedad.\n- **1879: combates navales de Iquique y Angamos**. Iquique produjo movilización patriótica; Angamos dio a Chile control del mar. **Fortalecieron al Estado militar** y a la cohesión social nacionalista.\n- **1880-1881: campañas de Tacna, Arica, Chorrillos y Miraflores; ocupación de Lima**. Demostraron alta capacidad militar expedicionaria. **Fortalecieron al Estado chileno**.\n- **1881: fundación de Temuco durante la ocupación de la Araucanía**. Punto clave de penetración estatal al sur del Biobío. **Fortaleció al Estado** y **debilitó la autonomía mapuche**.\n- **1883: Tratado de Ancón con Perú**. Chile obtuvo Tarapacá y dejó Tacna-Arica bajo administración chilena temporal. **Fortaleció enormemente al Estado** por territorio e ingresos salitreros.\n- **1883: refundación/ocupación de Villarrica y cierre militar de la “Pacificación de la Araucanía”**. Consolidó la soberanía estatal en el sur. **Fortaleció al Estado**; **debilitó a la sociedad mapuche**.\n- **1883-1884: leyes laicas —cementerios laicos, matrimonio civil y Registro Civil**. El Estado sustituyó a la Iglesia en funciones civiles básicas. **Fortaleció al Estado**; **debilitó a la Iglesia** como autoridad social.\n- **1884: Pacto de Tregua con Bolivia**. Confirmó la administración chilena del litoral boliviano. **Fortaleció al Estado** territorial y fiscalmente.\n- **1886: elección e inicio del gobierno de José Manuel Balmaceda**. Impulsó una agenda de obras públicas, educación e intervención estatal con recursos salitreros. **Fortaleció al Estado**, aunque aumentó tensiones con el Congreso.\n- **1886-1887: epidemia de cólera**. Forzó cuarentenas, juntas sanitarias y medidas de salud pública. **Expuso debilidades estatales**, pero también **amplió la intervención sanitaria del Estado**.\n- **1887: reorganización ministerial y creación/fortalecimiento de la cartera de Industria y Obras Públicas**. Dio capacidad administrativa para infraestructura y fomento. **Fortaleció al Estado**.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1878-1887\n- state_power (float, 0-10): poder absoluto del Estado al final de 1878-1887\n- society_change (float): cambio de society_power respecto a 1868-1877\n- state_change (float): cambio de state_power respecto a 1868-1877\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1888-1897": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1888-1897, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1878-1887, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1888-1897:\nTendencias:\n- **Auge salitrero en Tarapacá y Antofagasta**: aumentó fuertemente los ingresos fiscales por derechos de exportación; **fortaleció al Estado**. También concentró capital privado —mucho extranjero— y creó un gran proletariado salitrero; **fortaleció a sectores de la sociedad**, aunque de forma desigual.\n- **Expansión de obras públicas, ferrocarriles, puertos, telégrafos y educación estatal**, sobre todo desde el gobierno de Balmaceda y continuada parcialmente después: **fortaleció la capacidad administrativa y territorial del Estado**; la alfabetización y la prensa también **fortalecieron a la sociedad civil**.\n- **Consolidación del régimen parlamentario-oligárquico tras 1891**: el Congreso, los partidos y las élites locales dominaron al Ejecutivo; **debilitó al Estado central/presidencial** y **fortaleció a la sociedad política oligárquica**, no necesariamente a la sociedad popular.\n- **Descentralización municipal y control local de elecciones** tras la “comuna autónoma”: **debilitó al Estado central** y **fortaleció a municipios, notables locales y redes clientelares**.\n- **Crecimiento de mutuales, prensa obrera, Partido Democrático y asociaciones populares urbanas y salitreras**: **fortaleció la organización de la sociedad civil popular**, aunque enfrentó represión y exclusión electoral práctica.\n- **Colonización y privatización de tierras en la Araucanía y el sur**: **fortaleció al Estado y a colonos/propietarios** al extender control territorial y registral; **debilitó a la sociedad mapuche** mediante reducciones y pérdida de tierras.\n- **Profesionalización militar y naval, con influencia prusiana y rivalidad con Argentina**: tendió a **fortalecer la capacidad coercitiva del Estado**, aunque la guerra civil de 1891 dejó politizadas y divididas a las fuerzas armadas.\n\nAcontecimientos:\n- **1888: incorporación de Rapa Nui/Isla de Pascua a Chile** mediante el acuerdo con jefes rapanui y Policarpo Toro: **fortaleció la soberanía territorial del Estado chileno**; **debilitó la autonomía rapanui**.\n- **1888: fundación de la Universidad Católica de Chile**: **fortaleció a la sociedad civil católica y conservadora** como contrapeso educativo e ideológico frente al Estado liberal.\n- **1890: huelgas y protestas obreras en zonas salitreras y puertos**: **fortalecieron la capacidad de acción colectiva obrera**; la represión mostró y reforzó el poder coercitivo estatal, pero también evidenció tensiones sociales.\n- **1890-1891: crisis presupuestaria y constitucional entre Balmaceda y el Congreso**: **debilitó la unidad del Estado** y **fortaleció al Congreso y a las élites parlamentarias** frente al Ejecutivo.\n- **1891: guerra civil chilena; Junta congresista en Iquique, batallas de Concón y Placilla, suicidio de Balmaceda**: **debilitó gravemente al Estado como aparato unificado**; tras la victoria congresista, **fortaleció a la sociedad política oligárquica y parlamentaria**.\n- **1891: Ley de Comuna Autónoma**: **debilitó el control central del Ejecutivo** sobre municipios y elecciones; **fortaleció a élites locales, partidos y redes municipales**.\n- **1893-1896: protocolos y arbitraje limítrofe con Argentina**: **fortalecieron la capacidad diplomática del Estado** y ayudaron a evitar guerra inmediata, aunque también impulsaron gasto militar.\n- **1894: no realización del plebiscito previsto para Tacna y Arica**: permitió la continuidad de la ocupación chilena; **fortaleció de hecho al Estado chileno en esos territorios**, pero mantuvo un conflicto externo y **debilitó a comunidades peruanas locales bajo ocupación**.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1888-1897\n- state_power (float, 0-10): poder absoluto del Estado al final de 1888-1897\n- society_change (float): cambio de society_power respecto a 1878-1887\n- state_change (float): cambio de state_power respecto a 1878-1887\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1898-1907": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1898-1907, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1888-1897, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1898-1907:\nTendencias:\n- **Parlamentarismo oligárquico y “rotativa ministerial”**: entre 1898-1907 el Congreso y los partidos dominaron al Ejecutivo. **Debilitó al Estado central** como aparato decisorio; **fortaleció a la sociedad oligárquica** —no a la sociedad popular— al darle veto sobre el gobierno.\n- **Crecimiento fiscal por el salitre**: las rentas aduaneras del norte financiaron obras públicas, burocracia, educación, ferrocarriles y defensa. **Fortaleció al Estado fiscal e infraestructural**, aunque lo hizo dependiente del ciclo salitrero.\n- **Modernización militar y profesionalización del Ejército**: influida por la misión alemana y el temor a guerra con Argentina. **Fortaleció el poder coercitivo del Estado**.\n- **Urbanización y proletarización en salitreras, puertos y ciudades**: concentración obrera en Tarapacá, Antofagasta, Valparaíso y Santiago. **Fortaleció a la sociedad popular organizada**, al facilitar huelgas, prensa obrera y mutuales.\n- **Expansión de mancomunales, sociedades de resistencia, mutuales y prensa obrera**: especialmente en el norte salitrero y puertos. **Fortaleció a la sociedad civil trabajadora** frente al Estado y los empresarios.\n- **Inflación, carestía y deterioro de condiciones de vida**: papel moneda, impuestos al consumo y bajos salarios reales alimentaron la “cuestión social”. **Debilitó la legitimidad del Estado** y **fortaleció la movilización social**.\n- **Primeras respuestas estatales a la cuestión social**: higiene, vivienda obrera, descanso dominical y Oficina del Trabajo. **Fortaleció al Estado regulador** y dio algunos recursos institucionales a la sociedad trabajadora.\n- **Control político-electoral oligárquico y municipal**: cohecho, clientelismo y poder local limitaron la participación popular. **Fortaleció a élites sociales locales** y **debilitó una sociedad civil democrática amplia**.\n\nAcontecimientos:\n- **Crisis con Argentina de 1898-1899 y arbitraje de la Puna de Atacama**: movilización militar y preocupación fronteriza. **Fortaleció al Estado coercitivo y territorial**.\n- **Ley de Servicio Militar Obligatorio de 1900**: institucionalizó el reclutamiento moderno. **Fortaleció directamente al Estado**.\n- **Pactos de Mayo con Argentina, 1902**: redujeron el riesgo de guerra y limitaron la carrera naval. **Consolidaron al Estado territorial**, aunque moderaron el gasto militar.\n- **Huelga portuaria de Valparaíso, 1903**: gran protesta obrera reprimida con violencia. **Mostró fuerza de la sociedad trabajadora**, pero la represión **fortaleció al Estado coercitivo** y debilitó a los huelguistas en el corto plazo.\n- **Tratado de Paz y Amistad con Bolivia, 1904**: Bolivia reconoció la soberanía chilena sobre Antofagasta. **Fortaleció al Estado chileno territorial y fiscalmente** por el control definitivo del área salitrera.\n- **“Huelga de la carne” o Semana Roja de Santiago, 1905**: protesta masiva contra la carestía y el impuesto al ganado argentino. **Fortaleció la capacidad de movilización social**, pero la represión **reafirmó el poder coercitivo estatal**.\n- **Matanza de Plaza Colón en Antofagasta, 1906**: represión de huelguistas ferroviarios y portuarios. **Debilitó a la sociedad obrera organizada** en el corto plazo y **fortaleció al Estado represivo**.\n- **Terremoto de Valparaíso, 1906**: destruyó infraestructura y comercio portuario. **Debilitó capacidades estatales y sociales locales**, pero la reconstrucción impulsó mayor intervención estatal.\n- **Ley de Habitaciones Obreras de 1906, descanso dominical y Oficina del Trabajo en 1907**: primeras medidas sociales modernas. **Fortalecieron al Estado regulador** y dieron reconocimiento parcial a demandas de la sociedad trabajadora.\n- **Matanza de la Escuela Santa María de Iquique, 1907**: represión militar de la huelga salitrera. **Debilitó severamente a la sociedad obrera nortina** en el corto plazo y **mostró/fortaleció el poder coercitivo del Estado**.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1898-1907\n- state_power (float, 0-10): poder absoluto del Estado al final de 1898-1907\n- society_change (float): cambio de society_power respecto a 1888-1897\n- state_change (float): cambio de state_power respecto a 1888-1897\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1908-1917": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1908-1917, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1898-1907, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1908-1917:\nTendencias:\n- **Parlamentarismo oligárquico y “rotativa ministerial”**: entre 1908-1917 continuó la subordinación del Ejecutivo al Congreso, con gabinetes inestables y fuerte control de partidos y élites locales. **Debilitó al Estado** como aparato coordinador; **fortaleció a la sociedad oligárquica**, no a la sociedad popular.\n- **Dependencia fiscal del salitre**: el Estado se financió en gran medida con derechos de exportación salitreros. En años buenos **fortaleció al Estado** fiscalmente, pero su dependencia de un solo producto y de empresas extranjeras lo hizo vulnerable; hacia 1914-1917 tendió a **debilitarlo**.\n- **Urbanización y proletarización** en el Norte Grande, puertos, ferrocarriles, carbón y Santiago-Valparaíso: aumentó la concentración de obreros asalariados. **Fortaleció a la sociedad civil popular** al facilitar sindicatos, mutuales, prensa obrera y huelgas.\n- **Carestía de la vida, inflación y precariedad urbana**: salarios reales presionados, vivienda obrera deficiente y alzas de alimentos, agravadas por la guerra. **Debilitó la legitimidad del Estado** y **fortaleció la movilización social**.\n- **Expansión de organizaciones obreras y prensa popular**: mutuales, mancomunales, federaciones regionales y periódicos obreros crecieron durante la década. **Fortaleció a la sociedad civil organizada** frente al Estado y las empresas.\n- **Inicio gradual de legislación social-laboral**: el Estado empezó a regular tímidamente condiciones de trabajo. **Fortaleció al Estado** en capacidad regulatoria y **fortaleció parcialmente a la sociedad trabajadora** al reconocer derechos, aunque con débil fiscalización.\n- **Aumento de alfabetización, educación urbana y circulación de prensa**: amplió la capacidad de organización política y sindical. **Fortaleció a la sociedad civil**, especialmente sectores medios y obreros politizados.\n\nAcontecimientos:\n- **1909: fundación de la Federación Obrera de Chile, FOCh**. Creó una estructura nacional de articulación obrera. **Fortaleció a la sociedad civil trabajadora**.\n- **1911: fundación de la Federación Obrera de Magallanes**. Organización regional muy influyente en Punta Arenas y el extremo sur. **Fortaleció a la sociedad civil obrera** frente a patrones y autoridades.\n- **1912: fundación del Partido Obrero Socialista en Iquique por Luis Emilio Recabarren y otros**. Dio expresión política propia al movimiento obrero. **Fortaleció a la sociedad popular organizada**.\n- **1914: estallido de la Primera Guerra Mundial y shock salitrero inicial**. Cierre o reducción de faenas, desempleo en el Norte Grande y caída de ingresos fiscales. **Debilitó al Estado** fiscalmente y **debilitó materialmente a los trabajadores**, aunque también radicalizó demandas sociales.\n- **1914: Ley de la Silla**. Obligó a establecimientos comerciales e industriales a proporcionar asientos a empleados. **Fortaleció modestamente al Estado regulador** y reconoció una demanda laboral; **fortaleció levemente a la sociedad trabajadora**.\n- **1915: elección presidencial de Juan Luis Sanfuentes**. Mantuvo el régimen parlamentario de coaliciones, negociación congresal y patronazgo. **No fortaleció al Ejecutivo; más bien confirmó la debilidad estatal** frente a partidos y élites.\n- **1916: Ley de Accidentes del Trabajo**. Reconoció responsabilidad patronal ante accidentes laborales. **Fortaleció al Estado regulador** y **fortaleció a los trabajadores** al ampliar protección legal.\n- **1916-1917: huelgas y movilizaciones obreras por salarios, empleo y carestía**, especialmente en sectores ferroviarios, portuarios, salitreros y urbanos. **Fortalecieron la capacidad de presión de la sociedad civil popular** y evidenciaron la limitada capacidad estatal para canalizar el conflicto social.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1908-1917\n- state_power (float, 0-10): poder absoluto del Estado al final de 1908-1917\n- society_change (float): cambio de society_power respecto a 1898-1907\n- state_change (float): cambio de state_power respecto a 1898-1907\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1918-1927": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1918-1927, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1908-1917, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1918-1927:\nTendencias:\n- **Crisis del régimen parlamentario (1918-1924):** alta rotación ministerial, bloqueo legislativo y predominio oligárquico en el Congreso. **Debilitó al Estado ejecutivo** y **fortaleció a una sociedad civil elitista** —partidos, notables y redes clientelares—.\n- **“Cuestión social”, urbanización y sindicalización:** crecimiento obrero en salitreras, puertos y ciudades; expansión de la FOCh, IWW, prensa obrera y partidos de izquierda. **Fortaleció a la sociedad popular organizada** y presionó al Estado.\n- **Crisis y volatilidad del salitre tras la Primera Guerra Mundial:** caída de demanda, desempleo e inestabilidad fiscal. **Debilitó la capacidad fiscal del Estado** y alimentó conflictividad social.\n- **Ascenso de clases medias, estudiantes y oficiales jóvenes:** profesionales, empleados públicos, FECh y militares reformistas cuestionaron el orden oligárquico. **Fortaleció a sectores sociales no oligárquicos** y empujó hacia un Estado más activo.\n- **Modernización institucional de 1925-1927:** Constitución presidencialista, Banco Central, Contraloría, legislación social y reorganización administrativa. **Fortaleció al Estado**; en parte también **institucionalizó demandas de la sociedad**.\n- **Creciente intervención militar en política:** desde 1924 los militares pasaron de árbitros a gobernantes. **Fortaleció el poder coercitivo del Estado**, pero **debilitó a partidos, Congreso y libertades civiles**.\n\nAcontecimientos:\n- **1918: Asamblea Obrera de Alimentación Nacional y protestas por el costo de vida.** **Fortalecieron a la sociedad movilizada** y obligaron al Estado a responder a la carestía.\n- **1919-1921: represión de huelgas y matanzas obreras, como Puerto Natales y San Gregorio.** **Fortalecieron momentáneamente al Estado coercitivo** y **debilitaron al movimiento obrero**, aunque aumentaron su radicalización.\n- **1920: elección de Arturo Alessandri.** **Fortaleció a sectores medios y populares** al llevar sus demandas al centro político; buscó **fortalecer al Ejecutivo** frente al Congreso.\n- **1920: “Guerra de Don Ladislao” y ataque a la FECh.** **Debilitó a la sociedad civil crítica**, especialmente estudiantes y prensa opositora; mostró el uso político del nacionalismo y la coerción.\n- **1922: el Partido Obrero Socialista se transforma en Partido Comunista de Chile.** **Fortaleció la organización política obrera** y la capacidad de movilización social.\n- **Septiembre de 1924: “ruido de sables” y golpe militar.** **Debilitó al Congreso y al régimen civil**, **fortaleció a los militares** como actor estatal decisivo.\n- **Septiembre de 1924: aprobación acelerada de leyes sociales.** **Fortaleció al Estado regulador** —contratos, sindicatos, accidentes, previsión— y dio reconocimiento legal a demandas obreras.\n- **1925: retorno de Alessandri y Constitución de 1925.** **Fortaleció al Estado presidencial**, redujo el veto parlamentario y separó Iglesia y Estado; **debilitó poderes sociales tradicionales**.\n- **1925: creación del Banco Central.** **Fortaleció la capacidad estatal monetaria y financiera**, reduciendo la dependencia de arreglos políticos coyunturales.\n- **1927: Ibáñez concentra el poder, crea Carabineros y se organiza la Contraloría.** **Fortaleció fuertemente al Estado administrativo y coercitivo**, pero **debilitó partidos, prensa, sindicatos y oposición civil**.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n1908-1917: <7.6, 8.4>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1918-1927\n- state_power (float, 0-10): poder absoluto del Estado al final de 1918-1927\n- society_change (float): cambio de society_power respecto a 1908-1917\n- state_change (float): cambio de state_power respecto a 1908-1917\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1928-1937": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1928-1937, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1918-1927, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1928-1937:\nTendencias:\n- **Centralización y profesionalización del aparato estatal heredada del ibañismo**: expansión de ministerios, burocracia, obras públicas, policía nacional y control administrativo. **Fortaleció al Estado**, aunque con sesgo autoritario.\n- **Debilitamiento fiscal por la Gran Depresión y caída del salitre/cobre**: desplome de exportaciones, ingresos públicos y empleo entre 1929-1932. **Debilitó al Estado** y también a la **sociedad**, especialmente trabajadores urbanos y mineros.\n- **Recomposición del sistema político tras 1932**: retorno de elecciones competitivas, partidos, Congreso y presidencia fuerte bajo la Constitución de 1925. **Fortaleció al Estado institucional** y reabrió espacio a la **sociedad organizada**.\n- **Crecimiento de organización obrera, estudiantil y de izquierda**: sindicatos legales, partidos marxistas/socialistas, frentes antifascistas y luego el Frente Popular. **Fortaleció a la sociedad civil**, aunque el Estado intentó canalizarla y reprimirla.\n- **Industrialización sustitutiva inicial y urbanización** tras la crisis externa: mayor peso de trabajadores urbanos, empresarios industriales y demandas sociales. **Fortaleció a la sociedad organizada** y empujó al **Estado** hacia mayor intervención económica.\n- **Ampliación limitada de ciudadanía política**: incorporación gradual de mujeres en elecciones municipales y mayor movilización electoral. **Fortaleció a la sociedad** y la legitimidad del Estado.\n\nAcontecimientos:\n- **1928-1931: dictadura de Carlos Ibáñez del Campo**: censura, exilios, control de partidos y sindicatos, uso de Carabineros. **Fortaleció el poder coercitivo del Estado** y **debilitó a la sociedad civil autónoma**.\n- **1929: Tratado de Lima con Perú**: cierre del conflicto por Tacna y Arica; Chile retuvo Arica. **Fortaleció al Estado** en soberanía y estabilidad internacional.\n- **1930: “Congreso Termal”**: designación controlada de parlamentarios afines al régimen. **Fortaleció al Ejecutivo** y **debilitó la representación social**.\n- **1929-1932: impacto de la Gran Depresión**: colapso salitrero, desempleo masivo, endeudamiento y suspensión de pagos. **Debilitó al Estado fiscal** y golpeó a la **sociedad trabajadora**.\n- **1931: promulgación del Código del Trabajo**: reconoció sindicatos, contratos y tribunales laborales. **Fortaleció al Estado regulador** y dio herramientas legales a la **sociedad obrera**.\n- **Julio de 1931: caída de Ibáñez** por protestas estudiantiles, profesionales, obreras y crisis económica. **Debilitó al Estado autoritario** y **fortaleció la capacidad de presión social**.\n- **Septiembre de 1931: sublevación de la Escuadra** contra rebajas salariales. **Mostró fragilidad del Estado** y radicalización social dentro de las fuerzas armadas; su represión reafirmó el control estatal.\n- **Junio-septiembre de 1932: República Socialista y sucesivos golpes**. **Debilitó la cohesión del Estado**, pero expresó una **sociedad movilizada** en torno a demandas sociales y antioligárquicas.\n- **Octubre de 1932: elección de Arturo Alessandri y restauración constitucional**. **Fortaleció al Estado institucional** y estabilizó la competencia política.\n- **1932-1936: Milicias Republicanas**: organización civil armada conservadora de apoyo al orden constitucional. **Fortaleció a sectores de la sociedad civil conservadora**, pero tensionó el monopolio estatal de la fuerza.\n- **1934: levantamiento de Ránquil y represión estatal** en el Alto Biobío. **Fortaleció/demostró el poder coercitivo del Estado** y **debilitó la organización campesina e indígena local**.\n- **1934-1935: sufragio femenino municipal y primeras elecciones con mujeres votantes**. **Fortaleció a la sociedad civil** al ampliar participación política.\n- **1936: formación de la Confederación de Trabajadores de Chile, CTCh**. **Fortaleció a la sociedad obrera organizada** frente al Estado y los empleadores.\n- **1936: formación del Frente Popular** entre radicales, socialistas, comunistas y sectores sindicales. **Fortaleció la sociedad política organizada** y preparó una vía electoral para ampliar el Estado social.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n1908-1917: <7.6, 8.4>\n1918-1927: <6.9, 8.9>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1928-1937\n- state_power (float, 0-10): poder absoluto del Estado al final de 1928-1937\n- society_change (float): cambio de society_power respecto a 1918-1927\n- state_change (float): cambio de state_power respecto a 1918-1927\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1938-1947": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1938-1947, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1928-1937, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1938-1947:\nTendencias:\n- **Industrialización dirigida por el Estado e ISI**: expansión de CORFO, empresas públicas y planificación económica. **Fortaleció al Estado** como actor productivo, financiero y coordinador.\n- **Expansión de la burocracia social y educativa radical** (“Gobernar es educar”): más escuelas, programas de salud, vivienda y asistencia. **Fortaleció al Estado** y también a la **sociedad** vía alfabetización y organización social.\n- **Urbanización y crecimiento del proletariado industrial/minero**: mayor concentración de trabajadores en Santiago, Valparaíso, Concepción y zonas mineras. **Fortaleció a la sociedad civil organizada**, especialmente sindicatos y partidos de izquierda.\n- **Crecimiento pero fragmentación del movimiento sindical**: la CTCh y sindicatos ganaron peso, pero se dividieron entre socialistas y comunistas hacia 1946. **Fortaleció inicialmente a la sociedad**, luego la **debilitó** por división interna.\n- **Consolidación del sistema de partidos de masas** —radicales, socialistas, comunistas, conservadores, liberales— con alta competencia electoral. **Fortaleció a la sociedad política** y la legitimidad del **Estado democrático**.\n- **Persistencia del poder rural oligárquico y baja sindicalización campesina**: el campo siguió dominado por redes patronales y clientelares. **Debilitó a la sociedad civil rural** y limitó la penetración igualitaria del Estado.\n- **Giro internacional de la Segunda Guerra Mundial a la Guerra Fría**: creciente presión anticomunista y de seguridad interna. **Fortaleció el aparato coercitivo del Estado** y empezó a **debilitar libertades civiles** de la izquierda.\n\nAcontecimientos:\n- **Matanza del Seguro Obrero y fallido golpe nacista, septiembre de 1938**: mostró la capacidad coercitiva del Estado y erosionó la legitimidad del gobierno de Alessandri. **Fortaleció coerción estatal**, pero **debilitó legitimidad estatal** y movilizó a la oposición.\n- **Elección de Pedro Aguirre Cerda, octubre de 1938**: triunfo del Frente Popular con apoyo radical, socialista y comunista. **Fortaleció a la sociedad organizada** y aumentó la legitimidad democrática del **Estado**.\n- **Terremoto de Chillán, enero de 1939**: desastre que justificó una respuesta estatal masiva. **Debilitó materialmente a la sociedad** en el corto plazo, pero abrió paso a mayor **capacidad estatal**.\n- **Creación de CORFO, abril de 1939**: institución clave para reconstrucción e industrialización. **Fortaleció decisivamente al Estado** económico.\n- **Muerte de Aguirre Cerda, 1941, y elección de Juan Antonio Ríos, 1942**: sucesión constitucional sin ruptura. **Fortaleció al Estado institucional** y la confianza en reglas electorales.\n- **Ruptura de relaciones con el Eje, 1943, y declaración de guerra a Japón, 1945**: alineamiento internacional y mayor control estratégico. **Fortaleció al Estado** diplomático y de seguridad.\n- **Creación/impulso de ENDESA en 1943 y CAP en 1946**: expansión estatal en electricidad y acero. **Fortaleció al Estado productor** y su capacidad de infraestructura.\n- **Elección de Gabriel González Videla, 1946, con apoyo comunista e ingreso del PC al gabinete**: incorporación institucional de la izquierda. **Fortaleció a la sociedad política y sindical** y amplió la coalición estatal.\n- **Ruptura de González Videla con el Partido Comunista, 1947**: expulsión de ministros comunistas y represión de huelgas, especialmente en sectores mineros. **Fortaleció el poder coercitivo del Estado** y **debilitó a sindicatos, comunistas y libertades civiles**.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n1908-1917: <7.6, 8.4>\n1918-1927: <6.9, 8.9>\n1928-1937: <7.4, 8.4>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1938-1947\n- state_power (float, 0-10): poder absoluto del Estado al final de 1938-1947\n- society_change (float): cambio de society_power respecto a 1928-1937\n- state_change (float): cambio de state_power respecto a 1928-1937\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1948-1957": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1948-1957, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1938-1947, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1948-1957:\nTendencias:\n- **Expansión del Estado desarrollista e interventor** (CORFO, empresas públicas, controles de precios, subsidios; ENAP y Banco del Estado en el período): **fortaleció al Estado** en capacidad económica y administrativa, aunque con límites fiscales.\n- **Inflación crónica y crisis del costo de vida** —muy aguda a mediados de los años 50—: **debilitó al Estado** al erosionar legitimidad y capacidad de gestión; **fortaleció a la sociedad movilizada** al estimular huelgas y protestas.\n- **Urbanización acelerada y crecimiento de Santiago y las “poblaciones callampas”**: **fortaleció a la sociedad popular urbana** mediante organización barrial y demandas de vivienda; **debilitó al Estado** al mostrar incapacidad para proveer servicios y vivienda.\n- **Exclusión institucional de la izquierda comunista desde 1948**: **fortaleció al Estado coercitivo** y a los partidos legales, pero **debilitó a la sociedad civil organizada**, especialmente sindicatos y militancia obrera.\n- **Ampliación del electorado por incorporación de las mujeres**: **fortaleció a la sociedad** al ampliar participación política; también **fortaleció la legitimidad del Estado democrático**.\n- **Persistencia del poder rural oligárquico y debilidad sindical campesina**: **debilitó a la sociedad civil rural** y mantuvo un Estado con penetración limitada o mediada por élites locales.\n\nAcontecimientos:\n- **1948: Ley de Defensa Permanente de la Democracia (“Ley Maldita”)**: ilegalizó al Partido Comunista, depuró registros electorales y facilitó represión; **fortaleció al Estado coercitivo** y **debilitó a la sociedad obrera y de izquierda**.\n- **1948-1949: relegaciones y campo de Pisagua para comunistas y sindicalistas**: **fortalecieron la capacidad represiva estatal** y **debilitaron organizaciones sociales opositoras**.\n- **1949: aprobación del sufragio femenino pleno**: **fortaleció a la sociedad civil y electoral**; aumentó la base democrática del Estado.\n- **1949: “Revuelta de la Chaucha” en Santiago por alza del transporte**: mostró capacidad de protesta urbana; **fortaleció visiblemente a la sociedad movilizada**, pero provocó represión estatal y daño a la legitimidad del gobierno.\n- **1952: elección de Carlos Ibáñez del Campo con discurso antipartidos**: expresó rechazo social al sistema político tradicional; **debilitó a los partidos establecidos** y buscó **fortalecer el Ejecutivo**, aunque con resultados limitados.\n- **1953: fundación de la Central Única de Trabajadores (CUT)**: unificó gran parte del movimiento sindical; **fortaleció a la sociedad organizada frente al Estado y empresarios**.\n- **1955: misión Klein-Saks y programa antiinflacionario**: impulsó austeridad y contención salarial; **fortaleció al Estado tecnocrático**, pero **debilitó a trabajadores** y alimentó conflicto social.\n- **1956: formación del FRAP**: rearticuló a socialistas y comunistas —estos últimos aún proscritos—; **fortaleció a la sociedad política de izquierda** frente al Estado excluyente.\n- **Abril de 1957: “Batalla de Santiago” por alzas del transporte y costo de vida**: gran protesta urbana reprimida con militares y muertos; **mostró fuerza de la sociedad movilizada**, pero también **fortaleció momentáneamente al Estado coercitivo** y debilitó su legitimidad.\n- **Octubre de 1957: toma de terrenos de La Victoria**: hito de organización de pobladores sin vivienda; **fortaleció a la sociedad popular urbana** y desafió la capacidad estatal de controlar el uso del suelo.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n1908-1917: <7.6, 8.4>\n1918-1927: <6.9, 8.9>\n1928-1937: <7.4, 8.4>\n1938-1947: <7.6, 8.8>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1948-1957\n- state_power (float, 0-10): poder absoluto del Estado al final de 1948-1957\n- society_change (float): cambio de society_power respecto a 1938-1947\n- state_change (float): cambio de state_power respecto a 1938-1947\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1958-1967": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1958-1967, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1948-1957, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1958-1967:\nTendencias:\n- **Ampliación y limpieza de la competencia electoral** (cédula única, mayor inscripción y participación): **fortaleció a la sociedad** al reducir cohecho y control patronal del voto; también **fortaleció al Estado** al dar más legitimidad al sistema electoral.\n- **Consolidación de partidos de masas y polarización ideológica** —derecha, Democracia Cristiana, FRAP/izquierda marxista—: **fortaleció a la sociedad organizada** vía partidos, sindicatos y movimientos; pero **debilitó al Estado** al hacer más difícil el consenso político.\n- **Urbanización acelerada, crecimiento de Santiago y movimiento de pobladores**: **fortaleció a la sociedad** mediante tomas de terreno, juntas y demandas de vivienda; **presionó/debilitó al Estado** por déficit habitacional y servicios urbanos.\n- **Expansión del Estado desarrollista y planificador** —CORFO, políticas industriales, planificación bajo Frei, reforma administrativa—: **fortaleció al Estado** al aumentar su capacidad de intervenir en economía, vivienda, educación y desarrollo regional.\n- **Inflación crónica, restricciones fiscales y dependencia del cobre**: **debilitaron al Estado** al limitar recursos y estabilidad macroeconómica; también alimentaron conflictividad social y sindical, **fortaleciendo la presión de la sociedad**.\n- **Erosión del orden hacendal y creciente organización campesina**: **fortaleció a la sociedad rural** y permitió mayor penetración estatal en el campo; **debilitó el poder privado de terratenientes**.\n\nAcontecimientos:\n- **1958: derogación de la “Ley Maldita” y legalización del Partido Comunista**: **fortaleció a la sociedad** al ampliar el pluralismo político; también **fortaleció la legitimidad del Estado** democrático.\n- **1958: elección presidencial estrecha de Jorge Alessandri frente a Salvador Allende**: mostró una sociedad electoralmente competitiva; **fortaleció a la sociedad** como contrapeso, pero dejó al **Estado con mandato limitado**.\n- **1958: introducción/uso de la cédula única electoral**: redujo cohecho y presión de patrones locales; **fortaleció a la sociedad**, especialmente votantes rurales, y al **Estado electoral**.\n- **1960: terremoto y tsunami de Valdivia**: destruyó infraestructura y recursos, **debilitando Estado y sociedad** en el corto plazo; la reconstrucción aumentó luego la intervención estatal.\n- **1962: primera Ley de Reforma Agraria de Alessandri y creación de CORA/INDAP**: **fortaleció al Estado** en el campo y comenzó a **fortalecer a campesinos**, aunque de forma limitada.\n- **1964: elección de Eduardo Frei Montalva con la “Revolución en Libertad”**: dio mandato reformista amplio; **fortaleció al Estado** para impulsar reformas y **movilizó a la sociedad** demócrata-cristiana, campesina y urbana.\n- **1965: mayoría demócrata-cristiana en la Cámara de Diputados**: **fortaleció al Ejecutivo/Estado** al facilitar la aprobación de reformas.\n- **1966: “chilenización” del cobre y acuerdos con grandes mineras**: aumentó participación estatal en el principal recurso exportador; **fortaleció al Estado** económica y estratégicamente.\n- **1967: Ley de Sindicalización Campesina y nueva Ley de Reforma Agraria**: **fortalecieron simultáneamente al Estado** —expropiación y redistribución— y a la **sociedad rural** —sindicatos campesinos—; **debilitaron a los latifundistas**.\n- **1967: movimiento de reforma universitaria, incluida la toma de la Universidad Católica**: **fortaleció a la sociedad civil estudiantil** y presionó por democratización de instituciones educativas.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n1908-1917: <7.6, 8.4>\n1918-1927: <6.9, 8.9>\n1928-1937: <7.4, 8.4>\n1938-1947: <7.6, 8.8>\n1948-1957: <7.8, 8.9>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1958-1967\n- state_power (float, 0-10): poder absoluto del Estado al final de 1958-1967\n- society_change (float): cambio de society_power respecto a 1948-1957\n- state_change (float): cambio de state_power respecto a 1948-1957\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1968-1977": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1968-1977, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1958-1967, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1968-1977:\nTendencias:\n- **1968-1973: expansión de la organización social popular** — juntas de vecinos, centros de madres, sindicatos campesinos, pobladores, estudiantes y cordones industriales. **Fortaleció a la sociedad civil**, aunque aumentó la presión sobre el Estado.\n- **1968-1973: profundización de la reforma agraria y sindicalización campesina** — expropiaciones iniciadas bajo Frei y aceleradas con Allende. **Fortaleció al Estado** como interventor económico y **a sectores campesinos organizados**; debilitó a terratenientes tradicionales.\n- **1968-1973: urbanización y crecimiento de campamentos/periferias populares** — mayor demanda por vivienda, servicios y participación territorial. **Fortaleció organizaciones sociales urbanas**, pero también tensionó la capacidad estatal.\n- **1970-1973: ampliación del Estado empresario y planificador** — nacionalización del cobre, estatización bancaria e industrial, controles de precios y abastecimiento. **Fortaleció formalmente al Estado**, pero la inflación, escasez y conflicto redujeron su capacidad efectiva.\n- **1971-1973: polarización política y erosión de consensos institucionales** — confrontación UP/oposición, gremios, sindicatos, medios y Congreso. **Debilitó simultáneamente al Estado constitucional y a la sociedad como contrapeso cooperativo**.\n- **1972-1973: politización de las Fuerzas Armadas y creciente papel militar en el gobierno** — militares en gabinetes y tareas de orden interno. **Fortaleció el poder coercitivo del Estado**, debilitando la autoridad civil.\n- **1973-1977: construcción de un Estado autoritario-militar** — Junta, estados de excepción, censura, tribunales militares, DINA/CNI. **Fortaleció el poder coercitivo del Estado** y **debilitó severamente la sociedad civil autónoma**.\n- **1975-1977: giro neoliberal y tecnocrático** — apertura comercial, privatizaciones, austeridad, reducción del gasto y debilitamiento sindical. **Debilitó al Estado desarrollista**, pero fortaleció al Estado tecnocrático-represivo y a actores empresariales; **debilitó a trabajadores y sindicatos**.\n- **1973-1977: emergencia de redes de derechos humanos ligadas a la Iglesia** — Comité Pro Paz y luego Vicaría de la Solidaridad. **Fortaleció parcialmente a la sociedad civil** frente al Estado represivo.\n\nAcontecimientos:\n- **1968: Ley de Juntas de Vecinos y Organizaciones Comunitarias** — dio reconocimiento legal a organizaciones territoriales. **Fortaleció a la sociedad**, aunque también facilitó su canalización estatal.\n- **1968-1969: reforma universitaria y movilización estudiantil** — democratización interna y politización de universidades. **Fortaleció a la sociedad civil organizada**.\n- **Octubre de 1969: “Tacnazo” del general Viaux** — primera señal fuerte de insubordinación militar. **Debilitó al Estado civil** y anticipó mayor poder militar.\n- **Septiembre-octubre de 1970: elección de Salvador Allende y asesinato del general Schneider** — crisis sucesoria y ratificación congresal con Estatuto de Garantías. **Debilitó la estabilidad institucional**, aunque el Congreso aún actuó como contrapeso.\n- **Julio de 1971: nacionalización del cobre por reforma constitucional unánime** — control estatal de la principal riqueza exportadora. **Fortaleció al Estado económico**.\n- **1971-1972: expropiaciones industriales y bancarias, creación del Área de Propiedad Social** — ampliación directa del aparato económico estatal. **Fortaleció al Estado**, pero aumentó resistencia empresarial y social.\n- **Octubre de 1972: paro de camioneros y gremios, con apoyo opositor** — paralización del abastecimiento y crisis política. **Fortaleció a sectores de la sociedad organizada contra el gobierno** y **debilitó la capacidad estatal**.\n- **Noviembre de 1972: ingreso de militares al gabinete de Allende** — intento de estabilización institucional. **Fortaleció el peso político de las Fuerzas Armadas** dentro del Estado.\n- **Junio de 1973: “Tanquetazo”** — intento fallido de golpe. **Debilitó al Estado constitucional** y mostró la creciente capacidad coercitiva militar.\n- **Agosto de 1973: resolución de la Cámara de Diputados acusando quiebre constitucional** — legitimó políticamente la intervención contra Allende. **Debilitó al Ejecutivo y al orden institucional civil**.\n- **11 de septiembre de 1973: golpe militar** — derrocamiento de Allende, bombardeo de La Moneda y Junta Militar. **Fortaleció drásticamente al Estado coercitivo** y **destruyó contrapesos sociales e institucionales**.\n- **Septiembre-octubre de 1973: disolución del Congreso, proscripción de partidos de izquierda, censura y represión inicial** — cierre del sistema político. **Debilitó radicalmente a la sociedad civil y al Estado de derecho**; fortaleció a la Junta.\n- **1974: creación formal de la DINA y concentración del poder en Pinochet** — policía secreta y mando personalista. **Fortaleció el poder represivo del Estado**.\n- **1975: “shock” económico de los Chicago Boys** — ajuste fiscal, liberalización y recesión. **Redujo el Estado económico tradicional**, debilitó sindicatos y trabajadores, y fortaleció la conducción tecnocrática.\n- **1975-1976: cierre del Comité Pro Paz y creación de la Vicaría de la Solidaridad** — rearticulación de defensa legal y humanitaria. **Fortaleció un núcleo de sociedad civil bajo tutela eclesial**.\n- **1977: disolución legal de los partidos restantes y reemplazo de DINA por CNI** — institucionalización del autoritarismo. **Debilitó la sociedad política** y mantuvo fuerte el aparato coercitivo estatal.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n1908-1917: <7.6, 8.4>\n1918-1927: <6.9, 8.9>\n1928-1937: <7.4, 8.4>\n1938-1947: <7.6, 8.8>\n1948-1957: <7.8, 8.9>\n1958-1967: <8.5, 9.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1968-1977\n- state_power (float, 0-10): poder absoluto del Estado al final de 1968-1977\n- society_change (float): cambio de society_power respecto a 1958-1967\n- state_change (float): cambio de state_power respecto a 1958-1967\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1978-1987": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1978-1987, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1968-1977, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1978-1987:\nTendencias:\n- **Institucionalización del régimen militar**: Constitución de 1980, calendario plebiscitario y “democracia protegida”. **Fortaleció al Estado autoritario** al darle reglas de continuidad; también creó un punto focal futuro para la oposición.\n- **Expansión/normalización del aparato coercitivo**: CNI, estados de excepción, justicia militar, vigilancia y represión selectiva. **Fortaleció al Estado coercitivo** y **debilitó a la sociedad civil organizada**.\n- **Reformas neoliberales y laborales**: Plan Laboral de 1979, privatizaciones, AFP desde 1981, municipalización de educación y salud. **Debilitaron sindicatos y organización social**; **redujeron el Estado social/empresario**, pero fortalecieron al Ejecutivo tecnocrático frente a trabajadores.\n- **Crisis económica y desempleo masivo 1982-1985**: quiebras, intervención bancaria, pobreza urbana, ollas comunes. **Debilitó legitimidad y capacidad económica del Estado**, pero **fortaleció redes sociales, poblacionales y sindicales**.\n- **Rearticulación de la oposición y de la sociedad civil**: Iglesia/Vicaría de la Solidaridad, gremios, estudiantes, pobladores, revistas opositoras, partidos semiclandestinos. **Fortaleció a la sociedad civil** frente al Estado.\n- **Apertura política controlada 1983-1987**: diálogo limitado, retorno parcial de exiliados, legalización gradual de partidos y registros electorales. **Fortaleció a la sociedad** al permitir coordinación; **fortaleció al Estado** al canalizar la transición bajo sus reglas.\n\nAcontecimientos:\n- **Consulta Nacional de enero de 1978** tras condenas de la ONU: buscó legitimar a Pinochet. **Fortaleció simbólicamente al Estado**, aunque sin competencia real.\n- **Decreto Ley de Amnistía de 1978**: cubrió violaciones de derechos humanos de 1973-1978. **Fortaleció la impunidad estatal** y **debilitó a víctimas, justicia y sociedad civil**.\n- **Crisis del Beagle con Argentina, 1978**: movilización militar y mediación papal. **Fortaleció al Estado militar** y la cohesión nacional bajo mando castrense.\n- **Plebiscito constitucional de 1980 y entrada en vigor en 1981**: aprobó la Constitución bajo condiciones no libres. **Fortaleció al Estado autoritario** institucionalmente.\n- **Asesinato de Tucapel Jiménez, 1982**: líder sindical opositor. **Debilitó a la sociedad organizada** por intimidación, pero también **erosionó la legitimidad del régimen**.\n- **Crisis financiera y recesión de 1982-1983**: colapso bancario, rescates estatales, desempleo. **Debilitó al Estado en legitimidad económica** y **activó protesta social**.\n- **Primeras Jornadas de Protesta Nacional, 1983**: convocadas por trabajadores del cobre y extendidas a poblaciones y estudiantes. **Fortalecieron a la sociedad civil**; el Estado respondió con represión.\n- **Formación de la Alianza Democrática y del Movimiento Democrático Popular, 1983**: reorganización de partidos opositores moderados y de izquierda. **Fortaleció la capacidad coordinadora de la sociedad política**.\n- **Ley Antiterrorista y estados de sitio, 1984-1985**: endurecimiento represivo. **Fortaleció al Estado coercitivo** y **debilitó libertades civiles**.\n- **Caso Degollados, 1985**: asesinato de Parada, Guerrero y Nattino por agentes policiales. **Debilitó la legitimidad del Estado** y **fortaleció la movilización de derechos humanos**.\n- **Acuerdo Nacional para la Transición, 1985**: impulsado por el cardenal Fresno y partidos opositores. **Fortaleció a la sociedad civil y política** al articular una salida institucional.\n- **Internación de armas de Carrizal Bajo y atentado contra Pinochet, 1986**: acciones del FPMR. **Fortalecieron a sectores armados de la sociedad opositora**, pero también **fortalecieron la represión estatal**.\n- **Visita de Juan Pablo II, 1987**: grandes concentraciones públicas y mensajes sobre derechos humanos. **Fortaleció a la sociedad civil** y redujo el aislamiento público de la oposición.\n- **Ley de partidos y reapertura de registros electorales, 1987**: preparación del plebiscito de 1988. **Fortaleció a la sociedad opositora** al permitir organización legal, aunque dentro de reglas diseñadas por el Estado.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n1908-1917: <7.6, 8.4>\n1918-1927: <6.9, 8.9>\n1928-1937: <7.4, 8.4>\n1938-1947: <7.6, 8.8>\n1948-1957: <7.8, 8.9>\n1958-1967: <8.5, 9.0>\n1968-1977: <3.3, 9.2>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1978-1987\n- state_power (float, 0-10): poder absoluto del Estado al final de 1978-1987\n- society_change (float): cambio de society_power respecto a 1968-1977\n- state_change (float): cambio de state_power respecto a 1968-1977\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1988-1997": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1988-1997, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1978-1987, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1988-1997:\nTendencias:\n- **Consolidación institucional de la transición democrática (1988-1997):** fortaleció a la **sociedad civil** al reabrir competencia electoral, partidos, prensa y organización social; fortaleció parcialmente al **Estado** al darle legitimidad democrática.\n- **Persistencia de “enclaves autoritarios” de la Constitución de 1980:** senadores designados, sistema binominal, autonomía militar, rol del COSENA y Pinochet como comandante en jefe hasta 1998; debilitó al **Estado civil democrático** y limitó la capacidad de la **sociedad** para traducir mayorías electorales en reformas.\n- **Crecimiento económico acelerado y estabilidad macroeconómica:** expansión del PIB, inversión, exportaciones y baja inflación; fortaleció al **Estado** mediante mayor recaudación y capacidad administrativa, y a sectores de la **sociedad** mediante empleo, consumo y expansión de clases medias.\n- **Reducción de la pobreza y aumento del gasto social:** especialmente bajo Aylwin y Frei; fortaleció al **Estado** como proveedor de políticas sociales y a la **sociedad** al ampliar capacidades materiales de los hogares.\n- **Continuidad del modelo económico de mercado y privatizaciones previas:** mantuvo limitado el rol productivo directo del **Estado**, pero fortaleció su papel regulador y tecnocrático; al mismo tiempo fortaleció actores privados empresariales dentro de la **sociedad**.\n- **Autonomía del Banco Central y tecnocratización de la política económica:** fortaleció la capacidad del **Estado** para controlar inflación y dar credibilidad, pero redujo el margen de decisión democrática directa de la **sociedad** sobre la política monetaria.\n- **Recomposición de partidos, sindicatos y organizaciones sociales tras la dictadura:** fortaleció a la **sociedad civil**, aunque con límites por baja sindicalización, miedo residual y reglas laborales restrictivas.\n- **Descentralización parcial y democratización municipal:** elección de autoridades locales desde 1992; fortaleció al **Estado local** y abrió canales de participación para la **sociedad**.\n- **Institucionalización de nuevas áreas de política pública:** creación o fortalecimiento de organismos como CONADI y CONAMA; fortaleció al **Estado** regulador y dio reconocimiento parcial a demandas de la **sociedad**, especialmente pueblos indígenas y ambientalismo.\n- **Persistencia de desigualdad y concentración económica:** debilitó a la **sociedad civil** en términos de poder relativo frente a élites económicas, aunque no impidió crecimiento ni estabilidad estatal.\n\nAcontecimientos:\n- **Plebiscito del 5 de octubre de 1988:** triunfo del “No”; fortaleció decisivamente a la **sociedad civil** y abrió el camino a limitar el poder del régimen militar.\n- **Reformas constitucionales de 1989:** redujeron algunos rasgos autoritarios de la Constitución de 1980; fortalecieron parcialmente al **Estado democrático** y a la **sociedad**, aunque conservaron fuertes restricciones.\n- **Elecciones presidenciales y parlamentarias de diciembre de 1989:** triunfo de Patricio Aylwin y retorno del Congreso; fortalecieron al **Estado democrático** y a la **sociedad organizada** en partidos.\n- **Cambio de mando de marzo de 1990:** fin formal de la dictadura y comienzo del gobierno civil; fortaleció al **Estado democrático**, pero con poder militar todavía autónomo.\n- **Comisión Rettig e Informe Rettig de 1991:** reconocimiento oficial de violaciones a los derechos humanos; fortaleció al **Estado** en legitimidad moral y a la **sociedad civil** de derechos humanos, aunque sin justicia plena.\n- **“Ejercicio de enlace” de 1990 y “boinazo” de 1993:** presiones militares de Pinochet sobre el gobierno civil; debilitaron al **Estado democrático** y mostraron límites al poder de la **sociedad** frente a las Fuerzas Armadas.\n- **Asesinato de Jaime Guzmán en 1991:** reforzó la agenda de seguridad del **Estado** y debilitó la normalización política al aumentar tensiones entre gobierno, derecha y grupos radicalizados.\n- **Reforma tributaria de 1990:** aumentó ingresos fiscales para financiar programas sociales; fortaleció al **Estado** y benefició a la **sociedad** mediante mayor gasto social.\n- **Elecciones municipales de 1992:** primeras municipales competitivas tras la dictadura; fortalecieron al **Estado local** y a la **sociedad** al ampliar representación territorial.\n- **Elección presidencial de 1993 y llegada de Eduardo Frei Ruiz-Tagle en 1994:** consolidó la continuidad democrática; fortaleció al **Estado** por estabilidad institucional y a la **sociedad** por alternancia electoral pacífica dentro de la Concertación.\n- **Ley Indígena de 1993 y creación de CONADI:** fortaleció al **Estado** como mediador de demandas indígenas y a sectores de la **sociedad civil indígena**, aunque con alcance limitado.\n- **Ley de Bases del Medio Ambiente de 1994 y creación de CONAMA:** fortaleció al **Estado regulador** y dio mayor espacio institucional a la **sociedad civil ambientalista**.\n- **Reforma procesal penal aprobada constitucionalmente en 1997:** inició la modernización del sistema judicial; fortaleció al **Estado de derecho** y, potencialmente, las garantías de la **sociedad** frente al aparato penal.\n- **Elecciones parlamentarias de 1997:** mostraron desgaste, abstención y votos nulos/blancos crecientes; debilitaron relativamente a la **sociedad política organizada**, aunque mantuvieron la estabilidad del **Estado democrático**.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n1908-1917: <7.6, 8.4>\n1918-1927: <6.9, 8.9>\n1928-1937: <7.4, 8.4>\n1938-1947: <7.6, 8.8>\n1948-1957: <7.8, 8.9>\n1958-1967: <8.5, 9.0>\n1968-1977: <3.3, 9.2>\n1978-1987: <5.6, 9.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1988-1997\n- state_power (float, 0-10): poder absoluto del Estado al final de 1988-1997\n- society_change (float): cambio de society_power respecto a 1978-1987\n- state_change (float): cambio de state_power respecto a 1978-1987\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1998-2007": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1998-2007, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1988-1997, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1998-2007:\nTendencias:\n- **Consolidación de la subordinación militar al poder civil**: caída gradual de los “enclaves autoritarios” heredados de 1980. **Fortaleció al Estado democrático** y a la **sociedad civil** frente al veto militar.\n- **Judicialización de los crímenes de la dictadura**: más causas de derechos humanos, doctrina del “secuestro permanente” y pérdida de inmunidades. **Fortaleció al Poder Judicial y a organizaciones de DD.HH.; debilitó la impunidad militar**.\n- **Reforma procesal penal, 2000-2005**: creación del Ministerio Público, defensoría penal y juicios orales. **Fortaleció la capacidad estatal de persecución penal**, pero también **garantías ciudadanas**.\n- **Mayor capacidad fiscal y tecnocrática del Estado**: regla de balance estructural desde 2001, boom del cobre desde 2003 y fondos soberanos en 2006. **Fortaleció al Estado** en solvencia, planificación y gasto social.\n- **Expansión de políticas sociales focalizadas y de protección**: Chile Solidario, seguro de cesantía, AUGE/GES. **Fortaleció al Estado social** y aumentó la dependencia/expectativa ciudadana respecto de servicios públicos.\n- **Apertura comercial y globalización económica**: TLC con la UE, EE.UU., Corea, China y otros. **Fortaleció al Estado regulador y a sectores empresariales**, pero también expuso a trabajadores a competencia y precariedad.\n- **Crecimiento educacional, urbano y de conectividad**: más matrícula secundaria/superior, internet y telefonía móvil. **Fortaleció a la sociedad civil**, especialmente jóvenes, estudiantes y redes de movilización.\n- **Persistencia de desigualdad y debilidad sindical**: baja negociación colectiva y empleo subcontratado. **Debilitó a la sociedad organizada**, aunque generó nuevas demandas laborales hacia 2006-2007.\n- **Conflicto mapuche en La Araucanía**: recuperación territorial, respuesta policial y uso de Ley Antiterrorista. **Fortaleció la capacidad coercitiva del Estado**, pero también visibilizó y organizó a la sociedad indígena.\n\nAcontecimientos:\n- **Crisis asiática y recesión, 1998-1999**: aumento del desempleo y restricciones fiscales. **Debilitó temporalmente al Estado** y golpeó a la sociedad trabajadora.\n- **Detención de Augusto Pinochet en Londres, 1998, y retorno en 2000**: quebró la idea de intocabilidad militar. **Fortaleció a la sociedad civil de DD.HH. y al Estado de derecho**.\n- **Mesa de Diálogo sobre DD.HH., 1999-2000**: reconocimiento parcial de responsabilidades y entrega de información. **Fortaleció moderadamente al Estado democrático**, aunque con resultados limitados para las víctimas.\n- **Elección de Ricardo Lagos, 2000**: primer presidente socialista desde Allende. **Fortaleció la legitimidad del Estado democrático** y normalizó la alternancia dentro de la transición.\n- **Escándalo MOP-Gate y casos de corrupción, 2002-2003**: dañaron confianza pública, pero impulsaron reformas de probidad, Alta Dirección Pública y ChileCompra. **Debilitaron inicialmente al Estado; luego fortalecieron su control administrativo**.\n- **Conflictos mapuche y condenas bajo Ley Antiterrorista, 2002-2004**: especialmente en casos vinculados a fundos y empresas forestales. **Fortalecieron al Estado coercitivo; debilitaron derechos de sectores indígenas organizados**.\n- **Informe Valech, 2004**: reconocimiento oficial de prisión política y tortura. **Fortaleció a víctimas, organizaciones de DD.HH. y legitimidad moral del Estado democrático**.\n- **Ley de Matrimonio Civil con divorcio, 2004**: secularizó una materia clave de vida privada. **Fortaleció la autonomía social y la capacidad regulatoria del Estado frente a la Iglesia**.\n- **Reformas constitucionales de 2005**: fin de senadores designados y vitalicios, reducción del poder del COSENA, facultad presidencial para remover comandantes en jefe. **Fortalecieron fuertemente al Estado democrático y a la sociedad electoral**.\n- **Elección de Michelle Bachelet, 2006**: primera mujer presidenta, con gabinete paritario inicial. **Fortaleció la representación social y simbólica de mujeres y sectores civiles**.\n- **“Revolución pingüina”, 2006**: protesta nacional de estudiantes secundarios contra la LOCE y desigualdad educativa. **Fortaleció a la sociedad civil estudiantil** y obligó al Estado a abrir consejos y reformas.\n- **Muerte de Pinochet, 2006**: cerró un polo personal de poder autoritario sin condena judicial. **Debilitó al pinochetismo como actor social-militar**, aunque mantuvo disputas de memoria.\n- **Implementación fallida del Transantiago, 2007**: crisis de transporte público en Santiago. **Debilitó la legitimidad y capacidad percibida del Estado**, y activó presión ciudadana y fiscalización parlamentaria.\n- **Huelgas de subcontratistas del cobre y conflictos laborales, 2007**: movilización en Codelco y sectores forestales. **Fortalecieron a trabajadores subcontratados como sociedad organizada** y presionaron al Estado a intervenir.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n1908-1917: <7.6, 8.4>\n1918-1927: <6.9, 8.9>\n1928-1937: <7.4, 8.4>\n1938-1947: <7.6, 8.8>\n1948-1957: <7.8, 8.9>\n1958-1967: <8.5, 9.0>\n1968-1977: <3.3, 9.2>\n1978-1987: <5.6, 9.0>\n1988-1997: <7.2, 8.6>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1998-2007\n- state_power (float, 0-10): poder absoluto del Estado al final de 1998-2007\n- society_change (float): cambio de society_power respecto a 1988-1997\n- state_change (float): cambio de state_power respecto a 1988-1997\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "2008-2017": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 2008-2017, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1998-2007, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 2008-2017:\nTendencias:\n- **Expansión gradual del Estado social y fiscal**: reforma previsional de 2008, aumento del gasto social, reforma tributaria de 2014 y gratuidad parcial en educación superior desde 2016. **Fortaleció al Estado** al ampliar su capacidad redistributiva y de provisión.\n- **Mayor transparencia y regulación institucional**: Ley de Transparencia de 2008, fortalecimiento del Consejo para la Transparencia, nuevas reglas de financiamiento político tras 2015. **Fortaleció al Estado** en control formal, y **a la sociedad** al darle más herramientas de fiscalización.\n- **Erosión de la legitimidad de partidos, Congreso y élites**: caída de confianza pública, baja identificación partidaria y menor participación electoral tras el voto voluntario de 2012. **Debilitó al Estado representativo**, aunque abrió espacio para presión social extra-institucional.\n- **Crecimiento de movimientos sociales organizados**: estudiantes, ambientalistas, movimientos regionales, No+AFP, feminismo incipiente, organizaciones mapuche. **Fortaleció a la sociedad civil** frente al Estado y los partidos.\n- **Fin del sistema binominal y apertura del sistema electoral**: reforma aprobada en 2015 y aplicada en 2017. **Fortaleció a la sociedad y al pluralismo político**, al reducir barreras de entrada; también **fortaleció al Estado** al mejorar representatividad.\n- **Desaceleración económica desde 2013-2014** tras el auge del cobre: menor crecimiento, menor holgura fiscal y más conflicto distributivo. **Debilitó la capacidad material del Estado** para responder a demandas sociales.\n- **Expansión de educación superior, clase media urbana y redes digitales**: más ciudadanos con capacidad de organización, protesta y coordinación. **Fortaleció a la sociedad civil**.\n- **Persistencia del conflicto Estado-pueblo mapuche** en La Araucanía: uso policial, Ley Antiterrorista en algunos casos, demandas territoriales y denuncias de abusos. **Fortaleció parcialmente el poder coercitivo del Estado**, pero **debilitó su legitimidad** y reforzó la organización indígena.\n\nAcontecimientos:\n- **Crisis financiera global de 2008-2009 y respuesta contracíclica chilena**: uso de fondos soberanos y estímulo fiscal. **Fortaleció al Estado**, mostrando capacidad macroeconómica.\n- **Terremoto y tsunami del 27-F de 2010**: reveló fallas de coordinación estatal, pero la reconstrucción posterior mostró capacidad administrativa. **Debilitó inicialmente al Estado**, luego lo **fortaleció parcialmente**.\n- **Elección de Sebastián Piñera en 2010**, primera alternancia hacia la derecha desde 1990. **Fortaleció al Estado democrático** al confirmar reglas de alternancia pacífica.\n- **Movilización estudiantil de 2011**: protestas masivas por educación gratuita y fin del lucro. **Fortaleció a la sociedad civil** y condicionó la agenda estatal posterior.\n- **Protestas regionales y ambientales de 2011-2012**, como Aysén, Magallanes, Freirina e HidroAysén. **Fortalecieron a la sociedad civil territorial y ambiental**, presionando al Estado y empresas.\n- **Inscripción automática y voto voluntario en 2012**: amplió formalmente el padrón, pero bajó la participación efectiva. **Fortaleció jurídicamente a la sociedad**, pero **debilitó la legitimidad electoral del Estado** por menor turnout.\n- **Retorno de Michelle Bachelet en 2014 con programa de reformas estructurales**: tributaria, educacional, constitucional. **Fortaleció al Estado reformista**, aunque también elevó expectativas sociales.\n- **Casos Penta, SQM y Caval en 2014-2015**: revelaron financiamiento irregular de la política y conflictos de interés. **Debilitaron la legitimidad del Estado y los partidos**, pero **fortalecieron demandas sociales de control y transparencia**.\n- **Reformas de probidad y financiamiento político de 2016**: límites al gasto, mayores controles y sanciones. **Fortalecieron al Estado regulador** y la capacidad de fiscalización ciudadana.\n- **Marchas No+AFP de 2016** contra el sistema privado de pensiones. **Fortalecieron a la sociedad civil** al instalar una demanda nacional de reforma previsional.\n- **Despenalización del aborto en tres causales en 2017**. **Fortaleció al Estado** como garante de derechos en salud reproductiva y reflejó presión de organizaciones civiles.\n- **Elecciones parlamentarias de 2017 bajo sistema proporcional**: ingreso de nuevas fuerzas, incluido el Frente Amplio. **Fortalecieron a la sociedad y el pluralismo**, debilitando el monopolio de las coaliciones tradicionales.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n1908-1917: <7.6, 8.4>\n1918-1927: <6.9, 8.9>\n1928-1937: <7.4, 8.4>\n1938-1947: <7.6, 8.8>\n1948-1957: <7.8, 8.9>\n1958-1967: <8.5, 9.0>\n1968-1977: <3.3, 9.2>\n1978-1987: <5.6, 9.0>\n1988-1997: <7.2, 8.6>\n1998-2007: <7.7, 8.9>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 2008-2017\n- state_power (float, 0-10): poder absoluto del Estado al final de 2008-2017\n- society_change (float): cambio de society_power respecto a 1998-2007\n- state_change (float): cambio de state_power respecto a 1998-2007\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "2018-2027": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 2018-2027, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 2008-2017, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 2018-2027:\nTendencias:\n- **Fragmentación del sistema de partidos y del Congreso (2018-2027):** más partidos, bancadas inestables y menor disciplina legislativa. **Debilitó al Estado** al hacer más difícil gobernar y aprobar reformas; **fortaleció parcialmente a la sociedad** al abrir representación a nuevas demandas.\n- **Mayor movilización social y desconfianza hacia élites e instituciones (desde 2018, con peak en 2019-2022):** feminismo, pensiones, educación, salud, vivienda, pueblos indígenas, medioambiente. **Fortaleció a la sociedad civil**, pero también **debilitó la autoridad estatal** al erosionar legitimidad institucional.\n- **Ciclo constitucional 2019-2023 y cierre sin nueva Constitución:** mostró capacidad social para forzar reformas, pero también fatiga y polarización. **Fortaleció a la sociedad** al abrir deliberación masiva; **fortaleció al Estado existente** al sobrevivir el marco constitucional vigente tras dos rechazos.\n- **Aumento de la preocupación por crimen organizado, narcotráfico, homicidios y seguridad fronteriza (2018-2027):** presión por más policías, inteligencia, control migratorio y persecución penal. **Fortaleció al Estado coercitivo**, aunque la expansión criminal **debilitó la capacidad efectiva del Estado** en ciertos territorios.\n- **Crisis en La Araucanía y macrozona sur:** persistencia de violencia rural, ataques incendiarios, militarización parcial y estados de excepción. **Fortaleció al Estado en presencia coercitiva**, pero **debilitó su legitimidad** y mostró límites frente a conflictos territoriales e indígenas.\n- **Migración acelerada y presión sobre servicios públicos, vivienda y fronteras:** especialmente desde Venezuela, Haití y otros países. **Desafió la capacidad estatal** de registro, integración y control; también **transformó la sociedad civil** con nuevas comunidades y tensiones sociales.\n- **Estancamiento económico, baja productividad y presión fiscal:** menor crecimiento, demandas sociales costosas, deuda pública más alta que en décadas previas. **Debilitó al Estado** al restringir su capacidad redistributiva; **debilitó a la sociedad** al aumentar inseguridad económica.\n- **Reformas sociales graduales —salario mínimo, 40 horas, royalty minero, pensiones—:** expansión moderada del rol estatal regulador y redistributivo. **Fortaleció al Estado social**, aunque con límites fiscales; **fortaleció a la sociedad** al institucionalizar demandas laborales y previsionales.\n- **Digitalización estatal y modernización administrativa:** trámites en línea, identidad digital, datos públicos, gestión tributaria y servicios. **Fortaleció al Estado** en capacidad administrativa, aunque aumentó dependencia tecnológica y riesgos de ciberseguridad.\n- **Descentralización política con gobernadores regionales electos desde 2021:** creó autoridades regionales con legitimidad propia. **Fortaleció a la sociedad territorial** y la representación local; **redistribuyó poder dentro del Estado**, aunque con competencias aún limitadas.\n\nAcontecimientos:\n- **“Mayo feminista” de 2018:** tomas universitarias y movilización contra acoso y violencia de género. **Fortaleció a la sociedad civil**, especialmente movimientos feministas, e impulsó cambios institucionales.\n- **Muerte de Camilo Catrillanca en 2018:** operativo policial en La Araucanía con fuerte crisis de legitimidad. **Debilitó al Estado** por pérdida de confianza en Carabineros; **fortaleció movilización mapuche y de derechos humanos**.\n- **Estallido social de octubre de 2019:** protestas masivas, violencia, evasión del Metro, denuncias de violaciones de derechos humanos. **Fortaleció enormemente a la sociedad movilizada**; **debilitó al Estado** en legitimidad y control del orden público.\n- **Acuerdo por la Paz y la Nueva Constitución, noviembre de 2019:** salida institucional a la crisis. **Fortaleció al Estado** al canalizar el conflicto por vías legales; **fortaleció a la sociedad** al abrir un proceso constituyente.\n- **Pandemia de COVID-19 y estados de excepción 2020-2021:** cuarentenas, toque de queda, vacunación masiva, ayudas fiscales e IFE. **Fortaleció al Estado** en capacidad sanitaria, fiscal y coercitiva; **debilitó temporalmente a la sociedad civil** por restricciones a movilidad y reunión.\n- **Plebiscito de entrada de 2020:** amplia aprobación para redactar nueva Constitución mediante Convención Constitucional. **Fortaleció a la sociedad** al validar una demanda nacida de la protesta; **fortaleció al Estado** al legitimar el cauce institucional.\n- **Retiros de fondos previsionales 2020-2021:** tres retiros aprobados desde las AFP. **Fortalecieron a la sociedad/individuos** con liquidez inmediata; **debilitaron al Estado y al sistema institucional** al tensionar reglas fiscales, previsionales y la conducción económica.\n- **Elección de la Convención Constitucional en 2021:** paridad, escaños indígenas, independientes y listas ciudadanas. **Fortaleció a la sociedad civil organizada** y redujo momentáneamente el poder de partidos tradicionales.\n- **Elección presidencial y parlamentaria de 2021:** triunfo de Gabriel Boric y Congreso fragmentado. **Fortaleció a nuevas fuerzas sociales y generacionales**, pero **debilitó la capacidad estatal de gobierno** por falta de mayorías claras.\n- **Rechazo del primer texto constitucional, septiembre de 2022:** 62% votó en contra. **Fortaleció a la sociedad electoral moderadora**; **debilitó al bloque constituyente** y estabilizó parcialmente al Estado existente.\n- **Estado de excepción constitucional en la macrozona sur desde 2022:** despliegue militar permanente renovado por el Congreso. **Fortaleció el poder coercitivo del Estado**, aunque evidenció incapacidad previa para controlar violencia territorial.\n- **Segundo proceso constitucional 2023 y plebiscito de diciembre de 2023:** Consejo Constitucional dominado por la derecha; nuevo texto también rechazado. **Fortaleció al Estado vigente** al cerrar el ciclo constituyente sin reemplazo; **debilitó a actores políticos polarizados**.\n- **Ley Naín-Retamal y agenda de seguridad 2023:** mayores atribuciones y protección penal para policías. **Fortaleció al Estado coercitivo**, especialmente Carabineros; generó preocupación en sectores de sociedad civil por controles a abusos.\n- **Crisis migratoria y control fronterizo en el norte, con despliegues militares y medidas administrativas 2021-2024:** especialmente en Colchane, Arica, Tarapacá y Antofagasta. **Fortaleció al Estado fronterizo**, pero mostró debilidades de gestión migratoria e integración social.\n- **Reforma de pensiones aprobada en 2025:** creación de nuevos componentes de cotización y fortalecimiento de la PGU. **Fortaleció al Estado social** y respondió a demandas ciudadanas; **fortaleció a la sociedad** al mejorar protección previsional, aunque de forma gradual.\n- **Creación del Ministerio de Seguridad Pública en 2025:** separación de seguridad respecto del Ministerio del Interior. **Fortaleció al Estado** al especializar la conducción política de seguridad.\n- **2018-2027, límite temporal:** para 2026-2027 solo pueden identificarse tendencias en curso y efectos de reformas ya aprobadas; los acontecimientos futuros no consumados no deben tratarse como hechos históricos.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.5, 4.0>\n1828-1837: <3.0, 6.5>\n1838-1847: <4.0, 7.5>\n1848-1857: <4.5, 8.0>\n1858-1867: <5.5, 8.2>\n1868-1877: <6.4, 8.4>\n1878-1887: <6.7, 9.0>\n1888-1897: <7.1, 8.7>\n1898-1907: <7.2, 8.9>\n1908-1917: <7.6, 8.4>\n1918-1927: <6.9, 8.9>\n1928-1937: <7.4, 8.4>\n1938-1947: <7.6, 8.8>\n1948-1957: <7.8, 8.9>\n1958-1967: <8.5, 9.0>\n1968-1977: <3.3, 9.2>\n1978-1987: <5.6, 9.0>\n1988-1997: <7.2, 8.6>\n1998-2007: <7.7, 8.9>\n2008-2017: <8.3, 8.9>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 2018-2027\n- state_power (float, 0-10): poder absoluto del Estado al final de 2018-2027\n- society_change (float): cambio de society_power respecto a 2008-2017\n- state_change (float): cambio de state_power respecto a 2008-2017\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)"
  },
  "score_response": {
    "1818-1827": "{\"key_event\":\"Consolidación independentista y Estado naciente inestable\",\"reasoning\":\"La sociedad civil tenía capacidad limitada pero no inexistente: élites locales, cabildos, prensa política y facciones podían presionar, aunque la participación popular era estrecha y dependiente de redes oligárquicas. El Estado independiente aún estaba en formación, con autoridad central disputada, finanzas débiles y ensayos constitucionales inestables, aunque contaba con ejército y liderazgo ejecutivo capaces de imponer cierto orden tras la independencia.\",\"society_change\":0.0,\"society_power\":3.5,\"state_change\":0.0,\"state_power\":4.0}",
    "1828-1837": "{\"key_event\":\"Constitución de 1833 y orden portaliano\",\"reasoning\":\"Tras la crisis y guerra civil inicial, el régimen conservador centralizó provincias, elecciones, coerción y finanzas, llevando al Estado desde una debilidad posindependentista a una capacidad moderada-alta. La sociedad ganó peso económico en élites mineras y comerciales, pero la represión de opositores, el sufragio censitario y el control presidencial redujeron la autonomía política amplia.\",\"society_change\":-0.5,\"society_power\":3.0,\"state_change\":2.5,\"state_power\":6.5}",
    "1838-1847": "{\"key_event\":\"Yungay consolida el régimen conservador centralista\",\"reasoning\":\"La victoria contra la Confederación, la sucesión Prieto-Bulnes, la expansión fiscal y la construcción burocrática elevaron al Estado desde una capacidad moderada-alta a una claramente fuerte, aunque aún no omnipresente en fronteras y sociedad rural. La sociedad siguió políticamente constreñida por elecciones e intendencias controladas, pero ganó algo de capacidad mediante prensa, Universidad, esfera letrada y élites económicas mineras-comerciales.\",\"society_change\":1.0,\"society_power\":4.0,\"state_change\":1.0,\"state_power\":7.5}",
    "1848-1857": "{\"key_event\":\"Consolidación monttista del Estado portaliano\",\"reasoning\":\"El Estado central salió reforzado por la victoria de 1851, la expansión territorial, el censo, la infraestructura y el Código Civil, aunque la cuestión del sacristán y la crisis de 1857 moderan el avance. La sociedad civil ganó prensa, clubes, artesanos movilizados y poder mercantil-propietario, pero siguió limitada por control electoral, estados de sitio y represión estatal.\",\"society_change\":0.5,\"society_power\":4.5,\"state_change\":0.5,\"state_power\":8.0}",
    "1858-1867": "{\"key_event\":\"Fin del monttismo y auge opositor parlamentario\",\"reasoning\":\"La sociedad civil y política ganó capacidad con partidos, prensa, asociaciones, mutuales, pluralismo religioso y oposición parlamentaria, aunque seguía limitada por sufragio oligárquico y represión de la rebelión de 1859. El Estado mantuvo un nivel alto y aun mejoró levemente por educación pública, codificación, ferrocarriles, telégrafo, expansión territorial y capacidad coercitiva, pese a la moderación del presidencialismo y debilidades navales evidenciadas en 1865-1866.\",\"society_change\":1.0,\"society_power\":5.5,\"state_change\":0.2,\"state_power\":8.2}",
    "1868-1877": "{\"key_event\":\"Reformas liberales y expansión estatal-territorial\",\"reasoning\":\"Las reformas de 1871 y 1874, la prensa, partidos, asociaciones, educación y cierta ampliación del sufragio elevaron claramente el poder social, aunque la crisis económica y la subordinación de la sociedad mapuche limitaron el avance. El Estado ganó capacidad territorial, judicial, administrativa, naval y comunicacional, pero la liberalización redujo el poder discrecional del Ejecutivo y la crisis fiscal impidió un aumento mayor.\",\"society_change\":0.9,\"society_power\":6.4,\"state_change\":0.2,\"state_power\":8.4}",
    "1878-1887": "{\"key_event\":\"Guerra del Pacífico e incorporación salitrera\",\"reasoning\":\"La guerra, la ocupación de Lima, la anexión de Tarapacá/Antofagasta, la expansión en la Araucanía y las leyes laicas elevaron la capacidad territorial, fiscal, coercitiva y administrativa del Estado hasta un nivel casi abrumador, aunque aún limitado por Congreso y élites. La sociedad civil también ganó algo por prensa, partidos, patriotismo, asociaciones urbanas y obreras incipientes, pero el avance estatal debilitó severamente la autonomía mapuche y redujo a la Iglesia como poder social independiente.\",\"society_change\":0.3,\"society_power\":6.7,\"state_change\":0.6,\"state_power\":9.0}",
    "1888-1897": "{\"key_event\":\"Guerra civil de 1891 y parlamentarismo oligárquico\",\"reasoning\":\"El auge salitrero, la infraestructura, la expansión territorial y la profesionalización militar mantuvieron un Estado de muy alta capacidad, pero la guerra civil, la Comuna Autónoma y el predominio congresista redujeron la unidad y el control central respecto de 1878-1887. La sociedad ganó poder por el fortalecimiento del Congreso, partidos, municipios, prensa, educación privada/católica y organización obrera, aunque ese aumento fue desigual y limitado por exclusión oligárquica y represión.\",\"society_change\":0.4,\"society_power\":7.1,\"state_change\":-0.3,\"state_power\":8.7}",
    "1898-1907": "{\"key_event\":\"Cuestión social y represión obrera\",\"reasoning\":\"La sociedad civil siguió siendo fuerte por el veto oligárquico parlamentario y la expansión de mutuales, mancomunales, prensa obrera y protestas masivas, pero el control electoral y las matanzas de 1903-1907 limitaron su avance popular. El Estado compensó la rotativa ministerial con rentas salitreras, profesionalización militar, conscripción, consolidación territorial y primeras políticas sociales, manteniendo una capacidad coercitiva y fiscal muy alta.\",\"society_change\":0.1,\"society_power\":7.2,\"state_change\":0.2,\"state_power\":8.9}",
    "1908-1917": "{\"key_event\":\"Expansión obrera bajo parlamentarismo oligárquico\",\"reasoning\":\"La sociedad civil aumentó su capacidad de presión por la FOCh, el POS, organizaciones regionales, prensa obrera, alfabetización y huelgas por carestía, aunque el predominio oligárquico seguía limitando la representación popular. El Estado conservó alta capacidad administrativa y coercitiva, pero la rotativa ministerial, la subordinación al Congreso y el shock salitrero de 1914 redujeron su coordinación fiscal y política pese a avances regulatorios modestos.\",\"society_change\":0.4,\"society_power\":7.6,\"state_change\":-0.5,\"state_power\":8.4}",
    "1918-1927": "{\"key_event\":\"Ibáñez concentra poder y moderniza el Estado\",\"reasoning\":\"La movilización obrera, estudiantil y de clases medias amplió la capacidad social durante buena parte del periodo, pero la intervención militar desde 1924 y la concentración autoritaria de Ibáñez en 1927 redujeron la autonomía de partidos, prensa y sindicatos. El Estado terminó más fuerte que en 1917 por la Constitución de 1925, el Banco Central, la Contraloría, la legislación social y Carabineros, aunque la volatilidad salitrera impide situarlo plenamente en capacidad abrumadora.\",\"society_change\":-0.7,\"society_power\":6.9,\"state_change\":0.5,\"state_power\":8.9}",
    "1928-1937": "{\"key_event\":\"Restauración constitucional y auge del Frente Popular\",\"reasoning\":\"La depresión y los golpes de 1931-1932 redujeron la capacidad fiscal y la cohesión estatal, pero el aparato centralizado heredado de Ibáñez, la restauración constitucional de 1932 y la coerción eficaz mantuvieron un Estado fuerte. La sociedad civil sufrió censura, desempleo y represión, pero al final del periodo estaba más organizada mediante partidos, sindicatos, movilización estudiantil, sufragio femenino municipal, la CTCh y el Frente Popular.\",\"society_change\":0.5,\"society_power\":7.4,\"state_change\":-0.5,\"state_power\":8.4}",
    "1938-1947": "{\"key_event\":\"Creación de CORFO e industrialización estatal\",\"reasoning\":\"La creación de CORFO, ENDESA y CAP, junto con la expansión educativa-social y el giro de seguridad de guerra/Guerra Fría, elevó claramente la capacidad administrativa, productiva y coercitiva del Estado, aunque sin eliminar límites democráticos y rurales. La sociedad civil siguió siendo fuerte por partidos de masas, sindicatos y urbanización, pero su avance fue parcialmente compensado por la fragmentación sindical, el poder oligárquico rural y la represión anticomunista de 1947.\",\"society_change\":0.2,\"society_power\":7.6,\"state_change\":0.4,\"state_power\":8.8}",
    "1948-1957": "{\"key_event\":\"Ley Maldita y auge de movilización urbana\",\"reasoning\":\"El Estado mantuvo una capacidad muy alta por su expansión desarrollista, nuevas empresas públicas y uso eficaz de coerción contra comunistas y protestas, aunque la inflación, la crisis de vivienda y la mediación oligárquica rural limitaron un aumento mayor. La sociedad civil siguió siendo fuerte y creció levemente por el sufragio femenino, la CUT, el FRAP y la organización de pobladores, pese al serio golpe de la proscripción comunista y la represión sindical.\",\"society_change\":0.2,\"society_power\":7.8,\"state_change\":0.1,\"state_power\":8.9}",
    "1958-1967": "{\"key_event\":\"Reformas electorales y agrarias movilizan masas\",\"reasoning\":\"La cédula única, la legalización comunista, los partidos de masas, pobladores, campesinos sindicalizados y estudiantes elevaron la capacidad organizada de la sociedad, aunque con polarización creciente. El Estado ganó legitimidad electoral y nuevas capacidades desarrollistas, agrarias y cupríferas, pero la inflación, los déficits urbanos y el conflicto ideológico limitaron un aumento mayor.\",\"society_change\":0.7,\"society_power\":8.5,\"state_change\":0.1,\"state_power\":9.0}",
    "1968-1977": "{\"key_event\":\"Golpe militar e institucionalización autoritaria\",\"reasoning\":\"La intensa movilización popular de 1968-1973 elevó temporalmente el poder social, pero hacia 1977 la disolución de partidos, censura, represión, debilitamiento sindical y terror estatal dejaron a la sociedad civil autónoma muy reducida, pese al refugio parcial de la Iglesia y la Vicaría. El Estado perdió capacidad desarrollista y legitimidad constitucional, pero la Junta concentró una capacidad coercitiva, administrativa y tecnocrática extraordinaria, manteniéndose ligeramente por encima del nivel previo.\",\"society_change\":-5.2,\"society_power\":3.3,\"state_change\":0.2,\"state_power\":9.2}",
    "1978-1987": "{\"key_event\":\"Rearticulación opositora bajo dictadura institucionalizada\",\"reasoning\":\"La sociedad civil pasó de una situación muy debilitada a una capacidad moderada de coordinación mediante protestas nacionales, redes de derechos humanos, Iglesia, partidos semiclandestinos y reapertura electoral, aunque siguió severamente limitada por represión y reglas autoritarias. El Estado mantuvo poder abrumador por la Constitución de 1980, la CNI, estados de excepción y control de la transición, pero la crisis económica y la movilización social erosionaron algo su legitimidad y margen de imposición.\",\"society_change\":2.3,\"society_power\":5.6,\"state_change\":-0.2,\"state_power\":9.0}",
    "1988-1997": "{\"key_event\":\"Plebiscito del No y transición democrática\",\"reasoning\":\"La sociedad civil recuperó gran parte de su capacidad mediante elecciones competitivas, partidos, prensa, municipios democráticos y organizaciones sociales, aunque el sistema binominal, la baja sindicalización, la desigualdad y la tutela militar limitaron su poder efectivo. El Estado siguió siendo muy fuerte por estabilidad macroeconómica, mayor recaudación, gasto social y modernización institucional, pero bajó respecto del periodo autoritario porque el poder civil democrático no controlaba plenamente a las Fuerzas Armadas ni podía reformar libremente los enclaves constitucionales.\",\"society_change\":1.6,\"society_power\":7.2,\"state_change\":-0.4,\"state_power\":8.6}",
    "1998-2007": "{\"key_event\":\"Reformas constitucionales de 2005 y subordinación militar\",\"reasoning\":\"La eliminación de senadores designados, la subordinación militar, la reforma penal, mayor solvencia fiscal y políticas sociales elevaron la capacidad del Estado democrático, aunque Transantiago, corrupción y la recesión asiática limitaron el aumento. La sociedad civil ganó poder por DD.HH., expansión educativa, conectividad, la revolución pingüina y nuevas movilizaciones laborales e indígenas, pese a desigualdad, debilidad sindical y represión en La Araucanía.\",\"society_change\":0.5,\"society_power\":7.7,\"state_change\":0.3,\"state_power\":8.9}",
    "2008-2017": "{\"key_event\":\"Movilización estudiantil y apertura electoral\",\"reasoning\":\"La sociedad civil ganó capacidad de presión sostenida mediante movimientos estudiantiles, regionales, ambientales, No+AFP, redes digitales y el nuevo sistema proporcional, aunque la baja participación electoral moderó el avance. El Estado mantuvo una capacidad muy alta y amplió herramientas fiscales, sociales y regulatorias, pero la desaceleración, los escándalos de financiamiento y la erosión de confianza compensaron casi todo ese fortalecimiento.\",\"society_change\":0.6,\"society_power\":8.3,\"state_change\":0.0,\"state_power\":8.9}",
    "2018-2027": "{\"key_event\":\"Estallido social y ciclo constitucional fallido\",\"reasoning\":\"La sociedad mantuvo y amplió una alta capacidad de movilización, deliberación y veto electoral, visible en el estallido, la Convención y los plebiscitos, aunque con fatiga y polarización posteriores. El Estado conservó gran capacidad administrativa, sanitaria, coercitiva y de encauzamiento institucional, pero perdió algo de efectividad por fragmentación política, crisis de seguridad, conflicto territorial, migración y restricciones fiscales.\",\"society_change\":0.3,\"society_power\":8.6,\"state_change\":-0.3,\"state_power\":8.6}"
  }
}

==> experiments/results_lang/chile__openrouter-qwen-qwen-2.5-72b-instruct__es.json <==
{
  "country": "Chile",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1818,
      1827
    ],
    [
      1828,
      1837
    ],
    [
      1838,
      1847
    ],
    [
      1848,
      1857
    ],
    [
      1858,
      1867
    ],
    [
      1868,
      1877
    ],
    [
      1878,
      1887
    ],
    [
      1888,
      1897
    ],
    [
      1898,
      1907
    ],
    [
      1908,
      1917
    ],
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1818-1827": 3.0,
    "1828-1837": 2.5,
    "1838-1847": 3.0,
    "1848-1857": 4.5,
    "1858-1867": 5.5,
    "1868-1877": 6.5,
    "1878-1887": 7.0,
    "1888-1897": 7.2,
    "1898-1907": 7.5,
    "1908-1917": 8.0,
    "1918-1927": 8.5,
    "1928-1937": 8.3,
    "1938-1947": 8.8,
    "1948-1957": 8.6,
    "1958-1967": 9.0,
    "1968-1977": 6.5,
    "1978-1987": 6.0,
    "1988-1997": 7.5,
    "1998-2007": 8.0,
    "2008-2017": 8.5,
    "2018-2027": 9.2
  },
  "state_power": {
    "1818-1827": 4.0,
    "1828-1837": 6.0,
    "1838-1847": 7.0,
    "1848-1857": 7.5,
    "1858-1867": 8.0,
    "1868-1877": 8.3,
    "1878-1887": 8.7,
    "1888-1897": 7.8,
    "1898-1907": 7.3,
    "1908-1917": 7.0,
    "1918-1927": 6.8,
    "1928-1937": 7.0,
    "1938-1947": 7.5,
    "1948-1957": 8.0,
    "1958-1967": 8.5,
    "1968-1977": 7.0,
    "1978-1987": 8.0,
    "1988-1997": 7.0,
    "1998-2007": 7.5,
    "2008-2017": 7.8,
    "2018-2027": 7.3
  },
  "key_event": {
    "1818-1827": "Primera Independencia, caos político inicial",
    "1828-1837": "Fortalecimiento oligarquía y centralización del poder",
    "1838-1847": "Fortalecimiento institucional y economía",
    "1848-1857": "Consolidación de instituciones y Revolución de 1851",
    "1858-1867": "Reforma electoral de 1861 y expansión económica",
    "1868-1877": "Reformas educativas y democratización política",
    "1878-1887": "Guerra del Pacífico y fortalecimiento económico",
    "1888-1897": "Guerra Civil de 1891 y reformas parlamentarias",
    "1898-1907": "Consolidación del parlamentarismo y crecimiento de sindicatos",
    "1908-1917": "Fundación del Partido Socialista y huelga general de 1907",
    "1918-1927": "Crecimiento sindical y movilización obrera",
    "1928-1937": "Fortalecimiento de sindicatos y movilización obrera",
    "1938-1947": "Fortalecimiento sindical y leyes laborales progresistas",
    "1948-1957": "Prohibición del Partido Comunista; Ley de Asociaciones Profesionales",
    "1958-1967": "Crecimiento de la participación política y sindicalismo",
    "1968-1977": "Golpe de Estado de 1973 y represión militar",
    "1978-1987": "Revolución de las Ollas Comunes y Huelga de Funcionarios",
    "1988-1997": "Referéndum de 1988 y elecciones de 1989",
    "1998-2007": "Fortalecimiento del aparato estatal y participación social",
    "2008-2017": "Protestas estudiantiles de 2011 y reformas progresistas",
    "2018-2027": "Estallido Social de 2019 y movilizaciones sustentadas"
  },
  "reasoning": {
    "1818-1827": "La sociedad tenía movimientos esporádicos de resistencia, mientras el Estado luchaba por consolidar su autoridad. El poder estatal era limitado y dependía de facciones locales.",
    "1828-1837": "La consolidación de la oligarquía y la centralización política fortalecieron al Estado mientras debilitaban la sociedad civil.",
    "1838-1847": "El fortalecimiento institucional y el auge económico aumentaron el poder del Estado. La sociedad civil mostró mejor organización, pero de forma gradual.",
    "1848-1857": "La consolidación de instituciones fortaleció al Estado, mientras que la Revolución de 1851 impulsó la conciencia y organización social.",
    "1858-1867": "La reforma electoral y el crecimiento económico fortalecieron a la sociedad civil, mientras que la descentralización y la rápida resolución de la Guerra Civil de 1859 incrementaron el poder estatal.",
    "1868-1877": "Las reformas educativas y la democratización política fortalecieron la sociedad, mientras que el Estado se mantuvo fuerte.",
    "1878-1887": "La guerra consolidó el poder estatal y el crecimiento económico fortaleció la sociedad civil.",
    "1888-1897": "La Guerra Civil de 1891 y las reformas posteriores debilitaron el poder ejecutivo, fortaleciendo el Congreso y ampliando la representación política de la sociedad.",
    "1898-1907": "El parlamentarismo y el crecimiento de sindicatos fortalecen a la sociedad civil, mientras que el poder presidencial se debilita.",
    "1908-1917": "Los sindicatos y partidos políticos de izquierda fortalecieron la sociedad civil, mientras que los conflictos laborales y la rebelión naval revelaron las debilidades del Estado.",
    "1918-1927": "El crecimiento sindical y la huelga de Iquique fortalecieron la sociedad civil, mientras que la Revolución Constitucional de 1924 debilitó temporalmente al Estado.",
    "1928-1937": "La organización sindical y los movimientos obreros ganaron fuerza, mientras que el Estado mantuvo un papel moderado pero firme.",
    "1938-1947": "Las reformas laborales y el fortalecimiento de los sindicatos aumentaron el poder de la sociedad, mientras que la industrialización y la Segunda Guerra Mundial fortalecieron el Estado.",
    "1948-1957": "La prohibición del Partido Comunista debilitó a la sociedad civil, mientras que la Ley de Asociaciones Profesionales y el crecimiento económico fortalecieron al Estado.",
    "1958-1967": "El fortalecimiento de la sociedad civil a través de mayor participación política y sindicalismo, junto con una respuesta estatal más activa en políticas sociales y económicas.",
    "1968-1977": "El golpe de Estado y la represión militar debilitaron significativamente la sociedad civil, mientras que el Estado autoritario fortaleció su control pero perdió legitimidad.",
    "1978-1987": "A pesar del fortalecimiento estatal económico, la creciente oposición y movilización social debilitaron significativamente el poder de la sociedad civil.",
    "1988-1997": "La transición democrática fortaleció la sociedad civil, pero el poder del Estado se vio limitado inicialmente.",
    "1998-2007": "El fortalecimiento de las instituciones y la activación de la sociedad civil contribuyeron a ambos ejes.",
    "2008-2017": "Las protestas estudiantiles fortalecieron la sociedad civil y las reformas progresistas, aunque desafiantes, reforzaron la capacidad del Estado, pero también revelaron limitaciones.",
    "2018-2027": "El estallido social y las protestas constantes fortalecieron significativamente la sociedad civil, mientras que la presión redujo la capacidad del Estado para implementar cambios efectivos."
  },
  "events_trends_prompt": {
    "1818-1827": "",
    "1828-1837": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1828-1837 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1828-1837. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1838-1847": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1838-1847 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1838-1847. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1848-1857": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1848-1857 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1848-1857. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1858-1867": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1858-1867 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1858-1867. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1868-1877": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1868-1877 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1868-1877. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1878-1887": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1878-1887 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1878-1887. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1888-1897": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1888-1897 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1888-1897. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1898-1907": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1898-1907 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1898-1907. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1908-1917": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1908-1917 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1908-1917. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1918-1927": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1918-1927 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1918-1927. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1928-1937": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1928-1937 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1928-1937. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1938-1947": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1938-1947 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1938-1947. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1948-1957": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1948-1957 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1948-1957. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1958-1967": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1958-1967 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1958-1967. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1968-1977": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1968-1977 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1968-1977. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1978-1987": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1978-1987 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1978-1987. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1988-1997": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1988-1997 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1988-1997. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "1998-2007": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n1998-2007 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 1998-2007. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "2008-2017": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n2008-2017 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 2008-2017. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ...",
    "2018-2027": "Considerando el marco de Daron Acemoğlu y James A. Robinson en *The Narrow\nCorridor: States, Societies, and the Fate of Liberty*, identifique los\nprincipales acontecimientos y tendencias históricas en Chile durante\n2018-2027 que afectaron materialmente O BIEN al poder del Estado O BIEN al\npoder de la sociedad civil.\n\nSea concreto y específico para 2018-2027. Distinga las tendencias lentas\n(institucionales, económicas, demográficas) de los acontecimientos puntuales.\nPara cada elemento, indique brevemente si fortaleció o debilitó al Estado, a la\nsociedad, o a ambos.\n\nResponda con dos listas breves con viñetas:\n\nTendencias:\n- ...\n\nAcontecimientos:\n- ..."
  },
  "events_trends_response": {
    "1818-1827": "",
    "1828-1837": "**Tendencias:**\n\n- **Fortalecimiento de la oligarquía terrateniente:** Durante este período, la élite terrateniente consolidó su poder económico y político, lo que fortaleció el control del Estado mientras debilitaba la capacidad de la sociedad civil para influir en las decisiones políticas.\n- **Centralización del poder político:** La tendencia hacia la centralización del poder en el gobierno nacional, especialmente a partir de 1830, fortaleció al Estado a expensas de la autonomía local y regional.\n- **Crecimiento económico basado en la exportación de cobre y agricultura:** El aumento de la producción y exportación de cobre y productos agrícolas fortaleció la economía nacional, lo que permitió al Estado incrementar sus recursos fiscales y, por ende, su capacidad de control.\n- **Consolidación del orden conservador:** La influencia creciente de la Iglesia y de los sectores conservadores en la política y la sociedad fortaleció las instituciones estatales, pero limitó las libertades individuales y colectivas, debilitando la sociedad civil.\n\n**Acontecimientos:**\n\n- **Golpe de Estado de 1829:** El derrocamiento del presidente Ramón Freire por parte de los conservadores liderados por Diego Portales debilitó temporalmente al Estado, pero sentó las bases para una mayor centralización del poder en manos del gobierno.\n- **Promulgación de la Constitución de 1833:** Esta constitución, impulsada por Diego Portales, fortaleció significativamente al Estado al centralizar el poder y establecer un sistema político más autoritario, mientras que debilitó las fuerzas liberales y la sociedad civil.\n- **Revolución federalista de 1829-1830:** Los intentos de los federalistas de resistir la centralización del poder fueron derrotados, lo que fortaleció al Estado central y debilitó las aspiraciones de autonomía local.\n- **Alianza entre el Estado y la Iglesia:** La firma de concordatos y acuerdos con la Iglesia en 1830 fortaleció el control del Estado sobre la sociedad, limitando las libertades individuales y fortaleciendo el papel conservador de la Iglesia en la política.",
    "1838-1847": "### Tendencias (1838-1847):\n\n- **Fortalecimiento institucional del Estado**:\n  - **Consolidación del Estado centralizado**: Durante este período, el gobierno chileno, liderado por Manuel Bulnes, fortaleció las instituciones estatales, centralizando el poder y estableciendo una administración más eficiente. Esto fortaleció al Estado.\n  - **Desarrollo de la burocracia estatal**: Se crearon nuevas estructuras administrativas y se profesionalizó la burocracia, lo que permitió una mayor capacidad del Estado para gobernar y ejecutar políticas. Esto fortaleció al Estado.\n\n- **Evolución de la economía nacional**:\n  - **Auge del comercio y la minería**: La economía chilena experimentó un crecimiento significativo, especialmente en el comercio y la explotación minera. Esto generó mayores ingresos fiscales, pero también fortaleció a la sociedad civil al crear una clase comerciante más poderosa. Inicialmente, esto fortaleció al Estado, pero a largo plazo, también fortaleció a la sociedad.\n  - **Crecimiento demográfico y urbano**: La población chilena creció, lo que llevó a una mayor demanda de servicios públicos y a la expansión de las ciudades. Esto creó presiones tanto para fortalecer las instituciones estatales como para que la sociedad civil se organizara más. Fortaleció a ambos, pero especialmente a la sociedad civil.\n\n### Acontecimientos (1838-1847):\n\n- **Guerra del Pacífico (1836-1839)**:\n  - **Fin de la Confederación Perú-Boliviana**: La victoria chilena en esta guerra consolidó la independencia y la soberanía del país, fortaleciendo el poder del Estado. Esto fortaleció al Estado.\n  - **Reconocimiento de la frontera con Bolivia**: El tratado de paz estableció claramente las fronteras con Bolivia, lo que redujo las tensiones internacionales y permitió una mayor estabilidad interna. Esto fortaleció al Estado.\n\n- **Elección de Manuel Bulnes (1841)**:\n  - **Consolidación de la autoridad presidencial**: La elección de Manuel Bulnes como presidente marcó un periodo de estabilidad política y continuidad en la política conservadora. Esto fortaleció al Estado y a las élites políticas conservadoras, pero limitó el poder de la sociedad civil.\n  - **Política de orden y progreso**: Bulnes implementó políticas que buscaban mantener el orden y promover el desarrollo económico, lo que fortaleció las instituciones estatales y la economía, pero también limitó la participación de la sociedad civil en la toma de decisiones políticas. Esto fortaleció al Estado.\n\n- **Reforma constitucional de 1833**:\n  - **Consolidación del poder ejecutivo**: Aunque la reforma constitucional de 1833 fue adoptada antes del período 1838-1847, sus efectos se sintieron durante estos años. La concentración del poder en el presidente fortaleció el Estado a expensas de la sociedad civil. Esto fortaleció al Estado.\n\n- **Fundación de la Universidad de Chile (1842)**:\n  - **Desarrollo educativo y cultural**: La fundación de la Universidad de Chile fue un hito en la educación nacional, lo que tuvo un impacto a largo plazo en el desarrollo intelectual y cultural del país. Aunque inicialmente fortaleció al Estado, a largo plazo, fortaleció a la sociedad civil al educar una generación de líderes y profesionales. Esto fortaleció a ambos, pero más a la sociedad civil a largo plazo.\n\nEstos elementos reflejan cómo el período 1838-1847 fue crucial para el fortalecimiento del Estado chileno, aunque también sentó las bases para un mayor desarrollo de la sociedad civil en el futuro.",
    "1848-1857": "Tendencias:\n\n- **Consolidación de las instituciones estatales**: Durante este período, Chile continuó fortaleciendo sus instituciones estatales, incluyendo la administración pública y el sistema judicial. Este proceso fortaleció el poder del Estado.\n- **Desarrollo económico basado en el comercio y la minería**: El comercio y la minería, particularmente del cobre y el salitre, se expandieron, generando ingresos significativos para el Estado y promoviendo el desarrollo económico. Esto fortaleció tanto al Estado como a la sociedad civil al generar empleo y riqueza.\n- **Crecimiento demográfico y urbanización**: El aumento de la población y la expansión de ciudades como Santiago y Valparaíso contribuyó a la expansión de la influencia estatal y al fortalecimiento de las estructuras sociales. Esto fortaleció al Estado al aumentar su base de contribuyentes y a la sociedad civil al expandir las oportunidades económicas y políticas.\n- **Educación y formación de una elite política**: El desarrollo de sistemas educativos y la formación de una elite política más educada y consciente fortaleció tanto al Estado como a la sociedad civil, al mejorar la capacidad de gobernanza y la participación ciudadana.\n\nAcontecimientos:\n\n- **Reelección de Manuel Montt (1851)**: La reelección de Manuel Montt como presidente fortaleció el poder del Estado al consolidar la autoridad central y promover políticas de modernización y desarrollo. Sin embargo, también generó tensiones políticas y aumentó el descontento de la oposición, lo que debilitó la cohesión social.\n- **Revolución de 1851**: A pesar de no ser exitosa, la Revolución de 1851, liderada por Francisco Bilbao y José Victorino Lastarria, marcó un punto de inflexión en la política chilena. Aunque fue reprimida, este evento fortaleció la conciencia social y política de sectores de la sociedad civil, contribuyendo a la consolidación de movimientos de oposición.\n- **Establecimiento del Banco Nacional (1857)**: La creación del Banco Nacional fortaleció las finanzas estatales y el sistema económico, proporcionando un marco más robusto para la gestión de los recursos del país. Esto fortaleció al Estado al mejorar su capacidad de financiamiento y a la sociedad civil al aumentar la confianza en el sistema financiero.\n- **Ley Orgánica de Municipalidades (1852)**: Esta ley fortaleció la autonomía local y la participación ciudadana en la gestión de los asuntos municipales. Aunque fortaleció la sociedad civil al permitir una mayor participación en la toma de decisiones, también consolidó el poder del Estado al establecer un marco legal más claro y estandarizado.",
    "1858-1867": "Tendencias:\n- **Descentralización administrativa**: Durante este período, se implementaron medidas para descentralizar la administración del Estado, lo que buscaba acercar el gobierno a las regiones. Esta tendencia fortaleció los poderes locales y debilitó, en cierto sentido, el control central del Estado.\n- **Expansión económica y comercial**: La economía chilena experimentó un crecimiento significativo, especialmente en el sector minero y agrícola. Esto fortaleció a la sociedad civil al generar más empleo y riqueza, pero también demandó una mayor intervención del Estado en la regulación y el fomento económico.\n- **Crecimiento de la población urbana**: La migración interna hacia las ciudades aumentó, lo que llevó a la formación de una clase media más numerosa y activa. Este crecimiento fortaleció la sociedad civil, ya que incrementó la participación ciudadana y la demanda de servicios públicos.\n- **Desarrollo de la infraestructura**: Se llevaron a cabo importantes obras de infraestructura, como la construcción de ferrocarriles y caminos, lo que fortaleció tanto al Estado (mejor conexión y control territorial) como a la sociedad civil (mejor comunicación y transporte).\n\nAcontecimientos:\n- **Adopción de la Constitución de 1857**: Entró en vigor en 1858, reforzando el poder ejecutivo y creando un marco legal más estable. Esto fortaleció al Estado al centralizar el poder político.\n- **Guerra Civil de 1859**: Un conflicto breve pero significativo que enfrentó al gobierno central contra fuerzas opositoras. Aunque inicialmente debilitó al Estado, su rápida resolución fortaleció el poder central y la autoridad gubernamental.\n- **Reforma electoral de 1861**: Se introdujeron cambios en el sistema electoral que ampliaron el sufragio a más ciudadanos. Esto fortaleció a la sociedad civil al aumentar la participación política, pero también requirió del Estado un mayor control y gestión del proceso electoral.\n- **Tratado de 1866 con el Perú**: Acuerdo comercial y político que fortaleció las relaciones internacionales de Chile y estimuló el comercio. Esto beneficio a la sociedad civil al fomentar el crecimiento económico, pero también incrementó la necesidad de un Estado más activo en la política exterior.\n- **Terremoto de 1867**: Un desastre natural que causó grandes daños y loss en la región central de Chile. Este evento debilitó temporalmente al Estado al requerir recursos y esfuerzos para la reconstrucción, pero también fortaleció la sociedad civil al promover la solidaridad y la cooperación entre los ciudadanos.",
    "1868-1877": "### Tendencias:\n\n- **Expansión de la Educación Pública**: Durante este período, el gobierno de Chile impulsó la expansión de la educación pública, lo que contribuyó a una mayor alfabetización y formación de una clase media más educada. **Fortalecimiento de la sociedad**.\n- **Desarrollo de la Infraestructura**: Se realizaron importantes inversiones en la construcción de ferrocarriles y carreteras, lo que facilitó el comercio y la comunicación. **Fortalecimiento del Estado**.\n- **Crecimiento Económico**: La economía chilena experimentó un crecimiento significativo, impulsado por la minería (especialmente el salitre) y la agricultura. **Fortalecimiento del Estado y la sociedad**.\n- **Democratización Política**: Se implementaron reformas políticas que aumentaron la participación ciudadana, aunque de manera limitada. **Fortalecimiento de la sociedad**.\n- **Migración Interna**: Hubo un aumento en la migración interna, con más personas moviéndose desde el campo a las ciudades en busca de mejores oportunidades económicas. **Fortalecimiento de la sociedad**.\n\n### Acontecimientos:\n\n- **Asesinato de Benjamín Vicuña Mackenna (1866, aunque se siente el impacto hasta 1868)**: La muerte de este político y escritor influyente generó una crisis política y social, lo que llevó a un mayor escrutinio de las instituciones estatales. **Debilitamiento del Estado**.\n- **Guerra del Pacífico (Inicios en 1879, pero las tensiones se acumularon durante 1877)**: Las tensiones con Perú y Bolivia se intensificaron, lo que llevó a un mayor fortalecimiento de las fuerzas armadas y a la preparación del Estado para la guerra. **Fortalecimiento del Estado**.\n- **Reformas Educativas de 1870**: Se implementaron reformas en el sistema educativo, incluyendo la creación de nuevas escuelas y la expansión de la educación primaria obligatoria. **Fortalecimiento de la sociedad**.\n- **Revolución de 1871**: Un levantamiento civil contra el gobierno de Federico Errázuriz Zañartu, que aunque fue derrotado, reflejó la creciente descontento social y político. **Debilitamiento del Estado**.\n- **Reelección de Aníbal Pinto (1876)**: La reelección de Aníbal Pinto como presidente, a pesar de la oposición, consolidó el poder del Estado y de las élites políticas. **Fortalecimiento del Estado**.\n\nEstas tendencias y acontecimientos muestran un período de transición en Chile, donde el Estado y la sociedad civil interactuaron de maneras complejas, con momentos de fortalecimiento y debilitamiento en ambos frentes.",
    "1878-1887": "**Tendencias:**\n\n- **Expansión económica y minera:** La economía chilena experimentó un crecimiento significativo, especialmente en el sector minero, con la explotación del salitre en el norte. Esto fortaleció al Estado al aumentar los ingresos fiscales, pero también fortaleció a la sociedad civil al generar empleo y riqueza.\n- **Desarrollo de la infraestructura:** La construcción de ferrocarriles y mejoras en la red de telecomunicaciones facilitó la conectividad y el comercio interno, lo que fortaleció tanto al Estado como a la sociedad civil.\n- **Reformas educativas:** Se implementaron reformas en el sistema educativo, aumentando la alfabetización y el acceso a la educación. Esto fortaleció a la sociedad civil al empoderar a la población con mayores conocimientos y habilidades.\n- **Crecimiento demográfico urbano:** La urbanización y el crecimiento de ciudades como Santiago y Valparaíso cambiaron la estructura social y económica, lo que fortaleció a la sociedad civil al crear nuevas dinámicas de poder y demandas ciudadanas.\n- **Fortalecimiento del ejército:** El aumento en el presupuesto militar y la profesionalización del ejército, en gran medida como respuesta a las necesidades de la Guerra del Pacífico, fortaleció al Estado, pero también generó tensiones con la sociedad civil por los costos y el control del poder.\n\n**Acontecimientos:**\n\n- **Guerra del Pacífico (1879-1883):** Esta guerra contra Perú y Bolivia fortaleció significativamente al Estado al consolidar el control territorial y los recursos mineros del norte, pero también generó tensiones sociales y económicas.\n- **Revolución de 1879-1881:** Esta rebelión, liderada por Benjamín Vicuña Mackenna, contra el presidente Aníbal Pinto, debilitó temporalmente al Estado al crear una crisis política, pero fortaleció a la sociedad civil al dar voz a las demandas de los sectores disidentes.\n- **Elección presidencial de 1886:** La elección de José Manuel Balmaceda como presidente marcó un punto de inflexión, ya que su mandato posterior estaría marcado por tensiones entre el ejecutivo y el legislativo, lo que debilitó al Estado y fortaleció a la sociedad civil al generar un aumento en el activismo político.\n- **Sismos y desastres naturales:** La ocurrencia de varios terremotos y desastres naturales durante este período debilitó tanto al Estado como a la sociedad civil al requerir recursos y atención para la reconstrucción y el auxilio a las víctimas.\n- **Reformas constitucionales de 1878:** Estas reformas, que incluyeron la expropiación de propiedades de la Iglesia y la limitación del poder presidencial, fortalecieron al Estado al centralizar el poder y limitar las influencias externas, pero también generó conflictos con la sociedad civil y la Iglesia.",
    "1888-1897": "Tendencias:\n- **Industrialización y expansión económica**: El crecimiento de la industria y el sector minero, particularmente el salitre, fortaleció económicamente al Estado al aumentar los ingresos fiscales y la infraestructura, pero también empoderó a una élite económica que pudiera disputar el poder estatal.\n- **Expansión del sistema educativo**: La inversión en educación pública, aunque limitada, empoderó gradualmente a la sociedad civil al aumentar la alfabetización y el acceso a información, aunque esto fue un proceso lento y no inmediatamente visible.\n- **Crecimiento demográfico y urbanización**: El aumento de la población, especialmente en zonas urbanas, generó demandas sociales más complejas y presiones sobre los servicios estatales, lo que a largo plazo pudo fortalecer la sociedad civil al promover la formación de organizaciones y movimientos sociales.\n- **Desarrollo del sistema legal y judicial**: La consolidación del sistema legal y la independencia del poder judicial fortaleció el Estado al mejorar la gobernanza y la confianza en las instituciones, pero también limitó el poder executivo absoluto.\n\nAcontecimientos:\n- **Guerra Civil de 1891**: El conflicto entre el Congreso y el Presidente Balmaceda debilitó significativamente el poder del Estado central, favoreciendo el surgimiento de una elite parlamentaria que limitó el poder ejecutivo.\n- **Renuncia y suicidio del Presidente Balmaceda (1891)**: Este evento marcó un punto de inflexión en el equilibrio de poder entre el ejecutivo y el legislativo, fortaleciendo el poder del Congreso a expensas del presidente.\n- **Rebelión de Antofagasta (1890)**: Un conflicto laboral en las minas de salitre que destacó las tensões entre la clase trabajadora y las elites empresariales, presionando al Estado para que implementara algunas reformas laborales.\n- **Reformas parlamentarias (1891-1897)**: A raíz de la Guerra Civil, se implementaron reformas que aumentaron el poder del Congreso, fortaleciendo la sociedad civil en términos de representación política, pero debilitando el poder ejecutivo del presidente.\n- **Tratado de límites con Argentina (1899, negociaciones iniciadas en 1897)**: Aunque el tratado fue firmado en 1899, las negociaciones en 1897 marcaron un avance en la política exterior y la consolidación territorial del Estado, fortaleciéndolo en el plano internacional.",
    "1898-1907": "### Tendencias:\n\n- **Desarrollo económico y crecimiento de las ciudades**: Durante este periodo, Chile experimentó un crecimiento económico significativo, especialmente en Santiago y Valparaíso, impulsado por el comercio y la producción minera. Esto fortaleció al Estado al aumentar los ingresos fiscales y la capacidad de inversión en infraestructura, pero también fortaleció a la sociedad civil al generar una clase media más activa y demandante de servicios públicos.\n- **Expansión del sistema educativo**: Se produjo una expansión gradual del sistema educativo, con un énfasis en la educación primaria. Esto fortaleció a la sociedad civil al elevar la alfabetización y la conciencia cívica, lo que eventualmente pudo generar presión para reformas políticas y sociales.\n- **Consolidación del parlamentarismo**: Aunque el parlamentarismo ya estaba en vigor desde 1891, este período vio una consolidación gradual del poder del Congreso, a expensas del poder presidencial. Esto debilitó al Estado centralizado, pero fortaleció a las élites políticas y a la sociedad civil al permitir una mayor participación en el proceso político.\n- **Desarrollo de los sindicatos obreros**: El crecimiento de la industria y el comercio llevó a la formación y expansión de sindicatos obreros. Esto fortaleció a la sociedad civil al dar voz a los trabajadores y promover la defensa de sus derechos, aunque inicialmente generó conflictos con el Estado.\n\n### Acontecimientos:\n\n- **Toma de Santiago por los militares (1891)**: Aunque esta crisis política ocurrió antes del período mencionado, sus efectos continuaron resonando. La toma de Santiago por parte de los militares, que derrocó al presidente Balmaceda, dejó un vacío de poder que se consolidó en el parlamentarismo. Esto debilitó al Estado centralizado y fortaleció a las élites políticas y a la sociedad civil.\n- **Muerte del presidente Pedro Montt (1906)**: La repentina muerte del presidente Pedro Montt en 1906 generó una crisis política, ya que el sucesor, Germán Riesco, asumió la presidencia en medio de tensiones políticas. Esto debilitó temporalmente al Estado, pero también fortaleció la capacidad de la sociedad civil y los partidos políticos para negociar el poder.\n- **Terremoto de Valparaíso (1906)**: El terremoto de Valparaíso en 1906 fue un evento devastador que requirió una respuesta urgente del Estado. La reconstrucción y la ayuda internacional fortalecieron al Estado al demostrar su capacidad de respuesta, pero también fortaleció a la sociedad civil al promover la solidaridad y la cooperación ciudadana.\n- **Huelga de Tarapacá (1907)**: La huelga de los trabajadores salitreros en Tarapacá en 1907 fue un evento crucial que marcó el inicio de un movimiento obrero más organizado. La represión violenta por parte del Estado fortaleció a la sociedad civil al dar mayor visibilidad a los derechos de los trabajadores y a las demandas sociales.",
    "1908-1917": "### Tendencias:\n\n- **Desarrollo económico y crecimiento del mercado interno**:\n  - **Descripción**: Durante este período, Chile experimentó un crecimiento económico sostenido, impulsado por la explotación del salitre y la expansión de la minería del cobre. Esto llevó a un aumento en el comercio interno y la industrialización incipiente.\n  - **Efecto**: Fortaleció al Estado al aumentar los ingresos fiscales, pero también fortaleció a la sociedad civil al generar una clase media incipiente y sindicatos más fuertes.\n\n- **Asentamiento y expansión de la clase trabajadora**:\n  - **Descripción**: La industrialización y la explotación minera condujeron a la migración interna, aumentando la población urbana y la clase trabajadora en ciudades como Santiago y Valparaíso.\n  - **Efecto**: Debilitó al Estado al generar tensiones sociales y demandas laborales, pero fortaleció a la sociedad civil al formar una base sólida para movimientos sindicales y políticos de izquierda.\n\n- **Expansión de la educación y la cultura cívica**:\n  - **Descripción**: Se implementaron reformas educativas que aumentaron la escolarización y el acceso a la educación, fomentando un mayor compromiso cívico y político.\n  - **Efecto**: Fortaleció a la sociedad civil al educar a una población más crítica y participativa, pero también fortaleció al Estado al mejorar la calidad de la mano de obra y la gobernabilidad.\n\n- **Desarrollo de la infraestructura**:\n  - **Descripción**: Se construyeron redes de ferrocarriles, carreteras y sistemas de telecomunicación, facilitando la conectividad y el comercio interno.\n  - **Efecto**: Fortaleció al Estado al mejorar la capacidad de gobernanza y control territorial, y también fortaleció a la sociedad civil al facilitar el movimiento y la comunicación.\n\n### Acontecimientos:\n\n- **Huelga general de 1907**:\n  - **Descripción**: Aunque ocurrió en 1907, sus efectos se sintieron fuertemente en 1908-1917, especialmente en el fortalecimiento de los sindicatos y la conciencia obrera.\n  - **Efecto**: Debilitó al Estado al exponer sus limitaciones para manejar conflictos laborales, pero fortaleció a la sociedad civil al unir a los trabajadores y formar organizaciones sindicales más sólidas.\n\n- **Terremoto de 1906 en Valparaíso**:\n  - **Descripción**: Este terremoto causó grandes daños y miles de muertes, lo que llevó a un esfuerzo nacional de reconstrucción.\n  - **Efecto**: Debilitó al Estado inicialmente por la crisis y la necesidad de recursos, pero fortaleció a la sociedad civil al fomentar la solidaridad y el trabajo comunitario en la reconstrucción.\n\n- **Elección presidencial de 1910**:\n  - **Descripción**: Elección de Ramón Barros Luco, quien enfrentó desafíos laborales y hizo esfuerzos para modernizar el país.\n  - **Efecto**: Fortaleció al Estado al implementar algunas reformas, pero también fortaleció a la sociedad civil al respaldar a los trabajadores y a los sindicatos en sus demandas.\n\n- **Fundación del Partido Socialista de Chile en 1912**:\n  - **Descripción**: Se formó el Partido Socialista, que se convirtió en una fuerza política importante, defendiendo los derechos de los trabajadores y la reforma social.\n  - **Efecto**: Fortaleció a la sociedad civil al proporcionar una voz política organizada a los trabajadores y a la izquierda, pero también desafió al Estado al aumentar la presión política y social.\n\n- **Revolta de la Escuadra en 1913**:\n  - **Descripción**: Una rebelión naval en Talcahuano que se extendió a otros puertos y fue sofocada con violencia.\n  - **Efecto**: Debilitó al Estado al revelar las divisiones y las tensiones dentro de las fuerzas armadas, pero fortaleció a la sociedad civil al aumentar la conciencia de la necesidad de reformas y justicia social.",
    "1918-1927": "**Tendencias:**\n\n- **Crecimiento sindical y movimiento obrero:** A lo largo de la década, se observó un incremento en la organización sindical y en la actividad del movimiento obrero. Esto fortaleció a la sociedad civil al permitir una mayor capacidad de negociación y protesta, pero también planteó desafíos al poder del Estado en términos de gestión de conflictos laborales y mantención del orden.\n- **Debilitamiento de la oligarquía tradicional:** La economía chilena comenzó a diversificarse, y la importancia relativa de la aristocracia terrateniente disminuyó. Este proceso gradual debilitó el poder tradicional de la elite, pero también creó nuevas tensiones políticas y sociales.\n- **Expansión del sistema educativo:** Durante este período, hubo un esfuerzo por expandir y mejorar el sistema educativo, lo que fortaleció la capacidad de la sociedad civil para organizarse y participar en la política. Sin embargo, también aumentó la demanda de una mayor acción estatal en áreas como la salud y el bienestar social.\n- **Crecimiento de la población urbana:** La migración hacia las ciudades aumentó, lo que llevar a un aumento en la demanda de servicios públicos y de infraestructura. Esto puso presión sobre el Estado para mejorar la gobernanza urbana, pero también fortaleció a la sociedad civil al concentrar a más personas en espacios con mayor potencial para la organización.\n\n**Acontecimientos:**\n\n- **Huelga de los mineros de Iquique (1919):** Esta huelga fue un punto pivotal en la historia laboral de Chile, marcando un aumento significativo en la organización y protesta obrera. Fortaleció a la sociedad civil, pero también generó una crisis que el Estado tuvo que manejar, poniendo de manifiesto las limitaciones de su capacidad de respuesta.\n- **Fundación del Partido Comunista de Chile (1922):** La formación del Partido Comunista introdujo una nueva fuerza política que desafió el status quo y aumentó la polarización política. Fortaleció a la sociedad civil al proporcionar una plataforma para la voz del trabajador, pero también generó tensiones con el Estado y otras fuerzas políticas.\n- **Elección de Arturo Alessandri Palma (1920):** La elección de Alessandri como presidente representó un cambio significativo en la política chilena, marcando el fin del dominio de las elites tradicionales. Su gobierno promovió reformas sociales y económicas que fortalecieron el rol del Estado en la provisión de servicios públicos, pero también enfrentó resistencia de la oligarquía.\n- **Revolución Constitucional de 1924:** Esta revolución, liderada por Carlos Ibáñez del Campo, resultó en la suspensión de la Constitución y el establecimiento de un gobierno militar. Fortaleció temporalmente el poder del Estado al centralizar el control, pero también debilitó las instituciones democráticas y generó desconfianza en la sociedad civil.\n- **Ejecución de Salvador Allende como capitán del Ejército (1927):** En 1927, Salvador Allende, quien más tarde se convertiría en un líder político importante, fue ejecutado en el marco de un levantamiento militar. Este evento fue un punto de inflexión en la relación entre el Estado y la sociedad civil, fortaleciendo el miedo y la desconfianza hacia el poder militar y el Estado.",
    "1928-1937": "### Tendencias:\n\n- **Fortalecimiento del Estado (Económico)**:  \n  - **Industrialización y protección comercial**: Durante este período, Chile implementó políticas proteccionistas y promovió la industrialización, lo que fortaleció el papel del Estado en la economía.\n  - **Crecimiento de la burocracia estatal**: La administración pública se expandió y se profesionalizó, lo que aumentó la capacidad del Estado para regular y gestionar asuntos públicos.\n\n- **Movimiento obrero y sindical (Social)**:  \n  - **Fortalecimiento de sindicatos y partidos políticos de izquierda**: El aumento de la conciencia de clase y la organización sindical, especialmente en la minería y la industria, fortaleció la sociedad civil y presionó al Estado para que implementara reformas laborales y sociales.\n  - **Crecimiento de la población urbana**: La urbanización acelerada durante este período llevó a una mayor concentración de trabajadores en las ciudades, lo que facilitó la organización y el activismo social.\n\n- **Instabilidad política (Política)**:  \n  - **Cambio de régimen político**: La transición de un sistema parlamentario a un sistema presidencialista en 1925, aunque gradual, generó tensión y debate sobre el papel del Estado y la sociedad civil en la gobernanza.\n  - **Débil cultura democrática**: La falta de tradición democrática y la presencia de golpes militares (como el de 1924) debilitaron la legitimidad del Estado y la confianza de la sociedad civil en las instituciones.\n\n### Acontecimientos:\n\n- **1928**:  \n  - **Elección de Carlos Ibáñez del Campo (Fortalecimiento del Estado)**: Su victoria electoral representó un giro hacia un gobierno más autoritario y centralizado, lo que fortaleció el poder del Estado pero debilitó la participación de la sociedad civil.\n  - **Inauguración del Palacio de La Moneda (Fortalecimiento del Estado)**: Este evento simbolizó la consolidación del poder presidencial y la centralización del gobierno.\n\n- **1929**:  \n  - **Crisis económica mundial (Debilitamiento del Estado y la sociedad)**: El estallido de la Gran Depresión impactó duramente a Chile, causando una caída en los precios del cobre y aumentando el desempleo, lo que debilitó tanto al Estado como a la sociedad civil.\n\n- **1931**:  \n  - **Renuncia de Carlos Ibáñez del Campo (Debilitamiento del Estado)**: La renuncia de Ibáñez en medio de la crisis económica y social llevó a un período de inestabilidad política, debilitando la autoridad del Estado.\n\n- **1932**:  \n  - **Golpe de Estado de 1932 (Debilitamiento del Estado)**: El breve gobierno de la Junta de Gobierno y la posterior proclamación de la República de Chile Central debilitaron la legitimidad del Estado y aumentaron la desconfianza en las instituciones.\n\n- **1932-1938**:  \n  - **Gobierno de Arturo Alessandri (Fortalecimiento del Estado)**: Alessandri implementó reformas económicas y sociales que incrementaron la capacidad del Estado para intervenir en la economía y en la vida social, aunque también generaron resistencia en ciertos sectores de la sociedad civil.\n\n- **1934**:  \n  - **Ley de Defensa de la Democracia (Fortalecimiento del Estado)**: Esta ley permitió al gobierno perseguir a grupos políticos considerados extremistas, lo que fortaleció el control del Estado pero limitó la libertad de expresión y la participación ciudadana.\n\n- **1936**:  \n  - **Formación de la Alianza Popular Agraria (Fortalecimiento de la sociedad civil)**: La formación de este frente político de izquierda, que incluía a sindicatos y partidos socialistas, fortaleció la organización y la voz de la sociedad civil en la política nacional.\n\n- **1937**:  \n  - **Estallido de la Huelga de los Mineros (Fortalecimiento de la sociedad civil)**: La huelga de los mineros en Chañarcillo y El Salvador demostró la fuerza de los movimientos obreros y la capacidad de la sociedad civil para presionar al Estado por mejoras laborales y sociales.\n\nEstas tendencias y acontecimientos muestran un complejo interjuego entre el fortalecimiento y el debilitamiento del poder del Estado y de la sociedad civil en Chile durante 1928-1937.",
    "1938-1947": "### Tendencias:\n\n- **Fortalecimiento de los sindicatos y movimientos obreros (1938-1947)**: Durante este período, los sindicatos y movimientos obreros ganaron fuerza, lo que fortaleció la sociedad civil. Las leyes laborales progresistas impulsadas por el Frente Popular en 1938, como la Ley de Contratación Colectiva, contribuyeron a este fortalecimiento. **Fortaleció a la sociedad**.\n\n- **Desarrollo industrial y crecimiento económico (1938-1947)**: El período vio un aumento significativo en la industrialización, particularmente en la minería y la manufacturing. Este crecimiento económico fortaleció el poder del Estado mediante el aumento de los ingresos fiscales, pero también generó un mayor empoderamiento de la clase trabajadora. **Fortaleció al Estado y a la sociedad**.\n\n- **Expansión de la educación pública (1938-1947)**: El gobierno del Frente Popular y sus sucesores continuaron expandiendo la educación pública, lo que contribuyó a la formación de una sociedad más educada y crítica. **Fortaleció a la sociedad**.\n\n- **Consolidación del Partido Comunista chileno (1938-1947)**: El Partido Comunista chileno se consolidó como una fuerza política importante, influenciando tanto el gobierno como los movimientos sociales. **Fortaleció a la sociedad**.\n\n### Acontecimientos:\n\n- **Elección de Pedro Aguirre Cerda (1938)**: La elección de Pedro Aguirre Cerda, quien lideraba el Frente Popular, representó un cambio significativo en la política chilena. Su gobierno implementó reformas sociales y laborales que fortalecieron a la sociedad civil. **Fortaleció a la sociedad**.\n\n- **Ley de Contratación Colectiva (1939)**: Esta ley permitió la formación de sindicatos y la negociación colectiva, aumentando el poder de los trabajadores. **Fortaleció a la sociedad**.\n\n- **Muerte de Pedro Aguirte Cerda y transición del poder (1941)**: La muerte repentina de Aguirre Cerda creó un vacío de poder que fue llenado por Juan Antonio Ríos. Este cambio tuvo implicaciones en la continuidad de las políticas progresistas. **Neutro, pero con impacto en la estabilidad política**.\n\n- **Entrada de Chile a la Segunda Guerra Mundial (1941)**: Chile declaró la guerra a las Potencias del Eje en 1941, lo que llevó a medidas de control estatal y movilización de recursos. **Fortaleció al Estado**.\n\n- **Elección de Gabriel González Videla (1946)**: La elección de González Videla, inicialmente aliado con los comunistas, pero posteriormente enfrentado a ellos, marcó un cambio en las relaciones entre el Estado y la sociedad civil. **Fortaleció al Estado, debilitó a la sociedad (especialmente al PCCh)**.\n\n- **Ley de Defensa Permanente de la Democracia (Ley Maldita) (1948)**: Aunque aprobada en 1948, los primeros pasos para su implementación se dieron en 1947, prohibiendo el Partido Comunista y restringiendo derechos civiles. **Fortaleció al Estado, debilitó a la sociedad**.",
    "1948-1957": "Claro, a continuación se presentan las tendencias y acontecimientos significativos en Chile durante el período 1948-1957, analizados a través del marco de Daron Acemoğlu y James A. Robinson en \"The Narrow Corridor: States, Societies, and the Fate of Liberty\".\n\n### Tendencias:\n- **Crecimiento Económico y Desarrollo Industrial**:\n  - **Impacto**: Fortaleció al Estado al incrementar los ingresos fiscales y la capacidad de inversión en infraestructura. Fortaleció a la sociedad civil al generar más empleo y mejoras en el nivel de vida.\n- **Expansión de la Educación Pública**:\n  - **Impacto**: Fortaleció a la sociedad civil al aumentar la alfabetización y la formación de una clase media más educada, lo que llevó a una mayor participación cívica y demanda de servicios públicos. Fortaleció al Estado al mejorar la base educativa y productiva.\n- **Urbanización**:\n  - **Impacto**: Fortaleció a la sociedad civil al concentrar a las personas en ciudades, donde el acceso a servicios y la organización colectiva eran más fáciles. Aumentó la demanda de servicios públicos y sinergias económicas. Fortaleció al Estado al crear nuevas necesidades de gobernanza y planeación urbana.\n- **Conglomeración de Sindicatos y Movimientos Obreros**:\n  - **Impacto**: Fortaleció a la sociedad civil al consolidar la voz de los trabajadores y su capacidad de negociación. Simplificó el diálogo entre el Estado y los sindicatos, lo que pudo fortalecer al Estado en términos de gestión laboral.\n\n### Acontecimientos:\n- **Prohibición del Partido Comunista (1948)**:\n  - **Impacto**: Debilitó a la sociedad civil al restringir la participación política de un importante grupo de acting. Fortaleció al Estado al reducir la oposición política y la agitación social, pero a costa de la libertad de expresión y asociación.\n- **Elección de Gabriel González Videla (1946) y su Segundo Mandato (1952-1958)**:\n  - **Impacto**: Fortaleció al Estado al proporcionar continuidad y estabilidad gubernamental. Debilitó parcialmente a la sociedad civil al limitar el espacio para la oposición y la crítica, especialmente después de la prohibición del Partido Comunista.\n- **Plan de Estabilización Económica (1954-1955)**:\n  - **Impacto**: Fortaleció al Estado al permitirle controlar mejor la inflación y estabilizar la economía. Fortaleció a la sociedad civil al mejorar las condiciones económicas y la confianza en la gestión estatal.\n- **Ley de Asociaciones Profesionales (1957)**:\n  - **Impacto**: Fortaleció a la sociedad civil al facilitar la formación y operación de sindicatos y otras organizaciones profesionales. Fortaleció al Estado al regular y legitimar estas organizaciones, mejorando el diálogo y la cooperación entre el gobierno y los trabajadores.\n\nEstas tendencias y acontecimientos muestran cómo el equilibrio entre el poder del Estado y la sociedad civil en Chile durante 1948-1957 fue complejo y dinámico, con momentos de fortalecimiento y debilitamiento mutuo.",
    "1958-1967": "Tendencias:\n- **Crecimiento de la participación política**: Durante la década, aumentó la participación política de los sectores populares, lo que fortaleció la sociedad civil pero presionó al Estado a responder a demandas sociales.\n- **Desarrollo del sector secundario**: El crecimiento industrial, impulsado por políticas de sustitución de importaciones, fortaleció al Estado al aumentar los ingresos fiscales pero también expandió la clase obrera, fortaleciendo a la sociedad civil.\n- **Urbanización**: El desplazamiento de la población rural a las ciudades continuó, lo que aumentó la complejidad de la gestión urbana y los servicios públicos, desafiando al Estado pero creando nuevas bases de poder para la sociedad civil.\n- **Expansión educativa**: El aumento en la matrícula escolar y la apertura de nuevas instituciones educativas fortaleció a la sociedad civil al empoderar a las nuevas generaciones, pero también aumentó la demanda de educación de calidad, presionando al Estado.\n- **Desarrollo del sindicalismo**: El fortalecimiento de los sindicatos y las organizaciones laborales incrementó la capacidad de la sociedad civil para negociar con el Estado y las empresas, equilibrando el poder pero también generando tensiones.\n\nAcontecimientos:\n- **Elección presidencial de 1958**: La elección de Jorge Alessandri Rodríguez marcó un punto de inflexión en la política chilena, al rechazarse un candidato de izquierda (Salvador Allende) y optarse por un candidato de centro-derecha, lo que fortaleció temporalmente al Estado pero también alimentó las aspiraciones políticas de la izquierda.\n- **Terremoto de Valdivia (1960)**: El terremoto más fuerte registrado en la historia causó devastación y obligó al Estado a movilizarse rápidamente en labores de rescate y reconstrucción, mostrando tanto la capacidad de respuesta estatal como la solidaridad de la sociedad civil.\n- **Reforma agraria de 1962**: La ley de reforma agraria impulsada por el gobierno de Jorge Alessandri Rodríguez comenzó a redistribuir la tierra, lo que fortaleció a la sociedad civil al empoderar a los campesinos, pero también generó resistencia de los sectores más conservadores.\n- **Elección presidencial de 1964**: La elección de Eduardo Frei Montalva, candidato de la Democracia Cristiana, representó un giro hacia políticas más progresistas, fortaleciendo al Estado en su papel de implementar reformas sociales y económicas, pero también aumentando la participación y las expectativas de la sociedad civil.\n- **Decreto 3.000 (1967)**: La promulgación del decreto que permitió la sindicalización de los trabajadores del Estado fortaleció a la sociedad civil al expandir los derechos laborales, pero también aumentó la presión sobre el Estado para negociar con estos nuevos grupos.",
    "1968-1977": "**Tendencias:**\n\n- **Aumento de la participación política y movimientos sociales:** Durante este período, se observó un crecimiento en la participación de los grupos sociales, sindicatos y organizaciones de base en la política. Fortaleció a la sociedad civil.\n- **Política económica del gobierno de Allende:** El gobierno de Salvador Allende implementó políticas socialistas, incluyendo nacionalizaciones y reformas agrarias. Fortaleció al Estado, pero debilitó a ciertos sectores de la sociedad civil, especialmente a la burguesía y a los sectores más conservadores.\n- **Conflictos económicos y sociales:** La implementación de políticas socialistas generó tensiones y conflictos con los sectores empresariales y conservadores, lo que llevó a una creciente polarización. Debilitó tanto al Estado como a la sociedad civil.\n- **Desarrollo de la infraestructura y servicios públicos:** Se observó un incremento en la inversión en infraestructura y servicios sociales, como educación y salud. Fortaleció al Estado y, en cierta medida, a la sociedad civil.\n- **Crecimiento demográfico y urbanización:** La población urbana creció significativamente, lo que aumentó la presión sobre los servicios y recursos del Estado. Debilitó al Estado al aumentar la demanda de servicios.\n\n**Acontecimientos:**\n\n- **Elección de Salvador Allende en 1970:** La victoria de Salvador Allende en las elecciones presidenciales de 1970 marcó un punto de inflexión en la política chilena, llevando al país por un camino de reformas socialistas. Fortaleció al Estado, pero polarizó la sociedad civil.\n- **Nacionalización de la industria del cobre en 1971:** El gobierno de Allende nacionalizó la industria del cobre, que era propiedad principalmente de empresas estadounidenses. Fortaleció al Estado, pero generó conflictos internacionales y internos.\n- **Golpe de Estado de 1973:** El golpe de Estado liderado por Augusto Pinochet el 11 de septiembre de 1973 derrocó al gobierno de Allende. Debilitó al Estado democrático y fortaleció a las fuerzas militares, mientras que debilitó significativamente a la sociedad civil.\n- **Declaración de estado de sitio en 1973:** Inmediatamente después del golpe, se declaró el estado de sitio, lo que otorgó amplios poderes a las fuerzas militares. Fortaleció al Estado autoritario y debilitó a la sociedad civil.\n- **Implementación de políticas neoliberales por el régimen de Pinochet:** A partir de 1975, el régimen de Pinochet comenzó a implementar políticas neoliberales, que incluyeron la privatización de empresas estatales y la reducción del gasto social. Fortaleció al Estado en términos de control económico, pero debilitó a la sociedad civil y aumentó la desigualdad.",
    "1978-1987": "**Tendencias:**\n\n- **Austeridad y Reformas Económicas Neoliberales (1978-1987):** La implementación de políticas económicas neoliberales, impulsadas por el gobierno de Augusto Pinochet y los \"Chicago Boys,\" fortaleció el poder del Estado en el ámbito económico, pero debilitó la capacidad de la sociedad civil para influir en las decisiones económicas. Estas reformas incluyeron la privatización de empresas estatales, reducción del gasto público y apertura al mercado internacional.\n- **Crecimiento de la Oposición Política:** A pesar de la represión, se observó un crecimiento gradual de movimientos y partidos de oposición. Este fenómeno fortaleció la sociedad civil, aunque el Estado mantuvo un fuerte control represivo.\n- **Urbanización y Cambios Sociales:** El flujo continuo de población rural a las ciudades generó cambios demográficos y sociales que, a largo plazo, incrementaron la demanda de servicios públicos y derechos civiles, fortaleciendo la sociedad civil y presionando al Estado para que respondiera a estas demandas.\n- **Desigualdad Económica y Social:** La creciente desigualdad económica y social, resultado de las políticas neoliberales, fortaleció el poder del Estado en términos económicos, pero debilitó la cohesión social y el bienestar de amplios sectores de la población, lo que a su vez fortaleció la resistencia y la movilización social.\n\n**Acontecimientos:**\n\n- **Revolución de los Ollas Comunes (1983):** Las protestas populares, especialmente las \"ollas comunes\" en barrios pobres, fueron una respuesta directa a la crisis económica y la alta inflación. Estas protestas debilitaron el poder del Estado al mostrar la descontento social y la incapacidad del gobierno para resolver los problemas económicos.\n- **Golpe de Estado Fallido (1986):** El intento de asesinato de Pinochet en 1986, conocido como el \"Golpe de Estado Fallido,\" fortaleció temporalmente el poder del Estado al permitirle intensificar la represión y consolidar su control. Sin embargo, también generó mayor descontento y oposición dentro de la sociedad.\n- **Constitución de 1980:** La adopción de una nueva constitución, que estableció un marco legal para la transición a la democracia, fortaleció el poder del Estado al institucionalizar su autoridad. Sin embargo, esta constitución también marcó el inicio de un proceso de negociación y movilización política que fortalecería gradualmente a la sociedad civil.\n- **Huelga de Funcionarios Públicos (1983):** La huelga de funcionarios públicos en 1983 fue un evento crucial que mostró la resistencia interna al régimen, debilitando el control del Estado sobre los sectores laborales y fortaleciendo la organización y la movilización de la sociedad civil.\n- **Marchas y Manifestaciones de 1983-1986:** Las masivas marchas y manifestaciones contra el régimen de Pinochet, especialmente en 1983 y 1986, debilitaron significativamente la legitimidad del Estado y fortalecieron la cohesión y la organización de la sociedad civil, sentando las bases para la futura transición a la democracia.",
    "1988-1997": "**Tendencias:**\n\n- **Transición democrática gradual (1988-1990):** El proceso de transición de la dictadura militar hacia una democracia representativa fortaleció la sociedad civil al devolverle derechos políticos, pero inicialmente debilitó al Estado debido a las limitaciones impuestas por la Constitución de 1980.\n- **Consolidación de instituciones democráticas (1990-1997):** La formación de instituciones democráticas, como el Congreso y la Corte Suprema, fortaleció la estructura estatal y la sociedad civil, aunque el poder de los militares y las instituciones de la dictadura (como las designaciones senatoriales) limitaron completamente el poder del Estado.\n- **Crecimiento económico y estabilidad macroeconómica:** El modelo económico heredado de la dictadura, basado en la apertura comercial y la privatización, continuó durante los gobiernos de la Concertación, lo que fortaleció el poder del Estado a través de la estabilidad y el crecimiento económico, pero también benefició a la sociedad civil con mejores condiciones de vida.\n- **Fortalecimiento de organizaciones de la sociedad civil:** El regreso a la democracia incentivó la formación y el fortalecimiento de organizaciones no gubernamentales (ONGs), sindicatos y movimientos sociales, lo que fortaleció notablemente a la sociedad civil.\n- **Participación electoral y movilización social:** El aumento gradual de la participación electoral y la movilización social en temas como derechos humanos y justicia social fortaleció la sociedad civil, pero también incrementó la presión sobre el Estado para que respondiera a sus demandas.\n\n**Acontecimientos:**\n\n- **Referéndum de 1988:** La victoria del \"No\" en el referéndum para terminar la dictadura militar de Augusto Pinochet marcó un hito en la transición democrática, debilitando significativamente el poder del Estado bajo el régimen militar y fortaleciendo a la sociedad civil.\n- **Elecciones presidenciales de 1989:** La elección de Patricio Aylwin como primer presidente democráticamente electo tras la dictadura marcó el comienzo formal del retorno a la democracia, fortaleciendo al Estado y a la sociedad civil.\n- **Caso(Filter-Gate, 1993):** La revelación del caso Filter-Gate, que involucraba el financiamiento ilegal de campañas políticas por parte de empresas, debilitó la imagen del gobierno de Aylwin y generó desencanto en la sociedad civil, aunque también impulsó la demanda de reformas políticas.\n- **Investigación de crímenes de la dictadura:** La apertura de investigaciones sobre violaciones de derechos humanos durante la dictadura, como el caso de los detenidos-desaparecidos, fortaleció la sociedad civil y generó presión sobre el Estado para rendir cuentas.\n- **Aprobación de la Ley de Divorcio (1994):** La aprobación de la Ley de Divorcio, una reforma social importante, fortaleció tanto al Estado como a la sociedad civil al reconocer y proteger los derechos individuales y familiares.\n- **Reformas constitucionales (1997):** Las reformas constitucionales que limitaron el poder de los designados senatoriales y otorgaron al Congreso más control sobre el presupuesto y las leyes fortalecieron la democracia y el poder del Estado, al mismo tiempo que reforzaron la confianza de la sociedad civil en las instituciones.",
    "1998-2007": "**Tendencias:**\n\n- **Fortalecimiento del aparato estatal post-dictadura:** Durante este periodo, Chile continuó el proceso de construcción y consolidación de instituciones democráticas después del fin de la dictadura de Pinochet en 1990. El Estado fortaleció sus capacidades en áreas como la educación, la salud y la protección social. (Fortaleció al Estado)\n- **Crecimiento económico sostenido:** Chile experimentó un crecimiento económico significativo, respaldado por políticas macroeconómicas estables y la apertura de mercados. Esto permitió al Estado aumentar sus ingresos y expandir sus programas sociales. (Fortaleció al Estado y a la sociedad)\n- **Aumento de la participación social:** La sociedad civil se hizo más activa y organizada, con un crecimiento en organizaciones no gubernamentales (ONGs) y movimientos sociales que abordaban temas como derechos humanos, medio ambiente y educación. (Fortaleció a la sociedad)\n- **Descentralización administrativa:** Se implementaron políticas de descentralización que transferían más poder a las regiones, lo que permitió una mayor participación ciudadana en la toma de decisiones locales. (Fortaleció a la sociedad y al Estado)\n- **Democratización de la información:** El acceso a Internet y la expansión de los medios de comunicación contribuyeron a una mayor transparencia y a la formación de una opinión pública más informada. (Fortaleció a la sociedad)\n\n**Acontecimientos:**\n\n- **Cambio de gobierno en 2000:** La elección de Ricardo Lagos como presidente en 2000 marcó la primera vez que un candidato de la Concertación (coalición de partidos de centro-izquierda) reemplazaba a otro, consolidando la transición democrática. (Fortaleció al Estado y a la sociedad)\n- **Juicio a Augusto Pinochet en 2000:** El intento de llevar a Pinochet ante la justicia en Londres y su posterior arresto en Chile marcó un hito en la lucha por la justicia y la memoria. Aunque no fue condenado, este evento fortaleció la sociedad civil y las instituciones judiciales. (Fortaleció a la sociedad)\n- **Caso Banco Santos en 2001:** El escándalo financiero del Banco Santos reveló la corrupción en el sistema bancario y llevó a reformas reguladoras más estrictas. (Debilitó al Estado inicialmente, pero fortaleció las instituciones regulatorias a largo plazo)\n- **Protestas estudiantiles de 2006:** Las manifestaciones lideradas por estudiantes de secundaria y universidad, conocidas como \"El Penguinazo,\" exigieron reformas en el sistema educativo. Estas protestas pusieron presión sobre el gobierno para implementar cambios. (Fortaleció a la sociedad)\n- **Fin del Estado de Emergencia en 2005:** La derogación del Estado de Emergencia, una medida heredada de la dictadura, simbolizó el fin de las restricciones a las libertades civiles y el fortalecimiento del Estado de derecho. (Fortaleció al Estado y a la sociedad)",
    "2008-2017": "### Tendencias:\n\n- **Crecimiento Económico y Estabilidad Macroeconómica**:\n  - **Descripción**: Chile experimentó un crecimiento económico sostenido y una estabilidad macroeconómica durante este período, con tasas de crecimiento del PIB que rondaron el 4-5% anual.\n  - **Efecto**: Fortaleció al Estado al aumentar los recursos fiscales y la capacidad de inversión en políticas sociales y de desarrollo.\n\n- **Expansión de la Educación Superior**:\n  - **Descripción**: Se observó un aumento significativo en la matrícula universitaria, con una mayor participación de sectores de clase media y baja en la educación superior.\n  - **Efecto**: Fortaleció a la sociedad civil al empoderar a más ciudadanos con educación y conocimientos, pero también generó tensiones debido a la deuda estudiantil y la calidad de la educación.\n\n- **Democratización y Fortalecimiento Institucional**:\n  - **Descripción**: Continuación de la consolidación democrática con elecciones libres y justas, y fortalecimiento de instituciones democráticas.\n  - **Efecto**: Fortaleció tanto al Estado como a la sociedad civil al consolidar larule of law y la participación ciudadana.\n\n- **Evolución Demográfica**:\n  - **Descripción**: Envejecimiento de la población y urbanización continua, lo que cambió las dinámicas sociales y laborales.\n  - **Efecto**: Debilitó al Estado en términos de presión sobre los sistemas de salud y pensiones, pero fortaleció a la sociedad civil al promover debates sobre políticas sociales.\n\n### Acontecimientos:\n\n- **Protestas Estudiantiles de 2011**:\n  - **Descripción**: Movilizaciones masivas de estudiantes demandando una educación pública gratuita y de calidad.\n  - **Efecto**: Fortaleció a la sociedad civil al mostrar la capacidad de movilización y presión sobre el gobierno, pero debilitó al Estado al exponer sus limitaciones en la respuesta a las demandas sociales.\n\n- **Elección de Michelle Bachelet (2013)**:\n  - **Descripción**: Retorno de Michelle Bachelet a la presidencia con un programa de reformas progresistas.\n  - **Efecto**: Fortaleció al Estado al implementar reformas en educación, tributarias y laborales, pero también generó desafíos en su ejecución y en la gestión de expectativas sociales.\n\n- **Reformas Tributarias (2014)**:\n  - **Descripción**: Implementación de reformas fiscales para financiar mejoras en la educación y otros servicios públicos.\n  - **Efecto**: Fortaleció al Estado al aumentar los ingresos fiscales y mejorar la distribución del gasto público, pero generó debates sobre su justicia y efectividad.\n\n- **Escándalos de Corrupción (2015-2016)**:\n  - **Descripción**: Revelaciones de casos de corrupción en el sector político y empresarial, destacando el \"Caso Penta\" y el \"Caso Caval\".\n  - **Efecto**: Debilitó al Estado al erosionar la confianza en las instituciones y en los políticos, pero fortaleció a la sociedad civil al impulsar demandas de transparencia y reformas anticorrupción.\n\n- **Fuerza Social de los Movimientos Ciudadanos**:\n  - **Descripción**: Aumento de movimientos ciudadanos que abordan temas como el medio ambiente, derechos de los indígenas y la protección de los recursos naturales.\n  - **Efecto**: Fortaleció a la sociedad civil al promover la participación y la conciencia cívica, pero también generó desafíos de gobernabilidad para el Estado.\n\nEstas tendencias y acontecimientos ilustran cómo el equilibrio de poder entre el Estado y la sociedad civil en Chile ha evolucionado durante el período 2008-2017, mostrando tanto fortalezas como debilidades en ambos frentes.",
    "2018-2027": "### Tendencias:\n\n- **Incremento de la desigualdad económica (2018-2027)**: La desigualdad persistente ha debilitado la percepción de justicia social, generando descontento y movilización social. **Efecto**: Debilita al Estado y fortalece la sociedad civil.\n- **Fortalecimiento de movimientos sociales y organizaciones cívicas (2018-2027)**: La creciente participación de grupos sociales en temas políticos y de derechos ha incrementado la presión sobre el Estado. **Efecto**:Fortalece la sociedad civil y debilita al Estado.\n- **Crecimiento de la población urbana (2018-2027)**: La urbanización ha centralizado la demanda de servicios públicos y ha intensificado las protestas y movilizaciones. **Efecto**: Debilita al Estado y fortalece la sociedad civil.\n- **Expansión de la educación superior (2018-2027)**: El aumento del acceso a la educación ha llevado a una mayor conciencia y demanda de cambios sociales y políticos. **Efecto**: Fortalece la sociedad civil y debilita al Estado.\n- **Transformaciones políticas y legislativas (2018-2027)**: Reformas en áreas como el sistema de pensiones y la educación han modificado el rol del Estado en la vida cotidiana. **Efecto**: Fortalece al Estado y a la sociedad civil.\n\n### Acontecimientos:\n\n- **Estallido Social de 2019**: Las protestas masivas contra la desigualdad y los abusos policiales llevadas a cabo en octubre de 2019 marcaron un punto de inflexión en la relación entre el Estado y la sociedad civil. **Efecto**: Debilita al Estado y fortalece la sociedad civil.\n- **Aprobación del Proceso Constituyente (2020)**: El referendum de 2020 aprobó la creación de una Convención Constitucional, lo que representó un cambio significativo en el marco legal y político del país. **Efecto**: Fortalece la sociedad civil y debilita al Estado.\n- **Elecciones Presidenciales de 2021**: La victoria de Gabriel Boric, un candidato de izquierda, marcó un giro en la política chilena hacia una agenda más progresista y social. **Efecto**: Fortalece al Estado y a la sociedad civil.\n- **Adopción de la Nueva Constitución (2022)**: Aunque el proyecto de nueva constitución fue rechazado en el plebiscito de septiembre de 2022, el proceso demostró el poder de la movilización social y la demanda de cambios estructurales. **Efecto**: Fortalece la sociedad civil y debilita al Estado.\n- **Protestas Ambientales y Sociales en Regiones (2023-2027)**: Movimientos en regiones como Araucanía y el norte del país han intensificado las demandas por derechos indígenas y la protección del medio ambiente, presionando al Estado para tomar acción. **Efecto**: Debilita al Estado y fortalece la sociedad civil."
  },
  "score_prompt": {
    "1818-1827": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nEste es el PRIMER periodo de la trayectoria: 1818-1827. Establezca el punto\nde partida. Estime el poder absoluto de la sociedad civil y del Estado en\nChile durante 1818-1827 usando el baremo anterior. Como no hay periodo\nanterior, informe ambos valores de cambio como 0.0.\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 palabras: el rasgo más definitorio de este periodo)\n- reasoning (string, 1-2 frases que justifiquen los dos valores de poder)",
    "1828-1837": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1828-1837, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1818-1827, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1828-1837:\n**Tendencias:**\n\n- **Fortalecimiento de la oligarquía terrateniente:** Durante este período, la élite terrateniente consolidó su poder económico y político, lo que fortaleció el control del Estado mientras debilitaba la capacidad de la sociedad civil para influir en las decisiones políticas.\n- **Centralización del poder político:** La tendencia hacia la centralización del poder en el gobierno nacional, especialmente a partir de 1830, fortaleció al Estado a expensas de la autonomía local y regional.\n- **Crecimiento económico basado en la exportación de cobre y agricultura:** El aumento de la producción y exportación de cobre y productos agrícolas fortaleció la economía nacional, lo que permitió al Estado incrementar sus recursos fiscales y, por ende, su capacidad de control.\n- **Consolidación del orden conservador:** La influencia creciente de la Iglesia y de los sectores conservadores en la política y la sociedad fortaleció las instituciones estatales, pero limitó las libertades individuales y colectivas, debilitando la sociedad civil.\n\n**Acontecimientos:**\n\n- **Golpe de Estado de 1829:** El derrocamiento del presidente Ramón Freire por parte de los conservadores liderados por Diego Portales debilitó temporalmente al Estado, pero sentó las bases para una mayor centralización del poder en manos del gobierno.\n- **Promulgación de la Constitución de 1833:** Esta constitución, impulsada por Diego Portales, fortaleció significativamente al Estado al centralizar el poder y establecer un sistema político más autoritario, mientras que debilitó las fuerzas liberales y la sociedad civil.\n- **Revolución federalista de 1829-1830:** Los intentos de los federalistas de resistir la centralización del poder fueron derrotados, lo que fortaleció al Estado central y debilitó las aspiraciones de autonomía local.\n- **Alianza entre el Estado y la Iglesia:** La firma de concordatos y acuerdos con la Iglesia en 1830 fortaleció el control del Estado sobre la sociedad, limitando las libertades individuales y fortaleciendo el papel conservador de la Iglesia en la política.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1828-1837\n- state_power (float, 0-10): poder absoluto del Estado al final de 1828-1837\n- society_change (float): cambio de society_power respecto a 1818-1827\n- state_change (float): cambio de state_power respecto a 1818-1827\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1838-1847": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1838-1847, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1828-1837, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1838-1847:\n### Tendencias (1838-1847):\n\n- **Fortalecimiento institucional del Estado**:\n  - **Consolidación del Estado centralizado**: Durante este período, el gobierno chileno, liderado por Manuel Bulnes, fortaleció las instituciones estatales, centralizando el poder y estableciendo una administración más eficiente. Esto fortaleció al Estado.\n  - **Desarrollo de la burocracia estatal**: Se crearon nuevas estructuras administrativas y se profesionalizó la burocracia, lo que permitió una mayor capacidad del Estado para gobernar y ejecutar políticas. Esto fortaleció al Estado.\n\n- **Evolución de la economía nacional**:\n  - **Auge del comercio y la minería**: La economía chilena experimentó un crecimiento significativo, especialmente en el comercio y la explotación minera. Esto generó mayores ingresos fiscales, pero también fortaleció a la sociedad civil al crear una clase comerciante más poderosa. Inicialmente, esto fortaleció al Estado, pero a largo plazo, también fortaleció a la sociedad.\n  - **Crecimiento demográfico y urbano**: La población chilena creció, lo que llevó a una mayor demanda de servicios públicos y a la expansión de las ciudades. Esto creó presiones tanto para fortalecer las instituciones estatales como para que la sociedad civil se organizara más. Fortaleció a ambos, pero especialmente a la sociedad civil.\n\n### Acontecimientos (1838-1847):\n\n- **Guerra del Pacífico (1836-1839)**:\n  - **Fin de la Confederación Perú-Boliviana**: La victoria chilena en esta guerra consolidó la independencia y la soberanía del país, fortaleciendo el poder del Estado. Esto fortaleció al Estado.\n  - **Reconocimiento de la frontera con Bolivia**: El tratado de paz estableció claramente las fronteras con Bolivia, lo que redujo las tensiones internacionales y permitió una mayor estabilidad interna. Esto fortaleció al Estado.\n\n- **Elección de Manuel Bulnes (1841)**:\n  - **Consolidación de la autoridad presidencial**: La elección de Manuel Bulnes como presidente marcó un periodo de estabilidad política y continuidad en la política conservadora. Esto fortaleció al Estado y a las élites políticas conservadoras, pero limitó el poder de la sociedad civil.\n  - **Política de orden y progreso**: Bulnes implementó políticas que buscaban mantener el orden y promover el desarrollo económico, lo que fortaleció las instituciones estatales y la economía, pero también limitó la participación de la sociedad civil en la toma de decisiones políticas. Esto fortaleció al Estado.\n\n- **Reforma constitucional de 1833**:\n  - **Consolidación del poder ejecutivo**: Aunque la reforma constitucional de 1833 fue adoptada antes del período 1838-1847, sus efectos se sintieron durante estos años. La concentración del poder en el presidente fortaleció el Estado a expensas de la sociedad civil. Esto fortaleció al Estado.\n\n- **Fundación de la Universidad de Chile (1842)**:\n  - **Desarrollo educativo y cultural**: La fundación de la Universidad de Chile fue un hito en la educación nacional, lo que tuvo un impacto a largo plazo en el desarrollo intelectual y cultural del país. Aunque inicialmente fortaleció al Estado, a largo plazo, fortaleció a la sociedad civil al educar una generación de líderes y profesionales. Esto fortaleció a ambos, pero más a la sociedad civil a largo plazo.\n\nEstos elementos reflejan cómo el período 1838-1847 fue crucial para el fortalecimiento del Estado chileno, aunque también sentó las bases para un mayor desarrollo de la sociedad civil en el futuro.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1838-1847\n- state_power (float, 0-10): poder absoluto del Estado al final de 1838-1847\n- society_change (float): cambio de society_power respecto a 1828-1837\n- state_change (float): cambio de state_power respecto a 1828-1837\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1848-1857": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1848-1857, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1838-1847, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1848-1857:\nTendencias:\n\n- **Consolidación de las instituciones estatales**: Durante este período, Chile continuó fortaleciendo sus instituciones estatales, incluyendo la administración pública y el sistema judicial. Este proceso fortaleció el poder del Estado.\n- **Desarrollo económico basado en el comercio y la minería**: El comercio y la minería, particularmente del cobre y el salitre, se expandieron, generando ingresos significativos para el Estado y promoviendo el desarrollo económico. Esto fortaleció tanto al Estado como a la sociedad civil al generar empleo y riqueza.\n- **Crecimiento demográfico y urbanización**: El aumento de la población y la expansión de ciudades como Santiago y Valparaíso contribuyó a la expansión de la influencia estatal y al fortalecimiento de las estructuras sociales. Esto fortaleció al Estado al aumentar su base de contribuyentes y a la sociedad civil al expandir las oportunidades económicas y políticas.\n- **Educación y formación de una elite política**: El desarrollo de sistemas educativos y la formación de una elite política más educada y consciente fortaleció tanto al Estado como a la sociedad civil, al mejorar la capacidad de gobernanza y la participación ciudadana.\n\nAcontecimientos:\n\n- **Reelección de Manuel Montt (1851)**: La reelección de Manuel Montt como presidente fortaleció el poder del Estado al consolidar la autoridad central y promover políticas de modernización y desarrollo. Sin embargo, también generó tensiones políticas y aumentó el descontento de la oposición, lo que debilitó la cohesión social.\n- **Revolución de 1851**: A pesar de no ser exitosa, la Revolución de 1851, liderada por Francisco Bilbao y José Victorino Lastarria, marcó un punto de inflexión en la política chilena. Aunque fue reprimida, este evento fortaleció la conciencia social y política de sectores de la sociedad civil, contribuyendo a la consolidación de movimientos de oposición.\n- **Establecimiento del Banco Nacional (1857)**: La creación del Banco Nacional fortaleció las finanzas estatales y el sistema económico, proporcionando un marco más robusto para la gestión de los recursos del país. Esto fortaleció al Estado al mejorar su capacidad de financiamiento y a la sociedad civil al aumentar la confianza en el sistema financiero.\n- **Ley Orgánica de Municipalidades (1852)**: Esta ley fortaleció la autonomía local y la participación ciudadana en la gestión de los asuntos municipales. Aunque fortaleció la sociedad civil al permitir una mayor participación en la toma de decisiones, también consolidó el poder del Estado al establecer un marco legal más claro y estandarizado.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1848-1857\n- state_power (float, 0-10): poder absoluto del Estado al final de 1848-1857\n- society_change (float): cambio de society_power respecto a 1838-1847\n- state_change (float): cambio de state_power respecto a 1838-1847\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1858-1867": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1858-1867, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1848-1857, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1858-1867:\nTendencias:\n- **Descentralización administrativa**: Durante este período, se implementaron medidas para descentralizar la administración del Estado, lo que buscaba acercar el gobierno a las regiones. Esta tendencia fortaleció los poderes locales y debilitó, en cierto sentido, el control central del Estado.\n- **Expansión económica y comercial**: La economía chilena experimentó un crecimiento significativo, especialmente en el sector minero y agrícola. Esto fortaleció a la sociedad civil al generar más empleo y riqueza, pero también demandó una mayor intervención del Estado en la regulación y el fomento económico.\n- **Crecimiento de la población urbana**: La migración interna hacia las ciudades aumentó, lo que llevó a la formación de una clase media más numerosa y activa. Este crecimiento fortaleció la sociedad civil, ya que incrementó la participación ciudadana y la demanda de servicios públicos.\n- **Desarrollo de la infraestructura**: Se llevaron a cabo importantes obras de infraestructura, como la construcción de ferrocarriles y caminos, lo que fortaleció tanto al Estado (mejor conexión y control territorial) como a la sociedad civil (mejor comunicación y transporte).\n\nAcontecimientos:\n- **Adopción de la Constitución de 1857**: Entró en vigor en 1858, reforzando el poder ejecutivo y creando un marco legal más estable. Esto fortaleció al Estado al centralizar el poder político.\n- **Guerra Civil de 1859**: Un conflicto breve pero significativo que enfrentó al gobierno central contra fuerzas opositoras. Aunque inicialmente debilitó al Estado, su rápida resolución fortaleció el poder central y la autoridad gubernamental.\n- **Reforma electoral de 1861**: Se introdujeron cambios en el sistema electoral que ampliaron el sufragio a más ciudadanos. Esto fortaleció a la sociedad civil al aumentar la participación política, pero también requirió del Estado un mayor control y gestión del proceso electoral.\n- **Tratado de 1866 con el Perú**: Acuerdo comercial y político que fortaleció las relaciones internacionales de Chile y estimuló el comercio. Esto beneficio a la sociedad civil al fomentar el crecimiento económico, pero también incrementó la necesidad de un Estado más activo en la política exterior.\n- **Terremoto de 1867**: Un desastre natural que causó grandes daños y loss en la región central de Chile. Este evento debilitó temporalmente al Estado al requerir recursos y esfuerzos para la reconstrucción, pero también fortaleció la sociedad civil al promover la solidaridad y la cooperación entre los ciudadanos.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1858-1867\n- state_power (float, 0-10): poder absoluto del Estado al final de 1858-1867\n- society_change (float): cambio de society_power respecto a 1848-1857\n- state_change (float): cambio de state_power respecto a 1848-1857\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1868-1877": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1868-1877, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1858-1867, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1868-1877:\n### Tendencias:\n\n- **Expansión de la Educación Pública**: Durante este período, el gobierno de Chile impulsó la expansión de la educación pública, lo que contribuyó a una mayor alfabetización y formación de una clase media más educada. **Fortalecimiento de la sociedad**.\n- **Desarrollo de la Infraestructura**: Se realizaron importantes inversiones en la construcción de ferrocarriles y carreteras, lo que facilitó el comercio y la comunicación. **Fortalecimiento del Estado**.\n- **Crecimiento Económico**: La economía chilena experimentó un crecimiento significativo, impulsado por la minería (especialmente el salitre) y la agricultura. **Fortalecimiento del Estado y la sociedad**.\n- **Democratización Política**: Se implementaron reformas políticas que aumentaron la participación ciudadana, aunque de manera limitada. **Fortalecimiento de la sociedad**.\n- **Migración Interna**: Hubo un aumento en la migración interna, con más personas moviéndose desde el campo a las ciudades en busca de mejores oportunidades económicas. **Fortalecimiento de la sociedad**.\n\n### Acontecimientos:\n\n- **Asesinato de Benjamín Vicuña Mackenna (1866, aunque se siente el impacto hasta 1868)**: La muerte de este político y escritor influyente generó una crisis política y social, lo que llevó a un mayor escrutinio de las instituciones estatales. **Debilitamiento del Estado**.\n- **Guerra del Pacífico (Inicios en 1879, pero las tensiones se acumularon durante 1877)**: Las tensiones con Perú y Bolivia se intensificaron, lo que llevó a un mayor fortalecimiento de las fuerzas armadas y a la preparación del Estado para la guerra. **Fortalecimiento del Estado**.\n- **Reformas Educativas de 1870**: Se implementaron reformas en el sistema educativo, incluyendo la creación de nuevas escuelas y la expansión de la educación primaria obligatoria. **Fortalecimiento de la sociedad**.\n- **Revolución de 1871**: Un levantamiento civil contra el gobierno de Federico Errázuriz Zañartu, que aunque fue derrotado, reflejó la creciente descontento social y político. **Debilitamiento del Estado**.\n- **Reelección de Aníbal Pinto (1876)**: La reelección de Aníbal Pinto como presidente, a pesar de la oposición, consolidó el poder del Estado y de las élites políticas. **Fortalecimiento del Estado**.\n\nEstas tendencias y acontecimientos muestran un período de transición en Chile, donde el Estado y la sociedad civil interactuaron de maneras complejas, con momentos de fortalecimiento y debilitamiento en ambos frentes.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1868-1877\n- state_power (float, 0-10): poder absoluto del Estado al final de 1868-1877\n- society_change (float): cambio de society_power respecto a 1858-1867\n- state_change (float): cambio de state_power respecto a 1858-1867\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1878-1887": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1878-1887, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1868-1877, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1878-1887:\n**Tendencias:**\n\n- **Expansión económica y minera:** La economía chilena experimentó un crecimiento significativo, especialmente en el sector minero, con la explotación del salitre en el norte. Esto fortaleció al Estado al aumentar los ingresos fiscales, pero también fortaleció a la sociedad civil al generar empleo y riqueza.\n- **Desarrollo de la infraestructura:** La construcción de ferrocarriles y mejoras en la red de telecomunicaciones facilitó la conectividad y el comercio interno, lo que fortaleció tanto al Estado como a la sociedad civil.\n- **Reformas educativas:** Se implementaron reformas en el sistema educativo, aumentando la alfabetización y el acceso a la educación. Esto fortaleció a la sociedad civil al empoderar a la población con mayores conocimientos y habilidades.\n- **Crecimiento demográfico urbano:** La urbanización y el crecimiento de ciudades como Santiago y Valparaíso cambiaron la estructura social y económica, lo que fortaleció a la sociedad civil al crear nuevas dinámicas de poder y demandas ciudadanas.\n- **Fortalecimiento del ejército:** El aumento en el presupuesto militar y la profesionalización del ejército, en gran medida como respuesta a las necesidades de la Guerra del Pacífico, fortaleció al Estado, pero también generó tensiones con la sociedad civil por los costos y el control del poder.\n\n**Acontecimientos:**\n\n- **Guerra del Pacífico (1879-1883):** Esta guerra contra Perú y Bolivia fortaleció significativamente al Estado al consolidar el control territorial y los recursos mineros del norte, pero también generó tensiones sociales y económicas.\n- **Revolución de 1879-1881:** Esta rebelión, liderada por Benjamín Vicuña Mackenna, contra el presidente Aníbal Pinto, debilitó temporalmente al Estado al crear una crisis política, pero fortaleció a la sociedad civil al dar voz a las demandas de los sectores disidentes.\n- **Elección presidencial de 1886:** La elección de José Manuel Balmaceda como presidente marcó un punto de inflexión, ya que su mandato posterior estaría marcado por tensiones entre el ejecutivo y el legislativo, lo que debilitó al Estado y fortaleció a la sociedad civil al generar un aumento en el activismo político.\n- **Sismos y desastres naturales:** La ocurrencia de varios terremotos y desastres naturales durante este período debilitó tanto al Estado como a la sociedad civil al requerir recursos y atención para la reconstrucción y el auxilio a las víctimas.\n- **Reformas constitucionales de 1878:** Estas reformas, que incluyeron la expropiación de propiedades de la Iglesia y la limitación del poder presidencial, fortalecieron al Estado al centralizar el poder y limitar las influencias externas, pero también generó conflictos con la sociedad civil y la Iglesia.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1878-1887\n- state_power (float, 0-10): poder absoluto del Estado al final de 1878-1887\n- society_change (float): cambio de society_power respecto a 1868-1877\n- state_change (float): cambio de state_power respecto a 1868-1877\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1888-1897": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1888-1897, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1878-1887, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1888-1897:\nTendencias:\n- **Industrialización y expansión económica**: El crecimiento de la industria y el sector minero, particularmente el salitre, fortaleció económicamente al Estado al aumentar los ingresos fiscales y la infraestructura, pero también empoderó a una élite económica que pudiera disputar el poder estatal.\n- **Expansión del sistema educativo**: La inversión en educación pública, aunque limitada, empoderó gradualmente a la sociedad civil al aumentar la alfabetización y el acceso a información, aunque esto fue un proceso lento y no inmediatamente visible.\n- **Crecimiento demográfico y urbanización**: El aumento de la población, especialmente en zonas urbanas, generó demandas sociales más complejas y presiones sobre los servicios estatales, lo que a largo plazo pudo fortalecer la sociedad civil al promover la formación de organizaciones y movimientos sociales.\n- **Desarrollo del sistema legal y judicial**: La consolidación del sistema legal y la independencia del poder judicial fortaleció el Estado al mejorar la gobernanza y la confianza en las instituciones, pero también limitó el poder executivo absoluto.\n\nAcontecimientos:\n- **Guerra Civil de 1891**: El conflicto entre el Congreso y el Presidente Balmaceda debilitó significativamente el poder del Estado central, favoreciendo el surgimiento de una elite parlamentaria que limitó el poder ejecutivo.\n- **Renuncia y suicidio del Presidente Balmaceda (1891)**: Este evento marcó un punto de inflexión en el equilibrio de poder entre el ejecutivo y el legislativo, fortaleciendo el poder del Congreso a expensas del presidente.\n- **Rebelión de Antofagasta (1890)**: Un conflicto laboral en las minas de salitre que destacó las tensões entre la clase trabajadora y las elites empresariales, presionando al Estado para que implementara algunas reformas laborales.\n- **Reformas parlamentarias (1891-1897)**: A raíz de la Guerra Civil, se implementaron reformas que aumentaron el poder del Congreso, fortaleciendo la sociedad civil en términos de representación política, pero debilitando el poder ejecutivo del presidente.\n- **Tratado de límites con Argentina (1899, negociaciones iniciadas en 1897)**: Aunque el tratado fue firmado en 1899, las negociaciones en 1897 marcaron un avance en la política exterior y la consolidación territorial del Estado, fortaleciéndolo en el plano internacional.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1888-1897\n- state_power (float, 0-10): poder absoluto del Estado al final de 1888-1897\n- society_change (float): cambio de society_power respecto a 1878-1887\n- state_change (float): cambio de state_power respecto a 1878-1887\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1898-1907": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1898-1907, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1888-1897, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1898-1907:\n### Tendencias:\n\n- **Desarrollo económico y crecimiento de las ciudades**: Durante este periodo, Chile experimentó un crecimiento económico significativo, especialmente en Santiago y Valparaíso, impulsado por el comercio y la producción minera. Esto fortaleció al Estado al aumentar los ingresos fiscales y la capacidad de inversión en infraestructura, pero también fortaleció a la sociedad civil al generar una clase media más activa y demandante de servicios públicos.\n- **Expansión del sistema educativo**: Se produjo una expansión gradual del sistema educativo, con un énfasis en la educación primaria. Esto fortaleció a la sociedad civil al elevar la alfabetización y la conciencia cívica, lo que eventualmente pudo generar presión para reformas políticas y sociales.\n- **Consolidación del parlamentarismo**: Aunque el parlamentarismo ya estaba en vigor desde 1891, este período vio una consolidación gradual del poder del Congreso, a expensas del poder presidencial. Esto debilitó al Estado centralizado, pero fortaleció a las élites políticas y a la sociedad civil al permitir una mayor participación en el proceso político.\n- **Desarrollo de los sindicatos obreros**: El crecimiento de la industria y el comercio llevó a la formación y expansión de sindicatos obreros. Esto fortaleció a la sociedad civil al dar voz a los trabajadores y promover la defensa de sus derechos, aunque inicialmente generó conflictos con el Estado.\n\n### Acontecimientos:\n\n- **Toma de Santiago por los militares (1891)**: Aunque esta crisis política ocurrió antes del período mencionado, sus efectos continuaron resonando. La toma de Santiago por parte de los militares, que derrocó al presidente Balmaceda, dejó un vacío de poder que se consolidó en el parlamentarismo. Esto debilitó al Estado centralizado y fortaleció a las élites políticas y a la sociedad civil.\n- **Muerte del presidente Pedro Montt (1906)**: La repentina muerte del presidente Pedro Montt en 1906 generó una crisis política, ya que el sucesor, Germán Riesco, asumió la presidencia en medio de tensiones políticas. Esto debilitó temporalmente al Estado, pero también fortaleció la capacidad de la sociedad civil y los partidos políticos para negociar el poder.\n- **Terremoto de Valparaíso (1906)**: El terremoto de Valparaíso en 1906 fue un evento devastador que requirió una respuesta urgente del Estado. La reconstrucción y la ayuda internacional fortalecieron al Estado al demostrar su capacidad de respuesta, pero también fortaleció a la sociedad civil al promover la solidaridad y la cooperación ciudadana.\n- **Huelga de Tarapacá (1907)**: La huelga de los trabajadores salitreros en Tarapacá en 1907 fue un evento crucial que marcó el inicio de un movimiento obrero más organizado. La represión violenta por parte del Estado fortaleció a la sociedad civil al dar mayor visibilidad a los derechos de los trabajadores y a las demandas sociales.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1898-1907\n- state_power (float, 0-10): poder absoluto del Estado al final de 1898-1907\n- society_change (float): cambio de society_power respecto a 1888-1897\n- state_change (float): cambio de state_power respecto a 1888-1897\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1908-1917": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1908-1917, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1898-1907, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1908-1917:\n### Tendencias:\n\n- **Desarrollo económico y crecimiento del mercado interno**:\n  - **Descripción**: Durante este período, Chile experimentó un crecimiento económico sostenido, impulsado por la explotación del salitre y la expansión de la minería del cobre. Esto llevó a un aumento en el comercio interno y la industrialización incipiente.\n  - **Efecto**: Fortaleció al Estado al aumentar los ingresos fiscales, pero también fortaleció a la sociedad civil al generar una clase media incipiente y sindicatos más fuertes.\n\n- **Asentamiento y expansión de la clase trabajadora**:\n  - **Descripción**: La industrialización y la explotación minera condujeron a la migración interna, aumentando la población urbana y la clase trabajadora en ciudades como Santiago y Valparaíso.\n  - **Efecto**: Debilitó al Estado al generar tensiones sociales y demandas laborales, pero fortaleció a la sociedad civil al formar una base sólida para movimientos sindicales y políticos de izquierda.\n\n- **Expansión de la educación y la cultura cívica**:\n  - **Descripción**: Se implementaron reformas educativas que aumentaron la escolarización y el acceso a la educación, fomentando un mayor compromiso cívico y político.\n  - **Efecto**: Fortaleció a la sociedad civil al educar a una población más crítica y participativa, pero también fortaleció al Estado al mejorar la calidad de la mano de obra y la gobernabilidad.\n\n- **Desarrollo de la infraestructura**:\n  - **Descripción**: Se construyeron redes de ferrocarriles, carreteras y sistemas de telecomunicación, facilitando la conectividad y el comercio interno.\n  - **Efecto**: Fortaleció al Estado al mejorar la capacidad de gobernanza y control territorial, y también fortaleció a la sociedad civil al facilitar el movimiento y la comunicación.\n\n### Acontecimientos:\n\n- **Huelga general de 1907**:\n  - **Descripción**: Aunque ocurrió en 1907, sus efectos se sintieron fuertemente en 1908-1917, especialmente en el fortalecimiento de los sindicatos y la conciencia obrera.\n  - **Efecto**: Debilitó al Estado al exponer sus limitaciones para manejar conflictos laborales, pero fortaleció a la sociedad civil al unir a los trabajadores y formar organizaciones sindicales más sólidas.\n\n- **Terremoto de 1906 en Valparaíso**:\n  - **Descripción**: Este terremoto causó grandes daños y miles de muertes, lo que llevó a un esfuerzo nacional de reconstrucción.\n  - **Efecto**: Debilitó al Estado inicialmente por la crisis y la necesidad de recursos, pero fortaleció a la sociedad civil al fomentar la solidaridad y el trabajo comunitario en la reconstrucción.\n\n- **Elección presidencial de 1910**:\n  - **Descripción**: Elección de Ramón Barros Luco, quien enfrentó desafíos laborales y hizo esfuerzos para modernizar el país.\n  - **Efecto**: Fortaleció al Estado al implementar algunas reformas, pero también fortaleció a la sociedad civil al respaldar a los trabajadores y a los sindicatos en sus demandas.\n\n- **Fundación del Partido Socialista de Chile en 1912**:\n  - **Descripción**: Se formó el Partido Socialista, que se convirtió en una fuerza política importante, defendiendo los derechos de los trabajadores y la reforma social.\n  - **Efecto**: Fortaleció a la sociedad civil al proporcionar una voz política organizada a los trabajadores y a la izquierda, pero también desafió al Estado al aumentar la presión política y social.\n\n- **Revolta de la Escuadra en 1913**:\n  - **Descripción**: Una rebelión naval en Talcahuano que se extendió a otros puertos y fue sofocada con violencia.\n  - **Efecto**: Debilitó al Estado al revelar las divisiones y las tensiones dentro de las fuerzas armadas, pero fortaleció a la sociedad civil al aumentar la conciencia de la necesidad de reformas y justicia social.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1908-1917\n- state_power (float, 0-10): poder absoluto del Estado al final de 1908-1917\n- society_change (float): cambio de society_power respecto a 1898-1907\n- state_change (float): cambio de state_power respecto a 1898-1907\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1918-1927": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1918-1927, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1908-1917, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1918-1927:\n**Tendencias:**\n\n- **Crecimiento sindical y movimiento obrero:** A lo largo de la década, se observó un incremento en la organización sindical y en la actividad del movimiento obrero. Esto fortaleció a la sociedad civil al permitir una mayor capacidad de negociación y protesta, pero también planteó desafíos al poder del Estado en términos de gestión de conflictos laborales y mantención del orden.\n- **Debilitamiento de la oligarquía tradicional:** La economía chilena comenzó a diversificarse, y la importancia relativa de la aristocracia terrateniente disminuyó. Este proceso gradual debilitó el poder tradicional de la elite, pero también creó nuevas tensiones políticas y sociales.\n- **Expansión del sistema educativo:** Durante este período, hubo un esfuerzo por expandir y mejorar el sistema educativo, lo que fortaleció la capacidad de la sociedad civil para organizarse y participar en la política. Sin embargo, también aumentó la demanda de una mayor acción estatal en áreas como la salud y el bienestar social.\n- **Crecimiento de la población urbana:** La migración hacia las ciudades aumentó, lo que llevar a un aumento en la demanda de servicios públicos y de infraestructura. Esto puso presión sobre el Estado para mejorar la gobernanza urbana, pero también fortaleció a la sociedad civil al concentrar a más personas en espacios con mayor potencial para la organización.\n\n**Acontecimientos:**\n\n- **Huelga de los mineros de Iquique (1919):** Esta huelga fue un punto pivotal en la historia laboral de Chile, marcando un aumento significativo en la organización y protesta obrera. Fortaleció a la sociedad civil, pero también generó una crisis que el Estado tuvo que manejar, poniendo de manifiesto las limitaciones de su capacidad de respuesta.\n- **Fundación del Partido Comunista de Chile (1922):** La formación del Partido Comunista introdujo una nueva fuerza política que desafió el status quo y aumentó la polarización política. Fortaleció a la sociedad civil al proporcionar una plataforma para la voz del trabajador, pero también generó tensiones con el Estado y otras fuerzas políticas.\n- **Elección de Arturo Alessandri Palma (1920):** La elección de Alessandri como presidente representó un cambio significativo en la política chilena, marcando el fin del dominio de las elites tradicionales. Su gobierno promovió reformas sociales y económicas que fortalecieron el rol del Estado en la provisión de servicios públicos, pero también enfrentó resistencia de la oligarquía.\n- **Revolución Constitucional de 1924:** Esta revolución, liderada por Carlos Ibáñez del Campo, resultó en la suspensión de la Constitución y el establecimiento de un gobierno militar. Fortaleció temporalmente el poder del Estado al centralizar el control, pero también debilitó las instituciones democráticas y generó desconfianza en la sociedad civil.\n- **Ejecución de Salvador Allende como capitán del Ejército (1927):** En 1927, Salvador Allende, quien más tarde se convertiría en un líder político importante, fue ejecutado en el marco de un levantamiento militar. Este evento fue un punto de inflexión en la relación entre el Estado y la sociedad civil, fortaleciendo el miedo y la desconfianza hacia el poder militar y el Estado.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n1908-1917: <8.0, 7.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1918-1927\n- state_power (float, 0-10): poder absoluto del Estado al final de 1918-1927\n- society_change (float): cambio de society_power respecto a 1908-1917\n- state_change (float): cambio de state_power respecto a 1908-1917\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1928-1937": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1928-1937, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1918-1927, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1928-1937:\n### Tendencias:\n\n- **Fortalecimiento del Estado (Económico)**:  \n  - **Industrialización y protección comercial**: Durante este período, Chile implementó políticas proteccionistas y promovió la industrialización, lo que fortaleció el papel del Estado en la economía.\n  - **Crecimiento de la burocracia estatal**: La administración pública se expandió y se profesionalizó, lo que aumentó la capacidad del Estado para regular y gestionar asuntos públicos.\n\n- **Movimiento obrero y sindical (Social)**:  \n  - **Fortalecimiento de sindicatos y partidos políticos de izquierda**: El aumento de la conciencia de clase y la organización sindical, especialmente en la minería y la industria, fortaleció la sociedad civil y presionó al Estado para que implementara reformas laborales y sociales.\n  - **Crecimiento de la población urbana**: La urbanización acelerada durante este período llevó a una mayor concentración de trabajadores en las ciudades, lo que facilitó la organización y el activismo social.\n\n- **Instabilidad política (Política)**:  \n  - **Cambio de régimen político**: La transición de un sistema parlamentario a un sistema presidencialista en 1925, aunque gradual, generó tensión y debate sobre el papel del Estado y la sociedad civil en la gobernanza.\n  - **Débil cultura democrática**: La falta de tradición democrática y la presencia de golpes militares (como el de 1924) debilitaron la legitimidad del Estado y la confianza de la sociedad civil en las instituciones.\n\n### Acontecimientos:\n\n- **1928**:  \n  - **Elección de Carlos Ibáñez del Campo (Fortalecimiento del Estado)**: Su victoria electoral representó un giro hacia un gobierno más autoritario y centralizado, lo que fortaleció el poder del Estado pero debilitó la participación de la sociedad civil.\n  - **Inauguración del Palacio de La Moneda (Fortalecimiento del Estado)**: Este evento simbolizó la consolidación del poder presidencial y la centralización del gobierno.\n\n- **1929**:  \n  - **Crisis económica mundial (Debilitamiento del Estado y la sociedad)**: El estallido de la Gran Depresión impactó duramente a Chile, causando una caída en los precios del cobre y aumentando el desempleo, lo que debilitó tanto al Estado como a la sociedad civil.\n\n- **1931**:  \n  - **Renuncia de Carlos Ibáñez del Campo (Debilitamiento del Estado)**: La renuncia de Ibáñez en medio de la crisis económica y social llevó a un período de inestabilidad política, debilitando la autoridad del Estado.\n\n- **1932**:  \n  - **Golpe de Estado de 1932 (Debilitamiento del Estado)**: El breve gobierno de la Junta de Gobierno y la posterior proclamación de la República de Chile Central debilitaron la legitimidad del Estado y aumentaron la desconfianza en las instituciones.\n\n- **1932-1938**:  \n  - **Gobierno de Arturo Alessandri (Fortalecimiento del Estado)**: Alessandri implementó reformas económicas y sociales que incrementaron la capacidad del Estado para intervenir en la economía y en la vida social, aunque también generaron resistencia en ciertos sectores de la sociedad civil.\n\n- **1934**:  \n  - **Ley de Defensa de la Democracia (Fortalecimiento del Estado)**: Esta ley permitió al gobierno perseguir a grupos políticos considerados extremistas, lo que fortaleció el control del Estado pero limitó la libertad de expresión y la participación ciudadana.\n\n- **1936**:  \n  - **Formación de la Alianza Popular Agraria (Fortalecimiento de la sociedad civil)**: La formación de este frente político de izquierda, que incluía a sindicatos y partidos socialistas, fortaleció la organización y la voz de la sociedad civil en la política nacional.\n\n- **1937**:  \n  - **Estallido de la Huelga de los Mineros (Fortalecimiento de la sociedad civil)**: La huelga de los mineros en Chañarcillo y El Salvador demostró la fuerza de los movimientos obreros y la capacidad de la sociedad civil para presionar al Estado por mejoras laborales y sociales.\n\nEstas tendencias y acontecimientos muestran un complejo interjuego entre el fortalecimiento y el debilitamiento del poder del Estado y de la sociedad civil en Chile durante 1928-1937.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n1908-1917: <8.0, 7.0>\n1918-1927: <8.5, 6.8>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1928-1937\n- state_power (float, 0-10): poder absoluto del Estado al final de 1928-1937\n- society_change (float): cambio de society_power respecto a 1918-1927\n- state_change (float): cambio de state_power respecto a 1918-1927\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1938-1947": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1938-1947, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1928-1937, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1938-1947:\n### Tendencias:\n\n- **Fortalecimiento de los sindicatos y movimientos obreros (1938-1947)**: Durante este período, los sindicatos y movimientos obreros ganaron fuerza, lo que fortaleció la sociedad civil. Las leyes laborales progresistas impulsadas por el Frente Popular en 1938, como la Ley de Contratación Colectiva, contribuyeron a este fortalecimiento. **Fortaleció a la sociedad**.\n\n- **Desarrollo industrial y crecimiento económico (1938-1947)**: El período vio un aumento significativo en la industrialización, particularmente en la minería y la manufacturing. Este crecimiento económico fortaleció el poder del Estado mediante el aumento de los ingresos fiscales, pero también generó un mayor empoderamiento de la clase trabajadora. **Fortaleció al Estado y a la sociedad**.\n\n- **Expansión de la educación pública (1938-1947)**: El gobierno del Frente Popular y sus sucesores continuaron expandiendo la educación pública, lo que contribuyó a la formación de una sociedad más educada y crítica. **Fortaleció a la sociedad**.\n\n- **Consolidación del Partido Comunista chileno (1938-1947)**: El Partido Comunista chileno se consolidó como una fuerza política importante, influenciando tanto el gobierno como los movimientos sociales. **Fortaleció a la sociedad**.\n\n### Acontecimientos:\n\n- **Elección de Pedro Aguirre Cerda (1938)**: La elección de Pedro Aguirre Cerda, quien lideraba el Frente Popular, representó un cambio significativo en la política chilena. Su gobierno implementó reformas sociales y laborales que fortalecieron a la sociedad civil. **Fortaleció a la sociedad**.\n\n- **Ley de Contratación Colectiva (1939)**: Esta ley permitió la formación de sindicatos y la negociación colectiva, aumentando el poder de los trabajadores. **Fortaleció a la sociedad**.\n\n- **Muerte de Pedro Aguirte Cerda y transición del poder (1941)**: La muerte repentina de Aguirre Cerda creó un vacío de poder que fue llenado por Juan Antonio Ríos. Este cambio tuvo implicaciones en la continuidad de las políticas progresistas. **Neutro, pero con impacto en la estabilidad política**.\n\n- **Entrada de Chile a la Segunda Guerra Mundial (1941)**: Chile declaró la guerra a las Potencias del Eje en 1941, lo que llevó a medidas de control estatal y movilización de recursos. **Fortaleció al Estado**.\n\n- **Elección de Gabriel González Videla (1946)**: La elección de González Videla, inicialmente aliado con los comunistas, pero posteriormente enfrentado a ellos, marcó un cambio en las relaciones entre el Estado y la sociedad civil. **Fortaleció al Estado, debilitó a la sociedad (especialmente al PCCh)**.\n\n- **Ley de Defensa Permanente de la Democracia (Ley Maldita) (1948)**: Aunque aprobada en 1948, los primeros pasos para su implementación se dieron en 1947, prohibiendo el Partido Comunista y restringiendo derechos civiles. **Fortaleció al Estado, debilitó a la sociedad**.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n1908-1917: <8.0, 7.0>\n1918-1927: <8.5, 6.8>\n1928-1937: <8.3, 7.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1938-1947\n- state_power (float, 0-10): poder absoluto del Estado al final de 1938-1947\n- society_change (float): cambio de society_power respecto a 1928-1937\n- state_change (float): cambio de state_power respecto a 1928-1937\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1948-1957": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1948-1957, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1938-1947, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1948-1957:\nClaro, a continuación se presentan las tendencias y acontecimientos significativos en Chile durante el período 1948-1957, analizados a través del marco de Daron Acemoğlu y James A. Robinson en \"The Narrow Corridor: States, Societies, and the Fate of Liberty\".\n\n### Tendencias:\n- **Crecimiento Económico y Desarrollo Industrial**:\n  - **Impacto**: Fortaleció al Estado al incrementar los ingresos fiscales y la capacidad de inversión en infraestructura. Fortaleció a la sociedad civil al generar más empleo y mejoras en el nivel de vida.\n- **Expansión de la Educación Pública**:\n  - **Impacto**: Fortaleció a la sociedad civil al aumentar la alfabetización y la formación de una clase media más educada, lo que llevó a una mayor participación cívica y demanda de servicios públicos. Fortaleció al Estado al mejorar la base educativa y productiva.\n- **Urbanización**:\n  - **Impacto**: Fortaleció a la sociedad civil al concentrar a las personas en ciudades, donde el acceso a servicios y la organización colectiva eran más fáciles. Aumentó la demanda de servicios públicos y sinergias económicas. Fortaleció al Estado al crear nuevas necesidades de gobernanza y planeación urbana.\n- **Conglomeración de Sindicatos y Movimientos Obreros**:\n  - **Impacto**: Fortaleció a la sociedad civil al consolidar la voz de los trabajadores y su capacidad de negociación. Simplificó el diálogo entre el Estado y los sindicatos, lo que pudo fortalecer al Estado en términos de gestión laboral.\n\n### Acontecimientos:\n- **Prohibición del Partido Comunista (1948)**:\n  - **Impacto**: Debilitó a la sociedad civil al restringir la participación política de un importante grupo de acting. Fortaleció al Estado al reducir la oposición política y la agitación social, pero a costa de la libertad de expresión y asociación.\n- **Elección de Gabriel González Videla (1946) y su Segundo Mandato (1952-1958)**:\n  - **Impacto**: Fortaleció al Estado al proporcionar continuidad y estabilidad gubernamental. Debilitó parcialmente a la sociedad civil al limitar el espacio para la oposición y la crítica, especialmente después de la prohibición del Partido Comunista.\n- **Plan de Estabilización Económica (1954-1955)**:\n  - **Impacto**: Fortaleció al Estado al permitirle controlar mejor la inflación y estabilizar la economía. Fortaleció a la sociedad civil al mejorar las condiciones económicas y la confianza en la gestión estatal.\n- **Ley de Asociaciones Profesionales (1957)**:\n  - **Impacto**: Fortaleció a la sociedad civil al facilitar la formación y operación de sindicatos y otras organizaciones profesionales. Fortaleció al Estado al regular y legitimar estas organizaciones, mejorando el diálogo y la cooperación entre el gobierno y los trabajadores.\n\nEstas tendencias y acontecimientos muestran cómo el equilibrio entre el poder del Estado y la sociedad civil en Chile durante 1948-1957 fue complejo y dinámico, con momentos de fortalecimiento y debilitamiento mutuo.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n1908-1917: <8.0, 7.0>\n1918-1927: <8.5, 6.8>\n1928-1937: <8.3, 7.0>\n1938-1947: <8.8, 7.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1948-1957\n- state_power (float, 0-10): poder absoluto del Estado al final de 1948-1957\n- society_change (float): cambio de society_power respecto a 1938-1947\n- state_change (float): cambio de state_power respecto a 1938-1947\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1958-1967": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1958-1967, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1948-1957, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1958-1967:\nTendencias:\n- **Crecimiento de la participación política**: Durante la década, aumentó la participación política de los sectores populares, lo que fortaleció la sociedad civil pero presionó al Estado a responder a demandas sociales.\n- **Desarrollo del sector secundario**: El crecimiento industrial, impulsado por políticas de sustitución de importaciones, fortaleció al Estado al aumentar los ingresos fiscales pero también expandió la clase obrera, fortaleciendo a la sociedad civil.\n- **Urbanización**: El desplazamiento de la población rural a las ciudades continuó, lo que aumentó la complejidad de la gestión urbana y los servicios públicos, desafiando al Estado pero creando nuevas bases de poder para la sociedad civil.\n- **Expansión educativa**: El aumento en la matrícula escolar y la apertura de nuevas instituciones educativas fortaleció a la sociedad civil al empoderar a las nuevas generaciones, pero también aumentó la demanda de educación de calidad, presionando al Estado.\n- **Desarrollo del sindicalismo**: El fortalecimiento de los sindicatos y las organizaciones laborales incrementó la capacidad de la sociedad civil para negociar con el Estado y las empresas, equilibrando el poder pero también generando tensiones.\n\nAcontecimientos:\n- **Elección presidencial de 1958**: La elección de Jorge Alessandri Rodríguez marcó un punto de inflexión en la política chilena, al rechazarse un candidato de izquierda (Salvador Allende) y optarse por un candidato de centro-derecha, lo que fortaleció temporalmente al Estado pero también alimentó las aspiraciones políticas de la izquierda.\n- **Terremoto de Valdivia (1960)**: El terremoto más fuerte registrado en la historia causó devastación y obligó al Estado a movilizarse rápidamente en labores de rescate y reconstrucción, mostrando tanto la capacidad de respuesta estatal como la solidaridad de la sociedad civil.\n- **Reforma agraria de 1962**: La ley de reforma agraria impulsada por el gobierno de Jorge Alessandri Rodríguez comenzó a redistribuir la tierra, lo que fortaleció a la sociedad civil al empoderar a los campesinos, pero también generó resistencia de los sectores más conservadores.\n- **Elección presidencial de 1964**: La elección de Eduardo Frei Montalva, candidato de la Democracia Cristiana, representó un giro hacia políticas más progresistas, fortaleciendo al Estado en su papel de implementar reformas sociales y económicas, pero también aumentando la participación y las expectativas de la sociedad civil.\n- **Decreto 3.000 (1967)**: La promulgación del decreto que permitió la sindicalización de los trabajadores del Estado fortaleció a la sociedad civil al expandir los derechos laborales, pero también aumentó la presión sobre el Estado para negociar con estos nuevos grupos.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n1908-1917: <8.0, 7.0>\n1918-1927: <8.5, 6.8>\n1928-1937: <8.3, 7.0>\n1938-1947: <8.8, 7.5>\n1948-1957: <8.6, 8.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1958-1967\n- state_power (float, 0-10): poder absoluto del Estado al final de 1958-1967\n- society_change (float): cambio de society_power respecto a 1948-1957\n- state_change (float): cambio de state_power respecto a 1948-1957\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1968-1977": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1968-1977, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1958-1967, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1968-1977:\n**Tendencias:**\n\n- **Aumento de la participación política y movimientos sociales:** Durante este período, se observó un crecimiento en la participación de los grupos sociales, sindicatos y organizaciones de base en la política. Fortaleció a la sociedad civil.\n- **Política económica del gobierno de Allende:** El gobierno de Salvador Allende implementó políticas socialistas, incluyendo nacionalizaciones y reformas agrarias. Fortaleció al Estado, pero debilitó a ciertos sectores de la sociedad civil, especialmente a la burguesía y a los sectores más conservadores.\n- **Conflictos económicos y sociales:** La implementación de políticas socialistas generó tensiones y conflictos con los sectores empresariales y conservadores, lo que llevó a una creciente polarización. Debilitó tanto al Estado como a la sociedad civil.\n- **Desarrollo de la infraestructura y servicios públicos:** Se observó un incremento en la inversión en infraestructura y servicios sociales, como educación y salud. Fortaleció al Estado y, en cierta medida, a la sociedad civil.\n- **Crecimiento demográfico y urbanización:** La población urbana creció significativamente, lo que aumentó la presión sobre los servicios y recursos del Estado. Debilitó al Estado al aumentar la demanda de servicios.\n\n**Acontecimientos:**\n\n- **Elección de Salvador Allende en 1970:** La victoria de Salvador Allende en las elecciones presidenciales de 1970 marcó un punto de inflexión en la política chilena, llevando al país por un camino de reformas socialistas. Fortaleció al Estado, pero polarizó la sociedad civil.\n- **Nacionalización de la industria del cobre en 1971:** El gobierno de Allende nacionalizó la industria del cobre, que era propiedad principalmente de empresas estadounidenses. Fortaleció al Estado, pero generó conflictos internacionales y internos.\n- **Golpe de Estado de 1973:** El golpe de Estado liderado por Augusto Pinochet el 11 de septiembre de 1973 derrocó al gobierno de Allende. Debilitó al Estado democrático y fortaleció a las fuerzas militares, mientras que debilitó significativamente a la sociedad civil.\n- **Declaración de estado de sitio en 1973:** Inmediatamente después del golpe, se declaró el estado de sitio, lo que otorgó amplios poderes a las fuerzas militares. Fortaleció al Estado autoritario y debilitó a la sociedad civil.\n- **Implementación de políticas neoliberales por el régimen de Pinochet:** A partir de 1975, el régimen de Pinochet comenzó a implementar políticas neoliberales, que incluyeron la privatización de empresas estatales y la reducción del gasto social. Fortaleció al Estado en términos de control económico, pero debilitó a la sociedad civil y aumentó la desigualdad.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n1908-1917: <8.0, 7.0>\n1918-1927: <8.5, 6.8>\n1928-1937: <8.3, 7.0>\n1938-1947: <8.8, 7.5>\n1948-1957: <8.6, 8.0>\n1958-1967: <9.0, 8.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1968-1977\n- state_power (float, 0-10): poder absoluto del Estado al final de 1968-1977\n- society_change (float): cambio de society_power respecto a 1958-1967\n- state_change (float): cambio de state_power respecto a 1958-1967\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1978-1987": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1978-1987, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1968-1977, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1978-1987:\n**Tendencias:**\n\n- **Austeridad y Reformas Económicas Neoliberales (1978-1987):** La implementación de políticas económicas neoliberales, impulsadas por el gobierno de Augusto Pinochet y los \"Chicago Boys,\" fortaleció el poder del Estado en el ámbito económico, pero debilitó la capacidad de la sociedad civil para influir en las decisiones económicas. Estas reformas incluyeron la privatización de empresas estatales, reducción del gasto público y apertura al mercado internacional.\n- **Crecimiento de la Oposición Política:** A pesar de la represión, se observó un crecimiento gradual de movimientos y partidos de oposición. Este fenómeno fortaleció la sociedad civil, aunque el Estado mantuvo un fuerte control represivo.\n- **Urbanización y Cambios Sociales:** El flujo continuo de población rural a las ciudades generó cambios demográficos y sociales que, a largo plazo, incrementaron la demanda de servicios públicos y derechos civiles, fortaleciendo la sociedad civil y presionando al Estado para que respondiera a estas demandas.\n- **Desigualdad Económica y Social:** La creciente desigualdad económica y social, resultado de las políticas neoliberales, fortaleció el poder del Estado en términos económicos, pero debilitó la cohesión social y el bienestar de amplios sectores de la población, lo que a su vez fortaleció la resistencia y la movilización social.\n\n**Acontecimientos:**\n\n- **Revolución de los Ollas Comunes (1983):** Las protestas populares, especialmente las \"ollas comunes\" en barrios pobres, fueron una respuesta directa a la crisis económica y la alta inflación. Estas protestas debilitaron el poder del Estado al mostrar la descontento social y la incapacidad del gobierno para resolver los problemas económicos.\n- **Golpe de Estado Fallido (1986):** El intento de asesinato de Pinochet en 1986, conocido como el \"Golpe de Estado Fallido,\" fortaleció temporalmente el poder del Estado al permitirle intensificar la represión y consolidar su control. Sin embargo, también generó mayor descontento y oposición dentro de la sociedad.\n- **Constitución de 1980:** La adopción de una nueva constitución, que estableció un marco legal para la transición a la democracia, fortaleció el poder del Estado al institucionalizar su autoridad. Sin embargo, esta constitución también marcó el inicio de un proceso de negociación y movilización política que fortalecería gradualmente a la sociedad civil.\n- **Huelga de Funcionarios Públicos (1983):** La huelga de funcionarios públicos en 1983 fue un evento crucial que mostró la resistencia interna al régimen, debilitando el control del Estado sobre los sectores laborales y fortaleciendo la organización y la movilización de la sociedad civil.\n- **Marchas y Manifestaciones de 1983-1986:** Las masivas marchas y manifestaciones contra el régimen de Pinochet, especialmente en 1983 y 1986, debilitaron significativamente la legitimidad del Estado y fortalecieron la cohesión y la organización de la sociedad civil, sentando las bases para la futura transición a la democracia.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n1908-1917: <8.0, 7.0>\n1918-1927: <8.5, 6.8>\n1928-1937: <8.3, 7.0>\n1938-1947: <8.8, 7.5>\n1948-1957: <8.6, 8.0>\n1958-1967: <9.0, 8.5>\n1968-1977: <6.5, 7.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1978-1987\n- state_power (float, 0-10): poder absoluto del Estado al final de 1978-1987\n- society_change (float): cambio de society_power respecto a 1968-1977\n- state_change (float): cambio de state_power respecto a 1968-1977\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1988-1997": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1988-1997, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1978-1987, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1988-1997:\n**Tendencias:**\n\n- **Transición democrática gradual (1988-1990):** El proceso de transición de la dictadura militar hacia una democracia representativa fortaleció la sociedad civil al devolverle derechos políticos, pero inicialmente debilitó al Estado debido a las limitaciones impuestas por la Constitución de 1980.\n- **Consolidación de instituciones democráticas (1990-1997):** La formación de instituciones democráticas, como el Congreso y la Corte Suprema, fortaleció la estructura estatal y la sociedad civil, aunque el poder de los militares y las instituciones de la dictadura (como las designaciones senatoriales) limitaron completamente el poder del Estado.\n- **Crecimiento económico y estabilidad macroeconómica:** El modelo económico heredado de la dictadura, basado en la apertura comercial y la privatización, continuó durante los gobiernos de la Concertación, lo que fortaleció el poder del Estado a través de la estabilidad y el crecimiento económico, pero también benefició a la sociedad civil con mejores condiciones de vida.\n- **Fortalecimiento de organizaciones de la sociedad civil:** El regreso a la democracia incentivó la formación y el fortalecimiento de organizaciones no gubernamentales (ONGs), sindicatos y movimientos sociales, lo que fortaleció notablemente a la sociedad civil.\n- **Participación electoral y movilización social:** El aumento gradual de la participación electoral y la movilización social en temas como derechos humanos y justicia social fortaleció la sociedad civil, pero también incrementó la presión sobre el Estado para que respondiera a sus demandas.\n\n**Acontecimientos:**\n\n- **Referéndum de 1988:** La victoria del \"No\" en el referéndum para terminar la dictadura militar de Augusto Pinochet marcó un hito en la transición democrática, debilitando significativamente el poder del Estado bajo el régimen militar y fortaleciendo a la sociedad civil.\n- **Elecciones presidenciales de 1989:** La elección de Patricio Aylwin como primer presidente democráticamente electo tras la dictadura marcó el comienzo formal del retorno a la democracia, fortaleciendo al Estado y a la sociedad civil.\n- **Caso(Filter-Gate, 1993):** La revelación del caso Filter-Gate, que involucraba el financiamiento ilegal de campañas políticas por parte de empresas, debilitó la imagen del gobierno de Aylwin y generó desencanto en la sociedad civil, aunque también impulsó la demanda de reformas políticas.\n- **Investigación de crímenes de la dictadura:** La apertura de investigaciones sobre violaciones de derechos humanos durante la dictadura, como el caso de los detenidos-desaparecidos, fortaleció la sociedad civil y generó presión sobre el Estado para rendir cuentas.\n- **Aprobación de la Ley de Divorcio (1994):** La aprobación de la Ley de Divorcio, una reforma social importante, fortaleció tanto al Estado como a la sociedad civil al reconocer y proteger los derechos individuales y familiares.\n- **Reformas constitucionales (1997):** Las reformas constitucionales que limitaron el poder de los designados senatoriales y otorgaron al Congreso más control sobre el presupuesto y las leyes fortalecieron la democracia y el poder del Estado, al mismo tiempo que reforzaron la confianza de la sociedad civil en las instituciones.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n1908-1917: <8.0, 7.0>\n1918-1927: <8.5, 6.8>\n1928-1937: <8.3, 7.0>\n1938-1947: <8.8, 7.5>\n1948-1957: <8.6, 8.0>\n1958-1967: <9.0, 8.5>\n1968-1977: <6.5, 7.0>\n1978-1987: <6.0, 8.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1988-1997\n- state_power (float, 0-10): poder absoluto del Estado al final de 1988-1997\n- society_change (float): cambio de society_power respecto a 1978-1987\n- state_change (float): cambio de state_power respecto a 1978-1987\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "1998-2007": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 1998-2007, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1988-1997, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 1998-2007:\n**Tendencias:**\n\n- **Fortalecimiento del aparato estatal post-dictadura:** Durante este periodo, Chile continuó el proceso de construcción y consolidación de instituciones democráticas después del fin de la dictadura de Pinochet en 1990. El Estado fortaleció sus capacidades en áreas como la educación, la salud y la protección social. (Fortaleció al Estado)\n- **Crecimiento económico sostenido:** Chile experimentó un crecimiento económico significativo, respaldado por políticas macroeconómicas estables y la apertura de mercados. Esto permitió al Estado aumentar sus ingresos y expandir sus programas sociales. (Fortaleció al Estado y a la sociedad)\n- **Aumento de la participación social:** La sociedad civil se hizo más activa y organizada, con un crecimiento en organizaciones no gubernamentales (ONGs) y movimientos sociales que abordaban temas como derechos humanos, medio ambiente y educación. (Fortaleció a la sociedad)\n- **Descentralización administrativa:** Se implementaron políticas de descentralización que transferían más poder a las regiones, lo que permitió una mayor participación ciudadana en la toma de decisiones locales. (Fortaleció a la sociedad y al Estado)\n- **Democratización de la información:** El acceso a Internet y la expansión de los medios de comunicación contribuyeron a una mayor transparencia y a la formación de una opinión pública más informada. (Fortaleció a la sociedad)\n\n**Acontecimientos:**\n\n- **Cambio de gobierno en 2000:** La elección de Ricardo Lagos como presidente en 2000 marcó la primera vez que un candidato de la Concertación (coalición de partidos de centro-izquierda) reemplazaba a otro, consolidando la transición democrática. (Fortaleció al Estado y a la sociedad)\n- **Juicio a Augusto Pinochet en 2000:** El intento de llevar a Pinochet ante la justicia en Londres y su posterior arresto en Chile marcó un hito en la lucha por la justicia y la memoria. Aunque no fue condenado, este evento fortaleció la sociedad civil y las instituciones judiciales. (Fortaleció a la sociedad)\n- **Caso Banco Santos en 2001:** El escándalo financiero del Banco Santos reveló la corrupción en el sistema bancario y llevó a reformas reguladoras más estrictas. (Debilitó al Estado inicialmente, pero fortaleció las instituciones regulatorias a largo plazo)\n- **Protestas estudiantiles de 2006:** Las manifestaciones lideradas por estudiantes de secundaria y universidad, conocidas como \"El Penguinazo,\" exigieron reformas en el sistema educativo. Estas protestas pusieron presión sobre el gobierno para implementar cambios. (Fortaleció a la sociedad)\n- **Fin del Estado de Emergencia en 2005:** La derogación del Estado de Emergencia, una medida heredada de la dictadura, simbolizó el fin de las restricciones a las libertades civiles y el fortalecimiento del Estado de derecho. (Fortaleció al Estado y a la sociedad)\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n1908-1917: <8.0, 7.0>\n1918-1927: <8.5, 6.8>\n1928-1937: <8.3, 7.0>\n1938-1947: <8.8, 7.5>\n1948-1957: <8.6, 8.0>\n1958-1967: <9.0, 8.5>\n1968-1977: <6.5, 7.0>\n1978-1987: <6.0, 8.0>\n1988-1997: <7.5, 7.0>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 1998-2007\n- state_power (float, 0-10): poder absoluto del Estado al final de 1998-2007\n- society_change (float): cambio de society_power respecto a 1988-1997\n- state_change (float): cambio de state_power respecto a 1988-1997\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "2008-2017": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 2008-2017, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 1998-2007, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 2008-2017:\n### Tendencias:\n\n- **Crecimiento Económico y Estabilidad Macroeconómica**:\n  - **Descripción**: Chile experimentó un crecimiento económico sostenido y una estabilidad macroeconómica durante este período, con tasas de crecimiento del PIB que rondaron el 4-5% anual.\n  - **Efecto**: Fortaleció al Estado al aumentar los recursos fiscales y la capacidad de inversión en políticas sociales y de desarrollo.\n\n- **Expansión de la Educación Superior**:\n  - **Descripción**: Se observó un aumento significativo en la matrícula universitaria, con una mayor participación de sectores de clase media y baja en la educación superior.\n  - **Efecto**: Fortaleció a la sociedad civil al empoderar a más ciudadanos con educación y conocimientos, pero también generó tensiones debido a la deuda estudiantil y la calidad de la educación.\n\n- **Democratización y Fortalecimiento Institucional**:\n  - **Descripción**: Continuación de la consolidación democrática con elecciones libres y justas, y fortalecimiento de instituciones democráticas.\n  - **Efecto**: Fortaleció tanto al Estado como a la sociedad civil al consolidar larule of law y la participación ciudadana.\n\n- **Evolución Demográfica**:\n  - **Descripción**: Envejecimiento de la población y urbanización continua, lo que cambió las dinámicas sociales y laborales.\n  - **Efecto**: Debilitó al Estado en términos de presión sobre los sistemas de salud y pensiones, pero fortaleció a la sociedad civil al promover debates sobre políticas sociales.\n\n### Acontecimientos:\n\n- **Protestas Estudiantiles de 2011**:\n  - **Descripción**: Movilizaciones masivas de estudiantes demandando una educación pública gratuita y de calidad.\n  - **Efecto**: Fortaleció a la sociedad civil al mostrar la capacidad de movilización y presión sobre el gobierno, pero debilitó al Estado al exponer sus limitaciones en la respuesta a las demandas sociales.\n\n- **Elección de Michelle Bachelet (2013)**:\n  - **Descripción**: Retorno de Michelle Bachelet a la presidencia con un programa de reformas progresistas.\n  - **Efecto**: Fortaleció al Estado al implementar reformas en educación, tributarias y laborales, pero también generó desafíos en su ejecución y en la gestión de expectativas sociales.\n\n- **Reformas Tributarias (2014)**:\n  - **Descripción**: Implementación de reformas fiscales para financiar mejoras en la educación y otros servicios públicos.\n  - **Efecto**: Fortaleció al Estado al aumentar los ingresos fiscales y mejorar la distribución del gasto público, pero generó debates sobre su justicia y efectividad.\n\n- **Escándalos de Corrupción (2015-2016)**:\n  - **Descripción**: Revelaciones de casos de corrupción en el sector político y empresarial, destacando el \"Caso Penta\" y el \"Caso Caval\".\n  - **Efecto**: Debilitó al Estado al erosionar la confianza en las instituciones y en los políticos, pero fortaleció a la sociedad civil al impulsar demandas de transparencia y reformas anticorrupción.\n\n- **Fuerza Social de los Movimientos Ciudadanos**:\n  - **Descripción**: Aumento de movimientos ciudadanos que abordan temas como el medio ambiente, derechos de los indígenas y la protección de los recursos naturales.\n  - **Efecto**: Fortaleció a la sociedad civil al promover la participación y la conciencia cívica, pero también generó desafíos de gobernabilidad para el Estado.\n\nEstas tendencias y acontecimientos ilustran cómo el equilibrio de poder entre el Estado y la sociedad civil en Chile ha evolucionado durante el período 2008-2017, mostrando tanto fortalezas como debilidades en ambos frentes.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n1908-1917: <8.0, 7.0>\n1918-1927: <8.5, 6.8>\n1928-1937: <8.3, 7.0>\n1938-1947: <8.8, 7.5>\n1948-1957: <8.6, 8.0>\n1958-1967: <9.0, 8.5>\n1968-1977: <6.5, 7.0>\n1978-1987: <6.0, 8.0>\n1988-1997: <7.5, 7.0>\n1998-2007: <8.0, 7.5>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 2008-2017\n- state_power (float, 0-10): poder absoluto del Estado al final de 2008-2017\n- society_change (float): cambio de society_power respecto a 1998-2007\n- state_change (float): cambio de state_power respecto a 1998-2007\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)",
    "2018-2027": "Está situando al país de Chile en el espacio 2D de *The Narrow Corridor* de\nAcemoğlu y Robinson: el eje x es el poder de la sociedad civil y el eje y es el\npoder del Estado. Estamos trazando la trayectoria desde 1818 hasta\n2020.\n\nUtilice este baremo fijo de 0 a 10 para que los valores sean comparables entre\nperiodos y países.\n\nPODER DEL ESTADO — la capacidad del Estado para imponer su voluntad, administrar\nel territorio, recaudar impuestos y proyectar autoridad:\n  0-2  colapsado / inexistente: no hay autoridad central efectiva.\n  3-4  débil: alcance limitado, control disputado, depende de poderes locales.\n  5-6  moderado: burocracia y ejército funcionales, con alcance real pero acotado.\n  7-8  fuerte: administración omnipresente, coerción eficaz y capacidad de recaudación.\n  9-10 abrumador: penetración casi total de la sociedad; poco que no pueda imponer.\n\nPODER DE LA SOCIEDAD — la capacidad de la sociedad civil para organizarse,\nmovilizarse, exigir cuentas al Estado y resistir la dominación (normas,\nasociaciones, prensa, protesta, instituciones independientes):\n  0-2  atomizada: sin organización autónoma; la acción colectiva es casi imposible.\n  3-4  débil: movilización esporádica y fácilmente reprimida.\n  5-6  moderada: vida asociativa real y movilización eficaz de forma periódica.\n  7-8  fuerte: instituciones cívicas densas que limitan al Estado con regularidad.\n  9-10 dominante: la sociedad moldea y controla ampliamente la acción del Estado.\n\nPautas de objetividad:\n- Juzgue cada periodo en sus propios términos; no suponga que el país tiende\n  hacia la libertad, la autocracia o algún rincón concreto del espacio.\n- Sopese las pruebas a favor y en contra de un cambio antes de fijar una cifra.\n- Evite el presentismo: puntúe según las normas e información de la época, no\n  según cómo resultaron las cosas después.\n- Estos dos ejes son independientes: un Estado fuerte puede coexistir con una\n  sociedad fuerte o débil. Puntúelos por separado.\n\nPuntúe el periodo 2018-2027, partiendo de la trayectoria establecida.\nComience desde donde estaba Chile al final de 2008-2017, luego\naplique los cambios que implican los acontecimientos y tendencias siguientes.\nInforme tanto el cambio por eje como los valores absolutos resultantes (anclados\nal baremo, no solo al punto anterior). Un periodo con poco cambio real debería\nmostrar cambios cercanos a 0.0.\n\nAcontecimientos y tendencias históricas en 2018-2027:\n### Tendencias:\n\n- **Incremento de la desigualdad económica (2018-2027)**: La desigualdad persistente ha debilitado la percepción de justicia social, generando descontento y movilización social. **Efecto**: Debilita al Estado y fortalece la sociedad civil.\n- **Fortalecimiento de movimientos sociales y organizaciones cívicas (2018-2027)**: La creciente participación de grupos sociales en temas políticos y de derechos ha incrementado la presión sobre el Estado. **Efecto**:Fortalece la sociedad civil y debilita al Estado.\n- **Crecimiento de la población urbana (2018-2027)**: La urbanización ha centralizado la demanda de servicios públicos y ha intensificado las protestas y movilizaciones. **Efecto**: Debilita al Estado y fortalece la sociedad civil.\n- **Expansión de la educación superior (2018-2027)**: El aumento del acceso a la educación ha llevado a una mayor conciencia y demanda de cambios sociales y políticos. **Efecto**: Fortalece la sociedad civil y debilita al Estado.\n- **Transformaciones políticas y legislativas (2018-2027)**: Reformas en áreas como el sistema de pensiones y la educación han modificado el rol del Estado en la vida cotidiana. **Efecto**: Fortalece al Estado y a la sociedad civil.\n\n### Acontecimientos:\n\n- **Estallido Social de 2019**: Las protestas masivas contra la desigualdad y los abusos policiales llevadas a cabo en octubre de 2019 marcaron un punto de inflexión en la relación entre el Estado y la sociedad civil. **Efecto**: Debilita al Estado y fortalece la sociedad civil.\n- **Aprobación del Proceso Constituyente (2020)**: El referendum de 2020 aprobó la creación de una Convención Constitucional, lo que representó un cambio significativo en el marco legal y político del país. **Efecto**: Fortalece la sociedad civil y debilita al Estado.\n- **Elecciones Presidenciales de 2021**: La victoria de Gabriel Boric, un candidato de izquierda, marcó un giro en la política chilena hacia una agenda más progresista y social. **Efecto**: Fortalece al Estado y a la sociedad civil.\n- **Adopción de la Nueva Constitución (2022)**: Aunque el proyecto de nueva constitución fue rechazado en el plebiscito de septiembre de 2022, el proceso demostró el poder de la movilización social y la demanda de cambios estructurales. **Efecto**: Fortalece la sociedad civil y debilita al Estado.\n- **Protestas Ambientales y Sociales en Regiones (2023-2027)**: Movimientos en regiones como Araucanía y el norte del país han intensificado las demandas por derechos indígenas y la protección del medio ambiente, presionando al Estado para tomar acción. **Efecto**: Debilita al Estado y fortalece la sociedad civil.\n\nTrayectoria hasta ahora (periodo: <society_power, state_power>):\n1818-1827: <3.0, 4.0>\n1828-1837: <2.5, 6.0>\n1838-1847: <3.0, 7.0>\n1848-1857: <4.5, 7.5>\n1858-1867: <5.5, 8.0>\n1868-1877: <6.5, 8.3>\n1878-1887: <7.0, 8.7>\n1888-1897: <7.2, 7.8>\n1898-1907: <7.5, 7.3>\n1908-1917: <8.0, 7.0>\n1918-1927: <8.5, 6.8>\n1928-1937: <8.3, 7.0>\n1938-1947: <8.8, 7.5>\n1948-1957: <8.6, 8.0>\n1958-1967: <9.0, 8.5>\n1968-1977: <6.5, 7.0>\n1978-1987: <6.0, 8.0>\n1988-1997: <7.5, 7.0>\n1998-2007: <8.0, 7.5>\n2008-2017: <8.5, 7.8>\n\nDevuelva un objeto JSON con exactamente estos campos:\n- society_power (float, 0-10): poder absoluto de la sociedad al final de 2018-2027\n- state_power (float, 0-10): poder absoluto del Estado al final de 2018-2027\n- society_change (float): cambio de society_power respecto a 2008-2017\n- state_change (float): cambio de state_power respecto a 2008-2017\n- key_event (string, <= ~10 palabras: el acontecimiento/tendencia determinante del cambio)\n- reasoning (string, 1-2 frases que justifiquen los valores)"
  },
  "score_response": {
    "1818-1827": "{\n  \"society_power\": 3.0,\n  \"state_power\": 4.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"Primera Independencia, caos político inicial\",\n  \"reasoning\": \"La sociedad tenía movimientos esporádicos de resistencia, mientras el Estado luchaba por consolidar su autoridad. El poder estatal era limitado y dependía de facciones locales.\"\n}",
    "1828-1837": "{\n  \"society_power\": 2.5,\n  \"state_power\": 6.0,\n  \"society_change\": -1.5,\n  \"state_change\": 2.0,\n  \"key_event\": \"Fortalecimiento oligarquía y centralización del poder\",\n  \"reasoning\": \"La consolidación de la oligarquía y la centralización política fortalecieron al Estado mientras debilitaban la sociedad civil.\"\n}",
    "1838-1847": "{\n  \"society_power\": 3.0,\n  \"state_power\": 7.0,\n  \"society_change\": 0.5,\n  \"state_change\": 1.0,\n  \"key_event\": \"Fortalecimiento institucional y economía\",\n  \"reasoning\": \"El fortalecimiento institucional y el auge económico aumentaron el poder del Estado. La sociedad civil mostró mejor organización, pero de forma gradual.\"\n}",
    "1848-1857": "{\n  \"society_power\": 4.5,\n  \"state_power\": 7.5,\n  \"society_change\": 1.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"Consolidación de instituciones y Revolución de 1851\",\n  \"reasoning\": \"La consolidación de instituciones fortaleció al Estado, mientras que la Revolución de 1851 impulsó la conciencia y organización social.\"\n}",
    "1858-1867": "{\n  \"society_power\": 5.5,\n  \"state_power\": 8.0,\n  \"society_change\": 1.0,\n  \"state_change\": 0.5,\n  \"key_event\": \"Reforma electoral de 1861 y expansión económica\",\n  \"reasoning\": \"La reforma electoral y el crecimiento económico fortalecieron a la sociedad civil, mientras que la descentralización y la rápida resolución de la Guerra Civil de 1859 incrementaron el poder estatal.\"\n}",
    "1868-1877": "{\n  \"society_power\": 6.5,\n  \"state_power\": 8.3,\n  \"society_change\": 1.0,\n  \"state_change\": 0.3,\n  \"key_event\": \"Reformas educativas y democratización política\",\n  \"reasoning\": \"Las reformas educativas y la democratización política fortalecieron la sociedad, mientras que el Estado se mantuvo fuerte.\"\n}",
    "1878-1887": "{\n  \"society_power\": 7.0,\n  \"state_power\": 8.7,\n  \"society_change\": 0.5,\n  \"state_change\": 0.4,\n  \"key_event\": \"Guerra del Pacífico y fortalecimiento económico\",\n  \"reasoning\": \"La guerra consolidó el poder estatal y el crecimiento económico fortaleció la sociedad civil.\"\n}",
    "1888-1897": "{\n  \"society_power\": 7.2,\n  \"state_power\": 7.8,\n  \"society_change\": 0.2,\n  \"state_change\": -1.0,\n  \"key_event\": \"Guerra Civil de 1891 y reformas parlamentarias\",\n  \"reasoning\": \"La Guerra Civil de 1891 y las reformas posteriores debilitaron el poder ejecutivo, fortaleciendo el Congreso y ampliando la representación política de la sociedad.\"\n}",
    "1898-1907": "{\n  \"society_power\": 7.5,\n  \"state_power\": 7.3,\n  \"society_change\": 0.3,\n  \"state_change\": -1.5,\n  \"key_event\": \"Consolidación del parlamentarismo y crecimiento de sindicatos\",\n  \"reasoning\": \"El parlamentarismo y el crecimiento de sindicatos fortalecen a la sociedad civil, mientras que el poder presidencial se debilita.\"\n}",
    "1908-1917": "{\n  \"society_power\": 8.0,\n  \"state_power\": 7.0,\n  \"society_change\": 0.5,\n  \"state_change\": -1.3,\n  \"key_event\": \"Fundación del Partido Socialista y huelga general de 1907\",\n  \"reasoning\": \"Los sindicatos y partidos políticos de izquierda fortalecieron la sociedad civil, mientras que los conflictos laborales y la rebelión naval revelaron las debilidades del Estado.\"\n}",
    "1918-1927": "{\n  \"society_power\": 8.5,\n  \"state_power\": 6.8,\n  \"society_change\": 0.5,\n  \"state_change\": -1.2,\n  \"key_event\": \"Crecimiento sindical y movilización obrera\",\n  \"reasoning\": \"El crecimiento sindical y la huelga de Iquique fortalecieron la sociedad civil, mientras que la Revolución Constitucional de 1924 debilitó temporalmente al Estado.\"\n}",
    "1928-1937": "{\n  \"society_power\": 8.3,\n  \"state_power\": 7.0,\n  \"society_change\": 0.8,\n  \"state_change\": 0.2,\n  \"key_event\": \"Fortalecimiento de sindicatos y movilización obrera\",\n  \"reasoning\": \"La organización sindical y los movimientos obreros ganaron fuerza, mientras que el Estado mantuvo un papel moderado pero firme.\"\n}",
    "1938-1947": "{\n  \"society_power\": 8.8,\n  \"state_power\": 7.5,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"Fortalecimiento sindical y leyes laborales progresistas\",\n  \"reasoning\": \"Las reformas laborales y el fortalecimiento de los sindicatos aumentaron el poder de la sociedad, mientras que la industrialización y la Segunda Guerra Mundial fortalecieron el Estado.\"\n}",
    "1948-1957": "{\n  \"society_power\": 8.6,\n  \"state_power\": 8.0,\n  \"society_change\": -1.2,\n  \"state_change\": 0.5,\n  \"key_event\": \"Prohibición del Partido Comunista; Ley de Asociaciones Profesionales\",\n  \"reasoning\": \"La prohibición del Partido Comunista debilitó a la sociedad civil, mientras que la Ley de Asociaciones Profesionales y el crecimiento económico fortalecieron al Estado.\"\n}",
    "1958-1967": "{\n  \"society_power\": 9.0,\n  \"state_power\": 8.5,\n  \"society_change\": 0.4,\n  \"state_change\": 0.5,\n  \"key_event\": \"Crecimiento de la participación política y sindicalismo\",\n  \"reasoning\": \"El fortalecimiento de la sociedad civil a través de mayor participación política y sindicalismo, junto con una respuesta estatal más activa en políticas sociales y económicas.\"\n}",
    "1968-1977": "{\n  \"society_power\": 6.5,\n  \"state_power\": 7.0,\n  \"society_change\": -2.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"Golpe de Estado de 1973 y represión militar\",\n  \"reasoning\": \"El golpe de Estado y la represión militar debilitaron significativamente la sociedad civil, mientras que el Estado autoritario fortaleció su control pero perdió legitimidad.\"\n}",
    "1978-1987": "{\n  \"society_power\": 6.0,\n  \"state_power\": 8.0,\n  \"society_change\": -1.5,\n  \"state_change\": 1.0,\n  \"key_event\": \"Revolución de las Ollas Comunes y Huelga de Funcionarios\",\n  \"reasoning\": \"A pesar del fortalecimiento estatal económico, la creciente oposición y movilización social debilitaron significativamente el poder de la sociedad civil.\"\n}",
    "1988-1997": "{\n  \"society_power\": 7.5,\n  \"state_power\": 7.0,\n  \"society_change\": 1.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"Referéndum de 1988 y elecciones de 1989\",\n  \"reasoning\": \"La transición democrática fortaleció la sociedad civil, pero el poder del Estado se vio limitado inicialmente.\"\n}",
    "1998-2007": "{\n  \"society_power\": 8.0,\n  \"state_power\": 7.5,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"Fortalecimiento del aparato estatal y participación social\",\n  \"reasoning\": \"El fortalecimiento de las instituciones y la activación de la sociedad civil contribuyeron a ambos ejes.\"\n}",
    "2008-2017": "{\n  \"society_power\": 8.5,\n  \"state_power\": 7.8,\n  \"society_change\": 0.5,\n  \"state_change\": -1.7,\n  \"key_event\": \"Protestas estudiantiles de 2011 y reformas progresistas\",\n  \"reasoning\": \"Las protestas estudiantiles fortalecieron la sociedad civil y las reformas progresistas, aunque desafiantes, reforzaron la capacidad del Estado, pero también revelaron limitaciones.\"\n}",
    "2018-2027": "{\n  \"society_power\": 9.2,\n  \"state_power\": 7.3,\n  \"society_change\": 0.7,\n  \"state_change\": -1.7,\n  \"key_event\": \"Estallido Social de 2019 y movilizaciones sustentadas\",\n  \"reasoning\": \"El estallido social y las protestas constantes fortalecieron significativamente la sociedad civil, mientras que la presión redujo la capacidad del Estado para implementar cambios efectivos.\"\n}"
  }
}

==> experiments/results_lang/china__anthropic-claude-opus-4-8__zh.json <==
{
  "country": "China",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 2.5,
    "1890-1899": 3.0,
    "1900-1909": 4.0,
    "1910-1919": 4.5,
    "1920-1929": 5.0,
    "1930-1939": 4.5,
    "1940-1949": 3.5,
    "1950-1959": 1.5,
    "1960-1969": 1.0,
    "1970-1979": 1.5,
    "1980-1989": 3.0,
    "1990-1999": 2.5,
    "2000-2009": 3.0,
    "2010-2019": 2.0
  },
  "state_power": {
    "1880-1889": 4.0,
    "1890-1899": 3.5,
    "1900-1909": 3.0,
    "1910-1919": 2.0,
    "1920-1929": 3.5,
    "1930-1939": 4.5,
    "1940-1949": 6.0,
    "1950-1959": 8.5,
    "1960-1969": 8.5,
    "1970-1979": 8.0,
    "1980-1989": 7.5,
    "1990-1999": 8.0,
    "2000-2009": 8.5,
    "2010-2019": 9.0
  },
  "key_event": {
    "1880-1889": "晚清同光中兴，洋务运动推进但地方督抚坐大",
    "1890-1899": "甲午战败、《马关条约》与维新思潮萌动、戊戌政变",
    "1900-1909": "义和团溃败、《辛丑条约》与清末新政、废科举",
    "1910-1919": "辛亥革命、军阀割据与五四运动",
    "1920-1929": "五卅运动与北伐；社会动员高涨，国家重建但转向压制",
    "1930-1939": "南京政府国家建设与日本侵华的双重冲击",
    "1940-1949": "中共党国崛起，内战胜利，社会被组织性吸纳",
    "1950-1959": "集体化、镇反、反右运动系统性消灭社会自主力量",
    "1960-1969": "文革与集体化：社会被彻底原子化",
    "1970-1979": "文革结束、改革开放启动，专制松动",
    "1980-1989": "改革开放松绑，社会萌发；六四镇压确认国家支配",
    "1990-1999": "南巡讲话重启市场化，法轮功取缔压制自组织",
    "2000-2009": "入世高速增长与国进民退，专制利维坦巩固",
    "2010-2019": "Power centralization, digital surveillance, civil society crackdown"
  },
  "reasoning": {
    "1880-1889": "同治光绪年间清廷在太平天国后勉力重建，洋务自强初见成效，但中央财政与军权部分下移至李鸿章、张之洞等地方督抚，国家汲取与投射能力有限，故评为中弱。社会以宗族、士绅、行会为主，缺乏独立自主的现代公民组织与新闻问责机制，仅有零星地方性动员，故评为弱偏原子化。",
    "1890-1899": "甲午惨败、巨额赔款与列强瓜分严重削弱国家财政与主权自主性，故国家权力下降；公车上书、报刊学会等士人集体动员标志社会力量初步觉醒而略有上升，但戊戌政变镇压使这股新生社会权力遭压制，故涨幅有限。",
    "1900-1909": "《辛丑条约》的赔款、驻军与主权丧失严重削弱国家自主性，虽新政编练新军、立宪重构试图增强国家能力，但净效应仍为下降；同时咨议局、商会、抵制美货运动与废科举释放的新知识分子群体显著提升社会的组织化动员能力。",
    "1910-1919": "帝制崩溃后中央权威碎片化、军阀割据，国家陷入接近\"缺席利维坦\"的分裂，权力降至2.0；同时新式知识分子、报刊、商会与五四动员使社会力量萌芽性增长至4.5，但仍面对一个无力提供秩序的分裂国家。",
    "1920-1929": "五四余波、五卅与省港大罢工、党派与工商团体扩张使社会动员达到高峰（society上升），但1927年清党对独立社会力量的压制抵消了部分增益；北伐与南京政府结束了纯粹军阀割据、部分重建中央利维坦，但仍受地方派系与不平等条约掣肘，故国家仅回升至中等偏弱。",
    "1930-1939": "南京政府通过法币改革、财政统一与军队现代化显著增强了国家汲取与集权能力，虽有日本占领东北与全面抗战的削弱，中央国家权力净体上升；社会方面除一二·九运动等零星动员外，整体被战争、军阀割据与农村凋敝所压制，自主制衡力量略有下降。",
    "1940-1949": "国民党国家在战时通胀与腐败中崩解，但中共通过根据地治理、土改与内战胜利建立起高度组织化的党—军—国家，净效果为国家权力上升至中等偏强；社会虽被空前动员，却几乎全部被吸纳进党国结构，独立士绅精英被摧毁，自主制衡能力下降。",
    "1950-1959": "土改集体化、社会主义改造、单位制与户籍雏形使国家渗透到最微观层面，抗美援朝与1954年宪法制度化了强制与汲取能力，国家权力升至强／压倒性区间；同时镇反、三反五反、反右运动逐一消灭了地主士绅、城市资产阶级与知识分子的独立声音，社会几乎被原子化。",
    "1960-1969": "人民公社、四清与文革将任何独立社会力量彻底摧毁，社会降至近乎原子化状态；国家专断性权力空前集中，但大饥荒和文革造成常规官僚制度一度混乱（\"纸糊的利维坦\"），故国家汲取与专断能力上升与制度破坏相抵，绝对值维持在8.5的强国家水平。",
    "1970-1979": "前半期延续压倒性专制利维坦，但林彪事件、文革结束与1978年改革开放使国家主动放松部分控制，动员疲态显现，故国家权力略降至8.0；小岗村包产到户与西单民主墙显示社会微弱复苏，但旋即被压制，社会仍近乎原子化，仅小幅升至1.5。",
    "1980-1989": "去集体化、市场化与思想解放让社会自主性明显增长（升至3.0），而财政分权与经济松绑略微削弱中央汲取能力；但计划生育的深度渗透与1989年镇压确认国家仍强势支配，仅小幅回落至7.5，格局仍属走廊外的专断型利维坦。",
    "1990-1999": "分税制集权、法制化治理与对法轮功等自组织的强力压制显著强化了国家能力；经济领域社会自主性温和上升，但政治性自组织被压缩、单位工人组织瓦解，社会政治力量净下降。",
    "2000-2009": "互联网舆论、维权与汶川民间动员让社会略有生长（+0.5至3.0），但入世、四万亿、奥运安保与审查监控体系使国家汲取与强制能力进一步扩张（+0.5至8.5），中国更深地嵌入专制利维坦区间。",
    "2010-2019": "权力集中、监控技术与立法（境外NGO法、网络安全法）系统性提升国家渗透能力，同时709大抓捕与舆论整治压制社会自组织；香港2019动员仅为边缘性短期脉冲，未改变整体失衡加深的趋势。"
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1890-1899 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1890-1899 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1900-1909": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1900-1909 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1900-1909 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1910-1919": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1910-1919 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1910-1919 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1920-1929": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1920-1929 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1920-1929 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1930-1939": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1930-1939 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1930-1939 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1940-1949": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1940-1949 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1940-1949 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1950-1959": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1950-1959 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1950-1959 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1960-1969": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1960-1969 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1960-1969 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1970-1979": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1970-1979 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1970-1979 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1980-1989": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1980-1989 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1980-1989 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1990-1999": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1990-1999 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1990-1999 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "2000-2009": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 2000-2009 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 2000-2009 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "2010-2019": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 2010-2019 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 2010-2019 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "# 中国 1890-1899：国家与社会权力分析\n\n参照阿西莫格鲁与罗宾逊的框架（国家权力 vs. 社会权力，及\"专制利维坦\"路径），以下针对晚清这一时期的分析：\n\n**趋势：**\n\n- **官督商办与早期工业化的延续**：洋务运动下的官办/官督商办企业（如轮船招商局、汉阳铁厂1894投产）持续发展。这是**国家主导**模式，虽增强了国家的经济动员能力，但抑制了独立商人阶层的自主组织，社会权力未能同步壮大——属专制利维坦式的国家扩张。\n\n- **士绅阶层与地方社会力量的缓慢积累**：地方士绅在办团练、兴实业、掌控地方财政中影响力上升，为**社会权力**积蓄了潜在基础，但仍嵌套于国家科举与官僚体系内，难以形成制衡国家的独立力量。\n\n- **财政与主权的持续侵蚀**：赔款、外债、关税受制于列强，国家财政能力被外部力量削弱，**国家权力（自主性）下降**，中央对地方的控制也趋于松动。\n\n- **人口压力与农村凋敝**：人口稠密、土地紧张、自然灾害频发，削弱基层社会的组织韧性，为后续动乱埋下伏笔——**社会权力被消耗**。\n\n**事件：**\n\n- **甲午战争与《马关条约》（1894–1895）**：军事惨败与巨额赔款、割让台湾，**大幅削弱国家权力**（暴露洋务自强的失败、财政崩坏），同时刺激了社会觉醒，为知识分子群体动员提供契机。\n\n- **公车上书与维新思潮兴起（1895起）**：康有为、梁启超等发动士人集体请愿，这是**社会权力的萌动**——公民社会（士人舆论、学会、报刊）首次尝试自下而上影响国策。\n\n- **戊戌变法（百日维新，1898）**：光绪帝试图自上而下改革，短暂尝试重塑国家能力；但**慈禧发动政变镇压**，改革夭折，结果是**国家专制力量强化、新生社会权力被压制**——典型的走廊之外、国家压倒社会的回摆。\n\n- **列强瓜分狂潮与租借地划分（1897–1898）**：德占胶州湾、俄租旅大等，进一步**侵蚀国家主权与领土控制**。\n\n- **义和团运动萌发（1898–1899）**：华北民间排外运动兴起，是一种**失序的、非制度化的社会能量爆发**，既非增强建设性社会权力，也最终被国家（清廷）短暂利用，反映了框架中\"缺乏制度约束的社会动员\"的破坏性。\n\n---\n*说明：此时期整体呈现国家权力受外部冲击而弱化、而新兴社会力量又遭国家内部压制的双重困境——中国远未进入阿西莫格鲁笔下的\"狭窄走廊\"，反而在专制惯性与外部瓦解之间震荡。*",
    "1900-1909": "# 中国 1900-1909：国家与社会权力分析\n\n依据阿西莫格鲁与罗宾逊的框架（国家权力 vs. 社会权力，及二者的相对平衡）：\n\n## 趋势：\n\n- **清末新政的制度改革（1901年起）**：废科举（1905）、编练新军、筹建地方咨议局。这些举措意在**增强国家能力**（现代官僚、财政、军事），但客观上也培育了新的社会力量（士绅、新式知识分子），带来国家与社会的复杂张力。\n\n- **地方士绅与商会势力上升**：随着新政推行地方自治、立宪运动酝酿，各省咨议局与商会兴起，**增强了社会（精英）权力**，形成体制内制衡中央的组织化力量。\n\n- **经济半殖民地化与通商口岸扩张**：外资、条约体系与关税不自主持续**削弱国家自主性**，同时催生城市商人、买办阶层，间接增强特定社会群体的组织与经济基础。\n\n- **人口压力与农村凋敝**：持续的人口负担、天灾与赋税，使基层社会离散化，**同时削弱国家汲取能力与社会自组织能力**——阿西莫格鲁笔下典型的\"弱国家、弱社会\"困境。\n\n## 事件：\n\n- **义和团运动与八国联军侵华（1900）**：义和团是被动员起来的社会力量，但其失败与《辛丑条约》（1901）的巨额赔款、驻军条款**严重削弱国家权力**（主权、财政、军事自主）。\n\n- **废除科举（1905）**：一次性斩断传统国家吸纳、笼络士绅的制度渠道，**短期削弱国家的社会整合能力**，同时释放出体制外的新式知识分子群体，**增强了潜在的社会（反对）力量**。\n\n- **五大臣出洋考察宪政（1905–1906）及\"预备立宪\"宣布（1906）**：国家试图通过立宪重构合法性以**增强国家权力**，但同时为社会（立宪派）参与政治提供了正式预期与舞台，**增强社会权力诉求**。\n\n- **各地立宪请愿与保路、抵制美货运动（约1905起）**：如1905年抵制美货运动，标志着城市社会**组织化动员能力的增强**。\n\n---\n\n**框架小结**：此十年中国既非走向\"走廊\"内的平衡，反而呈现国家权力受外部冲击而削弱、而新兴社会力量尚未制度化的**双重脆弱**状态，为后续辛亥革命的\"失衡\"埋下伏笔。",
    "1910-1919": "# 中国 1910–1919：狭窄走廊框架下的分析\n\n在阿西莫格鲁与罗宾逊的框架中，\"专断利维坦\"代表强国家/弱社会，\"缺席利维坦\"代表弱国家/强社会。1910年代的中国经历了**国家权力的崩溃**，同时公民社会力量出现萌芽性增长，但两者都未能建立起走廊内的均衡。\n\n**趋势：**\n\n- **中央国家能力的持续衰减**：清末新政后中央财政、军事整合能力已弱化，辛亥后进一步碎片化，地方（督抚、军人）实权上升——严重**削弱国家**，趋向\"缺席利维坦\"。\n\n- **军事力量地方化（军阀化的制度基础）**：北洋系及地方军队日益成为自主权力中心，暴力手段从中央垄断转向分散——**削弱统一国家**，同时以强制性而非规范性方式压制社会。\n\n- **新式知识分子与城市市民社会的兴起**：现代报刊、学堂、商会、学生团体扩张，公共舆论空间形成——**增强社会**，为集体行动奠定组织基础。\n\n- **民族工商业的发展（\"黄金时期\"起步）**：一战期间西方商品输入减少，民族资本与城市资产阶级壮大——**增强社会**的经济自主性与动员资源。\n\n**事件：**\n\n- **辛亥革命与清帝退位（1911–1912）**：推翻两千年帝制，摧毁旧的专断国家结构；既**削弱既有国家**（旧利维坦崩解），又因未能建立新的强有力制度而使权力真空扩大。\n\n- **中华民国建立与《临时约法》（1912）**：尝试以宪政、议会制约束权力——制度设计上意在**推动进入走廊**（约束的国家+参与的社会），但缺乏社会与制度支撑而流于形式。\n\n- **袁世凯集权、镇压二次革命与称帝（1913–1916）**：解散国会、压制政党与舆论——试图重建**专断国家**、**削弱社会**，但因缺乏合法性与能力而失败。\n\n- **袁世凯死后进入军阀割据（1916起）**：中央权威瓦解，多个武装集团竞争——国家陷入**\"缺席利维坦\"式的分裂**，暴力分散化。\n\n- **五四运动（1919）**：由巴黎和会外交失败引发的学生、市民、工商界联合抗议——**显著增强社会**的集体行动能力与公共意识，是走廊框架中\"社会动员\"的关键节点。\n\n---\n\n**核心判断**：此十年中国的主导态势是**国家权力急剧削弱与碎片化**，而社会力量（知识、经济、组织层面）虽在成长，却面对的是一个无力提供秩序的分裂国家。这既非走廊内的均衡，也非专断利维坦，而更接近**\"缺席利维坦\"下社会力量初步觉醒**的状态——为后续国家重建（及其可能的专断化）埋下张力。",
    "1920-1929": "# 中国 1920–1929：国家权力与社会权力的变迁\n\n参照阿西莫格鲁与罗宾逊的框架（\"利维坦\"国家力量 vs. 社会/公民社会力量，二者需在\"走廊\"内相互制衡），此期间中国的显著特征是**国家权力极度碎片化（\"缺失的利维坦\"）**，而社会力量则出现新型动员。\n\n## 趋势：\n\n- **军阀割据下的国家瓦解**：北洋政府名存实亡，权力分散于各地军阀集团（直系、皖系、奉系）。这是国家权力（中央利维坦）持续**弱化/碎片化**的缓慢趋势——中国既缺乏统一的强制能力，也无稳定的税收与官僚制度。\n\n- **新式知识分子与公民社会的兴起**：延续新文化运动，大学、报刊、学会、职业团体扩张，形成独立于国家的舆论与思想空间。此为社会力量的**增强**，但因缺乏对应的制度性国家，难以形成\"制衡\"而非\"对抗\"。\n\n- **产业工人与城市资产阶级成长**：沿海通商口岸（尤其上海）的工商业与工人阶级扩大，工会、商会组织化程度提高。社会自组织能力**增强**。\n\n- **列强与不平等条约体系的持续制约**：治外法权、租界、关税不自主等使国家主权与自主强制能力受到**外部削弱**，阻碍统一利维坦的形成。\n\n## 事件：\n\n- **五四运动余波与政治动员（延续自1919）**：将学生、市民带入政治，社会动员能力**增强**，成为后续群众政治的模板。\n\n- **中国共产党成立（1921）**：出现具有组织纪律和意识形态的新型政治力量，既是社会动员的**增强**，也孕育了未来重建强国家的力量。\n\n- **第一次国共合作与国民党改组（1923–1924）**：引入列宁式政党组织，为建立集中化、动员型国家机器奠定基础——指向未来国家权力的**重建/增强**。\n\n- **五卅运动（1925）**：大规模反帝罢工与抵制运动，是城市社会力量爆发式**增强**的标志性离散事件。\n\n- **省港大罢工（1925–1926）**：工人组织力量的高峰，社会动员**增强**。\n\n- **北伐战争（1926–1928）**：军事统一进程，试图终结军阀割据、重建中央国家权力——国家权力**增强**（走向\"专制利维坦\"路径）。\n\n- **国共分裂与\"四一二\"清党（1927）**：新兴国家力量（国民党）转向压制独立社会组织（工会、共产党、群众运动），标志国家开始**压制社会力量**，偏离\"走廊\"、转向失衡的强制性国家。\n\n- **南京国民政府成立（1927）与形式统一（1928）**：中央国家权力名义上**增强**，但实质仍受地方派系掣肘，属\"纸面利维坦\"。\n\n---\n\n**框架小结**：按ART的逻辑，1920年代前期中国接近\"缺失的利维坦\"状态——国家弱、社会动员活跃。北伐与国民政府的建立开启了**国家权力的重建**，但1927年后国家倾向于**吸纳或压制**（而非制衡）社会力量，未能进入\"狭窄走廊\"，而是滑向失衡的专制路径。",
    "1930-1939": "# 中国 1930-1939：《狭窄的走廊》框架分析\n\n在阿西莫格鲁与罗宾逊的框架中，需关注\"国家权力\"（Leviathan/国家能力）与\"社会权力\"（社会制衡力量）二者的消长。1930年代的中国大体属于典型的\"缺失的利维坦\"或\"专制利维坦\"竞逐状态，远离良性走廊。\n\n## 趋势（缓慢演变）：\n\n- **南京国民政府的国家建设（1927后延续至此期）**：推行财政统一（关税自主、废两改元、法币改革1935）、军队现代化、官僚体系扩张。**增强国家权力**，但主要是自上而下的集权式建设，未同步培育社会制衡力量。\n\n- **地方军阀割据与\"碎片化主权\"的持续**：中央政令难出数省，地方实力派并存。**削弱国家权力**（国家能力分散、缺乏对暴力的垄断），同时也未转化为有组织的社会力量，而是\"派系专制\"。\n\n- **农村经济凋敝与土地关系恶化**：地主-佃农矛盾、高利贷、世界经济危机冲击。既**削弱国家**（税基与合法性受损），也**削弱社会**（农民原子化、缺乏自组织能力，难以形成制衡型社会）。\n\n- **中共在根据地建立平行政权与动员机制**：土地革命、农民动员。构成对国民党国家的**竞争性国家建设**，同时以自上而下方式**动员（而非解放）社会**——是另一种潜在的专制利维坦雏形。\n\n## 事件（离散）：\n\n- **中原大战（1930）**：蒋介石与冯玉祥、阎锡山、桂系混战。短期**削弱国家**（内耗），最终蒋胜出后**相对增强中央国家权力**。\n\n- **九一八事变与伪满洲国建立（1931–1932）**：日本占领东北。**严重削弱中国国家主权与领土控制**；但也刺激了民族主义社会动员（学生、知识分子抗议），**间接增强社会诉求与政治参与意识**。\n\n- **五次围剿与长征（1930–1934/1935）**：国民党试图消灭中共根据地。**增强国民党对南方腹地的国家控制**；同时使中共完成组织淬炼与领导权重整（遵义会议1935），保存了竞争性力量。\n\n- **法币改革（1935）**：废除银本位、统一货币发行。显著**增强国家财政与经济汲取能力**，是国家能力建设的关键节点。\n\n- **一二·九运动（1935）**：学生抗日爱国运动。**罕见地增强了自下而上的社会动员力量**，推动舆论与政治议程，属该时期少见的\"社会权力\"表达。\n\n- **西安事变（1936）**：张学良、杨虎城扣押蒋介石，促成第二次国共合作。重塑国家内部权力格局，为一致抗日创造条件——对国家整合的影响复杂（既暴露军权分散，又推动名义统一）。\n\n- **七七事变与全面抗战爆发（1937）**：日本全面侵华。**对中国国家权力造成毁灭性冲击**（丧失沿海核心区、财政与工业基础）；但战争压力**极大强化了民族国家认同与社会整合**，长期看重塑了国家与社会关系。\n\n---\n\n**框架小结**：此十年中国远在\"狭窄走廊\"之外，主线是**多个竞争性利维坦（国民党国家、地方军阀、中共政权、日本侵略势力）之间的暴力竞逐**，而非国家与社会的平衡共进。社会力量偶有迸发（一二·九运动），但整体被战争与专制建设所压制，未能形成阿西莫格鲁所称的持久制衡。",
    "1940-1949": "# 1940–1949 中国：国家与社会权力分析\n\n在阿西莫格鲁与罗宾逊的框架中，\"国家能力\"（State）与\"社会力量\"（Society）需保持平衡以进入\"狭窄走廊\"。此期间中国主要表现为**多个准国家实体的竞争**，社会力量在战乱中被高度动员却又被组织性力量所吸纳。\n\n## 趋势（缓慢演变：制度、经济、人口）\n\n- **国民政府（国家）财政与制度的持续崩解**：战时通货膨胀失控、税基萎缩、官僚腐败蔓延，削弱了国民党国家的合法性与汲取能力——**削弱国家**。\n\n- **中共在根据地建构的基层动员型治理**：通过减租减息、群众路线与党—军—行政一体化，将农村社会力量组织进新的国家结构——**同时增强国家、并将社会力量\"制度性吸纳\"**（社会被动员但从属于党国，非独立制衡力量）。\n\n- **战争导致的人口流动与社会解体**：难民潮、士绅阶层衰落、传统宗族与地方精英的权威削弱——**削弱既有社会自组织结构**，为强国家重塑社会创造真空。\n\n- **地方军事化与武装割据的常态化**：军队、民兵、地方武装成为权力的主要载体，形成阿西莫格鲁所谓\"武装社会\"的碎片化局面——**削弱统一国家、社会力量以暴力而非制度形式存在**。\n\n## 事件（离散事件）\n\n- **皖南事变（1941）**：国共合作破裂，标志两个准国家力量转向对抗，削弱了统一抗战下的国家整合——**削弱国民党的整合性国家权力**。\n\n- **抗战胜利与日本投降（1945）**：外部约束消失，权力真空引发国共对接收资源、领土的争夺——**短暂增强国家象征性权威，随即引发内部权力竞争**。\n\n- **重庆谈判与政治协商会议（1945–1946）**：短暂出现制度化、多方协商的\"走廊\"契机，但迅速失败——**尝试建立受制约的国家，但社会与国家均未能形成均衡**。\n\n- **国共内战全面爆发（1946）**：以暴力而非制度决定权力归属——**摧毁走廊可能性，权力回归\"谁掌握军队谁掌握国家\"的逻辑**。\n\n- **中共土地改革运动（1946–1949《五四指示》至《土地法大纲》）**：暴力再分配土地，彻底摧毁地主士绅阶层——**极大动员社会底层、同时将其组织进党国结构，净效果为增强新国家、消灭独立社会精英**。\n\n- **中华人民共和国成立（1949）**：建立高度集中的党国体制——**大幅增强国家权力，社会力量被组织化吸纳，中国进入\"专制利维坦\"（Despotic Leviathan）路径而非狭窄走廊**。\n\n---\n**总体判断**：1940–1949 是一个**旧的弱国家（国民党）崩解、新的强组织型国家（中共党国）崛起**的时期。社会力量在战争与革命中被空前动员，但几乎全部被吸纳进党—军—国家结构，缺乏独立于国家的制衡能力。按其框架，这一时期终结于中国明确走向\"专制利维坦\"一侧，而非进入国家与社会相互制衡的狭窄走廊。",
    "1950-1959": "参照阿西莫格鲁与罗宾逊在《狭窄的走廊》中的分析框架（核心是\"国家权力\"与\"社会权力\"之间的动态平衡，中国常被视为\"专制利维坦\"的典型——国家能力强而社会制衡弱），以下是1950—1959年中国的相关内容。\n\n**趋势：**\n\n- **土地改革后的集体化进程（互助组→初级社→高级社→人民公社，1953—1958）**：缓慢的制度演变。它系统性地消灭了传统乡村中独立于国家的经济与社会组织（宗族、地主士绅、自耕农），把农民直接纳入国家控制体系。**强烈增强国家权力，严重削弱社会权力**。\n\n- **计划经济与国有化的确立（\"一五\"计划1953—1957、工商业社会主义改造1956）**：制度性趋势。私营经济和市场被消除，国家掌握几乎全部经济资源与就业分配，个人对国家形成人身依附。**大幅增强国家权力，削弱社会自主性**。\n\n- **党—国官僚体系与基层政权的深入渗透（单位制、户籍雏形、档案与政治身份分类）**：制度演变。国家的\"触角\"（框架中的国家能力）延伸至个人生活的最微观层面。**增强国家权力，削弱社会的独立空间**。\n\n- **人口与工业化的城乡分割格局初步成形**：人口/经济趋势。为后来的户籍制度和城乡二元结构奠基，进一步强化国家对人口流动的支配。**增强国家权力**。\n\n**事件：**\n\n- **抗美援朝（1950—1953）**：离散事件。战争动员极大提升了政权的合法性、组织能力与社会渗透力。**增强国家权力**。\n\n- **镇压反革命运动（1950—1951）**：离散事件。以运动方式消灭潜在的政治对手与社会反抗力量。**增强国家权力，削弱社会制衡**。\n\n- **\"三反\"\"五反\"运动（1951—1952）**：离散事件。打击官僚腐败的同时也重创了城市资产阶级和独立工商群体。**增强国家对经济与官僚的控制，削弱独立社会阶层**。\n\n- **1954年《宪法》颁布**：离散事件。以法律形式确立党领导下的国家结构，制度化了国家权力，但缺乏对国家的有效社会约束。**增强并制度化国家权力**。\n\n- **反右运动（1957）**：离散事件。将\"百花齐放\"中出现的知识分子批评声音系统性压制，几乎摧毁了刚萌芽的公共批评与市民社会力量。**大幅增强国家权力，几乎瓦解社会的发声能力**。\n\n- **\"大跃进\"与人民公社化运动启动（1958）**：既是事件（政策发动）也是趋势（后续延续）。国家意志空前直接支配经济与社会生活，社会几乎完全丧失自主协调能力（并埋下1959—1961年灾难的伏笔）。**极端增强国家权力（但也暴露了缺乏社会制衡的\"失控利维坦\"风险）**。\n\n---\n\n**框架总结**：在此十年中，中国几乎所有重大趋势与事件都朝**单一方向**演变——**持续增强国家权力、系统性削弱社会权力**。用《狭窄的走廊》的语言说，中国不仅远离\"走廊\"，而且沿着\"**专制利维坦**\"路径急速强化：国家能力（渗透、动员、汲取）迅速膨胀，而能够制衡国家的社会力量（独立经济阶层、知识分子、乡村自治组织）被逐一消除。这与走廊所要求的\"国家与社会力量同步增长、相互制衡\"形成鲜明对照。",
    "1960-1969": "# 中国 1960–1969：以《狭窄的走廊》框架分析\n\n在阿西莫格鲁与罗宾逊的框架中，中国属于典型的\"专制利维坦\"（Despotic Leviathan）——国家权力极度强大，而社会（公民社会）被系统性压制，二者严重失衡，远离\"走廊\"。以下事件与趋势大多进一步强化了这一失衡格局。\n\n**趋势：**\n\n- **计划经济与集体化制度的深化**：人民公社体制、单位制、户籍制度的巩固，使国家控制了几乎全部经济资源与人口流动，极大**增强国家权力**，同时剥夺了社会的经济自主性与集体行动能力，**削弱社会**。\n\n- **意识形态动员与个人崇拜的持续上升**：对领袖的崇拜逐渐制度化，思想改造常态化，进一步**增强国家（尤其是最高领导人的专断）权力**，压缩独立思想与自组织空间，**削弱社会**。\n\n- **人口结构的剧烈波动**：大饥荒造成的人口损失与随后的补偿性生育高峰，反映出社会在灾难面前几乎缺乏反抗或纠错能力——既暴露也**加剧了社会的无力**，但饥荒也暂时暴露了国家治理的脆弱性。\n\n**事件：**\n\n- **大饥荒（约1959–1961）的后果**：大跃进政策失败导致的大规模饥荒延续至此时段初期，短期内暴露了国家能力的局限，但社会缺乏问责与纠错机制，最终仍是国家主导恢复，整体**维持并巩固了专制格局、削弱社会**。\n\n- **七千人大会（1962）与经济调整（\"调整、巩固、充实、提高\"）**：党内出现有限的政策反思与务实调整，一度略微**约束了国家权力的任意性**，但这属于国家内部纠偏，并非来自社会的制衡。\n\n- **\"四清\"社会主义教育运动（1963–1966）**：以整顿基层为名的政治动员，进一步向乡村社会渗透国家权力，**增强国家、削弱社会**。\n\n- **\"文化大革命\"爆发（1966起）**：这是本时段最重大的离散事件。它摧毁了原有官僚制度、党内既有约束与知识/文化精英群体，造成国家常规制度能力一度**受损（\"纸糊的利维坦\"式混乱）**，同时通过群众运动彻底瓦解了任何独立社会力量的可能，最终**极端削弱社会**，并将权力高度集中于最高领导层。\n\n**总体判断**：1960–1969年间，中国在《狭窄的走廊》的坐标中，始终处于**远离走廊的专制利维坦区域**，且总体上朝着国家（尤其是专断性权力）更强、社会更弱的方向移动。文革虽一度制造制度混乱，但并未培育出制衡国家的自主社会力量。",
    "1970-1979": "# 中国 1970-1979（阿西莫格鲁-罗宾逊框架分析）\n\n在《狭窄的走廊》框架中，中国被归类为典型的\"专制利维坦\"（Despotic Leviathan）——国家权力极度强大而社会力量受到系统性压制。1970年代大部分时间延续这一格局，但末期出现松动迹象。\n\n**趋势：**\n\n- **计划经济与全能国家的持续（强化国家）**：延续单位制、户籍制、集体化农业和票证配给，国家渗透到经济与日常生活的方方面面，公民社会几无独立组织空间。这是\"专制利维坦\"控制社会的制度基础。\n\n- **意识形态动员的疲态与社会的隐性疏离（缓慢削弱国家的合法性/但社会仍未壮大）**：文革后期群众运动的边际效力递减，普遍的政治倦怠、经济停滞与信任流失，削弱了国家的动员能力，但未转化为有组织的独立社会力量。\n\n- **人口与教育的断裂（同时削弱社会与国家的长期能力）**：知识青年\"上山下乡\"、高等教育停摆，造成人力资本断层，抑制了可能孕育自主社会力量的中产/知识阶层。\n\n**事件：**\n\n- **林彪事件（1971）**：最高权力集团内部剧变，动摇了意识形态神话，削弱了专制利维坦的凝聚力与话语可信度，但权力仍高度集中于国家顶层。\n\n- **文化大革命正式结束（1976，毛泽东逝世、\"四人帮\"被捕）**：清除极端派系、结束大规模政治运动，暂时削弱了最极端的专制动员，为后续制度调整创造空间——是走向\"控制型利维坦\"松动的关键转折点。\n\n- **十一届三中全会与改革开放启动（1978年底）**：确立经济改革与对外开放路线，开始给予个人和地方有限的经济自主权。这是全书框架中最具意义的事件：它在不放弃国家主导的前提下，逐步释放社会与经济活力，为社会力量的**长期潜在增长**埋下种子。\n\n- **家庭联产承包责任制萌芽（1978，安徽小岗村）**：自下而上的农民自发行动，标志社会主体在夹缝中重获部分能动性，是社会力量微弱复苏的早期信号。\n\n- **\"西单民主墙\"（1978-1979）**：短暂出现的自下而上言论表达，代表公民社会诉求的试探性抬头；但随后遭压制，凸显国家仍牢牢掌控上限——社会尚未进入\"走廊\"。\n\n---\n**总体判断**：1970-1979年中国仍稳固处于\"走廊之外\"的专制利维坦区域。前半期国家权力压倒性主导、社会近乎瘫痪；1976—1979年间的转折并未使社会真正强大到与国家形成平衡，而是**国家主动放松了部分控制**，为下一个十年社会力量的缓慢积累提供了条件。",
    "1980-1989": "# 1980–1989 中国：国家与社会权力（《狭窄的走廊》框架）\n\n在阿西莫格鲁与罗宾逊的框架中，\"专断型利维坦\"（强国家、弱社会）需要国家与社会权力**同步增长**才能进入走廊。1980年代中国的特点是：国家在某些维度松绑，社会力量开始萌发，但两者的相对平衡仍高度不对称。\n\n## 趋势（缓慢演变）\n\n- **农村去集体化与家庭联产承包责任制（1978起，1980年代全面铺开）**：解散人民公社，恢复家庭经营。→ **增强社会**（赋予农民经济自主权、削弱基层国家对生产的直接控制），同时局部**收缩国家**在乡村的动员能力。\n- **市场化改革与非国有经济兴起（乡镇企业、个体户、经济特区）**：产生了独立于国家的经济资源与新兴社会阶层。→ **增强社会**（经济多元化为社会自主性提供物质基础），但国家仍掌控关键资源。\n- **国家财政与行政能力相对弱化（财政包干、地方分权）**：中央汲取能力下降、地方权力上升。→ 短期内**削弱中央国家**能力，属改革初期的\"松绑\"。\n- **思想与文化开放（\"思想解放\"、知识分子活跃、西方思潮引入）**：公共讨论空间扩大。→ **增强社会**（规范、观念层面的自主性上升）。\n- **城市化与教育扩张、人口结构变化（计划生育1979/1980制度化）**：计划生育反映国家对社会最私密领域的**深度渗透**。→ **增强国家**的社会控制能力（与经济松绑形成张力）。\n\n## 事件（离散节点）\n\n- **1980年设立深圳等经济特区**：以制度隔离区试验市场。→ **增强社会**（创造受保护的经济自主空间）。\n- **1982年新宪法颁布**：确立部分公民权利与法制话语。→ 名义上**增强社会**，但实际约束国家有限。\n- **1986–1987年学生示威与\"反资产阶级自由化\"、胡耀邦下台**：社会动员初现，随即遭国家压制。→ 先**增强社会**（自下而上动员），后国家**反击收缩**社会空间。\n- **1989年天安门事件（六四）**：社会力量大规模爆发后被强力镇压。→ 决定性地**增强国家**、**削弱社会**，标志着中国转向\"以经济发展换取社会去政治化\"的路径，未进入走廊。\n\n---\n**总体判断**：1980年代中国的经济松绑一度让社会力量增长，但国家从未放弃对政治领域的支配，1989年的镇压确认了国家权力压倒社会的不对称格局——在框架中仍属**走廊之外的专断型利维坦**，而非走向\"受制约的利维坦\"。",
    "1990-1999": "# 中国 1990-1999：国家与社会权力分析\n\n参照《狭窄的走廊》框架（区分\"国家能力\"与\"社会力量\"，及二者的均衡）：\n\n**趋势：**\n\n- **市场化改革深化与非国有经济崛起**——乡镇企业、私营和外资经济快速扩张，脱离计划体制。这在一定程度上增强了社会的经济独立性和资源基础，但改革由国家主导，同时也增强了国家的财政汲取和治理能力（双向增强，但国家占主导）。\n\n- **分税制改革（1994）与财政集权化**——重构中央与地方财政关系，显著提升中央政府的财政汲取能力（强化国家）。\n\n- **单位制松动与人口流动**——大规模农民工进城、单位对个人的全面控制减弱，社会成员获得更多自主空间和横向联系（温和增强社会），但户籍制度延续，限制了这种自主性。\n\n- **法制建设推进**——《公司法》《行政诉讼法》等立法完善，\"依法治国\"话语兴起。既提升国家的规范化治理能力，也为社会提供有限的维权渠道（主要增强国家，边际增强社会）。\n\n- **意识形态动员的弱化与\"闷声发大财\"的实用主义**——政治参与热情下降，公众注意力转向经济生活。社会在政治维度上被去动员化（削弱社会的政治力量）。\n\n**事件：**\n\n- **1992年邓小平\"南巡讲话\"**——重启并加速市场化改革，确立\"社会主义市场经济\"方向。既大幅扩展了社会的经济活动空间，也强化了国家推动经济发展的合法性与能力（双向增强）。\n\n- **1992年中共十四大确立\"社会主义市场经济体制\"目标**——制度层面锁定改革方向（增强国家的转型主导能力）。\n\n- **1997年香港回归**——引入\"一国两制\"下的既有法治与自治安排，形成体制内的特殊社会空间（局部增强社会自主，同时扩展国家主权治理范围）。\n\n- **1998年国企改革\"抓大放小\"与大规模下岗**——国家收缩对中小国企的直接管理，数千万工人失去\"铁饭碗\"。削弱了原体制内工人的组织性与保障（削弱这一部分社会力量），同时精简国家的直接经济负担。\n\n- **1999年针对法轮功的取缔行动**——国家对大规模自组织社会团体的强力压制，清晰界定了社会自主组织的边界（显著强化国家，压制社会自组织能力）。\n\n---\n\n**框架总结**：在阿西莫格鲁与罗宾逊的坐标中，此阶段中国呈现\"国家能力与经济领域的社会活力同步增长，但社会的**政治性自组织**受到严格约束\"的特征——即经济自由扩张而未伴随对应的政治制衡，属于典型的**\"专制利维坦\"**下的强国家路径，而非走廊内的均衡演化。",
    "2000-2009": "# 中国 2000–2009：基于《狭窄的走廊》框架的分析\n\n在阿西莫格鲁与罗宾逊的框架中，中国被归为\"专制利维坦\"（Despotic Leviathan）——国家能力强大而社会制衡薄弱。以下事件与趋势多数强化了国家相对于社会的优势地位。\n\n**趋势：**\n\n- **经济高速增长与国家主导的资本主义**：持续两位数增长增强了国家的合法性与财政、汲取能力（**强化国家**），使专制利维坦得以\"用绩效换取顺从\"。\n\n- **快速城镇化与农民工流动**：数亿人口进城，形成了游离于原有单位/户籍控制之外的新社会群体（**潜在强化社会**），但户籍制度限制其权利与组织能力（**同时强化国家控制**）。\n\n- **互联网普及与早期公共舆论空间**：网民数量激增，博客、论坛兴起，为社会表达提供渠道（**强化社会**），但催生了同步发展的网络审查与监控体系（**强化国家**）。\n\n- **国有企业改革后的\"国进民退\"倾向**：关键部门国有资本巩固（**强化国家**），削弱了独立经济精英作为社会制衡力量的潜力。\n\n- **法治与维权意识的渐进萌芽**：立法体系扩张、\"依法治国\"话语与律师、NGO活动增多（**微弱强化社会**），但始终被限定在不挑战国家的边界内。\n\n**事件：**\n\n- **2001年加入WTO**：深度融入全球经济，极大扩充国家财政与治理资源（**强化国家**），同时催生更庞大的中产与私营部门（**间接为社会积累资源**）。\n\n- **2003年SARS疫情**：初期信息压制暴露治理缺陷并激发舆论质疑（**短暂强化社会**），但危机应对最终强化了国家动员与公共卫生控制能力（**净强化国家**）。\n\n- **2003年孙志刚事件**：舆论压力促使收容遣送制度废止，是社会舆论推动政策改变的标志性案例（**强化社会**）。\n\n- **2008年北京奥运会**：作为国家合法性与治理能力的展演，同时伴随安保与舆论管控升级（**强化国家**）。\n\n- **2008年汶川地震**：激发空前的民间志愿与公益/NGO动员，公民社会短暂勃发（**强化社会**）；但随后对\"豆腐渣工程\"追责的维权受到压制（**国家收紧**）。\n\n- **2008–2009年\"四万亿\"经济刺激计划**：应对全球金融危机的大规模国家投资，进一步扩张国家对经济的主导（**显著强化国家**）。\n\n- **2009年新疆七五事件**：引发全区断网与安全管控大幅升级（**强化国家的强制能力**）。\n\n**总体判断**：此十年间，中国牢固处于\"专制利维坦\"区间，且**远离**通往走廊的方向——国家能力的扩张速度显著超过社会制衡力量的成长。",
    "2010-2019": "# 基于《狭窄的走廊》框架的中国分析（2010–2019）\n\n阿西莫格鲁与罗宾逊的核心框架：**国家权力（State）** 与 **社会权力（Society）** 的相对平衡。中国被其归类为\"专制利维坦\"（Despotic Leviathan）——强国家、弱社会。以下分析基于此框架。\n\n---\n\n## 趋势（缓慢演变：制度、经济、人口）\n\n- **经济持续增长但增速放缓**：GDP高速增长巩固了国家的\"绩效合法性\"，物质繁荣使社会对国家扩权的容忍度上升——**增强国家**，同时削弱社会自主动员的动机。\n\n- **数字监控与技术治理体系的构建**：监控摄像头、大数据、后期社会信用体系的逐步铺开，大幅提升国家对社会的渗透与监测能力——**显著增强国家，削弱社会**。\n\n- **公民社会空间的持续收缩**：对NGO、维权律师、独立媒体、网络意见领袖的制度性约束逐渐加强，社会自组织能力被系统性压制——**削弱社会**。\n\n- **人口结构转变（老龄化、劳动力见顶）**：2012年前后劳动年龄人口达峰，长期看削弱经济增长基础，可能对未来国家的绩效合法性构成压力——**长期潜在削弱国家**。\n\n- **反腐运动制度化**：持续的反腐既提升国家治理效能与内部纪律，也集中了权力——**增强国家（尤其是中央与执政核心）**。\n\n---\n\n## 事件（离散性节点）\n\n- **2012–2013年领导层更替与权力集中**：新领导核心确立后推动权力向中央与个人集中——**增强国家**。\n\n- **2013年\"709\"前奏及2015年维权律师大规模拘押（709大抓捕）**：针对独立法律群体的集中打击——**明确削弱社会**。\n\n- **2013年\"网络谣言\"整治与\"大V\"约谈**：压制网络舆论空间中的独立声音——**削弱社会（尤其数字公共领域）**。\n\n- **2015年《国家安全法》、2016年《境外NGO管理法》《网络安全法》立法**：以法律形式收紧社会组织与信息空间——**增强国家，削弱社会**。\n\n- **2018年修宪取消国家主席任期限制**：制度层面移除对最高权力的关键约束——**增强国家、进一步削弱制衡**。\n\n- **2019年香港\"反修例\"运动**：社会力量的大规模自发动员，构成对国家权力的显著挑战——**社会权力的短期迸发**，随后遭遇国家强力回应。\n\n---\n\n**框架总结**：这十年整体上是中国作为\"专制利维坦\"进一步**强化国家、压缩社会**的过程。走廊（受制约的自由）不仅未被靠近，国家与社会的失衡反而加深。香港2019年事件是唯一显著的社会反向脉冲，但发生在体制的特殊边缘地带，且未能改变整体轨迹。"
  },
  "score_prompt": {
    "1880-1889": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n这是轨迹的第一个时期：1880-1889。请确立起点。使用上述评分标准，估计\n中国 在 1880-1889 期间公民社会与国家的绝对权力。由于没有前一个时期，\n请将两个变化值都记为 0.0。\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string，<= 约 10 个词：该时期最具决定性的特征)\n- reasoning (string，1-2 句话，说明这两个权力数值的理由)",
    "1890-1899": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1890-1899 时期评分，在既有轨迹的基础上进行。从 中国 在\n1880-1889 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1890-1899 的历史事件与趋势：\n# 中国 1890-1899：国家与社会权力分析\n\n参照阿西莫格鲁与罗宾逊的框架（国家权力 vs. 社会权力，及\"专制利维坦\"路径），以下针对晚清这一时期的分析：\n\n**趋势：**\n\n- **官督商办与早期工业化的延续**：洋务运动下的官办/官督商办企业（如轮船招商局、汉阳铁厂1894投产）持续发展。这是**国家主导**模式，虽增强了国家的经济动员能力，但抑制了独立商人阶层的自主组织，社会权力未能同步壮大——属专制利维坦式的国家扩张。\n\n- **士绅阶层与地方社会力量的缓慢积累**：地方士绅在办团练、兴实业、掌控地方财政中影响力上升，为**社会权力**积蓄了潜在基础，但仍嵌套于国家科举与官僚体系内，难以形成制衡国家的独立力量。\n\n- **财政与主权的持续侵蚀**：赔款、外债、关税受制于列强，国家财政能力被外部力量削弱，**国家权力（自主性）下降**，中央对地方的控制也趋于松动。\n\n- **人口压力与农村凋敝**：人口稠密、土地紧张、自然灾害频发，削弱基层社会的组织韧性，为后续动乱埋下伏笔——**社会权力被消耗**。\n\n**事件：**\n\n- **甲午战争与《马关条约》（1894–1895）**：军事惨败与巨额赔款、割让台湾，**大幅削弱国家权力**（暴露洋务自强的失败、财政崩坏），同时刺激了社会觉醒，为知识分子群体动员提供契机。\n\n- **公车上书与维新思潮兴起（1895起）**：康有为、梁启超等发动士人集体请愿，这是**社会权力的萌动**——公民社会（士人舆论、学会、报刊）首次尝试自下而上影响国策。\n\n- **戊戌变法（百日维新，1898）**：光绪帝试图自上而下改革，短暂尝试重塑国家能力；但**慈禧发动政变镇压**，改革夭折，结果是**国家专制力量强化、新生社会权力被压制**——典型的走廊之外、国家压倒社会的回摆。\n\n- **列强瓜分狂潮与租借地划分（1897–1898）**：德占胶州湾、俄租旅大等，进一步**侵蚀国家主权与领土控制**。\n\n- **义和团运动萌发（1898–1899）**：华北民间排外运动兴起，是一种**失序的、非制度化的社会能量爆发**，既非增强建设性社会权力，也最终被国家（清廷）短暂利用，反映了框架中\"缺乏制度约束的社会动员\"的破坏性。\n\n---\n*说明：此时期整体呈现国家权力受外部冲击而弱化、而新兴社会力量又遭国家内部压制的双重困境——中国远未进入阿西莫格鲁笔下的\"狭窄走廊\"，反而在专制惯性与外部瓦解之间震荡。*\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1890-1899 末公民社会的绝对权力\n- state_power (float, 0-10)：1890-1899 末国家的绝对权力\n- society_change (float)：相对于 1880-1889 的 society_power 变化\n- state_change (float)：相对于 1880-1889 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1900-1909": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1900-1909 时期评分，在既有轨迹的基础上进行。从 中国 在\n1890-1899 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1900-1909 的历史事件与趋势：\n# 中国 1900-1909：国家与社会权力分析\n\n依据阿西莫格鲁与罗宾逊的框架（国家权力 vs. 社会权力，及二者的相对平衡）：\n\n## 趋势：\n\n- **清末新政的制度改革（1901年起）**：废科举（1905）、编练新军、筹建地方咨议局。这些举措意在**增强国家能力**（现代官僚、财政、军事），但客观上也培育了新的社会力量（士绅、新式知识分子），带来国家与社会的复杂张力。\n\n- **地方士绅与商会势力上升**：随着新政推行地方自治、立宪运动酝酿，各省咨议局与商会兴起，**增强了社会（精英）权力**，形成体制内制衡中央的组织化力量。\n\n- **经济半殖民地化与通商口岸扩张**：外资、条约体系与关税不自主持续**削弱国家自主性**，同时催生城市商人、买办阶层，间接增强特定社会群体的组织与经济基础。\n\n- **人口压力与农村凋敝**：持续的人口负担、天灾与赋税，使基层社会离散化，**同时削弱国家汲取能力与社会自组织能力**——阿西莫格鲁笔下典型的\"弱国家、弱社会\"困境。\n\n## 事件：\n\n- **义和团运动与八国联军侵华（1900）**：义和团是被动员起来的社会力量，但其失败与《辛丑条约》（1901）的巨额赔款、驻军条款**严重削弱国家权力**（主权、财政、军事自主）。\n\n- **废除科举（1905）**：一次性斩断传统国家吸纳、笼络士绅的制度渠道，**短期削弱国家的社会整合能力**，同时释放出体制外的新式知识分子群体，**增强了潜在的社会（反对）力量**。\n\n- **五大臣出洋考察宪政（1905–1906）及\"预备立宪\"宣布（1906）**：国家试图通过立宪重构合法性以**增强国家权力**，但同时为社会（立宪派）参与政治提供了正式预期与舞台，**增强社会权力诉求**。\n\n- **各地立宪请愿与保路、抵制美货运动（约1905起）**：如1905年抵制美货运动，标志着城市社会**组织化动员能力的增强**。\n\n---\n\n**框架小结**：此十年中国既非走向\"走廊\"内的平衡，反而呈现国家权力受外部冲击而削弱、而新兴社会力量尚未制度化的**双重脆弱**状态，为后续辛亥革命的\"失衡\"埋下伏笔。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1900-1909 末公民社会的绝对权力\n- state_power (float, 0-10)：1900-1909 末国家的绝对权力\n- society_change (float)：相对于 1890-1899 的 society_power 变化\n- state_change (float)：相对于 1890-1899 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1910-1919": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1910-1919 时期评分，在既有轨迹的基础上进行。从 中国 在\n1900-1909 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1910-1919 的历史事件与趋势：\n# 中国 1910–1919：狭窄走廊框架下的分析\n\n在阿西莫格鲁与罗宾逊的框架中，\"专断利维坦\"代表强国家/弱社会，\"缺席利维坦\"代表弱国家/强社会。1910年代的中国经历了**国家权力的崩溃**，同时公民社会力量出现萌芽性增长，但两者都未能建立起走廊内的均衡。\n\n**趋势：**\n\n- **中央国家能力的持续衰减**：清末新政后中央财政、军事整合能力已弱化，辛亥后进一步碎片化，地方（督抚、军人）实权上升——严重**削弱国家**，趋向\"缺席利维坦\"。\n\n- **军事力量地方化（军阀化的制度基础）**：北洋系及地方军队日益成为自主权力中心，暴力手段从中央垄断转向分散——**削弱统一国家**，同时以强制性而非规范性方式压制社会。\n\n- **新式知识分子与城市市民社会的兴起**：现代报刊、学堂、商会、学生团体扩张，公共舆论空间形成——**增强社会**，为集体行动奠定组织基础。\n\n- **民族工商业的发展（\"黄金时期\"起步）**：一战期间西方商品输入减少，民族资本与城市资产阶级壮大——**增强社会**的经济自主性与动员资源。\n\n**事件：**\n\n- **辛亥革命与清帝退位（1911–1912）**：推翻两千年帝制，摧毁旧的专断国家结构；既**削弱既有国家**（旧利维坦崩解），又因未能建立新的强有力制度而使权力真空扩大。\n\n- **中华民国建立与《临时约法》（1912）**：尝试以宪政、议会制约束权力——制度设计上意在**推动进入走廊**（约束的国家+参与的社会），但缺乏社会与制度支撑而流于形式。\n\n- **袁世凯集权、镇压二次革命与称帝（1913–1916）**：解散国会、压制政党与舆论——试图重建**专断国家**、**削弱社会**，但因缺乏合法性与能力而失败。\n\n- **袁世凯死后进入军阀割据（1916起）**：中央权威瓦解，多个武装集团竞争——国家陷入**\"缺席利维坦\"式的分裂**，暴力分散化。\n\n- **五四运动（1919）**：由巴黎和会外交失败引发的学生、市民、工商界联合抗议——**显著增强社会**的集体行动能力与公共意识，是走廊框架中\"社会动员\"的关键节点。\n\n---\n\n**核心判断**：此十年中国的主导态势是**国家权力急剧削弱与碎片化**，而社会力量（知识、经济、组织层面）虽在成长，却面对的是一个无力提供秩序的分裂国家。这既非走廊内的均衡，也非专断利维坦，而更接近**\"缺席利维坦\"下社会力量初步觉醒**的状态——为后续国家重建（及其可能的专断化）埋下张力。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n1900-1909: <4.0, 3.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1910-1919 末公民社会的绝对权力\n- state_power (float, 0-10)：1910-1919 末国家的绝对权力\n- society_change (float)：相对于 1900-1909 的 society_power 变化\n- state_change (float)：相对于 1900-1909 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1920-1929": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1920-1929 时期评分，在既有轨迹的基础上进行。从 中国 在\n1910-1919 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1920-1929 的历史事件与趋势：\n# 中国 1920–1929：国家权力与社会权力的变迁\n\n参照阿西莫格鲁与罗宾逊的框架（\"利维坦\"国家力量 vs. 社会/公民社会力量，二者需在\"走廊\"内相互制衡），此期间中国的显著特征是**国家权力极度碎片化（\"缺失的利维坦\"）**，而社会力量则出现新型动员。\n\n## 趋势：\n\n- **军阀割据下的国家瓦解**：北洋政府名存实亡，权力分散于各地军阀集团（直系、皖系、奉系）。这是国家权力（中央利维坦）持续**弱化/碎片化**的缓慢趋势——中国既缺乏统一的强制能力，也无稳定的税收与官僚制度。\n\n- **新式知识分子与公民社会的兴起**：延续新文化运动，大学、报刊、学会、职业团体扩张，形成独立于国家的舆论与思想空间。此为社会力量的**增强**，但因缺乏对应的制度性国家，难以形成\"制衡\"而非\"对抗\"。\n\n- **产业工人与城市资产阶级成长**：沿海通商口岸（尤其上海）的工商业与工人阶级扩大，工会、商会组织化程度提高。社会自组织能力**增强**。\n\n- **列强与不平等条约体系的持续制约**：治外法权、租界、关税不自主等使国家主权与自主强制能力受到**外部削弱**，阻碍统一利维坦的形成。\n\n## 事件：\n\n- **五四运动余波与政治动员（延续自1919）**：将学生、市民带入政治，社会动员能力**增强**，成为后续群众政治的模板。\n\n- **中国共产党成立（1921）**：出现具有组织纪律和意识形态的新型政治力量，既是社会动员的**增强**，也孕育了未来重建强国家的力量。\n\n- **第一次国共合作与国民党改组（1923–1924）**：引入列宁式政党组织，为建立集中化、动员型国家机器奠定基础——指向未来国家权力的**重建/增强**。\n\n- **五卅运动（1925）**：大规模反帝罢工与抵制运动，是城市社会力量爆发式**增强**的标志性离散事件。\n\n- **省港大罢工（1925–1926）**：工人组织力量的高峰，社会动员**增强**。\n\n- **北伐战争（1926–1928）**：军事统一进程，试图终结军阀割据、重建中央国家权力——国家权力**增强**（走向\"专制利维坦\"路径）。\n\n- **国共分裂与\"四一二\"清党（1927）**：新兴国家力量（国民党）转向压制独立社会组织（工会、共产党、群众运动），标志国家开始**压制社会力量**，偏离\"走廊\"、转向失衡的强制性国家。\n\n- **南京国民政府成立（1927）与形式统一（1928）**：中央国家权力名义上**增强**，但实质仍受地方派系掣肘，属\"纸面利维坦\"。\n\n---\n\n**框架小结**：按ART的逻辑，1920年代前期中国接近\"缺失的利维坦\"状态——国家弱、社会动员活跃。北伐与国民政府的建立开启了**国家权力的重建**，但1927年后国家倾向于**吸纳或压制**（而非制衡）社会力量，未能进入\"狭窄走廊\"，而是滑向失衡的专制路径。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n1900-1909: <4.0, 3.0>\n1910-1919: <4.5, 2.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1920-1929 末公民社会的绝对权力\n- state_power (float, 0-10)：1920-1929 末国家的绝对权力\n- society_change (float)：相对于 1910-1919 的 society_power 变化\n- state_change (float)：相对于 1910-1919 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1930-1939": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1930-1939 时期评分，在既有轨迹的基础上进行。从 中国 在\n1920-1929 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1930-1939 的历史事件与趋势：\n# 中国 1930-1939：《狭窄的走廊》框架分析\n\n在阿西莫格鲁与罗宾逊的框架中，需关注\"国家权力\"（Leviathan/国家能力）与\"社会权力\"（社会制衡力量）二者的消长。1930年代的中国大体属于典型的\"缺失的利维坦\"或\"专制利维坦\"竞逐状态，远离良性走廊。\n\n## 趋势（缓慢演变）：\n\n- **南京国民政府的国家建设（1927后延续至此期）**：推行财政统一（关税自主、废两改元、法币改革1935）、军队现代化、官僚体系扩张。**增强国家权力**，但主要是自上而下的集权式建设，未同步培育社会制衡力量。\n\n- **地方军阀割据与\"碎片化主权\"的持续**：中央政令难出数省，地方实力派并存。**削弱国家权力**（国家能力分散、缺乏对暴力的垄断），同时也未转化为有组织的社会力量，而是\"派系专制\"。\n\n- **农村经济凋敝与土地关系恶化**：地主-佃农矛盾、高利贷、世界经济危机冲击。既**削弱国家**（税基与合法性受损），也**削弱社会**（农民原子化、缺乏自组织能力，难以形成制衡型社会）。\n\n- **中共在根据地建立平行政权与动员机制**：土地革命、农民动员。构成对国民党国家的**竞争性国家建设**，同时以自上而下方式**动员（而非解放）社会**——是另一种潜在的专制利维坦雏形。\n\n## 事件（离散）：\n\n- **中原大战（1930）**：蒋介石与冯玉祥、阎锡山、桂系混战。短期**削弱国家**（内耗），最终蒋胜出后**相对增强中央国家权力**。\n\n- **九一八事变与伪满洲国建立（1931–1932）**：日本占领东北。**严重削弱中国国家主权与领土控制**；但也刺激了民族主义社会动员（学生、知识分子抗议），**间接增强社会诉求与政治参与意识**。\n\n- **五次围剿与长征（1930–1934/1935）**：国民党试图消灭中共根据地。**增强国民党对南方腹地的国家控制**；同时使中共完成组织淬炼与领导权重整（遵义会议1935），保存了竞争性力量。\n\n- **法币改革（1935）**：废除银本位、统一货币发行。显著**增强国家财政与经济汲取能力**，是国家能力建设的关键节点。\n\n- **一二·九运动（1935）**：学生抗日爱国运动。**罕见地增强了自下而上的社会动员力量**，推动舆论与政治议程，属该时期少见的\"社会权力\"表达。\n\n- **西安事变（1936）**：张学良、杨虎城扣押蒋介石，促成第二次国共合作。重塑国家内部权力格局，为一致抗日创造条件——对国家整合的影响复杂（既暴露军权分散，又推动名义统一）。\n\n- **七七事变与全面抗战爆发（1937）**：日本全面侵华。**对中国国家权力造成毁灭性冲击**（丧失沿海核心区、财政与工业基础）；但战争压力**极大强化了民族国家认同与社会整合**，长期看重塑了国家与社会关系。\n\n---\n\n**框架小结**：此十年中国远在\"狭窄走廊\"之外，主线是**多个竞争性利维坦（国民党国家、地方军阀、中共政权、日本侵略势力）之间的暴力竞逐**，而非国家与社会的平衡共进。社会力量偶有迸发（一二·九运动），但整体被战争与专制建设所压制，未能形成阿西莫格鲁所称的持久制衡。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n1900-1909: <4.0, 3.0>\n1910-1919: <4.5, 2.0>\n1920-1929: <5.0, 3.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1930-1939 末公民社会的绝对权力\n- state_power (float, 0-10)：1930-1939 末国家的绝对权力\n- society_change (float)：相对于 1920-1929 的 society_power 变化\n- state_change (float)：相对于 1920-1929 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1940-1949": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1940-1949 时期评分，在既有轨迹的基础上进行。从 中国 在\n1930-1939 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1940-1949 的历史事件与趋势：\n# 1940–1949 中国：国家与社会权力分析\n\n在阿西莫格鲁与罗宾逊的框架中，\"国家能力\"（State）与\"社会力量\"（Society）需保持平衡以进入\"狭窄走廊\"。此期间中国主要表现为**多个准国家实体的竞争**，社会力量在战乱中被高度动员却又被组织性力量所吸纳。\n\n## 趋势（缓慢演变：制度、经济、人口）\n\n- **国民政府（国家）财政与制度的持续崩解**：战时通货膨胀失控、税基萎缩、官僚腐败蔓延，削弱了国民党国家的合法性与汲取能力——**削弱国家**。\n\n- **中共在根据地建构的基层动员型治理**：通过减租减息、群众路线与党—军—行政一体化，将农村社会力量组织进新的国家结构——**同时增强国家、并将社会力量\"制度性吸纳\"**（社会被动员但从属于党国，非独立制衡力量）。\n\n- **战争导致的人口流动与社会解体**：难民潮、士绅阶层衰落、传统宗族与地方精英的权威削弱——**削弱既有社会自组织结构**，为强国家重塑社会创造真空。\n\n- **地方军事化与武装割据的常态化**：军队、民兵、地方武装成为权力的主要载体，形成阿西莫格鲁所谓\"武装社会\"的碎片化局面——**削弱统一国家、社会力量以暴力而非制度形式存在**。\n\n## 事件（离散事件）\n\n- **皖南事变（1941）**：国共合作破裂，标志两个准国家力量转向对抗，削弱了统一抗战下的国家整合——**削弱国民党的整合性国家权力**。\n\n- **抗战胜利与日本投降（1945）**：外部约束消失，权力真空引发国共对接收资源、领土的争夺——**短暂增强国家象征性权威，随即引发内部权力竞争**。\n\n- **重庆谈判与政治协商会议（1945–1946）**：短暂出现制度化、多方协商的\"走廊\"契机，但迅速失败——**尝试建立受制约的国家，但社会与国家均未能形成均衡**。\n\n- **国共内战全面爆发（1946）**：以暴力而非制度决定权力归属——**摧毁走廊可能性，权力回归\"谁掌握军队谁掌握国家\"的逻辑**。\n\n- **中共土地改革运动（1946–1949《五四指示》至《土地法大纲》）**：暴力再分配土地，彻底摧毁地主士绅阶层——**极大动员社会底层、同时将其组织进党国结构，净效果为增强新国家、消灭独立社会精英**。\n\n- **中华人民共和国成立（1949）**：建立高度集中的党国体制——**大幅增强国家权力，社会力量被组织化吸纳，中国进入\"专制利维坦\"（Despotic Leviathan）路径而非狭窄走廊**。\n\n---\n**总体判断**：1940–1949 是一个**旧的弱国家（国民党）崩解、新的强组织型国家（中共党国）崛起**的时期。社会力量在战争与革命中被空前动员，但几乎全部被吸纳进党—军—国家结构，缺乏独立于国家的制衡能力。按其框架，这一时期终结于中国明确走向\"专制利维坦\"一侧，而非进入国家与社会相互制衡的狭窄走廊。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n1900-1909: <4.0, 3.0>\n1910-1919: <4.5, 2.0>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1940-1949 末公民社会的绝对权力\n- state_power (float, 0-10)：1940-1949 末国家的绝对权力\n- society_change (float)：相对于 1930-1939 的 society_power 变化\n- state_change (float)：相对于 1930-1939 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1950-1959": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1950-1959 时期评分，在既有轨迹的基础上进行。从 中国 在\n1940-1949 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1950-1959 的历史事件与趋势：\n参照阿西莫格鲁与罗宾逊在《狭窄的走廊》中的分析框架（核心是\"国家权力\"与\"社会权力\"之间的动态平衡，中国常被视为\"专制利维坦\"的典型——国家能力强而社会制衡弱），以下是1950—1959年中国的相关内容。\n\n**趋势：**\n\n- **土地改革后的集体化进程（互助组→初级社→高级社→人民公社，1953—1958）**：缓慢的制度演变。它系统性地消灭了传统乡村中独立于国家的经济与社会组织（宗族、地主士绅、自耕农），把农民直接纳入国家控制体系。**强烈增强国家权力，严重削弱社会权力**。\n\n- **计划经济与国有化的确立（\"一五\"计划1953—1957、工商业社会主义改造1956）**：制度性趋势。私营经济和市场被消除，国家掌握几乎全部经济资源与就业分配，个人对国家形成人身依附。**大幅增强国家权力，削弱社会自主性**。\n\n- **党—国官僚体系与基层政权的深入渗透（单位制、户籍雏形、档案与政治身份分类）**：制度演变。国家的\"触角\"（框架中的国家能力）延伸至个人生活的最微观层面。**增强国家权力，削弱社会的独立空间**。\n\n- **人口与工业化的城乡分割格局初步成形**：人口/经济趋势。为后来的户籍制度和城乡二元结构奠基，进一步强化国家对人口流动的支配。**增强国家权力**。\n\n**事件：**\n\n- **抗美援朝（1950—1953）**：离散事件。战争动员极大提升了政权的合法性、组织能力与社会渗透力。**增强国家权力**。\n\n- **镇压反革命运动（1950—1951）**：离散事件。以运动方式消灭潜在的政治对手与社会反抗力量。**增强国家权力，削弱社会制衡**。\n\n- **\"三反\"\"五反\"运动（1951—1952）**：离散事件。打击官僚腐败的同时也重创了城市资产阶级和独立工商群体。**增强国家对经济与官僚的控制，削弱独立社会阶层**。\n\n- **1954年《宪法》颁布**：离散事件。以法律形式确立党领导下的国家结构，制度化了国家权力，但缺乏对国家的有效社会约束。**增强并制度化国家权力**。\n\n- **反右运动（1957）**：离散事件。将\"百花齐放\"中出现的知识分子批评声音系统性压制，几乎摧毁了刚萌芽的公共批评与市民社会力量。**大幅增强国家权力，几乎瓦解社会的发声能力**。\n\n- **\"大跃进\"与人民公社化运动启动（1958）**：既是事件（政策发动）也是趋势（后续延续）。国家意志空前直接支配经济与社会生活，社会几乎完全丧失自主协调能力（并埋下1959—1961年灾难的伏笔）。**极端增强国家权力（但也暴露了缺乏社会制衡的\"失控利维坦\"风险）**。\n\n---\n\n**框架总结**：在此十年中，中国几乎所有重大趋势与事件都朝**单一方向**演变——**持续增强国家权力、系统性削弱社会权力**。用《狭窄的走廊》的语言说，中国不仅远离\"走廊\"，而且沿着\"**专制利维坦**\"路径急速强化：国家能力（渗透、动员、汲取）迅速膨胀，而能够制衡国家的社会力量（独立经济阶层、知识分子、乡村自治组织）被逐一消除。这与走廊所要求的\"国家与社会力量同步增长、相互制衡\"形成鲜明对照。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n1900-1909: <4.0, 3.0>\n1910-1919: <4.5, 2.0>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <3.5, 6.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1950-1959 末公民社会的绝对权力\n- state_power (float, 0-10)：1950-1959 末国家的绝对权力\n- society_change (float)：相对于 1940-1949 的 society_power 变化\n- state_change (float)：相对于 1940-1949 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1960-1969": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1960-1969 时期评分，在既有轨迹的基础上进行。从 中国 在\n1950-1959 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1960-1969 的历史事件与趋势：\n# 中国 1960–1969：以《狭窄的走廊》框架分析\n\n在阿西莫格鲁与罗宾逊的框架中，中国属于典型的\"专制利维坦\"（Despotic Leviathan）——国家权力极度强大，而社会（公民社会）被系统性压制，二者严重失衡，远离\"走廊\"。以下事件与趋势大多进一步强化了这一失衡格局。\n\n**趋势：**\n\n- **计划经济与集体化制度的深化**：人民公社体制、单位制、户籍制度的巩固，使国家控制了几乎全部经济资源与人口流动，极大**增强国家权力**，同时剥夺了社会的经济自主性与集体行动能力，**削弱社会**。\n\n- **意识形态动员与个人崇拜的持续上升**：对领袖的崇拜逐渐制度化，思想改造常态化，进一步**增强国家（尤其是最高领导人的专断）权力**，压缩独立思想与自组织空间，**削弱社会**。\n\n- **人口结构的剧烈波动**：大饥荒造成的人口损失与随后的补偿性生育高峰，反映出社会在灾难面前几乎缺乏反抗或纠错能力——既暴露也**加剧了社会的无力**，但饥荒也暂时暴露了国家治理的脆弱性。\n\n**事件：**\n\n- **大饥荒（约1959–1961）的后果**：大跃进政策失败导致的大规模饥荒延续至此时段初期，短期内暴露了国家能力的局限，但社会缺乏问责与纠错机制，最终仍是国家主导恢复，整体**维持并巩固了专制格局、削弱社会**。\n\n- **七千人大会（1962）与经济调整（\"调整、巩固、充实、提高\"）**：党内出现有限的政策反思与务实调整，一度略微**约束了国家权力的任意性**，但这属于国家内部纠偏，并非来自社会的制衡。\n\n- **\"四清\"社会主义教育运动（1963–1966）**：以整顿基层为名的政治动员，进一步向乡村社会渗透国家权力，**增强国家、削弱社会**。\n\n- **\"文化大革命\"爆发（1966起）**：这是本时段最重大的离散事件。它摧毁了原有官僚制度、党内既有约束与知识/文化精英群体，造成国家常规制度能力一度**受损（\"纸糊的利维坦\"式混乱）**，同时通过群众运动彻底瓦解了任何独立社会力量的可能，最终**极端削弱社会**，并将权力高度集中于最高领导层。\n\n**总体判断**：1960–1969年间，中国在《狭窄的走廊》的坐标中，始终处于**远离走廊的专制利维坦区域**，且总体上朝着国家（尤其是专断性权力）更强、社会更弱的方向移动。文革虽一度制造制度混乱，但并未培育出制衡国家的自主社会力量。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n1900-1909: <4.0, 3.0>\n1910-1919: <4.5, 2.0>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <3.5, 6.0>\n1950-1959: <1.5, 8.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1960-1969 末公民社会的绝对权力\n- state_power (float, 0-10)：1960-1969 末国家的绝对权力\n- society_change (float)：相对于 1950-1959 的 society_power 变化\n- state_change (float)：相对于 1950-1959 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1970-1979": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1970-1979 时期评分，在既有轨迹的基础上进行。从 中国 在\n1960-1969 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1970-1979 的历史事件与趋势：\n# 中国 1970-1979（阿西莫格鲁-罗宾逊框架分析）\n\n在《狭窄的走廊》框架中，中国被归类为典型的\"专制利维坦\"（Despotic Leviathan）——国家权力极度强大而社会力量受到系统性压制。1970年代大部分时间延续这一格局，但末期出现松动迹象。\n\n**趋势：**\n\n- **计划经济与全能国家的持续（强化国家）**：延续单位制、户籍制、集体化农业和票证配给，国家渗透到经济与日常生活的方方面面，公民社会几无独立组织空间。这是\"专制利维坦\"控制社会的制度基础。\n\n- **意识形态动员的疲态与社会的隐性疏离（缓慢削弱国家的合法性/但社会仍未壮大）**：文革后期群众运动的边际效力递减，普遍的政治倦怠、经济停滞与信任流失，削弱了国家的动员能力，但未转化为有组织的独立社会力量。\n\n- **人口与教育的断裂（同时削弱社会与国家的长期能力）**：知识青年\"上山下乡\"、高等教育停摆，造成人力资本断层，抑制了可能孕育自主社会力量的中产/知识阶层。\n\n**事件：**\n\n- **林彪事件（1971）**：最高权力集团内部剧变，动摇了意识形态神话，削弱了专制利维坦的凝聚力与话语可信度，但权力仍高度集中于国家顶层。\n\n- **文化大革命正式结束（1976，毛泽东逝世、\"四人帮\"被捕）**：清除极端派系、结束大规模政治运动，暂时削弱了最极端的专制动员，为后续制度调整创造空间——是走向\"控制型利维坦\"松动的关键转折点。\n\n- **十一届三中全会与改革开放启动（1978年底）**：确立经济改革与对外开放路线，开始给予个人和地方有限的经济自主权。这是全书框架中最具意义的事件：它在不放弃国家主导的前提下，逐步释放社会与经济活力，为社会力量的**长期潜在增长**埋下种子。\n\n- **家庭联产承包责任制萌芽（1978，安徽小岗村）**：自下而上的农民自发行动，标志社会主体在夹缝中重获部分能动性，是社会力量微弱复苏的早期信号。\n\n- **\"西单民主墙\"（1978-1979）**：短暂出现的自下而上言论表达，代表公民社会诉求的试探性抬头；但随后遭压制，凸显国家仍牢牢掌控上限——社会尚未进入\"走廊\"。\n\n---\n**总体判断**：1970-1979年中国仍稳固处于\"走廊之外\"的专制利维坦区域。前半期国家权力压倒性主导、社会近乎瘫痪；1976—1979年间的转折并未使社会真正强大到与国家形成平衡，而是**国家主动放松了部分控制**，为下一个十年社会力量的缓慢积累提供了条件。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n1900-1909: <4.0, 3.0>\n1910-1919: <4.5, 2.0>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <3.5, 6.0>\n1950-1959: <1.5, 8.5>\n1960-1969: <1.0, 8.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1970-1979 末公民社会的绝对权力\n- state_power (float, 0-10)：1970-1979 末国家的绝对权力\n- society_change (float)：相对于 1960-1969 的 society_power 变化\n- state_change (float)：相对于 1960-1969 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1980-1989": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1980-1989 时期评分，在既有轨迹的基础上进行。从 中国 在\n1970-1979 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1980-1989 的历史事件与趋势：\n# 1980–1989 中国：国家与社会权力（《狭窄的走廊》框架）\n\n在阿西莫格鲁与罗宾逊的框架中，\"专断型利维坦\"（强国家、弱社会）需要国家与社会权力**同步增长**才能进入走廊。1980年代中国的特点是：国家在某些维度松绑，社会力量开始萌发，但两者的相对平衡仍高度不对称。\n\n## 趋势（缓慢演变）\n\n- **农村去集体化与家庭联产承包责任制（1978起，1980年代全面铺开）**：解散人民公社，恢复家庭经营。→ **增强社会**（赋予农民经济自主权、削弱基层国家对生产的直接控制），同时局部**收缩国家**在乡村的动员能力。\n- **市场化改革与非国有经济兴起（乡镇企业、个体户、经济特区）**：产生了独立于国家的经济资源与新兴社会阶层。→ **增强社会**（经济多元化为社会自主性提供物质基础），但国家仍掌控关键资源。\n- **国家财政与行政能力相对弱化（财政包干、地方分权）**：中央汲取能力下降、地方权力上升。→ 短期内**削弱中央国家**能力，属改革初期的\"松绑\"。\n- **思想与文化开放（\"思想解放\"、知识分子活跃、西方思潮引入）**：公共讨论空间扩大。→ **增强社会**（规范、观念层面的自主性上升）。\n- **城市化与教育扩张、人口结构变化（计划生育1979/1980制度化）**：计划生育反映国家对社会最私密领域的**深度渗透**。→ **增强国家**的社会控制能力（与经济松绑形成张力）。\n\n## 事件（离散节点）\n\n- **1980年设立深圳等经济特区**：以制度隔离区试验市场。→ **增强社会**（创造受保护的经济自主空间）。\n- **1982年新宪法颁布**：确立部分公民权利与法制话语。→ 名义上**增强社会**，但实际约束国家有限。\n- **1986–1987年学生示威与\"反资产阶级自由化\"、胡耀邦下台**：社会动员初现，随即遭国家压制。→ 先**增强社会**（自下而上动员），后国家**反击收缩**社会空间。\n- **1989年天安门事件（六四）**：社会力量大规模爆发后被强力镇压。→ 决定性地**增强国家**、**削弱社会**，标志着中国转向\"以经济发展换取社会去政治化\"的路径，未进入走廊。\n\n---\n**总体判断**：1980年代中国的经济松绑一度让社会力量增长，但国家从未放弃对政治领域的支配，1989年的镇压确认了国家权力压倒社会的不对称格局——在框架中仍属**走廊之外的专断型利维坦**，而非走向\"受制约的利维坦\"。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n1900-1909: <4.0, 3.0>\n1910-1919: <4.5, 2.0>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <3.5, 6.0>\n1950-1959: <1.5, 8.5>\n1960-1969: <1.0, 8.5>\n1970-1979: <1.5, 8.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1980-1989 末公民社会的绝对权力\n- state_power (float, 0-10)：1980-1989 末国家的绝对权力\n- society_change (float)：相对于 1970-1979 的 society_power 变化\n- state_change (float)：相对于 1970-1979 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1990-1999": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1990-1999 时期评分，在既有轨迹的基础上进行。从 中国 在\n1980-1989 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1990-1999 的历史事件与趋势：\n# 中国 1990-1999：国家与社会权力分析\n\n参照《狭窄的走廊》框架（区分\"国家能力\"与\"社会力量\"，及二者的均衡）：\n\n**趋势：**\n\n- **市场化改革深化与非国有经济崛起**——乡镇企业、私营和外资经济快速扩张，脱离计划体制。这在一定程度上增强了社会的经济独立性和资源基础，但改革由国家主导，同时也增强了国家的财政汲取和治理能力（双向增强，但国家占主导）。\n\n- **分税制改革（1994）与财政集权化**——重构中央与地方财政关系，显著提升中央政府的财政汲取能力（强化国家）。\n\n- **单位制松动与人口流动**——大规模农民工进城、单位对个人的全面控制减弱，社会成员获得更多自主空间和横向联系（温和增强社会），但户籍制度延续，限制了这种自主性。\n\n- **法制建设推进**——《公司法》《行政诉讼法》等立法完善，\"依法治国\"话语兴起。既提升国家的规范化治理能力，也为社会提供有限的维权渠道（主要增强国家，边际增强社会）。\n\n- **意识形态动员的弱化与\"闷声发大财\"的实用主义**——政治参与热情下降，公众注意力转向经济生活。社会在政治维度上被去动员化（削弱社会的政治力量）。\n\n**事件：**\n\n- **1992年邓小平\"南巡讲话\"**——重启并加速市场化改革，确立\"社会主义市场经济\"方向。既大幅扩展了社会的经济活动空间，也强化了国家推动经济发展的合法性与能力（双向增强）。\n\n- **1992年中共十四大确立\"社会主义市场经济体制\"目标**——制度层面锁定改革方向（增强国家的转型主导能力）。\n\n- **1997年香港回归**——引入\"一国两制\"下的既有法治与自治安排，形成体制内的特殊社会空间（局部增强社会自主，同时扩展国家主权治理范围）。\n\n- **1998年国企改革\"抓大放小\"与大规模下岗**——国家收缩对中小国企的直接管理，数千万工人失去\"铁饭碗\"。削弱了原体制内工人的组织性与保障（削弱这一部分社会力量），同时精简国家的直接经济负担。\n\n- **1999年针对法轮功的取缔行动**——国家对大规模自组织社会团体的强力压制，清晰界定了社会自主组织的边界（显著强化国家，压制社会自组织能力）。\n\n---\n\n**框架总结**：在阿西莫格鲁与罗宾逊的坐标中，此阶段中国呈现\"国家能力与经济领域的社会活力同步增长，但社会的**政治性自组织**受到严格约束\"的特征——即经济自由扩张而未伴随对应的政治制衡，属于典型的**\"专制利维坦\"**下的强国家路径，而非走廊内的均衡演化。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n1900-1909: <4.0, 3.0>\n1910-1919: <4.5, 2.0>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <3.5, 6.0>\n1950-1959: <1.5, 8.5>\n1960-1969: <1.0, 8.5>\n1970-1979: <1.5, 8.0>\n1980-1989: <3.0, 7.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1990-1999 末公民社会的绝对权力\n- state_power (float, 0-10)：1990-1999 末国家的绝对权力\n- society_change (float)：相对于 1980-1989 的 society_power 变化\n- state_change (float)：相对于 1980-1989 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "2000-2009": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 2000-2009 时期评分，在既有轨迹的基础上进行。从 中国 在\n1990-1999 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n2000-2009 的历史事件与趋势：\n# 中国 2000–2009：基于《狭窄的走廊》框架的分析\n\n在阿西莫格鲁与罗宾逊的框架中，中国被归为\"专制利维坦\"（Despotic Leviathan）——国家能力强大而社会制衡薄弱。以下事件与趋势多数强化了国家相对于社会的优势地位。\n\n**趋势：**\n\n- **经济高速增长与国家主导的资本主义**：持续两位数增长增强了国家的合法性与财政、汲取能力（**强化国家**），使专制利维坦得以\"用绩效换取顺从\"。\n\n- **快速城镇化与农民工流动**：数亿人口进城，形成了游离于原有单位/户籍控制之外的新社会群体（**潜在强化社会**），但户籍制度限制其权利与组织能力（**同时强化国家控制**）。\n\n- **互联网普及与早期公共舆论空间**：网民数量激增，博客、论坛兴起，为社会表达提供渠道（**强化社会**），但催生了同步发展的网络审查与监控体系（**强化国家**）。\n\n- **国有企业改革后的\"国进民退\"倾向**：关键部门国有资本巩固（**强化国家**），削弱了独立经济精英作为社会制衡力量的潜力。\n\n- **法治与维权意识的渐进萌芽**：立法体系扩张、\"依法治国\"话语与律师、NGO活动增多（**微弱强化社会**），但始终被限定在不挑战国家的边界内。\n\n**事件：**\n\n- **2001年加入WTO**：深度融入全球经济，极大扩充国家财政与治理资源（**强化国家**），同时催生更庞大的中产与私营部门（**间接为社会积累资源**）。\n\n- **2003年SARS疫情**：初期信息压制暴露治理缺陷并激发舆论质疑（**短暂强化社会**），但危机应对最终强化了国家动员与公共卫生控制能力（**净强化国家**）。\n\n- **2003年孙志刚事件**：舆论压力促使收容遣送制度废止，是社会舆论推动政策改变的标志性案例（**强化社会**）。\n\n- **2008年北京奥运会**：作为国家合法性与治理能力的展演，同时伴随安保与舆论管控升级（**强化国家**）。\n\n- **2008年汶川地震**：激发空前的民间志愿与公益/NGO动员，公民社会短暂勃发（**强化社会**）；但随后对\"豆腐渣工程\"追责的维权受到压制（**国家收紧**）。\n\n- **2008–2009年\"四万亿\"经济刺激计划**：应对全球金融危机的大规模国家投资，进一步扩张国家对经济的主导（**显著强化国家**）。\n\n- **2009年新疆七五事件**：引发全区断网与安全管控大幅升级（**强化国家的强制能力**）。\n\n**总体判断**：此十年间，中国牢固处于\"专制利维坦\"区间，且**远离**通往走廊的方向——国家能力的扩张速度显著超过社会制衡力量的成长。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n1900-1909: <4.0, 3.0>\n1910-1919: <4.5, 2.0>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <3.5, 6.0>\n1950-1959: <1.5, 8.5>\n1960-1969: <1.0, 8.5>\n1970-1979: <1.5, 8.0>\n1980-1989: <3.0, 7.5>\n1990-1999: <2.5, 8.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：2000-2009 末公民社会的绝对权力\n- state_power (float, 0-10)：2000-2009 末国家的绝对权力\n- society_change (float)：相对于 1990-1999 的 society_power 变化\n- state_change (float)：相对于 1990-1999 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "2010-2019": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 2010-2019 时期评分，在既有轨迹的基础上进行。从 中国 在\n2000-2009 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n2010-2019 的历史事件与趋势：\n# 基于《狭窄的走廊》框架的中国分析（2010–2019）\n\n阿西莫格鲁与罗宾逊的核心框架：**国家权力（State）** 与 **社会权力（Society）** 的相对平衡。中国被其归类为\"专制利维坦\"（Despotic Leviathan）——强国家、弱社会。以下分析基于此框架。\n\n---\n\n## 趋势（缓慢演变：制度、经济、人口）\n\n- **经济持续增长但增速放缓**：GDP高速增长巩固了国家的\"绩效合法性\"，物质繁荣使社会对国家扩权的容忍度上升——**增强国家**，同时削弱社会自主动员的动机。\n\n- **数字监控与技术治理体系的构建**：监控摄像头、大数据、后期社会信用体系的逐步铺开，大幅提升国家对社会的渗透与监测能力——**显著增强国家，削弱社会**。\n\n- **公民社会空间的持续收缩**：对NGO、维权律师、独立媒体、网络意见领袖的制度性约束逐渐加强，社会自组织能力被系统性压制——**削弱社会**。\n\n- **人口结构转变（老龄化、劳动力见顶）**：2012年前后劳动年龄人口达峰，长期看削弱经济增长基础，可能对未来国家的绩效合法性构成压力——**长期潜在削弱国家**。\n\n- **反腐运动制度化**：持续的反腐既提升国家治理效能与内部纪律，也集中了权力——**增强国家（尤其是中央与执政核心）**。\n\n---\n\n## 事件（离散性节点）\n\n- **2012–2013年领导层更替与权力集中**：新领导核心确立后推动权力向中央与个人集中——**增强国家**。\n\n- **2013年\"709\"前奏及2015年维权律师大规模拘押（709大抓捕）**：针对独立法律群体的集中打击——**明确削弱社会**。\n\n- **2013年\"网络谣言\"整治与\"大V\"约谈**：压制网络舆论空间中的独立声音——**削弱社会（尤其数字公共领域）**。\n\n- **2015年《国家安全法》、2016年《境外NGO管理法》《网络安全法》立法**：以法律形式收紧社会组织与信息空间——**增强国家，削弱社会**。\n\n- **2018年修宪取消国家主席任期限制**：制度层面移除对最高权力的关键约束——**增强国家、进一步削弱制衡**。\n\n- **2019年香港\"反修例\"运动**：社会力量的大规模自发动员，构成对国家权力的显著挑战——**社会权力的短期迸发**，随后遭遇国家强力回应。\n\n---\n\n**框架总结**：这十年整体上是中国作为\"专制利维坦\"进一步**强化国家、压缩社会**的过程。走廊（受制约的自由）不仅未被靠近，国家与社会的失衡反而加深。香港2019年事件是唯一显著的社会反向脉冲，但发生在体制的特殊边缘地带，且未能改变整体轨迹。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <2.5, 4.0>\n1890-1899: <3.0, 3.5>\n1900-1909: <4.0, 3.0>\n1910-1919: <4.5, 2.0>\n1920-1929: <5.0, 3.5>\n1930-1939: <4.5, 4.5>\n1940-1949: <3.5, 6.0>\n1950-1959: <1.5, 8.5>\n1960-1969: <1.0, 8.5>\n1970-1979: <1.5, 8.0>\n1980-1989: <3.0, 7.5>\n1990-1999: <2.5, 8.0>\n2000-2009: <3.0, 8.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：2010-2019 末公民社会的绝对权力\n- state_power (float, 0-10)：2010-2019 末国家的绝对权力\n- society_change (float)：相对于 2000-2009 的 society_power 变化\n- state_change (float)：相对于 2000-2009 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)"
  },
  "score_response": {
    "1880-1889": "{\"society_power\": 2.5, \"state_power\": 4.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"\\u665a\\u6e05\\u540c\\u5149\\u4e2d\\u5174\\uff0c\\u6d0b\\u52a1\\u8fd0\\u52a8\\u63a8\\u8fdb\\u4f46\\u5730\\u65b9\\u7763\\u629a\\u5750\\u5927\", \"reasoning\": \"\\u540c\\u6cbb\\u5149\\u7eea\\u5e74\\u95f4\\u6e05\\u5ef7\\u5728\\u592a\\u5e73\\u5929\\u56fd\\u540e\\u52c9\\u529b\\u91cd\\u5efa\\uff0c\\u6d0b\\u52a1\\u81ea\\u5f3a\\u521d\\u89c1\\u6210\\u6548\\uff0c\\u4f46\\u4e2d\\u592e\\u8d22\\u653f\\u4e0e\\u519b\\u6743\\u90e8\\u5206\\u4e0b\\u79fb\\u81f3\\u674e\\u9e3f\\u7ae0\\u3001\\u5f20\\u4e4b\\u6d1e\\u7b49\\u5730\\u65b9\\u7763\\u629a\\uff0c\\u56fd\\u5bb6\\u6c72\\u53d6\\u4e0e\\u6295\\u5c04\\u80fd\\u529b\\u6709\\u9650\\uff0c\\u6545\\u8bc4\\u4e3a\\u4e2d\\u5f31\\u3002\\u793e\\u4f1a\\u4ee5\\u5b97\\u65cf\\u3001\\u58eb\\u7ec5\\u3001\\u884c\\u4f1a\\u4e3a\\u4e3b\\uff0c\\u7f3a\\u4e4f\\u72ec\\u7acb\\u81ea\\u4e3b\\u7684\\u73b0\\u4ee3\\u516c\\u6c11\\u7ec4\\u7ec7\\u4e0e\\u65b0\\u95fb\\u95ee\\u8d23\\u673a\\u5236\\uff0c\\u4ec5\\u6709\\u96f6\\u661f\\u5730\\u65b9\\u6027\\u52a8\\u5458\\uff0c\\u6545\\u8bc4\\u4e3a\\u5f31\\u504f\\u539f\\u5b50\\u5316\\u3002\"}",
    "1890-1899": "{\"society_power\": 3.0, \"state_power\": 3.5, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"\\u7532\\u5348\\u6218\\u8d25\\u3001\\u300a\\u9a6c\\u5173\\u6761\\u7ea6\\u300b\\u4e0e\\u7ef4\\u65b0\\u601d\\u6f6e\\u840c\\u52a8\\u3001\\u620a\\u620c\\u653f\\u53d8\", \"reasoning\": \"\\u7532\\u5348\\u60e8\\u8d25\\u3001\\u5de8\\u989d\\u8d54\\u6b3e\\u4e0e\\u5217\\u5f3a\\u74dc\\u5206\\u4e25\\u91cd\\u524a\\u5f31\\u56fd\\u5bb6\\u8d22\\u653f\\u4e0e\\u4e3b\\u6743\\u81ea\\u4e3b\\u6027\\uff0c\\u6545\\u56fd\\u5bb6\\u6743\\u529b\\u4e0b\\u964d\\uff1b\\u516c\\u8f66\\u4e0a\\u4e66\\u3001\\u62a5\\u520a\\u5b66\\u4f1a\\u7b49\\u58eb\\u4eba\\u96c6\\u4f53\\u52a8\\u5458\\u6807\\u5fd7\\u793e\\u4f1a\\u529b\\u91cf\\u521d\\u6b65\\u89c9\\u9192\\u800c\\u7565\\u6709\\u4e0a\\u5347\\uff0c\\u4f46\\u620a\\u620c\\u653f\\u53d8\\u9547\\u538b\\u4f7f\\u8fd9\\u80a1\\u65b0\\u751f\\u793e\\u4f1a\\u6743\\u529b\\u906d\\u538b\\u5236\\uff0c\\u6545\\u6da8\\u5e45\\u6709\\u9650\\u3002\"}",
    "1900-1909": "{\"society_power\": 4.0, \"state_power\": 3.0, \"society_change\": 1.0, \"state_change\": -0.5, \"key_event\": \"\\u4e49\\u548c\\u56e2\\u6e83\\u8d25\\u3001\\u300a\\u8f9b\\u4e11\\u6761\\u7ea6\\u300b\\u4e0e\\u6e05\\u672b\\u65b0\\u653f\\u3001\\u5e9f\\u79d1\\u4e3e\", \"reasoning\": \"\\u300a\\u8f9b\\u4e11\\u6761\\u7ea6\\u300b\\u7684\\u8d54\\u6b3e\\u3001\\u9a7b\\u519b\\u4e0e\\u4e3b\\u6743\\u4e27\\u5931\\u4e25\\u91cd\\u524a\\u5f31\\u56fd\\u5bb6\\u81ea\\u4e3b\\u6027\\uff0c\\u867d\\u65b0\\u653f\\u7f16\\u7ec3\\u65b0\\u519b\\u3001\\u7acb\\u5baa\\u91cd\\u6784\\u8bd5\\u56fe\\u589e\\u5f3a\\u56fd\\u5bb6\\u80fd\\u529b\\uff0c\\u4f46\\u51c0\\u6548\\u5e94\\u4ecd\\u4e3a\\u4e0b\\u964d\\uff1b\\u540c\\u65f6\\u54a8\\u8bae\\u5c40\\u3001\\u5546\\u4f1a\\u3001\\u62b5\\u5236\\u7f8e\\u8d27\\u8fd0\\u52a8\\u4e0e\\u5e9f\\u79d1\\u4e3e\\u91ca\\u653e\\u7684\\u65b0\\u77e5\\u8bc6\\u5206\\u5b50\\u7fa4\\u4f53\\u663e\\u8457\\u63d0\\u5347\\u793e\\u4f1a\\u7684\\u7ec4\\u7ec7\\u5316\\u52a8\\u5458\\u80fd\\u529b\\u3002\"}",
    "1910-1919": "{\"society_power\": 4.5, \"state_power\": 2.0, \"society_change\": 0.5, \"state_change\": -1.0, \"key_event\": \"\\u8f9b\\u4ea5\\u9769\\u547d\\u3001\\u519b\\u9600\\u5272\\u636e\\u4e0e\\u4e94\\u56db\\u8fd0\\u52a8\", \"reasoning\": \"\\u5e1d\\u5236\\u5d29\\u6e83\\u540e\\u4e2d\\u592e\\u6743\\u5a01\\u788e\\u7247\\u5316\\u3001\\u519b\\u9600\\u5272\\u636e\\uff0c\\u56fd\\u5bb6\\u9677\\u5165\\u63a5\\u8fd1\\\"\\u7f3a\\u5e2d\\u5229\\u7ef4\\u5766\\\"\\u7684\\u5206\\u88c2\\uff0c\\u6743\\u529b\\u964d\\u81f32.0\\uff1b\\u540c\\u65f6\\u65b0\\u5f0f\\u77e5\\u8bc6\\u5206\\u5b50\\u3001\\u62a5\\u520a\\u3001\\u5546\\u4f1a\\u4e0e\\u4e94\\u56db\\u52a8\\u5458\\u4f7f\\u793e\\u4f1a\\u529b\\u91cf\\u840c\\u82bd\\u6027\\u589e\\u957f\\u81f34.5\\uff0c\\u4f46\\u4ecd\\u9762\\u5bf9\\u4e00\\u4e2a\\u65e0\\u529b\\u63d0\\u4f9b\\u79e9\\u5e8f\\u7684\\u5206\\u88c2\\u56fd\\u5bb6\\u3002\"}",
    "1920-1929": "{\"society_power\": 5.0, \"state_power\": 3.5, \"society_change\": 0.5, \"state_change\": 1.5, \"key_event\": \"\\u4e94\\u5345\\u8fd0\\u52a8\\u4e0e\\u5317\\u4f10\\uff1b\\u793e\\u4f1a\\u52a8\\u5458\\u9ad8\\u6da8\\uff0c\\u56fd\\u5bb6\\u91cd\\u5efa\\u4f46\\u8f6c\\u5411\\u538b\\u5236\", \"reasoning\": \"\\u4e94\\u56db\\u4f59\\u6ce2\\u3001\\u4e94\\u5345\\u4e0e\\u7701\\u6e2f\\u5927\\u7f62\\u5de5\\u3001\\u515a\\u6d3e\\u4e0e\\u5de5\\u5546\\u56e2\\u4f53\\u6269\\u5f20\\u4f7f\\u793e\\u4f1a\\u52a8\\u5458\\u8fbe\\u5230\\u9ad8\\u5cf0\\uff08society\\u4e0a\\u5347\\uff09\\uff0c\\u4f461927\\u5e74\\u6e05\\u515a\\u5bf9\\u72ec\\u7acb\\u793e\\u4f1a\\u529b\\u91cf\\u7684\\u538b\\u5236\\u62b5\\u6d88\\u4e86\\u90e8\\u5206\\u589e\\u76ca\\uff1b\\u5317\\u4f10\\u4e0e\\u5357\\u4eac\\u653f\\u5e9c\\u7ed3\\u675f\\u4e86\\u7eaf\\u7cb9\\u519b\\u9600\\u5272\\u636e\\u3001\\u90e8\\u5206\\u91cd\\u5efa\\u4e2d\\u592e\\u5229\\u7ef4\\u5766\\uff0c\\u4f46\\u4ecd\\u53d7\\u5730\\u65b9\\u6d3e\\u7cfb\\u4e0e\\u4e0d\\u5e73\\u7b49\\u6761\\u7ea6\\u63a3\\u8098\\uff0c\\u6545\\u56fd\\u5bb6\\u4ec5\\u56de\\u5347\\u81f3\\u4e2d\\u7b49\\u504f\\u5f31\\u3002\"}",
    "1930-1939": "{\"society_power\": 4.5, \"state_power\": 4.5, \"society_change\": -0.5, \"state_change\": 1.0, \"key_event\": \"\\u5357\\u4eac\\u653f\\u5e9c\\u56fd\\u5bb6\\u5efa\\u8bbe\\u4e0e\\u65e5\\u672c\\u4fb5\\u534e\\u7684\\u53cc\\u91cd\\u51b2\\u51fb\", \"reasoning\": \"\\u5357\\u4eac\\u653f\\u5e9c\\u901a\\u8fc7\\u6cd5\\u5e01\\u6539\\u9769\\u3001\\u8d22\\u653f\\u7edf\\u4e00\\u4e0e\\u519b\\u961f\\u73b0\\u4ee3\\u5316\\u663e\\u8457\\u589e\\u5f3a\\u4e86\\u56fd\\u5bb6\\u6c72\\u53d6\\u4e0e\\u96c6\\u6743\\u80fd\\u529b\\uff0c\\u867d\\u6709\\u65e5\\u672c\\u5360\\u9886\\u4e1c\\u5317\\u4e0e\\u5168\\u9762\\u6297\\u6218\\u7684\\u524a\\u5f31\\uff0c\\u4e2d\\u592e\\u56fd\\u5bb6\\u6743\\u529b\\u51c0\\u4f53\\u4e0a\\u5347\\uff1b\\u793e\\u4f1a\\u65b9\\u9762\\u9664\\u4e00\\u4e8c\\u00b7\\u4e5d\\u8fd0\\u52a8\\u7b49\\u96f6\\u661f\\u52a8\\u5458\\u5916\\uff0c\\u6574\\u4f53\\u88ab\\u6218\\u4e89\\u3001\\u519b\\u9600\\u5272\\u636e\\u4e0e\\u519c\\u6751\\u51cb\\u655d\\u6240\\u538b\\u5236\\uff0c\\u81ea\\u4e3b\\u5236\\u8861\\u529b\\u91cf\\u7565\\u6709\\u4e0b\\u964d\\u3002\"}",
    "1940-1949": "{\"society_power\": 3.5, \"state_power\": 6.0, \"society_change\": -1.0, \"state_change\": 1.5, \"key_event\": \"\\u4e2d\\u5171\\u515a\\u56fd\\u5d1b\\u8d77\\uff0c\\u5185\\u6218\\u80dc\\u5229\\uff0c\\u793e\\u4f1a\\u88ab\\u7ec4\\u7ec7\\u6027\\u5438\\u7eb3\", \"reasoning\": \"\\u56fd\\u6c11\\u515a\\u56fd\\u5bb6\\u5728\\u6218\\u65f6\\u901a\\u80c0\\u4e0e\\u8150\\u8d25\\u4e2d\\u5d29\\u89e3\\uff0c\\u4f46\\u4e2d\\u5171\\u901a\\u8fc7\\u6839\\u636e\\u5730\\u6cbb\\u7406\\u3001\\u571f\\u6539\\u4e0e\\u5185\\u6218\\u80dc\\u5229\\u5efa\\u7acb\\u8d77\\u9ad8\\u5ea6\\u7ec4\\u7ec7\\u5316\\u7684\\u515a\\u2014\\u519b\\u2014\\u56fd\\u5bb6\\uff0c\\u51c0\\u6548\\u679c\\u4e3a\\u56fd\\u5bb6\\u6743\\u529b\\u4e0a\\u5347\\u81f3\\u4e2d\\u7b49\\u504f\\u5f3a\\uff1b\\u793e\\u4f1a\\u867d\\u88ab\\u7a7a\\u524d\\u52a8\\u5458\\uff0c\\u5374\\u51e0\\u4e4e\\u5168\\u90e8\\u88ab\\u5438\\u7eb3\\u8fdb\\u515a\\u56fd\\u7ed3\\u6784\\uff0c\\u72ec\\u7acb\\u58eb\\u7ec5\\u7cbe\\u82f1\\u88ab\\u6467\\u6bc1\\uff0c\\u81ea\\u4e3b\\u5236\\u8861\\u80fd\\u529b\\u4e0b\\u964d\\u3002\"}",
    "1950-1959": "{\"society_power\": 1.5, \"state_power\": 8.5, \"society_change\": -2.0, \"state_change\": 2.5, \"key_event\": \"\\u96c6\\u4f53\\u5316\\u3001\\u9547\\u53cd\\u3001\\u53cd\\u53f3\\u8fd0\\u52a8\\u7cfb\\u7edf\\u6027\\u6d88\\u706d\\u793e\\u4f1a\\u81ea\\u4e3b\\u529b\\u91cf\", \"reasoning\": \"\\u571f\\u6539\\u96c6\\u4f53\\u5316\\u3001\\u793e\\u4f1a\\u4e3b\\u4e49\\u6539\\u9020\\u3001\\u5355\\u4f4d\\u5236\\u4e0e\\u6237\\u7c4d\\u96cf\\u5f62\\u4f7f\\u56fd\\u5bb6\\u6e17\\u900f\\u5230\\u6700\\u5fae\\u89c2\\u5c42\\u9762\\uff0c\\u6297\\u7f8e\\u63f4\\u671d\\u4e0e1954\\u5e74\\u5baa\\u6cd5\\u5236\\u5ea6\\u5316\\u4e86\\u5f3a\\u5236\\u4e0e\\u6c72\\u53d6\\u80fd\\u529b\\uff0c\\u56fd\\u5bb6\\u6743\\u529b\\u5347\\u81f3\\u5f3a\\uff0f\\u538b\\u5012\\u6027\\u533a\\u95f4\\uff1b\\u540c\\u65f6\\u9547\\u53cd\\u3001\\u4e09\\u53cd\\u4e94\\u53cd\\u3001\\u53cd\\u53f3\\u8fd0\\u52a8\\u9010\\u4e00\\u6d88\\u706d\\u4e86\\u5730\\u4e3b\\u58eb\\u7ec5\\u3001\\u57ce\\u5e02\\u8d44\\u4ea7\\u9636\\u7ea7\\u4e0e\\u77e5\\u8bc6\\u5206\\u5b50\\u7684\\u72ec\\u7acb\\u58f0\\u97f3\\uff0c\\u793e\\u4f1a\\u51e0\\u4e4e\\u88ab\\u539f\\u5b50\\u5316\\u3002\"}",
    "1960-1969": "{\"society_power\": 1.0, \"state_power\": 8.5, \"society_change\": -0.5, \"state_change\": 0.0, \"key_event\": \"\\u6587\\u9769\\u4e0e\\u96c6\\u4f53\\u5316\\uff1a\\u793e\\u4f1a\\u88ab\\u5f7b\\u5e95\\u539f\\u5b50\\u5316\", \"reasoning\": \"\\u4eba\\u6c11\\u516c\\u793e\\u3001\\u56db\\u6e05\\u4e0e\\u6587\\u9769\\u5c06\\u4efb\\u4f55\\u72ec\\u7acb\\u793e\\u4f1a\\u529b\\u91cf\\u5f7b\\u5e95\\u6467\\u6bc1\\uff0c\\u793e\\u4f1a\\u964d\\u81f3\\u8fd1\\u4e4e\\u539f\\u5b50\\u5316\\u72b6\\u6001\\uff1b\\u56fd\\u5bb6\\u4e13\\u65ad\\u6027\\u6743\\u529b\\u7a7a\\u524d\\u96c6\\u4e2d\\uff0c\\u4f46\\u5927\\u9965\\u8352\\u548c\\u6587\\u9769\\u9020\\u6210\\u5e38\\u89c4\\u5b98\\u50da\\u5236\\u5ea6\\u4e00\\u5ea6\\u6df7\\u4e71\\uff08\\\"\\u7eb8\\u7cca\\u7684\\u5229\\u7ef4\\u5766\\\"\\uff09\\uff0c\\u6545\\u56fd\\u5bb6\\u6c72\\u53d6\\u4e0e\\u4e13\\u65ad\\u80fd\\u529b\\u4e0a\\u5347\\u4e0e\\u5236\\u5ea6\\u7834\\u574f\\u76f8\\u62b5\\uff0c\\u7edd\\u5bf9\\u503c\\u7ef4\\u6301\\u57288.5\\u7684\\u5f3a\\u56fd\\u5bb6\\u6c34\\u5e73\\u3002\"}",
    "1970-1979": "{\"society_power\": 1.5, \"state_power\": 8.0, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"\\u6587\\u9769\\u7ed3\\u675f\\u3001\\u6539\\u9769\\u5f00\\u653e\\u542f\\u52a8\\uff0c\\u4e13\\u5236\\u677e\\u52a8\", \"reasoning\": \"\\u524d\\u534a\\u671f\\u5ef6\\u7eed\\u538b\\u5012\\u6027\\u4e13\\u5236\\u5229\\u7ef4\\u5766\\uff0c\\u4f46\\u6797\\u5f6a\\u4e8b\\u4ef6\\u3001\\u6587\\u9769\\u7ed3\\u675f\\u4e0e1978\\u5e74\\u6539\\u9769\\u5f00\\u653e\\u4f7f\\u56fd\\u5bb6\\u4e3b\\u52a8\\u653e\\u677e\\u90e8\\u5206\\u63a7\\u5236\\uff0c\\u52a8\\u5458\\u75b2\\u6001\\u663e\\u73b0\\uff0c\\u6545\\u56fd\\u5bb6\\u6743\\u529b\\u7565\\u964d\\u81f38.0\\uff1b\\u5c0f\\u5c97\\u6751\\u5305\\u4ea7\\u5230\\u6237\\u4e0e\\u897f\\u5355\\u6c11\\u4e3b\\u5899\\u663e\\u793a\\u793e\\u4f1a\\u5fae\\u5f31\\u590d\\u82cf\\uff0c\\u4f46\\u65cb\\u5373\\u88ab\\u538b\\u5236\\uff0c\\u793e\\u4f1a\\u4ecd\\u8fd1\\u4e4e\\u539f\\u5b50\\u5316\\uff0c\\u4ec5\\u5c0f\\u5e45\\u5347\\u81f31.5\\u3002\"}",
    "1980-1989": "{\"society_power\": 3.0, \"state_power\": 7.5, \"society_change\": 1.5, \"state_change\": -0.5, \"key_event\": \"\\u6539\\u9769\\u5f00\\u653e\\u677e\\u7ed1\\uff0c\\u793e\\u4f1a\\u840c\\u53d1\\uff1b\\u516d\\u56db\\u9547\\u538b\\u786e\\u8ba4\\u56fd\\u5bb6\\u652f\\u914d\", \"reasoning\": \"\\u53bb\\u96c6\\u4f53\\u5316\\u3001\\u5e02\\u573a\\u5316\\u4e0e\\u601d\\u60f3\\u89e3\\u653e\\u8ba9\\u793e\\u4f1a\\u81ea\\u4e3b\\u6027\\u660e\\u663e\\u589e\\u957f\\uff08\\u5347\\u81f33.0\\uff09\\uff0c\\u800c\\u8d22\\u653f\\u5206\\u6743\\u4e0e\\u7ecf\\u6d4e\\u677e\\u7ed1\\u7565\\u5fae\\u524a\\u5f31\\u4e2d\\u592e\\u6c72\\u53d6\\u80fd\\u529b\\uff1b\\u4f46\\u8ba1\\u5212\\u751f\\u80b2\\u7684\\u6df1\\u5ea6\\u6e17\\u900f\\u4e0e1989\\u5e74\\u9547\\u538b\\u786e\\u8ba4\\u56fd\\u5bb6\\u4ecd\\u5f3a\\u52bf\\u652f\\u914d\\uff0c\\u4ec5\\u5c0f\\u5e45\\u56de\\u843d\\u81f37.5\\uff0c\\u683c\\u5c40\\u4ecd\\u5c5e\\u8d70\\u5eca\\u5916\\u7684\\u4e13\\u65ad\\u578b\\u5229\\u7ef4\\u5766\\u3002\"}",
    "1990-1999": "{\"society_power\": 2.5, \"state_power\": 8.0, \"society_change\": -0.5, \"state_change\": 0.5, \"key_event\": \"\\u5357\\u5de1\\u8bb2\\u8bdd\\u91cd\\u542f\\u5e02\\u573a\\u5316\\uff0c\\u6cd5\\u8f6e\\u529f\\u53d6\\u7f14\\u538b\\u5236\\u81ea\\u7ec4\\u7ec7\", \"reasoning\": \"\\u5206\\u7a0e\\u5236\\u96c6\\u6743\\u3001\\u6cd5\\u5236\\u5316\\u6cbb\\u7406\\u4e0e\\u5bf9\\u6cd5\\u8f6e\\u529f\\u7b49\\u81ea\\u7ec4\\u7ec7\\u7684\\u5f3a\\u529b\\u538b\\u5236\\u663e\\u8457\\u5f3a\\u5316\\u4e86\\u56fd\\u5bb6\\u80fd\\u529b\\uff1b\\u7ecf\\u6d4e\\u9886\\u57df\\u793e\\u4f1a\\u81ea\\u4e3b\\u6027\\u6e29\\u548c\\u4e0a\\u5347\\uff0c\\u4f46\\u653f\\u6cbb\\u6027\\u81ea\\u7ec4\\u7ec7\\u88ab\\u538b\\u7f29\\u3001\\u5355\\u4f4d\\u5de5\\u4eba\\u7ec4\\u7ec7\\u74e6\\u89e3\\uff0c\\u793e\\u4f1a\\u653f\\u6cbb\\u529b\\u91cf\\u51c0\\u4e0b\\u964d\\u3002\"}",
    "2000-2009": "{\"society_power\": 3.0, \"state_power\": 8.5, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"\\u5165\\u4e16\\u9ad8\\u901f\\u589e\\u957f\\u4e0e\\u56fd\\u8fdb\\u6c11\\u9000\\uff0c\\u4e13\\u5236\\u5229\\u7ef4\\u5766\\u5de9\\u56fa\", \"reasoning\": \"\\u4e92\\u8054\\u7f51\\u8206\\u8bba\\u3001\\u7ef4\\u6743\\u4e0e\\u6c76\\u5ddd\\u6c11\\u95f4\\u52a8\\u5458\\u8ba9\\u793e\\u4f1a\\u7565\\u6709\\u751f\\u957f\\uff08+0.5\\u81f33.0\\uff09\\uff0c\\u4f46\\u5165\\u4e16\\u3001\\u56db\\u4e07\\u4ebf\\u3001\\u5965\\u8fd0\\u5b89\\u4fdd\\u4e0e\\u5ba1\\u67e5\\u76d1\\u63a7\\u4f53\\u7cfb\\u4f7f\\u56fd\\u5bb6\\u6c72\\u53d6\\u4e0e\\u5f3a\\u5236\\u80fd\\u529b\\u8fdb\\u4e00\\u6b65\\u6269\\u5f20\\uff08+0.5\\u81f38.5\\uff09\\uff0c\\u4e2d\\u56fd\\u66f4\\u6df1\\u5730\\u5d4c\\u5165\\u4e13\\u5236\\u5229\\u7ef4\\u5766\\u533a\\u95f4\\u3002\"}",
    "2010-2019": "{\"society_power\": 2.0, \"state_power\": 9.0, \"society_change\": -1.0, \"state_change\": 0.5, \"key_event\": \"Power centralization, digital surveillance, civil society crackdown\", \"reasoning\": \"\\u6743\\u529b\\u96c6\\u4e2d\\u3001\\u76d1\\u63a7\\u6280\\u672f\\u4e0e\\u7acb\\u6cd5\\uff08\\u5883\\u5916NGO\\u6cd5\\u3001\\u7f51\\u7edc\\u5b89\\u5168\\u6cd5\\uff09\\u7cfb\\u7edf\\u6027\\u63d0\\u5347\\u56fd\\u5bb6\\u6e17\\u900f\\u80fd\\u529b\\uff0c\\u540c\\u65f6709\\u5927\\u6293\\u6355\\u4e0e\\u8206\\u8bba\\u6574\\u6cbb\\u538b\\u5236\\u793e\\u4f1a\\u81ea\\u7ec4\\u7ec7\\uff1b\\u9999\\u6e2f2019\\u52a8\\u5458\\u4ec5\\u4e3a\\u8fb9\\u7f18\\u6027\\u77ed\\u671f\\u8109\\u51b2\\uff0c\\u672a\\u6539\\u53d8\\u6574\\u4f53\\u5931\\u8861\\u52a0\\u6df1\\u7684\\u8d8b\\u52bf\\u3002\"}"
  }
}

==> experiments/results_lang/china__ensemble-mean__en.json <==
{
  "country": "China",
  "model": "ensemble-mean (English)",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 2.75,
    "1890-1899": 3.325,
    "1900-1909": 4.45,
    "1910-1919": 5.525,
    "1920-1929": 5.125,
    "1930-1939": 4.975,
    "1940-1949": 3.625,
    "1950-1959": 1.875,
    "1960-1969": 1.325,
    "1970-1979": 2.5,
    "1980-1989": 3.475,
    "1990-1999": 2.7,
    "2000-2009": 3.8,
    "2010-2019": 2.7
  },
  "state_power": {
    "1880-1889": 4.5,
    "1890-1899": 3.575,
    "1900-1909": 3.3,
    "1910-1919": 2.425,
    "1920-1929": 4.3,
    "1930-1939": 4.15,
    "1940-1949": 5.875,
    "1950-1959": 8.575,
    "1960-1969": 8.075,
    "1970-1979": 8.15,
    "1980-1989": 8.175,
    "1990-1999": 8.725,
    "2000-2009": 9.075,
    "2010-2019": 9.525
  },
  "key_event": {},
  "reasoning": {},
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results_lang/china__ensemble-mean__zh.json <==
{
  "country": "China",
  "model": "ensemble-mean (Chinese)",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.125,
    "1890-1899": 3.75,
    "1900-1909": 4.7,
    "1910-1919": 5.55,
    "1920-1929": 5.175,
    "1930-1939": 5.2,
    "1940-1949": 3.6,
    "1950-1959": 2.15,
    "1960-1969": 1.425,
    "1970-1979": 2.4,
    "1980-1989": 3.3,
    "1990-1999": 3.0,
    "2000-2009": 3.85,
    "2010-2019": 2.725
  },
  "state_power": {
    "1880-1889": 4.625,
    "1890-1899": 4.125,
    "1900-1909": 4.0,
    "1910-1919": 2.825,
    "1920-1929": 4.175,
    "1930-1939": 5.2,
    "1940-1949": 6.525,
    "1950-1959": 8.875,
    "1960-1969": 7.6,
    "1970-1979": 7.925,
    "1980-1989": 8.2,
    "1990-1999": 8.825,
    "2000-2009": 9.3,
    "2010-2019": 9.6
  },
  "key_event": {},
  "reasoning": {},
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results_lang/china__gemini-gemini-2.5-pro__zh.json <==
{
  "country": "China",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.5,
    "1890-1899": 3.8,
    "1900-1909": 5.0,
    "1910-1919": 6.5,
    "1920-1929": 4.5,
    "1930-1939": 5.5,
    "1940-1949": 2.0,
    "1950-1959": 1.0,
    "1960-1969": 0.5,
    "1970-1979": 2.5,
    "1980-1989": 3.0,
    "1990-1999": 2.0,
    "2000-2009": 3.8,
    "2010-2019": 1.5
  },
  "state_power": {
    "1880-1889": 4.5,
    "1890-1899": 3.5,
    "1900-1909": 2.5,
    "1910-1919": 1.5,
    "1920-1929": 3.0,
    "1930-1939": 4.2,
    "1940-1949": 7.0,
    "1950-1959": 9.5,
    "1960-1969": 4.5,
    "1970-1979": 6.5,
    "1980-1989": 8.0,
    "1990-1999": 9.0,
    "2000-2009": 9.5,
    "2010-2019": 9.8
  },
  "key_event": {
    "1880-1889": "洋务运动时期，权力分散于地方大员",
    "1890-1899": "Defeat in Sino-Japanese War fuels reforms, crushed by coup.",
    "1900-1909": "清末新政意外地赋权社会，而国家权威则在崩塌。",
    "1910-1919": "State collapse after 1911 Revolution, rise of social movements.",
    "1920-1929": "国民党北伐统一中国，随后清党镇压社会力量。",
    "1930-1939": "Japanese invasion spurs nationalism, forcing state into total war.",
    "1940-1949": "Communist victory in the Civil War establishes a new, powerful state.",
    "1950-1959": "State consolidates total control via collectivization and political campaigns.",
    "1960-1969": "The Cultural Revolution shatters the state and atomizes society.",
    "1970-1979": "Mao's death ends the Cultural Revolution, ushering in reform.",
    "1980-1989": "Tiananmen crackdown crushes societal mobilization, reasserting state dominance.",
    "1990-1999": "State power consolidates post-1989; social organization suppressed.",
    "2000-2009": "WTO entry and internet growth fueled both state and society.",
    "2010-2019": "Digital authoritarianism and the systematic suppression of civil society."
  },
  "reasoning": {
    "1880-1889": "晚清政府在太平天国之后权力已严重下放，中央权威依赖于李鸿章等地方总督。公民社会的力量存在于宗族、行会和会党等传统组织中，但缺乏能够系统性地问责国家的现代制度。",
    "1890-1899": "The Qing state's power was critically weakened by its devastating military defeat and subsequent fiscal crisis. This same national humiliation spurred unprecedented social mobilization among intellectuals for institutional reform, which, despite being violently suppressed, represented a net growth in societal organization and capacity.",
    "1900-1909": "庚子事变摧毁了清廷的权威与财政，使其权力急剧下降。与此同时，其自身的“新政”改革，特别是设立各省咨议局，极大地提升了公民社会的组织能力与实力。",
    "1910-1919": "The Xinhai Revolution and Yuan Shikai's death shattered the central state, leading to the warlord era and a collapse in state capacity. In this power vacuum, an increasingly organized civil society, culminating in the May Fourth Movement, demonstrated unprecedented power to influence national politics.",
    "1920-1929": "北伐战争结束了军阀割据的极端混乱，建立了一个虽弱但具雏形的中央政府，提升了国家权力。然而，国民党在1927年的“清党”中暴力镇压了组织程度最高的工会、农会和共产党，极大地削弱了公民社会的力量。",
    "1930-1939": "The Nationalist government's state-building efforts increased its power, but this was limited by internal fragmentation and the devastating war. Meanwhile, powerful anti-Japanese nationalism created a mobilized society that successfully pressured and constrained the state's policies.",
    "1940-1949": "The KMT state's collapse from war and hyperinflation was replaced by the CCP's highly organized new state, which rose by mobilizing and subordinating society. This process destroyed the old, independent civil society, leading to a sharp increase in state power and a dramatic decrease in societal autonomy.",
    "1950-1959": "The new communist state established overwhelming control through land reform, collectivization, and the danwei/hukou systems. Simultaneously, political campaigns like the Anti-Rightist Movement systematically dismantled all independent social, economic, and intellectual bases of power, leaving society atomized.",
    "1960-1969": "The Cultural Revolution dismantled the party-state bureaucracy, causing state power to collapse into near anarchy. Society was further atomized, mobilized by Mao as a political weapon rather than an independent force, wiping out any vestiges of autonomous organization.",
    "1970-1979": "The state restored its governing capacity after the chaos of the Cultural Revolution, while spontaneous protests and early economic reforms marked the re-emergence of social power from near-total atomization.",
    "1980-1989": "Economic reforms and intellectual openness greatly increased social power, culminating in the 1989 protests. However, the state's violent suppression demonstrated its overwhelming coercive capacity, crushing organized political opposition and solidifying its power into the 'strong' category.",
    "1990-1999": "In the wake of the 1989 crackdown, Deng's Southern Tour fueled rapid economic growth that vastly strengthened the state's fiscal and coercive capacity. Meanwhile, the severe suppression of independent social organizations like Falun Gong demonstrated the state's overwhelming dominance and pushed civil society toward atomization.",
    "2000-2009": "Economic integration and new technology vastly increased the state's financial and surveillance capacities, making it overwhelming. Simultaneously, the internet and rights-consciousness fueled a new, more active civil society, capable of winning sporadic victories but ultimately contained by the state's power.",
    "2010-2019": "State power became nearly absolute through digital surveillance and the centralization of political authority under Xi Jinping. Simultaneously, a systematic crackdown on lawyers, NGOs, and online speech decimated an already weak civil society, leading to its near-atomization."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1890-1899 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1890-1899 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1900-1909": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1900-1909 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1900-1909 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1910-1919": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1910-1919 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1910-1919 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1920-1929": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1920-1929 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1920-1929 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1930-1939": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1930-1939 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1930-1939 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1940-1949": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1940-1949 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1940-1949 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1950-1959": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1950-1959 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1950-1959 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1960-1969": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1960-1969 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1960-1969 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1970-1979": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1970-1979 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1970-1979 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1980-1989": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1980-1989 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1980-1989 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1990-1999": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1990-1999 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1990-1999 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "2000-2009": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 2000-2009 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 2000-2009 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "2010-2019": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 2010-2019 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 2010-2019 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "好的，以下是根据阿西莫格鲁与罗宾逊在《狭窄的走廊》中的分析框架，对中国在 1890-1899 年间重大历史事件与趋势的分析。该框架的核心是国家（利维坦）与社会之间力量的平衡。\n\n### 趋势：\n\n*   **新式知识分子阶层的兴起与政治组织化：** 以康有为、梁启超等为代表的知识分子，通过创办“强学会”等政治性社团，首次将传统松散的士人阶层转化为有组织、有政治纲领的社会力量。这一趋势**增强了社会的力量**，因为它开始形成独立于国家的政治议程，并试图对国家权力进行监督和改造，是社会试图“驯服”国家利维坦的初步尝试。\n*   **中央财政崩溃与地方主义抬头：** 甲午战争的巨额赔款（2.3亿两白银）彻底掏空了清政府的国库，使其严重依赖外国借款和加征地方税收。这导致中央政府的财政能力和军事动员能力被急剧**削弱**。同时，像袁世凯在天津小站编练“新建陆军”那样的地区军事力量开始崛起，国家权力呈现出从中央向地方转移的离心趋势。这既**削弱了中央国家权力**，也为日后的军阀割据（一种“无政府的利维坦”或“缺席的利维坦”状态）埋下伏笔。\n\n### 事件：\n\n*   **甲午中日战争 (1894-1895)：** 这场战争的惨败是决定性的。它彻底摧毁了清政府通过三十年洋务运动建立的军事和工业成果，使其国际地位一落千丈。这一事件从根本上**削弱了国家（清廷）的权力和合法性**，暴露了其“专制利维坦”的虚弱本质。同时，这场巨大的国耻**极大地刺激并动员了社会**，促使知识分子和社会精英从器物改革转向制度改革的思考，为社会力量的集结提供了强大的动力。\n*   **戊戌变法与戊戌政变 (1898)：** “百日维新”是一次由社会力量（维新派）推动，并获得国家最高权力（光绪帝）认可的，自上而下的快速制度改革尝试。这可以被视为一次将中国推入“狭窄走廊”的急迫努力，即社会力量试图为国家套上“枷锁”，使其现代化。然而，随后的“戊戌政变”中，以慈禧太后为首的保守势力动用专制权力，残酷镇压了维新派，囚禁了皇帝。这一事件清晰地表明，强大的国家（专制利维坦）**通过暴力摧毁了新兴的、有组织的社会力量**，拒绝被“驯服”，并强行将政治轨迹拉回到专制轨道上。它既**削弱了公民社会**，也使国家本身失去了改革与自救的最佳机会。",
    "1900-1909": "好的，以下是根据《狭窄的走廊》分析框架，针对中国在1900-1909年间影响国家与社会权力的重大趋势与事件的分析。\n\n### 趋势：\n\n- **清末新政（1901-1909）**：这是清政府在庚子事变后为求自保而推行的全面改革。它一方面旨在通过建立新式军队（新军）、新式官僚机构（如外务部、商部）和统一财政来强化国家机器，是**增强国家（“利维坦”）**权力的尝试。但另一方面，新政中的废科举、兴建新式学堂、派遣留学生等措施，催生了一个与传统士大夫阶层完全不同的新知识阶层；而设立商会、地方咨议局等机构，则为新兴的资产阶级和地方士绅提供了组织化平台。这些发展**无意中也极大地增强了社会**的力量与组织能力，为社会挑战国家权威埋下伏笔。\n\n- **新知识与商业阶层的崛起**：随着新式教育的普及和工商业的初步发展，一个脱离了传统儒家价值观和皇权体系的知识分子、商人和工业家阶层逐渐形成。他们通过报刊、学会、商会等现代组织形式进行动员，开始提出立宪、民权等政治诉求。这一趋势**增强了社会**的自主性与动员能力，并开始从思想和组织上挑战国家的绝对权威，试图“驯服利维坦”。\n\n- **民族主义与革命思潮的传播**：以孙中山为代表的革命派思想，以及梁启超等人宣扬的现代民族主义和立宪思想，通过报刊和留学生群体迅速传播。这些思想将清政府描绘成腐败无能的“外来”政权，从根本上侵蚀了其统治的合法性。这是一种意识形态层面的变化，极大地**削弱了国家（清廷）**的凝聚力和权威，同时为社会力量的集结（无论是立宪派还是革命派）提供了强大的思想武器，从而**增强了社会**的潜在颠覆力量。\n\n### 事件：\n\n- **庚子事变与《辛丑条约》（1900-1901）**：八国联军侵华和《辛丑条约》的签订，是清政府国家能力的一次毁灭性崩溃。它彻底暴露了国家的虚弱，使其威信扫地，财政破产。这一事件**极大地削弱了国家**的权力和合法性。同时，在事变期间，南方各省督抚与外国达成“东南互保”协议，公然违抗中央命令，这标志着地方社会精英和实力派开始独立行事，**增强了（地方性的）社会**权力，削弱了中央国家的控制力。\n\n- **废除科举制度（1905）**：这一标志性事件切断了传统知识分子与国家之间的制度性纽带。数个世纪以来，科举制是国家吸纳社会精英、维护意识形态统一和实现官僚体系再生产的核心机制。废除它导致国家**削弱了**其对精英阶层的控制和整合能力。而被切断了传统上升通道的读书人，或留学海外，或投身新军，或进入新式学堂，迅速转化为批判现有体制、寻求根本变革的社会力量，从而**增强了社会**的激进性和组织潜力。\n\n- **立宪运动与各省咨议局的成立（约1908-1909）**：清政府为应对压力，宣布预备立宪，并于1909年成立各省咨议局。这本是国家试图通过吸纳社会精英来**增强**自身合法性与统治稳定性的举措。然而，咨议局很快成为地方士绅和立宪派挑战中央政府的合法平台。他们在此集会、辩论，并就财政、铁路等问题公然与中央对抗。因此，这一事件虽然初衷是强化国家，但客观上为社会力量提供了一个前所未有的制度化载体，极大地**增强了社会的组织化权力**，并使其能够更有效地与国家进行博弈。",
    "1910-1919": "好的，以下是根据《狭窄的走廊》分析框架，针对中国在1910-1919年间的趋势与事件的列表：\n\n### 趋势：\n\n*   **国家权力崩溃与政治碎片化 (削弱国家)**：从清末新政失败到辛亥革命后，中央集权国家（“专制利维坦”）迅速解体。袁世凯去世后（1916年），中国进入军阀割据时代，国家权威分崩离析，无法提供统一的法律、秩序和公共服务。这标志着中国从一个衰弱的“专制利维坦”走向了“无政府利维坦”（Absent Leviathan）的状态，国家权力被极大地削弱。\n\n*   **新社会阶层与公民组织的兴起 (增强社会)**：随着城市化、工商业发展和新式教育的普及，独立于传统士绅阶层的新社会力量——包括民族资产阶级、城市知识分子、学生和工人——开始形成并壮大。他们通过商会、学会、工会、报刊等现代组织形式进行动员，逐渐成为能够表达自身利益、并对政治施加影响的独立力量，显著增强了“社会”的组织能力与权力。\n\n*   **新思想（民族主义、民主、科学）的广泛传播 (增强社会)**：通过报刊、新式学堂和留学生群体，西方政治与社会思想，特别是民族主义和民主观念，获得了前所未有的传播。这些思想为社会提供了批判旧制度、构建新国家想象的理论武器，激发了社会成员的政治参与意识，从而增强了社会向国家提出要求、监督国家行为的能力。\n\n### 事件：\n\n*   **辛亥革命 (1911-1912) (彻底削弱旧国家，催生新社会力量)**：这场革命并非简单地替换统治者，而是彻底摧毁了延续两千年的帝制国家机器。它直接导致了“专制利维坦”的崩塌，使国家权力出现真空。同时，革命过程本身就是社会力量（革命党人、立宪派、新军）动员并战胜国家机器的体现，极大地增强了社会行动者的自信和影响力。\n\n*   **袁世凯复辟帝制失败 (1915-1916) (社会制衡了国家权力的滥用)**：袁世凯试图利用其军事实力重建一个个人独裁的“专制利维坦”，但遭到了来自社会各界（包括部分军阀、革命党人、知识分子和立宪派）的强烈反对，最终失败。这一事件清晰地表明，尽管国家机器孱弱，但一个初具规模、拥有现代思想的社会已经有能力抵制国家权力的极端扩张，这是“国家”与“社会”之间一次关键的权力博弈。\n\n*   **五四运动 (1919) (显著增强社会)**：这是中国现代史上社会力量首次大规模、自主地登上政治舞台。学生、知识分子、商人和工人的全国性抗议，成功迫使北洋政府拒签《凡尔赛和约》并罢免亲日官员。五四运动是“社会”力量的一次集中展示，它不仅向虚弱的国家权力提出了明确的政治诉求并取得成功，更极大地提升了整个社会的政治意识和组织能力，是社会力量压倒国家权力（当时表现为孱弱的北洋政府）的标志性事件。",
    "1920-1929": "好的，以下是根据《狭窄的走廊》分析框架，针对1920-1929年中国历史的解读。这一时期中国的核心特征是“缺席的利维坦”（Absent Leviathan），即中央国家权力孱弱，社会力量虽然在动员，但整体上被军阀割据所撕裂。历史的动态主要表现为各种社会力量试图建立一个强大的新国家，以及这个新国家在建立过程中与社会力量的互动与冲突。\n\n### 趋势：\n\n-   **军阀割据与政治分裂 (Warlordism)**：这是定义此十年的首要趋势。北洋政府名存实亡，国家权力实际上分散在各个地方军事强人手中。这极大地 **削弱了（中央）国家**，使其无法提供公共服务和维持法治，陷入“缺席的利维坦”状态。同时，它也通过战乱、苛捐杂税和暴力 **削弱并撕裂了社会**，使民众处于持续的不安全状态中。\n-   **民族主义与反帝思潮的兴起 (Rise of Nationalism and Anti-imperialism)**：源于五四运动的强大思想遗产，民族主义成为凝聚社会力量最强大的黏合剂。它动员了学生、知识分子、商人和新生的工人阶级。这一趋势极大地 **增强了社会** 的组织能力和政治意识，使其成为一支独立的政治力量。同时，它也为重建一个强大的、能抵御外侮的现代国家提供了合法性基础。\n-   **新社会阶层的出现与城市化 (Urbanization and New Social Classes)**：沿海和沿江城市（如上海、广州）的工商业发展，催生了新的资产阶级和产业工人阶级。工会、商会等现代社会组织开始发展壮大。这个经济和人口趋势 **增强了社会** 的复杂性和组织潜力，创造了独立于传统乡绅地主的新权力基础。\n\n### 事件：\n\n-   **第一次国共合作与国民党的改组 (1924)**：孙中山在苏联的帮助下，改组国民党并与新生的中国共产党合作。这是一个关键的组织事件，它将一个松散的革命政党重塑为一个列宁式的、纪律严明的组织。此事件旨在集结并 **增强社会力量**（通过政党形式），其明确目标是推翻军阀，**增强（未来的）国家权力**。\n-   **五卅运动 (1925)**：一场由上海开始，席卷全国的反帝罢工、罢课、罢市运动。这是公民社会力量（学生、工人和商人）在民族主义旗帜下的一次大规模、有组织的政治行动展示。该事件戏剧性地 **增强了社会** 的可见力量和政治影响力，同时进一步暴露了北洋（国家）政府的无能和非法性。\n-   **国民革命军北伐 (1926-1928)**：由国共合作的国民政府发动的军事统一战争。这是一场旨在用武力消灭军阀、结束“缺席的利维坦”状态的决定性事件。北伐的推进过程，就是 **增强（新的）国家权力**、重新建立中央权威的过程。\n-   **四一二政变/“清党” (1927)**：在北伐接近胜利时，国民党右翼领导人蒋介石在上海对共产党人及其领导的工会组织进行大规模镇压。这是一个标志性转折点：正在崛起的新国家权力开始暴力镇压其曾经的盟友——强大的公民社会组织。此事件在 **增强国民党一党主导的国家权力** 的同时，严重 **削弱了社会** 中最具组织性的左翼力量，为日后建立一个权力更集中、对社会控制更强的“专制利维坦”（Despotic Leviathan）埋下了伏笔。",
    "1930-1939": "好的，以下是根据《狭窄的走廊》分析框架，针对中国在 1930-1939 年间的趋势与事件的分析：\n\n### 趋势：\n\n*   **南京国民政府的国家建设（“南京十年”）：** 这是增强国家权力的核心趋势。国民政府通过改革币制（法币）、修建基础设施、建立现代官僚体系和军队，试图建立一个强大的中央集权国家。然而，这种努力伴随着对异见者、民间组织和地方势力的压制（如“训政”），展现出国家权力扩张并挤压社会自主空间的倾向，有滑向“专制利维坦”（Despotic Leviathan）的风险。\n    *   **影响：** **增强国家权力**，同时**削弱（或压制）社会权力**。\n\n*   **反日民族主义情绪高涨：** 随着日本侵略的加剧，全国性的抵制日货运动、学生示威和公共舆论形成了一股强大的社会力量。这股力量独立于国家，并不断向国民政府施压，要求其采取更强硬的抗日政策，挑战了其“攘外必先安内”的国策。这是公民社会试图“束缚”国家、迫使其回应社会诉求的典型表现。\n    *   **影响：** **增强社会权力**，并对国家权力形成制约和挑战。\n\n*   **持续的政治分裂与地方主义：** 尽管国民政府在名义上统一了中国，但地方军阀（如阎锡山、李宗仁）和中国共产党的武装根据地等独立或半独立政治实体依然存在。这使得中央政府的国家权力无法有效渗透到全国，国家机器在广阔的领土上仍是“缺位”（Absent）或“纸糊”（Paper）的。\n    *   **影响：** **削弱（或限制）中央国家权力**，使权力结构保持碎片化。\n\n### 事件：\n\n*   **九一八事变（1931）：** 日本入侵并占领满洲。国民政府未能进行有效军事抵抗，暴露了国家保卫主权能力的严重不足。这一事件极大地削弱了国家在民众心中的合法性与威信，同时强烈刺激了上述“反日民族主义”的社会力量，使其迅速壮大。\n    *   **影响：** **严重削弱国家权力与威望**；**极大增强了社会权力**（以民族主义运动的形式）。\n\n*   **西安事变（1936）：** 这是一个标志性事件，展现了社会力量（通过军队这一载体）如何能戏剧性地“束缚”国家最高领导人。张学良和杨虎城根据国内高涨的抗日要求，发动兵谏，迫使蒋介石停止内战、联共抗日。国家政策的根本转向，是由国家机器之外的力量强制实现的。\n    *   **影响：** **社会权力（通过军事将领体现）决定性地战胜并重塑了国家权力**的优先事项。\n\n*   **七七事变与全面抗战爆发（1937）：** 战争的爆发带来了双重且矛盾的影响。一方面，它赋予了国家巨大的战时权力（如征兵、征税、控制经济），空前地**增强了国家对社会资源的汲取和动员能力**。但另一方面，战争摧毁了国民政府在东部沿海地区建立的现代化基础，迫使其西迁，导致中央政府对广大沦陷区和后方农村的控制力急剧下降，客观上为社会力量（尤其是中共）的壮大提供了空间，从长远看**削弱了国民政府的国家根基**。",
    "1940-1949": "根据达龙·阿西莫格鲁与詹姆斯·A·罗宾逊的分析框架，1940-1949年的中国经历了一个旧国家（中华民国）权力崩溃和新国家（中华人民共和国）权力崛起的剧烈转型期。这一过程深刻地重塑了国家与社会之间的力量平衡，最终并未进入“狭窄的走廊”，而是以一个组织和渗透能力更强的“专制利维坦”取代了另一个衰败的利维坦。\n\n以下是该时期影响国家或社会权力的重大趋势与事件：\n\n### 趋势：\n\n- **国民党治下失控的恶性通货膨胀与国家能力衰败：** 这是一场贯穿整个1940年代的经济灾难。它系统性地 **削弱了国民党国家** 的执政基础，摧毁了其财政信用和汲取能力，使其无法提供公共服务，尽显其腐败与无能。同时，它也 **削弱了城市公民社会**，中产阶级、知识分子和工商阶层的财富被洗劫一空，导致社会原子化，使独立的社会组织（如商会、工会）失去经济基础和政治影响力，无法形成对国家的有效制衡。\n\n- **中共在“解放区”的基层政权建设与社会动员：** 与国民党的衰败相反，中共在农村根据地通过土地改革、整风运动和建立基层党组织，成功地构建了一个高效的、深入社会毛细血管的新型国家机器。这一过程极大地 **增强了中共这个“准国家”的权力**，它通过重新分配财产和权力来动员数以亿计的农民。虽然短期内农民的政治参与度看似提高，但这种动员是高度组织化和意识形态化的，其最终结果是 **将社会（尤其是农村社会）紧密地整合并从属于党国体制**，而非培育出一个能与国家抗衡的独立社会。\n\n- **战争导致的长期社会解体与人口流动：** 持续的抗日战争和内战造成了数千万的人口死亡和流离失所，摧毁了传统的宗族、乡绅等地方社会结构。这一趋势普遍地 **削弱了社会** 的自我组织能力和稳定性，使其变得脆弱、碎片化。在一个被战争破坏的社会真空中，一个组织严密、纪律性强的政治力量（即中共）更容易建立起新的秩序，这为新国家权力的全面渗透铺平了道路。\n\n### 事件：\n\n- **日本投降（1945年8月）：** 这一突发事件瞬间消除了中国的外部威胁，但也导致了巨大的权力真空，尤其是在东北。它直接触发了国共两党对接收领土和资源的激烈争夺，内战全面爆发。此事件 **削弱了国民党作为领导抗战的唯一合法中央政府的权威**，并为中共提供了前所未有的扩张机会，从根本上改变了国家权力的内部竞争格局。\n\n- **金圆券改革失败（1948年8月）：** 这是国民党政府为挽救经济崩溃而采取的孤注一掷的货币改革，但在几个月内就以灾难告终。这一事件 **给予了国民党国家信誉和执政能力的致命一击**，彻底疏远了仍然支持它的城市精英和中产阶级。它像一场风暴般 **摧毁了残存的城市社会资本**，使社会对国民党政权彻底失望，加速了其崩溃。\n\n- **三大战役（1948年9月 - 1949年1月）：** 辽沈、淮海、平津三大战役是决定内战结局的军事事件。它们在物理上 **摧毁了国民党国家赖以维系的暴力机器（军队）**，标志着其国家权力的彻底瓦解。对于中共而言，军事上的决定性胜利 **确立了其新国家的绝对主导地位**，使其能够以胜利者的姿态，自上而下地全面重组国家与社会的关系，为建立一个权力高度集中的一党制国家奠定了基础。",
    "1950-1959": "好的，以下是根据《狭窄的走廊》分析框架，针对中国在1950-1959年间影响国家与社会权力的重大历史趋势与事件的列表。\n\n在此框架下，这一时期的中国历史展现了一个国家权力（利维坦）急剧扩张，而社会力量被系统性削弱并纳入国家体系的过程，最终形成了一个强大但不受社会制约的“专制利维坦”（Despotic Leviathan），远远偏离了国家与社会力量均衡的“狭窄走廊”。\n\n### 趋势：\n\n*   **农业集体化与工商业社会主义改造 (1953-1956)**：这是一个逐步推进的制度性变革。通过互助组、初级社、高级社直至人民公社，国家逐步剥夺了农民的土地所有权和经营自主权。同时，对私营工商业的改造消灭了独立的资产阶级。\n    *   **影响**：**极大地增强了国家权力**，使其能够直接控制几乎全部的农业和工业生产资料与产出；**根本性地削弱了社会权力**，瓦解了以家庭和私有财产为基础的传统社会结构与经济基础。\n\n*   **单位制度与户籍制度的建立和固化**：单位（Danwei）成为城市居民工作、住房、福利乃至身份认同的载体；户籍（Hukou）制度则严格限制了城乡之间的人口流动。这些是缓慢建立并影响深远的社会控制制度。\n    *   **影响**：**极大地增强了国家权力**，使其对个体成员的控制渗透到日常生活的方方面面，实现了前所未有的社会动员和监控能力；**极大地削弱了社会权力**，个体对国家的依附性达到顶峰，横向的、自发的社会联结变得异常困难。\n\n*   **中央计划经济体制的全面建立**：以第一个五年计划（1953-1957）为标志，中国效仿苏联模式，建立起一套由国家计划委员会主导资源配置的经济体系。\n    *   **影响**：**极大地增强了国家权力**，国家成为唯一的、压倒性的经济主体，能集中力量发展重工业和国防；**削弱了社会权力**，市场和社会自发的经济活动被完全抑制，独立的经济精英阶层被消除。\n\n### 事件：\n\n*   **土地改革运动 (约1950-1953)**：一场以阶级斗争为纲领，在全国范围内重新分配土地的政治运动。\n    *   **影响**：**增强了国家（中国共产党）的权力**，因为它摧毁了传统乡绅地主阶层这一旧有的地方权力结构，将政权直接延伸至村庄；**削弱了旧社会的基础**，但在短期内通过“耕者有其田”动员了农民的支持。然而，这种赋权是暂时的，很快就被集体化趋势所取代。\n\n*   **镇压反革命运动与“三反”、“五反”运动 (1950-1952)**：一系列由国家发动的、目标明确的政治清洗运动，旨在清除前政权残余势力、整肃官员腐败和打击不法资本家。\n    *   **影响**：**极大地增强了国家的强制力与威慑力**，通过暴力和动员清除了所有可见的政治反对派；**沉重打击并削弱了社会权力**，特别是城市中的商业阶层和与旧政权有关联的社会网络，使社会力量不敢也无法挑战国家。\n\n*   **“百花齐放、百家争鸣”及随后的反右运动 (1956-1957)**：先是短暂鼓励知识分子和社会各界提出批评意见，随后迅速转为一场大规模政治运动，将数十万提出批评意见者划为“右派”进行迫害。\n    *   **影响**：这是一个关键的转折点。短暂的“放”似乎给了社会权力一个表达空间，但紧随其后的“收”则**极大地增强了国家的意识形态控制力**；**毁灭性地打击并削弱了社会权力**，尤其是作为社会良知和监督力量的知识分子群体，导致了长期的政治噤声。\n\n*   **发动“大跃进”与人民公社化运动 (1958)**：一场由最高领导人发动的、旨在“超英赶美”的激进经济和社会实验，将高级农业合作社迅速合并为“政社合一”的人民公社。\n    *   **影响**：**将国家权力推向了极端**，国家试图全面掌控和重新安排所有生产活动和个人生活（如建立公共食堂），展现了“专制利维坦”的极致形态；**彻底粉碎了残存的社会权力**，家庭作为社会基本单位的功能被严重削弱，社会几乎完全丧失了抵御国家错误政策的能力，为后来的大饥荒埋下了伏笔。",
    "1960-1969": "好的，以下是根据《狭窄的走廊》分析框架，对中国在1960-1969年间的重大历史事件与趋势的分析。在此框架下，这一时期的中国是“专制利维坦”（Despotic Leviathan）的典型，即国家权力极其强大，而社会权力被系统性压制，远未进入国家与社会相互制衡的“狭窄走廊”。\n\n### 趋势：\n\n*   **大饥荒后的经济调整与党内分歧（1961-1965）**：大跃进的灾难性后果导致了1960年代初的严重饥荒。作为应对，以刘少奇、邓小平为首的官僚系统推行了较为务实的经济调整政策（如“三自一包”），这在一定程度上恢复了经济。这一趋势**削弱了国家领袖（毛泽东）的绝对权威和部分国家意识形态的控制力**，同时**增强了党-国官僚机构的自主性与权力**。然而，它并未增强公民社会，社会只是被动地从更理性的政策中受益，其自身的力量依然微弱。\n*   **毛泽东个人崇拜的系统性构建（1962-1969）**：从1962年起，尤其是在林彪主持军委后，通过《毛主席语录》的发行和解放军学毛著运动，对毛泽东的个人崇拜被系统地推向极致。这一趋势**极大地增强了最高领导者的个人权力，使其凌驾于党-国官僚体系之上**，同时**严重削弱了制度化的国家权力**。它通过用领袖崇拜取代所有社会组织原则（家庭、社区、传统），彻底原子化了社会，**毁灭了公民社会存在的任何可能**，使其成为被领袖意志动员的工具。\n\n### 事件：\n\n*   **七千人大会（1962年1月）**：在此次会议上，刘少奇承认大饥荒主要是“三分天灾，七分人祸”，毛泽东也做了自我批评。这是一个标志性事件，它**短暂削弱了毛泽东的个人威望，并显著增强了党-国官僚集团（以刘少奇为代表）在国家治理中的权力**。这是国家权力内部的一次再平衡，但社会的权力没有受到影响，仍处于被支配地位。\n*   **无产阶级文化大革命的爆发（1966年5月）**：以《五一六通知》为标志，毛泽东绕过并动员他所控制的社会力量（红卫兵），向他认为已经“修正主义化”的党-国官僚机构发起了直接攻击。这一事件**在短期内摧毁了常规的国家机器（政府部门、党委陷入瘫痪），导致国家权力近乎崩溃**。同时，它以一种极端的方式**“赋权”于被动员起来的社会群体（红卫兵）**。但这并非《狭窄的走廊》所定义的、有组织的、旨在制衡国家的强大社会，而是一种被领袖操控、用于内部权力斗争的破坏性力量，最终导致了无政府状态，并以军队介入和更强的个人专制告终。",
    "1970-1979": "根据达龙·阿西莫格鲁与詹姆斯·A·罗宾逊的分析框架，1970-1979 年的中国是典型的“专制利维坦”（Despotic Leviathan），即国家权力极其强大，而社会力量被严重压制和原子化。然而，这一时期发生的重大趋势与事件，开始对这种绝对失衡的权力结构产生了深刻影响，为日后国家与社会关系的变化埋下了伏笔。\n\n### 趋势：\n\n*   **毛主义意识形态的缓慢瓦解**：随着文革的破坏性后果日益显现，以及林彪事件的冲击，民众和部分精英对官方意识形态的绝对信仰开始动摇。这一趋势**削弱了国家进行思想控制和社会动员的根基**，为 1978 年“真理标准大讨论”等思想解放运动创造了社会心理条件，为社会自主思想的萌发提供了微小空间。\n*   **国民经济的普遍停滞与民生困苦**：计划经济的僵化导致生产力低下，物资短缺成为常态。这一持续的经济困境**削弱了国家权力的合法性基础**，证明了其经济管理能力的失败。这催生了社会层面自发的求生努力，如农村地区秘密的“包产到户”尝试，这代表了社会力量在经济领域对国家控制的初步挑战。\n*   **“知识青年”群体的形成与返城压力**：数百万被下放到农村的城市青年构成了一个独特的社会群体。到 70 年代中后期，他们普遍感到幻灭，形成了巨大的返城请愿压力。这一人口和社会趋势**形成了一股独立于国家规划的、强大的社会力量**，他们通过集体行动向国家施压并最终迫使其改变政策，体现了社会力量对国家议程的倒逼作用。\n\n### 事件：\n\n*   **林彪事件 (1971)**：作为毛泽东的法定接班人出逃并死亡，这一事件对国家权力的神圣光环和内部团结造成了颠覆性打击。它**严重削弱了国家最高权力的绝对权威和民众的信任**，使社会开始质疑国家宣传的真实性。\n*   **“四五天安门事件” (1976)**：民众为悼念周恩来而自发聚集于天安门广场，并演变为对“四人帮”的抗议。这是文革期间首次爆发的大规模、自发的城市民众政治表达。尽管遭到镇压，但它清晰地**展现了独立于国家意志的社会力量的存在**，标志着被压抑的社会开始尝试发出自己的声音，挑战国家的政治议程。\n*   **毛泽东逝世及“四人帮”被粉碎 (1976)**：毛的去世象征着一个时代的终结，而“四人帮”的倒台则终结了文化大革命。这一系列事件**极大地削弱了国家内部最具压迫性的政治派系**，造成了权力真空和路线斗争，为社会力量的复苏和国家权力的转型提供了关键的政治契机。\n*   **中共十一届三中全会 (1978)**：会议正式决定将国家工作重心从“阶级斗争”转移到“经济建设”。这是一个由国家主导的根本性转变，**一方面是国家权力的重塑和再确认**；但**另一方面，它通过默许和推广“包产到户”等经济改革，开始有意识地向社会（尤其是农民）让渡部分经济自主权**，开启了国家逐步退出部分社会经济领域的过程，为社会力量的成长创造了制度空间。",
    "1980-1989": "好的，以下是根据《狭窄的走廊》分析框架，针对中国在 1980-1989 年间影响国家与社会权力的重大趋势与事件的列表。\n\n### 趋势：\n\n-   **经济上的去集体化与市场化改革**：以家庭联产承包责任制和乡镇企业的兴起为代表，这一趋势将经济决策权从国家公社下放到家庭和地方社区。这极大地**增强了社会权力**，因为它为数亿人创造了独立于国家直接控制的经济基础和个人自主权。同时，经济的蓬勃发展也**增强了国家**的财政收入和整体实力，但削弱了其对社会成员的微观控制能力。\n-   **城市私人经济部门的出现**：个体户和私营企业的合法化，打破了国家通过“单位”制度对城市居民进行全面控制的格局。这**增强了社会权力**，因为它催生了一个不直接依赖国家分配资源的新阶层，为个人提供了更多的职业选择和迁徙自由，削弱了国家对个人生活的掌控。\n-   **对外开放与西方思想的涌入**：“改革开放”政策带来了思想的解冻，大量西方政治、哲学和文化思想（如民主、法治、个人自由）通过学术交流、翻译作品和媒体进入中国。这**增强了社会权力**，特别是为知识分子和学生提供了批判性地审视国家权力的思想工具，并催生了对政治改革的诉求，但同时也**削弱了国家**的意识形态垄断地位。\n\n### 事件：\n\n-   **1983年“清除精神污染”运动**：这是国家针对前述思想开放趋势的一次反弹。通过短暂但严厉的政治运动，国家试图重新划定思想和文化的边界，压制被认为是“资产阶级自由化”的表达。此事件明确地**增强了国家权力**，展示了其压制异见和控制意识形态的决心，并**削弱了社会**中刚刚萌芽的文化和思想自主性。\n-   **1986年学潮及1987年胡耀邦下台**：全国范围内的学生示威要求更大的民主和政治改革，这是社会力量一次重要的政治动员。然而，国家的回应是强硬的，将事件归咎于改革派领导人胡耀邦并迫使其辞职。这一结局**极大地增强了国家权力**，因为它表明国家有能力压制有组织的政治诉求并清除党内高层的开明派，从而**削弱了社会**对通过体制内改革实现政治自由的期望。\n-   **1989年天安门事件**：这是整个十年间国家与社会力量冲突的顶点。一场由学生发起、获得市民广泛支持、要求政治改革和反对腐败的大规模和平抗议，展现了空前强大的**社会动员力量**。然而，最终的武力清场，则以一种决定性的方式展现了**国家的绝对强制力**。该事件彻底**摧毁了新兴的公民社会力量**，同时**极大地巩固了国家的压制能力**，将中国的发展轨迹猛地推离了“狭窄的走廊”，带入了一个国家权力远超社会权力的“专制利维坦”（Despotic Leviathan）状态。",
    "1990-1999": "好的，遵照要求，以下是基于《狭窄的走廊》分析框架，对中国在 1990-1999 年间影响国家与社会力量平衡的重大趋势与事件的分析。该框架的核心在于国家（利维坦）与公民社会之间的力量均衡，而中国在此框架下被视为一个“专制利维坦”（Despotic Leviathan），即国家权力远超社会权力，社会被束缚和原子化。\n\n**趋势：**\n\n*   **市场化改革深化与非公有制经济发展**：这是整个 90 年代最核心的经济趋势。它一方面催生了独立于国家单位体制的企业家和中产阶级，为社会力量的生长提供了经济基础和新的组织载体，在理论上**增强了社会**的潜在实力。但另一方面，国家通过设定规则、颁发许可和控制关键资源，将这种经济增长转化为自身的财政收入和执政合法性，从而极大地**增强了国家**（利维坦）的汲取能力和统治韧性。国家权力增长的速度和幅度远超社会。\n*   **单位制度的瓦解与大规模人口流动**：随着国企改革（“下岗潮”）和城乡流动的放开，传统的单位制（danwei）对个人的全面控制（从住房、医疗到婚姻）逐渐削弱。这在微观层面削弱了国家对个体的旧式直接控制，但同时也导致了社会的原子化。脱离了单位的个体变得更加孤立，难以形成有组织的集体行动来制衡国家，因此这一趋势在**削弱旧式国家控制**的同时，也**削弱了社会的组织能力**，使国家更容易面对一个分散的社会。\n*   **财政分权向集权的逆转**：以 1994 年分税制改革为标志，中央政府极大地增强了财政汲取能力，扭转了 80 年代财政权力不断下放的趋势。这使得中央政府有更强大的资源来推行其政策议程、控制地方政府、并投资于强化国家能力的暴力和行政机器。这是一个纯粹的、结构性的**增强国家（中央）权力**的趋势。\n\n**事件：**\n\n*   **邓小平 1992 年“南巡讲话” (Deng Xiaoping's 1992 \"Southern Tour\")**：此事件为 1989 年后停滞的改革重新注入了决定性动力。它确立了“经济增长优先”的政治共识，实际上是用经济发展许诺来换取社会在政治上的服从。这极大地**增强了国家**的合法性基础，并将社会的能量引导到商业领域而非政治领域，从而**削弱了社会**提出政治诉求的意愿和空间。\n*   **1999 年取缔并镇压法轮功 (The 1999 Crackdown on Falun Gong)**：法轮功作为一个组织严密、动员能力极强的全国性社会团体，其规模和独立性对国家构成了直接挑战。国家对其迅速而残酷的镇压，是一个标志性事件，清晰地展示了国家权力不容忍任何独立于其控制之外的强大社会组织的底线。此事件决定性地**摧毁了一个强大的社会组织**，严重**削弱了整个公民社会**的成长空间，并向所有潜在的社会力量展示了国家专制机器的压倒性威力。",
    "2000-2009": "好的，以下是根据《狭窄的走廊》分析框架，针对中国在 2000-2009 年间影响国家与社会权力平衡的重大趋势与事件的分析。\n\n在此框架下，国家权力（利维坦）的增强表现为更强的社会控制、资源汲取和政策执行能力；社会权力的增强则表现为公民的自我组织、对国家的问责以及影响公共议程的能力。这一时期中国的特点是，国家和社会的力量在不同领域内都得到了显著增长，二者之间的互动与冲突变得空前复杂和频繁，但总体上国家权力始终占据绝对主导地位，将社会力量的增长限制在不挑战其根本统治的范围内。\n\n### **趋势：**\n\n*   **加入世贸组织（WTO）与市场经济深化：** 2001年加入WTO开启了中国经济与全球体系的深度融合。这一趋势极大地增强了**国家**的财政收入和经济实力，为其提供了强大的资源来推行国家项目和加强控制（国家↑）。同时，它也催生了庞大的民营企业部门和企业家阶层，形成了独立于国家体制的经济力量和社会网络，并使社会接触到更多的外部信息和规则（社会↑）。这是一个国家与社会力量同步增长但起点和上限完全不同的过程。\n*   **互联网的普及与公共舆论空间的形成：** 这是2000年代最重要的社会结构变化。从BBS论坛、博客到早期的社交媒体，互联网为普通公民提供了前所未有的信息渠道和言论平台，使得社会能够围绕公共事件迅速形成舆论压力，进行有限的社会动员。这极大地**增强了社会**监督和问责政府的能力（社会↑）。作为应对，国家也开始建立和完善其网络审查与监控系统（金盾工程），开启了与社会争夺网络空间控制权的长期斗争（国家↑）。\n*   **城市化与“维权运动”的兴起：** 快速的城市化进程和土地开发引发了大量社会矛盾，如强制拆迁、环境污染和劳资纠纷。与此同时，法律知识的普及和一批“维权律师”的出现，催生了以法律为武器、以特定权益为诉求的“维权运动”。这标志着**社会**开始学习利用国家自身的法律框架来制衡地方政府的权力，是一种自下而上的权利意识觉醒（社会↑）。\n\n### **事件：**\n\n*   **孙志刚事件（2003年）：** 大学生孙志刚因无暂住证在收容站被殴打致死，经《南方都市报》等市场化媒体报道和互联网发酵，引发全国性的公众愤怒。最终，巨大的舆论压力迫使中央政府废除了实施多年的收容遣送制度。这是一个标志性事件，清晰地展示了新兴的**社会力量**（媒体+网络舆论）如何能够成功挑战并改变一项具体的国家恶政，极大地增强了社会对国家问责的信心（社会↑；国家在此具体制度上被迫退让↓）。\n*   **SARS危机（2003年）：** 疫情初期，地方和中央政府的隐瞒行为暴露了国家机器在信息透明和应对公共危机上的严重缺陷，损害了其公信力（国家↓）。然而，当国家选择公开并全力应对后，其强大的社会动员和资源调配能力又得到了极致展现，最终控制了疫情，重塑了其“有效治理”的形象（国家↑）。同时，这次危机也激发了**社会**对政府透明度和知情权的强烈要求（社会↑）。\n*   **北京奥运会（2008年）：** 奥运会的成功举办是国家能力的一次集中展示。它通过宏大的基础建设、严密的安全控制和一致对外的民族主义宣传，极大地**增强了国家**的合法性、凝聚力和国际声望（国家↑）。为了确保“和谐稳定”，国家对异议人士、维权活动和媒体的控制达到了空前程度，严重**压缩了社会**的活动空间（社会↓）。\n*   **汶川大地震（2008年）：** 地震后的救援行动一方面展示了**国家**强大的动员能力（国家↑），另一方面也见证了中国公民社会力量的井喷式发展。成千上万的民间志愿者和数百个草根NGO组织涌入灾区，首次大规模地参与公共救援，展现了巨大的自我组织能力（社会↑）。然而，当艾未未、谭作人等公民调查者试图追究“豆腐渣工程”责任时，立即遭到了国家的严厉打压，这清晰地划定了国家允许社会参与的边界：可以作为国家的助手，但绝不能挑战国家的权威（国家↑；社会在问责层面被压制↓）。",
    "2010-2019": "好的，以下是根据《狭窄的走廊》分析框架，针对中国在2010-2019年间国家与社会权力平衡的重大趋势与事件。在此框架下，这一时期中国的核心特征是国家权力（利维坦）急剧扩张，而公民社会的力量受到系统性削弱，导致中国进一步偏离“狭窄的走廊”，走向“专制利维坦”模式。\n\n### 趋势：\n\n*   **数字威权主义的系统化 (Systematization of Digital Authoritarianism):** 随着大数据、人工智能和无处不在的监控技术（如“天网”工程）的成熟，国家建立起精密的社会控制体系。这包括网络防火墙的升级、实名制的普及以及社会信用体系的试点。**影响：** 极大地增强了国家渗透、监控和规训社会的能力，削弱了社会的匿名空间和自主组织能力。\n*   **公民社会的全面萎缩 (Comprehensive Contraction of Civil Society):** 国家通过立法（如《境外非政府组织境内活动管理法》）和“维稳”行动，对非政府组织、维权律师、独立媒体、公共知识分子和线上言论进行持续打压。**影响：** 显著削弱了有组织的社会力量，使其监督和制衡国家权力的能力降至冰点。\n*   **党国体制的权力集中化 (Centralization of Power within the Party-State):** 习近平上台后，通过反腐运动清除了政治对手，并以“顶层设计”和各类中央领导小组的方式，将权力高度集中于最高领导人。党对国家、军队、企业和社会的控制被重新强化。**影响：** 极大地增强了国家（特别是中央核心）的权威和执行力，削弱了体制内外的多元声音和制衡力量。\n\n### 事件：\n\n*   **2011年温州动车事故与微博问责 (Wenzhou Train Crash and Weibo Accountability):** 事故发生后，官方试图掩盖信息的行为在当时新兴的微博上引发了巨大的公众舆论浪潮，迫使政府提高透明度并进行问责。**影响：** 短暂地增强了社会通过社交媒体进行监督和施压的能力，是“红皇后效应”中社会力量的一次突进，但也促使国家此后开始大力收紧对社交媒体的控制。\n*   **2015年“709”维权律师大抓捕 (The \"709\" Crackdown on Human Rights Lawyers):** 当局对全国范围内的数百名维权律师和活动人士进行了系统性的拘留、审讯和判刑。**影响：** 沉重打击了中国最具组织性的法律维权群体，标志着对公民社会法治力量的决定性削弱，增强了国家不受法律约束的强制力。\n*   **2018年修改宪法，取消国家主席任期限制 (Constitutional Amendment to Abolish Presidential Term Limits):** 全国人民代表大会通过修宪，删除了国家主席和副主席“连续任职不得超过两届”的规定。**影响：** 从根本制度上增强了国家最高领导人的个人权力，打破了后毛泽东时代建立的集体领导和任期制规范，使国家权力进一步集中化和长期化。\n*   **2019年香港“反修例”运动 (Hong Kong Anti-Extradition Bill Protests):** 香港爆发了大规模、持续的抗议活动，以反对一项允许将嫌疑人引渡至中国大陆的法案。**影响：** 这是一次社会力量（尽管在“一国两制”的特殊框架下）对国家权力扩张的激烈抵抗。虽然它极大地展现了香港社会的动员能力，但中央政府的强硬立场和后续行动，预示着国家将进一步强化对香港的直接控制，最终目标是削弱其独特的社会自主性。"
  },
  "score_prompt": {
    "1880-1889": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n这是轨迹的第一个时期：1880-1889。请确立起点。使用上述评分标准，估计\n中国 在 1880-1889 期间公民社会与国家的绝对权力。由于没有前一个时期，\n请将两个变化值都记为 0.0。\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string，<= 约 10 个词：该时期最具决定性的特征)\n- reasoning (string，1-2 句话，说明这两个权力数值的理由)",
    "1890-1899": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1890-1899 时期评分，在既有轨迹的基础上进行。从 中国 在\n1880-1889 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1890-1899 的历史事件与趋势：\n好的，以下是根据阿西莫格鲁与罗宾逊在《狭窄的走廊》中的分析框架，对中国在 1890-1899 年间重大历史事件与趋势的分析。该框架的核心是国家（利维坦）与社会之间力量的平衡。\n\n### 趋势：\n\n*   **新式知识分子阶层的兴起与政治组织化：** 以康有为、梁启超等为代表的知识分子，通过创办“强学会”等政治性社团，首次将传统松散的士人阶层转化为有组织、有政治纲领的社会力量。这一趋势**增强了社会的力量**，因为它开始形成独立于国家的政治议程，并试图对国家权力进行监督和改造，是社会试图“驯服”国家利维坦的初步尝试。\n*   **中央财政崩溃与地方主义抬头：** 甲午战争的巨额赔款（2.3亿两白银）彻底掏空了清政府的国库，使其严重依赖外国借款和加征地方税收。这导致中央政府的财政能力和军事动员能力被急剧**削弱**。同时，像袁世凯在天津小站编练“新建陆军”那样的地区军事力量开始崛起，国家权力呈现出从中央向地方转移的离心趋势。这既**削弱了中央国家权力**，也为日后的军阀割据（一种“无政府的利维坦”或“缺席的利维坦”状态）埋下伏笔。\n\n### 事件：\n\n*   **甲午中日战争 (1894-1895)：** 这场战争的惨败是决定性的。它彻底摧毁了清政府通过三十年洋务运动建立的军事和工业成果，使其国际地位一落千丈。这一事件从根本上**削弱了国家（清廷）的权力和合法性**，暴露了其“专制利维坦”的虚弱本质。同时，这场巨大的国耻**极大地刺激并动员了社会**，促使知识分子和社会精英从器物改革转向制度改革的思考，为社会力量的集结提供了强大的动力。\n*   **戊戌变法与戊戌政变 (1898)：** “百日维新”是一次由社会力量（维新派）推动，并获得国家最高权力（光绪帝）认可的，自上而下的快速制度改革尝试。这可以被视为一次将中国推入“狭窄走廊”的急迫努力，即社会力量试图为国家套上“枷锁”，使其现代化。然而，随后的“戊戌政变”中，以慈禧太后为首的保守势力动用专制权力，残酷镇压了维新派，囚禁了皇帝。这一事件清晰地表明，强大的国家（专制利维坦）**通过暴力摧毁了新兴的、有组织的社会力量**，拒绝被“驯服”，并强行将政治轨迹拉回到专制轨道上。它既**削弱了公民社会**，也使国家本身失去了改革与自救的最佳机会。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1890-1899 末公民社会的绝对权力\n- state_power (float, 0-10)：1890-1899 末国家的绝对权力\n- society_change (float)：相对于 1880-1889 的 society_power 变化\n- state_change (float)：相对于 1880-1889 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1900-1909": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1900-1909 时期评分，在既有轨迹的基础上进行。从 中国 在\n1890-1899 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1900-1909 的历史事件与趋势：\n好的，以下是根据《狭窄的走廊》分析框架，针对中国在1900-1909年间影响国家与社会权力的重大趋势与事件的分析。\n\n### 趋势：\n\n- **清末新政（1901-1909）**：这是清政府在庚子事变后为求自保而推行的全面改革。它一方面旨在通过建立新式军队（新军）、新式官僚机构（如外务部、商部）和统一财政来强化国家机器，是**增强国家（“利维坦”）**权力的尝试。但另一方面，新政中的废科举、兴建新式学堂、派遣留学生等措施，催生了一个与传统士大夫阶层完全不同的新知识阶层；而设立商会、地方咨议局等机构，则为新兴的资产阶级和地方士绅提供了组织化平台。这些发展**无意中也极大地增强了社会**的力量与组织能力，为社会挑战国家权威埋下伏笔。\n\n- **新知识与商业阶层的崛起**：随着新式教育的普及和工商业的初步发展，一个脱离了传统儒家价值观和皇权体系的知识分子、商人和工业家阶层逐渐形成。他们通过报刊、学会、商会等现代组织形式进行动员，开始提出立宪、民权等政治诉求。这一趋势**增强了社会**的自主性与动员能力，并开始从思想和组织上挑战国家的绝对权威，试图“驯服利维坦”。\n\n- **民族主义与革命思潮的传播**：以孙中山为代表的革命派思想，以及梁启超等人宣扬的现代民族主义和立宪思想，通过报刊和留学生群体迅速传播。这些思想将清政府描绘成腐败无能的“外来”政权，从根本上侵蚀了其统治的合法性。这是一种意识形态层面的变化，极大地**削弱了国家（清廷）**的凝聚力和权威，同时为社会力量的集结（无论是立宪派还是革命派）提供了强大的思想武器，从而**增强了社会**的潜在颠覆力量。\n\n### 事件：\n\n- **庚子事变与《辛丑条约》（1900-1901）**：八国联军侵华和《辛丑条约》的签订，是清政府国家能力的一次毁灭性崩溃。它彻底暴露了国家的虚弱，使其威信扫地，财政破产。这一事件**极大地削弱了国家**的权力和合法性。同时，在事变期间，南方各省督抚与外国达成“东南互保”协议，公然违抗中央命令，这标志着地方社会精英和实力派开始独立行事，**增强了（地方性的）社会**权力，削弱了中央国家的控制力。\n\n- **废除科举制度（1905）**：这一标志性事件切断了传统知识分子与国家之间的制度性纽带。数个世纪以来，科举制是国家吸纳社会精英、维护意识形态统一和实现官僚体系再生产的核心机制。废除它导致国家**削弱了**其对精英阶层的控制和整合能力。而被切断了传统上升通道的读书人，或留学海外，或投身新军，或进入新式学堂，迅速转化为批判现有体制、寻求根本变革的社会力量，从而**增强了社会**的激进性和组织潜力。\n\n- **立宪运动与各省咨议局的成立（约1908-1909）**：清政府为应对压力，宣布预备立宪，并于1909年成立各省咨议局。这本是国家试图通过吸纳社会精英来**增强**自身合法性与统治稳定性的举措。然而，咨议局很快成为地方士绅和立宪派挑战中央政府的合法平台。他们在此集会、辩论，并就财政、铁路等问题公然与中央对抗。因此，这一事件虽然初衷是强化国家，但客观上为社会力量提供了一个前所未有的制度化载体，极大地**增强了社会的组织化权力**，并使其能够更有效地与国家进行博弈。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1900-1909 末公民社会的绝对权力\n- state_power (float, 0-10)：1900-1909 末国家的绝对权力\n- society_change (float)：相对于 1890-1899 的 society_power 变化\n- state_change (float)：相对于 1890-1899 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1910-1919": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1910-1919 时期评分，在既有轨迹的基础上进行。从 中国 在\n1900-1909 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1910-1919 的历史事件与趋势：\n好的，以下是根据《狭窄的走廊》分析框架，针对中国在1910-1919年间的趋势与事件的列表：\n\n### 趋势：\n\n*   **国家权力崩溃与政治碎片化 (削弱国家)**：从清末新政失败到辛亥革命后，中央集权国家（“专制利维坦”）迅速解体。袁世凯去世后（1916年），中国进入军阀割据时代，国家权威分崩离析，无法提供统一的法律、秩序和公共服务。这标志着中国从一个衰弱的“专制利维坦”走向了“无政府利维坦”（Absent Leviathan）的状态，国家权力被极大地削弱。\n\n*   **新社会阶层与公民组织的兴起 (增强社会)**：随着城市化、工商业发展和新式教育的普及，独立于传统士绅阶层的新社会力量——包括民族资产阶级、城市知识分子、学生和工人——开始形成并壮大。他们通过商会、学会、工会、报刊等现代组织形式进行动员，逐渐成为能够表达自身利益、并对政治施加影响的独立力量，显著增强了“社会”的组织能力与权力。\n\n*   **新思想（民族主义、民主、科学）的广泛传播 (增强社会)**：通过报刊、新式学堂和留学生群体，西方政治与社会思想，特别是民族主义和民主观念，获得了前所未有的传播。这些思想为社会提供了批判旧制度、构建新国家想象的理论武器，激发了社会成员的政治参与意识，从而增强了社会向国家提出要求、监督国家行为的能力。\n\n### 事件：\n\n*   **辛亥革命 (1911-1912) (彻底削弱旧国家，催生新社会力量)**：这场革命并非简单地替换统治者，而是彻底摧毁了延续两千年的帝制国家机器。它直接导致了“专制利维坦”的崩塌，使国家权力出现真空。同时，革命过程本身就是社会力量（革命党人、立宪派、新军）动员并战胜国家机器的体现，极大地增强了社会行动者的自信和影响力。\n\n*   **袁世凯复辟帝制失败 (1915-1916) (社会制衡了国家权力的滥用)**：袁世凯试图利用其军事实力重建一个个人独裁的“专制利维坦”，但遭到了来自社会各界（包括部分军阀、革命党人、知识分子和立宪派）的强烈反对，最终失败。这一事件清晰地表明，尽管国家机器孱弱，但一个初具规模、拥有现代思想的社会已经有能力抵制国家权力的极端扩张，这是“国家”与“社会”之间一次关键的权力博弈。\n\n*   **五四运动 (1919) (显著增强社会)**：这是中国现代史上社会力量首次大规模、自主地登上政治舞台。学生、知识分子、商人和工人的全国性抗议，成功迫使北洋政府拒签《凡尔赛和约》并罢免亲日官员。五四运动是“社会”力量的一次集中展示，它不仅向虚弱的国家权力提出了明确的政治诉求并取得成功，更极大地提升了整个社会的政治意识和组织能力，是社会力量压倒国家权力（当时表现为孱弱的北洋政府）的标志性事件。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n1900-1909: <5.0, 2.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1910-1919 末公民社会的绝对权力\n- state_power (float, 0-10)：1910-1919 末国家的绝对权力\n- society_change (float)：相对于 1900-1909 的 society_power 变化\n- state_change (float)：相对于 1900-1909 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1920-1929": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1920-1929 时期评分，在既有轨迹的基础上进行。从 中国 在\n1910-1919 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1920-1929 的历史事件与趋势：\n好的，以下是根据《狭窄的走廊》分析框架，针对1920-1929年中国历史的解读。这一时期中国的核心特征是“缺席的利维坦”（Absent Leviathan），即中央国家权力孱弱，社会力量虽然在动员，但整体上被军阀割据所撕裂。历史的动态主要表现为各种社会力量试图建立一个强大的新国家，以及这个新国家在建立过程中与社会力量的互动与冲突。\n\n### 趋势：\n\n-   **军阀割据与政治分裂 (Warlordism)**：这是定义此十年的首要趋势。北洋政府名存实亡，国家权力实际上分散在各个地方军事强人手中。这极大地 **削弱了（中央）国家**，使其无法提供公共服务和维持法治，陷入“缺席的利维坦”状态。同时，它也通过战乱、苛捐杂税和暴力 **削弱并撕裂了社会**，使民众处于持续的不安全状态中。\n-   **民族主义与反帝思潮的兴起 (Rise of Nationalism and Anti-imperialism)**：源于五四运动的强大思想遗产，民族主义成为凝聚社会力量最强大的黏合剂。它动员了学生、知识分子、商人和新生的工人阶级。这一趋势极大地 **增强了社会** 的组织能力和政治意识，使其成为一支独立的政治力量。同时，它也为重建一个强大的、能抵御外侮的现代国家提供了合法性基础。\n-   **新社会阶层的出现与城市化 (Urbanization and New Social Classes)**：沿海和沿江城市（如上海、广州）的工商业发展，催生了新的资产阶级和产业工人阶级。工会、商会等现代社会组织开始发展壮大。这个经济和人口趋势 **增强了社会** 的复杂性和组织潜力，创造了独立于传统乡绅地主的新权力基础。\n\n### 事件：\n\n-   **第一次国共合作与国民党的改组 (1924)**：孙中山在苏联的帮助下，改组国民党并与新生的中国共产党合作。这是一个关键的组织事件，它将一个松散的革命政党重塑为一个列宁式的、纪律严明的组织。此事件旨在集结并 **增强社会力量**（通过政党形式），其明确目标是推翻军阀，**增强（未来的）国家权力**。\n-   **五卅运动 (1925)**：一场由上海开始，席卷全国的反帝罢工、罢课、罢市运动。这是公民社会力量（学生、工人和商人）在民族主义旗帜下的一次大规模、有组织的政治行动展示。该事件戏剧性地 **增强了社会** 的可见力量和政治影响力，同时进一步暴露了北洋（国家）政府的无能和非法性。\n-   **国民革命军北伐 (1926-1928)**：由国共合作的国民政府发动的军事统一战争。这是一场旨在用武力消灭军阀、结束“缺席的利维坦”状态的决定性事件。北伐的推进过程，就是 **增强（新的）国家权力**、重新建立中央权威的过程。\n-   **四一二政变/“清党” (1927)**：在北伐接近胜利时，国民党右翼领导人蒋介石在上海对共产党人及其领导的工会组织进行大规模镇压。这是一个标志性转折点：正在崛起的新国家权力开始暴力镇压其曾经的盟友——强大的公民社会组织。此事件在 **增强国民党一党主导的国家权力** 的同时，严重 **削弱了社会** 中最具组织性的左翼力量，为日后建立一个权力更集中、对社会控制更强的“专制利维坦”（Despotic Leviathan）埋下了伏笔。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n1900-1909: <5.0, 2.5>\n1910-1919: <6.5, 1.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1920-1929 末公民社会的绝对权力\n- state_power (float, 0-10)：1920-1929 末国家的绝对权力\n- society_change (float)：相对于 1910-1919 的 society_power 变化\n- state_change (float)：相对于 1910-1919 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1930-1939": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1930-1939 时期评分，在既有轨迹的基础上进行。从 中国 在\n1920-1929 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1930-1939 的历史事件与趋势：\n好的，以下是根据《狭窄的走廊》分析框架，针对中国在 1930-1939 年间的趋势与事件的分析：\n\n### 趋势：\n\n*   **南京国民政府的国家建设（“南京十年”）：** 这是增强国家权力的核心趋势。国民政府通过改革币制（法币）、修建基础设施、建立现代官僚体系和军队，试图建立一个强大的中央集权国家。然而，这种努力伴随着对异见者、民间组织和地方势力的压制（如“训政”），展现出国家权力扩张并挤压社会自主空间的倾向，有滑向“专制利维坦”（Despotic Leviathan）的风险。\n    *   **影响：** **增强国家权力**，同时**削弱（或压制）社会权力**。\n\n*   **反日民族主义情绪高涨：** 随着日本侵略的加剧，全国性的抵制日货运动、学生示威和公共舆论形成了一股强大的社会力量。这股力量独立于国家，并不断向国民政府施压，要求其采取更强硬的抗日政策，挑战了其“攘外必先安内”的国策。这是公民社会试图“束缚”国家、迫使其回应社会诉求的典型表现。\n    *   **影响：** **增强社会权力**，并对国家权力形成制约和挑战。\n\n*   **持续的政治分裂与地方主义：** 尽管国民政府在名义上统一了中国，但地方军阀（如阎锡山、李宗仁）和中国共产党的武装根据地等独立或半独立政治实体依然存在。这使得中央政府的国家权力无法有效渗透到全国，国家机器在广阔的领土上仍是“缺位”（Absent）或“纸糊”（Paper）的。\n    *   **影响：** **削弱（或限制）中央国家权力**，使权力结构保持碎片化。\n\n### 事件：\n\n*   **九一八事变（1931）：** 日本入侵并占领满洲。国民政府未能进行有效军事抵抗，暴露了国家保卫主权能力的严重不足。这一事件极大地削弱了国家在民众心中的合法性与威信，同时强烈刺激了上述“反日民族主义”的社会力量，使其迅速壮大。\n    *   **影响：** **严重削弱国家权力与威望**；**极大增强了社会权力**（以民族主义运动的形式）。\n\n*   **西安事变（1936）：** 这是一个标志性事件，展现了社会力量（通过军队这一载体）如何能戏剧性地“束缚”国家最高领导人。张学良和杨虎城根据国内高涨的抗日要求，发动兵谏，迫使蒋介石停止内战、联共抗日。国家政策的根本转向，是由国家机器之外的力量强制实现的。\n    *   **影响：** **社会权力（通过军事将领体现）决定性地战胜并重塑了国家权力**的优先事项。\n\n*   **七七事变与全面抗战爆发（1937）：** 战争的爆发带来了双重且矛盾的影响。一方面，它赋予了国家巨大的战时权力（如征兵、征税、控制经济），空前地**增强了国家对社会资源的汲取和动员能力**。但另一方面，战争摧毁了国民政府在东部沿海地区建立的现代化基础，迫使其西迁，导致中央政府对广大沦陷区和后方农村的控制力急剧下降，客观上为社会力量（尤其是中共）的壮大提供了空间，从长远看**削弱了国民政府的国家根基**。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n1900-1909: <5.0, 2.5>\n1910-1919: <6.5, 1.5>\n1920-1929: <4.5, 3.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1930-1939 末公民社会的绝对权力\n- state_power (float, 0-10)：1930-1939 末国家的绝对权力\n- society_change (float)：相对于 1920-1929 的 society_power 变化\n- state_change (float)：相对于 1920-1929 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1940-1949": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1940-1949 时期评分，在既有轨迹的基础上进行。从 中国 在\n1930-1939 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1940-1949 的历史事件与趋势：\n根据达龙·阿西莫格鲁与詹姆斯·A·罗宾逊的分析框架，1940-1949年的中国经历了一个旧国家（中华民国）权力崩溃和新国家（中华人民共和国）权力崛起的剧烈转型期。这一过程深刻地重塑了国家与社会之间的力量平衡，最终并未进入“狭窄的走廊”，而是以一个组织和渗透能力更强的“专制利维坦”取代了另一个衰败的利维坦。\n\n以下是该时期影响国家或社会权力的重大趋势与事件：\n\n### 趋势：\n\n- **国民党治下失控的恶性通货膨胀与国家能力衰败：** 这是一场贯穿整个1940年代的经济灾难。它系统性地 **削弱了国民党国家** 的执政基础，摧毁了其财政信用和汲取能力，使其无法提供公共服务，尽显其腐败与无能。同时，它也 **削弱了城市公民社会**，中产阶级、知识分子和工商阶层的财富被洗劫一空，导致社会原子化，使独立的社会组织（如商会、工会）失去经济基础和政治影响力，无法形成对国家的有效制衡。\n\n- **中共在“解放区”的基层政权建设与社会动员：** 与国民党的衰败相反，中共在农村根据地通过土地改革、整风运动和建立基层党组织，成功地构建了一个高效的、深入社会毛细血管的新型国家机器。这一过程极大地 **增强了中共这个“准国家”的权力**，它通过重新分配财产和权力来动员数以亿计的农民。虽然短期内农民的政治参与度看似提高，但这种动员是高度组织化和意识形态化的，其最终结果是 **将社会（尤其是农村社会）紧密地整合并从属于党国体制**，而非培育出一个能与国家抗衡的独立社会。\n\n- **战争导致的长期社会解体与人口流动：** 持续的抗日战争和内战造成了数千万的人口死亡和流离失所，摧毁了传统的宗族、乡绅等地方社会结构。这一趋势普遍地 **削弱了社会** 的自我组织能力和稳定性，使其变得脆弱、碎片化。在一个被战争破坏的社会真空中，一个组织严密、纪律性强的政治力量（即中共）更容易建立起新的秩序，这为新国家权力的全面渗透铺平了道路。\n\n### 事件：\n\n- **日本投降（1945年8月）：** 这一突发事件瞬间消除了中国的外部威胁，但也导致了巨大的权力真空，尤其是在东北。它直接触发了国共两党对接收领土和资源的激烈争夺，内战全面爆发。此事件 **削弱了国民党作为领导抗战的唯一合法中央政府的权威**，并为中共提供了前所未有的扩张机会，从根本上改变了国家权力的内部竞争格局。\n\n- **金圆券改革失败（1948年8月）：** 这是国民党政府为挽救经济崩溃而采取的孤注一掷的货币改革，但在几个月内就以灾难告终。这一事件 **给予了国民党国家信誉和执政能力的致命一击**，彻底疏远了仍然支持它的城市精英和中产阶级。它像一场风暴般 **摧毁了残存的城市社会资本**，使社会对国民党政权彻底失望，加速了其崩溃。\n\n- **三大战役（1948年9月 - 1949年1月）：** 辽沈、淮海、平津三大战役是决定内战结局的军事事件。它们在物理上 **摧毁了国民党国家赖以维系的暴力机器（军队）**，标志着其国家权力的彻底瓦解。对于中共而言，军事上的决定性胜利 **确立了其新国家的绝对主导地位**，使其能够以胜利者的姿态，自上而下地全面重组国家与社会的关系，为建立一个权力高度集中的一党制国家奠定了基础。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n1900-1909: <5.0, 2.5>\n1910-1919: <6.5, 1.5>\n1920-1929: <4.5, 3.0>\n1930-1939: <5.5, 4.2>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1940-1949 末公民社会的绝对权力\n- state_power (float, 0-10)：1940-1949 末国家的绝对权力\n- society_change (float)：相对于 1930-1939 的 society_power 变化\n- state_change (float)：相对于 1930-1939 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1950-1959": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1950-1959 时期评分，在既有轨迹的基础上进行。从 中国 在\n1940-1949 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1950-1959 的历史事件与趋势：\n好的，以下是根据《狭窄的走廊》分析框架，针对中国在1950-1959年间影响国家与社会权力的重大历史趋势与事件的列表。\n\n在此框架下，这一时期的中国历史展现了一个国家权力（利维坦）急剧扩张，而社会力量被系统性削弱并纳入国家体系的过程，最终形成了一个强大但不受社会制约的“专制利维坦”（Despotic Leviathan），远远偏离了国家与社会力量均衡的“狭窄走廊”。\n\n### 趋势：\n\n*   **农业集体化与工商业社会主义改造 (1953-1956)**：这是一个逐步推进的制度性变革。通过互助组、初级社、高级社直至人民公社，国家逐步剥夺了农民的土地所有权和经营自主权。同时，对私营工商业的改造消灭了独立的资产阶级。\n    *   **影响**：**极大地增强了国家权力**，使其能够直接控制几乎全部的农业和工业生产资料与产出；**根本性地削弱了社会权力**，瓦解了以家庭和私有财产为基础的传统社会结构与经济基础。\n\n*   **单位制度与户籍制度的建立和固化**：单位（Danwei）成为城市居民工作、住房、福利乃至身份认同的载体；户籍（Hukou）制度则严格限制了城乡之间的人口流动。这些是缓慢建立并影响深远的社会控制制度。\n    *   **影响**：**极大地增强了国家权力**，使其对个体成员的控制渗透到日常生活的方方面面，实现了前所未有的社会动员和监控能力；**极大地削弱了社会权力**，个体对国家的依附性达到顶峰，横向的、自发的社会联结变得异常困难。\n\n*   **中央计划经济体制的全面建立**：以第一个五年计划（1953-1957）为标志，中国效仿苏联模式，建立起一套由国家计划委员会主导资源配置的经济体系。\n    *   **影响**：**极大地增强了国家权力**，国家成为唯一的、压倒性的经济主体，能集中力量发展重工业和国防；**削弱了社会权力**，市场和社会自发的经济活动被完全抑制，独立的经济精英阶层被消除。\n\n### 事件：\n\n*   **土地改革运动 (约1950-1953)**：一场以阶级斗争为纲领，在全国范围内重新分配土地的政治运动。\n    *   **影响**：**增强了国家（中国共产党）的权力**，因为它摧毁了传统乡绅地主阶层这一旧有的地方权力结构，将政权直接延伸至村庄；**削弱了旧社会的基础**，但在短期内通过“耕者有其田”动员了农民的支持。然而，这种赋权是暂时的，很快就被集体化趋势所取代。\n\n*   **镇压反革命运动与“三反”、“五反”运动 (1950-1952)**：一系列由国家发动的、目标明确的政治清洗运动，旨在清除前政权残余势力、整肃官员腐败和打击不法资本家。\n    *   **影响**：**极大地增强了国家的强制力与威慑力**，通过暴力和动员清除了所有可见的政治反对派；**沉重打击并削弱了社会权力**，特别是城市中的商业阶层和与旧政权有关联的社会网络，使社会力量不敢也无法挑战国家。\n\n*   **“百花齐放、百家争鸣”及随后的反右运动 (1956-1957)**：先是短暂鼓励知识分子和社会各界提出批评意见，随后迅速转为一场大规模政治运动，将数十万提出批评意见者划为“右派”进行迫害。\n    *   **影响**：这是一个关键的转折点。短暂的“放”似乎给了社会权力一个表达空间，但紧随其后的“收”则**极大地增强了国家的意识形态控制力**；**毁灭性地打击并削弱了社会权力**，尤其是作为社会良知和监督力量的知识分子群体，导致了长期的政治噤声。\n\n*   **发动“大跃进”与人民公社化运动 (1958)**：一场由最高领导人发动的、旨在“超英赶美”的激进经济和社会实验，将高级农业合作社迅速合并为“政社合一”的人民公社。\n    *   **影响**：**将国家权力推向了极端**，国家试图全面掌控和重新安排所有生产活动和个人生活（如建立公共食堂），展现了“专制利维坦”的极致形态；**彻底粉碎了残存的社会权力**，家庭作为社会基本单位的功能被严重削弱，社会几乎完全丧失了抵御国家错误政策的能力，为后来的大饥荒埋下了伏笔。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n1900-1909: <5.0, 2.5>\n1910-1919: <6.5, 1.5>\n1920-1929: <4.5, 3.0>\n1930-1939: <5.5, 4.2>\n1940-1949: <2.0, 7.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1950-1959 末公民社会的绝对权力\n- state_power (float, 0-10)：1950-1959 末国家的绝对权力\n- society_change (float)：相对于 1940-1949 的 society_power 变化\n- state_change (float)：相对于 1940-1949 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1960-1969": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1960-1969 时期评分，在既有轨迹的基础上进行。从 中国 在\n1950-1959 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1960-1969 的历史事件与趋势：\n好的，以下是根据《狭窄的走廊》分析框架，对中国在1960-1969年间的重大历史事件与趋势的分析。在此框架下，这一时期的中国是“专制利维坦”（Despotic Leviathan）的典型，即国家权力极其强大，而社会权力被系统性压制，远未进入国家与社会相互制衡的“狭窄走廊”。\n\n### 趋势：\n\n*   **大饥荒后的经济调整与党内分歧（1961-1965）**：大跃进的灾难性后果导致了1960年代初的严重饥荒。作为应对，以刘少奇、邓小平为首的官僚系统推行了较为务实的经济调整政策（如“三自一包”），这在一定程度上恢复了经济。这一趋势**削弱了国家领袖（毛泽东）的绝对权威和部分国家意识形态的控制力**，同时**增强了党-国官僚机构的自主性与权力**。然而，它并未增强公民社会，社会只是被动地从更理性的政策中受益，其自身的力量依然微弱。\n*   **毛泽东个人崇拜的系统性构建（1962-1969）**：从1962年起，尤其是在林彪主持军委后，通过《毛主席语录》的发行和解放军学毛著运动，对毛泽东的个人崇拜被系统地推向极致。这一趋势**极大地增强了最高领导者的个人权力，使其凌驾于党-国官僚体系之上**，同时**严重削弱了制度化的国家权力**。它通过用领袖崇拜取代所有社会组织原则（家庭、社区、传统），彻底原子化了社会，**毁灭了公民社会存在的任何可能**，使其成为被领袖意志动员的工具。\n\n### 事件：\n\n*   **七千人大会（1962年1月）**：在此次会议上，刘少奇承认大饥荒主要是“三分天灾，七分人祸”，毛泽东也做了自我批评。这是一个标志性事件，它**短暂削弱了毛泽东的个人威望，并显著增强了党-国官僚集团（以刘少奇为代表）在国家治理中的权力**。这是国家权力内部的一次再平衡，但社会的权力没有受到影响，仍处于被支配地位。\n*   **无产阶级文化大革命的爆发（1966年5月）**：以《五一六通知》为标志，毛泽东绕过并动员他所控制的社会力量（红卫兵），向他认为已经“修正主义化”的党-国官僚机构发起了直接攻击。这一事件**在短期内摧毁了常规的国家机器（政府部门、党委陷入瘫痪），导致国家权力近乎崩溃**。同时，它以一种极端的方式**“赋权”于被动员起来的社会群体（红卫兵）**。但这并非《狭窄的走廊》所定义的、有组织的、旨在制衡国家的强大社会，而是一种被领袖操控、用于内部权力斗争的破坏性力量，最终导致了无政府状态，并以军队介入和更强的个人专制告终。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n1900-1909: <5.0, 2.5>\n1910-1919: <6.5, 1.5>\n1920-1929: <4.5, 3.0>\n1930-1939: <5.5, 4.2>\n1940-1949: <2.0, 7.0>\n1950-1959: <1.0, 9.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1960-1969 末公民社会的绝对权力\n- state_power (float, 0-10)：1960-1969 末国家的绝对权力\n- society_change (float)：相对于 1950-1959 的 society_power 变化\n- state_change (float)：相对于 1950-1959 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1970-1979": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1970-1979 时期评分，在既有轨迹的基础上进行。从 中国 在\n1960-1969 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1970-1979 的历史事件与趋势：\n根据达龙·阿西莫格鲁与詹姆斯·A·罗宾逊的分析框架，1970-1979 年的中国是典型的“专制利维坦”（Despotic Leviathan），即国家权力极其强大，而社会力量被严重压制和原子化。然而，这一时期发生的重大趋势与事件，开始对这种绝对失衡的权力结构产生了深刻影响，为日后国家与社会关系的变化埋下了伏笔。\n\n### 趋势：\n\n*   **毛主义意识形态的缓慢瓦解**：随着文革的破坏性后果日益显现，以及林彪事件的冲击，民众和部分精英对官方意识形态的绝对信仰开始动摇。这一趋势**削弱了国家进行思想控制和社会动员的根基**，为 1978 年“真理标准大讨论”等思想解放运动创造了社会心理条件，为社会自主思想的萌发提供了微小空间。\n*   **国民经济的普遍停滞与民生困苦**：计划经济的僵化导致生产力低下，物资短缺成为常态。这一持续的经济困境**削弱了国家权力的合法性基础**，证明了其经济管理能力的失败。这催生了社会层面自发的求生努力，如农村地区秘密的“包产到户”尝试，这代表了社会力量在经济领域对国家控制的初步挑战。\n*   **“知识青年”群体的形成与返城压力**：数百万被下放到农村的城市青年构成了一个独特的社会群体。到 70 年代中后期，他们普遍感到幻灭，形成了巨大的返城请愿压力。这一人口和社会趋势**形成了一股独立于国家规划的、强大的社会力量**，他们通过集体行动向国家施压并最终迫使其改变政策，体现了社会力量对国家议程的倒逼作用。\n\n### 事件：\n\n*   **林彪事件 (1971)**：作为毛泽东的法定接班人出逃并死亡，这一事件对国家权力的神圣光环和内部团结造成了颠覆性打击。它**严重削弱了国家最高权力的绝对权威和民众的信任**，使社会开始质疑国家宣传的真实性。\n*   **“四五天安门事件” (1976)**：民众为悼念周恩来而自发聚集于天安门广场，并演变为对“四人帮”的抗议。这是文革期间首次爆发的大规模、自发的城市民众政治表达。尽管遭到镇压，但它清晰地**展现了独立于国家意志的社会力量的存在**，标志着被压抑的社会开始尝试发出自己的声音，挑战国家的政治议程。\n*   **毛泽东逝世及“四人帮”被粉碎 (1976)**：毛的去世象征着一个时代的终结，而“四人帮”的倒台则终结了文化大革命。这一系列事件**极大地削弱了国家内部最具压迫性的政治派系**，造成了权力真空和路线斗争，为社会力量的复苏和国家权力的转型提供了关键的政治契机。\n*   **中共十一届三中全会 (1978)**：会议正式决定将国家工作重心从“阶级斗争”转移到“经济建设”。这是一个由国家主导的根本性转变，**一方面是国家权力的重塑和再确认**；但**另一方面，它通过默许和推广“包产到户”等经济改革，开始有意识地向社会（尤其是农民）让渡部分经济自主权**，开启了国家逐步退出部分社会经济领域的过程，为社会力量的成长创造了制度空间。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n1900-1909: <5.0, 2.5>\n1910-1919: <6.5, 1.5>\n1920-1929: <4.5, 3.0>\n1930-1939: <5.5, 4.2>\n1940-1949: <2.0, 7.0>\n1950-1959: <1.0, 9.5>\n1960-1969: <0.5, 4.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1970-1979 末公民社会的绝对权力\n- state_power (float, 0-10)：1970-1979 末国家的绝对权力\n- society_change (float)：相对于 1960-1969 的 society_power 变化\n- state_change (float)：相对于 1960-1969 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1980-1989": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1980-1989 时期评分，在既有轨迹的基础上进行。从 中国 在\n1970-1979 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1980-1989 的历史事件与趋势：\n好的，以下是根据《狭窄的走廊》分析框架，针对中国在 1980-1989 年间影响国家与社会权力的重大趋势与事件的列表。\n\n### 趋势：\n\n-   **经济上的去集体化与市场化改革**：以家庭联产承包责任制和乡镇企业的兴起为代表，这一趋势将经济决策权从国家公社下放到家庭和地方社区。这极大地**增强了社会权力**，因为它为数亿人创造了独立于国家直接控制的经济基础和个人自主权。同时，经济的蓬勃发展也**增强了国家**的财政收入和整体实力，但削弱了其对社会成员的微观控制能力。\n-   **城市私人经济部门的出现**：个体户和私营企业的合法化，打破了国家通过“单位”制度对城市居民进行全面控制的格局。这**增强了社会权力**，因为它催生了一个不直接依赖国家分配资源的新阶层，为个人提供了更多的职业选择和迁徙自由，削弱了国家对个人生活的掌控。\n-   **对外开放与西方思想的涌入**：“改革开放”政策带来了思想的解冻，大量西方政治、哲学和文化思想（如民主、法治、个人自由）通过学术交流、翻译作品和媒体进入中国。这**增强了社会权力**，特别是为知识分子和学生提供了批判性地审视国家权力的思想工具，并催生了对政治改革的诉求，但同时也**削弱了国家**的意识形态垄断地位。\n\n### 事件：\n\n-   **1983年“清除精神污染”运动**：这是国家针对前述思想开放趋势的一次反弹。通过短暂但严厉的政治运动，国家试图重新划定思想和文化的边界，压制被认为是“资产阶级自由化”的表达。此事件明确地**增强了国家权力**，展示了其压制异见和控制意识形态的决心，并**削弱了社会**中刚刚萌芽的文化和思想自主性。\n-   **1986年学潮及1987年胡耀邦下台**：全国范围内的学生示威要求更大的民主和政治改革，这是社会力量一次重要的政治动员。然而，国家的回应是强硬的，将事件归咎于改革派领导人胡耀邦并迫使其辞职。这一结局**极大地增强了国家权力**，因为它表明国家有能力压制有组织的政治诉求并清除党内高层的开明派，从而**削弱了社会**对通过体制内改革实现政治自由的期望。\n-   **1989年天安门事件**：这是整个十年间国家与社会力量冲突的顶点。一场由学生发起、获得市民广泛支持、要求政治改革和反对腐败的大规模和平抗议，展现了空前强大的**社会动员力量**。然而，最终的武力清场，则以一种决定性的方式展现了**国家的绝对强制力**。该事件彻底**摧毁了新兴的公民社会力量**，同时**极大地巩固了国家的压制能力**，将中国的发展轨迹猛地推离了“狭窄的走廊”，带入了一个国家权力远超社会权力的“专制利维坦”（Despotic Leviathan）状态。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n1900-1909: <5.0, 2.5>\n1910-1919: <6.5, 1.5>\n1920-1929: <4.5, 3.0>\n1930-1939: <5.5, 4.2>\n1940-1949: <2.0, 7.0>\n1950-1959: <1.0, 9.5>\n1960-1969: <0.5, 4.5>\n1970-1979: <2.5, 6.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1980-1989 末公民社会的绝对权力\n- state_power (float, 0-10)：1980-1989 末国家的绝对权力\n- society_change (float)：相对于 1970-1979 的 society_power 变化\n- state_change (float)：相对于 1970-1979 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1990-1999": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1990-1999 时期评分，在既有轨迹的基础上进行。从 中国 在\n1980-1989 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1990-1999 的历史事件与趋势：\n好的，遵照要求，以下是基于《狭窄的走廊》分析框架，对中国在 1990-1999 年间影响国家与社会力量平衡的重大趋势与事件的分析。该框架的核心在于国家（利维坦）与公民社会之间的力量均衡，而中国在此框架下被视为一个“专制利维坦”（Despotic Leviathan），即国家权力远超社会权力，社会被束缚和原子化。\n\n**趋势：**\n\n*   **市场化改革深化与非公有制经济发展**：这是整个 90 年代最核心的经济趋势。它一方面催生了独立于国家单位体制的企业家和中产阶级，为社会力量的生长提供了经济基础和新的组织载体，在理论上**增强了社会**的潜在实力。但另一方面，国家通过设定规则、颁发许可和控制关键资源，将这种经济增长转化为自身的财政收入和执政合法性，从而极大地**增强了国家**（利维坦）的汲取能力和统治韧性。国家权力增长的速度和幅度远超社会。\n*   **单位制度的瓦解与大规模人口流动**：随着国企改革（“下岗潮”）和城乡流动的放开，传统的单位制（danwei）对个人的全面控制（从住房、医疗到婚姻）逐渐削弱。这在微观层面削弱了国家对个体的旧式直接控制，但同时也导致了社会的原子化。脱离了单位的个体变得更加孤立，难以形成有组织的集体行动来制衡国家，因此这一趋势在**削弱旧式国家控制**的同时，也**削弱了社会的组织能力**，使国家更容易面对一个分散的社会。\n*   **财政分权向集权的逆转**：以 1994 年分税制改革为标志，中央政府极大地增强了财政汲取能力，扭转了 80 年代财政权力不断下放的趋势。这使得中央政府有更强大的资源来推行其政策议程、控制地方政府、并投资于强化国家能力的暴力和行政机器。这是一个纯粹的、结构性的**增强国家（中央）权力**的趋势。\n\n**事件：**\n\n*   **邓小平 1992 年“南巡讲话” (Deng Xiaoping's 1992 \"Southern Tour\")**：此事件为 1989 年后停滞的改革重新注入了决定性动力。它确立了“经济增长优先”的政治共识，实际上是用经济发展许诺来换取社会在政治上的服从。这极大地**增强了国家**的合法性基础，并将社会的能量引导到商业领域而非政治领域，从而**削弱了社会**提出政治诉求的意愿和空间。\n*   **1999 年取缔并镇压法轮功 (The 1999 Crackdown on Falun Gong)**：法轮功作为一个组织严密、动员能力极强的全国性社会团体，其规模和独立性对国家构成了直接挑战。国家对其迅速而残酷的镇压，是一个标志性事件，清晰地展示了国家权力不容忍任何独立于其控制之外的强大社会组织的底线。此事件决定性地**摧毁了一个强大的社会组织**，严重**削弱了整个公民社会**的成长空间，并向所有潜在的社会力量展示了国家专制机器的压倒性威力。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n1900-1909: <5.0, 2.5>\n1910-1919: <6.5, 1.5>\n1920-1929: <4.5, 3.0>\n1930-1939: <5.5, 4.2>\n1940-1949: <2.0, 7.0>\n1950-1959: <1.0, 9.5>\n1960-1969: <0.5, 4.5>\n1970-1979: <2.5, 6.5>\n1980-1989: <3.0, 8.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1990-1999 末公民社会的绝对权力\n- state_power (float, 0-10)：1990-1999 末国家的绝对权力\n- society_change (float)：相对于 1980-1989 的 society_power 变化\n- state_change (float)：相对于 1980-1989 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "2000-2009": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 2000-2009 时期评分，在既有轨迹的基础上进行。从 中国 在\n1990-1999 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n2000-2009 的历史事件与趋势：\n好的，以下是根据《狭窄的走廊》分析框架，针对中国在 2000-2009 年间影响国家与社会权力平衡的重大趋势与事件的分析。\n\n在此框架下，国家权力（利维坦）的增强表现为更强的社会控制、资源汲取和政策执行能力；社会权力的增强则表现为公民的自我组织、对国家的问责以及影响公共议程的能力。这一时期中国的特点是，国家和社会的力量在不同领域内都得到了显著增长，二者之间的互动与冲突变得空前复杂和频繁，但总体上国家权力始终占据绝对主导地位，将社会力量的增长限制在不挑战其根本统治的范围内。\n\n### **趋势：**\n\n*   **加入世贸组织（WTO）与市场经济深化：** 2001年加入WTO开启了中国经济与全球体系的深度融合。这一趋势极大地增强了**国家**的财政收入和经济实力，为其提供了强大的资源来推行国家项目和加强控制（国家↑）。同时，它也催生了庞大的民营企业部门和企业家阶层，形成了独立于国家体制的经济力量和社会网络，并使社会接触到更多的外部信息和规则（社会↑）。这是一个国家与社会力量同步增长但起点和上限完全不同的过程。\n*   **互联网的普及与公共舆论空间的形成：** 这是2000年代最重要的社会结构变化。从BBS论坛、博客到早期的社交媒体，互联网为普通公民提供了前所未有的信息渠道和言论平台，使得社会能够围绕公共事件迅速形成舆论压力，进行有限的社会动员。这极大地**增强了社会**监督和问责政府的能力（社会↑）。作为应对，国家也开始建立和完善其网络审查与监控系统（金盾工程），开启了与社会争夺网络空间控制权的长期斗争（国家↑）。\n*   **城市化与“维权运动”的兴起：** 快速的城市化进程和土地开发引发了大量社会矛盾，如强制拆迁、环境污染和劳资纠纷。与此同时，法律知识的普及和一批“维权律师”的出现，催生了以法律为武器、以特定权益为诉求的“维权运动”。这标志着**社会**开始学习利用国家自身的法律框架来制衡地方政府的权力，是一种自下而上的权利意识觉醒（社会↑）。\n\n### **事件：**\n\n*   **孙志刚事件（2003年）：** 大学生孙志刚因无暂住证在收容站被殴打致死，经《南方都市报》等市场化媒体报道和互联网发酵，引发全国性的公众愤怒。最终，巨大的舆论压力迫使中央政府废除了实施多年的收容遣送制度。这是一个标志性事件，清晰地展示了新兴的**社会力量**（媒体+网络舆论）如何能够成功挑战并改变一项具体的国家恶政，极大地增强了社会对国家问责的信心（社会↑；国家在此具体制度上被迫退让↓）。\n*   **SARS危机（2003年）：** 疫情初期，地方和中央政府的隐瞒行为暴露了国家机器在信息透明和应对公共危机上的严重缺陷，损害了其公信力（国家↓）。然而，当国家选择公开并全力应对后，其强大的社会动员和资源调配能力又得到了极致展现，最终控制了疫情，重塑了其“有效治理”的形象（国家↑）。同时，这次危机也激发了**社会**对政府透明度和知情权的强烈要求（社会↑）。\n*   **北京奥运会（2008年）：** 奥运会的成功举办是国家能力的一次集中展示。它通过宏大的基础建设、严密的安全控制和一致对外的民族主义宣传，极大地**增强了国家**的合法性、凝聚力和国际声望（国家↑）。为了确保“和谐稳定”，国家对异议人士、维权活动和媒体的控制达到了空前程度，严重**压缩了社会**的活动空间（社会↓）。\n*   **汶川大地震（2008年）：** 地震后的救援行动一方面展示了**国家**强大的动员能力（国家↑），另一方面也见证了中国公民社会力量的井喷式发展。成千上万的民间志愿者和数百个草根NGO组织涌入灾区，首次大规模地参与公共救援，展现了巨大的自我组织能力（社会↑）。然而，当艾未未、谭作人等公民调查者试图追究“豆腐渣工程”责任时，立即遭到了国家的严厉打压，这清晰地划定了国家允许社会参与的边界：可以作为国家的助手，但绝不能挑战国家的权威（国家↑；社会在问责层面被压制↓）。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n1900-1909: <5.0, 2.5>\n1910-1919: <6.5, 1.5>\n1920-1929: <4.5, 3.0>\n1930-1939: <5.5, 4.2>\n1940-1949: <2.0, 7.0>\n1950-1959: <1.0, 9.5>\n1960-1969: <0.5, 4.5>\n1970-1979: <2.5, 6.5>\n1980-1989: <3.0, 8.0>\n1990-1999: <2.0, 9.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：2000-2009 末公民社会的绝对权力\n- state_power (float, 0-10)：2000-2009 末国家的绝对权力\n- society_change (float)：相对于 1990-1999 的 society_power 变化\n- state_change (float)：相对于 1990-1999 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "2010-2019": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 2010-2019 时期评分，在既有轨迹的基础上进行。从 中国 在\n2000-2009 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n2010-2019 的历史事件与趋势：\n好的，以下是根据《狭窄的走廊》分析框架，针对中国在2010-2019年间国家与社会权力平衡的重大趋势与事件。在此框架下，这一时期中国的核心特征是国家权力（利维坦）急剧扩张，而公民社会的力量受到系统性削弱，导致中国进一步偏离“狭窄的走廊”，走向“专制利维坦”模式。\n\n### 趋势：\n\n*   **数字威权主义的系统化 (Systematization of Digital Authoritarianism):** 随着大数据、人工智能和无处不在的监控技术（如“天网”工程）的成熟，国家建立起精密的社会控制体系。这包括网络防火墙的升级、实名制的普及以及社会信用体系的试点。**影响：** 极大地增强了国家渗透、监控和规训社会的能力，削弱了社会的匿名空间和自主组织能力。\n*   **公民社会的全面萎缩 (Comprehensive Contraction of Civil Society):** 国家通过立法（如《境外非政府组织境内活动管理法》）和“维稳”行动，对非政府组织、维权律师、独立媒体、公共知识分子和线上言论进行持续打压。**影响：** 显著削弱了有组织的社会力量，使其监督和制衡国家权力的能力降至冰点。\n*   **党国体制的权力集中化 (Centralization of Power within the Party-State):** 习近平上台后，通过反腐运动清除了政治对手，并以“顶层设计”和各类中央领导小组的方式，将权力高度集中于最高领导人。党对国家、军队、企业和社会的控制被重新强化。**影响：** 极大地增强了国家（特别是中央核心）的权威和执行力，削弱了体制内外的多元声音和制衡力量。\n\n### 事件：\n\n*   **2011年温州动车事故与微博问责 (Wenzhou Train Crash and Weibo Accountability):** 事故发生后，官方试图掩盖信息的行为在当时新兴的微博上引发了巨大的公众舆论浪潮，迫使政府提高透明度并进行问责。**影响：** 短暂地增强了社会通过社交媒体进行监督和施压的能力，是“红皇后效应”中社会力量的一次突进，但也促使国家此后开始大力收紧对社交媒体的控制。\n*   **2015年“709”维权律师大抓捕 (The \"709\" Crackdown on Human Rights Lawyers):** 当局对全国范围内的数百名维权律师和活动人士进行了系统性的拘留、审讯和判刑。**影响：** 沉重打击了中国最具组织性的法律维权群体，标志着对公民社会法治力量的决定性削弱，增强了国家不受法律约束的强制力。\n*   **2018年修改宪法，取消国家主席任期限制 (Constitutional Amendment to Abolish Presidential Term Limits):** 全国人民代表大会通过修宪，删除了国家主席和副主席“连续任职不得超过两届”的规定。**影响：** 从根本制度上增强了国家最高领导人的个人权力，打破了后毛泽东时代建立的集体领导和任期制规范，使国家权力进一步集中化和长期化。\n*   **2019年香港“反修例”运动 (Hong Kong Anti-Extradition Bill Protests):** 香港爆发了大规模、持续的抗议活动，以反对一项允许将嫌疑人引渡至中国大陆的法案。**影响：** 这是一次社会力量（尽管在“一国两制”的特殊框架下）对国家权力扩张的激烈抵抗。虽然它极大地展现了香港社会的动员能力，但中央政府的强硬立场和后续行动，预示着国家将进一步强化对香港的直接控制，最终目标是削弱其独特的社会自主性。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 4.5>\n1890-1899: <3.8, 3.5>\n1900-1909: <5.0, 2.5>\n1910-1919: <6.5, 1.5>\n1920-1929: <4.5, 3.0>\n1930-1939: <5.5, 4.2>\n1940-1949: <2.0, 7.0>\n1950-1959: <1.0, 9.5>\n1960-1969: <0.5, 4.5>\n1970-1979: <2.5, 6.5>\n1980-1989: <3.0, 8.0>\n1990-1999: <2.0, 9.0>\n2000-2009: <3.8, 9.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：2010-2019 末公民社会的绝对权力\n- state_power (float, 0-10)：2010-2019 末国家的绝对权力\n- society_change (float)：相对于 2000-2009 的 society_power 变化\n- state_change (float)：相对于 2000-2009 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)"
  },
  "score_response": {
    "1880-1889": "{\n  \"society_power\": 3.5,\n  \"state_power\": 4.5,\n  \"key_event\": \"洋务运动时期，权力分散于地方大员\",\n  \"reasoning\": \"晚清政府在太平天国之后权力已严重下放，中央权威依赖于李鸿章等地方总督。公民社会的力量存在于宗族、行会和会党等传统组织中，但缺乏能够系统性地问责国家的现代制度。\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1890-1899": "{\n  \"society_power\": 3.8,\n  \"state_power\": 3.5,\n  \"key_event\": \"Defeat in Sino-Japanese War fuels reforms, crushed by coup.\",\n  \"reasoning\": \"The Qing state's power was critically weakened by its devastating military defeat and subsequent fiscal crisis. This same national humiliation spurred unprecedented social mobilization among intellectuals for institutional reform, which, despite being violently suppressed, represented a net growth in societal organization and capacity.\",\n  \"society_change\": 0.3,\n  \"state_change\": -1.0\n}",
    "1900-1909": "{\n  \"society_power\": 5.0,\n  \"state_power\": 2.5,\n  \"key_event\": \"清末新政意外地赋权社会，而国家权威则在崩塌。\",\n  \"reasoning\": \"庚子事变摧毁了清廷的权威与财政，使其权力急剧下降。与此同时，其自身的“新政”改革，特别是设立各省咨议局，极大地提升了公民社会的组织能力与实力。\",\n  \"society_change\": 1.2,\n  \"state_change\": -1.0\n}",
    "1910-1919": "{\n  \"society_power\": 6.5,\n  \"state_power\": 1.5,\n  \"key_event\": \"State collapse after 1911 Revolution, rise of social movements.\",\n  \"reasoning\": \"The Xinhai Revolution and Yuan Shikai's death shattered the central state, leading to the warlord era and a collapse in state capacity. In this power vacuum, an increasingly organized civil society, culminating in the May Fourth Movement, demonstrated unprecedented power to influence national politics.\",\n  \"society_change\": 1.5,\n  \"state_change\": -1.0\n}",
    "1920-1929": "{\n  \"society_power\": 4.5,\n  \"state_power\": 3.0,\n  \"key_event\": \"国民党北伐统一中国，随后清党镇压社会力量。\",\n  \"reasoning\": \"北伐战争结束了军阀割据的极端混乱，建立了一个虽弱但具雏形的中央政府，提升了国家权力。然而，国民党在1927年的“清党”中暴力镇压了组织程度最高的工会、农会和共产党，极大地削弱了公民社会的力量。\",\n  \"society_change\": -2.0,\n  \"state_change\": 1.5\n}",
    "1930-1939": "{\n  \"society_power\": 5.5,\n  \"state_power\": 4.2,\n  \"key_event\": \"Japanese invasion spurs nationalism, forcing state into total war.\",\n  \"reasoning\": \"The Nationalist government's state-building efforts increased its power, but this was limited by internal fragmentation and the devastating war. Meanwhile, powerful anti-Japanese nationalism created a mobilized society that successfully pressured and constrained the state's policies.\",\n  \"society_change\": 1.0,\n  \"state_change\": 1.2\n}",
    "1940-1949": "{\n  \"society_power\": 2.0,\n  \"state_power\": 7.0,\n  \"key_event\": \"Communist victory in the Civil War establishes a new, powerful state.\",\n  \"reasoning\": \"The KMT state's collapse from war and hyperinflation was replaced by the CCP's highly organized new state, which rose by mobilizing and subordinating society. This process destroyed the old, independent civil society, leading to a sharp increase in state power and a dramatic decrease in societal autonomy.\",\n  \"society_change\": -3.5,\n  \"state_change\": 2.8\n}",
    "1950-1959": "{\n  \"society_power\": 1.0,\n  \"state_power\": 9.5,\n  \"key_event\": \"State consolidates total control via collectivization and political campaigns.\",\n  \"reasoning\": \"The new communist state established overwhelming control through land reform, collectivization, and the danwei/hukou systems. Simultaneously, political campaigns like the Anti-Rightist Movement systematically dismantled all independent social, economic, and intellectual bases of power, leaving society atomized.\",\n  \"society_change\": -1.0,\n  \"state_change\": 2.5\n}",
    "1960-1969": "{\n  \"society_power\": 0.5,\n  \"state_power\": 4.5,\n  \"key_event\": \"The Cultural Revolution shatters the state and atomizes society.\",\n  \"reasoning\": \"The Cultural Revolution dismantled the party-state bureaucracy, causing state power to collapse into near anarchy. Society was further atomized, mobilized by Mao as a political weapon rather than an independent force, wiping out any vestiges of autonomous organization.\",\n  \"society_change\": -0.5,\n  \"state_change\": -5.0\n}",
    "1970-1979": "{\n  \"society_power\": 2.5,\n  \"state_power\": 6.5,\n  \"key_event\": \"Mao's death ends the Cultural Revolution, ushering in reform.\",\n  \"reasoning\": \"The state restored its governing capacity after the chaos of the Cultural Revolution, while spontaneous protests and early economic reforms marked the re-emergence of social power from near-total atomization.\",\n  \"society_change\": 2.0,\n  \"state_change\": 2.0\n}",
    "1980-1989": "{\n  \"society_power\": 3.0,\n  \"state_power\": 8.0,\n  \"key_event\": \"Tiananmen crackdown crushes societal mobilization, reasserting state dominance.\",\n  \"reasoning\": \"Economic reforms and intellectual openness greatly increased social power, culminating in the 1989 protests. However, the state's violent suppression demonstrated its overwhelming coercive capacity, crushing organized political opposition and solidifying its power into the 'strong' category.\",\n  \"society_change\": 0.5,\n  \"state_change\": 1.5\n}",
    "1990-1999": "{\n  \"society_power\": 2.0,\n  \"state_power\": 9.0,\n  \"key_event\": \"State power consolidates post-1989; social organization suppressed.\",\n  \"reasoning\": \"In the wake of the 1989 crackdown, Deng's Southern Tour fueled rapid economic growth that vastly strengthened the state's fiscal and coercive capacity. Meanwhile, the severe suppression of independent social organizations like Falun Gong demonstrated the state's overwhelming dominance and pushed civil society toward atomization.\",\n  \"society_change\": -1.0,\n  \"state_change\": 1.0\n}",
    "2000-2009": "{\n  \"society_power\": 3.8,\n  \"state_power\": 9.5,\n  \"key_event\": \"WTO entry and internet growth fueled both state and society.\",\n  \"reasoning\": \"Economic integration and new technology vastly increased the state's financial and surveillance capacities, making it overwhelming. Simultaneously, the internet and rights-consciousness fueled a new, more active civil society, capable of winning sporadic victories but ultimately contained by the state's power.\",\n  \"society_change\": 1.8,\n  \"state_change\": 0.5\n}",
    "2010-2019": "{\n  \"society_power\": 1.5,\n  \"state_power\": 9.8,\n  \"key_event\": \"Digital authoritarianism and the systematic suppression of civil society.\",\n  \"reasoning\": \"State power became nearly absolute through digital surveillance and the centralization of political authority under Xi Jinping. Simultaneously, a systematic crackdown on lawyers, NGOs, and online speech decimated an already weak civil society, leading to its near-atomization.\",\n  \"society_change\": -2.3,\n  \"state_change\": 0.3\n}"
  }
}

==> experiments/results_lang/china__openai-gpt-5.5__zh.json <==
{
  "country": "China",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.5,
    "1890-1899": 4.7,
    "1900-1909": 5.8,
    "1910-1919": 6.7,
    "1920-1929": 5.9,
    "1930-1939": 4.8,
    "1940-1949": 3.4,
    "1950-1959": 1.6,
    "1960-1969": 1.2,
    "1970-1979": 2.1,
    "1980-1989": 3.2,
    "1990-1999": 3.0,
    "2000-2009": 3.6,
    "2010-2019": 2.9
  },
  "state_power": {
    "1880-1889": 5.0,
    "1890-1899": 4.0,
    "1900-1909": 4.5,
    "1910-1919": 3.3,
    "1920-1929": 5.2,
    "1930-1939": 5.6,
    "1940-1949": 7.1,
    "1950-1959": 9.0,
    "1960-1969": 8.4,
    "1970-1979": 8.7,
    "1980-1989": 8.3,
    "1990-1999": 8.8,
    "2000-2009": 9.2,
    "2010-2019": 9.6
  },
  "key_event": {
    "1880-1889": "洋务运动后期与清廷地方化治理",
    "1890-1899": "甲午战败与瓜分危机",
    "1900-1909": "清末新政与立宪动员",
    "1910-1919": "辛亥革命与五四动员",
    "1920-1929": "北伐与南京国民政府建立",
    "1930-1939": "全面抗战与南京十年国家建设",
    "1940-1949": "中共建国与党国集中",
    "1950-1959": "社会主义改造与人民公社化",
    "1960-1969": "文化大革命与军事化再控制",
    "1970-1979": "十一届三中全会与秩序重建",
    "1980-1989": "改革开放与天安门镇压",
    "1990-1999": "后天安门再集中与分税制改革",
    "2000-2009": "WTO扩张与维稳体制强化",
    "2010-2019": "党—国家集中化与数字治理扩张"
  },
  "reasoning": {
    "1880-1889": "1880年代清朝仍有完整官僚体系、税收与军事组织，但经历内乱和列强压力后，财政与军事很大程度依赖地方督抚和团练体系，中央贯彻能力受限，故国家权力属中等偏弱。社会方面，宗族、商帮、士绅和地方公益网络存在一定组织能力，但现代独立媒体、政党和问责机制很弱，动员多受官府许可或地方精英控制，故社会权力偏弱。",
    "1890-1899": "甲午战败、赔款、租借地和势力范围扩张显著削弱了清廷的主权、财政自主和中央军事权威，虽有新军与改革尝试，但更多呈地方化而非中央国家能力提升。报刊、学会、公车上书、商人和士绅改革舆论以及义和团等基层动员使社会权力上升，但组织仍零散、易遭镇压，且不少动员带有暴力和非自由主义性质。",
    "1900-1909": "1900年的战败和《辛丑条约》重创清廷主权与合法性，但1901年后的新政、财政警政改革和新军建设使国家治理与汲取能力较1890年代末略有恢复；同时中央控制仍受外力、地方军政化和皇权衰弱限制，故仍属弱到中等之间。废科举、新式教育、报刊商会、同盟会、立宪请愿和1909年咨议局显著扩大了士绅、商人、学生和革命网络的组织能力，使社会权力上升到中等水平。",
    "1910-1919": "辛亥革命、共和制度、商会报刊学生网络和五四运动显著提高了城市社会、民族主义舆论与组织化抗议制约政府的能力，但其影响仍主要集中于城市且常受军阀压制。国家方面，清朝崩溃后袁世凯曾短暂重建中央强制力，但1916年后军阀割据、财政军事地方化和列强约束使统一国家只能弱势治理。",
    "1920-1929": "到1929年，国民党党军政合一、北伐胜利和名义统一显著提高了中央国家的军事、行政与镇压能力，但军阀残余、财政薄弱和地方割据使其仍只是中等国家能力。公民社会在五卅运动、省港大罢工等时期达到高动员水平，但1927年清党和白色恐怖重创工会、农会与共产党组织，独立社会空间较1910年代末收缩。",
    "1930-1939": "南京十年的财政、货币、交通和官僚建设把国家能力从军阀混战后的水平推向中等偏上，但日本占领大片领土、首都失守和地方实力派掣肘使其远未达到强国家。国民党训政压制、农村破产、战乱难民和屠杀显著削弱独立社会力量，虽有抗日民族动员和共产党基层组织扩展，仍不足以抵消总体破坏。",
    "1940-1949": "到1949年，中共凭借党、军队、土改和基层组织重建了大陆上的集中权威，虽经济破坏和部分边疆/台湾未控使其尚非压倒性国家。独立公民社会则因战争、通胀、难民、土改和党国组织化渗透而明显萎缩，农民动员增强但主要嵌入党控制之中。",
    "1950-1959": "到1950年代末，党国通过计划经济、国有化、户籍单位制、公安干部体系和人民公社深入控制生产、分配、迁徙与组织生活，虽大跃进暴露治理质量问题，但强制与动员能力已接近压倒性。独立商人、乡村精英、知识分子和社团空间在土地改革、镇反、三反五反与反右后被大幅摧毁，群众组织主要国家化，社会制衡能力降至原子化水平。",
    "1960-1969": "1960年代国家经历饥荒、苏援中断和文革对常规官僚体系的冲击，治理能力低于1950年代末的高度一体化状态；但户籍、统购统销、单位制、军队介入、三线建设和战备体制仍使国家保持强大的强制与动员能力。社会虽在调整期和红卫兵时期短暂获得有限行动空间，但缺乏独立制度保障，并在清理阶级队伍、解散群众组织和上山下乡中被重新压制，整体仍处于高度原子化。",
    "1970-1979": "文革后期群众派性被压制、党政军和专业化官僚体系恢复，加之外交承认、人口控制和改革开放初期的资源动员，使国家能力较1960年代末小幅回升但仍受计划低效和地方变通限制。公社松动、恢复高考、民主墙和对外接触扩大了有限社会空间，但独立政治组织很快被镇压，公民社会仍接近原子化。",
    "1980-1989": "市场化、去集体化、教育媒体活跃和1989年动员使社会自主空间明显大于文革后期，但独立组织仍脆弱且六四镇压重创政治性公民社会。国家失去人民公社和计划体制的一部分直接控制，财政行政分权也削弱中央汲取能力，但法制官僚重建、计划生育/单位户籍延续和戒严镇压仍显示党国具有很强的治理与强制能力。",
    "1990-1999": "1990年代国家通过政治再集中、分税制、行政和金融整顿以及1999年维稳镇压，显著增强了财政汲取、宏观治理和强制能力；但市场化、人口流动和单位制弱化使其社会渗透并非恢复到毛时代水平。公民社会获得了私营经济、NGO、村民选举和有限法制维权空间，但媒体、宗教、社团和跨地域自组织受到严厉管控，尤其法轮功被取缔显示独立动员仍很脆弱。",
    "2000-2009": "WTO后财政、工业、地方投资、公安维稳、网络审查和大型动员能力显著增强，使国家权力从强国家边缘进入更接近压倒性的水平。互联网舆论、维权法律实践、劳工争议、NGO和汶川志愿动员使社会力量有所上升，但私营精英吸纳、司法党政控制与对独立组织和异议的镇压使其仍停留在弱水平。",
    "2010-2019": "2012年后中央集权、反腐整肃、监察体制、安全化治理和数字监控显著提高了党—国家对官僚、市场、边疆和社会的穿透能力，使国家权力在已很高基线上继续上升。尽管城市化、互联网和香港抗争显示社会仍有动员潜力，但维权律师、独立NGO、劳工组织、媒体和校园/宗教空间被系统压缩，公民社会总体明显削弱。"
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1890-1899 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1890-1899 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1900-1909": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1900-1909 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1900-1909 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1910-1919": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1910-1919 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1910-1919 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1920-1929": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1920-1929 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1920-1929 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1930-1939": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1930-1939 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1930-1939 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1940-1949": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1940-1949 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1940-1949 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1950-1959": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1950-1959 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1950-1959 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1960-1969": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1960-1969 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1960-1969 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1970-1979": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1970-1979 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1970-1979 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1980-1989": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1980-1989 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1980-1989 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1990-1999": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1990-1999 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1990-1999 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "2000-2009": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 2000-2009 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 2000-2009 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "2010-2019": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 2010-2019 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 2010-2019 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "趋势：\n- **中央国家能力相对衰退、地方督抚与新式军队上升**：甲午前后清廷财政、军事指挥能力暴露不足；袁世凯小站练兵等使现代 coercive capacity 增长，但更多掌握在地方/个人网络手中——**中央国家削弱，地方化国家力量增强**。\n- **列强经济与制度性渗透扩大**：通商口岸、租界、治外法权、铁路矿山借款与势力范围扩张，使清朝主权和财政自主性下降——**国家削弱**；同时催生买办、商会、报刊和城市公共空间——**社会部分增强**。\n- **财政压力与农村社会紧张加剧**：赔款、加税、人口压力、灾荒和华北贫困推动会党、民间宗教、反教运动和拳民组织发展——**国家基层控制削弱，社会动员能力增强**，但多为非自由主义、暴力型社会力量。\n- **士绅、商人和知识分子的改革公共舆论兴起**：报刊、学会、新式学堂、维新思想和民族危机意识扩散，传统臣民开始以“公论”“国民”名义参与政治——**公民社会/社会权力增强**，并对专制国家形成压力。\n- **早期工业化与交通通信建设扩大**：轮船、电报、铁路、矿务和民族工商业有所发展，但常受外资和官督商办控制——**国家现代化能力有限增强，城市社会和商业阶层增强**。\n\n事件：\n- **1894–1895年甲午战争清朝战败**：北洋海军覆灭，暴露清廷军事和财政能力不足——**国家权威与国家能力大幅削弱**；同时激发维新、救亡和民族主义动员——**社会增强**。\n- **1895年《马关条约》**：割让台湾、澎湖，巨额赔款，开放更多口岸并允许日本在华设厂——**国家主权和财政能力削弱**；外资工业和通商网络扩大——**城市社会力量增强**。\n- **1895年“公车上书”**：康有为等举人联名请愿反对和约、要求变法，是士人突破传统渠道表达政治诉求的标志——**社会政治动员增强，专制国家受到挑战**。\n- **1897–1898年列强“瓜分狂潮”**：德国强占胶州湾，俄国租旅顺、大连，英国租威海卫和新界，法国租广州湾——**国家主权与领土控制削弱**；反外、反教、救亡舆论上升——**社会动员增强**。\n- **1898年戊戌变法**：光绪帝与维新派推行制度、教育、军事和行政改革，试图提升清朝治理能力并扩大新式社会参与——**国家能力有增强意图，社会改革力量短暂增强**。\n- **1898年戊戌政变**：慈禧太后镇压维新派，囚禁光绪帝，处死“戊戌六君子”——**保守宫廷短期强化控制，但国家适应能力削弱；改革派社会力量受挫**。\n- **1898–1899年义和团在山东、直隶兴起**：拳民组织以反教、排外方式大规模动员，地方官控制困难——**基层国家控制削弱，社会动员能力增强**，但这种社会力量并不等同于自由主义公民社会。",
    "1900-1909": "趋势：\n- **清末新政（1901 起）的制度扩张**：设商部、学部、巡警、财政改革、地方自治章程等，整体上**增强国家汲取、治理与规训能力**，但也给地方士绅、商人和新式知识分子提供参与公共事务的空间，**同时增强社会力量**。\n- **新军与军事现代化的扩张**：袁世凯北洋新军及各省新军发展，短期**增强国家暴力能力**；但军权日益地方化、军官学生受革命思想影响，长期**削弱清廷中央控制、增强社会/地方反国家力量**。\n- **科举衰落与新式教育、留学日本兴起**：传统士人进入国家的旧通道瓦解，新学生、报刊、学会和革命团体增长，**削弱皇权—士绅旧秩序，增强公民社会与政治动员能力**。\n- **商会、报刊、学会和城市公共舆论扩张**：上海、天津、汉口等城市商人和知识界更能组织请愿、抵制、募捐与自治，**显著增强社会对国家的制衡能力**。\n- **庚子赔款与财政压力加重**：清廷加强税收、盐税、厘金、借款和铁路财政控制，试图**增强国家汲取能力**；但沉重负担与外债依赖**削弱国家合法性，激化社会不满**。\n- **立宪运动逐步形成**：1906 后预备立宪、咨议局筹设、请愿政治兴起，清廷意在**以制度化改革强化国家合法性**，但实际培养了地方精英的政治代表意识，**增强社会权力**。\n\n事件：\n- **1900 年义和团运动与八国联军入侵**：清廷镇压与利用民间动员失败，首都沦陷，**严重削弱国家能力和合法性**；义和团显示社会可大规模动员，但被镇压后**社会力量受挫**。\n- **1901 年《辛丑条约》签订**：巨额赔款、外国驻兵与使馆区特权限制清廷主权，**削弱国家独立性**；赔款转嫁民间，**压迫社会但也激发反清、反帝情绪**。\n- **1901 年清末新政正式启动**：清廷推行行政、军事、教育、财政改革，**增强国家建设能力**；同时开放新式学校、商会和地方自治空间，**增强社会组织能力**。\n- **1905 年废除科举**：终结帝制国家整合士人的核心制度，**削弱传统国家控制机制**；新式学生和知识分子成为独立政治力量，**增强社会与革命动员**。\n- **1905 年中国同盟会在东京成立**：革命派形成跨省、海外组织网络，**增强反清社会力量**，并**削弱清廷政治合法性**。\n- **1906 年清廷宣布“预备立宪”**：表面上以宪政改革**增强国家合法性**；但引发士绅、商人、学生的宪政期待和请愿政治，**增强社会制衡意识**。\n- **1908 年颁布《钦定宪法大纲》**：保留皇权至上，试图**维护国家集权**；因立宪有限，反而使立宪派失望，**削弱清廷信誉、增强社会批评**。\n- **1908 年光绪帝与慈禧太后相继去世，宣统帝即位**：权力转入摄政王载沣手中，中央威望下降，**削弱国家统合能力**。\n- **1909 年各省咨议局成立并选举**：地方士绅、商人获得制度化议政平台，**显著增强社会/地方精英权力**；同时对清廷财政、铁路、宪政进程形成压力，**限制国家任意性**。",
    "1910-1919": "趋势：\n- **晚清新政/预备立宪的制度遗产持续发酵**：省咨议局、资政院、商会、新式学校、新军等扩大了地方士绅、商人、学生和军官的组织能力。**社会权力↑；国家能力有现代化尝试但合法性↓。**\n- **财政与军事权力地方化、军阀化**：新军和北洋系统掌握实兵，地方督军控制税源与地盘，中央难以垄断暴力。**中央国家权力↓；地方军事性“国家权力”↑；普通社会自主空间常被压缩。**\n- **一战期间民族工商业与城市社会扩张**：纺织、面粉、航运、银行业发展，商会、同业公会、工人群体和城市舆论更活跃。**社会权力↑；国家可汲取资源的基础↑但实际控制力有限。**\n- **新文化、报刊、大学与学生网络兴起**：白话文、科学、民主、反传统思想传播，形成跨城市公共舆论。**公民社会与思想动员能力↑；传统国家权威和儒家正统合法性↓。**\n- **列强特权、租界、关税与借款约束延续**：中央政府在外交、财政、司法上受限；租界同时成为报刊、结社和政治流亡活动空间。**国家主权能力↓；部分城市社会活动空间↑。**\n\n事件：\n- **1911年铁路国有化与保路运动**：清廷试图集中财政和铁路控制权，引发四川等地士绅、商人、学生大规模抗议。**国家集权尝试失败；社会动员↑；清廷合法性↓。**\n- **1911年武昌起义与辛亥革命**：多省宣布独立，清朝统治迅速瓦解。**旧国家权力↓；省级精英、革命党、新军力量↑；国家暴力垄断被打破。**\n- **1912年清帝退位、中华民国成立与临时约法**：共和制度、议会、政党政治获得形式确认。**社会制约国家的制度空间↑；新国家合法性↑但行政与军事能力弱。**\n- **1913年宋教仁遇刺、二次革命失败；1914年袁世凯解散国会**：袁以北洋军压制国民党和议会政治。**中央强人国家权力短期↑；政党、议会和社会制衡↓。**\n- **1915年“二十一条”与反日民族主义高涨**：日本压力暴露中国主权脆弱，激发抵制日货和舆论抗议。**国家主权能力↓；民族主义社会动员↑。**\n- **1915—1916年袁世凯称帝与护国战争**：称帝试图重建个人化集权，却引发云南等省反抗，袁死后中央崩解。**中央国家权力↓；地方军事政治力量↑；社会对专制复辟的抵抗↑。**\n- **1916以后军阀割据、府院之争、1917年张勋复辟与护法运动**：北京政府名义存在，但实际依赖军阀联盟，南北对峙加深。**统一国家能力↓；地方武装权力↑；宪政派和地方社会动员↑但受军事压制。**\n- **1919年巴黎和会山东问题与五四运动**：学生、商人、工人联合示威、罢市、罢工，迫使政府拒签和约。**公民社会权力显著↑；弱政府合法性↓；民族国家意识↑。**",
    "1920-1929": "趋势：\n- **军阀割据与财政军事化持续存在**：中央国家权力被削弱；各地军阀的征税、征兵和治安控制增强了“地方强制性国家权力”，但整体上造成国家碎片化。  \n- **国民党列宁式党国体制逐步形成**：从广东根据地到南京政府，党、军、政合一的组织能力上升，增强了国家动员与镇压能力；同时压缩独立社会空间。  \n- **城市工人、学生、商会、报刊与社团扩张**：上海、广州、武汉等地的罢工、游行、自治组织增多，增强了公民社会的集体行动能力。  \n- **共产主义与农民运动、工会运动发展**：基层组织进入工厂和乡村，增强社会动员能力；但也引发国民党和地方势力的镇压，部分地区社会力量被削弱。  \n- **民族主义与反帝运动上升**：围绕关税自主、废除不平等条约、收回租界等议题，社会与国家的共同动员能力增强；同时也推动更集中化的国家建设。  \n\n事件：\n- **1920年直皖战争及其后军阀重组**：削弱中央国家权力，强化地方军事集团；社会受征税、兵祸影响而被削弱。  \n- **1921年中国共产党成立**：增强工人、学生和后来农民的组织化社会力量；也为新的党组织型政治动员奠定基础。  \n- **1924年第一次国共合作与国民党改组、黄埔军校建立**：显著增强国民党的国家建构能力和军事动员能力；同时扩大群众组织和社会动员。  \n- **1925年五卅运动、省港大罢工**：大幅增强城市工人、学生、商人等公民社会力量；也提升民族主义国家建设诉求。  \n- **1926—1928年北伐战争**：击败多个军阀，增强统一国家权力；但战争动员和军事控制也削弱地方社会自治。  \n- **1927年“四一二”清党与白色恐怖**：国民党国家权力和镇压能力增强；共产党、工会、农会等独立社会力量遭严重削弱。  \n- **1927—1928年南京国民政府建立并取得名义统一，1928年东北易帜**：中央国家权力明显增强，国家统一和行政整合推进；但社会政治空间进一步受党国控制。",
    "1930-1939": "趋势：\n- **国民政府“南京十年”的国家建设（1930-1937）**：财政、交通、教育、法律、官僚体系与军队整编推进，**增强国家能力**；但对地方军阀控制有限。\n- **国民党党国体制、训政与政治压制**：限制反对党、工会、学生与新闻自由，**增强国家对社会的控制，削弱独立公民社会**。\n- **地方军阀割据与财政碎片化持续存在**：中央命令在许多省份需与地方实力派妥协，**削弱国家统一能力**，也使社会承受多重征税与征兵。\n- **农村贫困、债务、灾荒与苛捐杂税加重**：农民组织化能力弱，地方豪强与军政机构压迫加深，**削弱社会力量**，并侵蚀国家合法性。\n- **共产党根据地的土地动员与基层组织扩展**：在江西、陕北及抗日根据地形成替代性政权、农会和民兵，**增强另一种国家能力与被动员的社会力量**。\n- **日本侵略导致的战争动员、难民潮与内迁**：战争迫使国民政府加强征兵、税收和统制经济，**增强战时国家汲取能力**；但占领、屠杀和流离失所严重**削弱社会自主与安全**。\n\n事件：\n- **1930年中原大战**：蒋介石击败主要反蒋军阀，短期**增强中央国家权力**；但战争消耗巨大，长期**削弱国家财政与社会承受力**。\n- **1931年九一八事变与1932年“满洲国”成立**：中国失去东北，**严重削弱国家主权与领土控制**；同时激发学生、商人和民族主义动员，部分**增强社会抗日力量**。\n- **1934-1935年红军长征与1935年遵义会议**：共产党军事上受重创，但完成领导重组并转入陕北，**削弱其短期国家能力，增强其长期组织凝聚力**。\n- **1935年法币改革**：统一货币、扩大中央金融控制，**增强国民政府财政—货币国家能力**；但也使社会更依赖国家金融信用。\n- **1936年西安事变**：迫使国共停止内战、转向抗日，**增强全国性政治整合与社会抗日动员**，但也暴露中央对军队和地方将领控制不足。\n- **1937年卢沟桥事变与全面抗战爆发**：国家进入全面战争体制，**增强动员型国家权力**；日本占领大片地区，实际又**削弱国家控制与社会安全**。\n- **1937年南京陷落与南京大屠杀**：国民政府首都失守，**削弱国家象征权威与行政连续性**；大规模暴力摧毁城市社会。\n- **1937-1938年国民政府迁都重庆、沿海工业和高校内迁**：保存中央政权与部分工业、教育资源，**维持并重组国家能力**，也在西南形成新的社会与知识网络。\n- **1938年黄河花园口决堤**：为阻滞日军而人为造成巨灾，短期服务军事国家目标，但造成巨大民众伤亡与流离失所，**严重削弱社会并损害国家合法性**。",
    "1940-1949": "趋势：\n- **抗战与内战的长期军事动员**：国民政府与中共都扩张征兵、征粮、情报和基层控制；总体上**增强国家权力**，但也因战争破坏削弱社会自主性。\n- **国民政府财政崩溃与恶性通货膨胀**：1940年代后期法币、金圆券信用瓦解，税收与行政能力下降；**削弱国家权力**，也侵蚀城市中产、商人和工人的社会力量。\n- **中共根据地的组织化扩张**：通过党支部、民兵、农会、妇救会、减租减息与土地改革，中共深入乡村；**增强中共国家能力**，同时动员部分农民社会力量，但削弱独立乡绅与地方自治。\n- **乡村社会结构重组**：地主、宗族、保甲等传统权威被战争和土改冲击，贫雇农政治地位上升；**削弱旧社会权力**，增强被组织起来的农民力量与党国渗透。\n- **日本占领、难民潮与经济破坏的累积效应**：交通、市场、教育和地方治理被破坏，人口大规模流动；**削弱统一国家能力**，也削弱独立公民社会的组织基础。\n\n事件：\n- **1940年百团大战**：中共展示抗日军事能力与群众动员能力；**增强中共国家能力和其控制下的社会动员**。\n- **1941年皖南事变**：国共合作实质破裂，统一抗战国家能力受损；**削弱国民政府整合能力**，增强中共独立建制倾向。\n- **1942—1944年延安整风**：确立毛泽东权威和高度纪律化的党组织；**显著增强中共国家权力**，削弱党内与社会的自主空间。\n- **1942—1943年河南大饥荒**：国民政府救灾与征粮失败暴露治理无能；**削弱国民政府合法性和国家能力**，重创地方社会。\n- **1945年日本投降**：国民政府恢复名义主权、接收城市与沦陷区；短期**增强国家权力**，但接收腐败和权力真空也迅速削弱其合法性。\n- **1946年全面内战爆发**：国家权力被军事竞争撕裂，社会被迫站队和动员；**削弱统一国家**，同时增强国共各自控制区内的强制能力。\n- **1947年《中国土地法大纲》与解放区土改升级**：没收地主土地、重塑乡村权力；**增强中共与贫农动员力量**，削弱地主乡绅和传统社会权威。\n- **1948年金圆券改革失败**：货币崩溃加速城市经济和国民政府财政瓦解；**严重削弱国民政府国家能力**，并打击城市社会。\n- **1948—1949年辽沈、淮海、平津三大战役**：国民党主力被摧毁，中共取得全国性军事优势；**摧毁国民政府国家权力**，极大增强中共建国能力。\n- **1949年中华人民共和国成立、国民政府退至台湾**：大陆国家权力重新集中于中共党国体系；**大幅增强新国家权力**，但独立公民社会空间明显收缩。",
    "1950-1959": "趋势：\n- **党国组织向基层渗透**：通过党委、干部体系、公安、街道/村组织和单位制，国家权力显著增强；独立社会空间被压缩。\n- **苏联式计划经济与国有化扩张**：国家掌握投资、价格、物资和就业分配，增强国家汲取与配置能力；削弱市场、企业和职业群体的自主性。\n- **农业集体化持续推进**：从互助组、初级社到高级社，再到人民公社，国家深入控制农村生产与分配；农民家庭和乡村社会自主性被削弱。\n- **户籍、粮票和单位制度形成**：国家通过户口、配给、档案和单位管理控制流动、就业与福利，增强国家社会控制能力；削弱个人迁徙和结社自由。\n- **群众组织国家化**：工会、妇联、共青团等成为党国动员体系的一部分，提升国家动员社会的能力；但削弱独立公民社会。\n- **教育、扫盲、公共卫生扩展**：提高人口组织化和人力资本，某种程度增强社会能力；但主要由国家主导，也增强国家治理与动员能力。\n\n事件：\n- **1950年《婚姻法》颁布**：削弱宗族、父权和传统家庭权威，增强个人权利；同时也扩大国家对私人生活的介入。\n- **1950-1953年土地改革**：打击地主阶层、重组乡村权力，增强中共在农村的国家能力；短期动员贫苦农民，但削弱独立乡村精英和产权秩序。\n- **1950-1953年抗美援朝战争**：强化军事化、财政汲取和政治动员，增强国家权力；压缩异议和社会自主空间。\n- **1950-1952年镇压反革命、三反五反运动**：国家清洗政治敌人、约束官僚和私营工商业者，增强 coercive state；严重削弱城市社会、商人和知识群体自主性。\n- **1953年第一个五年计划启动**：国家集中资源发展重工业，增强计划和汲取能力；削弱地方、企业和消费者自主选择。\n- **1954年宪法与全国人大制度建立**：形式上制度化国家权力，增强国家合法性和行政整合；但未形成能制衡国家的独立社会力量。\n- **1955-1956年“社会主义改造”完成**：私营工商业、公私合营和农业合作化基本完成，国家控制主要生产资料；社会经济自主性大幅削弱。\n- **1956-1957年“百花齐放”与反右运动**：短暂扩大知识分子表达空间，随后反右使批评者被打压；国家权力增强，社会制衡能力重挫。\n- **1958年大跃进与人民公社化**：国家动员和控制达到高峰，农村社会被军事化、集体化管理；但政策灾难也削弱国家治理质量和社会生存能力。\n- **1959年庐山会议与大饥荒开端**：批评被压制，党内制衡减弱，国家强制路线延续；社会承受能力和基本生活安全严重削弱。",
    "1960-1969": "趋势：\n- **人民公社、户籍、粮食统购统销和单位制的延续**：国家继续控制粮食、就业、迁徙和城市福利，**增强国家对社会的日常支配**，**削弱公民社会和家庭的自主性**。\n- **1961—1965 年“调整、巩固、充实、提高”的经济纠偏**：允许部分自留地、集市和较灵活的农业管理，**略微增强农户和地方社会的经济空间**，同时也帮助国家恢复财政与治理能力，属**国家与社会均部分恢复**。\n- **党国制度从常规官僚治理转向个人崇拜和群众运动治理**：毛泽东以政治动员绕过党政机构，**削弱制度化国家能力**，但增强最高领袖的任意动员权；独立社会组织仍被压制，**社会权力未能制度化增强**。\n- **中苏分裂和外部安全压力推动军事化、三线建设与国防优先**：资源向军工、内地工业和战备转移，人民解放军政治地位上升，**增强国家强制与动员能力**，**压缩社会资源和自主空间**。\n- **文化大革命期间社会组织的“动员—失控—再镇压”**：红卫兵和造反派一度扩大群众行动能力，但依赖领袖授权、缺乏制度化制衡，随后被军队和革委会压制，最终**削弱国家常规治理，也削弱独立社会力量**。\n\n事件：\n- **1960 年苏联撤走专家、援助中断**：短期内削弱中国工业和技术型国家能力；同时促使国家走向自力更生和国防优先，长期上**强化安全国家取向**。\n- **1960—1961 年大饥荒高峰**：造成大规模死亡和社会创伤，**严重削弱社会人口与基层自组织能力**；也暴露国家计划和征购体制的破坏性，**损害国家治理合法性与能力**。\n- **1962 年“七千人大会”及随后经济调整**：中央承认“大跃进”问题并由刘少奇、邓小平等推动务实政策，**削弱极端动员型国家权力**，**有限增强基层和农户经济自主性**。\n- **1963—1965 年社会主义教育运动**：以阶级斗争和整顿基层干部为名强化政治审查，**增强国家/党对农村和基层社会的渗透**，**削弱地方社会自治**。\n- **1964 年中国第一颗原子弹爆炸**：显著提升国防科技和战略威慑，**增强国家能力与安全型国家权力**。\n- **1966 年文化大革命发动、红卫兵兴起**：毛泽东动员群众冲击党政机关，**削弱常规国家机器**；红卫兵短暂增强社会动员力，但因受领袖授权而非独立制度保障，**并非稳定公民社会增强**。\n- **1967 年“一月风暴”、夺权和革命委员会建立**：地方党政系统大面积瘫痪，**削弱官僚国家能力**；随后军队介入建革委会，**增强军事化国家控制**，压制社会派别。\n- **1968 年“清理阶级队伍”、红卫兵被解散及知识青年上山下乡扩大化**：国家重新镇压群众派别并强制重组青年人口，**增强国家强制权力**，**削弱城市社会和青年自主性**。\n- **1969 年中苏珍宝岛冲突与中共九大**：边境战争风险推动全国战备和军队地位上升，九大确认文革秩序，**增强军事—安全国家权力**，**进一步压缩社会制衡空间**。",
    "1970-1979": "趋势：\n- **文革后期“群众政治”退潮、党政军秩序重建**：群众组织和派性动员被压制，革命委员会、军队和党组织重新掌控基层；**国家↑，社会↓**。\n- **干部制度、教育与行政体系逐步恢复专业化**：从周恩来、邓小平主持整顿到1978年后制度化治理回归，增强官僚体系执行能力；**国家↑**。\n- **计划经济僵化与地方/农村变通增加**：国家对资源配置仍强，但低效率、短缺和基层“包产”等变通削弱了中央计划的实际控制；**国家↓，社会/地方自主性↑**。\n- **农村人民公社体制开始松动**：1978—1979年安徽、四川等地家庭联产承包试验扩大，农民获得更多生产决策权；**社会↑，国家对日常经济控制↓，但长期国家财政与合法性↑**。\n- **人口控制与社会管理强化**：70年代“晚、稀、少”到1979年前后独生子女政策成形，国家深入家庭生育决策；**国家↑，社会/家庭自主性↓**。\n- **对外开放趋势出现**：与西方、日本的贸易、技术引进和留学交流增加，扩展国家发展资源，也让社会接触外部信息；**国家↑，社会小幅↑**。\n\n事件：\n- **1971年林彪事件**：最高层权力斗争暴露政权内部裂缝，削弱毛时代政治合法性，但也促使中共加强控制和整肃；**国家凝聚力↓，国家控制随后↑**。\n- **1971年恢复联合国席位、1972年尼克松访华**：提升中华人民共和国国际承认与外交空间，增强国家主权能力；**国家↑**。\n- **1976年“四五”天安门事件**：民众借悼念周恩来表达对极左政治不满，显示社会动员潜力，但被镇压；**社会↑后受挫，国家镇压能力↑**。\n- **1976年毛泽东去世与“四人帮”被捕**：结束文革式群众动员和极端意识形态统治，党内秩序重组；**国家制度化↑，激进社会动员↓**。\n- **1977年恢复高考**：重新建立以考试和教育晋升为基础的社会流动机制，也为国家培养技术官僚；**国家↑，社会↑**。\n- **1978年中共十一届三中全会**：国家目标从“阶级斗争”转向经济建设和改革开放，削弱全能意识形态控制，增强制度化治理；**国家能力↑，社会经济空间↑**。\n- **1978—1979年“西单民主墙”及魏京生被捕**：短暂扩大言论和政治表达，但镇压表明国家不允许独立政治社会形成；**社会短暂↑后↓，国家边界控制↑**。\n- **1979年中美建交与《中外合资经营企业法》**：国家获得资本、技术和国际战略空间，经济主体接触外部市场；**国家↑，社会/市场力量↑**。",
    "1980-1989": "趋势：\n- 农村去集体化与家庭联产承包责任制普及：削弱人民公社式基层国家控制，增强农民家庭的经济自主性；同时因增产也短期增强国家合法性。\n- 改革开放、市场化与非国有经济扩张：个体户、乡镇企业、外资和特区扩大了社会与市场空间，削弱计划体制控制；但也增强了国家发展经济的能力。\n- 财政与行政分权：地方政府和企业获得更多留成与自主权，削弱中央国家汲取能力，增强地方国家和地方社会/企业力量。\n- 法制与官僚制度重建：宪法、法律、法院、干部退休和专业化恢复，增强国家治理能力；也给公民权利提供有限制度语言，但仍受党控制。\n- 教育、媒体与知识界活跃：大学恢复、思想解放、报刊讨论和学生网络扩大，增强城市社会尤其知识分子与学生的动员能力。\n- 计划价格双轨制、通胀与腐败上升：削弱国家合法性，激化社会不满；同时给掌握审批权的干部和国有部门带来寻租权力。\n- 计划生育和户籍/单位体制延续：增强国家对家庭、生育、迁徙和城市就业福利的控制，限制社会自主流动。\n\n事件：\n- 1980年设立深圳、珠海、汕头、厦门经济特区：增强国家推动开放和试验政策的能力，也扩大市场和社会经济自主空间。\n- 1981年《关于建国以来党的若干历史问题的决议》：巩固邓小平路线和中共对历史解释权，增强党国权威，同时限制社会对毛时代和政治责任的公开追问。\n- 1982年宪法通过：制度化国家机构与公民权利表述，增强国家秩序和合法性；对社会权利有象征性增强，但缺乏独立制衡。\n- 1983年“严打”和“清除精神污染”运动：增强国家 coercive/意识形态控制，削弱社会文化与思想空间。\n- 1984年中共中央《关于经济体制改革的决定》：推动城市改革、企业自主权和价格改革，增强市场社会力量；也强化国家作为改革设计者的角色。\n- 1986年底学生示威与1987年胡耀邦下台：显示学生和知识界社会动员能力上升；胡下台则表明党国可压制政治自由化，增强保守控制。\n- 1988年价格闯关、通货膨胀和抢购潮：削弱国家经济管理信誉和合法性，增强社会不满与抗议潜能。\n- 1989年胡耀邦逝世、天安门抗议与“六四”镇压：春季抗议大幅增强社会政治动员；戒严和武力镇压则决定性强化党国 coercive 权力，重创独立公民社会。",
    "1990-1999": "趋势：\n- **后天安门时期的政治再集中与社会控制（1990年代初起）**：党国加强对媒体、高校、宗教、社团和异议人士的管控；**增强国家权力，削弱自主公民社会**。\n- **市场化改革与私营经济扩张**：乡镇企业、民营企业、外资和沿海出口经济迅速发展；**增强国家财政与治理资源，也扩大了社会中的市场主体和个人自主空间**。\n- **国企改革、下岗潮与“单位制”弱化**：大量职工脱离国企福利—控制体系；**削弱传统国家对城市职工的单位式控制，但也削弱工人集体社会力量**。\n- **人口流动与城市化加速**：农民工大规模进入城市，形成“流动人口”；**扩大社会流动性和非国家空间，同时促使国家加强户籍、治安和城市管理能力**。\n- **法制化与行政能力建设**：合同法、公司法、行政诉讼、律师制度等逐步发展；**增强国家以法律治理经济社会的能力，也给社会提供有限的维权工具**。\n- **国家主导的民族主义与爱国主义教育强化**：1990年代学校、媒体中的爱国主义叙事上升；**增强国家合法性和社会动员能力，但压缩独立政治表达空间**。\n\n事件：\n- **1992年邓小平“南方谈话”与中共十四大确立“社会主义市场经济”**：重新启动改革开放；**增强国家经济绩效合法性，也扩大市场社会力量**。\n- **1994年分税制改革**：中央财政收入占比大幅提高；**显著增强中央国家能力，削弱地方财政自主性**。\n- **1995年北京世界妇女大会及NGO活动**：促进妇女、公益、环保等议题型组织成长；**有限增强公民社会，但仍受国家许可和监管**。\n- **1997年邓小平去世与中共十五大**：确认非公有制经济是社会主义市场经济的重要组成部分，并推进国企改革；**增强市场主体和私营企业力量，同时巩固党国改革路线**。\n- **1997年香港回归**：中国恢复对香港主权；**增强国家主权与象征性权力，同时保留香港较强的法治和社会自治空间**。\n- **1998年《村民委员会组织法》正式实施**：村民选举制度制度化；**在基层有限增强农村社会参与和问责，但未突破党的领导框架**。\n- **1998年朱镕基政府机构改革与金融整顿**：裁撤部委、强化宏观调控和银行监管；**增强中央行政与经济治理能力**。\n- **1999年取缔法轮功并建立大规模维稳机制**：镇压全国性、跨地域、自组织的社会团体；**显著增强国家 coercive power，严重削弱独立公民社会**。\n- **1999年澳门回归**：恢复主权管辖；**增强国家主权整合能力，对内地公民社会影响较小**。",
    "2000-2009": "趋势：\n- **WTO后出口工业化与财政扩张**：2000年代外贸、制造业、税收和地方政府投资能力快速增长，显著增强了国家的汲取与经济治理能力；同时也扩大了民营企业、工人和城市中产规模，有限增强社会力量。\n- **城市化与农民工大规模流动**：流动人口、劳动争议、欠薪维权和“群体性事件”增加，增强了社会的潜在动员能力；但户籍、用工和地方治安体系也使国家控制能力同步加强。\n- **互联网、手机与公共舆论兴起**：论坛、博客、短信和门户网站使舆论监督、维权传播更快，增强公民社会；同时“金盾工程”、审查和网络警务发展，增强国家监控能力。\n- **“维稳”体制扩张**：信访、公安、国保、地方维稳经费和风险管控机制在2000年代强化，增强国家强制能力，削弱独立社会组织和抗议空间。\n- **法律化与权利意识上升**：行政诉讼、劳动合同、物权保护、维权律师和公益诉讼推动社会以法律向国家索权；但司法仍受党政控制，因此更多是有限增强社会、同时巩固国家合法性。\n- **NGO、慈善和环保组织缓慢成长**：环保、艾滋病、教育、扶贫和灾害救援领域出现更多社会组织，增强社会自组织能力；但登记、挂靠和监管制度使其多被国家吸纳或限制。\n\n事件：\n- **2001年中国加入WTO**：大幅增强国家发展能力和财政能力；也扩大市场主体、工人阶层和中产群体，间接增强社会。\n- **2002年中共十六大与“三个代表”入党化**：私营企业家被正式纳入党内政治秩序，增强党国对新经济精英的吸纳能力，削弱其形成独立社会力量的可能。\n- **2003年SARS危机**：初期隐瞒削弱国家可信度；随后公共卫生体系、信息报告和应急能力建设增强国家，同时媒体与公众监督短暂增强社会。\n- **2003年孙志刚事件与废止收容遣送制度**：媒体、法律学者和公众压力促成制度废除，是2000年代少见的社会力量制约国家权力案例；增强社会，也推动国家法治化合法性。\n- **2007年《物权法》与2008年《劳动合同法》实施**：前者保护私产，增强市场社会和中产安全感；后者增强劳动者依法索赔能力，但执行仍依赖国家机关。\n- **2008年汶川地震**：志愿者、NGO、媒体和捐赠网络迅速动员，显著增强社会可见度；国家救灾动员和灾后重建也展示并强化国家能力。\n- **2008年北京奥运会**：强化国家组织、安保、城市治理和民族主义动员能力；社会参与被高度组织化，独立表达空间受限。\n- **2008年全球金融危机与“四万亿”刺激**：中央财政、国企、银行和地方融资平台作用扩大，增强国家对经济的直接干预能力；相对压缩民间资本和社会自主空间。\n- **2008年《零八宪章》与2009年刘晓波被捕判刑**：显示自由派知识分子和维权网络存在，但随后的镇压明显削弱独立公民社会，增强国家威慑。\n- **2009年乌鲁木齐“7·5”事件**：促使新疆安全、监控和反分裂治理体系大幅强化，增强国家强制能力，压缩当地社会自治与公共表达空间。",
    "2010-2019": "趋势：\n- **党—国家集中化（2012后加速）**：中央领导小组、党对政府/企业/高校/媒体的领导强化；**增强国家权力**，削弱地方、部门和社会的相对自主性。  \n- **安全化与数字治理扩张**：实名制、网信监管、视频监控、网格化管理、社会信用等逐步成形；**显著增强国家监控与执行能力**，压缩公民社会空间。  \n- **独立社会组织、媒体、维权律师和劳工组织空间收缩**：公益、劳工、女权、宗教、校园社团等受到更严监管；**削弱社会自组织能力**，增强国家对社会的穿透。  \n- **经济增速放缓与国家产业政策强化**：“新常态”、去杠杆、国企与战略产业政策地位上升；**增强国家对经济资源配置的影响**，同时民营部门和中产的独立议价能力受限。  \n- **城市化、教育扩张与互联网普及**：带来更大规模的中产、流动人口和线上公共讨论；一度**增强社会表达与动员能力**，但随后被更强监管部分吸收和压制。  \n- **人口老龄化与劳动力拐点**：劳动年龄人口见顶、独生子女政策调整；长期看**削弱国家发展型能力**，也使部分劳动者在局部时期议价能力上升。  \n\n事件：\n- **2010年富士康事件、南海本田罢工等劳工抗争**：提高工资与劳工议题能见度；短期**增强工人社会力量**，也促使国家加强劳动治理。  \n- **2011年乌坎事件**：村民自治和集体抗争一度成功；显示**社会动员能力上升**，但后续国家重新控制。  \n- **2012年薄熙来事件与中共十八大、习近平上台**：开启更强中央集权和党内整肃；**增强中央国家权力**，削弱精英内部制衡。  \n- **2013年后反腐运动制度化**：打击地方官僚、国企和军队网络；**增强中央纪律与控制能力**，削弱地方和既得利益集团自主性。  \n- **2014年香港“雨伞运动”**：香港社会大规模动员；短期**增强社会力量的可见性**，但促使中央加强对香港政治控制。  \n- **2015年“709”律师抓捕与股市危机干预**：前者**削弱法律维权网络**；后者显示国家对金融市场的强力干预，**增强国家经济控制**。  \n- **2016—2017年《境外非政府组织境内活动管理法》实施**：限制外资和跨国NGO网络；**削弱公民社会资源来源**，增强公安机关监管权。  \n- **2017年十九大与新疆高强度安全治理**：习近平权威制度化，边疆治理安全化；**显著增强国家强制与监控能力**，削弱少数民族社会自主性。  \n- **2018年修宪取消国家主席任期限制、设立国家监察委员会**：领导任期约束弱化，监察覆盖所有公职人员；**增强党—国家集中权力**，削弱制度性制衡。  \n- **2019年香港反修例运动**：社会动员达到高峰；同时引发北京和港府更强硬治理，长期看**国家权力增强、香港公民社会受压**。"
  },
  "score_prompt": {
    "1880-1889": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n这是轨迹的第一个时期：1880-1889。请确立起点。使用上述评分标准，估计\n中国 在 1880-1889 期间公民社会与国家的绝对权力。由于没有前一个时期，\n请将两个变化值都记为 0.0。\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string，<= 约 10 个词：该时期最具决定性的特征)\n- reasoning (string，1-2 句话，说明这两个权力数值的理由)",
    "1890-1899": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1890-1899 时期评分，在既有轨迹的基础上进行。从 中国 在\n1880-1889 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1890-1899 的历史事件与趋势：\n趋势：\n- **中央国家能力相对衰退、地方督抚与新式军队上升**：甲午前后清廷财政、军事指挥能力暴露不足；袁世凯小站练兵等使现代 coercive capacity 增长，但更多掌握在地方/个人网络手中——**中央国家削弱，地方化国家力量增强**。\n- **列强经济与制度性渗透扩大**：通商口岸、租界、治外法权、铁路矿山借款与势力范围扩张，使清朝主权和财政自主性下降——**国家削弱**；同时催生买办、商会、报刊和城市公共空间——**社会部分增强**。\n- **财政压力与农村社会紧张加剧**：赔款、加税、人口压力、灾荒和华北贫困推动会党、民间宗教、反教运动和拳民组织发展——**国家基层控制削弱，社会动员能力增强**，但多为非自由主义、暴力型社会力量。\n- **士绅、商人和知识分子的改革公共舆论兴起**：报刊、学会、新式学堂、维新思想和民族危机意识扩散，传统臣民开始以“公论”“国民”名义参与政治——**公民社会/社会权力增强**，并对专制国家形成压力。\n- **早期工业化与交通通信建设扩大**：轮船、电报、铁路、矿务和民族工商业有所发展，但常受外资和官督商办控制——**国家现代化能力有限增强，城市社会和商业阶层增强**。\n\n事件：\n- **1894–1895年甲午战争清朝战败**：北洋海军覆灭，暴露清廷军事和财政能力不足——**国家权威与国家能力大幅削弱**；同时激发维新、救亡和民族主义动员——**社会增强**。\n- **1895年《马关条约》**：割让台湾、澎湖，巨额赔款，开放更多口岸并允许日本在华设厂——**国家主权和财政能力削弱**；外资工业和通商网络扩大——**城市社会力量增强**。\n- **1895年“公车上书”**：康有为等举人联名请愿反对和约、要求变法，是士人突破传统渠道表达政治诉求的标志——**社会政治动员增强，专制国家受到挑战**。\n- **1897–1898年列强“瓜分狂潮”**：德国强占胶州湾，俄国租旅顺、大连，英国租威海卫和新界，法国租广州湾——**国家主权与领土控制削弱**；反外、反教、救亡舆论上升——**社会动员增强**。\n- **1898年戊戌变法**：光绪帝与维新派推行制度、教育、军事和行政改革，试图提升清朝治理能力并扩大新式社会参与——**国家能力有增强意图，社会改革力量短暂增强**。\n- **1898年戊戌政变**：慈禧太后镇压维新派，囚禁光绪帝，处死“戊戌六君子”——**保守宫廷短期强化控制，但国家适应能力削弱；改革派社会力量受挫**。\n- **1898–1899年义和团在山东、直隶兴起**：拳民组织以反教、排外方式大规模动员，地方官控制困难——**基层国家控制削弱，社会动员能力增强**，但这种社会力量并不等同于自由主义公民社会。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1890-1899 末公民社会的绝对权力\n- state_power (float, 0-10)：1890-1899 末国家的绝对权力\n- society_change (float)：相对于 1880-1889 的 society_power 变化\n- state_change (float)：相对于 1880-1889 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1900-1909": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1900-1909 时期评分，在既有轨迹的基础上进行。从 中国 在\n1890-1899 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1900-1909 的历史事件与趋势：\n趋势：\n- **清末新政（1901 起）的制度扩张**：设商部、学部、巡警、财政改革、地方自治章程等，整体上**增强国家汲取、治理与规训能力**，但也给地方士绅、商人和新式知识分子提供参与公共事务的空间，**同时增强社会力量**。\n- **新军与军事现代化的扩张**：袁世凯北洋新军及各省新军发展，短期**增强国家暴力能力**；但军权日益地方化、军官学生受革命思想影响，长期**削弱清廷中央控制、增强社会/地方反国家力量**。\n- **科举衰落与新式教育、留学日本兴起**：传统士人进入国家的旧通道瓦解，新学生、报刊、学会和革命团体增长，**削弱皇权—士绅旧秩序，增强公民社会与政治动员能力**。\n- **商会、报刊、学会和城市公共舆论扩张**：上海、天津、汉口等城市商人和知识界更能组织请愿、抵制、募捐与自治，**显著增强社会对国家的制衡能力**。\n- **庚子赔款与财政压力加重**：清廷加强税收、盐税、厘金、借款和铁路财政控制，试图**增强国家汲取能力**；但沉重负担与外债依赖**削弱国家合法性，激化社会不满**。\n- **立宪运动逐步形成**：1906 后预备立宪、咨议局筹设、请愿政治兴起，清廷意在**以制度化改革强化国家合法性**，但实际培养了地方精英的政治代表意识，**增强社会权力**。\n\n事件：\n- **1900 年义和团运动与八国联军入侵**：清廷镇压与利用民间动员失败，首都沦陷，**严重削弱国家能力和合法性**；义和团显示社会可大规模动员，但被镇压后**社会力量受挫**。\n- **1901 年《辛丑条约》签订**：巨额赔款、外国驻兵与使馆区特权限制清廷主权，**削弱国家独立性**；赔款转嫁民间，**压迫社会但也激发反清、反帝情绪**。\n- **1901 年清末新政正式启动**：清廷推行行政、军事、教育、财政改革，**增强国家建设能力**；同时开放新式学校、商会和地方自治空间，**增强社会组织能力**。\n- **1905 年废除科举**：终结帝制国家整合士人的核心制度，**削弱传统国家控制机制**；新式学生和知识分子成为独立政治力量，**增强社会与革命动员**。\n- **1905 年中国同盟会在东京成立**：革命派形成跨省、海外组织网络，**增强反清社会力量**，并**削弱清廷政治合法性**。\n- **1906 年清廷宣布“预备立宪”**：表面上以宪政改革**增强国家合法性**；但引发士绅、商人、学生的宪政期待和请愿政治，**增强社会制衡意识**。\n- **1908 年颁布《钦定宪法大纲》**：保留皇权至上，试图**维护国家集权**；因立宪有限，反而使立宪派失望，**削弱清廷信誉、增强社会批评**。\n- **1908 年光绪帝与慈禧太后相继去世，宣统帝即位**：权力转入摄政王载沣手中，中央威望下降，**削弱国家统合能力**。\n- **1909 年各省咨议局成立并选举**：地方士绅、商人获得制度化议政平台，**显著增强社会/地方精英权力**；同时对清廷财政、铁路、宪政进程形成压力，**限制国家任意性**。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1900-1909 末公民社会的绝对权力\n- state_power (float, 0-10)：1900-1909 末国家的绝对权力\n- society_change (float)：相对于 1890-1899 的 society_power 变化\n- state_change (float)：相对于 1890-1899 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1910-1919": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1910-1919 时期评分，在既有轨迹的基础上进行。从 中国 在\n1900-1909 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1910-1919 的历史事件与趋势：\n趋势：\n- **晚清新政/预备立宪的制度遗产持续发酵**：省咨议局、资政院、商会、新式学校、新军等扩大了地方士绅、商人、学生和军官的组织能力。**社会权力↑；国家能力有现代化尝试但合法性↓。**\n- **财政与军事权力地方化、军阀化**：新军和北洋系统掌握实兵，地方督军控制税源与地盘，中央难以垄断暴力。**中央国家权力↓；地方军事性“国家权力”↑；普通社会自主空间常被压缩。**\n- **一战期间民族工商业与城市社会扩张**：纺织、面粉、航运、银行业发展，商会、同业公会、工人群体和城市舆论更活跃。**社会权力↑；国家可汲取资源的基础↑但实际控制力有限。**\n- **新文化、报刊、大学与学生网络兴起**：白话文、科学、民主、反传统思想传播，形成跨城市公共舆论。**公民社会与思想动员能力↑；传统国家权威和儒家正统合法性↓。**\n- **列强特权、租界、关税与借款约束延续**：中央政府在外交、财政、司法上受限；租界同时成为报刊、结社和政治流亡活动空间。**国家主权能力↓；部分城市社会活动空间↑。**\n\n事件：\n- **1911年铁路国有化与保路运动**：清廷试图集中财政和铁路控制权，引发四川等地士绅、商人、学生大规模抗议。**国家集权尝试失败；社会动员↑；清廷合法性↓。**\n- **1911年武昌起义与辛亥革命**：多省宣布独立，清朝统治迅速瓦解。**旧国家权力↓；省级精英、革命党、新军力量↑；国家暴力垄断被打破。**\n- **1912年清帝退位、中华民国成立与临时约法**：共和制度、议会、政党政治获得形式确认。**社会制约国家的制度空间↑；新国家合法性↑但行政与军事能力弱。**\n- **1913年宋教仁遇刺、二次革命失败；1914年袁世凯解散国会**：袁以北洋军压制国民党和议会政治。**中央强人国家权力短期↑；政党、议会和社会制衡↓。**\n- **1915年“二十一条”与反日民族主义高涨**：日本压力暴露中国主权脆弱，激发抵制日货和舆论抗议。**国家主权能力↓；民族主义社会动员↑。**\n- **1915—1916年袁世凯称帝与护国战争**：称帝试图重建个人化集权，却引发云南等省反抗，袁死后中央崩解。**中央国家权力↓；地方军事政治力量↑；社会对专制复辟的抵抗↑。**\n- **1916以后军阀割据、府院之争、1917年张勋复辟与护法运动**：北京政府名义存在，但实际依赖军阀联盟，南北对峙加深。**统一国家能力↓；地方武装权力↑；宪政派和地方社会动员↑但受军事压制。**\n- **1919年巴黎和会山东问题与五四运动**：学生、商人、工人联合示威、罢市、罢工，迫使政府拒签和约。**公民社会权力显著↑；弱政府合法性↓；民族国家意识↑。**\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n1900-1909: <5.8, 4.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1910-1919 末公民社会的绝对权力\n- state_power (float, 0-10)：1910-1919 末国家的绝对权力\n- society_change (float)：相对于 1900-1909 的 society_power 变化\n- state_change (float)：相对于 1900-1909 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1920-1929": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1920-1929 时期评分，在既有轨迹的基础上进行。从 中国 在\n1910-1919 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1920-1929 的历史事件与趋势：\n趋势：\n- **军阀割据与财政军事化持续存在**：中央国家权力被削弱；各地军阀的征税、征兵和治安控制增强了“地方强制性国家权力”，但整体上造成国家碎片化。  \n- **国民党列宁式党国体制逐步形成**：从广东根据地到南京政府，党、军、政合一的组织能力上升，增强了国家动员与镇压能力；同时压缩独立社会空间。  \n- **城市工人、学生、商会、报刊与社团扩张**：上海、广州、武汉等地的罢工、游行、自治组织增多，增强了公民社会的集体行动能力。  \n- **共产主义与农民运动、工会运动发展**：基层组织进入工厂和乡村，增强社会动员能力；但也引发国民党和地方势力的镇压，部分地区社会力量被削弱。  \n- **民族主义与反帝运动上升**：围绕关税自主、废除不平等条约、收回租界等议题，社会与国家的共同动员能力增强；同时也推动更集中化的国家建设。  \n\n事件：\n- **1920年直皖战争及其后军阀重组**：削弱中央国家权力，强化地方军事集团；社会受征税、兵祸影响而被削弱。  \n- **1921年中国共产党成立**：增强工人、学生和后来农民的组织化社会力量；也为新的党组织型政治动员奠定基础。  \n- **1924年第一次国共合作与国民党改组、黄埔军校建立**：显著增强国民党的国家建构能力和军事动员能力；同时扩大群众组织和社会动员。  \n- **1925年五卅运动、省港大罢工**：大幅增强城市工人、学生、商人等公民社会力量；也提升民族主义国家建设诉求。  \n- **1926—1928年北伐战争**：击败多个军阀，增强统一国家权力；但战争动员和军事控制也削弱地方社会自治。  \n- **1927年“四一二”清党与白色恐怖**：国民党国家权力和镇压能力增强；共产党、工会、农会等独立社会力量遭严重削弱。  \n- **1927—1928年南京国民政府建立并取得名义统一，1928年东北易帜**：中央国家权力明显增强，国家统一和行政整合推进；但社会政治空间进一步受党国控制。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n1900-1909: <5.8, 4.5>\n1910-1919: <6.7, 3.3>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1920-1929 末公民社会的绝对权力\n- state_power (float, 0-10)：1920-1929 末国家的绝对权力\n- society_change (float)：相对于 1910-1919 的 society_power 变化\n- state_change (float)：相对于 1910-1919 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1930-1939": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1930-1939 时期评分，在既有轨迹的基础上进行。从 中国 在\n1920-1929 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1930-1939 的历史事件与趋势：\n趋势：\n- **国民政府“南京十年”的国家建设（1930-1937）**：财政、交通、教育、法律、官僚体系与军队整编推进，**增强国家能力**；但对地方军阀控制有限。\n- **国民党党国体制、训政与政治压制**：限制反对党、工会、学生与新闻自由，**增强国家对社会的控制，削弱独立公民社会**。\n- **地方军阀割据与财政碎片化持续存在**：中央命令在许多省份需与地方实力派妥协，**削弱国家统一能力**，也使社会承受多重征税与征兵。\n- **农村贫困、债务、灾荒与苛捐杂税加重**：农民组织化能力弱，地方豪强与军政机构压迫加深，**削弱社会力量**，并侵蚀国家合法性。\n- **共产党根据地的土地动员与基层组织扩展**：在江西、陕北及抗日根据地形成替代性政权、农会和民兵，**增强另一种国家能力与被动员的社会力量**。\n- **日本侵略导致的战争动员、难民潮与内迁**：战争迫使国民政府加强征兵、税收和统制经济，**增强战时国家汲取能力**；但占领、屠杀和流离失所严重**削弱社会自主与安全**。\n\n事件：\n- **1930年中原大战**：蒋介石击败主要反蒋军阀，短期**增强中央国家权力**；但战争消耗巨大，长期**削弱国家财政与社会承受力**。\n- **1931年九一八事变与1932年“满洲国”成立**：中国失去东北，**严重削弱国家主权与领土控制**；同时激发学生、商人和民族主义动员，部分**增强社会抗日力量**。\n- **1934-1935年红军长征与1935年遵义会议**：共产党军事上受重创，但完成领导重组并转入陕北，**削弱其短期国家能力，增强其长期组织凝聚力**。\n- **1935年法币改革**：统一货币、扩大中央金融控制，**增强国民政府财政—货币国家能力**；但也使社会更依赖国家金融信用。\n- **1936年西安事变**：迫使国共停止内战、转向抗日，**增强全国性政治整合与社会抗日动员**，但也暴露中央对军队和地方将领控制不足。\n- **1937年卢沟桥事变与全面抗战爆发**：国家进入全面战争体制，**增强动员型国家权力**；日本占领大片地区，实际又**削弱国家控制与社会安全**。\n- **1937年南京陷落与南京大屠杀**：国民政府首都失守，**削弱国家象征权威与行政连续性**；大规模暴力摧毁城市社会。\n- **1937-1938年国民政府迁都重庆、沿海工业和高校内迁**：保存中央政权与部分工业、教育资源，**维持并重组国家能力**，也在西南形成新的社会与知识网络。\n- **1938年黄河花园口决堤**：为阻滞日军而人为造成巨灾，短期服务军事国家目标，但造成巨大民众伤亡与流离失所，**严重削弱社会并损害国家合法性**。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n1900-1909: <5.8, 4.5>\n1910-1919: <6.7, 3.3>\n1920-1929: <5.9, 5.2>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1930-1939 末公民社会的绝对权力\n- state_power (float, 0-10)：1930-1939 末国家的绝对权力\n- society_change (float)：相对于 1920-1929 的 society_power 变化\n- state_change (float)：相对于 1920-1929 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1940-1949": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1940-1949 时期评分，在既有轨迹的基础上进行。从 中国 在\n1930-1939 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1940-1949 的历史事件与趋势：\n趋势：\n- **抗战与内战的长期军事动员**：国民政府与中共都扩张征兵、征粮、情报和基层控制；总体上**增强国家权力**，但也因战争破坏削弱社会自主性。\n- **国民政府财政崩溃与恶性通货膨胀**：1940年代后期法币、金圆券信用瓦解，税收与行政能力下降；**削弱国家权力**，也侵蚀城市中产、商人和工人的社会力量。\n- **中共根据地的组织化扩张**：通过党支部、民兵、农会、妇救会、减租减息与土地改革，中共深入乡村；**增强中共国家能力**，同时动员部分农民社会力量，但削弱独立乡绅与地方自治。\n- **乡村社会结构重组**：地主、宗族、保甲等传统权威被战争和土改冲击，贫雇农政治地位上升；**削弱旧社会权力**，增强被组织起来的农民力量与党国渗透。\n- **日本占领、难民潮与经济破坏的累积效应**：交通、市场、教育和地方治理被破坏，人口大规模流动；**削弱统一国家能力**，也削弱独立公民社会的组织基础。\n\n事件：\n- **1940年百团大战**：中共展示抗日军事能力与群众动员能力；**增强中共国家能力和其控制下的社会动员**。\n- **1941年皖南事变**：国共合作实质破裂，统一抗战国家能力受损；**削弱国民政府整合能力**，增强中共独立建制倾向。\n- **1942—1944年延安整风**：确立毛泽东权威和高度纪律化的党组织；**显著增强中共国家权力**，削弱党内与社会的自主空间。\n- **1942—1943年河南大饥荒**：国民政府救灾与征粮失败暴露治理无能；**削弱国民政府合法性和国家能力**，重创地方社会。\n- **1945年日本投降**：国民政府恢复名义主权、接收城市与沦陷区；短期**增强国家权力**，但接收腐败和权力真空也迅速削弱其合法性。\n- **1946年全面内战爆发**：国家权力被军事竞争撕裂，社会被迫站队和动员；**削弱统一国家**，同时增强国共各自控制区内的强制能力。\n- **1947年《中国土地法大纲》与解放区土改升级**：没收地主土地、重塑乡村权力；**增强中共与贫农动员力量**，削弱地主乡绅和传统社会权威。\n- **1948年金圆券改革失败**：货币崩溃加速城市经济和国民政府财政瓦解；**严重削弱国民政府国家能力**，并打击城市社会。\n- **1948—1949年辽沈、淮海、平津三大战役**：国民党主力被摧毁，中共取得全国性军事优势；**摧毁国民政府国家权力**，极大增强中共建国能力。\n- **1949年中华人民共和国成立、国民政府退至台湾**：大陆国家权力重新集中于中共党国体系；**大幅增强新国家权力**，但独立公民社会空间明显收缩。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n1900-1909: <5.8, 4.5>\n1910-1919: <6.7, 3.3>\n1920-1929: <5.9, 5.2>\n1930-1939: <4.8, 5.6>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1940-1949 末公民社会的绝对权力\n- state_power (float, 0-10)：1940-1949 末国家的绝对权力\n- society_change (float)：相对于 1930-1939 的 society_power 变化\n- state_change (float)：相对于 1930-1939 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1950-1959": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1950-1959 时期评分，在既有轨迹的基础上进行。从 中国 在\n1940-1949 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1950-1959 的历史事件与趋势：\n趋势：\n- **党国组织向基层渗透**：通过党委、干部体系、公安、街道/村组织和单位制，国家权力显著增强；独立社会空间被压缩。\n- **苏联式计划经济与国有化扩张**：国家掌握投资、价格、物资和就业分配，增强国家汲取与配置能力；削弱市场、企业和职业群体的自主性。\n- **农业集体化持续推进**：从互助组、初级社到高级社，再到人民公社，国家深入控制农村生产与分配；农民家庭和乡村社会自主性被削弱。\n- **户籍、粮票和单位制度形成**：国家通过户口、配给、档案和单位管理控制流动、就业与福利，增强国家社会控制能力；削弱个人迁徙和结社自由。\n- **群众组织国家化**：工会、妇联、共青团等成为党国动员体系的一部分，提升国家动员社会的能力；但削弱独立公民社会。\n- **教育、扫盲、公共卫生扩展**：提高人口组织化和人力资本，某种程度增强社会能力；但主要由国家主导，也增强国家治理与动员能力。\n\n事件：\n- **1950年《婚姻法》颁布**：削弱宗族、父权和传统家庭权威，增强个人权利；同时也扩大国家对私人生活的介入。\n- **1950-1953年土地改革**：打击地主阶层、重组乡村权力，增强中共在农村的国家能力；短期动员贫苦农民，但削弱独立乡村精英和产权秩序。\n- **1950-1953年抗美援朝战争**：强化军事化、财政汲取和政治动员，增强国家权力；压缩异议和社会自主空间。\n- **1950-1952年镇压反革命、三反五反运动**：国家清洗政治敌人、约束官僚和私营工商业者，增强 coercive state；严重削弱城市社会、商人和知识群体自主性。\n- **1953年第一个五年计划启动**：国家集中资源发展重工业，增强计划和汲取能力；削弱地方、企业和消费者自主选择。\n- **1954年宪法与全国人大制度建立**：形式上制度化国家权力，增强国家合法性和行政整合；但未形成能制衡国家的独立社会力量。\n- **1955-1956年“社会主义改造”完成**：私营工商业、公私合营和农业合作化基本完成，国家控制主要生产资料；社会经济自主性大幅削弱。\n- **1956-1957年“百花齐放”与反右运动**：短暂扩大知识分子表达空间，随后反右使批评者被打压；国家权力增强，社会制衡能力重挫。\n- **1958年大跃进与人民公社化**：国家动员和控制达到高峰，农村社会被军事化、集体化管理；但政策灾难也削弱国家治理质量和社会生存能力。\n- **1959年庐山会议与大饥荒开端**：批评被压制，党内制衡减弱，国家强制路线延续；社会承受能力和基本生活安全严重削弱。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n1900-1909: <5.8, 4.5>\n1910-1919: <6.7, 3.3>\n1920-1929: <5.9, 5.2>\n1930-1939: <4.8, 5.6>\n1940-1949: <3.4, 7.1>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1950-1959 末公民社会的绝对权力\n- state_power (float, 0-10)：1950-1959 末国家的绝对权力\n- society_change (float)：相对于 1940-1949 的 society_power 变化\n- state_change (float)：相对于 1940-1949 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1960-1969": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1960-1969 时期评分，在既有轨迹的基础上进行。从 中国 在\n1950-1959 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1960-1969 的历史事件与趋势：\n趋势：\n- **人民公社、户籍、粮食统购统销和单位制的延续**：国家继续控制粮食、就业、迁徙和城市福利，**增强国家对社会的日常支配**，**削弱公民社会和家庭的自主性**。\n- **1961—1965 年“调整、巩固、充实、提高”的经济纠偏**：允许部分自留地、集市和较灵活的农业管理，**略微增强农户和地方社会的经济空间**，同时也帮助国家恢复财政与治理能力，属**国家与社会均部分恢复**。\n- **党国制度从常规官僚治理转向个人崇拜和群众运动治理**：毛泽东以政治动员绕过党政机构，**削弱制度化国家能力**，但增强最高领袖的任意动员权；独立社会组织仍被压制，**社会权力未能制度化增强**。\n- **中苏分裂和外部安全压力推动军事化、三线建设与国防优先**：资源向军工、内地工业和战备转移，人民解放军政治地位上升，**增强国家强制与动员能力**，**压缩社会资源和自主空间**。\n- **文化大革命期间社会组织的“动员—失控—再镇压”**：红卫兵和造反派一度扩大群众行动能力，但依赖领袖授权、缺乏制度化制衡，随后被军队和革委会压制，最终**削弱国家常规治理，也削弱独立社会力量**。\n\n事件：\n- **1960 年苏联撤走专家、援助中断**：短期内削弱中国工业和技术型国家能力；同时促使国家走向自力更生和国防优先，长期上**强化安全国家取向**。\n- **1960—1961 年大饥荒高峰**：造成大规模死亡和社会创伤，**严重削弱社会人口与基层自组织能力**；也暴露国家计划和征购体制的破坏性，**损害国家治理合法性与能力**。\n- **1962 年“七千人大会”及随后经济调整**：中央承认“大跃进”问题并由刘少奇、邓小平等推动务实政策，**削弱极端动员型国家权力**，**有限增强基层和农户经济自主性**。\n- **1963—1965 年社会主义教育运动**：以阶级斗争和整顿基层干部为名强化政治审查，**增强国家/党对农村和基层社会的渗透**，**削弱地方社会自治**。\n- **1964 年中国第一颗原子弹爆炸**：显著提升国防科技和战略威慑，**增强国家能力与安全型国家权力**。\n- **1966 年文化大革命发动、红卫兵兴起**：毛泽东动员群众冲击党政机关，**削弱常规国家机器**；红卫兵短暂增强社会动员力，但因受领袖授权而非独立制度保障，**并非稳定公民社会增强**。\n- **1967 年“一月风暴”、夺权和革命委员会建立**：地方党政系统大面积瘫痪，**削弱官僚国家能力**；随后军队介入建革委会，**增强军事化国家控制**，压制社会派别。\n- **1968 年“清理阶级队伍”、红卫兵被解散及知识青年上山下乡扩大化**：国家重新镇压群众派别并强制重组青年人口，**增强国家强制权力**，**削弱城市社会和青年自主性**。\n- **1969 年中苏珍宝岛冲突与中共九大**：边境战争风险推动全国战备和军队地位上升，九大确认文革秩序，**增强军事—安全国家权力**，**进一步压缩社会制衡空间**。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n1900-1909: <5.8, 4.5>\n1910-1919: <6.7, 3.3>\n1920-1929: <5.9, 5.2>\n1930-1939: <4.8, 5.6>\n1940-1949: <3.4, 7.1>\n1950-1959: <1.6, 9.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1960-1969 末公民社会的绝对权力\n- state_power (float, 0-10)：1960-1969 末国家的绝对权力\n- society_change (float)：相对于 1950-1959 的 society_power 变化\n- state_change (float)：相对于 1950-1959 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1970-1979": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1970-1979 时期评分，在既有轨迹的基础上进行。从 中国 在\n1960-1969 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1970-1979 的历史事件与趋势：\n趋势：\n- **文革后期“群众政治”退潮、党政军秩序重建**：群众组织和派性动员被压制，革命委员会、军队和党组织重新掌控基层；**国家↑，社会↓**。\n- **干部制度、教育与行政体系逐步恢复专业化**：从周恩来、邓小平主持整顿到1978年后制度化治理回归，增强官僚体系执行能力；**国家↑**。\n- **计划经济僵化与地方/农村变通增加**：国家对资源配置仍强，但低效率、短缺和基层“包产”等变通削弱了中央计划的实际控制；**国家↓，社会/地方自主性↑**。\n- **农村人民公社体制开始松动**：1978—1979年安徽、四川等地家庭联产承包试验扩大，农民获得更多生产决策权；**社会↑，国家对日常经济控制↓，但长期国家财政与合法性↑**。\n- **人口控制与社会管理强化**：70年代“晚、稀、少”到1979年前后独生子女政策成形，国家深入家庭生育决策；**国家↑，社会/家庭自主性↓**。\n- **对外开放趋势出现**：与西方、日本的贸易、技术引进和留学交流增加，扩展国家发展资源，也让社会接触外部信息；**国家↑，社会小幅↑**。\n\n事件：\n- **1971年林彪事件**：最高层权力斗争暴露政权内部裂缝，削弱毛时代政治合法性，但也促使中共加强控制和整肃；**国家凝聚力↓，国家控制随后↑**。\n- **1971年恢复联合国席位、1972年尼克松访华**：提升中华人民共和国国际承认与外交空间，增强国家主权能力；**国家↑**。\n- **1976年“四五”天安门事件**：民众借悼念周恩来表达对极左政治不满，显示社会动员潜力，但被镇压；**社会↑后受挫，国家镇压能力↑**。\n- **1976年毛泽东去世与“四人帮”被捕**：结束文革式群众动员和极端意识形态统治，党内秩序重组；**国家制度化↑，激进社会动员↓**。\n- **1977年恢复高考**：重新建立以考试和教育晋升为基础的社会流动机制，也为国家培养技术官僚；**国家↑，社会↑**。\n- **1978年中共十一届三中全会**：国家目标从“阶级斗争”转向经济建设和改革开放，削弱全能意识形态控制，增强制度化治理；**国家能力↑，社会经济空间↑**。\n- **1978—1979年“西单民主墙”及魏京生被捕**：短暂扩大言论和政治表达，但镇压表明国家不允许独立政治社会形成；**社会短暂↑后↓，国家边界控制↑**。\n- **1979年中美建交与《中外合资经营企业法》**：国家获得资本、技术和国际战略空间，经济主体接触外部市场；**国家↑，社会/市场力量↑**。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n1900-1909: <5.8, 4.5>\n1910-1919: <6.7, 3.3>\n1920-1929: <5.9, 5.2>\n1930-1939: <4.8, 5.6>\n1940-1949: <3.4, 7.1>\n1950-1959: <1.6, 9.0>\n1960-1969: <1.2, 8.4>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1970-1979 末公民社会的绝对权力\n- state_power (float, 0-10)：1970-1979 末国家的绝对权力\n- society_change (float)：相对于 1960-1969 的 society_power 变化\n- state_change (float)：相对于 1960-1969 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1980-1989": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1980-1989 时期评分，在既有轨迹的基础上进行。从 中国 在\n1970-1979 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1980-1989 的历史事件与趋势：\n趋势：\n- 农村去集体化与家庭联产承包责任制普及：削弱人民公社式基层国家控制，增强农民家庭的经济自主性；同时因增产也短期增强国家合法性。\n- 改革开放、市场化与非国有经济扩张：个体户、乡镇企业、外资和特区扩大了社会与市场空间，削弱计划体制控制；但也增强了国家发展经济的能力。\n- 财政与行政分权：地方政府和企业获得更多留成与自主权，削弱中央国家汲取能力，增强地方国家和地方社会/企业力量。\n- 法制与官僚制度重建：宪法、法律、法院、干部退休和专业化恢复，增强国家治理能力；也给公民权利提供有限制度语言，但仍受党控制。\n- 教育、媒体与知识界活跃：大学恢复、思想解放、报刊讨论和学生网络扩大，增强城市社会尤其知识分子与学生的动员能力。\n- 计划价格双轨制、通胀与腐败上升：削弱国家合法性，激化社会不满；同时给掌握审批权的干部和国有部门带来寻租权力。\n- 计划生育和户籍/单位体制延续：增强国家对家庭、生育、迁徙和城市就业福利的控制，限制社会自主流动。\n\n事件：\n- 1980年设立深圳、珠海、汕头、厦门经济特区：增强国家推动开放和试验政策的能力，也扩大市场和社会经济自主空间。\n- 1981年《关于建国以来党的若干历史问题的决议》：巩固邓小平路线和中共对历史解释权，增强党国权威，同时限制社会对毛时代和政治责任的公开追问。\n- 1982年宪法通过：制度化国家机构与公民权利表述，增强国家秩序和合法性；对社会权利有象征性增强，但缺乏独立制衡。\n- 1983年“严打”和“清除精神污染”运动：增强国家 coercive/意识形态控制，削弱社会文化与思想空间。\n- 1984年中共中央《关于经济体制改革的决定》：推动城市改革、企业自主权和价格改革，增强市场社会力量；也强化国家作为改革设计者的角色。\n- 1986年底学生示威与1987年胡耀邦下台：显示学生和知识界社会动员能力上升；胡下台则表明党国可压制政治自由化，增强保守控制。\n- 1988年价格闯关、通货膨胀和抢购潮：削弱国家经济管理信誉和合法性，增强社会不满与抗议潜能。\n- 1989年胡耀邦逝世、天安门抗议与“六四”镇压：春季抗议大幅增强社会政治动员；戒严和武力镇压则决定性强化党国 coercive 权力，重创独立公民社会。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n1900-1909: <5.8, 4.5>\n1910-1919: <6.7, 3.3>\n1920-1929: <5.9, 5.2>\n1930-1939: <4.8, 5.6>\n1940-1949: <3.4, 7.1>\n1950-1959: <1.6, 9.0>\n1960-1969: <1.2, 8.4>\n1970-1979: <2.1, 8.7>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1980-1989 末公民社会的绝对权力\n- state_power (float, 0-10)：1980-1989 末国家的绝对权力\n- society_change (float)：相对于 1970-1979 的 society_power 变化\n- state_change (float)：相对于 1970-1979 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1990-1999": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1990-1999 时期评分，在既有轨迹的基础上进行。从 中国 在\n1980-1989 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1990-1999 的历史事件与趋势：\n趋势：\n- **后天安门时期的政治再集中与社会控制（1990年代初起）**：党国加强对媒体、高校、宗教、社团和异议人士的管控；**增强国家权力，削弱自主公民社会**。\n- **市场化改革与私营经济扩张**：乡镇企业、民营企业、外资和沿海出口经济迅速发展；**增强国家财政与治理资源，也扩大了社会中的市场主体和个人自主空间**。\n- **国企改革、下岗潮与“单位制”弱化**：大量职工脱离国企福利—控制体系；**削弱传统国家对城市职工的单位式控制，但也削弱工人集体社会力量**。\n- **人口流动与城市化加速**：农民工大规模进入城市，形成“流动人口”；**扩大社会流动性和非国家空间，同时促使国家加强户籍、治安和城市管理能力**。\n- **法制化与行政能力建设**：合同法、公司法、行政诉讼、律师制度等逐步发展；**增强国家以法律治理经济社会的能力，也给社会提供有限的维权工具**。\n- **国家主导的民族主义与爱国主义教育强化**：1990年代学校、媒体中的爱国主义叙事上升；**增强国家合法性和社会动员能力，但压缩独立政治表达空间**。\n\n事件：\n- **1992年邓小平“南方谈话”与中共十四大确立“社会主义市场经济”**：重新启动改革开放；**增强国家经济绩效合法性，也扩大市场社会力量**。\n- **1994年分税制改革**：中央财政收入占比大幅提高；**显著增强中央国家能力，削弱地方财政自主性**。\n- **1995年北京世界妇女大会及NGO活动**：促进妇女、公益、环保等议题型组织成长；**有限增强公民社会，但仍受国家许可和监管**。\n- **1997年邓小平去世与中共十五大**：确认非公有制经济是社会主义市场经济的重要组成部分，并推进国企改革；**增强市场主体和私营企业力量，同时巩固党国改革路线**。\n- **1997年香港回归**：中国恢复对香港主权；**增强国家主权与象征性权力，同时保留香港较强的法治和社会自治空间**。\n- **1998年《村民委员会组织法》正式实施**：村民选举制度制度化；**在基层有限增强农村社会参与和问责，但未突破党的领导框架**。\n- **1998年朱镕基政府机构改革与金融整顿**：裁撤部委、强化宏观调控和银行监管；**增强中央行政与经济治理能力**。\n- **1999年取缔法轮功并建立大规模维稳机制**：镇压全国性、跨地域、自组织的社会团体；**显著增强国家 coercive power，严重削弱独立公民社会**。\n- **1999年澳门回归**：恢复主权管辖；**增强国家主权整合能力，对内地公民社会影响较小**。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n1900-1909: <5.8, 4.5>\n1910-1919: <6.7, 3.3>\n1920-1929: <5.9, 5.2>\n1930-1939: <4.8, 5.6>\n1940-1949: <3.4, 7.1>\n1950-1959: <1.6, 9.0>\n1960-1969: <1.2, 8.4>\n1970-1979: <2.1, 8.7>\n1980-1989: <3.2, 8.3>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1990-1999 末公民社会的绝对权力\n- state_power (float, 0-10)：1990-1999 末国家的绝对权力\n- society_change (float)：相对于 1980-1989 的 society_power 变化\n- state_change (float)：相对于 1980-1989 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "2000-2009": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 2000-2009 时期评分，在既有轨迹的基础上进行。从 中国 在\n1990-1999 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n2000-2009 的历史事件与趋势：\n趋势：\n- **WTO后出口工业化与财政扩张**：2000年代外贸、制造业、税收和地方政府投资能力快速增长，显著增强了国家的汲取与经济治理能力；同时也扩大了民营企业、工人和城市中产规模，有限增强社会力量。\n- **城市化与农民工大规模流动**：流动人口、劳动争议、欠薪维权和“群体性事件”增加，增强了社会的潜在动员能力；但户籍、用工和地方治安体系也使国家控制能力同步加强。\n- **互联网、手机与公共舆论兴起**：论坛、博客、短信和门户网站使舆论监督、维权传播更快，增强公民社会；同时“金盾工程”、审查和网络警务发展，增强国家监控能力。\n- **“维稳”体制扩张**：信访、公安、国保、地方维稳经费和风险管控机制在2000年代强化，增强国家强制能力，削弱独立社会组织和抗议空间。\n- **法律化与权利意识上升**：行政诉讼、劳动合同、物权保护、维权律师和公益诉讼推动社会以法律向国家索权；但司法仍受党政控制，因此更多是有限增强社会、同时巩固国家合法性。\n- **NGO、慈善和环保组织缓慢成长**：环保、艾滋病、教育、扶贫和灾害救援领域出现更多社会组织，增强社会自组织能力；但登记、挂靠和监管制度使其多被国家吸纳或限制。\n\n事件：\n- **2001年中国加入WTO**：大幅增强国家发展能力和财政能力；也扩大市场主体、工人阶层和中产群体，间接增强社会。\n- **2002年中共十六大与“三个代表”入党化**：私营企业家被正式纳入党内政治秩序，增强党国对新经济精英的吸纳能力，削弱其形成独立社会力量的可能。\n- **2003年SARS危机**：初期隐瞒削弱国家可信度；随后公共卫生体系、信息报告和应急能力建设增强国家，同时媒体与公众监督短暂增强社会。\n- **2003年孙志刚事件与废止收容遣送制度**：媒体、法律学者和公众压力促成制度废除，是2000年代少见的社会力量制约国家权力案例；增强社会，也推动国家法治化合法性。\n- **2007年《物权法》与2008年《劳动合同法》实施**：前者保护私产，增强市场社会和中产安全感；后者增强劳动者依法索赔能力，但执行仍依赖国家机关。\n- **2008年汶川地震**：志愿者、NGO、媒体和捐赠网络迅速动员，显著增强社会可见度；国家救灾动员和灾后重建也展示并强化国家能力。\n- **2008年北京奥运会**：强化国家组织、安保、城市治理和民族主义动员能力；社会参与被高度组织化，独立表达空间受限。\n- **2008年全球金融危机与“四万亿”刺激**：中央财政、国企、银行和地方融资平台作用扩大，增强国家对经济的直接干预能力；相对压缩民间资本和社会自主空间。\n- **2008年《零八宪章》与2009年刘晓波被捕判刑**：显示自由派知识分子和维权网络存在，但随后的镇压明显削弱独立公民社会，增强国家威慑。\n- **2009年乌鲁木齐“7·5”事件**：促使新疆安全、监控和反分裂治理体系大幅强化，增强国家强制能力，压缩当地社会自治与公共表达空间。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n1900-1909: <5.8, 4.5>\n1910-1919: <6.7, 3.3>\n1920-1929: <5.9, 5.2>\n1930-1939: <4.8, 5.6>\n1940-1949: <3.4, 7.1>\n1950-1959: <1.6, 9.0>\n1960-1969: <1.2, 8.4>\n1970-1979: <2.1, 8.7>\n1980-1989: <3.2, 8.3>\n1990-1999: <3.0, 8.8>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：2000-2009 末公民社会的绝对权力\n- state_power (float, 0-10)：2000-2009 末国家的绝对权力\n- society_change (float)：相对于 1990-1999 的 society_power 变化\n- state_change (float)：相对于 1990-1999 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "2010-2019": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 2010-2019 时期评分，在既有轨迹的基础上进行。从 中国 在\n2000-2009 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n2010-2019 的历史事件与趋势：\n趋势：\n- **党—国家集中化（2012后加速）**：中央领导小组、党对政府/企业/高校/媒体的领导强化；**增强国家权力**，削弱地方、部门和社会的相对自主性。  \n- **安全化与数字治理扩张**：实名制、网信监管、视频监控、网格化管理、社会信用等逐步成形；**显著增强国家监控与执行能力**，压缩公民社会空间。  \n- **独立社会组织、媒体、维权律师和劳工组织空间收缩**：公益、劳工、女权、宗教、校园社团等受到更严监管；**削弱社会自组织能力**，增强国家对社会的穿透。  \n- **经济增速放缓与国家产业政策强化**：“新常态”、去杠杆、国企与战略产业政策地位上升；**增强国家对经济资源配置的影响**，同时民营部门和中产的独立议价能力受限。  \n- **城市化、教育扩张与互联网普及**：带来更大规模的中产、流动人口和线上公共讨论；一度**增强社会表达与动员能力**，但随后被更强监管部分吸收和压制。  \n- **人口老龄化与劳动力拐点**：劳动年龄人口见顶、独生子女政策调整；长期看**削弱国家发展型能力**，也使部分劳动者在局部时期议价能力上升。  \n\n事件：\n- **2010年富士康事件、南海本田罢工等劳工抗争**：提高工资与劳工议题能见度；短期**增强工人社会力量**，也促使国家加强劳动治理。  \n- **2011年乌坎事件**：村民自治和集体抗争一度成功；显示**社会动员能力上升**，但后续国家重新控制。  \n- **2012年薄熙来事件与中共十八大、习近平上台**：开启更强中央集权和党内整肃；**增强中央国家权力**，削弱精英内部制衡。  \n- **2013年后反腐运动制度化**：打击地方官僚、国企和军队网络；**增强中央纪律与控制能力**，削弱地方和既得利益集团自主性。  \n- **2014年香港“雨伞运动”**：香港社会大规模动员；短期**增强社会力量的可见性**，但促使中央加强对香港政治控制。  \n- **2015年“709”律师抓捕与股市危机干预**：前者**削弱法律维权网络**；后者显示国家对金融市场的强力干预，**增强国家经济控制**。  \n- **2016—2017年《境外非政府组织境内活动管理法》实施**：限制外资和跨国NGO网络；**削弱公民社会资源来源**，增强公安机关监管权。  \n- **2017年十九大与新疆高强度安全治理**：习近平权威制度化，边疆治理安全化；**显著增强国家强制与监控能力**，削弱少数民族社会自主性。  \n- **2018年修宪取消国家主席任期限制、设立国家监察委员会**：领导任期约束弱化，监察覆盖所有公职人员；**增强党—国家集中权力**，削弱制度性制衡。  \n- **2019年香港反修例运动**：社会动员达到高峰；同时引发北京和港府更强硬治理，长期看**国家权力增强、香港公民社会受压**。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.5, 5.0>\n1890-1899: <4.7, 4.0>\n1900-1909: <5.8, 4.5>\n1910-1919: <6.7, 3.3>\n1920-1929: <5.9, 5.2>\n1930-1939: <4.8, 5.6>\n1940-1949: <3.4, 7.1>\n1950-1959: <1.6, 9.0>\n1960-1969: <1.2, 8.4>\n1970-1979: <2.1, 8.7>\n1980-1989: <3.2, 8.3>\n1990-1999: <3.0, 8.8>\n2000-2009: <3.6, 9.2>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：2010-2019 末公民社会的绝对权力\n- state_power (float, 0-10)：2010-2019 末国家的绝对权力\n- society_change (float)：相对于 2000-2009 的 society_power 变化\n- state_change (float)：相对于 2000-2009 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)"
  },
  "score_response": {
    "1880-1889": "{\"key_event\":\"洋务运动后期与清廷地方化治理\",\"reasoning\":\"1880年代清朝仍有完整官僚体系、税收与军事组织，但经历内乱和列强压力后，财政与军事很大程度依赖地方督抚和团练体系，中央贯彻能力受限，故国家权力属中等偏弱。社会方面，宗族、商帮、士绅和地方公益网络存在一定组织能力，但现代独立媒体、政党和问责机制很弱，动员多受官府许可或地方精英控制，故社会权力偏弱。\",\"society_change\":0.0,\"society_power\":3.5,\"state_change\":0.0,\"state_power\":5.0}",
    "1890-1899": "{\"key_event\":\"甲午战败与瓜分危机\",\"reasoning\":\"甲午战败、赔款、租借地和势力范围扩张显著削弱了清廷的主权、财政自主和中央军事权威，虽有新军与改革尝试，但更多呈地方化而非中央国家能力提升。报刊、学会、公车上书、商人和士绅改革舆论以及义和团等基层动员使社会权力上升，但组织仍零散、易遭镇压，且不少动员带有暴力和非自由主义性质。\",\"society_change\":1.2,\"society_power\":4.7,\"state_change\":-1.0,\"state_power\":4.0}",
    "1900-1909": "{\"key_event\":\"清末新政与立宪动员\",\"reasoning\":\"1900年的战败和《辛丑条约》重创清廷主权与合法性，但1901年后的新政、财政警政改革和新军建设使国家治理与汲取能力较1890年代末略有恢复；同时中央控制仍受外力、地方军政化和皇权衰弱限制，故仍属弱到中等之间。废科举、新式教育、报刊商会、同盟会、立宪请愿和1909年咨议局显著扩大了士绅、商人、学生和革命网络的组织能力，使社会权力上升到中等水平。\",\"society_change\":1.1,\"society_power\":5.8,\"state_change\":0.5,\"state_power\":4.5}",
    "1910-1919": "{\"key_event\":\"辛亥革命与五四动员\",\"reasoning\":\"辛亥革命、共和制度、商会报刊学生网络和五四运动显著提高了城市社会、民族主义舆论与组织化抗议制约政府的能力，但其影响仍主要集中于城市且常受军阀压制。国家方面，清朝崩溃后袁世凯曾短暂重建中央强制力，但1916年后军阀割据、财政军事地方化和列强约束使统一国家只能弱势治理。\",\"society_change\":0.9,\"society_power\":6.7,\"state_change\":-1.2,\"state_power\":3.3}",
    "1920-1929": "{\"key_event\":\"北伐与南京国民政府建立\",\"reasoning\":\"到1929年，国民党党军政合一、北伐胜利和名义统一显著提高了中央国家的军事、行政与镇压能力，但军阀残余、财政薄弱和地方割据使其仍只是中等国家能力。公民社会在五卅运动、省港大罢工等时期达到高动员水平，但1927年清党和白色恐怖重创工会、农会与共产党组织，独立社会空间较1910年代末收缩。\",\"society_change\":-0.8,\"society_power\":5.9,\"state_change\":1.9,\"state_power\":5.2}",
    "1930-1939": "{\"key_event\":\"全面抗战与南京十年国家建设\",\"reasoning\":\"南京十年的财政、货币、交通和官僚建设把国家能力从军阀混战后的水平推向中等偏上，但日本占领大片领土、首都失守和地方实力派掣肘使其远未达到强国家。国民党训政压制、农村破产、战乱难民和屠杀显著削弱独立社会力量，虽有抗日民族动员和共产党基层组织扩展，仍不足以抵消总体破坏。\",\"society_change\":-1.1,\"society_power\":4.8,\"state_change\":0.4,\"state_power\":5.6}",
    "1940-1949": "{\"key_event\":\"中共建国与党国集中\",\"reasoning\":\"到1949年，中共凭借党、军队、土改和基层组织重建了大陆上的集中权威，虽经济破坏和部分边疆/台湾未控使其尚非压倒性国家。独立公民社会则因战争、通胀、难民、土改和党国组织化渗透而明显萎缩，农民动员增强但主要嵌入党控制之中。\",\"society_change\":-1.4,\"society_power\":3.4,\"state_change\":1.5,\"state_power\":7.1}",
    "1950-1959": "{\"key_event\":\"社会主义改造与人民公社化\",\"reasoning\":\"到1950年代末，党国通过计划经济、国有化、户籍单位制、公安干部体系和人民公社深入控制生产、分配、迁徙与组织生活，虽大跃进暴露治理质量问题，但强制与动员能力已接近压倒性。独立商人、乡村精英、知识分子和社团空间在土地改革、镇反、三反五反与反右后被大幅摧毁，群众组织主要国家化，社会制衡能力降至原子化水平。\",\"society_change\":-1.8,\"society_power\":1.6,\"state_change\":1.9,\"state_power\":9.0}",
    "1960-1969": "{\"key_event\":\"文化大革命与军事化再控制\",\"reasoning\":\"1960年代国家经历饥荒、苏援中断和文革对常规官僚体系的冲击，治理能力低于1950年代末的高度一体化状态；但户籍、统购统销、单位制、军队介入、三线建设和战备体制仍使国家保持强大的强制与动员能力。社会虽在调整期和红卫兵时期短暂获得有限行动空间，但缺乏独立制度保障，并在清理阶级队伍、解散群众组织和上山下乡中被重新压制，整体仍处于高度原子化。\",\"society_change\":-0.4,\"society_power\":1.2,\"state_change\":-0.6,\"state_power\":8.4}",
    "1970-1979": "{\"key_event\":\"十一届三中全会与秩序重建\",\"reasoning\":\"文革后期群众派性被压制、党政军和专业化官僚体系恢复，加之外交承认、人口控制和改革开放初期的资源动员，使国家能力较1960年代末小幅回升但仍受计划低效和地方变通限制。公社松动、恢复高考、民主墙和对外接触扩大了有限社会空间，但独立政治组织很快被镇压，公民社会仍接近原子化。\",\"society_change\":0.9,\"society_power\":2.1,\"state_change\":0.3,\"state_power\":8.7}",
    "1980-1989": "{\"key_event\":\"改革开放与天安门镇压\",\"reasoning\":\"市场化、去集体化、教育媒体活跃和1989年动员使社会自主空间明显大于文革后期，但独立组织仍脆弱且六四镇压重创政治性公民社会。国家失去人民公社和计划体制的一部分直接控制，财政行政分权也削弱中央汲取能力，但法制官僚重建、计划生育/单位户籍延续和戒严镇压仍显示党国具有很强的治理与强制能力。\",\"society_change\":1.1,\"society_power\":3.2,\"state_change\":-0.4,\"state_power\":8.3}",
    "1990-1999": "{\"key_event\":\"后天安门再集中与分税制改革\",\"reasoning\":\"1990年代国家通过政治再集中、分税制、行政和金融整顿以及1999年维稳镇压，显著增强了财政汲取、宏观治理和强制能力；但市场化、人口流动和单位制弱化使其社会渗透并非恢复到毛时代水平。公民社会获得了私营经济、NGO、村民选举和有限法制维权空间，但媒体、宗教、社团和跨地域自组织受到严厉管控，尤其法轮功被取缔显示独立动员仍很脆弱。\",\"society_change\":-0.2,\"society_power\":3.0,\"state_change\":0.5,\"state_power\":8.8}",
    "2000-2009": "{\"key_event\":\"WTO扩张与维稳体制强化\",\"reasoning\":\"WTO后财政、工业、地方投资、公安维稳、网络审查和大型动员能力显著增强，使国家权力从强国家边缘进入更接近压倒性的水平。互联网舆论、维权法律实践、劳工争议、NGO和汶川志愿动员使社会力量有所上升，但私营精英吸纳、司法党政控制与对独立组织和异议的镇压使其仍停留在弱水平。\",\"society_change\":0.6,\"society_power\":3.6,\"state_change\":0.4,\"state_power\":9.2}",
    "2010-2019": "{\"key_event\":\"党—国家集中化与数字治理扩张\",\"reasoning\":\"2012年后中央集权、反腐整肃、监察体制、安全化治理和数字监控显著提高了党—国家对官僚、市场、边疆和社会的穿透能力，使国家权力在已很高基线上继续上升。尽管城市化、互联网和香港抗争显示社会仍有动员潜力，但维权律师、独立NGO、劳工组织、媒体和校园/宗教空间被系统压缩，公民社会总体明显削弱。\",\"society_change\":-0.7,\"society_power\":2.9,\"state_change\":0.4,\"state_power\":9.6}"
  }
}

==> experiments/results_lang/china__openrouter-qwen-qwen-2.5-72b-instruct__zh.json <==
{
  "country": "China",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.0,
    "1890-1899": 3.5,
    "1900-1909": 4.0,
    "1910-1919": 4.5,
    "1920-1929": 5.3,
    "1930-1939": 6.0,
    "1940-1949": 5.5,
    "1950-1959": 4.5,
    "1960-1969": 3.0,
    "1970-1979": 3.5,
    "1980-1989": 4.0,
    "1990-1999": 4.5,
    "2000-2009": 5.0,
    "2010-2019": 4.5
  },
  "state_power": {
    "1880-1889": 5.0,
    "1890-1899": 5.5,
    "1900-1909": 6.0,
    "1910-1919": 4.5,
    "1920-1929": 5.0,
    "1930-1939": 6.5,
    "1940-1949": 6.0,
    "1950-1959": 8.5,
    "1960-1969": 9.0,
    "1970-1979": 8.5,
    "1980-1989": 9.0,
    "1990-1999": 9.5,
    "2000-2009": 10.0,
    "2010-2019": 10.0
  },
  "key_event": {
    "1880-1889": "清朝晚期，内外交困",
    "1890-1899": "甲午战争与戊戌变法",
    "1900-1909": "义和团运动、清末新政",
    "1910-1919": "辛亥革命，军阀割据",
    "1920-1929": "五四运动、北伐战争",
    "1930-1939": "九·一八事变，西安事变",
    "1940-1949": "抗日战争胜利，内战爆发",
    "1950-1959": "计划经济体制建立与农村集体化运动",
    "1960-1969": "文化大革命加剧社会动荡",
    "1970-1979": "文化大革命结束, 邓小平复出",
    "1980-1989": "经济改革与1989年政治风波",
    "1990-1999": "经济改革深化，香港与澳门回归",
    "2000-2009": "经济市场化与互联网发展",
    "2010-2019": "互联网监管加强，全面深化改革"
  },
  "reasoning": {
    "1880-1889": "社会动员有限，主要依赖地方精英；国家权力中等，官僚体系和军队勉强维持。",
    "1890-1899": "甲午战争暴露了国家的弱化，但戊戌变法增强了公民社会的觉醒。",
    "1900-1909": "义和团运动增强了社会反抗力量，清末新政短期内加强了国家权力。",
    "1910-1919": "辛亥革命削弱了国家权力，军阀割据导致中央权威进一步下降，但社会动员有所增强。",
    "1920-1929": "五四运动增强了公民社会的力量，北伐战争提高了中央政府的权威。",
    "1930-1939": "九·一八事变增强了国家军事权力，西安事变促进了公民社会的动员与团结。",
    "1940-1949": "抗日战争胜利增强了国家威望，但内战爆发削弱了国民政府的统一与稳定性，社会动员能力下降。",
    "1950-1959": "计划经济和农村集体化增强了国家控制，但社会自主性减弱。",
    "1960-1969": "文化大革命严重削弱了公民社会的组织和自主性，同时国家权力进一步集中。",
    "1970-1979": "文化大革命结束减少了社会的极端压制，邓小平复出推动了初步改革，增强了社会活力。国家控制有所减弱，但仍保持强权。",
    "1980-1989": "经济改革增强了社会的经济自主性，但1989年政治风波加强了国家的控制。",
    "1990-1999": "经济改革增强了社会的经济参与，而香港与澳门回归进一步巩固了国家的主权和控制力。",
    "2000-2009": "经济市场化和互联网发展增强了公民社会的组织能力，但国家权力也因经济实力和监管加强而增强。",
    "2010-2019": "互联网监管的加强和全面深化改革显著提升了国家权力，而公民社会的自由表达和组织能力受到限制。"
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1890-1899 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1890-1899 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1900-1909": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1900-1909 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1900-1909 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1910-1919": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1910-1919 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1910-1919 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1920-1929": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1920-1929 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1920-1929 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1930-1939": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1930-1939 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1930-1939 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1940-1949": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1940-1949 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1940-1949 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1950-1959": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1950-1959 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1950-1959 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1960-1969": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1960-1969 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1960-1969 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1970-1979": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1970-1979 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1970-1979 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1980-1989": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1980-1989 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1980-1989 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "1990-1999": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 1990-1999 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 1990-1999 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "2000-2009": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 2000-2009 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 2000-2009 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ...",
    "2010-2019": "参照达龙·阿西莫格鲁（Daron Acemoğlu）与詹姆斯·A·罗宾逊（James A. Robinson）在\n《狭窄的走廊：国家、社会与自由的命运》(The Narrow Corridor) 中的分析框架，指出\n中国 在 2010-2019 期间对国家权力或公民社会权力产生实质性影响的重大\n历史事件与趋势。\n\n请针对 2010-2019 给出具体而明确的内容。区分缓慢演变的趋势（制度、经济、\n人口）与离散的事件。对每一项，简要说明它是增强还是削弱了国家、社会，或两者。\n\n请用两个简短的项目符号列表作答：\n\n趋势：\n- ...\n\n事件：\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "趋势：\n- **经济变革与现代化努力**：19世纪末，清朝政府开始推行洋务运动，引进西方科技和工业技术，试图增强国家的经济和军事实力。这一趋势在1890-1899年间逐步深化，促进了早期工业化和铁路建设，增强了国家的现代化进程，但并未显著提升公民社会的力量。\n- **人口增长与社会压力**：1890-1899年间，中国人口持续增长，给社会经济带来了巨大压力。人口密集地区的资源短缺和就业困难加剧，导致社会不满情绪的累积。这一趋势削弱了社会的稳定性和国家的治理能力。\n\n事件：\n- **甲午战争（1894-1895）**：中国在与日本的甲午战争中战败，被迫签订《马关条约》，割让台湾和澎湖列岛，赔偿巨额赔款。这一事件严重削弱了国家的军事和外交实力，暴露了清政府的腐败和无能，引发了国内的广泛不满，促进了改革运动的兴起。\n- **戊戌变法（1898）**：1898年，光绪帝在康有为等维新派的推动下，发起了一系列旨在改革政治、经济、文化和教育的措施，史称戊戌变法。虽然变法最终因慈禧太后的政变而失败，但这一事件推动了社会的觉醒和改革意识的传播，增强了公民社会的力量。",
    "1900-1909": "趋势：\n- **教育和思想启蒙的逐渐发展**：清末新政期间，政府开始重视教育改革，兴办新式学堂，派遣留学生出国学习，促进了思想启蒙和现代化意识的提升。这逐渐增强了公民社会的力量，但也为政府的现代化改革提供了人才支持。\n- **经济现代化的初步尝试**：清政府在这一时期推动了经济现代化，包括兴办铁路、矿业和轻工业等，以应对外国的经济渗透。这些措施在一定程度上增强了国家的经济实力，但也为民间资本的发展提供了土壤，促进了社会力量的增强。\n\n事件：\n- **义和团运动（1900年）**：义和团运动是一次反帝反封建的群众运动，虽然最终被镇压，但这场运动暴露了清政府的无力和外国列强的干预，削弱了国家的权威，同时也激发了民众的民族意识，增强了社会的反抗力量。\n- **清末新政（1901-1908年）**：清政府在庚子事变后推行了一系列改革措施，包括废除科举制度、设立新式学堂、编练新军等。这些改革在短期内加强了国家的权力，但同时也引发了一系列社会动荡，为后来的辛亥革命埋下了伏笔。",
    "1910-1919": "趋势：\n- **军阀割据的逐渐形成**：随着清朝的衰落，地方军阀逐渐掌握更多权力，中央政府的控制力减弱。这削弱了国家权力，同时加强了地方势力，使得社会力量在某些地区有所上升，但整体上国家的统一性和权威性受到严重侵蚀。\n- **启蒙运动和新文化运动的兴起**：1910年代，西方思想和科学知识大量传入中国，促进了新文化运动的兴起。这一趋势增强了社会的批判意识和改革动力，对传统儒家文化和制度产生冲击，削弱了传统国家权力的合法性，提高了社会对变革的呼声。\n\n事件：\n- **辛亥革命（1911-1912）**：辛亥革命推翻了清王朝，建立了中华民国，这是中国历史上的一次重大政治变革。辛亥革命极大地削弱了旧的国家权力结构，为新的共和制度铺平了道路，但同时也导致了中央政府的弱化和地方军阀的崛起。\n- **袁世凯的称帝与失败（1915-1916）**：1915年，袁世凯试图恢复帝制，但遭到广泛反对，最终在1916年被迫取消帝制并去世。这一事件进一步削弱了中央政府的权威，加剧了军阀割据的局面，但同时也增强了社会对共和制度的认同。",
    "1920-1929": "趋势：\n- **国家权力的逐步增强**：20世纪20年代，北洋政府虽然中央权威逐渐削弱，但各地军阀的崛起和割据现象使得地方权力逐渐加强。这一趋势在一定程度上增强了国家的军事和行政控制力，但同时也削弱了中央政府的权威。随着国民革命军的崛起和北伐战争的进行，中央政府的权力逐步得到恢复和加强。\n- **经济发展与社会变革**：20世纪20年代，中国经历了显著的经济发展，特别是城市工商业的快速增长。这一趋势推动了社会结构的变迁，城市中产阶级和工人阶级的力量逐渐壮大，对社会和政治变革提出了新的要求，增强了公民社会的力量。\n\n事件：\n- **五四运动（1919年5月4日）**：虽然发生于1919年，但其影响在20世纪20年代继续发酵。五四运动极大地激发了中国知识分子和学生的民族主义和民主意识，增强了社会对政治改革和国家现代化的诉求，推动了公民社会的发展。\n- **北伐战争（1926-1928年）**：国民革命军的北伐战争成功推翻了北洋军阀的统治，统一了中国大部分地区。这一事件显著增强了国家的中央权力，减少了地方军阀的割据，但对公民社会的影响较为复杂，一方面国民政府的集权倾向有所增强，另一方面社会对国家的期望和参与度也有所提高。",
    "1930-1939": "趋势：\n- **经济现代化与工业化进程加速**：1930年代初，南京国民政府推动了一系列现代化和工业化政策，如实业建设、基础设施建设等。这些措施增强了国家在经济领域的控制力和资源调配能力，但也促进了部分社会群体（如新兴企业主和知识分子）的崛起，从而在某种程度上增强了公民社会的力量。\n- **教育与文化变革**：这一时期，随着新式学校的普及和现代教育体系的建立，公民素质和文化水平不断提高，人们的思想观念逐渐开放。这为公民社会的发展提供了土壤，同时也加强了国家对文化和思想的控制力。\n\n事件：\n- **九·一八事变（1931年）**：日本侵略东北，中国面临严重的外部威胁，增强了国家在军事和国防方面的权力。同时，这一事件激发了广泛的民族主义情绪，促进了民间的抗争和团结，增强了公民社会的力量。\n- **西安事变（1936年）**：蒋介石被扣押，中国共产党与国民党达成暂时的和解，形成了抗日民族统一战线。这一事件削弱了国民党的独裁统治，增强了公民社会和政治反对派在国家事务中的影响力。",
    "1940-1949": "趋势：\n- **国民政府的中央集权化努力**：1940年代，国民政府为了应对内外威胁，加强了中央集权，强化了对地方的控制。这种趋势增强了国家权力，但同时也加剧了与地方势力的矛盾。\n- **经济发展与社会变迁**：尽管战争频繁，但这一时期中国经济依然有所发展，尤其是战时工业的发展。经济发展在一定程度上增强了社会的组织能力和抗风险能力，但也加剧了社会不平等，对国家的控制提出了新的挑战。\n\n事件：\n- **抗日战争的胜利（1945年）**：抗日战争的胜利标志着中国在国际舞台上的地位提升，增强了国家的威望和凝聚力。然而，胜利后国民政府与中共之间的矛盾日益尖锐，导致了内战的爆发，削弱了国家的统一与稳定。\n- **中国共产党在全国范围内的崛起（1946-1949年）**：中国共产党通过土地改革、群众动员和军事胜利，逐步扩大了其在全国的影响力，最终在1949年建立了中华人民共和国。这一事件显著削弱了国民政府的权力，同时也重组了国家与社会的关系，增强了新的国家权力和社会动员能力。",
    "1950-1959": "趋势：\n- **计划经济体制的建立与强化**：1950年代，中国逐步建立了高度集中的计划经济体制，将经济活动和资源配置的决策权集中到国家手中。这一趋势显著增强了国家的权力，削弱了市场和社会的自主性。\n- **农村集体化运动的推进**：通过农业合作化运动，中国农村的土地和生产资料逐步被集中到集体所有制下。这一趋势加强了国家对农村社会的控制，削弱了农民个体的经济自主性和社会地位。\n\n事件：\n- **土地改革运动（1950-1952）**：通过废除封建土地所有制，将地主的土地重新分配给农民，这一事件在短期内增强了社会的平等性，但长期来看，农村土地的再分配为后来的集体化运动奠定了基础，加强了国家对农村的控制。\n- **抗美援朝战争（1950-1953）**：这场战争显著增强了国家的军事和政治动员能力，加强了中央政府的权威。同时，战争期间的动员和宣传也强化了民众的国家认同，但对社会的日常生活和经济活动产生了一定的负面影响。",
    "1960-1969": "趋势：\n- **计划经济体制的强化**：1960年代中国继续推行高度集中的计划经济，强化了国家对生产和分配的控制。这种制度安排增强了国家权力，但同时也限制了公民社会的自主性和经济活力。\n- **人口增长与农业集体化**：1960年代，中国人口继续快速增长，同时国家推行农业集体化政策。这一趋势加强了国家对农村社会的控制，但农民的自主性和生活水平受到很大限制。\n\n事件：\n- **大跃进及其后果（1958-1961）**：尽管大跃进主要发生在1958-1961年，但其影响延续到整个1960年代。大跃进导致了严重的经济和社会危机，特别是在农村地区引发了大饥荒。这一事件严重削弱了国家的治理能力和民众对国家的信任，同时也暴露了公民社会的脆弱性。\n- **文化大革命（1966-1976）**：1966年，文化大革命的爆发标志着中国社会和政治的巨大动荡。这场运动不仅加强了国家对社会的控制，还严重削弱了公民社会的组织和自主性，导致了广泛的社会混乱和权力集中。",
    "1970-1979": "趋势：\n- **经济改革的初步探索**：自 1970 年代末开始，中国逐渐尝试进行经济改革，如乡镇企业的兴起和市场化改革的初步尝试。这些改革虽然在初期相对缓慢，但为后来的改革开放奠定了基础，逐步增强了社会在经济活动中的自主性和活力。\n- **人口增长与压力**：1970-1979 年期间，中国人口持续增长，达到顶峰。政府不得不推出计划生育政策，以应对人口压力。这一趋势在一定程度上增强了国家在人口管理和资源分配上的权力，但也增加了社会的不满和压力。\n\n事件：\n- **文化大革命的结束**：1976年，随着毛泽东的去世和“四人帮”的被捕，文化大革命结束。这一事件极大地削弱了国家在意识形态和社会控制方面的极端权力，为后续的政治和经济改革提供了可能。\n- **邓小平复出**：1977年，邓小平复出并逐渐掌握中央领导权，推动了一系列重要的政治和经济改革。这一事件加强了国家的领导力，为改革开放政策的实施奠定了基础，同时也为社会的经济活力和社会参与度的提升提供了空间。",
    "1980-1989": "趋势：\n- 经济改革与开放：1980年代初期，中国开始实施经济改革，包括农村家庭联产承包责任制、乡镇企业的兴起以及特区的设立。这些改革逐渐释放了私营部门的活力，促进了经济增长和市场化进程。这趋势总体上增强了社会的经济自主性，但同时也加强了国家对经济的调控能力。\n- 人口迁移与城镇化：随着经济改革的推进，大量农村劳动力开始向城市迁移，促进了城镇化的加速。这一趋势增加了社会的流动性，但也对城市管理和公共服务提出了新的挑战，既增强了社会的活力，也加强了国家在城市管理和社会秩序维护方面的职能。\n\n事件：\n- 1989年的政治风波：1989年6月4日的政治风波是中国政治史上的一个重要事件。这一事件导致了政治上的严控和社会言论的收紧，显著增强了国家的权力，同时削弱了公民社会的空间和表达自由。\n- 1984年《中华人民共和国经济合同法》的颁布：1984年颁布的《中华人民共和国经济合同法》是中国经济改革的重要法律基础之一，规范了市场经济中的合同行为，增强了法治的基础。这一事件在经济层面上增强了社会的自主性和规范性，同时也巩固了国家在经济法治方面的角色。",
    "1990-1999": "趋势：\n- **经济改革与开放的深化**：1990年代，中国继续推进经济改革和开放政策。1992年邓小平的南巡讲话重新激发了市场化的改革动力，推动了国企改革、引入外资和私营经济的发展。这一趋势增强了国家的经济控制力，同时也促进了公民社会的经济参与和自主性。\n- **教育与人口结构的变化**：1990年代，中国开始了大规模的教育改革，增加了高等教育的投入和扩招，提高了整体的人口素质。同时，独生子女政策的影响逐渐显现，人口结构开始发生变化，年轻劳动力减少。这些变化增强了社会的教育水平和人口素质，但也增加了社会养老压力。\n\n事件：\n- **1997年香港回归**：1997年7月1日，香港正式回归中国，实行“一国两制”制度。这一事件增强了国家的主权和领土完整，但在一定程度上也对香港的公民社会权力产生了影响，特别是关于言论自由和政治参与的权利。\n- **1999年澳门回归**：1999年12月20日，澳门正式回归中国，同样实行“一国两制”。这一事件进一步增强了国家的主权，但也对澳门的公民社会权力产生了类似的影响。",
    "2000-2009": "趋势：\n- **经济快速增长与市场化改革的深化**：中国在2000-2009年间经历了持续的经济增长，GDP平均增长率超过10%。这一时期，市场化改革进一步深化，国有企业的改革、非公有制经济的发展以及金融市场的开放，都显著增强了国家的经济实力。这一趋势总体上增强了国家的权力，但也促进了公民社会的发展，尤其是在企业家精神和民间组织的兴起方面。\n- **互联网和信息技术的快速发展**：互联网用户数量大幅增加，从2000年的2250万增长到2009年的3.84亿。这一趋势不仅加速了信息的传播，还增强了公民社会的组织能力和表达能力。同时，国家也加大了对互联网的监管力度，以维护社会稳定性。这一趋势在一定程度上增强了公民社会的权力，但国家的监控和监管也在加强。\n\n事件：\n- **2003年非典疫情（SARS）**：非典疫情的暴发暴露了公共卫 生系统的不足和信息透明度的缺乏。这一事件引发了公众对政府应对危机能力的质疑，同时也促进了政府在信息公开和公共卫生体系建设方面的改革。总体上，这一事件在短期内削弱了国家的信誉，但也促使国家在后续加强了社会管理和公共服务的改进。\n- **2008年北京奥运会**：北京奥运会的成功举办不仅展示了中国的国际形象和国家实力，还促进了基础设施建设和社会发展的加速。这一事件显著增强了国家的软实力和国际影响力，但在一定程度上也引发了对国家过度集权和社会控制的批评。总体上，这一事件增强了国家的权力，但也部分激发了公民社会的参与意识。",
    "2010-2019": "趋势：\n- **互联网监管的加强**：中国政府逐步加强对互联网的监管，包括社交媒体、新闻网站和搜索引擎的内容审查以及网络实名制的推行。这一趋势增强了国家的权力，但削弱了公民社会的自由表达和信息获取能力。\n- **经济结构调整**：中国政府推行供给侧结构性改革，旨在优化经济结构，减少过剩产能，促进创新和高质量发展。这一趋势增强了国家在经济规划和调控中的作用，但对民营企业和市场自由度产生了一定限制。\n\n事件：\n- **2013年中共十八届三中全会**：通过《关于全面深化改革若干重大问题的决定》，开启了新一轮全面深化改革，涉及经济、政治、文化、社会和生态五大领域。这一事件增强了国家的权力，推动了国家在各个领域的主导作用。\n- **2015年全国人大常委会通过《国家安全法》**：该法律加强了国家安全体系的建设，扩大了国家安全的范畴，包括政治安全、经济安全、社会安全、军事安全等。这一事件显著增强了国家的权力，对公民社会的活动产生了一定限制。"
  },
  "score_prompt": {
    "1880-1889": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n这是轨迹的第一个时期：1880-1889。请确立起点。使用上述评分标准，估计\n中国 在 1880-1889 期间公民社会与国家的绝对权力。由于没有前一个时期，\n请将两个变化值都记为 0.0。\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string，<= 约 10 个词：该时期最具决定性的特征)\n- reasoning (string，1-2 句话，说明这两个权力数值的理由)",
    "1890-1899": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1890-1899 时期评分，在既有轨迹的基础上进行。从 中国 在\n1880-1889 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1890-1899 的历史事件与趋势：\n趋势：\n- **经济变革与现代化努力**：19世纪末，清朝政府开始推行洋务运动，引进西方科技和工业技术，试图增强国家的经济和军事实力。这一趋势在1890-1899年间逐步深化，促进了早期工业化和铁路建设，增强了国家的现代化进程，但并未显著提升公民社会的力量。\n- **人口增长与社会压力**：1890-1899年间，中国人口持续增长，给社会经济带来了巨大压力。人口密集地区的资源短缺和就业困难加剧，导致社会不满情绪的累积。这一趋势削弱了社会的稳定性和国家的治理能力。\n\n事件：\n- **甲午战争（1894-1895）**：中国在与日本的甲午战争中战败，被迫签订《马关条约》，割让台湾和澎湖列岛，赔偿巨额赔款。这一事件严重削弱了国家的军事和外交实力，暴露了清政府的腐败和无能，引发了国内的广泛不满，促进了改革运动的兴起。\n- **戊戌变法（1898）**：1898年，光绪帝在康有为等维新派的推动下，发起了一系列旨在改革政治、经济、文化和教育的措施，史称戊戌变法。虽然变法最终因慈禧太后的政变而失败，但这一事件推动了社会的觉醒和改革意识的传播，增强了公民社会的力量。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1890-1899 末公民社会的绝对权力\n- state_power (float, 0-10)：1890-1899 末国家的绝对权力\n- society_change (float)：相对于 1880-1889 的 society_power 变化\n- state_change (float)：相对于 1880-1889 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1900-1909": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1900-1909 时期评分，在既有轨迹的基础上进行。从 中国 在\n1890-1899 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1900-1909 的历史事件与趋势：\n趋势：\n- **教育和思想启蒙的逐渐发展**：清末新政期间，政府开始重视教育改革，兴办新式学堂，派遣留学生出国学习，促进了思想启蒙和现代化意识的提升。这逐渐增强了公民社会的力量，但也为政府的现代化改革提供了人才支持。\n- **经济现代化的初步尝试**：清政府在这一时期推动了经济现代化，包括兴办铁路、矿业和轻工业等，以应对外国的经济渗透。这些措施在一定程度上增强了国家的经济实力，但也为民间资本的发展提供了土壤，促进了社会力量的增强。\n\n事件：\n- **义和团运动（1900年）**：义和团运动是一次反帝反封建的群众运动，虽然最终被镇压，但这场运动暴露了清政府的无力和外国列强的干预，削弱了国家的权威，同时也激发了民众的民族意识，增强了社会的反抗力量。\n- **清末新政（1901-1908年）**：清政府在庚子事变后推行了一系列改革措施，包括废除科举制度、设立新式学堂、编练新军等。这些改革在短期内加强了国家的权力，但同时也引发了一系列社会动荡，为后来的辛亥革命埋下了伏笔。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1900-1909 末公民社会的绝对权力\n- state_power (float, 0-10)：1900-1909 末国家的绝对权力\n- society_change (float)：相对于 1890-1899 的 society_power 变化\n- state_change (float)：相对于 1890-1899 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1910-1919": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1910-1919 时期评分，在既有轨迹的基础上进行。从 中国 在\n1900-1909 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1910-1919 的历史事件与趋势：\n趋势：\n- **军阀割据的逐渐形成**：随着清朝的衰落，地方军阀逐渐掌握更多权力，中央政府的控制力减弱。这削弱了国家权力，同时加强了地方势力，使得社会力量在某些地区有所上升，但整体上国家的统一性和权威性受到严重侵蚀。\n- **启蒙运动和新文化运动的兴起**：1910年代，西方思想和科学知识大量传入中国，促进了新文化运动的兴起。这一趋势增强了社会的批判意识和改革动力，对传统儒家文化和制度产生冲击，削弱了传统国家权力的合法性，提高了社会对变革的呼声。\n\n事件：\n- **辛亥革命（1911-1912）**：辛亥革命推翻了清王朝，建立了中华民国，这是中国历史上的一次重大政治变革。辛亥革命极大地削弱了旧的国家权力结构，为新的共和制度铺平了道路，但同时也导致了中央政府的弱化和地方军阀的崛起。\n- **袁世凯的称帝与失败（1915-1916）**：1915年，袁世凯试图恢复帝制，但遭到广泛反对，最终在1916年被迫取消帝制并去世。这一事件进一步削弱了中央政府的权威，加剧了军阀割据的局面，但同时也增强了社会对共和制度的认同。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n1900-1909: <4.0, 6.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1910-1919 末公民社会的绝对权力\n- state_power (float, 0-10)：1910-1919 末国家的绝对权力\n- society_change (float)：相对于 1900-1909 的 society_power 变化\n- state_change (float)：相对于 1900-1909 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1920-1929": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1920-1929 时期评分，在既有轨迹的基础上进行。从 中国 在\n1910-1919 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1920-1929 的历史事件与趋势：\n趋势：\n- **国家权力的逐步增强**：20世纪20年代，北洋政府虽然中央权威逐渐削弱，但各地军阀的崛起和割据现象使得地方权力逐渐加强。这一趋势在一定程度上增强了国家的军事和行政控制力，但同时也削弱了中央政府的权威。随着国民革命军的崛起和北伐战争的进行，中央政府的权力逐步得到恢复和加强。\n- **经济发展与社会变革**：20世纪20年代，中国经历了显著的经济发展，特别是城市工商业的快速增长。这一趋势推动了社会结构的变迁，城市中产阶级和工人阶级的力量逐渐壮大，对社会和政治变革提出了新的要求，增强了公民社会的力量。\n\n事件：\n- **五四运动（1919年5月4日）**：虽然发生于1919年，但其影响在20世纪20年代继续发酵。五四运动极大地激发了中国知识分子和学生的民族主义和民主意识，增强了社会对政治改革和国家现代化的诉求，推动了公民社会的发展。\n- **北伐战争（1926-1928年）**：国民革命军的北伐战争成功推翻了北洋军阀的统治，统一了中国大部分地区。这一事件显著增强了国家的中央权力，减少了地方军阀的割据，但对公民社会的影响较为复杂，一方面国民政府的集权倾向有所增强，另一方面社会对国家的期望和参与度也有所提高。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n1900-1909: <4.0, 6.0>\n1910-1919: <4.5, 4.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1920-1929 末公民社会的绝对权力\n- state_power (float, 0-10)：1920-1929 末国家的绝对权力\n- society_change (float)：相对于 1910-1919 的 society_power 变化\n- state_change (float)：相对于 1910-1919 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1930-1939": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1930-1939 时期评分，在既有轨迹的基础上进行。从 中国 在\n1920-1929 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1930-1939 的历史事件与趋势：\n趋势：\n- **经济现代化与工业化进程加速**：1930年代初，南京国民政府推动了一系列现代化和工业化政策，如实业建设、基础设施建设等。这些措施增强了国家在经济领域的控制力和资源调配能力，但也促进了部分社会群体（如新兴企业主和知识分子）的崛起，从而在某种程度上增强了公民社会的力量。\n- **教育与文化变革**：这一时期，随着新式学校的普及和现代教育体系的建立，公民素质和文化水平不断提高，人们的思想观念逐渐开放。这为公民社会的发展提供了土壤，同时也加强了国家对文化和思想的控制力。\n\n事件：\n- **九·一八事变（1931年）**：日本侵略东北，中国面临严重的外部威胁，增强了国家在军事和国防方面的权力。同时，这一事件激发了广泛的民族主义情绪，促进了民间的抗争和团结，增强了公民社会的力量。\n- **西安事变（1936年）**：蒋介石被扣押，中国共产党与国民党达成暂时的和解，形成了抗日民族统一战线。这一事件削弱了国民党的独裁统治，增强了公民社会和政治反对派在国家事务中的影响力。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n1900-1909: <4.0, 6.0>\n1910-1919: <4.5, 4.5>\n1920-1929: <5.3, 5.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1930-1939 末公民社会的绝对权力\n- state_power (float, 0-10)：1930-1939 末国家的绝对权力\n- society_change (float)：相对于 1920-1929 的 society_power 变化\n- state_change (float)：相对于 1920-1929 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1940-1949": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1940-1949 时期评分，在既有轨迹的基础上进行。从 中国 在\n1930-1939 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1940-1949 的历史事件与趋势：\n趋势：\n- **国民政府的中央集权化努力**：1940年代，国民政府为了应对内外威胁，加强了中央集权，强化了对地方的控制。这种趋势增强了国家权力，但同时也加剧了与地方势力的矛盾。\n- **经济发展与社会变迁**：尽管战争频繁，但这一时期中国经济依然有所发展，尤其是战时工业的发展。经济发展在一定程度上增强了社会的组织能力和抗风险能力，但也加剧了社会不平等，对国家的控制提出了新的挑战。\n\n事件：\n- **抗日战争的胜利（1945年）**：抗日战争的胜利标志着中国在国际舞台上的地位提升，增强了国家的威望和凝聚力。然而，胜利后国民政府与中共之间的矛盾日益尖锐，导致了内战的爆发，削弱了国家的统一与稳定。\n- **中国共产党在全国范围内的崛起（1946-1949年）**：中国共产党通过土地改革、群众动员和军事胜利，逐步扩大了其在全国的影响力，最终在1949年建立了中华人民共和国。这一事件显著削弱了国民政府的权力，同时也重组了国家与社会的关系，增强了新的国家权力和社会动员能力。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n1900-1909: <4.0, 6.0>\n1910-1919: <4.5, 4.5>\n1920-1929: <5.3, 5.0>\n1930-1939: <6.0, 6.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1940-1949 末公民社会的绝对权力\n- state_power (float, 0-10)：1940-1949 末国家的绝对权力\n- society_change (float)：相对于 1930-1939 的 society_power 变化\n- state_change (float)：相对于 1930-1939 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1950-1959": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1950-1959 时期评分，在既有轨迹的基础上进行。从 中国 在\n1940-1949 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1950-1959 的历史事件与趋势：\n趋势：\n- **计划经济体制的建立与强化**：1950年代，中国逐步建立了高度集中的计划经济体制，将经济活动和资源配置的决策权集中到国家手中。这一趋势显著增强了国家的权力，削弱了市场和社会的自主性。\n- **农村集体化运动的推进**：通过农业合作化运动，中国农村的土地和生产资料逐步被集中到集体所有制下。这一趋势加强了国家对农村社会的控制，削弱了农民个体的经济自主性和社会地位。\n\n事件：\n- **土地改革运动（1950-1952）**：通过废除封建土地所有制，将地主的土地重新分配给农民，这一事件在短期内增强了社会的平等性，但长期来看，农村土地的再分配为后来的集体化运动奠定了基础，加强了国家对农村的控制。\n- **抗美援朝战争（1950-1953）**：这场战争显著增强了国家的军事和政治动员能力，加强了中央政府的权威。同时，战争期间的动员和宣传也强化了民众的国家认同，但对社会的日常生活和经济活动产生了一定的负面影响。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n1900-1909: <4.0, 6.0>\n1910-1919: <4.5, 4.5>\n1920-1929: <5.3, 5.0>\n1930-1939: <6.0, 6.5>\n1940-1949: <5.5, 6.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1950-1959 末公民社会的绝对权力\n- state_power (float, 0-10)：1950-1959 末国家的绝对权力\n- society_change (float)：相对于 1940-1949 的 society_power 变化\n- state_change (float)：相对于 1940-1949 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1960-1969": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1960-1969 时期评分，在既有轨迹的基础上进行。从 中国 在\n1950-1959 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1960-1969 的历史事件与趋势：\n趋势：\n- **计划经济体制的强化**：1960年代中国继续推行高度集中的计划经济，强化了国家对生产和分配的控制。这种制度安排增强了国家权力，但同时也限制了公民社会的自主性和经济活力。\n- **人口增长与农业集体化**：1960年代，中国人口继续快速增长，同时国家推行农业集体化政策。这一趋势加强了国家对农村社会的控制，但农民的自主性和生活水平受到很大限制。\n\n事件：\n- **大跃进及其后果（1958-1961）**：尽管大跃进主要发生在1958-1961年，但其影响延续到整个1960年代。大跃进导致了严重的经济和社会危机，特别是在农村地区引发了大饥荒。这一事件严重削弱了国家的治理能力和民众对国家的信任，同时也暴露了公民社会的脆弱性。\n- **文化大革命（1966-1976）**：1966年，文化大革命的爆发标志着中国社会和政治的巨大动荡。这场运动不仅加强了国家对社会的控制，还严重削弱了公民社会的组织和自主性，导致了广泛的社会混乱和权力集中。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n1900-1909: <4.0, 6.0>\n1910-1919: <4.5, 4.5>\n1920-1929: <5.3, 5.0>\n1930-1939: <6.0, 6.5>\n1940-1949: <5.5, 6.0>\n1950-1959: <4.5, 8.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1960-1969 末公民社会的绝对权力\n- state_power (float, 0-10)：1960-1969 末国家的绝对权力\n- society_change (float)：相对于 1950-1959 的 society_power 变化\n- state_change (float)：相对于 1950-1959 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1970-1979": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1970-1979 时期评分，在既有轨迹的基础上进行。从 中国 在\n1960-1969 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1970-1979 的历史事件与趋势：\n趋势：\n- **经济改革的初步探索**：自 1970 年代末开始，中国逐渐尝试进行经济改革，如乡镇企业的兴起和市场化改革的初步尝试。这些改革虽然在初期相对缓慢，但为后来的改革开放奠定了基础，逐步增强了社会在经济活动中的自主性和活力。\n- **人口增长与压力**：1970-1979 年期间，中国人口持续增长，达到顶峰。政府不得不推出计划生育政策，以应对人口压力。这一趋势在一定程度上增强了国家在人口管理和资源分配上的权力，但也增加了社会的不满和压力。\n\n事件：\n- **文化大革命的结束**：1976年，随着毛泽东的去世和“四人帮”的被捕，文化大革命结束。这一事件极大地削弱了国家在意识形态和社会控制方面的极端权力，为后续的政治和经济改革提供了可能。\n- **邓小平复出**：1977年，邓小平复出并逐渐掌握中央领导权，推动了一系列重要的政治和经济改革。这一事件加强了国家的领导力，为改革开放政策的实施奠定了基础，同时也为社会的经济活力和社会参与度的提升提供了空间。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n1900-1909: <4.0, 6.0>\n1910-1919: <4.5, 4.5>\n1920-1929: <5.3, 5.0>\n1930-1939: <6.0, 6.5>\n1940-1949: <5.5, 6.0>\n1950-1959: <4.5, 8.5>\n1960-1969: <3.0, 9.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1970-1979 末公民社会的绝对权力\n- state_power (float, 0-10)：1970-1979 末国家的绝对权力\n- society_change (float)：相对于 1960-1969 的 society_power 变化\n- state_change (float)：相对于 1960-1969 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1980-1989": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1980-1989 时期评分，在既有轨迹的基础上进行。从 中国 在\n1970-1979 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1980-1989 的历史事件与趋势：\n趋势：\n- 经济改革与开放：1980年代初期，中国开始实施经济改革，包括农村家庭联产承包责任制、乡镇企业的兴起以及特区的设立。这些改革逐渐释放了私营部门的活力，促进了经济增长和市场化进程。这趋势总体上增强了社会的经济自主性，但同时也加强了国家对经济的调控能力。\n- 人口迁移与城镇化：随着经济改革的推进，大量农村劳动力开始向城市迁移，促进了城镇化的加速。这一趋势增加了社会的流动性，但也对城市管理和公共服务提出了新的挑战，既增强了社会的活力，也加强了国家在城市管理和社会秩序维护方面的职能。\n\n事件：\n- 1989年的政治风波：1989年6月4日的政治风波是中国政治史上的一个重要事件。这一事件导致了政治上的严控和社会言论的收紧，显著增强了国家的权力，同时削弱了公民社会的空间和表达自由。\n- 1984年《中华人民共和国经济合同法》的颁布：1984年颁布的《中华人民共和国经济合同法》是中国经济改革的重要法律基础之一，规范了市场经济中的合同行为，增强了法治的基础。这一事件在经济层面上增强了社会的自主性和规范性，同时也巩固了国家在经济法治方面的角色。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n1900-1909: <4.0, 6.0>\n1910-1919: <4.5, 4.5>\n1920-1929: <5.3, 5.0>\n1930-1939: <6.0, 6.5>\n1940-1949: <5.5, 6.0>\n1950-1959: <4.5, 8.5>\n1960-1969: <3.0, 9.0>\n1970-1979: <3.5, 8.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1980-1989 末公民社会的绝对权力\n- state_power (float, 0-10)：1980-1989 末国家的绝对权力\n- society_change (float)：相对于 1970-1979 的 society_power 变化\n- state_change (float)：相对于 1970-1979 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "1990-1999": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 1990-1999 时期评分，在既有轨迹的基础上进行。从 中国 在\n1980-1989 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n1990-1999 的历史事件与趋势：\n趋势：\n- **经济改革与开放的深化**：1990年代，中国继续推进经济改革和开放政策。1992年邓小平的南巡讲话重新激发了市场化的改革动力，推动了国企改革、引入外资和私营经济的发展。这一趋势增强了国家的经济控制力，同时也促进了公民社会的经济参与和自主性。\n- **教育与人口结构的变化**：1990年代，中国开始了大规模的教育改革，增加了高等教育的投入和扩招，提高了整体的人口素质。同时，独生子女政策的影响逐渐显现，人口结构开始发生变化，年轻劳动力减少。这些变化增强了社会的教育水平和人口素质，但也增加了社会养老压力。\n\n事件：\n- **1997年香港回归**：1997年7月1日，香港正式回归中国，实行“一国两制”制度。这一事件增强了国家的主权和领土完整，但在一定程度上也对香港的公民社会权力产生了影响，特别是关于言论自由和政治参与的权利。\n- **1999年澳门回归**：1999年12月20日，澳门正式回归中国，同样实行“一国两制”。这一事件进一步增强了国家的主权，但也对澳门的公民社会权力产生了类似的影响。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n1900-1909: <4.0, 6.0>\n1910-1919: <4.5, 4.5>\n1920-1929: <5.3, 5.0>\n1930-1939: <6.0, 6.5>\n1940-1949: <5.5, 6.0>\n1950-1959: <4.5, 8.5>\n1960-1969: <3.0, 9.0>\n1970-1979: <3.5, 8.5>\n1980-1989: <4.0, 9.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：1990-1999 末公民社会的绝对权力\n- state_power (float, 0-10)：1990-1999 末国家的绝对权力\n- society_change (float)：相对于 1980-1989 的 society_power 变化\n- state_change (float)：相对于 1980-1989 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "2000-2009": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 2000-2009 时期评分，在既有轨迹的基础上进行。从 中国 在\n1990-1999 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n2000-2009 的历史事件与趋势：\n趋势：\n- **经济快速增长与市场化改革的深化**：中国在2000-2009年间经历了持续的经济增长，GDP平均增长率超过10%。这一时期，市场化改革进一步深化，国有企业的改革、非公有制经济的发展以及金融市场的开放，都显著增强了国家的经济实力。这一趋势总体上增强了国家的权力，但也促进了公民社会的发展，尤其是在企业家精神和民间组织的兴起方面。\n- **互联网和信息技术的快速发展**：互联网用户数量大幅增加，从2000年的2250万增长到2009年的3.84亿。这一趋势不仅加速了信息的传播，还增强了公民社会的组织能力和表达能力。同时，国家也加大了对互联网的监管力度，以维护社会稳定性。这一趋势在一定程度上增强了公民社会的权力，但国家的监控和监管也在加强。\n\n事件：\n- **2003年非典疫情（SARS）**：非典疫情的暴发暴露了公共卫 生系统的不足和信息透明度的缺乏。这一事件引发了公众对政府应对危机能力的质疑，同时也促进了政府在信息公开和公共卫生体系建设方面的改革。总体上，这一事件在短期内削弱了国家的信誉，但也促使国家在后续加强了社会管理和公共服务的改进。\n- **2008年北京奥运会**：北京奥运会的成功举办不仅展示了中国的国际形象和国家实力，还促进了基础设施建设和社会发展的加速。这一事件显著增强了国家的软实力和国际影响力，但在一定程度上也引发了对国家过度集权和社会控制的批评。总体上，这一事件增强了国家的权力，但也部分激发了公民社会的参与意识。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n1900-1909: <4.0, 6.0>\n1910-1919: <4.5, 4.5>\n1920-1929: <5.3, 5.0>\n1930-1939: <6.0, 6.5>\n1940-1949: <5.5, 6.0>\n1950-1959: <4.5, 8.5>\n1960-1969: <3.0, 9.0>\n1970-1979: <3.5, 8.5>\n1980-1989: <4.0, 9.0>\n1990-1999: <4.5, 9.5>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：2000-2009 末公民社会的绝对权力\n- state_power (float, 0-10)：2000-2009 末国家的绝对权力\n- society_change (float)：相对于 1990-1999 的 society_power 变化\n- state_change (float)：相对于 1990-1999 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)",
    "2010-2019": "你正在把 中国 这个国家置于阿西莫格鲁与罗宾逊《狭窄的走廊》的二维空间中：\nx 轴是公民社会的权力，y 轴是国家的权力。我们正在描绘从 1880 到\n2020 的轨迹。\n\n请使用以下固定的 0-10 评分标准，使各时期、各国之间的数值可以相互比较。\n\n国家权力 —— 国家贯彻其意志、治理领土、征收赋税并投射权威的能力：\n  0-2  崩溃／不存在：没有有效的中央权威。\n  3-4  弱：触及范围有限，控制权受争夺，依赖地方势力。\n  5-6  中等：官僚机构与军队运作正常，影响力真实但有限。\n  7-8  强：行政管理无处不在，具备有效的强制与财政汲取能力。\n  9-10 压倒性：几乎完全渗透社会；几乎没有它无法强制执行的事。\n\n社会权力 —— 公民社会组织、动员、问责国家并抵抗支配的能力（规范、社团、\n新闻、抗议、独立机构）：\n  0-2  原子化：没有自主组织；集体行动几乎不可能。\n  3-4  弱：零星且易被压制的动员。\n  5-6  中等：存在真实的社团生活与阶段性的有效动员。\n  7-8  强：密集的公民机构经常性地约束国家。\n  9-10 主导：社会广泛地塑造并制衡国家行为。\n\n保持客观的指引：\n- 就每个时期本身进行判断；不要假定该国趋向自由、专制或空间中的某个特定角落。\n- 在确定数值之前，权衡支持与反对某一变化的证据。\n- 避免以今度古：按该时期的标准与信息评分，而非按后来的结局评分。\n- 这两个维度相互独立：强国家可以与强社会或弱社会并存。请分别评分。\n\n请为 2010-2019 时期评分，在既有轨迹的基础上进行。从 中国 在\n2000-2009 末的位置出发，然后应用下述事件与趋势所带来的变化。请同时\n给出每个维度的变化量与由此得到的绝对数值（以评分标准为锚，而不仅仅相对于前一个\n点）。若某时期几乎没有真实变化，其变化量应接近 0.0。\n\n2010-2019 的历史事件与趋势：\n趋势：\n- **互联网监管的加强**：中国政府逐步加强对互联网的监管，包括社交媒体、新闻网站和搜索引擎的内容审查以及网络实名制的推行。这一趋势增强了国家的权力，但削弱了公民社会的自由表达和信息获取能力。\n- **经济结构调整**：中国政府推行供给侧结构性改革，旨在优化经济结构，减少过剩产能，促进创新和高质量发展。这一趋势增强了国家在经济规划和调控中的作用，但对民营企业和市场自由度产生了一定限制。\n\n事件：\n- **2013年中共十八届三中全会**：通过《关于全面深化改革若干重大问题的决定》，开启了新一轮全面深化改革，涉及经济、政治、文化、社会和生态五大领域。这一事件增强了国家的权力，推动了国家在各个领域的主导作用。\n- **2015年全国人大常委会通过《国家安全法》**：该法律加强了国家安全体系的建设，扩大了国家安全的范畴，包括政治安全、经济安全、社会安全、军事安全等。这一事件显著增强了国家的权力，对公民社会的活动产生了一定限制。\n\n迄今为止的轨迹（时期：<society_power, state_power>）：\n1880-1889: <3.0, 5.0>\n1890-1899: <3.5, 5.5>\n1900-1909: <4.0, 6.0>\n1910-1919: <4.5, 4.5>\n1920-1929: <5.3, 5.0>\n1930-1939: <6.0, 6.5>\n1940-1949: <5.5, 6.0>\n1950-1959: <4.5, 8.5>\n1960-1969: <3.0, 9.0>\n1970-1979: <3.5, 8.5>\n1980-1989: <4.0, 9.0>\n1990-1999: <4.5, 9.5>\n2000-2009: <5.0, 10.0>\n\n请返回一个 JSON 对象，且恰好包含以下字段：\n- society_power (float, 0-10)：2010-2019 末公民社会的绝对权力\n- state_power (float, 0-10)：2010-2019 末国家的绝对权力\n- society_change (float)：相对于 2000-2009 的 society_power 变化\n- state_change (float)：相对于 2000-2009 的 state_power 变化\n- key_event (string，<= 约 10 个词：驱动此次变化的决定性事件／趋势)\n- reasoning (string，1-2 句话，说明数值的理由)"
  },
  "score_response": {
    "1880-1889": "{\n  \"society_power\": 3.0,\n  \"state_power\": 5.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"清朝晚期，内外交困\",\n  \"reasoning\": \"社会动员有限，主要依赖地方精英；国家权力中等，官僚体系和军队勉强维持。\"\n}",
    "1890-1899": "{\n  \"society_power\": 3.5,\n  \"state_power\": 5.5,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"甲午战争与戊戌变法\",\n  \"reasoning\": \"甲午战争暴露了国家的弱化，但戊戌变法增强了公民社会的觉醒。\"\n}",
    "1900-1909": "{\n  \"society_power\": 4.0,\n  \"state_power\": 6.0,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"义和团运动、清末新政\",\n  \"reasoning\": \"义和团运动增强了社会反抗力量，清末新政短期内加强了国家权力。\"\n}",
    "1910-1919": "{\n  \"society_power\": 4.5,\n  \"state_power\": 4.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"辛亥革命，军阀割据\",\n  \"reasoning\": \"辛亥革命削弱了国家权力，军阀割据导致中央权威进一步下降，但社会动员有所增强。\"\n}",
    "1920-1929": "{\n  \"society_power\": 5.3,\n  \"state_power\": 5.0,\n  \"society_change\": 0.8,\n  \"state_change\": 0.5,\n  \"key_event\": \"五四运动、北伐战争\",\n  \"reasoning\": \"五四运动增强了公民社会的力量，北伐战争提高了中央政府的权威。\"\n}",
    "1930-1939": "{\n  \"society_power\": 6.0,\n  \"state_power\": 6.5,\n  \"society_change\": 0.7,\n  \"state_change\": 1.5,\n  \"key_event\": \"九·一八事变，西安事变\",\n  \"reasoning\": \"九·一八事变增强了国家军事权力，西安事变促进了公民社会的动员与团结。\"\n}",
    "1940-1949": "{\n  \"society_power\": 5.5,\n  \"state_power\": 6.0,\n  \"society_change\": -1.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"抗日战争胜利，内战爆发\",\n  \"reasoning\": \"抗日战争胜利增强了国家威望，但内战爆发削弱了国民政府的统一与稳定性，社会动员能力下降。\"\n}",
    "1950-1959": "{\n  \"society_power\": 4.5,\n  \"state_power\": 8.5,\n  \"society_change\": -1.0,\n  \"state_change\": 2.5,\n  \"key_event\": \"计划经济体制建立与农村集体化运动\",\n  \"reasoning\": \"计划经济和农村集体化增强了国家控制，但社会自主性减弱。\"\n}",
    "1960-1969": "{\n  \"society_power\": 3.0,\n  \"state_power\": 9.0,\n  \"society_change\": -1.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"文化大革命加剧社会动荡\",\n  \"reasoning\": \"文化大革命严重削弱了公民社会的组织和自主性，同时国家权力进一步集中。\"\n}",
    "1970-1979": "{\n  \"society_power\": 3.5,\n  \"state_power\": 8.5,\n  \"society_change\": 0.5,\n  \"state_change\": -1.0,\n  \"key_event\": \"文化大革命结束, 邓小平复出\",\n  \"reasoning\": \"文化大革命结束减少了社会的极端压制，邓小平复出推动了初步改革，增强了社会活力。国家控制有所减弱，但仍保持强权。\"\n}",
    "1980-1989": "{\n  \"society_power\": 4.0,\n  \"state_power\": 9.0,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"经济改革与1989年政治风波\",\n  \"reasoning\": \"经济改革增强了社会的经济自主性，但1989年政治风波加强了国家的控制。\"\n}",
    "1990-1999": "{\n  \"society_power\": 4.5,\n  \"state_power\": 9.5,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"经济改革深化，香港与澳门回归\",\n  \"reasoning\": \"经济改革增强了社会的经济参与，而香港与澳门回归进一步巩固了国家的主权和控制力。\"\n}",
    "2000-2009": "{\n  \"society_power\": 5.0,\n  \"state_power\": 10.0,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"经济市场化与互联网发展\",\n  \"reasoning\": \"经济市场化和互联网发展增强了公民社会的组织能力，但国家权力也因经济实力和监管加强而增强。\"\n}",
    "2010-2019": "{\n  \"society_power\": 4.5,\n  \"state_power\": 10.0,\n  \"society_change\": -1.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"互联网监管加强，全面深化改革\",\n  \"reasoning\": \"互联网监管的加强和全面深化改革显著提升了国家权力，而公民社会的自由表达和组织能力受到限制。\"\n}"
  }
}

==> experiments/results_lang/france__anthropic-claude-opus-4-8__fr.json <==
{
  "country": "France",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 6.5,
    "1799-1808": 3.5,
    "1809-1818": 4.5,
    "1819-1828": 4.5,
    "1829-1838": 5.0,
    "1839-1848": 6.0,
    "1849-1858": 3.0,
    "1859-1868": 5.0,
    "1869-1878": 6.5,
    "1879-1888": 7.5,
    "1889-1898": 8.0,
    "1899-1908": 8.0,
    "1909-1918": 6.5,
    "1919-1928": 7.0,
    "1929-1938": 7.5,
    "1939-1948": 6.5,
    "1949-1958": 7.0,
    "1959-1968": 7.5,
    "1969-1978": 8.0,
    "1979-1988": 8.5,
    "1989-1998": 8.5,
    "1999-2008": 8.5,
    "2009-2018": 8.0,
    "2019-2028": 7.5
  },
  "state_power": {
    "1789-1798": 5.0,
    "1799-1808": 8.0,
    "1809-1818": 6.0,
    "1819-1828": 6.5,
    "1829-1838": 6.5,
    "1839-1848": 4.5,
    "1849-1858": 7.5,
    "1859-1868": 6.5,
    "1869-1878": 6.5,
    "1879-1888": 7.0,
    "1889-1898": 7.5,
    "1899-1908": 8.0,
    "1909-1918": 9.0,
    "1919-1928": 7.5,
    "1929-1938": 6.0,
    "1939-1948": 7.0,
    "1949-1958": 6.0,
    "1959-1968": 7.5,
    "1969-1978": 7.5,
    "1979-1988": 7.5,
    "1989-1998": 7.0,
    "1999-2008": 7.0,
    "2009-2018": 7.5,
    "2019-2028": 7.0
  },
  "key_event": {
    "1789-1798": "Révolution française : effondrement de l'Ancien Régime",
    "1799-1808": "Brumaire et Empire : Léviathan despotique napoléonien",
    "1809-1818": "Chute de l'Empire, Restauration et Charte de 1814",
    "1819-1828": "Tournant réactionnaire ultra après l'assassinat du duc de Berry",
    "1829-1838": "Révolution de Juillet 1830, puis répression des canuts et lois de Septembre",
    "1839-1848": "Révolution de février 1848 et suffrage universel masculin",
    "1849-1858": "Coup d'État de 1851 et Second Empire autoritaire",
    "1859-1868": "Tournant libéral : droit de grève (1864), lois presse/réunions (1868)",
    "1869-1878": "Fondation de la IIIe République et victoire républicaine de 1877",
    "1879-1888": "Lois républicaines : presse, réunion, syndicats, école Ferry",
    "1889-1898": "Affaire Dreyfus et essor de la presse/société civile",
    "1899-1908": "Séparation Églises-État (1905) et essor syndical (CGT, Charte d'Amiens)",
    "1909-1918": "Guerre totale et Union sacrée gonflent l'État",
    "1919-1928": "Crise du franc puis stabilisation Poincaré (1926-1928)",
    "1929-1938": "Front populaire, grèves de 1936 et instabilité ministérielle chronique",
    "1939-1948": "Défaite, Vichy, puis Libération et État dirigiste reconstruit",
    "1949-1958": "IVe République paralysée, guerres coloniales, crise de 1958",
    "1959-1968": "Consolidation de la Ve République et Mai 68",
    "1969-1978": "Réformes sociétales giscardiennes et contre-pouvoirs post-68",
    "1979-1988": "Alternance de 1981, médias libres, mobilisations victorieuses (Savary, Devaquet)",
    "1989-1998": "Grèves de 1995 et contrainte européenne (Maastricht)",
    "1999-2008": "CPE retiré, « non » de 2005 ; exécutif renforcé mais contraint",
    "2009-2018": "État sécuritaire renforcé (attentats, état d'urgence) face au déclin syndical/partisan",
    "2019-2028": "Gilets jaunes, Covid, puis instabilité parlementaire post-2024"
  },
  "reasoning": {
    "1789-1798": "La société est exceptionnellement mobilisée (clubs, sans-culottes, presse, sections, assemblées) et façonne activement les événements, d'où un pouvoir élevé ; l'État en revanche est instable et fragmenté par les révolutions successives, contesté et souvent débordé, malgré des poussées de centralisation jacobine, ce qui donne une capacité étatique seulement modérée et fluctuante.",
    "1799-1808": "La centralisation préfectorale, l'État fiscal, le Code civil, la conscription et la censure font exploser la capacité étatique (8), tandis que la démobilisation révolutionnaire, la répression et le contrôle de l'opinion réduisent fortement la société civile à un statut de notables/administrés (3.5).",
    "1809-1818": "L'effondrement militaire (Russie, Leipzig, Waterloo) et l'occupation étrangère font chuter le pouvoir étatique écrasant de l'Empire, mais l'appareil administratif napoléonien survit et la souveraineté est restaurée en 1818, laissant un État encore modéré-fort ; la Charte, le retour du parlementarisme et de la presse renforcent une société civile jusque-là étouffée, malgré la Terreur blanche.",
    "1819-1828": "Le glissement despotique post-1820 (double vote, censure, loi du milliard, avènement de Charles X) renforce un État peu contraint, mais la persistance du cadre censitaire de la Charte, l'essor de la presse et le rebond libéral de 1827 maintiennent une société civile organisée au même niveau qu'en 1818, d'où un léger gain net de l'État et une société stable.",
    "1829-1838": "Les Trois Glorieuses et l'élargissement du suffrage censitaire, l'essor de la presse et de la bourgeoisie industrielle renforcent modérément la société (+0.5), mais la répression des insurrections (canuts, juin 1832), la loi de 1834 sur les associations et les lois de Septembre 1835 bornent cet acquis. L'État reste fort et centralisé, sa consolidation répressive compensant son cadre désormais constitutionnel, d'où une stabilité nette à 6.5.",
    "1839-1848": "L'immobilisme de Guizot renforce brièvement un État oligarchique, mais la crise de 1846-47, les scandales et la campagne des banquets débouchent sur l'effondrement de la Monarchie de Juillet en février 1848 ; la société, portée par les idées socialistes/républicaines et le suffrage universel masculin, gagne fortement en pouvoir tandis que l'État s'effondre puis se recompose sur des bases fragiles.",
    "1849-1858": "Le coup d'État de 1851, la restriction du suffrage, la censure et la répression écrasent la société civile, tandis que la recentralisation préfectorale, l'économie dirigée et les succès extérieurs renforcent fortement un État despotique, faisant sortir la France du couloir.",
    "1859-1868": "Les concessions institutionnelles du Second Empire libéral (droit d'adresse 1860, droit de grève 1864, libertés de presse et de réunion 1868), la montée du mouvement ouvrier et de l'opposition électorale renforcent nettement une société encore encadrée « par le haut » ; l'État, prestigieux après l'Italie mais usé par le Mexique et fragilisé après Sadowa, recule modérément tout en conservant une administration solide.",
    "1869-1878": "Malgré la défaite de 1870, l'écrasement de la Commune et le choc de Sedan, l'appareil administratif centralisé (préfets, fiscalité, armée reconstituée) est resté robuste, laissant le pouvoir de l'État stable ; la société progresse nettement grâce aux lois constitutionnelles de 1875, à l'essor de la presse et au triomphe parlementaire lors de la crise du 16 mai 1877, qui verrouille un régime représentatif et fait entrer la France dans le corridor.",
    "1879-1888": "La consolidation de la République parlementaire et le train de lois libérales (presse 1881, syndicats 1884, municipalités) densifient fortement la société civile, tandis que l'école Ferry et l'expansion coloniale renforcent l'État ; le boulangisme naissant tempère la hausse mais ne l'inverse pas encore.",
    "1889-1898": "La consolidation de la IIIe République, l'école, l'industrie, l'alliance russe et la répression anarchiste renforcent la capacité étatique, tandis que la presse de masse, les syndicats et surtout la mobilisation intellectuelle autour de l'affaire Dreyfus densifient nettement une société civile contraignante ; les deux progressent modérément, maintenant la France dans le couloir.",
    "1899-1908": "L'État se renforce nettement par la laïcisation, la loi de 1905 et la coercition de Clemenceau (grèves réprimées), atteignant un niveau fort et pénétrant. La société reste également forte et mobilisée (Dreyfusards victorieux, syndicalisme autonome, presse de masse), maintenant un équilibre tendu dans le corridor sans qu'un axe ne domine l'autre.",
    "1909-1918": "L'économie de guerre, la censure, les réquisitions et l'impôt sur le revenu de 1914 portent l'État à un niveau quasi écrasant, tandis que l'Union sacrée, l'assassinat de Jaurès et la répression de Clemenceau affaiblissent l'autonomie de la société ; celle-ci reste toutefois capable de se remobiliser (grèves de 1917) et les institutions parlementaires persistent.",
    "1919-1928": "La démobilisation d'après-guerre et l'instabilité monétaire/ministérielle de 1924-1926 font retomber l'État de son sommet de guerre (9.0), malgré la reconsolidation Poincaré qui le maintient fort (7.5) ; la société civile se ré-active (Cartel des gauches, syndicalisme, presse) mais reste divisée par les scissions de Tours et de la CGT, d'où une hausse modérée à 7.0.",
    "1929-1938": "La société se mobilise puissamment (Front populaire, CGT, grandes grèves, accords Matignon) mais reste profondément polarisée entre gauche et ligues, d'où une hausse modérée; l'État est affaibli par l'instabilité ministérielle, la déflation prolongée, les scandales et l'échec à imposer une politique cohérente, malgré une reprise autoritaire partielle en 1938.",
    "1939-1948": "La décennie combine un effondrement/hypertrophie autoritaire (Vichy, occupation) et une atomisation sociale (pénurie, répression), mais s'achève sur un État reconstruit et fortement interventionniste (Plan Monnet, nationalisations, Sécu) face à une société revigorée par la Résistance, les partis de masse, les syndicats et le suffrage féminin ; le solde net est un léger renforcement de l'État et un léger recul net de la société, encore marquée par les épreuves de guerre.",
    "1949-1958": "L'État conserve une capacité technocratique (Plan Monnet, planification) mais reste institutionnellement enchaîné par l'instabilité ministérielle et perd le contrôle des guerres coloniales, culminant dans l'effondrement de l'autorité civile en mai 1958. La société, densifiée par les Trente Glorieuses, l'urbanisation et une vie associative-syndicale vigoureuse, se renforce légèrement malgré sa polarisation autour du PCF-CGT.",
    "1959-1968": "La Ve République présidentialisée, la technocratie et la fin de la guerre d'Algérie renforcent nettement l'État (exécutif puissant, autorité affirmée sur l'armée), tandis que la croissance des Trente Glorieuses, la jeunesse scolarisée et Mai 68 étoffent une société civile qui négocie (Grenelle) et se réorganise politiquement, illustrant l'effet Reine Rouge dans le couloir.",
    "1969-1978": "Les réformes libérales (majorité à 18 ans, loi Veil, divorce, libéralisation de l'ORTF), la diversification des syndicats et mouvements sociaux, et la massification éducative renforcent nettement la société ; l'État jacobin reste puissant mais voit sa légitimité gestionnaire érodée par la stagflation, ce qui compense sa continuité institutionnelle et laisse son pouvoir stable.",
    "1979-1988": "La société se renforce nettement : première alternance démocratique, libéralisation médiatique, retraits gouvernementaux face aux manifestations et décentralisation dispersant le pouvoir. L'État reste puissant (nationalisations, technocratie de la rigueur) mais est contraint par la cohabitation et la décentralisation, laissant sa puissance globalement stable.",
    "1989-1998": "La société reste très active (grèves de 1995 bloquant la réforme Juppé, judiciarisation, référendum délibératif, cohabitations sanctionnant l'exécutif), maintenant son niveau élevé ; l'État recule légèrement du fait des transferts de souveraineté vers l'UE et de la contrainte budgétaire des critères de convergence, malgré une réaffirmation régalienne partielle.",
    "1999-2008": "La société démontre une capacité de blocage spectaculaire (rejet du TCE 2005, retrait du CPE 2006, sursaut civique de 2002), ce qui maintient un pouvoir sociétal élevé et dense malgré les fractures des banlieues ; l'État se renforce institutionnellement (quinquennat, réforme de 2008, réponse à la crise financière) mais cède de la souveraineté à l'UE et subit des reculs, si bien que les deux axes restent globalement stables.",
    "2009-2018": "Les attentats et l'état d'urgence institutionnalisé (loi SILT) plus les réformes imposées contre les corps intermédiaires renforcent l'État, tandis que l'érosion des syndicats et partis affaiblit les canaux organisés de la société, malgré des mobilisations horizontales nouvelles (Nuit debout, Gilets jaunes) qui restent diffuses et amortissent la baisse.",
    "2019-2028": "La société reste densément organisée et capable de mobilisation (Gilets jaunes, retraites) mais l'érosion des corps intermédiaires et la défiance la fragmentent légèrement ; l'État conserve une forte capacité administrative et coercitive (Covid), tout en voyant sa gouvernabilité et sa légitimité affaiblies par la présidentialisation contestée, la dissolution de 2024 et l'instabilité gouvernementale."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1799-1808 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1799-1808. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1809-1818": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1809-1818 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1809-1818. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1819-1828": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1819-1828 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1819-1828. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1829-1838": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1829-1838 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1829-1838. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1839-1848": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1839-1848 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1839-1848. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1849-1858": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1849-1858 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1849-1858. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1859-1868": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1859-1868 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1859-1868. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1869-1878": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1869-1878 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1869-1878. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1879-1888": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1879-1888 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1879-1888. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1889-1898": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1889-1898 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1889-1898. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1899-1908": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1899-1908 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1899-1908. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1909-1918": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1909-1918 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1909-1918. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1919-1928": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1919-1928 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1919-1928. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1929-1938": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1929-1938 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1929-1938. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1939-1948": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1939-1948 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1939-1948. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1949-1958": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1949-1958 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1949-1958. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1959-1968": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1959-1968 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1959-1968. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1969-1978": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1969-1978 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1969-1978. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1979-1988": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1979-1988 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1979-1988. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1989-1998": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1989-1998 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1989-1998. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1999-2008": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1999-2008 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1999-2008. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "2009-2018": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n2009-2018 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 2009-2018. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "2019-2028": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n2019-2028 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 2019-2028. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "# La France 1799-1808 à travers *The Narrow Corridor*\n\nDans le cadre d'Acemoğlu et Robinson, cette période illustre principalement le renforcement du **Léviathan despotique** : un État qui gagne massivement en capacité tandis que la société civile perd ses moyens de le contraindre.\n\n## Tendances (lentes, institutionnelles/économiques/démographiques)\n\n- **Centralisation administrative croissante** (préfets à partir de 1800) : maillage territorial par des agents nommés depuis Paris → **renforce fortement l'État**, affaiblit les contre-pouvoirs locaux.\n\n- **Construction d'un État fiscal moderne** (régie des contributions directes, cadastre lancé, Banque de France 1800) : capacité extractive et financière accrue → **renforce l'État**.\n\n- **Codification juridique** (travaux menant au Code civil de 1804) : uniformisation du droit, sécurité de la propriété, mais aussi subordination juridique (autorité maritale, restriction du divorce) → **renforce l'État**, effet **ambigu pour la société** (garanties de propriété mais recul des libertés individuelles/féminines).\n\n- **Militarisation et conscription permanente** : la mobilisation continue nourrit l'appareil d'État et draine les ressources de la société → **renforce l'État, affaiblit la société**.\n\n- **Encadrement croissant de l'opinion** : réduction progressive du nombre de journaux, censure, surveillance policière (Fouché) → **affaiblit la société civile**.\n\n- **Réconciliation avec l'Église** (dynamique du Concordat) : neutralisation d'une source d'autonomie sociale en la plaçant sous tutelle étatique → **renforce l'État**.\n\n- **Émergence d'une élite de notables** fondée sur la propriété et le service à l'État, remplaçant la mobilisation populaire révolutionnaire → **affaiblit la mobilisation autonome de la société**.\n\n## Événements (ponctuels)\n\n- **Coup d'État du 18 Brumaire (nov. 1799)** : liquidation du Directoire, prise du pouvoir par Bonaparte → **renforce l'État exécutif, affaiblit les assemblées représentatives**.\n\n- **Constitution de l'an VIII (déc. 1799)** : pouvoir concentré dans le Premier consul, assemblées affaiblies, plébiscite comme légitimation → **renforce l'État**.\n\n- **Concordat (1801, promulgué 1802)** : accord avec la papauté → **renforce l'État** (contrôle du clergé).\n\n- **Consulat à vie (1802)** : plébiscite entérinant le pouvoir personnel → **renforce l'État, affaiblit la société**.\n\n- **Promulgation du Code civil (1804)** : voir ci-dessus, effet structurant durable.\n\n- **Proclamation de l'Empire (mai 1804) et sacre (déc. 1804)** : personnalisation héréditaire du pouvoir → **renforce l'État despotique**.\n\n- **Paix d'Amiens (1802) puis reprise de la guerre (1803)** : la parenthèse de paix, brève, ne suffit pas à relâcher l'emprise militaire ; la reprise réactive la logique de guerre permanente → **renforce l'État**.\n\n- **Répression des oppositions** (élimination des royalistes/jacobins, exécution du duc d'Enghien 1804) : intimidation des contre-pouvoirs → **affaiblit la société**.\n\n- **Instauration de la noblesse d'Empire (1808)** : recréation d'une hiérarchie de statut liée au service impérial → **renforce l'État**.\n\n---\n\n**Synthèse dans le cadre du « corridor étroit »** : sur 1799-1808, presque tous les vecteurs poussent dans le même sens — un État dont la capacité (fiscale, juridique, militaire, administrative) explose, face à une société civile progressivement démobilisée, censurée et réduite au statut de notables/administrés. La France s'éloigne du « corridor » de la liberté vers un **Léviathan despotique** hautement capable mais non contraint.",
    "1809-1818": "# La France 1809-1818 selon le cadre d'Acemoğlu et Robinson\n\n*Rappel du cadre : le « couloir étroit » repose sur l'équilibre dynamique entre pouvoir de l'État (Léviathan) et pouvoir de la société. Voici les facteurs matériels pour cette période.*\n\n## Tendances (processus lents)\n\n- **Consolidation de l'appareil administratif napoléonien** (préfets, Code civil, système fiscal centralisé, Banque de France) : renforce durablement l'**État**, y compris après 1815 car la Restauration hérite de ces structures.\n\n- **Conscription militaire permanente et « impôt du sang »** : renforce l'**État** (capacité d'extraction militaire) mais épuise et affaiblit la **société** (démographie, résistances rurales au recrutement).\n\n- **Blocus continental et ses effets économiques** : distorsion du commerce, essor de certaines industries protégées (textile, betterave sucrière) mais asphyxie des ports atlantiques (Bordeaux, Nantes) — affaiblit l'économie et donc indirectement la base matérielle de l'**État**.\n\n- **Épuisement démographique et lassitude de la guerre** (pertes cumulées jusqu'en 1814) : affaiblit à la fois la capacité mobilisatrice de l'**État** et la vitalité de la **société**.\n\n- **Persistance de la codification juridique et de l'égalité civile** : stabilise les attentes sociales et limite l'arbitraire — potentiellement structurant pour un équilibre État/société.\n\n- **Retour progressif d'une vie parlementaire et de la presse sous la Charte de 1814** : lent renforcement de la **société** organisée (notables, chambres).\n\n## Événements (ruptures ponctuelles)\n\n- **Campagne de Russie (1812)** : catastrophe militaire qui affaiblit brutalement l'**État** napoléonien (perte de la Grande Armée).\n\n- **Campagne d'Allemagne et défaite de Leipzig (1813)** : effondrement de l'emprise extérieure, affaiblissement de l'**État**.\n\n- **Invasion de la France et abdication de Napoléon (1814)** : effondrement du Léviathan napoléonien ; occupation étrangère affaiblissant l'**État**.\n\n- **Première Restauration et octroi de la Charte constitutionnelle (1814)** : recompose l'**État** sur base monarchique constitutionnelle et donne un cadre à la **société** (chambres, libertés limitées).\n\n- **Cent-Jours et Waterloo (1815)** : brève reprise puis effondrement définitif ; discrédite l'aventure impériale.\n\n- **Seconde Restauration, occupation alliée et indemnités de guerre (1815)** : affaiblit l'**État** (souveraineté sous tutelle, charge financière).\n\n- **Terreur blanche (1815-1816)** : violence de faction affaiblissant la cohésion de la **société** et révélant les tensions internes.\n\n- **Chambre « introuvable » puis dissolution (1815-1816)** : affrontement entre ultraroyalistes et pouvoir royal — négociation vive du curseur État/société.\n\n- **Fin de l'occupation étrangère (Congrès d'Aix-la-Chapelle, 1818)** : restaure la souveraineté et **renforce l'État** restauré.\n\n*Note : l'intervalle 1809-1818 illustre bien la thèse du couloir — un État très puissant mais peu contraint (Empire) s'effondre, puis émerge sous la Restauration un compromis institutionnel (Charte) tentant d'articuler pouvoir étatique et société organisée.*",
    "1819-1828": "# La France 1819-1828 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « corridor étroit » exige un équilibre dynamique entre un État capable (le « Léviathan ») et une société mobilisée capable de le contraindre. La Restauration constitue une période de tension entre ces deux forces.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Consolidation du système censitaire et parlementaire de la Charte de 1814** : institutionnalisation lente d'une monarchie constitutionnelle avec deux chambres, encadrant le pouvoir royal — renforce la *société* (élites propriétaires) tout en dotant l'*État* d'un cadre légitime et durable.\n\n- **Croissance économique et essor du commerce/industrie post-napoléonien** : reprise après les guerres, développement du crédit et de la bourgeoisie d'affaires — renforce la *société* (émergence de groupes autonomes de l'État).\n\n- **Persistance de l'appareil administratif napoléonien** (préfets, centralisation, fiscalité codifiée) : continuité bureaucratique héritée — renforce durablement la *capacité de l'État*.\n\n- **Polarisation politique croissante** entre ultraroyalistes, doctrinaires/libéraux et bonapartistes : structuration d'une opinion publique et d'une vie de presse — renforce la *société civile* comme force organisée.\n\n- **Alphabétisation et développement de la presse d'opinion** : montée d'une sphère publique lettrée — renforce la capacité de mobilisation de la *société*.\n\n- **Poids économique persistant de la noblesse foncière et retour partiel des élites d'Ancien Régime** : tendance qui tire vers un État moins contraint, plus « despotique » — renforce l'*État* aux dépens de la société.\n\n## Événements (ponctuels)\n\n- **Lois libérales de Serre (1819)** : libéralisation de la presse et du régime électoral — renforce la *société* face à l'État.\n\n- **Assassinat du duc de Berry (février 1820)** : choc politique déclenchant un tournant réactionnaire — affaiblit la *société*, renforce l'*État* répressif.\n\n- **Loi du double vote (1820)** : réforme électorale favorisant les plus imposés (ultras) — affaiblit la *société* (rétrécit la représentation), renforce l'*État* conservateur.\n\n- **Rétablissement de la censure de la presse (1820)** : recul des libertés — affaiblit la *société*.\n\n- **Conspirations et complots de la Charbonnerie (1821-1822)** : tentatives insurrectionnelles libérales/bonapartistes réprimées — signalent une *société* contestataire mais surtout affaiblie par l'échec et la répression.\n\n- **Expédition d'Espagne (1823)** : intervention militaire pour restaurer Ferdinand VII — renforce le prestige et la *capacité de l'État* (succès militaire des ultras).\n\n- **Mort de Louis XVIII et avènement de Charles X (1824)** : montée au pouvoir des ultraroyalistes — renforce l'*État* dans sa dérive vers le pôle « despotique ».\n\n- **Loi du milliard des émigrés (1825)** : indemnisation des nobles dépossédés à la Révolution — renforce l'alliance État/aristocratie, tire hors du corridor.\n\n- **Loi sur le sacrilège (1825)** : renforcement du lien trône-autel — renforce l'*État* dans sa dimension autoritaire.\n\n- **Rejet de la « loi de justice et d'amour » sur la presse (1827)** : échec du projet répressif de Villèle face à l'opposition — victoire ponctuelle de la *société*.\n\n- **Élections de 1827 et chute de Villèle (1827-1828)** : poussée libérale aux urnes forçant un ministère plus modéré (Martignac) — renforce la *société* et rééquilibre temporairement vers le corridor.\n\n---\n\n**Synthèse** : la période oscille entre un mouvement libéral initial (1819) favorable à l'équilibre du corridor, un net glissement vers le pôle despotique après 1820 (renforcement d'un État peu contraint), puis un rebond de la société civile organisée à partir de 1827 — préfiguration des tensions qui mèneront à 1830.",
    "1829-1838": "# La France 1829-1838 selon le cadre du « Corridor étroit »\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Début de l'industrialisation et essor du capitalisme manufacturier** (textile à Lille/Mulhouse, métallurgie) : renforce la **société** (bourgeoisie d'affaires, classe ouvrière naissante) mais aussi les capacités fiscales de l'**État**.\n\n- **Croissance urbaine et concentration ouvrière**, notamment à Lyon et Paris : renforce la capacité de mobilisation de la **société** (mais population aussi plus contrôlable/vulnérable).\n\n- **Extension progressive du suffrage censitaire** après 1830 (abaissement du cens, doublement du corps électoral à ~166 000 puis ~240 000 votants) : renforce la **société** — mais de façon étroite, limitée aux notables propriétaires.\n\n- **Consolidation de l'appareil administratif napoléonien hérité** (préfets, centralisation, corps des ingénieurs) : renforce durablement l'**État** (« Léviathan » bureaucratique).\n\n- **Développement de la presse et de l'opinion publique** malgré la censure : renforce la **société** (contre-pouvoir informationnel).\n\n- **Persistance des clivages ruraux/légitimistes** (paysannerie de l'Ouest, notables catholiques) : force sociale ambivalente, souvent en tension avec l'État libéral.\n\n## Événements (ponctuels)\n\n- **Ordonnances de Saint-Cloud (juillet 1830)** : tentative de Charles X de dissoudre la Chambre et museler la presse — coup de force qui vise à **renforcer l'État** au détriment de la société.\n\n- **Révolution de Juillet / « Trois Glorieuses » (27-29 juillet 1830)** : mobilisation populaire parisienne renversant Charles X — victoire décisive de la **société** ; illustration du « contrôle » sociétal sur le pouvoir.\n\n- **Avènement de la Monarchie de Juillet et Charte révisée (août 1830)** : compromis institutionnel plaçant Louis-Philippe comme « roi des Français » — équilibre renforçant **à la fois** un État constitutionnel et la participation (censitaire) de la société.\n\n- **Révoltes des canuts de Lyon (1831 et 1834)** : soulèvements ouvriers réprimés dans le sang — poussée de la **société** ouvrière, mais suivie d'un **renforcement répressif de l'État**.\n\n- **Loi sur les associations (1834)** : interdiction des groupements — mesure **affaiblissant la société** civile organisée.\n\n- **Attentat de Fieschi (juillet 1835)** contre Louis-Philippe, suivi des **lois de Septembre 1835** : durcissement de la censure et des tribunaux — nette **consolidation de l'État** contre la presse et l'opposition.\n\n- **Insurrections républicaines réprimées (émeutes de Paris, juin 1832 – funérailles de Lamarque)** : tentative sociétale radicale écrasée — renforce l'**État** dans son monopole de la violence.\n\n---\n\n**Lecture d'ensemble (Acemoğlu-Robinson) :** la période illustre la difficulté française à rester dans le « corridor étroit ». 1830 marque une avancée sociétale, mais 1834-1835 voient l'**État reprendre l'ascendant** par la répression, maintenant une tension instable plutôt qu'un équilibre « enchaîné » durable entre État et société.",
    "1839-1848": "# La France, 1839-1848 (cadre du « couloir étroit »)\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Industrialisation naissante et essor du capitalisme financier** : développement du textile, de la métallurgie et du crédit. → Renforce l'État (base fiscale, alliance avec la haute bourgeoisie) et une frange de la société (bourgeoisie d'affaires), mais marginalise les classes populaires.\n\n- **Construction du réseau ferroviaire** (loi de 1842 organisant les lignes) : l'État planifie et cofinance les grands axes. → Renforce l'État (capacité administrative, contrôle du territoire, projection de puissance).\n\n- **Suffrage censitaire restreint** (environ 240 000 électeurs sous la Monarchie de Juillet) : verrouillage politique par le « pays légal ». → Renforce l'État oligarchique / affaiblit la société civile large exclue de la représentation.\n\n- **Urbanisation et formation d'un prolétariat urbain** (Paris, Lyon) : concentration ouvrière, misère des faubourgs. → Renforce le potentiel de mobilisation de la société (mais fragilisé, non institutionnalisé).\n\n- **Diffusion des idées socialistes, républicaines et associationnistes** (Louis Blanc, Proudhon, Fourier) : montée d'une conscience politique populaire hors des canaux officiels. → Renforce la société civile organisée.\n\n- **Immobilisme politique du régime Guizot** (« Enrichissez-vous ») : refus de toute réforme électorale, corruption parlementaire. → Renforce l'État à court terme, mais délégitime le pouvoir et creuse le fossé État/société.\n\n- **Croissance démographique et pression sur les subsistances** : fragilité structurelle face aux mauvaises récoltes. → Affaiblit la stabilité de l'État sur le long terme.\n\n## Événements (ponctuels)\n\n- **Crise et récolte désastreuse de 1846-1847** (maladie de la pomme de terre, flambée des prix du blé) : émeutes de subsistance. → Affaiblit l'État (mécontentement massif) / mobilise la société.\n\n- **Crise économique et financière de 1847** (récession industrielle, chômage, faillites) : effondrement du soutien à la Monarchie de Juillet. → Affaiblit fortement l'État.\n\n- **Scandales de corruption (1847)** (affaires Teste-Cubières) : discrédit moral des élites orléanistes. → Affaiblit l'État.\n\n- **Campagne des banquets (1847-1848)** : contournement de l'interdiction des réunions politiques pour réclamer la réforme électorale. → Renforce la société civile organisée / défie l'État.\n\n- **Interdiction du banquet du 22 février 1848** : étincelle déclenchant l'insurrection parisienne. → Provoque une confrontation directe.\n\n- **Révolution de février 1848** (23-24 février) : abdication de Louis-Philippe, proclamation de la IIᵉ République. → Effondrement de l'État orléaniste / poussée maximale de la société.\n\n- **Instauration du suffrage universel masculin (mars 1848)** et création des Ateliers nationaux. → Renforce brutalement la société / recompose l'État sur de nouvelles bases.\n\n---\n\n*Lecture Acemoğlu-Robinson* : 1839-1848 illustre un régime **hors du couloir**, incarnant un État oligarchique verrouillé (Guizot) face à une société civile croissante mais exclue. L'incapacité à équilibrer les deux pouvoirs produit la rupture révolutionnaire de 1848 — une correction violente plutôt qu'un ajustement à l'intérieur du couloir.",
    "1849-1858": "# La France 1849-1858 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « couloir étroit » suppose un équilibre entre le pouvoir de l'État (le Léviathan) et celui de la société civile. Cette période française illustre un basculement vers un **Léviathan despotique** (l'État se renforce, la société s'affaiblit).\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Essor du crédit et de la banque** (fondation du Crédit Mobilier des frères Pereire en 1852, du Crédit Foncier) : renforce l'**État** en lui donnant les moyens de financer une politique économique dirigée depuis le sommet.\n\n- **Industrialisation et expansion ferroviaire** : la construction d'un réseau ferré centralisé et l'essor sidérurgique **renforcent l'État** (contrôle du territoire, prestige, mobilisation) tout en développant une bourgeoisie d'affaires — effet ambigu sur la société, largement coopté par le régime.\n\n- **Urbanisation naissante et croissance démographique modérée** : concentration ouvrière dans les villes ; la classe ouvrière constitue un potentiel de société civile, mais **affaiblie** par la répression et l'absence de droits d'association.\n\n- **Recentralisation administrative et essor de la bureaucratie préfectorale** : les préfets contrôlent la vie locale, la presse, les élections — **renforce fortement l'État**, **affaiblit la société**.\n\n- **Encadrement religieux par l'alliance avec l'Église catholique** (dans le prolongement de la loi Falloux de 1850 sur l'enseignement) : l'État s'appuie sur l'Église pour discipliner la société — **renforce l'État**, **affaiblit** l'autonomie civile.\n\n## Événements (ponctuels)\n\n- **Loi électorale du 31 mai 1850** restreignant le suffrage universel (exclusion d'environ 3 millions d'électeurs) : **affaiblit la société** en amputant sa participation politique.\n\n- **Loi sur la presse (1850) et durcissement de la censure** : **affaiblit la société civile**.\n\n- **Coup d'État du 2 décembre 1851** par Louis-Napoléon Bonaparte, suivi de la répression des résistances (arrestations, déportations en Algérie/Guyane) : **renforce massivement l'État**, **écrase la société**.\n\n- **Constitution de janvier 1852** concentrant les pouvoirs dans l'exécutif : **renforce l'État**.\n\n- **Proclamation du Second Empire (2 décembre 1852)** après plébiscite : **renforce l'État** en le dotant d'une légitimité plébiscitaire (mobilisation contrôlée, non autonome, de la société).\n\n- **Guerre de Crimée (1853-1856)** et **Congrès de Paris (1856)** : succès diplomatique et militaire qui **renforcent le prestige et le pouvoir de l'État**.\n\n- **Attentat d'Orsini (janvier 1858)** contre Napoléon III, suivi de la **loi de sûreté générale (1858)** : nouvelle vague répressive qui **renforce l'État** et **affaiblit encore la société**.\n\n---\n\n**Synthèse dans le cadre du « couloir »** : la décennie est marquée par une sortie du couloir vers le despotisme — l'État se renforce continûment (bureaucratie, économie dirigée, prestige extérieur) pendant que la société, désarmée par la censure, la restriction du suffrage et la répression, perd sa capacité de contre-pouvoir.",
    "1859-1868": "# La France 1859-1868 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « couloir étroit » exige un équilibre dynamique entre un **Léviathan (État) fort** et une **société mobilisée** capable de le contraindre. La période correspond au tournant dit « libéral » du Second Empire de Napoléon III.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Industrialisation et essor du crédit** (Crédit Lyonnais fondé en 1863, développement du réseau ferroviaire, banques d'affaires type Crédit Mobilier/Pereire) : renforce l'**État** (ressources fiscales, capacité logistique) mais aussi une **société** urbaine et bourgeoise dotée de ressources autonomes.\n\n- **Libéralisation économique par le libre-échange** (traité Cobden-Chevalier de 1860 et traités commerciaux suivants) : affaiblit la dépendance de certains milieux d'affaires vis-à-vis de l'État protectionniste, donnant une base économique plus autonome à la **société**.\n\n- **Urbanisation et transformation de Paris** (travaux d'Haussmann en cours) : ambivalent — renforce le contrôle et le prestige de l'**État** (voies pour la troupe, contrôle urbain) tout en concentrant une population ouvrière potentiellement mobilisable (**société**).\n\n- **Montée du mouvement ouvrier organisé** : reconnaissance progressive du fait ouvrier, participation ouvrière à l'Exposition de Londres (1862), fondation de l'Association internationale des travailleurs (1864) avec une section française : renforce la capacité de mobilisation de la **société**.\n\n- **Alphabétisation et essor de la presse/opinion publique** : croissance lente d'une capacité de contestation autonome de la **société**.\n\n## Événements (ponctuels)\n\n- **Campagne d'Italie (1859)**, victoires de Magenta et Solferino, annexion de Nice et de la Savoie (1860) : renforce à court terme le prestige et l'autorité de l'**État** impérial.\n\n- **Décret du 24 novembre 1860** accordant au Corps législatif le droit d'adresse et de débat plus large : concession de l'État qui **renforce la société** (contrôle parlementaire accru) — début du « couloir » libéral.\n\n- **Loi du 25 mai 1864 (loi Ollivier) reconnaissant le droit de grève** (suppression du délit de coalition) : concession majeure qui **renforce la société** (mobilisation ouvrière légale) tout en maintenant l'encadrement étatique.\n\n- **Élections de 1863** : progression de l'opposition (républicains, libéraux) au Corps législatif : signe et facteur d'un **renforcement de la société**.\n\n- **Expédition du Mexique (1861-1867)** : aventure coûteuse se soldant par un échec (retrait, exécution de Maximilien en 1867) : **affaiblit l'État** (usure financière et prestige entamé).\n\n- **Loi du 11 mai 1868 sur la presse** (assouplissement du régime d'autorisation) et **loi sur les réunions publiques (juin 1868)** : concessions qui **renforcent nettement la société** (liberté d'expression et d'assemblée).\n\n- **Sadowa (1866)** — victoire prussienne bouleversant l'équilibre européen : révèle indirectement la **fragilisation diplomatique de l'État** français.\n\n**Synthèse** : la période illustre un mouvement où l'État, affaibli par ses échecs extérieurs (Mexique, contexte post-Sadowa), consent des concessions institutionnelles qui renforcent la société — un possible déplacement *vers* le couloir, encore fragile et contrôlé « par le haut ».",
    "1869-1878": "# La France 1869-1878 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « corridor étroit » suppose un équilibre entre **pouvoir de l'État** (capacité administrative, fiscale, coercitive) et **pouvoir de la société** (mobilisation civique, associations, presse, participation politique). La liberté naît de leur compétition équilibrée (« effet Reine Rouge »).\n\n## Tendances (mouvements lents)\n\n- **Libéralisation de l'Empire (Empire libéral, à partir de 1869-1870)** : élargissement des prérogatives du Corps législatif, relâchement de la censure → **renforce la société** face à un exécutif jusque-là dominant.\n\n- **Industrialisation et urbanisation continues** (chemins de fer, concentration ouvrière parisienne et lyonnaise) → **renforce la société** en densifiant des classes capables de mobilisation collective (mouvement ouvrier).\n\n- **Alphabétisation et essor de la presse d'opinion** → **renforce la société** (capacité de contestation et de coordination).\n\n- **Consolidation d'une administration centralisée héritée (préfets, fiscalité, armée)** : la machine étatique reste robuste malgré les changements de régime → **maintient/renforce l'État**.\n\n- **Structuration du mouvement républicain et laïque** (réseaux d'élus, ligues, francs-maçons) préparant l'enracinement institutionnel de la République → **renforce la société** de manière durable.\n\n- **Tension démographique et militaire avec la Prusse/Allemagne**, poussant à un renforcement de l'appareil coercitif et de la conscription → **renforce l'État** (capacité militaire).\n\n## Événements (chocs ponctuels)\n\n- **Guerre franco-prussienne et défaite de Sedan (1870)** : effondrement de l'Empire → **affaiblit brutalement l'État**, ouvrant un vide de pouvoir.\n\n- **Proclamation de la République (4 septembre 1870)** et gouvernement de Défense nationale → mobilisation civique, **renforce la société**, mais État fragilisé.\n\n- **Commune de Paris (mars-mai 1871)** : autogestion municipale insurrectionnelle → poussée extrême du **pouvoir de la société** (au-delà du corridor, vers l'anarchie/State absent selon le cadre).\n\n- **Semaine sanglante et répression (mai 1871)** : écrasement de la Commune, milliers de morts et déportations → **renforce violemment l'État** et **affaiblit durablement la société** (mouvement ouvrier décapité pour une décennie).\n\n- **Traité de Francfort (1871)** : perte de l'Alsace-Moselle et indemnité de guerre → contrainte sur les capacités de l'État, mais mobilisation nationale pour payer rapidement.\n\n- **Lois constitutionnelles de 1875** : institutionnalisation de la IIIe République (Sénat, présidence, Chambre) → **équilibre l'État et la société** dans un cadre stable (entrée/maintien dans le corridor).\n\n- **Crise du 16 mai 1877** : tentative de MacMahon d'imposer un exécutif fort contre la majorité parlementaire → conflit direct État/société ; la **victoire électorale républicaine affaiblit l'exécutif personnel et renforce la souveraineté parlementaire** (société).\n\n- **Consolidation républicaine aux élections de 1877-1878** → **renforce durablement la société** organisée et verrouille le régime parlementaire.\n\n## Synthèse interprétative\n\nLa décennie illustre un passage **du hors-corridor au corridor** : l'Empire (État dominant) s'effondre, la Commune représente un débordement de la société, la répression rétablit un État fort, puis les lois de 1875 et la crise de 1877 produisent l'équilibre compétitif caractéristique de la liberté selon Acemoğlu et Robinson.",
    "1879-1888": "# La France 1879-1888 selon le cadre d'Acemoğlu-Robinson\n\nDans *The Narrow Corridor*, la « liberté » naît d'un équilibre entre un État puissant et une société capable de le contrôler (l'« effet de la Reine Rouge »). Voici une lecture de la période.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Consolidation de la République parlementaire** (après la démission de Mac-Mahon en janvier 1879, majorité républicaine aux deux chambres) : renforce **l'État** en le stabilisant, mais aussi **la société** via un régime plus représentatif.\n\n- **Lois scolaires Ferry (1881-1882 : gratuité, laïcité, obligation)** : renforcent puissamment **l'État** (formation des citoyens, contrôle idéologique, recul de l'Église) tout en dotant **la société** de capacités civiques par l'alphabétisation.\n\n- **Expansion coloniale** (Tunisie 1881, Tonkin/Annam, Congo, Madagascar) : accroît la capacité administrative et militaire de **l'État**.\n\n- **Dépression économique longue** (« Grande Dépression » 1873-1896, crise agricole liée au phylloxéra et à la concurrence céréalière) : affaiblit la base économique et nourrit le mécontentement social, fragilisant potentiellement **l'État**.\n\n- **Stagnation démographique française** (natalité faible, contraste avec l'Allemagne) : contrainte structurelle sur la puissance militaire et économique de **l'État**.\n\n- **Structuration du mouvement ouvrier et syndical** (progression du socialisme, courants guesdiste et possibiliste) : renforce **la société** comme contre-pouvoir organisé.\n\n- **Développement de la presse et de l'opinion publique** : renforce **la société** (mobilisation, surveillance des gouvernants).\n\n## Événements (ponctuels)\n\n- **Démission de Mac-Mahon et élection de Jules Grévy (janvier 1879)** : bascule décisive vers la prépondérance parlementaire — renforce **la société** face au pouvoir exécutif personnel.\n\n- **Amnistie des communards (1880)** et **institution du 14 juillet comme fête nationale (1880)** : réintègrent une partie de la société contestataire et légitiment le régime — renforcent **l'État et la société** (réconciliation civique).\n\n- **Lois sur les libertés publiques : liberté de réunion (1881), liberté de la presse (loi du 29 juillet 1881), liberté syndicale (loi Waldeck-Rousseau, 1884)** : renforcent nettement **la société** (droits d'association et d'expression codifiés).\n\n- **Loi sur les municipalités / élection des maires (1882-1884)** : décentralisation démocratique renforçant **la société** locale.\n\n- **Rétablissement du divorce (loi Naquet, 1884)** : recul de l'emprise religieuse, extension des libertés individuelles — renforce **la société**.\n\n- **Krach de l'Union Générale (1882)** : choc financier aggravant la crise — affaiblit temporairement la confiance dans l'ordre établi.\n\n- **Grève de Decazeville (1886)** : conflit ouvrier marquant, catalyseur du socialisme parlementaire — expression et renforcement de **la société** mobilisée.\n\n- **Crise boulangiste (à partir de 1886-1888)** : montée d'un mouvement plébiscitaire/autoritaire autour du général Boulanger — menace pour l'équilibre du « corridor », risque de dérive vers un pouvoir personnel affaiblissant le contrôle de **la société** sur **l'État**.\n\n- **Scandale des décorations (1887)** entraînant la **démission de Grévy** : crise de légitimité affaiblissant l'exécutif, mais illustrant la capacité de contrôle de la société/du parlement.\n\n---\n\n**Synthèse (perspective Acemoğlu-Robinson)** : la période 1879-1888 voit un rare mouvement *simultané* de renforcement de l'État (école, colonies, administration) **et** de la société (libertés de presse, syndicale, d'association), caractéristique d'une progression *dans* le « corridor étroit ». Le boulangisme représente toutefois la première grande épreuve de cet équilibre, testant si la société conservera sa capacité à brider l'État.\n\nSouhaitez-vous que j'approfondisse un axe (par exemple les lois Ferry ou le boulangisme) dans cette grille conceptuelle ?",
    "1889-1898": "# La France 1889-1898 selon le cadre d'Acemoğlu & Robinson\n\n*Rappel du cadre : le « couloir étroit » suppose un équilibre entre un État puissant (capacité, coercition, bureaucratie) et une société civile mobilisée capable de le contraindre. Le Léviathan « bridé » naît de cette compétition équilibrée.*\n\n## Tendances (processus lents)\n\n- **Consolidation institutionnelle de la IIIe République** : enracinement progressif du régime parlementaire après 1875-1877, stabilisation des lois constitutionnelles → **renforce l'État** (légitimité, capacité).\n\n- **Lois scolaires de Jules Ferry (effets prolongés dans les années 1890)** : école laïque, gratuite et obligatoire, formation d'instituteurs (« hussards noirs ») → **renforce l'État** (capacité d'encadrement, nationalisation des esprits) mais aussi **la société** (alphabétisation, capacité de mobilisation citoyenne).\n\n- **Industrialisation et urbanisation** (2e révolution industrielle, essor du chemin de fer, mines, métallurgie) → **renforce l'État** (base fiscale) et **la société** (concentration ouvrière, capacité d'action collective).\n\n- **Structuration du mouvement ouvrier et socialiste** : montée des syndicats vers la loi de 1884 déjà acquise, développement des Bourses du travail, courants guesdistes/possibilistes → **renforce la société**.\n\n- **Croissance de la presse de masse** (après la loi libérale de 1881), tirages massifs, opinion publique structurée → **renforce la société** (contre-pouvoir, capacité de contestation).\n\n- **Anticléricalisme et tension Église/État** : montée lente d'un clivage qui débouchera sur la séparation de 1905 → recompose l'équilibre entre **État** et corps intermédiaires religieux.\n\n- **Stagnation démographique française** (natalité faible relativement à l'Allemagne), obsession de la « revanche » → pression sur la **capacité militaire de l'État**.\n\n## Événements (chocs ponctuels)\n\n- **Crise boulangiste (apogée 1889, élection de Paris janv. 1889, fuite de Boulanger avril 1889)** : menace césariste-plébiscitaire → sa défaite **renforce l'État républicain** parlementaire face à la tentation autoritaire, tout en révélant la puissance de mobilisation de la **société**.\n\n- **Exposition universelle de 1889 (Tour Eiffel)** : vitrine de la puissance et du prestige de l'État républicain → **renforce l'État** (légitimité symbolique).\n\n- **Scandale de Panama (1892-1893)** : corruption parlementaire massive, discrédit de la classe politique → **affaiblit l'État** (légitimité), mais **renforce la société** (rôle de la presse d'investigation comme contre-pouvoir).\n\n- **Alliance franco-russe (1891-1894)** : accord diplomatique et militaire → **renforce l'État** (sécurité extérieure, sortie de l'isolement).\n\n- **Vague d'attentats anarchistes et « lois scélérates » (1893-1894)** : attentats (Vaillant, Henry), assassinat du président Sadi Carnot (1894) → l'État répond par une **extension de la coercition** (lois restreignant la presse et l'association) → **renforce l'État répressif** au détriment des libertés de la **société**.\n\n- **Affaire Dreyfus : condamnation (1894), puis relance (1896-1898)**, culminant avec le **« J'accuse » de Zola (13 janvier 1898)** → mobilisation intense de la **société** (intellectuels, ligues, pétitions) contre l'appareil d'État (armée, justice) → **renforce durablement la société civile** comme force de contrainte sur l'État, moment fondateur du « couloir » à la française.\n\n- **Élections législatives de 1898** : contexte de polarisation dreyfusarde et poussée des extrêmes → tension entre légitimité étatique et mobilisation sociétale.\n\n---\n*Synthèse* : la période combine un **renforcement de la capacité étatique** (école, industrie, diplomatie, répression) et une **montée simultanée du pouvoir sociétal** (presse, syndicats, intellectuels), l'Affaire Dreyfus incarnant précisément la dynamique de « compétition équilibrée » qui, selon Acemoğlu et Robinson, maintient un pays *dans* le couloir étroit de la liberté.",
    "1899-1908": "# La France 1899-1908 selon le cadre d'Acemoğlu et Robinson\n\nDans *The Narrow Corridor*, la « liberté » naît d'un équilibre concurrentiel entre un État capable (**Leviathan**) et une société civile mobilisée qui le tient en laisse. Voici les principaux éléments pour la période.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Consolidation de la République anticléricale (laïcisation progressive)** : montée en puissance des gouvernements de « Défense républicaine » puis du Bloc des gauches → *renforce l'État* en affirmant son autorité contre l'Église, mais aussi *renforce la société* par la mobilisation associative et militante.\n\n- **Essor du mouvement syndical et ouvrier** : croissance des syndicats vers la fondation de la CGT et adoption de la Charte d'Amiens (1906), affirmant l'indépendance syndicale vis-à-vis des partis → *renforce la société civile* et sa capacité d'auto-organisation face à l'État et au patronat.\n\n- **Industrialisation et urbanisation de la Belle Époque** : croissance économique, expansion des transports et de l'énergie → *renforce l'État* (base fiscale, infrastructures) et structure une société urbaine plus dense.\n\n- **Stagnation démographique française** : natalité faible comparée à l'Allemagne, source d'anxiété nationale persistante → tension de fond pesant sur la capacité militaire et donc sur *l'État*.\n\n- **Alphabétisation et presse de masse** : diffusion des journaux à grand tirage et de l'école laïque de Jules Ferry arrivant à maturité → *renforce la société* par l'opinion publique mobilisable (« effet corridor »).\n\n- **Expansion de l'administration et de l'appareil colonial** : consolidation de l'empire → *renforce la capacité de l'État*.\n\n## Événements (ponctuels)\n\n- **Rebondissements de l'affaire Dreyfus (nouveau procès de Rennes 1899, grâce présidentielle, réhabilitation en 1906)** : mobilisation intense des intellectuels et de la société civile → *renforce la société* (contre-pouvoir moral) tout en *renforçant l'État républicain* qui s'impose face aux ligues nationalistes et à l'armée.\n\n- **Loi de 1901 sur les associations** : cadre légal encadrant mais aussi libérant la vie associative (tout en visant les congrégations) → effet double : *renforce la société* (droit d'association) et *renforce l'État* (contrôle des congrégations religieuses).\n\n- **Ministère Combes et politique anticléricale (1902-1905)** : expulsions de congrégations, affaire des fiches (surveillance des officiers catholiques) → *renforce l'État* mais révèle ses excès autoritaires.\n\n- **Loi de séparation des Églises et de l'État (1905)** : rupture décisive → *renforce l'État* (souveraineté sur l'espace public) et clarifie l'autonomie de la société religieuse.\n\n- **Inventaires des biens d'église (1906)** : résistances et heurts locaux → moment de friction État/société.\n\n- **Répression des grèves (Courrières 1906, grèves viticoles du Languedoc 1907, usage de l'armée par Clemenceau)** : Clemenceau « premier flic de France » → *renforce l'État* (capacité coercitive) mais teste et *mobilise la société* ouvrière et paysanne.\n\n- **Charte d'Amiens (1906)** : acte fondateur du syndicalisme révolutionnaire indépendant → *renforce la société* en affirmant son autonomie hors du corridor étatique.\n\n*Note* : Selon Acemoğlu et Robinson, cette période montre la France **dans le corridor** — un État qui se renforce (laïcité, coercition) tout en étant tenu par une société vigoureuse (Dreyfusards, syndicats), l'équilibre restant tendu mais jamais rompu.",
    "1909-1918": "# La France 1909-1918 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « corridor étroit » suppose un équilibre dynamique entre le pouvoir de l'État (le Léviathan) et celui de la société. La liberté naît de leur compétition permanente et équilibrée.\n\n## Tendances (évolutions lentes)\n\n- **Consolidation de l'État laïque républicain** (suite à la séparation Églises-État de 1905) : renforce l'État en affaiblissant un contre-pouvoir traditionnel (l'Église), mais consolide aussi une société civile laïque.\n\n- **Croissance du syndicalisme et de la CGT** (charte d'Amiens de 1906 encore active) : renforce la société civile organisée face au patronat et à l'État, malgré une répression fréquente.\n\n- **Industrialisation et urbanisation progressives** : renforcent tant l'État (capacité fiscale, mobilisation) que la société (classe ouvrière organisée).\n\n- **Stagnation démographique française** (natalité faible, vieillissement relatif comparé à l'Allemagne) : affaiblit structurellement l'État en matière de potentiel militaire et de main-d'œuvre — préoccupation majeure de l'époque.\n\n- **Extension de l'appareil administratif et fiscal** (préparation puis instauration de l'impôt sur le revenu, voté en 1914) : renforce durablement la capacité de l'État.\n\n- **Développement de l'école publique et de l'alphabétisation** : renforce à la fois l'État (citoyens intégrés, patriotisme) et la société (capacité de mobilisation civique).\n\n## Événements (ruptures ponctuelles)\n\n- **Grèves ouvrières et agitation sociale (1909-1910)**, notamment la grève des cheminots de 1910 réprimée par Briand (réquisitions) : moment de tension où l'État affirme sa force contre la société organisée.\n\n- **Vote de l'impôt sur le revenu (juillet 1914)** : événement institutionnel majeur renforçant l'État.\n\n- **Loi des trois ans (1913)** allongeant le service militaire : renforce l'État (capacité militaire) au prix d'une contestation de la société (opposition de la gauche).\n\n- **Assassinat de Jean Jaurès (31 juillet 1914)** : affaiblit la société civile pacifiste et la contestation antimilitariste à la veille de la guerre.\n\n- **Union sacrée (août 1914)** : suspension de la contestation ; la société se rallie à l'État, renforçant massivement ce dernier au détriment de son propre pouvoir autonome.\n\n- **Mobilisation générale et économie de guerre (1914-1918)** : expansion considérable de l'État (dirigisme, réquisitions, censure, contrôle des prix et de la production) — déséquilibre net en faveur du Léviathan.\n\n- **Grèves de 1917 et mutineries de l'armée** : résurgence de la société civile et militaire contre un État jugé trop coûteux ; test de l'équilibre.\n\n- **Répression et redressement autoritaire de Clemenceau (fin 1917-1918)** : concentration du pouvoir exécutif, affaiblissement temporaire des contre-pouvoirs, mais dans un cadre parlementaire maintenu.\n\n- **Victoire de novembre 1918** : sort l'État renforcé et légitimé, avec un enjeu d'après-guerre : réintégrer le corridor en restaurant l'équilibre social démobilisé.\n\n*Note* : la période illustre bien la thèse d'Acemoğlu-Robinson selon laquelle une guerre totale gonfle le pouvoir de l'État et menace l'équilibre du corridor ; la France reste néanmoins dans le corridor grâce à la persistance de ses institutions parlementaires et d'une société civile capable de se remobiliser (grèves de 1917).",
    "1919-1928": "# La France 1919-1928 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « corridor étroit » suppose un équilibre entre **pouvoir de l'État** (capacité administrative, fiscale, coercitive) et **pouvoir de la société** (mobilisation, contre-pouvoirs, capacité à contraindre l'État). La liberté naît de leur compétition équilibrée.\n\n## Tendances (lentes, structurelles)\n\n- **Crise financière et monétaire durable (inflation, chute du franc jusqu'en 1926)** : affaiblit l'État en minant sa capacité fiscale et sa crédibilité, mais mobilise aussi la société (épargnants, rentiers) — plutôt **affaiblissement de l'État**.\n\n- **Reconstruction des régions dévastées du Nord-Est** : accroît la présence administrative et la capacité d'intervention économique de l'État — **renforcement de l'État**.\n\n- **Déficit démographique et « classes creuses »** consécutif aux pertes de la guerre : affaiblit à terme la base militaire et productive, pesant sur l'État comme sur la société — **affaiblissement des deux**.\n\n- **Croissance et modernisation industrielle des années 1920** (taylorisation, énergie, automobile) : renforce une société civile ouvrière et patronale structurée, tout en donnant à l'État plus de ressources — **renforcement des deux**.\n\n- **Structuration et division du mouvement ouvrier** (scission de Tours 1920 : SFIO/PCF ; scission syndicale CGT/CGTU 1921-22) : société organisée mais fragmentée, capacité de contre-pouvoir affaiblie par la division — **effet ambivalent sur la société**.\n\n- **Développement de l'anticléricalisme apaisé et consolidation de la laïcité républicaine** : équilibre durable entre autorité étatique et société — **stabilisation dans le corridor**.\n\n## Événements (ponctuels)\n\n- **Traité de Versailles (1919)** : engage l'État dans une politique de sécurité et de réparations, renforçant ses ambitions mais l'exposant à l'échec — **renforcement puis fragilisation de l'État**.\n\n- **Victoire du Bloc national aux élections de 1919** : coalition conservatrice-nationaliste renforçant l'autorité de l'État — **renforcement de l'État**.\n\n- **Occupation de la Ruhr (1923)** : démonstration de puissance coercitive, mais coûteuse et diplomatiquement isolante — **renforcement apparent puis affaiblissement de l'État**.\n\n- **Victoire du Cartel des gauches (1924)** : réaffirmation de la mobilisation de la société civile de gauche contre l'orientation précédente — **renforcement de la société**.\n\n- **Crise du franc et instabilité ministérielle (1924-1926)** : effondrement de la confiance, tourniquet des gouvernements — **affaiblissement de l'État**.\n\n- **Retour de Poincaré et stabilisation monétaire (1926, « franc Poincaré » 1928)** : restauration de la crédibilité fiscale et de l'autorité exécutive — **fort renforcement de l'État**.\n\n- **Accords de Locarno (1925)** : normalisation internationale renforçant la légitimité de l'État — **renforcement de l'État**.\n\n- **Loi électorale de 1927 (retour au scrutin d'arrondissement)** : recadre la représentation, affectant les canaux d'expression de la société — **effet ambivalent**.\n\n**Synthèse** : la période oscille — instabilité et faiblesse de l'État (1924-1926) puis reconsolidation autoritaire mais légale sous Poincaré (1926-1928) — la France restant globalement dans le « corridor », avec une société active mais divisée face à un État qui se rétablit.",
    "1929-1938": "# La France 1929-1938 selon le cadre du *Narrow Corridor*\n\n*Rappel du cadre : Acemoğlu et Robinson opposent le pouvoir de l'État (capacité administrative, coercitive, fiscale) au pouvoir de la société (capacité d'organisation, de mobilisation, de contrôle). La liberté naît de leur équilibre dynamique.*\n\n## Tendances (évolutions lentes)\n\n- **Crise économique tardive mais prolongée (déflation, 1931-1936)** : la dépression frappe la France plus tard mais dure plus longtemps ; stagnation industrielle et chute des prix agricoles → **affaiblit l'État** (érosion des recettes fiscales, instabilité budgétaire) et **fragilise la cohésion de la société** (chômage, tensions de classe).\n\n- **Instabilité ministérielle chronique de la IIIe République** : gouvernements de courte durée, cabinets renversés à répétition → **affaiblit durablement la capacité de l'État** à mener une politique cohérente.\n\n- **Politique déflationniste et attachement au franc (bloc-or jusqu'en 1936)** : rigueur budgétaire, décrets-lois de compression → **affaiblit l'État** dans sa légitimité et prolonge la stagnation, alimentant le mécontentement social.\n\n- **Montée de la syndicalisation et réorganisation ouvrière** : forte croissance de la CGT (réunification 1936) → **renforce le pouvoir de la société** (capacité de mobilisation collective accrue).\n\n- **Polarisation idéologique et essor des ligues d'extrême droite** (Croix-de-Feu, Action française) et de l'antifascisme → **mobilise la société** mais de façon conflictuelle, menaçant l'équilibre du « corridor ».\n\n- **Faiblesse démographique persistante** : natalité basse, vieillissement relatif, séquelles de 1914-1918 → contrainte de fond **affaiblissant l'État** (capacité militaire et économique) et pesant sur le climat social.\n\n## Événements (ruptures ponctuelles)\n\n- **Krach de 1929 (répercussions à partir de 1931)** : point de départ de la contraction → choc **affaiblissant l'État et la société**.\n\n- **Scandale Stavisky (1933-1934)** : affaire de corruption discréditant le personnel politique → **affaiblit la légitimité de l'État**.\n\n- **Émeutes du 6 février 1934** : manifestation violente des ligues devant la Chambre → **démonstration de force menaçante de la société mobilisée** contre l'État républicain, révélant sa fragilité.\n\n- **Formation du Rassemblement/Front populaire (1934-1936)** : coalition SFIO-PCF-Radicaux en réaction au 6 février → **renforce fortement l'organisation de la société** civile de gauche.\n\n- **Victoire électorale du Front populaire et grandes grèves de mai-juin 1936** : occupations d'usines massives → **puissante affirmation du pouvoir de la société**.\n\n- **Accords Matignon (juin 1936)** : conventions collectives, congés payés, semaine de 40 heures → **renforcent la société** (droits ouvriers institutionnalisés) tout en **augmentant la capacité régulatrice de l'État**.\n\n- **Dévaluation du franc (septembre 1936)** : abandon du bloc-or → tentative de restauration de la marge d'action de l'État (résultats mitigés).\n\n- **« Pause » Blum (1937) puis chute du gouvernement** : essoufflement du Front populaire → **recul du pouvoir de la société** et retour de l'instabilité étatique.\n\n- **Décrets-lois Daladier-Reynaud et retour à des mesures autoritaires (1938)**, remise en cause des 40 heures → **tentative de reconstruction de l'autorité de l'État au détriment des acquis sociaux** ; grève générale du 30 novembre 1938 écrasée → **affaiblissement net de la société** face à l'État.\n\n---\n\n*Lecture d'ensemble : la période illustre une France oscillant hors de l'équilibre du corridor — un État chroniquement affaibli et instable, face à une société très mobilisée mais profondément polarisée, sans que ni l'un ni l'autre ne parvienne à un contrôle durable et mutuel.*",
    "1939-1948": "# La France 1939-1948 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « corridor étroit » repose sur l'équilibre entre le pouvoir de l'État (Léviathan) et celui de la société civile. La liberté naît de leur compétition équilibrée.\n\n## Tendances (processus lents : institutionnels, économiques, démographiques)\n\n- **Dirigisme économique croissant** : la planification amorcée sous Vichy puis systématisée à la Libération (Plan Monnet, 1946) et les nationalisations (Renault, Banque de France, charbon, électricité, gaz, assurances) → **renforce durablement l'État** dans l'économie.\n\n- **Construction de l'État-providence** : ordonnances de 1945 créant la Sécurité sociale et généralisant les allocations → **renforce l'État** mais aussi la capacité d'action collective de la **société** (droits sociaux institutionnalisés).\n\n- **Affaiblissement puis reconstruction de l'appareil administratif** : continuité bureaucratique remarquable entre Vichy, la France libre et la IVe République (mêmes cadres, mêmes corps) → **renforce l'État** sur le long terme malgré les ruptures politiques.\n\n- **Recomposition démographique et matérielle** : pertes humaines, prisonniers, STO, pénurie et rationnement prolongé (jusqu'en 1949) → **affaiblit temporairement la société** (atomisation, marché noir, priorité à la survie).\n\n- **Montée de contre-pouvoirs organisés** : syndicats (CGT), partis de masse (PCF, SFIO, MRP), essor associatif issu de la Résistance → **renforce la société civile** et sa capacité de mobilisation.\n\n- **Politisation et fracturation idéologique** : clivage collaboration/résistance puis Guerre froide naissante → tension ambivalente, à la fois **mobilisatrice de la société** et **source de méfiance envers l'État**.\n\n## Événements (ruptures ponctuelles)\n\n- **Défaite de mai-juin 1940 et armistice** : effondrement de l'État républicain → **affaiblit brutalement l'État** (souveraineté partielle) et **désorganise la société**.\n\n- **Vote des pleins pouvoirs à Pétain (10 juillet 1940)** : abolition de fait de la IIIe République → **hypertrophie autoritaire de l'État** au détriment de la **société** (dissolution des libertés, répression).\n\n- **Occupation allemande et zone occupée/libre** : État français partiellement sous tutelle → **affaiblit l'autonomie de l'État**, prédation externe sur la société.\n\n- **Émergence de la Résistance (1940-1944)** : réseaux, maquis, Conseil National de la Résistance (1943), programme du CNR (1944) → **renforce puissamment la société civile** et prépare un projet d'État renouvelé.\n\n- **Libération (1944)** et mise en place du GPRF sous de Gaulle → **reconstruction de l'État légitime**, réintégration de la société dans le champ politique.\n\n- **Épuration (1944-1946)** : justice, comités locaux, règlements de comptes → **la société exerce une contrainte violente puis institutionnalisée sur l'État**, avec risque d'excès (Léviathan vs. justice de rue).\n\n- **Droit de vote des femmes (ordonnance d'avril 1944, premier exercice 1945)** → **élargissement majeur de la société civile** participante.\n\n- **Référendums et adoption de la Constitution de la IVe République (1946)** : parlementarisme fort → **rééquilibrage vers la société/le Parlement**, au risque d'un État instable.\n\n- **Départ de De Gaulle (janvier 1946)** puis fondation du RPF (1947) et grandes grèves de 1947-1948 (souvent PCF/CGT) → **affrontement direct État/société mobilisée**, test de résistance du corridor.\n\n---\n\n**Synthèse** : la période illustre une double trajectoire — une sortie du corridor par le bas puis par le haut (effondrement de 1940, puis autoritarisme de Vichy), suivie d'un effort de **re-entrée dans le corridor** à la Libération, où un État reconstruit et fortement interventionniste coexiste avec une société civile revigorée. L'équilibre reste toutefois instable, préfigurant la fragilité de la IVe République.",
    "1949-1958": "# La France 1949-1958 selon le cadre d'Acemoğlu et Robinson\n\n*Rappel du cadre : le « couloir étroit » exige un équilibre dynamique où pouvoir de l'État et pouvoir de la société croissent ensemble. La IVe République illustre un État contraint par une société fragmentée, avant le rééquilibrage brutal de 1958.*\n\n## Tendances (transformations lentes)\n\n- **Modernisation économique planifiée (Plans Monnet puis Hirsch)** : renforce l'**État** via sa capacité administrative et sa maîtrise du crédit, de l'énergie, de l'acier ; crée une bureaucratie technocratique (« l'État capacité »).\n\n- **Reconstruction et « Trente Glorieuses » naissantes** : forte croissance, plein-emploi, hausse du niveau de vie — renforce potentiellement la **société** (classes moyennes, syndicats) mais aussi la légitimité redistributrice de l'**État**.\n\n- **Baby-boom et exode rural** : transformation démographique et urbanisation qui densifient la société civile organisée (associations, syndicats, mouvements catholiques).\n\n- **Construction européenne (CECA 1951, négociations vers Rome 1957)** : renforce l'**État** dans sa dimension d'acteur international tout en insérant des contraintes supranationales.\n\n- **Instabilité ministérielle chronique** : le régime des partis et le mode de scrutin affaiblissent durablement l'**État** exécutif (« État de papier »), la souveraineté parlementaire empêchant une capacité étatique cohérente — caractéristique d'un État « paralysé » dans le corridor.\n\n- **Poids persistant du PCF et de la CGT** : maintient une société civile puissante mais polarisée et anti-système, contribuant à la difficulté du consensus (« Léviathan enchaîné » mais grippé).\n\n- **Guerres coloniales prolongées (Indochine puis Algérie dès 1954)** : ponctionnent l'**État** militairement et financièrement, autonomisent l'armée face au pouvoir civil — affaiblissement grave de l'État de droit.\n\n## Événements (ruptures ponctuelles)\n\n- **1949 : entrée dans l'OTAN** — ancre l'**État** dans le bloc occidental, renforce sa dimension sécuritaire.\n\n- **1954 : défaite de Diên Biên Phu et accords de Genève** — humiliation qui affaiblit l'**État** et discrédite le régime ; déclenchement de l'insurrection algérienne (1er novembre).\n\n- **1954-1955 : gouvernement Mendès France** — tentative de restaurer la capacité de l'**État** (décision rapide, autorité) ; échec relatif face au système partisan.\n\n- **1956 : indépendance du Maroc et de la Tunisie ; expédition de Suez** — affaiblissement de l'**État** dans son prestige et son autonomie diplomatique (recul devant les États-Unis).\n\n- **1956 : loi-cadre Defferre** — réforme de l'organisation coloniale, tentative d'adaptation de l'**État**.\n\n- **13 mai 1958 : coup de force d'Alger** — moment décisif où une partie de l'armée et des colons défient l'**État** civil : effondrement de l'autorité étatique.\n\n- **1er juin 1958 : investiture de De Gaulle** — événement charnière qui prépare le rééquilibrage vers un **État** fortement renforcé (nouvelle Constitution en septembre), au risque, dans la lecture d'Acemoğlu-Robinson, d'un déplacement vers un pouvoir étatique dominant à surveiller.\n\n---\n\n**Synthèse dans le cadre** : la IVe République présente un État à la fois *capable* (technocratie, planification) mais *institutionnellement enchaîné* et incapable de maîtriser la question coloniale ; la société reste vigoureuse mais fracturée. La crise de 1958 marque une sortie de cette configuration bloquée vers un État renforcé — un mouvement que le cadre invite à interroger quant à sa compatibilité avec le maintien dans le « couloir ».",
    "1959-1968": "# La France 1959-1968 selon le cadre d'Acemoğlu et Robinson\n\n*Rappel du cadre : le « couloir étroit » exige un équilibre dynamique entre un État puissant (le Léviathan) et une société civile puissante capable de le contrôler. Les deux doivent se renforcer mutuellement (« l'effet de la Reine Rouge »).*\n\n## Tendances (mouvements lents : institutionnels, économiques, démographiques)\n\n- **Consolidation de la Ve République** : la Constitution de 1958 (appliquée dès 1959) et surtout l'élection présidentielle au suffrage universel direct (référendum de 1962) renforcent massivement l'**État** — présidentialisation, exécutif puissant, discipline gouvernementale accrue.\n\n- **« Trente Glorieuses » / croissance économique et industrialisation** : forte hausse du PIB, planification indicative (Commissariat au Plan), dirigisme économique → renforce l'**État** (capacité fiscale, administrative, technocratique via l'ENA) mais aussi la **société** (émergence de classes moyennes, hausse du niveau de vie, autonomie économique).\n\n- **Urbanisation et exode rural** : concentration des populations, développement des banlieues, mobilité sociale → potentiel de renforcement de la **société** (nouveaux réseaux, capacité d'action collective) tout en créant des tensions sociales.\n\n- **Explosion démographique et scolaire (baby-boom)** : massification de l'enseignement secondaire et supérieur, universités surchargées → constitue une **société** civile nouvelle (jeunesse nombreuse, étudiants) porteuse de contestation.\n\n- **Modernisation des médias et de la consommation** : diffusion de la télévision (mais ORTF sous contrôle étatique) et culture de masse → ambivalent : outil de contrôle pour l'**État**, mais aussi vecteur de nouvelles aspirations pour la **société**.\n\n- **Renforcement de la technocratie et centralisation administrative** : montée des grands corps, planification → renforce durablement l'**État**.\n\n## Événements (chocs ponctuels et datés)\n\n- **1959 : investiture de De Gaulle et mise en place effective des institutions** → affirmation de l'**État** fort et personnalisé.\n\n- **1962 : fin de la guerre d'Algérie (accords d'Évian)** → libère l'**État** d'un conflit délégitimant et déstabilisant (tentatives de putsch, OAS), renforçant paradoxalement sa stabilité.\n\n- **Avril 1961 : putsch des généraux à Alger, échec** → épreuve de force validant l'autorité de l'**État** civil sur l'armée.\n\n- **Octobre 1962 : référendum sur l'élection du président au suffrage universel** → renforcement décisif de l'**État** (légitimité plébiscitaire de l'exécutif).\n\n- **Décembre 1965 : élection présidentielle, De Gaulle mis en ballottage par Mitterrand** → premier signal d'une **société** politique qui résiste et se réorganise (gauche unie).\n\n- **Mai 1968 : crise étudiante puis grève générale (~10 millions de grévistes)** → poussée majeure de la **société** civile (étudiants, ouvriers, contestation culturelle), qui ébranle temporairement l'**État**.\n\n- **Accords de Grenelle (mai 1968)** → gains matériels concédés à la **société** (hausse du SMIG, droits syndicaux), signe d'un rapport de forces négocié.\n\n- **Juin 1968 : dissolution, victoire électorale gaulliste** → rétablissement immédiat de l'**État**, montrant la solidité institutionnelle malgré la contestation.\n\n---\n\n**Synthèse dans le cadre du « couloir » :** la période illustre bien l'**effet de la Reine Rouge** : un État qui se renforce nettement (institutions de la Ve République, technocratie, croissance dirigée), face à une société qui s'étoffe simultanément (jeunesse scolarisée, classes moyennes, syndicats). Mai 68 est le moment où la société tente de « rattraper » l'État ; l'issue négociée (Grenelle) puis électorale suggère un maintien dans le couloir plutôt qu'une bascule vers le despotisme ou le chaos.",
    "1969-1978": "# La France 1969-1978 à travers le cadre d'Acemoğlu-Robinson\n\nRappel du cadre : le « couloir étroit » suppose un équilibre dynamique où l'État (Léviathan) et la société se renforcent mutuellement. La liberté naît de cette compétition équilibrée, pas de la domination de l'un sur l'autre.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Fin des « Trente Glorieuses » et croissance encore soutenue jusqu'en 1973** : la prospérité et l'expansion de l'État-providence renforcent la capacité de l'État (fiscalité, redistribution) tout en dotant la société de ressources et d'une classe moyenne autonome — renforce **les deux**.\n\n- **Choc pétrolier de 1973 et entrée dans la stagflation** : montée du chômage et de l'inflation, fragilisant la légitimité gestionnaire de l'État planificateur ; érosion progressive du consensus productiviste — tend à **affaiblir l'État** dans sa capacité à « livrer » la prospérité.\n\n- **Urbanisation et tertiarisation continues** : déclin de la paysannerie, salarisation, exode rural, qui recomposent la société civile vers des formes plus urbaines et associatives — transforme et à terme **renforce la société**.\n\n- **Expansion de l'enseignement supérieur et massification scolaire** (héritage post-68) : élargissement d'une population éduquée, critique, mobilisable — **renforce la société**.\n\n- **Structuration du mouvement syndical et associatif** (montée de la CFDT autogestionnaire, féminisme, écologie, régionalismes) : diversification des contre-pouvoirs organisés — **renforce la société** face au « Léviathan » colbertiste-jacobin français, un État historiquement fort.\n\n- **Persistance de l'étatisme centralisé (tradition jacobine, dirigisme économique, planification, ORTF)** : un État structurellement puissant qui maintient sa prééminence, plaçant la France du côté « Léviathan fort » du couloir — **maintient/renforce l'État**.\n\n## Événements (ponctuels)\n\n- **Départ de De Gaulle (avril 1969, après le référendum perdu) puis sa mort (1970)** : fin du présidentialisme charismatique, ouverture d'une transition institutionnelle — relatif **affaiblissement de la personnalisation de l'État**, respiration pour la société.\n\n- **Élection de Pompidou (1969)** : continuité gaulliste mais infléchie vers la modernisation économique et une certaine libéralisation — **stabilise l'État**.\n\n- **Élection de Valéry Giscard d'Estaing (1974)** : projet de « société libérale avancée », volonté d'assouplir le rapport État-société — arbitrage plutôt favorable à **la société**.\n\n- **Réformes sociétales giscardiennes (1974-1975)** : majorité à 18 ans, loi Veil sur l'IVG (1975), divorce par consentement mutuel, libéralisation de l'ORTF (éclatement en 1974) — **renforcent nettement la société** (autonomie individuelle, pluralisme médiatique) et desserrent l'emprise normative de l'État.\n\n- **Programme commun de la gauche (signé 1972) et poussée électorale de l'union PS-PCF** : structuration d'une alternance crédible, canalisation politique de la contestation dans le jeu institutionnel — **renforce la société** organisée.\n\n- **Élections législatives de mars 1978** : la gauche, donnée gagnante, échoue de peu (après la rupture du Programme commun en 1977) — confirme la **résilience de l'État** et la compétition électorale équilibrée.\n\n- **Conflits sociaux persistants post-68** (grèves, LIP en 1973 comme symbole autogestionnaire) : mobilisations sociales encore vives — **renforcent la société** comme contre-pouvoir.\n\n---\n\n**Lecture d'ensemble (cadre A-R)** : la France de cette décennie reste un cas de **Léviathan fort** (tradition jacobine, État central puissant). La période 1969-1978 se caractérise par une **montée relative du pouvoir de la société** (réformes libérales, contre-pouvoirs, culture post-68) venant équilibrer un État historiquement dominant — un mouvement qui rapproche la France du **cœur du « couloir étroit »**, plutôt que de l'en éloigner.",
    "1979-1988": "# La France 1979-1988 selon le cadre d'Acemoğlu et Robinson\n\n*Rappel du cadre : le « couloir étroit » repose sur l'équilibre dynamique entre le pouvoir de l'État (Léviathan) et celui de la société. La liberté naît de leur compétition équilibrée.*\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Désinflation compétitive et « tournant de la rigueur » (à partir de 1982-1983)** : abandon progressif de la relance keynésienne, contrainte du Système monétaire européen. Recentrage technocratique renforçant l'**État** (capacité de gestion) mais contraignant son autonomie idéologique.\n\n- **Décentralisation (lois Defferre, 1982-1983)** : transfert de compétences aux régions, départements et communes, création du statut d'élus locaux. Redistribue le pouvoir de l'**État** central vers des contre-pouvoirs institutionnels ; renforce potentiellement la **société** organisée localement.\n\n- **Désindustrialisation et montée du chômage de masse** : déclin des bassins miniers et sidérurgiques, chômage dépassant 2 millions. **Affaiblit** le tissu social organisé (syndicats liés à l'industrie lourde) et fragilise la légitimité de l'**État**.\n\n- **Déclin syndical continu** : baisse du taux de syndicalisation (CGT, CFDT). **Affaiblit** cette forme classique de mobilisation de la **société**.\n\n- **Immigration et sédentarisation des populations issues du Maghreb** : recomposition démographique nourrissant à terme de nouvelles mobilisations associatives (société) mais aussi des crispations identitaires.\n\n- **Libéralisation médiatique** : autorisation des radios libres (1981-1982), création de Canal+ (1984), privatisation de TF1 (1987). Renforce structurellement le pouvoir de la **société** (pluralisme de l'information, réduction du monopole d'État).\n\n## Événements (ponctuels)\n\n- **Élection de François Mitterrand (mai 1981)** : première alternance de la Ve République, entrée de ministres communistes au gouvernement. Marque une capacité de la **société** à imposer un changement politique majeur par les urnes.\n\n- **Nationalisations de 1982** : extension massive du secteur public (banques, groupes industriels). **Renforce l'État** dans son emprise économique.\n\n- **Abolition de la peine de mort (1981)** : réforme de la relation entre l'**État** et l'individu, encadrant le monopole de la violence légitime.\n\n- **Marche pour l'égalité et contre le racisme (1983, dite « Marche des Beurs »)** : mobilisation civique d'ampleur nationale. Affirmation d'une nouvelle **société** civile revendicative.\n\n- **Manifestations contre le projet Savary sur l'école privée (1984)** : mobilisation massive conduisant au retrait du projet et à la démission du gouvernement Mauroy. Démonstration éclatante du contre-pouvoir de la **société** face à l'**État**.\n\n- **Affaire du Rainbow Warrior (1985)** : action clandestine des services secrets français, révélant les dérives du Léviathan ; le scandale médiatique illustre le contrôle exercé par la **société**.\n\n- **Première cohabitation (1986-1988)** : partage du pouvoir exécutif entre Mitterrand et Chirac ; **contraint l'État** en institutionnalisant une compétition interne.\n\n- **Mouvement étudiant contre la loi Devaquet (1986)** : retrait du projet après mobilisation et mort de Malik Oussekine. Nouvelle affirmation du pouvoir de la **société**.\n\n- **Réélection de Mitterrand (1988)** : consolidation de l'alternance comme mécanisme normalisé de contrôle sociétal sur l'**État**.\n\n*En synthèse : la période illustre un maintien de la France dans le « couloir » — un État puissant (nationalisations, technocratie) contrebalancé par une société mobilisée (manifestations, alternance, médias libres) et par des mécanismes institutionnels de dispersion du pouvoir (décentralisation, cohabitation).*",
    "1989-1998": "# La France 1989-1998 selon le cadre du « Corridor étroit »\n\nRappel du cadre : Acemoğlu et Robinson opposent le pouvoir de l'**État** (capacité administrative, coercitive, fiscale) au pouvoir de la **société** (mobilisation civique, contre-pouvoirs, normes). La liberté naît de leur équilibre dynamique (« effet Reine Rouge »).\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Construction européenne / Traité de Maastricht (ratifié 1992) et convergence vers l'euro** : transfert de compétences monétaires et budgétaires vers un niveau supranational → **affaiblit** l'autonomie de l'État national, mais crée un cadre de règles contraignantes ; effet ambigu sur la société.\n\n- **Discipline budgétaire des critères de convergence (déficits, dette)** : politiques d'austérité et de « désinflation compétitive » → **contraint** la capacité redistributive de l'État tout en renforçant sa rigueur fiscale.\n\n- **Chômage de masse persistant (~10-12 %)** : fragilise la légitimité de l'État-providence et nourrit le mécontentement social → **affaiblit** à la fois la confiance envers l'État et la cohésion de la société.\n\n- **Décentralisation poursuivie** (héritage des lois Defferre de 1982-83, montée en puissance des collectivités) : redistribution du pouvoir administratif vers les régions/départements → **renforce** des contre-pouvoirs locaux (société/institutions intermédiaires).\n\n- **Montée du Front National** (percées électorales, ~15 % dans les années 1990) : signe d'une fracture sociale et d'une défiance envers les élites → tension dans le corridor, mobilisation d'une partie de la société contre le consensus.\n\n- **Judiciarisation croissante de la vie publique** (affaires politico-financières, autonomie des juges d'instruction) : renforcement d'un contre-pouvoir judiciaire → **renforce** la société face à l'État/aux élites.\n\n- **Vieillissement démographique et pressions migratoires** : redéfinition des débats sur l'intégration et la protection sociale.\n\n## Événements (ponctuels)\n\n- **1992 – Référendum sur Maastricht** (« oui » à 51 %) : mobilisation civique massive et débat national → **renforce** la société comme acteur délibérant, révèle sa division.\n\n- **1993 – Alternance et cohabitation** (victoire de la droite, Balladur Premier ministre de Mitterrand) : fonctionnement des contre-pouvoirs institutionnels → équilibre État/institutions.\n\n- **1995 – Élection de Jacques Chirac** puis **grèves de novembre-décembre 1995** (plan Juppé sur les retraites/Sécurité sociale) : puissante mobilisation sociale bloquant une réforme étatique → **affaiblit** l'État réformateur, **renforce** la capacité d'action de la société.\n\n- **1995-1996 – Reprise des essais nucléaires** (Chirac) : réaffirmation régalienne → **renforce** l'État, provoque contestation internationale et interne.\n\n- **1996 – Fin de la conscription** (professionnalisation de l'armée décidée par Chirac) : transformation du lien État-citoyens dans le domaine coercitif.\n\n- **1996 – « Mouvement des sans-papiers » (église Saint-Bernard, évacuation)** : mobilisation civique sur l'immigration → activation de la société contre l'appareil coercitif de l'État.\n\n- **1997 – Dissolution ratée et cohabitation Jospin** : sanction électorale de l'exécutif → **renforce** le contrôle de la société sur l'État.\n\n- **1998 – Loi sur les 35 heures (Aubry)** : intervention majeure de l'État régulateur dans l'économie et le marché du travail.\n\n---\n*Note : la France de cette période se situe dans le corridor (État fort + société active). La dynamique clé est la **contrainte européenne** qui déplace une partie du pouvoir hors du cadre national, tandis que grèves et affaires judiciaires manifestent la vitalité (parfois bloquante) de la société.*",
    "1999-2008": "# La France 1999-2008 selon le cadre d'Acemoğlu-Robinson\n\nRappel du cadre : le « corridor étroit » suppose un équilibre dynamique entre un État capable (le « Léviathan enchaîné ») et une société civile mobilisée capable de le contrôler. Voici les éléments matériels pour la France.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Intégration européenne et adoption de l'euro (1999 scriptural, 2002 fiduciaire)** : transfert de souveraineté monétaire et budgétaire vers Bruxelles/Francfort → *affaiblit l'autonomie de l'État français* tout en le contraignant par des règles externes (Pacte de stabilité).\n\n- **Décentralisation « Acte II » (réforme constitutionnelle de 2003, lois Raffarin)** : redistribution de compétences vers les régions/départements → *reconfigure l'État* (moins centralisé, potentiellement plus proche de la société).\n\n- **Réduction du temps de travail (35 heures, montée en charge post-2000) puis remises en cause (loi Fillon 2005, « travailler plus » 2007)** : bras de fer durable État/société sur la norme sociale → mobilise la *société* (syndicats) mais l'État conserve l'initiative législative.\n\n- **Vieillissement démographique et tensions sur les retraites** : pression structurelle justifiant les réformes → *renforce la légitimité interventionniste de l'État* mais nourrit la contestation sociale.\n\n- **Tension urbaine et relégation des banlieues** : chômage, ségrégation spatiale, sentiment de discrimination → *érosion de la capacité de l'État* à assurer sa présence légitime sur tout le territoire ; société civile fragmentée plutôt que renforcée.\n\n- **Judiciarisation et montée des affaires politico-financières** : autonomie croissante de la justice/médias → *contrepoids sociétal* renforcé face au pouvoir exécutif.\n\n- **Réduction du mandat présidentiel (quinquennat, appliqué dès 2002) et inversion du calendrier électoral** : renforce le fait majoritaire et la prééminence présidentielle → *renforce l'État exécutif*.\n\n## Événements (ponctuels)\n\n- **21 avril 2002 – Le Pen au 2ᵉ tour de la présidentielle** : choc démocratique, mobilisation civique massive de l'entre-deux-tours → *sursaut de la société civile*, mais révèle sa fragilité et la défiance envers l'État.\n\n- **Grèves et mobilisations contre la réforme des retraites (2003)** : la société conteste, l'État maintient sa réforme → *test d'équilibre*, avantage à l'État.\n\n- **Référendum du 29 mai 2005 (rejet du Traité constitutionnel européen)** : la société civile désavoue les élites → *affirmation forte de la société* contre l'État et l'orientation européenne des dirigeants.\n\n- **Émeutes urbaines de l'automne 2005 et état d'urgence** : recours à un dispositif d'exception (loi de 1955) → *affirmation coercitive de l'État* mais aveu de la rupture du contrat social dans les quartiers.\n\n- **Crise du CPE (Contrat première embauche, printemps 2006)** : retrait de la loi sous la pression étudiante/syndicale → *victoire nette de la société civile* sur l'État.\n\n- **Élection de Nicolas Sarkozy (mai 2007)** et **réforme constitutionnelle du 23 juillet 2008** : renforcement des pouvoirs présidentiels mais aussi de certains droits du Parlement et création du Défenseur des droits / QPC → *ambivalent : renforce l'exécutif tout en créant de nouveaux contrepoids*.\n\n- **Début de la crise financière mondiale (2008)** : intervention massive de l'État pour sauver le système bancaire → *renforcement conjoncturel de la capacité d'intervention de l'État*.\n\n---\n\n**Lecture d'ensemble** : sur la période, la France reste dans le corridor mais avec des tensions caractéristiques — un exécutif se renforçant institutionnellement (quinquennat, réforme de 2008, réponse à la crise) face à une société civile encore capable de blocages spectaculaires (2005, 2006), tandis que l'européanisation et les fractures territoriales viennent brouiller l'équilibre État/société.",
    "2009-2018": "# La France 2009-2018 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « couloir étroit » se maintient par un équilibre dynamique entre le pouvoir de l'État (le Léviathan) et le pouvoir de la société civile mobilisée. Voici l'application au cas français.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Chômage élevé et persistant post-crise de 2008** (autour de 9-10 %) : affaiblit la société (précarité économique, perte de capacité d'action autonome des citoyens) et met sous tension la légitimité de l'État.\n\n- **Décentralisation et réforme territoriale** (loi NOTRe 2015, fusion des régions passant de 22 à 13) : redistribue le pouvoir de l'État, avec un effet ambigu — rationalisation administrative mais éloignement perçu des centres de décision.\n\n- **Contraintes budgétaires européennes et politiques d'austérité** (règle des 3 % de déficit, semestre européen) : contraignent l'autonomie de l'État français, transférant une partie du pouvoir vers l'échelon supranational.\n\n- **Réformes du marché du travail** (loi Macron 2015, loi El Khomri 2016, ordonnances Travail 2017) : renforcent la capacité de l'État à réformer contre les corps intermédiaires, affaiblissant relativement les syndicats (société organisée).\n\n- **Déclin du syndicalisme et des partis traditionnels** (érosion du PS et des Républicains) : affaiblit les canaux institutionnels traditionnels de la société civile, favorisant des mobilisations plus horizontales et moins structurées.\n\n- **Numérisation et montée des réseaux sociaux** : renforce la capacité de mobilisation spontanée de la société (auto-organisation) tout en fragilisant les médiations classiques.\n\n- **Tensions autour de l'intégration et de l'islam** : débats de fond sur la laïcité et l'identité qui polarisent durablement la société.\n\n## Événements (ponctuels)\n\n- **Vagues d'attentats terroristes (2015 : Charlie Hebdo, Bataclan ; 2016 : Nice)** : renforcent massivement le pouvoir de l'État (état d'urgence, moyens sécuritaires) au risque d'un déséquilibre au détriment des libertés.\n\n- **État d'urgence (novembre 2015 – novembre 2017), puis loi SILT de 2017** : intègre dans le droit commun des pouvoirs exceptionnels → renforcement durable et institutionnalisé de l'État sécuritaire.\n\n- **Marche républicaine du 11 janvier 2015** : démonstration ponctuelle et massive de cohésion de la société civile (l'un des rares moments d'équilibre affirmé).\n\n- **Mouvement « Nuit debout » (printemps 2016)** : mobilisation citoyenne horizontale contre la loi Travail — expression d'une société cherchant à peser hors des canaux institutionnels.\n\n- **Élection présidentielle de 2017 et effondrement des partis de gouvernement** : recomposition brutale du champ politique, émergence de La République En Marche — reconfiguration du rapport État/société.\n\n- **Début du mouvement des Gilets jaunes (novembre-décembre 2018)** : soulèvement diffus, sans structuration syndicale ou partisane, contre l'État — signe d'une société qui se mobilise mais aussi d'une fracture profonde de confiance.\n\n---\n\n**Synthèse dans le cadre AR** : la période montre une tendance à un renforcement de l'État (sécuritaire, réformateur) face à une société dont les canaux traditionnels (syndicats, partis) s'affaiblissent, mais qui développe des formes de mobilisation nouvelles et parfois explosives. Le risque, dans la logique du « couloir étroit », est celui d'un déséquilibre où le Léviathan se renforce plus vite que la capacité de contrôle de la société — les Gilets jaunes signalant une tentative de rééquilibrage par le bas.\n\n*Note : ces éléments et interprétations mériteraient vérification par des sources primaires ; certaines datations et l'ampleur exacte peuvent être précisées.*",
    "2019-2028": "Je vais répondre en distinguant clairement ce qui relève du passé documenté (2019-2024/début 2025) de ce qui appartient au futur (que je ne peux pas connaître).\n\n**Avertissement important :** Votre question couvre 2019-2028, mais nous sommes début 2025. Je ne peux pas décrire des événements postérieurs à ma date de connaissance. Les éléments 2025-2028 seraient de la spéculation, que je signale comme telle plutôt que de l'inventer.\n\nDans le cadre d'Acemoğlu-Robinson, la liberté naît de l'équilibre (« couloir étroit ») entre un État capable et une société mobilisée qui le contraint. Voici mon analyse pour la période documentée.\n\n**Tendances (lentes) :**\n- **Centralisation exécutive et « présidentialisation »** sous Macron (recours au 49.3, décrets) : renforce l'État, affaiblit relativement les contre-pouvoirs parlementaires.\n- **Érosion des corps intermédiaires** (syndicats, partis traditionnels affaiblis) : affaiblit la capacité d'organisation structurée de la société, même si la contestation persiste.\n- **Fragmentation et polarisation du paysage politique** (montée du RN et de LFI, effondrement du centre-gauche/droite classique) : affaiblit la stabilité de l'État tout en reflétant une société divisée.\n- **Défiance croissante envers les institutions** (sondages sur la confiance, abstention élevée) : affaiblit à la fois la légitimité de l'État et la cohésion de la société.\n- **Pressions budgétaires et dette publique** croissante : contraint la capacité d'action de l'État.\n- **Décentralisation partielle et tensions territoriales** (fractures périurbaines/métropoles) : affecte la mobilisation de la société.\n\n**Événements (ponctuels) :**\n- **Mouvement des Gilets jaunes (2018-2019)** : mobilisation citoyenne massive et horizontale — renforce (ponctuellement) le pouvoir de la société ; l'État réagit par répression et concessions (Grand débat).\n- **Réforme des retraites et recours au 49.3 (2023)** : affirmation du pouvoir exécutif — renforce l'État dans les faits, affaiblit sa légitimité perçue.\n- **Pandémie de Covid-19 (2020-2021)** : état d'urgence sanitaire, confinements, pass sanitaire — fort renforcement des capacités coercitives et administratives de l'État.\n- **Dissolution de l'Assemblée et élections législatives (juin-juillet 2024)** : parlement sans majorité — affaiblit la capacité de gouverner de l'État.\n- **Instabilité gouvernementale (chute du gouvernement Barnier, fin 2024)** : affaiblit la stabilité étatique.\n- **Émeutes de juin-juillet 2023** (après la mort de Nahel) : explosion de contestation non organisée — révèle une société fracturée plutôt qu'un renforcement structuré.\n\n**Pour 2025-2028 :** je ne dispose d'aucune information fiable. Toute affirmation précise serait inventée. Si vous le souhaitez, je peux proposer des **scénarios prospectifs** explicitement hypothétiques dans le cadre d'Acemoğlu-Robinson (par ex. risques de sortie du « couloir » vers un État despotique ou vers l'affaiblissement mutuel). Souhaitez-vous cela ?"
  },
  "score_prompt": {
    "1789-1798": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nIl s'agit de la PREMIÈRE période de la trajectoire : 1789-1798. Établissez\nle point de départ. Estimez le pouvoir absolu de la société civile et celui de\nl'État en la France durant 1789-1798 à l'aide du barème ci-dessus. Comme il\nn'y a pas de période antérieure, indiquez les deux valeurs de changement comme 0.0.\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 mots : la caractéristique la plus déterminante de cette période)\n- reasoning (string, 1-2 phrases justifiant les deux valeurs de pouvoir)",
    "1799-1808": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1799-1808, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1789-1798, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1799-1808 :\n# La France 1799-1808 à travers *The Narrow Corridor*\n\nDans le cadre d'Acemoğlu et Robinson, cette période illustre principalement le renforcement du **Léviathan despotique** : un État qui gagne massivement en capacité tandis que la société civile perd ses moyens de le contraindre.\n\n## Tendances (lentes, institutionnelles/économiques/démographiques)\n\n- **Centralisation administrative croissante** (préfets à partir de 1800) : maillage territorial par des agents nommés depuis Paris → **renforce fortement l'État**, affaiblit les contre-pouvoirs locaux.\n\n- **Construction d'un État fiscal moderne** (régie des contributions directes, cadastre lancé, Banque de France 1800) : capacité extractive et financière accrue → **renforce l'État**.\n\n- **Codification juridique** (travaux menant au Code civil de 1804) : uniformisation du droit, sécurité de la propriété, mais aussi subordination juridique (autorité maritale, restriction du divorce) → **renforce l'État**, effet **ambigu pour la société** (garanties de propriété mais recul des libertés individuelles/féminines).\n\n- **Militarisation et conscription permanente** : la mobilisation continue nourrit l'appareil d'État et draine les ressources de la société → **renforce l'État, affaiblit la société**.\n\n- **Encadrement croissant de l'opinion** : réduction progressive du nombre de journaux, censure, surveillance policière (Fouché) → **affaiblit la société civile**.\n\n- **Réconciliation avec l'Église** (dynamique du Concordat) : neutralisation d'une source d'autonomie sociale en la plaçant sous tutelle étatique → **renforce l'État**.\n\n- **Émergence d'une élite de notables** fondée sur la propriété et le service à l'État, remplaçant la mobilisation populaire révolutionnaire → **affaiblit la mobilisation autonome de la société**.\n\n## Événements (ponctuels)\n\n- **Coup d'État du 18 Brumaire (nov. 1799)** : liquidation du Directoire, prise du pouvoir par Bonaparte → **renforce l'État exécutif, affaiblit les assemblées représentatives**.\n\n- **Constitution de l'an VIII (déc. 1799)** : pouvoir concentré dans le Premier consul, assemblées affaiblies, plébiscite comme légitimation → **renforce l'État**.\n\n- **Concordat (1801, promulgué 1802)** : accord avec la papauté → **renforce l'État** (contrôle du clergé).\n\n- **Consulat à vie (1802)** : plébiscite entérinant le pouvoir personnel → **renforce l'État, affaiblit la société**.\n\n- **Promulgation du Code civil (1804)** : voir ci-dessus, effet structurant durable.\n\n- **Proclamation de l'Empire (mai 1804) et sacre (déc. 1804)** : personnalisation héréditaire du pouvoir → **renforce l'État despotique**.\n\n- **Paix d'Amiens (1802) puis reprise de la guerre (1803)** : la parenthèse de paix, brève, ne suffit pas à relâcher l'emprise militaire ; la reprise réactive la logique de guerre permanente → **renforce l'État**.\n\n- **Répression des oppositions** (élimination des royalistes/jacobins, exécution du duc d'Enghien 1804) : intimidation des contre-pouvoirs → **affaiblit la société**.\n\n- **Instauration de la noblesse d'Empire (1808)** : recréation d'une hiérarchie de statut liée au service impérial → **renforce l'État**.\n\n---\n\n**Synthèse dans le cadre du « corridor étroit »** : sur 1799-1808, presque tous les vecteurs poussent dans le même sens — un État dont la capacité (fiscale, juridique, militaire, administrative) explose, face à une société civile progressivement démobilisée, censurée et réduite au statut de notables/administrés. La France s'éloigne du « corridor » de la liberté vers un **Léviathan despotique** hautement capable mais non contraint.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1799-1808\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1799-1808\n- society_change (float) : changement de society_power par rapport à 1789-1798\n- state_change (float) : changement de state_power par rapport à 1789-1798\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1809-1818": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1809-1818, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1799-1808, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1809-1818 :\n# La France 1809-1818 selon le cadre d'Acemoğlu et Robinson\n\n*Rappel du cadre : le « couloir étroit » repose sur l'équilibre dynamique entre pouvoir de l'État (Léviathan) et pouvoir de la société. Voici les facteurs matériels pour cette période.*\n\n## Tendances (processus lents)\n\n- **Consolidation de l'appareil administratif napoléonien** (préfets, Code civil, système fiscal centralisé, Banque de France) : renforce durablement l'**État**, y compris après 1815 car la Restauration hérite de ces structures.\n\n- **Conscription militaire permanente et « impôt du sang »** : renforce l'**État** (capacité d'extraction militaire) mais épuise et affaiblit la **société** (démographie, résistances rurales au recrutement).\n\n- **Blocus continental et ses effets économiques** : distorsion du commerce, essor de certaines industries protégées (textile, betterave sucrière) mais asphyxie des ports atlantiques (Bordeaux, Nantes) — affaiblit l'économie et donc indirectement la base matérielle de l'**État**.\n\n- **Épuisement démographique et lassitude de la guerre** (pertes cumulées jusqu'en 1814) : affaiblit à la fois la capacité mobilisatrice de l'**État** et la vitalité de la **société**.\n\n- **Persistance de la codification juridique et de l'égalité civile** : stabilise les attentes sociales et limite l'arbitraire — potentiellement structurant pour un équilibre État/société.\n\n- **Retour progressif d'une vie parlementaire et de la presse sous la Charte de 1814** : lent renforcement de la **société** organisée (notables, chambres).\n\n## Événements (ruptures ponctuelles)\n\n- **Campagne de Russie (1812)** : catastrophe militaire qui affaiblit brutalement l'**État** napoléonien (perte de la Grande Armée).\n\n- **Campagne d'Allemagne et défaite de Leipzig (1813)** : effondrement de l'emprise extérieure, affaiblissement de l'**État**.\n\n- **Invasion de la France et abdication de Napoléon (1814)** : effondrement du Léviathan napoléonien ; occupation étrangère affaiblissant l'**État**.\n\n- **Première Restauration et octroi de la Charte constitutionnelle (1814)** : recompose l'**État** sur base monarchique constitutionnelle et donne un cadre à la **société** (chambres, libertés limitées).\n\n- **Cent-Jours et Waterloo (1815)** : brève reprise puis effondrement définitif ; discrédite l'aventure impériale.\n\n- **Seconde Restauration, occupation alliée et indemnités de guerre (1815)** : affaiblit l'**État** (souveraineté sous tutelle, charge financière).\n\n- **Terreur blanche (1815-1816)** : violence de faction affaiblissant la cohésion de la **société** et révélant les tensions internes.\n\n- **Chambre « introuvable » puis dissolution (1815-1816)** : affrontement entre ultraroyalistes et pouvoir royal — négociation vive du curseur État/société.\n\n- **Fin de l'occupation étrangère (Congrès d'Aix-la-Chapelle, 1818)** : restaure la souveraineté et **renforce l'État** restauré.\n\n*Note : l'intervalle 1809-1818 illustre bien la thèse du couloir — un État très puissant mais peu contraint (Empire) s'effondre, puis émerge sous la Restauration un compromis institutionnel (Charte) tentant d'articuler pouvoir étatique et société organisée.*\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1809-1818\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1809-1818\n- society_change (float) : changement de society_power par rapport à 1799-1808\n- state_change (float) : changement de state_power par rapport à 1799-1808\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1819-1828": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1819-1828, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1809-1818, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1819-1828 :\n# La France 1819-1828 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « corridor étroit » exige un équilibre dynamique entre un État capable (le « Léviathan ») et une société mobilisée capable de le contraindre. La Restauration constitue une période de tension entre ces deux forces.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Consolidation du système censitaire et parlementaire de la Charte de 1814** : institutionnalisation lente d'une monarchie constitutionnelle avec deux chambres, encadrant le pouvoir royal — renforce la *société* (élites propriétaires) tout en dotant l'*État* d'un cadre légitime et durable.\n\n- **Croissance économique et essor du commerce/industrie post-napoléonien** : reprise après les guerres, développement du crédit et de la bourgeoisie d'affaires — renforce la *société* (émergence de groupes autonomes de l'État).\n\n- **Persistance de l'appareil administratif napoléonien** (préfets, centralisation, fiscalité codifiée) : continuité bureaucratique héritée — renforce durablement la *capacité de l'État*.\n\n- **Polarisation politique croissante** entre ultraroyalistes, doctrinaires/libéraux et bonapartistes : structuration d'une opinion publique et d'une vie de presse — renforce la *société civile* comme force organisée.\n\n- **Alphabétisation et développement de la presse d'opinion** : montée d'une sphère publique lettrée — renforce la capacité de mobilisation de la *société*.\n\n- **Poids économique persistant de la noblesse foncière et retour partiel des élites d'Ancien Régime** : tendance qui tire vers un État moins contraint, plus « despotique » — renforce l'*État* aux dépens de la société.\n\n## Événements (ponctuels)\n\n- **Lois libérales de Serre (1819)** : libéralisation de la presse et du régime électoral — renforce la *société* face à l'État.\n\n- **Assassinat du duc de Berry (février 1820)** : choc politique déclenchant un tournant réactionnaire — affaiblit la *société*, renforce l'*État* répressif.\n\n- **Loi du double vote (1820)** : réforme électorale favorisant les plus imposés (ultras) — affaiblit la *société* (rétrécit la représentation), renforce l'*État* conservateur.\n\n- **Rétablissement de la censure de la presse (1820)** : recul des libertés — affaiblit la *société*.\n\n- **Conspirations et complots de la Charbonnerie (1821-1822)** : tentatives insurrectionnelles libérales/bonapartistes réprimées — signalent une *société* contestataire mais surtout affaiblie par l'échec et la répression.\n\n- **Expédition d'Espagne (1823)** : intervention militaire pour restaurer Ferdinand VII — renforce le prestige et la *capacité de l'État* (succès militaire des ultras).\n\n- **Mort de Louis XVIII et avènement de Charles X (1824)** : montée au pouvoir des ultraroyalistes — renforce l'*État* dans sa dérive vers le pôle « despotique ».\n\n- **Loi du milliard des émigrés (1825)** : indemnisation des nobles dépossédés à la Révolution — renforce l'alliance État/aristocratie, tire hors du corridor.\n\n- **Loi sur le sacrilège (1825)** : renforcement du lien trône-autel — renforce l'*État* dans sa dimension autoritaire.\n\n- **Rejet de la « loi de justice et d'amour » sur la presse (1827)** : échec du projet répressif de Villèle face à l'opposition — victoire ponctuelle de la *société*.\n\n- **Élections de 1827 et chute de Villèle (1827-1828)** : poussée libérale aux urnes forçant un ministère plus modéré (Martignac) — renforce la *société* et rééquilibre temporairement vers le corridor.\n\n---\n\n**Synthèse** : la période oscille entre un mouvement libéral initial (1819) favorable à l'équilibre du corridor, un net glissement vers le pôle despotique après 1820 (renforcement d'un État peu contraint), puis un rebond de la société civile organisée à partir de 1827 — préfiguration des tensions qui mèneront à 1830.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1819-1828\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1819-1828\n- society_change (float) : changement de society_power par rapport à 1809-1818\n- state_change (float) : changement de state_power par rapport à 1809-1818\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1829-1838": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1829-1838, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1819-1828, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1829-1838 :\n# La France 1829-1838 selon le cadre du « Corridor étroit »\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Début de l'industrialisation et essor du capitalisme manufacturier** (textile à Lille/Mulhouse, métallurgie) : renforce la **société** (bourgeoisie d'affaires, classe ouvrière naissante) mais aussi les capacités fiscales de l'**État**.\n\n- **Croissance urbaine et concentration ouvrière**, notamment à Lyon et Paris : renforce la capacité de mobilisation de la **société** (mais population aussi plus contrôlable/vulnérable).\n\n- **Extension progressive du suffrage censitaire** après 1830 (abaissement du cens, doublement du corps électoral à ~166 000 puis ~240 000 votants) : renforce la **société** — mais de façon étroite, limitée aux notables propriétaires.\n\n- **Consolidation de l'appareil administratif napoléonien hérité** (préfets, centralisation, corps des ingénieurs) : renforce durablement l'**État** (« Léviathan » bureaucratique).\n\n- **Développement de la presse et de l'opinion publique** malgré la censure : renforce la **société** (contre-pouvoir informationnel).\n\n- **Persistance des clivages ruraux/légitimistes** (paysannerie de l'Ouest, notables catholiques) : force sociale ambivalente, souvent en tension avec l'État libéral.\n\n## Événements (ponctuels)\n\n- **Ordonnances de Saint-Cloud (juillet 1830)** : tentative de Charles X de dissoudre la Chambre et museler la presse — coup de force qui vise à **renforcer l'État** au détriment de la société.\n\n- **Révolution de Juillet / « Trois Glorieuses » (27-29 juillet 1830)** : mobilisation populaire parisienne renversant Charles X — victoire décisive de la **société** ; illustration du « contrôle » sociétal sur le pouvoir.\n\n- **Avènement de la Monarchie de Juillet et Charte révisée (août 1830)** : compromis institutionnel plaçant Louis-Philippe comme « roi des Français » — équilibre renforçant **à la fois** un État constitutionnel et la participation (censitaire) de la société.\n\n- **Révoltes des canuts de Lyon (1831 et 1834)** : soulèvements ouvriers réprimés dans le sang — poussée de la **société** ouvrière, mais suivie d'un **renforcement répressif de l'État**.\n\n- **Loi sur les associations (1834)** : interdiction des groupements — mesure **affaiblissant la société** civile organisée.\n\n- **Attentat de Fieschi (juillet 1835)** contre Louis-Philippe, suivi des **lois de Septembre 1835** : durcissement de la censure et des tribunaux — nette **consolidation de l'État** contre la presse et l'opposition.\n\n- **Insurrections républicaines réprimées (émeutes de Paris, juin 1832 – funérailles de Lamarque)** : tentative sociétale radicale écrasée — renforce l'**État** dans son monopole de la violence.\n\n---\n\n**Lecture d'ensemble (Acemoğlu-Robinson) :** la période illustre la difficulté française à rester dans le « corridor étroit ». 1830 marque une avancée sociétale, mais 1834-1835 voient l'**État reprendre l'ascendant** par la répression, maintenant une tension instable plutôt qu'un équilibre « enchaîné » durable entre État et société.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1829-1838\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1829-1838\n- society_change (float) : changement de society_power par rapport à 1819-1828\n- state_change (float) : changement de state_power par rapport à 1819-1828\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1839-1848": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1839-1848, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1829-1838, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1839-1848 :\n# La France, 1839-1848 (cadre du « couloir étroit »)\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Industrialisation naissante et essor du capitalisme financier** : développement du textile, de la métallurgie et du crédit. → Renforce l'État (base fiscale, alliance avec la haute bourgeoisie) et une frange de la société (bourgeoisie d'affaires), mais marginalise les classes populaires.\n\n- **Construction du réseau ferroviaire** (loi de 1842 organisant les lignes) : l'État planifie et cofinance les grands axes. → Renforce l'État (capacité administrative, contrôle du territoire, projection de puissance).\n\n- **Suffrage censitaire restreint** (environ 240 000 électeurs sous la Monarchie de Juillet) : verrouillage politique par le « pays légal ». → Renforce l'État oligarchique / affaiblit la société civile large exclue de la représentation.\n\n- **Urbanisation et formation d'un prolétariat urbain** (Paris, Lyon) : concentration ouvrière, misère des faubourgs. → Renforce le potentiel de mobilisation de la société (mais fragilisé, non institutionnalisé).\n\n- **Diffusion des idées socialistes, républicaines et associationnistes** (Louis Blanc, Proudhon, Fourier) : montée d'une conscience politique populaire hors des canaux officiels. → Renforce la société civile organisée.\n\n- **Immobilisme politique du régime Guizot** (« Enrichissez-vous ») : refus de toute réforme électorale, corruption parlementaire. → Renforce l'État à court terme, mais délégitime le pouvoir et creuse le fossé État/société.\n\n- **Croissance démographique et pression sur les subsistances** : fragilité structurelle face aux mauvaises récoltes. → Affaiblit la stabilité de l'État sur le long terme.\n\n## Événements (ponctuels)\n\n- **Crise et récolte désastreuse de 1846-1847** (maladie de la pomme de terre, flambée des prix du blé) : émeutes de subsistance. → Affaiblit l'État (mécontentement massif) / mobilise la société.\n\n- **Crise économique et financière de 1847** (récession industrielle, chômage, faillites) : effondrement du soutien à la Monarchie de Juillet. → Affaiblit fortement l'État.\n\n- **Scandales de corruption (1847)** (affaires Teste-Cubières) : discrédit moral des élites orléanistes. → Affaiblit l'État.\n\n- **Campagne des banquets (1847-1848)** : contournement de l'interdiction des réunions politiques pour réclamer la réforme électorale. → Renforce la société civile organisée / défie l'État.\n\n- **Interdiction du banquet du 22 février 1848** : étincelle déclenchant l'insurrection parisienne. → Provoque une confrontation directe.\n\n- **Révolution de février 1848** (23-24 février) : abdication de Louis-Philippe, proclamation de la IIᵉ République. → Effondrement de l'État orléaniste / poussée maximale de la société.\n\n- **Instauration du suffrage universel masculin (mars 1848)** et création des Ateliers nationaux. → Renforce brutalement la société / recompose l'État sur de nouvelles bases.\n\n---\n\n*Lecture Acemoğlu-Robinson* : 1839-1848 illustre un régime **hors du couloir**, incarnant un État oligarchique verrouillé (Guizot) face à une société civile croissante mais exclue. L'incapacité à équilibrer les deux pouvoirs produit la rupture révolutionnaire de 1848 — une correction violente plutôt qu'un ajustement à l'intérieur du couloir.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1839-1848\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1839-1848\n- society_change (float) : changement de society_power par rapport à 1829-1838\n- state_change (float) : changement de state_power par rapport à 1829-1838\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1849-1858": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1849-1858, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1839-1848, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1849-1858 :\n# La France 1849-1858 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « couloir étroit » suppose un équilibre entre le pouvoir de l'État (le Léviathan) et celui de la société civile. Cette période française illustre un basculement vers un **Léviathan despotique** (l'État se renforce, la société s'affaiblit).\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Essor du crédit et de la banque** (fondation du Crédit Mobilier des frères Pereire en 1852, du Crédit Foncier) : renforce l'**État** en lui donnant les moyens de financer une politique économique dirigée depuis le sommet.\n\n- **Industrialisation et expansion ferroviaire** : la construction d'un réseau ferré centralisé et l'essor sidérurgique **renforcent l'État** (contrôle du territoire, prestige, mobilisation) tout en développant une bourgeoisie d'affaires — effet ambigu sur la société, largement coopté par le régime.\n\n- **Urbanisation naissante et croissance démographique modérée** : concentration ouvrière dans les villes ; la classe ouvrière constitue un potentiel de société civile, mais **affaiblie** par la répression et l'absence de droits d'association.\n\n- **Recentralisation administrative et essor de la bureaucratie préfectorale** : les préfets contrôlent la vie locale, la presse, les élections — **renforce fortement l'État**, **affaiblit la société**.\n\n- **Encadrement religieux par l'alliance avec l'Église catholique** (dans le prolongement de la loi Falloux de 1850 sur l'enseignement) : l'État s'appuie sur l'Église pour discipliner la société — **renforce l'État**, **affaiblit** l'autonomie civile.\n\n## Événements (ponctuels)\n\n- **Loi électorale du 31 mai 1850** restreignant le suffrage universel (exclusion d'environ 3 millions d'électeurs) : **affaiblit la société** en amputant sa participation politique.\n\n- **Loi sur la presse (1850) et durcissement de la censure** : **affaiblit la société civile**.\n\n- **Coup d'État du 2 décembre 1851** par Louis-Napoléon Bonaparte, suivi de la répression des résistances (arrestations, déportations en Algérie/Guyane) : **renforce massivement l'État**, **écrase la société**.\n\n- **Constitution de janvier 1852** concentrant les pouvoirs dans l'exécutif : **renforce l'État**.\n\n- **Proclamation du Second Empire (2 décembre 1852)** après plébiscite : **renforce l'État** en le dotant d'une légitimité plébiscitaire (mobilisation contrôlée, non autonome, de la société).\n\n- **Guerre de Crimée (1853-1856)** et **Congrès de Paris (1856)** : succès diplomatique et militaire qui **renforcent le prestige et le pouvoir de l'État**.\n\n- **Attentat d'Orsini (janvier 1858)** contre Napoléon III, suivi de la **loi de sûreté générale (1858)** : nouvelle vague répressive qui **renforce l'État** et **affaiblit encore la société**.\n\n---\n\n**Synthèse dans le cadre du « couloir »** : la décennie est marquée par une sortie du couloir vers le despotisme — l'État se renforce continûment (bureaucratie, économie dirigée, prestige extérieur) pendant que la société, désarmée par la censure, la restriction du suffrage et la répression, perd sa capacité de contre-pouvoir.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1849-1858\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1849-1858\n- society_change (float) : changement de society_power par rapport à 1839-1848\n- state_change (float) : changement de state_power par rapport à 1839-1848\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1859-1868": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1859-1868, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1849-1858, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1859-1868 :\n# La France 1859-1868 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « couloir étroit » exige un équilibre dynamique entre un **Léviathan (État) fort** et une **société mobilisée** capable de le contraindre. La période correspond au tournant dit « libéral » du Second Empire de Napoléon III.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Industrialisation et essor du crédit** (Crédit Lyonnais fondé en 1863, développement du réseau ferroviaire, banques d'affaires type Crédit Mobilier/Pereire) : renforce l'**État** (ressources fiscales, capacité logistique) mais aussi une **société** urbaine et bourgeoise dotée de ressources autonomes.\n\n- **Libéralisation économique par le libre-échange** (traité Cobden-Chevalier de 1860 et traités commerciaux suivants) : affaiblit la dépendance de certains milieux d'affaires vis-à-vis de l'État protectionniste, donnant une base économique plus autonome à la **société**.\n\n- **Urbanisation et transformation de Paris** (travaux d'Haussmann en cours) : ambivalent — renforce le contrôle et le prestige de l'**État** (voies pour la troupe, contrôle urbain) tout en concentrant une population ouvrière potentiellement mobilisable (**société**).\n\n- **Montée du mouvement ouvrier organisé** : reconnaissance progressive du fait ouvrier, participation ouvrière à l'Exposition de Londres (1862), fondation de l'Association internationale des travailleurs (1864) avec une section française : renforce la capacité de mobilisation de la **société**.\n\n- **Alphabétisation et essor de la presse/opinion publique** : croissance lente d'une capacité de contestation autonome de la **société**.\n\n## Événements (ponctuels)\n\n- **Campagne d'Italie (1859)**, victoires de Magenta et Solferino, annexion de Nice et de la Savoie (1860) : renforce à court terme le prestige et l'autorité de l'**État** impérial.\n\n- **Décret du 24 novembre 1860** accordant au Corps législatif le droit d'adresse et de débat plus large : concession de l'État qui **renforce la société** (contrôle parlementaire accru) — début du « couloir » libéral.\n\n- **Loi du 25 mai 1864 (loi Ollivier) reconnaissant le droit de grève** (suppression du délit de coalition) : concession majeure qui **renforce la société** (mobilisation ouvrière légale) tout en maintenant l'encadrement étatique.\n\n- **Élections de 1863** : progression de l'opposition (républicains, libéraux) au Corps législatif : signe et facteur d'un **renforcement de la société**.\n\n- **Expédition du Mexique (1861-1867)** : aventure coûteuse se soldant par un échec (retrait, exécution de Maximilien en 1867) : **affaiblit l'État** (usure financière et prestige entamé).\n\n- **Loi du 11 mai 1868 sur la presse** (assouplissement du régime d'autorisation) et **loi sur les réunions publiques (juin 1868)** : concessions qui **renforcent nettement la société** (liberté d'expression et d'assemblée).\n\n- **Sadowa (1866)** — victoire prussienne bouleversant l'équilibre européen : révèle indirectement la **fragilisation diplomatique de l'État** français.\n\n**Synthèse** : la période illustre un mouvement où l'État, affaibli par ses échecs extérieurs (Mexique, contexte post-Sadowa), consent des concessions institutionnelles qui renforcent la société — un possible déplacement *vers* le couloir, encore fragile et contrôlé « par le haut ».\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1859-1868\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1859-1868\n- society_change (float) : changement de society_power par rapport à 1849-1858\n- state_change (float) : changement de state_power par rapport à 1849-1858\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1869-1878": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1869-1878, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1859-1868, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1869-1878 :\n# La France 1869-1878 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « corridor étroit » suppose un équilibre entre **pouvoir de l'État** (capacité administrative, fiscale, coercitive) et **pouvoir de la société** (mobilisation civique, associations, presse, participation politique). La liberté naît de leur compétition équilibrée (« effet Reine Rouge »).\n\n## Tendances (mouvements lents)\n\n- **Libéralisation de l'Empire (Empire libéral, à partir de 1869-1870)** : élargissement des prérogatives du Corps législatif, relâchement de la censure → **renforce la société** face à un exécutif jusque-là dominant.\n\n- **Industrialisation et urbanisation continues** (chemins de fer, concentration ouvrière parisienne et lyonnaise) → **renforce la société** en densifiant des classes capables de mobilisation collective (mouvement ouvrier).\n\n- **Alphabétisation et essor de la presse d'opinion** → **renforce la société** (capacité de contestation et de coordination).\n\n- **Consolidation d'une administration centralisée héritée (préfets, fiscalité, armée)** : la machine étatique reste robuste malgré les changements de régime → **maintient/renforce l'État**.\n\n- **Structuration du mouvement républicain et laïque** (réseaux d'élus, ligues, francs-maçons) préparant l'enracinement institutionnel de la République → **renforce la société** de manière durable.\n\n- **Tension démographique et militaire avec la Prusse/Allemagne**, poussant à un renforcement de l'appareil coercitif et de la conscription → **renforce l'État** (capacité militaire).\n\n## Événements (chocs ponctuels)\n\n- **Guerre franco-prussienne et défaite de Sedan (1870)** : effondrement de l'Empire → **affaiblit brutalement l'État**, ouvrant un vide de pouvoir.\n\n- **Proclamation de la République (4 septembre 1870)** et gouvernement de Défense nationale → mobilisation civique, **renforce la société**, mais État fragilisé.\n\n- **Commune de Paris (mars-mai 1871)** : autogestion municipale insurrectionnelle → poussée extrême du **pouvoir de la société** (au-delà du corridor, vers l'anarchie/State absent selon le cadre).\n\n- **Semaine sanglante et répression (mai 1871)** : écrasement de la Commune, milliers de morts et déportations → **renforce violemment l'État** et **affaiblit durablement la société** (mouvement ouvrier décapité pour une décennie).\n\n- **Traité de Francfort (1871)** : perte de l'Alsace-Moselle et indemnité de guerre → contrainte sur les capacités de l'État, mais mobilisation nationale pour payer rapidement.\n\n- **Lois constitutionnelles de 1875** : institutionnalisation de la IIIe République (Sénat, présidence, Chambre) → **équilibre l'État et la société** dans un cadre stable (entrée/maintien dans le corridor).\n\n- **Crise du 16 mai 1877** : tentative de MacMahon d'imposer un exécutif fort contre la majorité parlementaire → conflit direct État/société ; la **victoire électorale républicaine affaiblit l'exécutif personnel et renforce la souveraineté parlementaire** (société).\n\n- **Consolidation républicaine aux élections de 1877-1878** → **renforce durablement la société** organisée et verrouille le régime parlementaire.\n\n## Synthèse interprétative\n\nLa décennie illustre un passage **du hors-corridor au corridor** : l'Empire (État dominant) s'effondre, la Commune représente un débordement de la société, la répression rétablit un État fort, puis les lois de 1875 et la crise de 1877 produisent l'équilibre compétitif caractéristique de la liberté selon Acemoğlu et Robinson.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1869-1878\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1869-1878\n- society_change (float) : changement de society_power par rapport à 1859-1868\n- state_change (float) : changement de state_power par rapport à 1859-1868\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1879-1888": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1879-1888, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1869-1878, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1879-1888 :\n# La France 1879-1888 selon le cadre d'Acemoğlu-Robinson\n\nDans *The Narrow Corridor*, la « liberté » naît d'un équilibre entre un État puissant et une société capable de le contrôler (l'« effet de la Reine Rouge »). Voici une lecture de la période.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Consolidation de la République parlementaire** (après la démission de Mac-Mahon en janvier 1879, majorité républicaine aux deux chambres) : renforce **l'État** en le stabilisant, mais aussi **la société** via un régime plus représentatif.\n\n- **Lois scolaires Ferry (1881-1882 : gratuité, laïcité, obligation)** : renforcent puissamment **l'État** (formation des citoyens, contrôle idéologique, recul de l'Église) tout en dotant **la société** de capacités civiques par l'alphabétisation.\n\n- **Expansion coloniale** (Tunisie 1881, Tonkin/Annam, Congo, Madagascar) : accroît la capacité administrative et militaire de **l'État**.\n\n- **Dépression économique longue** (« Grande Dépression » 1873-1896, crise agricole liée au phylloxéra et à la concurrence céréalière) : affaiblit la base économique et nourrit le mécontentement social, fragilisant potentiellement **l'État**.\n\n- **Stagnation démographique française** (natalité faible, contraste avec l'Allemagne) : contrainte structurelle sur la puissance militaire et économique de **l'État**.\n\n- **Structuration du mouvement ouvrier et syndical** (progression du socialisme, courants guesdiste et possibiliste) : renforce **la société** comme contre-pouvoir organisé.\n\n- **Développement de la presse et de l'opinion publique** : renforce **la société** (mobilisation, surveillance des gouvernants).\n\n## Événements (ponctuels)\n\n- **Démission de Mac-Mahon et élection de Jules Grévy (janvier 1879)** : bascule décisive vers la prépondérance parlementaire — renforce **la société** face au pouvoir exécutif personnel.\n\n- **Amnistie des communards (1880)** et **institution du 14 juillet comme fête nationale (1880)** : réintègrent une partie de la société contestataire et légitiment le régime — renforcent **l'État et la société** (réconciliation civique).\n\n- **Lois sur les libertés publiques : liberté de réunion (1881), liberté de la presse (loi du 29 juillet 1881), liberté syndicale (loi Waldeck-Rousseau, 1884)** : renforcent nettement **la société** (droits d'association et d'expression codifiés).\n\n- **Loi sur les municipalités / élection des maires (1882-1884)** : décentralisation démocratique renforçant **la société** locale.\n\n- **Rétablissement du divorce (loi Naquet, 1884)** : recul de l'emprise religieuse, extension des libertés individuelles — renforce **la société**.\n\n- **Krach de l'Union Générale (1882)** : choc financier aggravant la crise — affaiblit temporairement la confiance dans l'ordre établi.\n\n- **Grève de Decazeville (1886)** : conflit ouvrier marquant, catalyseur du socialisme parlementaire — expression et renforcement de **la société** mobilisée.\n\n- **Crise boulangiste (à partir de 1886-1888)** : montée d'un mouvement plébiscitaire/autoritaire autour du général Boulanger — menace pour l'équilibre du « corridor », risque de dérive vers un pouvoir personnel affaiblissant le contrôle de **la société** sur **l'État**.\n\n- **Scandale des décorations (1887)** entraînant la **démission de Grévy** : crise de légitimité affaiblissant l'exécutif, mais illustrant la capacité de contrôle de la société/du parlement.\n\n---\n\n**Synthèse (perspective Acemoğlu-Robinson)** : la période 1879-1888 voit un rare mouvement *simultané* de renforcement de l'État (école, colonies, administration) **et** de la société (libertés de presse, syndicale, d'association), caractéristique d'une progression *dans* le « corridor étroit ». Le boulangisme représente toutefois la première grande épreuve de cet équilibre, testant si la société conservera sa capacité à brider l'État.\n\nSouhaitez-vous que j'approfondisse un axe (par exemple les lois Ferry ou le boulangisme) dans cette grille conceptuelle ?\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1879-1888\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1879-1888\n- society_change (float) : changement de society_power par rapport à 1869-1878\n- state_change (float) : changement de state_power par rapport à 1869-1878\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1889-1898": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1889-1898, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1879-1888, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1889-1898 :\n# La France 1889-1898 selon le cadre d'Acemoğlu & Robinson\n\n*Rappel du cadre : le « couloir étroit » suppose un équilibre entre un État puissant (capacité, coercition, bureaucratie) et une société civile mobilisée capable de le contraindre. Le Léviathan « bridé » naît de cette compétition équilibrée.*\n\n## Tendances (processus lents)\n\n- **Consolidation institutionnelle de la IIIe République** : enracinement progressif du régime parlementaire après 1875-1877, stabilisation des lois constitutionnelles → **renforce l'État** (légitimité, capacité).\n\n- **Lois scolaires de Jules Ferry (effets prolongés dans les années 1890)** : école laïque, gratuite et obligatoire, formation d'instituteurs (« hussards noirs ») → **renforce l'État** (capacité d'encadrement, nationalisation des esprits) mais aussi **la société** (alphabétisation, capacité de mobilisation citoyenne).\n\n- **Industrialisation et urbanisation** (2e révolution industrielle, essor du chemin de fer, mines, métallurgie) → **renforce l'État** (base fiscale) et **la société** (concentration ouvrière, capacité d'action collective).\n\n- **Structuration du mouvement ouvrier et socialiste** : montée des syndicats vers la loi de 1884 déjà acquise, développement des Bourses du travail, courants guesdistes/possibilistes → **renforce la société**.\n\n- **Croissance de la presse de masse** (après la loi libérale de 1881), tirages massifs, opinion publique structurée → **renforce la société** (contre-pouvoir, capacité de contestation).\n\n- **Anticléricalisme et tension Église/État** : montée lente d'un clivage qui débouchera sur la séparation de 1905 → recompose l'équilibre entre **État** et corps intermédiaires religieux.\n\n- **Stagnation démographique française** (natalité faible relativement à l'Allemagne), obsession de la « revanche » → pression sur la **capacité militaire de l'État**.\n\n## Événements (chocs ponctuels)\n\n- **Crise boulangiste (apogée 1889, élection de Paris janv. 1889, fuite de Boulanger avril 1889)** : menace césariste-plébiscitaire → sa défaite **renforce l'État républicain** parlementaire face à la tentation autoritaire, tout en révélant la puissance de mobilisation de la **société**.\n\n- **Exposition universelle de 1889 (Tour Eiffel)** : vitrine de la puissance et du prestige de l'État républicain → **renforce l'État** (légitimité symbolique).\n\n- **Scandale de Panama (1892-1893)** : corruption parlementaire massive, discrédit de la classe politique → **affaiblit l'État** (légitimité), mais **renforce la société** (rôle de la presse d'investigation comme contre-pouvoir).\n\n- **Alliance franco-russe (1891-1894)** : accord diplomatique et militaire → **renforce l'État** (sécurité extérieure, sortie de l'isolement).\n\n- **Vague d'attentats anarchistes et « lois scélérates » (1893-1894)** : attentats (Vaillant, Henry), assassinat du président Sadi Carnot (1894) → l'État répond par une **extension de la coercition** (lois restreignant la presse et l'association) → **renforce l'État répressif** au détriment des libertés de la **société**.\n\n- **Affaire Dreyfus : condamnation (1894), puis relance (1896-1898)**, culminant avec le **« J'accuse » de Zola (13 janvier 1898)** → mobilisation intense de la **société** (intellectuels, ligues, pétitions) contre l'appareil d'État (armée, justice) → **renforce durablement la société civile** comme force de contrainte sur l'État, moment fondateur du « couloir » à la française.\n\n- **Élections législatives de 1898** : contexte de polarisation dreyfusarde et poussée des extrêmes → tension entre légitimité étatique et mobilisation sociétale.\n\n---\n*Synthèse* : la période combine un **renforcement de la capacité étatique** (école, industrie, diplomatie, répression) et une **montée simultanée du pouvoir sociétal** (presse, syndicats, intellectuels), l'Affaire Dreyfus incarnant précisément la dynamique de « compétition équilibrée » qui, selon Acemoğlu et Robinson, maintient un pays *dans* le couloir étroit de la liberté.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1889-1898\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1889-1898\n- society_change (float) : changement de society_power par rapport à 1879-1888\n- state_change (float) : changement de state_power par rapport à 1879-1888\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1899-1908": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1899-1908, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1889-1898, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1899-1908 :\n# La France 1899-1908 selon le cadre d'Acemoğlu et Robinson\n\nDans *The Narrow Corridor*, la « liberté » naît d'un équilibre concurrentiel entre un État capable (**Leviathan**) et une société civile mobilisée qui le tient en laisse. Voici les principaux éléments pour la période.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Consolidation de la République anticléricale (laïcisation progressive)** : montée en puissance des gouvernements de « Défense républicaine » puis du Bloc des gauches → *renforce l'État* en affirmant son autorité contre l'Église, mais aussi *renforce la société* par la mobilisation associative et militante.\n\n- **Essor du mouvement syndical et ouvrier** : croissance des syndicats vers la fondation de la CGT et adoption de la Charte d'Amiens (1906), affirmant l'indépendance syndicale vis-à-vis des partis → *renforce la société civile* et sa capacité d'auto-organisation face à l'État et au patronat.\n\n- **Industrialisation et urbanisation de la Belle Époque** : croissance économique, expansion des transports et de l'énergie → *renforce l'État* (base fiscale, infrastructures) et structure une société urbaine plus dense.\n\n- **Stagnation démographique française** : natalité faible comparée à l'Allemagne, source d'anxiété nationale persistante → tension de fond pesant sur la capacité militaire et donc sur *l'État*.\n\n- **Alphabétisation et presse de masse** : diffusion des journaux à grand tirage et de l'école laïque de Jules Ferry arrivant à maturité → *renforce la société* par l'opinion publique mobilisable (« effet corridor »).\n\n- **Expansion de l'administration et de l'appareil colonial** : consolidation de l'empire → *renforce la capacité de l'État*.\n\n## Événements (ponctuels)\n\n- **Rebondissements de l'affaire Dreyfus (nouveau procès de Rennes 1899, grâce présidentielle, réhabilitation en 1906)** : mobilisation intense des intellectuels et de la société civile → *renforce la société* (contre-pouvoir moral) tout en *renforçant l'État républicain* qui s'impose face aux ligues nationalistes et à l'armée.\n\n- **Loi de 1901 sur les associations** : cadre légal encadrant mais aussi libérant la vie associative (tout en visant les congrégations) → effet double : *renforce la société* (droit d'association) et *renforce l'État* (contrôle des congrégations religieuses).\n\n- **Ministère Combes et politique anticléricale (1902-1905)** : expulsions de congrégations, affaire des fiches (surveillance des officiers catholiques) → *renforce l'État* mais révèle ses excès autoritaires.\n\n- **Loi de séparation des Églises et de l'État (1905)** : rupture décisive → *renforce l'État* (souveraineté sur l'espace public) et clarifie l'autonomie de la société religieuse.\n\n- **Inventaires des biens d'église (1906)** : résistances et heurts locaux → moment de friction État/société.\n\n- **Répression des grèves (Courrières 1906, grèves viticoles du Languedoc 1907, usage de l'armée par Clemenceau)** : Clemenceau « premier flic de France » → *renforce l'État* (capacité coercitive) mais teste et *mobilise la société* ouvrière et paysanne.\n\n- **Charte d'Amiens (1906)** : acte fondateur du syndicalisme révolutionnaire indépendant → *renforce la société* en affirmant son autonomie hors du corridor étatique.\n\n*Note* : Selon Acemoğlu et Robinson, cette période montre la France **dans le corridor** — un État qui se renforce (laïcité, coercition) tout en étant tenu par une société vigoureuse (Dreyfusards, syndicats), l'équilibre restant tendu mais jamais rompu.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1899-1908\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1899-1908\n- society_change (float) : changement de society_power par rapport à 1889-1898\n- state_change (float) : changement de state_power par rapport à 1889-1898\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1909-1918": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1909-1918, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1899-1908, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1909-1918 :\n# La France 1909-1918 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « corridor étroit » suppose un équilibre dynamique entre le pouvoir de l'État (le Léviathan) et celui de la société. La liberté naît de leur compétition permanente et équilibrée.\n\n## Tendances (évolutions lentes)\n\n- **Consolidation de l'État laïque républicain** (suite à la séparation Églises-État de 1905) : renforce l'État en affaiblissant un contre-pouvoir traditionnel (l'Église), mais consolide aussi une société civile laïque.\n\n- **Croissance du syndicalisme et de la CGT** (charte d'Amiens de 1906 encore active) : renforce la société civile organisée face au patronat et à l'État, malgré une répression fréquente.\n\n- **Industrialisation et urbanisation progressives** : renforcent tant l'État (capacité fiscale, mobilisation) que la société (classe ouvrière organisée).\n\n- **Stagnation démographique française** (natalité faible, vieillissement relatif comparé à l'Allemagne) : affaiblit structurellement l'État en matière de potentiel militaire et de main-d'œuvre — préoccupation majeure de l'époque.\n\n- **Extension de l'appareil administratif et fiscal** (préparation puis instauration de l'impôt sur le revenu, voté en 1914) : renforce durablement la capacité de l'État.\n\n- **Développement de l'école publique et de l'alphabétisation** : renforce à la fois l'État (citoyens intégrés, patriotisme) et la société (capacité de mobilisation civique).\n\n## Événements (ruptures ponctuelles)\n\n- **Grèves ouvrières et agitation sociale (1909-1910)**, notamment la grève des cheminots de 1910 réprimée par Briand (réquisitions) : moment de tension où l'État affirme sa force contre la société organisée.\n\n- **Vote de l'impôt sur le revenu (juillet 1914)** : événement institutionnel majeur renforçant l'État.\n\n- **Loi des trois ans (1913)** allongeant le service militaire : renforce l'État (capacité militaire) au prix d'une contestation de la société (opposition de la gauche).\n\n- **Assassinat de Jean Jaurès (31 juillet 1914)** : affaiblit la société civile pacifiste et la contestation antimilitariste à la veille de la guerre.\n\n- **Union sacrée (août 1914)** : suspension de la contestation ; la société se rallie à l'État, renforçant massivement ce dernier au détriment de son propre pouvoir autonome.\n\n- **Mobilisation générale et économie de guerre (1914-1918)** : expansion considérable de l'État (dirigisme, réquisitions, censure, contrôle des prix et de la production) — déséquilibre net en faveur du Léviathan.\n\n- **Grèves de 1917 et mutineries de l'armée** : résurgence de la société civile et militaire contre un État jugé trop coûteux ; test de l'équilibre.\n\n- **Répression et redressement autoritaire de Clemenceau (fin 1917-1918)** : concentration du pouvoir exécutif, affaiblissement temporaire des contre-pouvoirs, mais dans un cadre parlementaire maintenu.\n\n- **Victoire de novembre 1918** : sort l'État renforcé et légitimé, avec un enjeu d'après-guerre : réintégrer le corridor en restaurant l'équilibre social démobilisé.\n\n*Note* : la période illustre bien la thèse d'Acemoğlu-Robinson selon laquelle une guerre totale gonfle le pouvoir de l'État et menace l'équilibre du corridor ; la France reste néanmoins dans le corridor grâce à la persistance de ses institutions parlementaires et d'une société civile capable de se remobiliser (grèves de 1917).\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1909-1918\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1909-1918\n- society_change (float) : changement de society_power par rapport à 1899-1908\n- state_change (float) : changement de state_power par rapport à 1899-1908\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1919-1928": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1919-1928, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1909-1918, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1919-1928 :\n# La France 1919-1928 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « corridor étroit » suppose un équilibre entre **pouvoir de l'État** (capacité administrative, fiscale, coercitive) et **pouvoir de la société** (mobilisation, contre-pouvoirs, capacité à contraindre l'État). La liberté naît de leur compétition équilibrée.\n\n## Tendances (lentes, structurelles)\n\n- **Crise financière et monétaire durable (inflation, chute du franc jusqu'en 1926)** : affaiblit l'État en minant sa capacité fiscale et sa crédibilité, mais mobilise aussi la société (épargnants, rentiers) — plutôt **affaiblissement de l'État**.\n\n- **Reconstruction des régions dévastées du Nord-Est** : accroît la présence administrative et la capacité d'intervention économique de l'État — **renforcement de l'État**.\n\n- **Déficit démographique et « classes creuses »** consécutif aux pertes de la guerre : affaiblit à terme la base militaire et productive, pesant sur l'État comme sur la société — **affaiblissement des deux**.\n\n- **Croissance et modernisation industrielle des années 1920** (taylorisation, énergie, automobile) : renforce une société civile ouvrière et patronale structurée, tout en donnant à l'État plus de ressources — **renforcement des deux**.\n\n- **Structuration et division du mouvement ouvrier** (scission de Tours 1920 : SFIO/PCF ; scission syndicale CGT/CGTU 1921-22) : société organisée mais fragmentée, capacité de contre-pouvoir affaiblie par la division — **effet ambivalent sur la société**.\n\n- **Développement de l'anticléricalisme apaisé et consolidation de la laïcité républicaine** : équilibre durable entre autorité étatique et société — **stabilisation dans le corridor**.\n\n## Événements (ponctuels)\n\n- **Traité de Versailles (1919)** : engage l'État dans une politique de sécurité et de réparations, renforçant ses ambitions mais l'exposant à l'échec — **renforcement puis fragilisation de l'État**.\n\n- **Victoire du Bloc national aux élections de 1919** : coalition conservatrice-nationaliste renforçant l'autorité de l'État — **renforcement de l'État**.\n\n- **Occupation de la Ruhr (1923)** : démonstration de puissance coercitive, mais coûteuse et diplomatiquement isolante — **renforcement apparent puis affaiblissement de l'État**.\n\n- **Victoire du Cartel des gauches (1924)** : réaffirmation de la mobilisation de la société civile de gauche contre l'orientation précédente — **renforcement de la société**.\n\n- **Crise du franc et instabilité ministérielle (1924-1926)** : effondrement de la confiance, tourniquet des gouvernements — **affaiblissement de l'État**.\n\n- **Retour de Poincaré et stabilisation monétaire (1926, « franc Poincaré » 1928)** : restauration de la crédibilité fiscale et de l'autorité exécutive — **fort renforcement de l'État**.\n\n- **Accords de Locarno (1925)** : normalisation internationale renforçant la légitimité de l'État — **renforcement de l'État**.\n\n- **Loi électorale de 1927 (retour au scrutin d'arrondissement)** : recadre la représentation, affectant les canaux d'expression de la société — **effet ambivalent**.\n\n**Synthèse** : la période oscille — instabilité et faiblesse de l'État (1924-1926) puis reconsolidation autoritaire mais légale sous Poincaré (1926-1928) — la France restant globalement dans le « corridor », avec une société active mais divisée face à un État qui se rétablit.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n1909-1918: <6.5, 9.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1919-1928\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1919-1928\n- society_change (float) : changement de society_power par rapport à 1909-1918\n- state_change (float) : changement de state_power par rapport à 1909-1918\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1929-1938": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1929-1938, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1919-1928, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1929-1938 :\n# La France 1929-1938 selon le cadre du *Narrow Corridor*\n\n*Rappel du cadre : Acemoğlu et Robinson opposent le pouvoir de l'État (capacité administrative, coercitive, fiscale) au pouvoir de la société (capacité d'organisation, de mobilisation, de contrôle). La liberté naît de leur équilibre dynamique.*\n\n## Tendances (évolutions lentes)\n\n- **Crise économique tardive mais prolongée (déflation, 1931-1936)** : la dépression frappe la France plus tard mais dure plus longtemps ; stagnation industrielle et chute des prix agricoles → **affaiblit l'État** (érosion des recettes fiscales, instabilité budgétaire) et **fragilise la cohésion de la société** (chômage, tensions de classe).\n\n- **Instabilité ministérielle chronique de la IIIe République** : gouvernements de courte durée, cabinets renversés à répétition → **affaiblit durablement la capacité de l'État** à mener une politique cohérente.\n\n- **Politique déflationniste et attachement au franc (bloc-or jusqu'en 1936)** : rigueur budgétaire, décrets-lois de compression → **affaiblit l'État** dans sa légitimité et prolonge la stagnation, alimentant le mécontentement social.\n\n- **Montée de la syndicalisation et réorganisation ouvrière** : forte croissance de la CGT (réunification 1936) → **renforce le pouvoir de la société** (capacité de mobilisation collective accrue).\n\n- **Polarisation idéologique et essor des ligues d'extrême droite** (Croix-de-Feu, Action française) et de l'antifascisme → **mobilise la société** mais de façon conflictuelle, menaçant l'équilibre du « corridor ».\n\n- **Faiblesse démographique persistante** : natalité basse, vieillissement relatif, séquelles de 1914-1918 → contrainte de fond **affaiblissant l'État** (capacité militaire et économique) et pesant sur le climat social.\n\n## Événements (ruptures ponctuelles)\n\n- **Krach de 1929 (répercussions à partir de 1931)** : point de départ de la contraction → choc **affaiblissant l'État et la société**.\n\n- **Scandale Stavisky (1933-1934)** : affaire de corruption discréditant le personnel politique → **affaiblit la légitimité de l'État**.\n\n- **Émeutes du 6 février 1934** : manifestation violente des ligues devant la Chambre → **démonstration de force menaçante de la société mobilisée** contre l'État républicain, révélant sa fragilité.\n\n- **Formation du Rassemblement/Front populaire (1934-1936)** : coalition SFIO-PCF-Radicaux en réaction au 6 février → **renforce fortement l'organisation de la société** civile de gauche.\n\n- **Victoire électorale du Front populaire et grandes grèves de mai-juin 1936** : occupations d'usines massives → **puissante affirmation du pouvoir de la société**.\n\n- **Accords Matignon (juin 1936)** : conventions collectives, congés payés, semaine de 40 heures → **renforcent la société** (droits ouvriers institutionnalisés) tout en **augmentant la capacité régulatrice de l'État**.\n\n- **Dévaluation du franc (septembre 1936)** : abandon du bloc-or → tentative de restauration de la marge d'action de l'État (résultats mitigés).\n\n- **« Pause » Blum (1937) puis chute du gouvernement** : essoufflement du Front populaire → **recul du pouvoir de la société** et retour de l'instabilité étatique.\n\n- **Décrets-lois Daladier-Reynaud et retour à des mesures autoritaires (1938)**, remise en cause des 40 heures → **tentative de reconstruction de l'autorité de l'État au détriment des acquis sociaux** ; grève générale du 30 novembre 1938 écrasée → **affaiblissement net de la société** face à l'État.\n\n---\n\n*Lecture d'ensemble : la période illustre une France oscillant hors de l'équilibre du corridor — un État chroniquement affaibli et instable, face à une société très mobilisée mais profondément polarisée, sans que ni l'un ni l'autre ne parvienne à un contrôle durable et mutuel.*\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n1909-1918: <6.5, 9.0>\n1919-1928: <7.0, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1929-1938\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1929-1938\n- society_change (float) : changement de society_power par rapport à 1919-1928\n- state_change (float) : changement de state_power par rapport à 1919-1928\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1939-1948": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1939-1948, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1929-1938, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1939-1948 :\n# La France 1939-1948 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « corridor étroit » repose sur l'équilibre entre le pouvoir de l'État (Léviathan) et celui de la société civile. La liberté naît de leur compétition équilibrée.\n\n## Tendances (processus lents : institutionnels, économiques, démographiques)\n\n- **Dirigisme économique croissant** : la planification amorcée sous Vichy puis systématisée à la Libération (Plan Monnet, 1946) et les nationalisations (Renault, Banque de France, charbon, électricité, gaz, assurances) → **renforce durablement l'État** dans l'économie.\n\n- **Construction de l'État-providence** : ordonnances de 1945 créant la Sécurité sociale et généralisant les allocations → **renforce l'État** mais aussi la capacité d'action collective de la **société** (droits sociaux institutionnalisés).\n\n- **Affaiblissement puis reconstruction de l'appareil administratif** : continuité bureaucratique remarquable entre Vichy, la France libre et la IVe République (mêmes cadres, mêmes corps) → **renforce l'État** sur le long terme malgré les ruptures politiques.\n\n- **Recomposition démographique et matérielle** : pertes humaines, prisonniers, STO, pénurie et rationnement prolongé (jusqu'en 1949) → **affaiblit temporairement la société** (atomisation, marché noir, priorité à la survie).\n\n- **Montée de contre-pouvoirs organisés** : syndicats (CGT), partis de masse (PCF, SFIO, MRP), essor associatif issu de la Résistance → **renforce la société civile** et sa capacité de mobilisation.\n\n- **Politisation et fracturation idéologique** : clivage collaboration/résistance puis Guerre froide naissante → tension ambivalente, à la fois **mobilisatrice de la société** et **source de méfiance envers l'État**.\n\n## Événements (ruptures ponctuelles)\n\n- **Défaite de mai-juin 1940 et armistice** : effondrement de l'État républicain → **affaiblit brutalement l'État** (souveraineté partielle) et **désorganise la société**.\n\n- **Vote des pleins pouvoirs à Pétain (10 juillet 1940)** : abolition de fait de la IIIe République → **hypertrophie autoritaire de l'État** au détriment de la **société** (dissolution des libertés, répression).\n\n- **Occupation allemande et zone occupée/libre** : État français partiellement sous tutelle → **affaiblit l'autonomie de l'État**, prédation externe sur la société.\n\n- **Émergence de la Résistance (1940-1944)** : réseaux, maquis, Conseil National de la Résistance (1943), programme du CNR (1944) → **renforce puissamment la société civile** et prépare un projet d'État renouvelé.\n\n- **Libération (1944)** et mise en place du GPRF sous de Gaulle → **reconstruction de l'État légitime**, réintégration de la société dans le champ politique.\n\n- **Épuration (1944-1946)** : justice, comités locaux, règlements de comptes → **la société exerce une contrainte violente puis institutionnalisée sur l'État**, avec risque d'excès (Léviathan vs. justice de rue).\n\n- **Droit de vote des femmes (ordonnance d'avril 1944, premier exercice 1945)** → **élargissement majeur de la société civile** participante.\n\n- **Référendums et adoption de la Constitution de la IVe République (1946)** : parlementarisme fort → **rééquilibrage vers la société/le Parlement**, au risque d'un État instable.\n\n- **Départ de De Gaulle (janvier 1946)** puis fondation du RPF (1947) et grandes grèves de 1947-1948 (souvent PCF/CGT) → **affrontement direct État/société mobilisée**, test de résistance du corridor.\n\n---\n\n**Synthèse** : la période illustre une double trajectoire — une sortie du corridor par le bas puis par le haut (effondrement de 1940, puis autoritarisme de Vichy), suivie d'un effort de **re-entrée dans le corridor** à la Libération, où un État reconstruit et fortement interventionniste coexiste avec une société civile revigorée. L'équilibre reste toutefois instable, préfigurant la fragilité de la IVe République.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n1909-1918: <6.5, 9.0>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1939-1948\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1939-1948\n- society_change (float) : changement de society_power par rapport à 1929-1938\n- state_change (float) : changement de state_power par rapport à 1929-1938\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1949-1958": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1949-1958, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1939-1948, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1949-1958 :\n# La France 1949-1958 selon le cadre d'Acemoğlu et Robinson\n\n*Rappel du cadre : le « couloir étroit » exige un équilibre dynamique où pouvoir de l'État et pouvoir de la société croissent ensemble. La IVe République illustre un État contraint par une société fragmentée, avant le rééquilibrage brutal de 1958.*\n\n## Tendances (transformations lentes)\n\n- **Modernisation économique planifiée (Plans Monnet puis Hirsch)** : renforce l'**État** via sa capacité administrative et sa maîtrise du crédit, de l'énergie, de l'acier ; crée une bureaucratie technocratique (« l'État capacité »).\n\n- **Reconstruction et « Trente Glorieuses » naissantes** : forte croissance, plein-emploi, hausse du niveau de vie — renforce potentiellement la **société** (classes moyennes, syndicats) mais aussi la légitimité redistributrice de l'**État**.\n\n- **Baby-boom et exode rural** : transformation démographique et urbanisation qui densifient la société civile organisée (associations, syndicats, mouvements catholiques).\n\n- **Construction européenne (CECA 1951, négociations vers Rome 1957)** : renforce l'**État** dans sa dimension d'acteur international tout en insérant des contraintes supranationales.\n\n- **Instabilité ministérielle chronique** : le régime des partis et le mode de scrutin affaiblissent durablement l'**État** exécutif (« État de papier »), la souveraineté parlementaire empêchant une capacité étatique cohérente — caractéristique d'un État « paralysé » dans le corridor.\n\n- **Poids persistant du PCF et de la CGT** : maintient une société civile puissante mais polarisée et anti-système, contribuant à la difficulté du consensus (« Léviathan enchaîné » mais grippé).\n\n- **Guerres coloniales prolongées (Indochine puis Algérie dès 1954)** : ponctionnent l'**État** militairement et financièrement, autonomisent l'armée face au pouvoir civil — affaiblissement grave de l'État de droit.\n\n## Événements (ruptures ponctuelles)\n\n- **1949 : entrée dans l'OTAN** — ancre l'**État** dans le bloc occidental, renforce sa dimension sécuritaire.\n\n- **1954 : défaite de Diên Biên Phu et accords de Genève** — humiliation qui affaiblit l'**État** et discrédite le régime ; déclenchement de l'insurrection algérienne (1er novembre).\n\n- **1954-1955 : gouvernement Mendès France** — tentative de restaurer la capacité de l'**État** (décision rapide, autorité) ; échec relatif face au système partisan.\n\n- **1956 : indépendance du Maroc et de la Tunisie ; expédition de Suez** — affaiblissement de l'**État** dans son prestige et son autonomie diplomatique (recul devant les États-Unis).\n\n- **1956 : loi-cadre Defferre** — réforme de l'organisation coloniale, tentative d'adaptation de l'**État**.\n\n- **13 mai 1958 : coup de force d'Alger** — moment décisif où une partie de l'armée et des colons défient l'**État** civil : effondrement de l'autorité étatique.\n\n- **1er juin 1958 : investiture de De Gaulle** — événement charnière qui prépare le rééquilibrage vers un **État** fortement renforcé (nouvelle Constitution en septembre), au risque, dans la lecture d'Acemoğlu-Robinson, d'un déplacement vers un pouvoir étatique dominant à surveiller.\n\n---\n\n**Synthèse dans le cadre** : la IVe République présente un État à la fois *capable* (technocratie, planification) mais *institutionnellement enchaîné* et incapable de maîtriser la question coloniale ; la société reste vigoureuse mais fracturée. La crise de 1958 marque une sortie de cette configuration bloquée vers un État renforcé — un mouvement que le cadre invite à interroger quant à sa compatibilité avec le maintien dans le « couloir ».\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n1909-1918: <6.5, 9.0>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.0>\n1939-1948: <6.5, 7.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1949-1958\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1949-1958\n- society_change (float) : changement de society_power par rapport à 1939-1948\n- state_change (float) : changement de state_power par rapport à 1939-1948\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1959-1968": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1959-1968, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1949-1958, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1959-1968 :\n# La France 1959-1968 selon le cadre d'Acemoğlu et Robinson\n\n*Rappel du cadre : le « couloir étroit » exige un équilibre dynamique entre un État puissant (le Léviathan) et une société civile puissante capable de le contrôler. Les deux doivent se renforcer mutuellement (« l'effet de la Reine Rouge »).*\n\n## Tendances (mouvements lents : institutionnels, économiques, démographiques)\n\n- **Consolidation de la Ve République** : la Constitution de 1958 (appliquée dès 1959) et surtout l'élection présidentielle au suffrage universel direct (référendum de 1962) renforcent massivement l'**État** — présidentialisation, exécutif puissant, discipline gouvernementale accrue.\n\n- **« Trente Glorieuses » / croissance économique et industrialisation** : forte hausse du PIB, planification indicative (Commissariat au Plan), dirigisme économique → renforce l'**État** (capacité fiscale, administrative, technocratique via l'ENA) mais aussi la **société** (émergence de classes moyennes, hausse du niveau de vie, autonomie économique).\n\n- **Urbanisation et exode rural** : concentration des populations, développement des banlieues, mobilité sociale → potentiel de renforcement de la **société** (nouveaux réseaux, capacité d'action collective) tout en créant des tensions sociales.\n\n- **Explosion démographique et scolaire (baby-boom)** : massification de l'enseignement secondaire et supérieur, universités surchargées → constitue une **société** civile nouvelle (jeunesse nombreuse, étudiants) porteuse de contestation.\n\n- **Modernisation des médias et de la consommation** : diffusion de la télévision (mais ORTF sous contrôle étatique) et culture de masse → ambivalent : outil de contrôle pour l'**État**, mais aussi vecteur de nouvelles aspirations pour la **société**.\n\n- **Renforcement de la technocratie et centralisation administrative** : montée des grands corps, planification → renforce durablement l'**État**.\n\n## Événements (chocs ponctuels et datés)\n\n- **1959 : investiture de De Gaulle et mise en place effective des institutions** → affirmation de l'**État** fort et personnalisé.\n\n- **1962 : fin de la guerre d'Algérie (accords d'Évian)** → libère l'**État** d'un conflit délégitimant et déstabilisant (tentatives de putsch, OAS), renforçant paradoxalement sa stabilité.\n\n- **Avril 1961 : putsch des généraux à Alger, échec** → épreuve de force validant l'autorité de l'**État** civil sur l'armée.\n\n- **Octobre 1962 : référendum sur l'élection du président au suffrage universel** → renforcement décisif de l'**État** (légitimité plébiscitaire de l'exécutif).\n\n- **Décembre 1965 : élection présidentielle, De Gaulle mis en ballottage par Mitterrand** → premier signal d'une **société** politique qui résiste et se réorganise (gauche unie).\n\n- **Mai 1968 : crise étudiante puis grève générale (~10 millions de grévistes)** → poussée majeure de la **société** civile (étudiants, ouvriers, contestation culturelle), qui ébranle temporairement l'**État**.\n\n- **Accords de Grenelle (mai 1968)** → gains matériels concédés à la **société** (hausse du SMIG, droits syndicaux), signe d'un rapport de forces négocié.\n\n- **Juin 1968 : dissolution, victoire électorale gaulliste** → rétablissement immédiat de l'**État**, montrant la solidité institutionnelle malgré la contestation.\n\n---\n\n**Synthèse dans le cadre du « couloir » :** la période illustre bien l'**effet de la Reine Rouge** : un État qui se renforce nettement (institutions de la Ve République, technocratie, croissance dirigée), face à une société qui s'étoffe simultanément (jeunesse scolarisée, classes moyennes, syndicats). Mai 68 est le moment où la société tente de « rattraper » l'État ; l'issue négociée (Grenelle) puis électorale suggère un maintien dans le couloir plutôt qu'une bascule vers le despotisme ou le chaos.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n1909-1918: <6.5, 9.0>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.0>\n1939-1948: <6.5, 7.0>\n1949-1958: <7.0, 6.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1959-1968\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1959-1968\n- society_change (float) : changement de society_power par rapport à 1949-1958\n- state_change (float) : changement de state_power par rapport à 1949-1958\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1969-1978": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1969-1978, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1959-1968, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1969-1978 :\n# La France 1969-1978 à travers le cadre d'Acemoğlu-Robinson\n\nRappel du cadre : le « couloir étroit » suppose un équilibre dynamique où l'État (Léviathan) et la société se renforcent mutuellement. La liberté naît de cette compétition équilibrée, pas de la domination de l'un sur l'autre.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Fin des « Trente Glorieuses » et croissance encore soutenue jusqu'en 1973** : la prospérité et l'expansion de l'État-providence renforcent la capacité de l'État (fiscalité, redistribution) tout en dotant la société de ressources et d'une classe moyenne autonome — renforce **les deux**.\n\n- **Choc pétrolier de 1973 et entrée dans la stagflation** : montée du chômage et de l'inflation, fragilisant la légitimité gestionnaire de l'État planificateur ; érosion progressive du consensus productiviste — tend à **affaiblir l'État** dans sa capacité à « livrer » la prospérité.\n\n- **Urbanisation et tertiarisation continues** : déclin de la paysannerie, salarisation, exode rural, qui recomposent la société civile vers des formes plus urbaines et associatives — transforme et à terme **renforce la société**.\n\n- **Expansion de l'enseignement supérieur et massification scolaire** (héritage post-68) : élargissement d'une population éduquée, critique, mobilisable — **renforce la société**.\n\n- **Structuration du mouvement syndical et associatif** (montée de la CFDT autogestionnaire, féminisme, écologie, régionalismes) : diversification des contre-pouvoirs organisés — **renforce la société** face au « Léviathan » colbertiste-jacobin français, un État historiquement fort.\n\n- **Persistance de l'étatisme centralisé (tradition jacobine, dirigisme économique, planification, ORTF)** : un État structurellement puissant qui maintient sa prééminence, plaçant la France du côté « Léviathan fort » du couloir — **maintient/renforce l'État**.\n\n## Événements (ponctuels)\n\n- **Départ de De Gaulle (avril 1969, après le référendum perdu) puis sa mort (1970)** : fin du présidentialisme charismatique, ouverture d'une transition institutionnelle — relatif **affaiblissement de la personnalisation de l'État**, respiration pour la société.\n\n- **Élection de Pompidou (1969)** : continuité gaulliste mais infléchie vers la modernisation économique et une certaine libéralisation — **stabilise l'État**.\n\n- **Élection de Valéry Giscard d'Estaing (1974)** : projet de « société libérale avancée », volonté d'assouplir le rapport État-société — arbitrage plutôt favorable à **la société**.\n\n- **Réformes sociétales giscardiennes (1974-1975)** : majorité à 18 ans, loi Veil sur l'IVG (1975), divorce par consentement mutuel, libéralisation de l'ORTF (éclatement en 1974) — **renforcent nettement la société** (autonomie individuelle, pluralisme médiatique) et desserrent l'emprise normative de l'État.\n\n- **Programme commun de la gauche (signé 1972) et poussée électorale de l'union PS-PCF** : structuration d'une alternance crédible, canalisation politique de la contestation dans le jeu institutionnel — **renforce la société** organisée.\n\n- **Élections législatives de mars 1978** : la gauche, donnée gagnante, échoue de peu (après la rupture du Programme commun en 1977) — confirme la **résilience de l'État** et la compétition électorale équilibrée.\n\n- **Conflits sociaux persistants post-68** (grèves, LIP en 1973 comme symbole autogestionnaire) : mobilisations sociales encore vives — **renforcent la société** comme contre-pouvoir.\n\n---\n\n**Lecture d'ensemble (cadre A-R)** : la France de cette décennie reste un cas de **Léviathan fort** (tradition jacobine, État central puissant). La période 1969-1978 se caractérise par une **montée relative du pouvoir de la société** (réformes libérales, contre-pouvoirs, culture post-68) venant équilibrer un État historiquement dominant — un mouvement qui rapproche la France du **cœur du « couloir étroit »**, plutôt que de l'en éloigner.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n1909-1918: <6.5, 9.0>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.0>\n1939-1948: <6.5, 7.0>\n1949-1958: <7.0, 6.0>\n1959-1968: <7.5, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1969-1978\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1969-1978\n- society_change (float) : changement de society_power par rapport à 1959-1968\n- state_change (float) : changement de state_power par rapport à 1959-1968\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1979-1988": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1979-1988, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1969-1978, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1979-1988 :\n# La France 1979-1988 selon le cadre d'Acemoğlu et Robinson\n\n*Rappel du cadre : le « couloir étroit » repose sur l'équilibre dynamique entre le pouvoir de l'État (Léviathan) et celui de la société. La liberté naît de leur compétition équilibrée.*\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Désinflation compétitive et « tournant de la rigueur » (à partir de 1982-1983)** : abandon progressif de la relance keynésienne, contrainte du Système monétaire européen. Recentrage technocratique renforçant l'**État** (capacité de gestion) mais contraignant son autonomie idéologique.\n\n- **Décentralisation (lois Defferre, 1982-1983)** : transfert de compétences aux régions, départements et communes, création du statut d'élus locaux. Redistribue le pouvoir de l'**État** central vers des contre-pouvoirs institutionnels ; renforce potentiellement la **société** organisée localement.\n\n- **Désindustrialisation et montée du chômage de masse** : déclin des bassins miniers et sidérurgiques, chômage dépassant 2 millions. **Affaiblit** le tissu social organisé (syndicats liés à l'industrie lourde) et fragilise la légitimité de l'**État**.\n\n- **Déclin syndical continu** : baisse du taux de syndicalisation (CGT, CFDT). **Affaiblit** cette forme classique de mobilisation de la **société**.\n\n- **Immigration et sédentarisation des populations issues du Maghreb** : recomposition démographique nourrissant à terme de nouvelles mobilisations associatives (société) mais aussi des crispations identitaires.\n\n- **Libéralisation médiatique** : autorisation des radios libres (1981-1982), création de Canal+ (1984), privatisation de TF1 (1987). Renforce structurellement le pouvoir de la **société** (pluralisme de l'information, réduction du monopole d'État).\n\n## Événements (ponctuels)\n\n- **Élection de François Mitterrand (mai 1981)** : première alternance de la Ve République, entrée de ministres communistes au gouvernement. Marque une capacité de la **société** à imposer un changement politique majeur par les urnes.\n\n- **Nationalisations de 1982** : extension massive du secteur public (banques, groupes industriels). **Renforce l'État** dans son emprise économique.\n\n- **Abolition de la peine de mort (1981)** : réforme de la relation entre l'**État** et l'individu, encadrant le monopole de la violence légitime.\n\n- **Marche pour l'égalité et contre le racisme (1983, dite « Marche des Beurs »)** : mobilisation civique d'ampleur nationale. Affirmation d'une nouvelle **société** civile revendicative.\n\n- **Manifestations contre le projet Savary sur l'école privée (1984)** : mobilisation massive conduisant au retrait du projet et à la démission du gouvernement Mauroy. Démonstration éclatante du contre-pouvoir de la **société** face à l'**État**.\n\n- **Affaire du Rainbow Warrior (1985)** : action clandestine des services secrets français, révélant les dérives du Léviathan ; le scandale médiatique illustre le contrôle exercé par la **société**.\n\n- **Première cohabitation (1986-1988)** : partage du pouvoir exécutif entre Mitterrand et Chirac ; **contraint l'État** en institutionnalisant une compétition interne.\n\n- **Mouvement étudiant contre la loi Devaquet (1986)** : retrait du projet après mobilisation et mort de Malik Oussekine. Nouvelle affirmation du pouvoir de la **société**.\n\n- **Réélection de Mitterrand (1988)** : consolidation de l'alternance comme mécanisme normalisé de contrôle sociétal sur l'**État**.\n\n*En synthèse : la période illustre un maintien de la France dans le « couloir » — un État puissant (nationalisations, technocratie) contrebalancé par une société mobilisée (manifestations, alternance, médias libres) et par des mécanismes institutionnels de dispersion du pouvoir (décentralisation, cohabitation).*\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n1909-1918: <6.5, 9.0>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.0>\n1939-1948: <6.5, 7.0>\n1949-1958: <7.0, 6.0>\n1959-1968: <7.5, 7.5>\n1969-1978: <8.0, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1979-1988\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1979-1988\n- society_change (float) : changement de society_power par rapport à 1969-1978\n- state_change (float) : changement de state_power par rapport à 1969-1978\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1989-1998": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1989-1998, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1979-1988, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1989-1998 :\n# La France 1989-1998 selon le cadre du « Corridor étroit »\n\nRappel du cadre : Acemoğlu et Robinson opposent le pouvoir de l'**État** (capacité administrative, coercitive, fiscale) au pouvoir de la **société** (mobilisation civique, contre-pouvoirs, normes). La liberté naît de leur équilibre dynamique (« effet Reine Rouge »).\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Construction européenne / Traité de Maastricht (ratifié 1992) et convergence vers l'euro** : transfert de compétences monétaires et budgétaires vers un niveau supranational → **affaiblit** l'autonomie de l'État national, mais crée un cadre de règles contraignantes ; effet ambigu sur la société.\n\n- **Discipline budgétaire des critères de convergence (déficits, dette)** : politiques d'austérité et de « désinflation compétitive » → **contraint** la capacité redistributive de l'État tout en renforçant sa rigueur fiscale.\n\n- **Chômage de masse persistant (~10-12 %)** : fragilise la légitimité de l'État-providence et nourrit le mécontentement social → **affaiblit** à la fois la confiance envers l'État et la cohésion de la société.\n\n- **Décentralisation poursuivie** (héritage des lois Defferre de 1982-83, montée en puissance des collectivités) : redistribution du pouvoir administratif vers les régions/départements → **renforce** des contre-pouvoirs locaux (société/institutions intermédiaires).\n\n- **Montée du Front National** (percées électorales, ~15 % dans les années 1990) : signe d'une fracture sociale et d'une défiance envers les élites → tension dans le corridor, mobilisation d'une partie de la société contre le consensus.\n\n- **Judiciarisation croissante de la vie publique** (affaires politico-financières, autonomie des juges d'instruction) : renforcement d'un contre-pouvoir judiciaire → **renforce** la société face à l'État/aux élites.\n\n- **Vieillissement démographique et pressions migratoires** : redéfinition des débats sur l'intégration et la protection sociale.\n\n## Événements (ponctuels)\n\n- **1992 – Référendum sur Maastricht** (« oui » à 51 %) : mobilisation civique massive et débat national → **renforce** la société comme acteur délibérant, révèle sa division.\n\n- **1993 – Alternance et cohabitation** (victoire de la droite, Balladur Premier ministre de Mitterrand) : fonctionnement des contre-pouvoirs institutionnels → équilibre État/institutions.\n\n- **1995 – Élection de Jacques Chirac** puis **grèves de novembre-décembre 1995** (plan Juppé sur les retraites/Sécurité sociale) : puissante mobilisation sociale bloquant une réforme étatique → **affaiblit** l'État réformateur, **renforce** la capacité d'action de la société.\n\n- **1995-1996 – Reprise des essais nucléaires** (Chirac) : réaffirmation régalienne → **renforce** l'État, provoque contestation internationale et interne.\n\n- **1996 – Fin de la conscription** (professionnalisation de l'armée décidée par Chirac) : transformation du lien État-citoyens dans le domaine coercitif.\n\n- **1996 – « Mouvement des sans-papiers » (église Saint-Bernard, évacuation)** : mobilisation civique sur l'immigration → activation de la société contre l'appareil coercitif de l'État.\n\n- **1997 – Dissolution ratée et cohabitation Jospin** : sanction électorale de l'exécutif → **renforce** le contrôle de la société sur l'État.\n\n- **1998 – Loi sur les 35 heures (Aubry)** : intervention majeure de l'État régulateur dans l'économie et le marché du travail.\n\n---\n*Note : la France de cette période se situe dans le corridor (État fort + société active). La dynamique clé est la **contrainte européenne** qui déplace une partie du pouvoir hors du cadre national, tandis que grèves et affaires judiciaires manifestent la vitalité (parfois bloquante) de la société.*\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n1909-1918: <6.5, 9.0>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.0>\n1939-1948: <6.5, 7.0>\n1949-1958: <7.0, 6.0>\n1959-1968: <7.5, 7.5>\n1969-1978: <8.0, 7.5>\n1979-1988: <8.5, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1989-1998\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1989-1998\n- society_change (float) : changement de society_power par rapport à 1979-1988\n- state_change (float) : changement de state_power par rapport à 1979-1988\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1999-2008": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1999-2008, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1989-1998, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1999-2008 :\n# La France 1999-2008 selon le cadre d'Acemoğlu-Robinson\n\nRappel du cadre : le « corridor étroit » suppose un équilibre dynamique entre un État capable (le « Léviathan enchaîné ») et une société civile mobilisée capable de le contrôler. Voici les éléments matériels pour la France.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Intégration européenne et adoption de l'euro (1999 scriptural, 2002 fiduciaire)** : transfert de souveraineté monétaire et budgétaire vers Bruxelles/Francfort → *affaiblit l'autonomie de l'État français* tout en le contraignant par des règles externes (Pacte de stabilité).\n\n- **Décentralisation « Acte II » (réforme constitutionnelle de 2003, lois Raffarin)** : redistribution de compétences vers les régions/départements → *reconfigure l'État* (moins centralisé, potentiellement plus proche de la société).\n\n- **Réduction du temps de travail (35 heures, montée en charge post-2000) puis remises en cause (loi Fillon 2005, « travailler plus » 2007)** : bras de fer durable État/société sur la norme sociale → mobilise la *société* (syndicats) mais l'État conserve l'initiative législative.\n\n- **Vieillissement démographique et tensions sur les retraites** : pression structurelle justifiant les réformes → *renforce la légitimité interventionniste de l'État* mais nourrit la contestation sociale.\n\n- **Tension urbaine et relégation des banlieues** : chômage, ségrégation spatiale, sentiment de discrimination → *érosion de la capacité de l'État* à assurer sa présence légitime sur tout le territoire ; société civile fragmentée plutôt que renforcée.\n\n- **Judiciarisation et montée des affaires politico-financières** : autonomie croissante de la justice/médias → *contrepoids sociétal* renforcé face au pouvoir exécutif.\n\n- **Réduction du mandat présidentiel (quinquennat, appliqué dès 2002) et inversion du calendrier électoral** : renforce le fait majoritaire et la prééminence présidentielle → *renforce l'État exécutif*.\n\n## Événements (ponctuels)\n\n- **21 avril 2002 – Le Pen au 2ᵉ tour de la présidentielle** : choc démocratique, mobilisation civique massive de l'entre-deux-tours → *sursaut de la société civile*, mais révèle sa fragilité et la défiance envers l'État.\n\n- **Grèves et mobilisations contre la réforme des retraites (2003)** : la société conteste, l'État maintient sa réforme → *test d'équilibre*, avantage à l'État.\n\n- **Référendum du 29 mai 2005 (rejet du Traité constitutionnel européen)** : la société civile désavoue les élites → *affirmation forte de la société* contre l'État et l'orientation européenne des dirigeants.\n\n- **Émeutes urbaines de l'automne 2005 et état d'urgence** : recours à un dispositif d'exception (loi de 1955) → *affirmation coercitive de l'État* mais aveu de la rupture du contrat social dans les quartiers.\n\n- **Crise du CPE (Contrat première embauche, printemps 2006)** : retrait de la loi sous la pression étudiante/syndicale → *victoire nette de la société civile* sur l'État.\n\n- **Élection de Nicolas Sarkozy (mai 2007)** et **réforme constitutionnelle du 23 juillet 2008** : renforcement des pouvoirs présidentiels mais aussi de certains droits du Parlement et création du Défenseur des droits / QPC → *ambivalent : renforce l'exécutif tout en créant de nouveaux contrepoids*.\n\n- **Début de la crise financière mondiale (2008)** : intervention massive de l'État pour sauver le système bancaire → *renforcement conjoncturel de la capacité d'intervention de l'État*.\n\n---\n\n**Lecture d'ensemble** : sur la période, la France reste dans le corridor mais avec des tensions caractéristiques — un exécutif se renforçant institutionnellement (quinquennat, réforme de 2008, réponse à la crise) face à une société civile encore capable de blocages spectaculaires (2005, 2006), tandis que l'européanisation et les fractures territoriales viennent brouiller l'équilibre État/société.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n1909-1918: <6.5, 9.0>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.0>\n1939-1948: <6.5, 7.0>\n1949-1958: <7.0, 6.0>\n1959-1968: <7.5, 7.5>\n1969-1978: <8.0, 7.5>\n1979-1988: <8.5, 7.5>\n1989-1998: <8.5, 7.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1999-2008\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1999-2008\n- society_change (float) : changement de society_power par rapport à 1989-1998\n- state_change (float) : changement de state_power par rapport à 1989-1998\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "2009-2018": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 2009-2018, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1999-2008, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 2009-2018 :\n# La France 2009-2018 selon le cadre d'Acemoğlu et Robinson\n\nRappel du cadre : le « couloir étroit » se maintient par un équilibre dynamique entre le pouvoir de l'État (le Léviathan) et le pouvoir de la société civile mobilisée. Voici l'application au cas français.\n\n## Tendances (lentes : institutionnelles, économiques, démographiques)\n\n- **Chômage élevé et persistant post-crise de 2008** (autour de 9-10 %) : affaiblit la société (précarité économique, perte de capacité d'action autonome des citoyens) et met sous tension la légitimité de l'État.\n\n- **Décentralisation et réforme territoriale** (loi NOTRe 2015, fusion des régions passant de 22 à 13) : redistribue le pouvoir de l'État, avec un effet ambigu — rationalisation administrative mais éloignement perçu des centres de décision.\n\n- **Contraintes budgétaires européennes et politiques d'austérité** (règle des 3 % de déficit, semestre européen) : contraignent l'autonomie de l'État français, transférant une partie du pouvoir vers l'échelon supranational.\n\n- **Réformes du marché du travail** (loi Macron 2015, loi El Khomri 2016, ordonnances Travail 2017) : renforcent la capacité de l'État à réformer contre les corps intermédiaires, affaiblissant relativement les syndicats (société organisée).\n\n- **Déclin du syndicalisme et des partis traditionnels** (érosion du PS et des Républicains) : affaiblit les canaux institutionnels traditionnels de la société civile, favorisant des mobilisations plus horizontales et moins structurées.\n\n- **Numérisation et montée des réseaux sociaux** : renforce la capacité de mobilisation spontanée de la société (auto-organisation) tout en fragilisant les médiations classiques.\n\n- **Tensions autour de l'intégration et de l'islam** : débats de fond sur la laïcité et l'identité qui polarisent durablement la société.\n\n## Événements (ponctuels)\n\n- **Vagues d'attentats terroristes (2015 : Charlie Hebdo, Bataclan ; 2016 : Nice)** : renforcent massivement le pouvoir de l'État (état d'urgence, moyens sécuritaires) au risque d'un déséquilibre au détriment des libertés.\n\n- **État d'urgence (novembre 2015 – novembre 2017), puis loi SILT de 2017** : intègre dans le droit commun des pouvoirs exceptionnels → renforcement durable et institutionnalisé de l'État sécuritaire.\n\n- **Marche républicaine du 11 janvier 2015** : démonstration ponctuelle et massive de cohésion de la société civile (l'un des rares moments d'équilibre affirmé).\n\n- **Mouvement « Nuit debout » (printemps 2016)** : mobilisation citoyenne horizontale contre la loi Travail — expression d'une société cherchant à peser hors des canaux institutionnels.\n\n- **Élection présidentielle de 2017 et effondrement des partis de gouvernement** : recomposition brutale du champ politique, émergence de La République En Marche — reconfiguration du rapport État/société.\n\n- **Début du mouvement des Gilets jaunes (novembre-décembre 2018)** : soulèvement diffus, sans structuration syndicale ou partisane, contre l'État — signe d'une société qui se mobilise mais aussi d'une fracture profonde de confiance.\n\n---\n\n**Synthèse dans le cadre AR** : la période montre une tendance à un renforcement de l'État (sécuritaire, réformateur) face à une société dont les canaux traditionnels (syndicats, partis) s'affaiblissent, mais qui développe des formes de mobilisation nouvelles et parfois explosives. Le risque, dans la logique du « couloir étroit », est celui d'un déséquilibre où le Léviathan se renforce plus vite que la capacité de contrôle de la société — les Gilets jaunes signalant une tentative de rééquilibrage par le bas.\n\n*Note : ces éléments et interprétations mériteraient vérification par des sources primaires ; certaines datations et l'ampleur exacte peuvent être précisées.*\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n1909-1918: <6.5, 9.0>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.0>\n1939-1948: <6.5, 7.0>\n1949-1958: <7.0, 6.0>\n1959-1968: <7.5, 7.5>\n1969-1978: <8.0, 7.5>\n1979-1988: <8.5, 7.5>\n1989-1998: <8.5, 7.0>\n1999-2008: <8.5, 7.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 2009-2018\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 2009-2018\n- society_change (float) : changement de society_power par rapport à 1999-2008\n- state_change (float) : changement de state_power par rapport à 1999-2008\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "2019-2028": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 2019-2028, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 2009-2018, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 2019-2028 :\nJe vais répondre en distinguant clairement ce qui relève du passé documenté (2019-2024/début 2025) de ce qui appartient au futur (que je ne peux pas connaître).\n\n**Avertissement important :** Votre question couvre 2019-2028, mais nous sommes début 2025. Je ne peux pas décrire des événements postérieurs à ma date de connaissance. Les éléments 2025-2028 seraient de la spéculation, que je signale comme telle plutôt que de l'inventer.\n\nDans le cadre d'Acemoğlu-Robinson, la liberté naît de l'équilibre (« couloir étroit ») entre un État capable et une société mobilisée qui le contraint. Voici mon analyse pour la période documentée.\n\n**Tendances (lentes) :**\n- **Centralisation exécutive et « présidentialisation »** sous Macron (recours au 49.3, décrets) : renforce l'État, affaiblit relativement les contre-pouvoirs parlementaires.\n- **Érosion des corps intermédiaires** (syndicats, partis traditionnels affaiblis) : affaiblit la capacité d'organisation structurée de la société, même si la contestation persiste.\n- **Fragmentation et polarisation du paysage politique** (montée du RN et de LFI, effondrement du centre-gauche/droite classique) : affaiblit la stabilité de l'État tout en reflétant une société divisée.\n- **Défiance croissante envers les institutions** (sondages sur la confiance, abstention élevée) : affaiblit à la fois la légitimité de l'État et la cohésion de la société.\n- **Pressions budgétaires et dette publique** croissante : contraint la capacité d'action de l'État.\n- **Décentralisation partielle et tensions territoriales** (fractures périurbaines/métropoles) : affecte la mobilisation de la société.\n\n**Événements (ponctuels) :**\n- **Mouvement des Gilets jaunes (2018-2019)** : mobilisation citoyenne massive et horizontale — renforce (ponctuellement) le pouvoir de la société ; l'État réagit par répression et concessions (Grand débat).\n- **Réforme des retraites et recours au 49.3 (2023)** : affirmation du pouvoir exécutif — renforce l'État dans les faits, affaiblit sa légitimité perçue.\n- **Pandémie de Covid-19 (2020-2021)** : état d'urgence sanitaire, confinements, pass sanitaire — fort renforcement des capacités coercitives et administratives de l'État.\n- **Dissolution de l'Assemblée et élections législatives (juin-juillet 2024)** : parlement sans majorité — affaiblit la capacité de gouverner de l'État.\n- **Instabilité gouvernementale (chute du gouvernement Barnier, fin 2024)** : affaiblit la stabilité étatique.\n- **Émeutes de juin-juillet 2023** (après la mort de Nahel) : explosion de contestation non organisée — révèle une société fracturée plutôt qu'un renforcement structuré.\n\n**Pour 2025-2028 :** je ne dispose d'aucune information fiable. Toute affirmation précise serait inventée. Si vous le souhaitez, je peux proposer des **scénarios prospectifs** explicitement hypothétiques dans le cadre d'Acemoğlu-Robinson (par ex. risques de sortie du « couloir » vers un État despotique ou vers l'affaiblissement mutuel). Souhaitez-vous cela ?\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <6.5, 5.0>\n1799-1808: <3.5, 8.0>\n1809-1818: <4.5, 6.0>\n1819-1828: <4.5, 6.5>\n1829-1838: <5.0, 6.5>\n1839-1848: <6.0, 4.5>\n1849-1858: <3.0, 7.5>\n1859-1868: <5.0, 6.5>\n1869-1878: <6.5, 6.5>\n1879-1888: <7.5, 7.0>\n1889-1898: <8.0, 7.5>\n1899-1908: <8.0, 8.0>\n1909-1918: <6.5, 9.0>\n1919-1928: <7.0, 7.5>\n1929-1938: <7.5, 6.0>\n1939-1948: <6.5, 7.0>\n1949-1958: <7.0, 6.0>\n1959-1968: <7.5, 7.5>\n1969-1978: <8.0, 7.5>\n1979-1988: <8.5, 7.5>\n1989-1998: <8.5, 7.0>\n1999-2008: <8.5, 7.0>\n2009-2018: <8.0, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 2019-2028\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 2019-2028\n- society_change (float) : changement de society_power par rapport à 2009-2018\n- state_change (float) : changement de state_power par rapport à 2009-2018\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)"
  },
  "score_response": {
    "1789-1798": "{\"society_power\": 6.5, \"state_power\": 5.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"R\\u00e9volution fran\\u00e7aise : effondrement de l'Ancien R\\u00e9gime\", \"reasoning\": \"La soci\\u00e9t\\u00e9 est exceptionnellement mobilis\\u00e9e (clubs, sans-culottes, presse, sections, assembl\\u00e9es) et fa\\u00e7onne activement les \\u00e9v\\u00e9nements, d'o\\u00f9 un pouvoir \\u00e9lev\\u00e9 ; l'\\u00c9tat en revanche est instable et fragment\\u00e9 par les r\\u00e9volutions successives, contest\\u00e9 et souvent d\\u00e9bord\\u00e9, malgr\\u00e9 des pouss\\u00e9es de centralisation jacobine, ce qui donne une capacit\\u00e9 \\u00e9tatique seulement mod\\u00e9r\\u00e9e et fluctuante.\"}",
    "1799-1808": "{\"society_power\": 3.5, \"state_power\": 8.0, \"society_change\": -3.0, \"state_change\": 3.0, \"key_event\": \"Brumaire et Empire : L\\u00e9viathan despotique napol\\u00e9onien\", \"reasoning\": \"La centralisation pr\\u00e9fectorale, l'\\u00c9tat fiscal, le Code civil, la conscription et la censure font exploser la capacit\\u00e9 \\u00e9tatique (8), tandis que la d\\u00e9mobilisation r\\u00e9volutionnaire, la r\\u00e9pression et le contr\\u00f4le de l'opinion r\\u00e9duisent fortement la soci\\u00e9t\\u00e9 civile \\u00e0 un statut de notables/administr\\u00e9s (3.5).\"}",
    "1809-1818": "{\"society_power\": 4.5, \"state_power\": 6.0, \"society_change\": 1.0, \"state_change\": -2.0, \"key_event\": \"Chute de l'Empire, Restauration et Charte de 1814\", \"reasoning\": \"L'effondrement militaire (Russie, Leipzig, Waterloo) et l'occupation \\u00e9trang\\u00e8re font chuter le pouvoir \\u00e9tatique \\u00e9crasant de l'Empire, mais l'appareil administratif napol\\u00e9onien survit et la souverainet\\u00e9 est restaur\\u00e9e en 1818, laissant un \\u00c9tat encore mod\\u00e9r\\u00e9-fort ; la Charte, le retour du parlementarisme et de la presse renforcent une soci\\u00e9t\\u00e9 civile jusque-l\\u00e0 \\u00e9touff\\u00e9e, malgr\\u00e9 la Terreur blanche.\"}",
    "1819-1828": "{\"society_power\": 4.5, \"state_power\": 6.5, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"Tournant r\\u00e9actionnaire ultra apr\\u00e8s l'assassinat du duc de Berry\", \"reasoning\": \"Le glissement despotique post-1820 (double vote, censure, loi du milliard, av\\u00e8nement de Charles X) renforce un \\u00c9tat peu contraint, mais la persistance du cadre censitaire de la Charte, l'essor de la presse et le rebond lib\\u00e9ral de 1827 maintiennent une soci\\u00e9t\\u00e9 civile organis\\u00e9e au m\\u00eame niveau qu'en 1818, d'o\\u00f9 un l\\u00e9ger gain net de l'\\u00c9tat et une soci\\u00e9t\\u00e9 stable.\"}",
    "1829-1838": "{\"society_power\": 5.0, \"state_power\": 6.5, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"R\\u00e9volution de Juillet 1830, puis r\\u00e9pression des canuts et lois de Septembre\", \"reasoning\": \"Les Trois Glorieuses et l'\\u00e9largissement du suffrage censitaire, l'essor de la presse et de la bourgeoisie industrielle renforcent mod\\u00e9r\\u00e9ment la soci\\u00e9t\\u00e9 (+0.5), mais la r\\u00e9pression des insurrections (canuts, juin 1832), la loi de 1834 sur les associations et les lois de Septembre 1835 bornent cet acquis. L'\\u00c9tat reste fort et centralis\\u00e9, sa consolidation r\\u00e9pressive compensant son cadre d\\u00e9sormais constitutionnel, d'o\\u00f9 une stabilit\\u00e9 nette \\u00e0 6.5.\"}",
    "1839-1848": "{\"society_power\": 6.0, \"state_power\": 4.5, \"society_change\": 1.0, \"state_change\": -2.0, \"key_event\": \"R\\u00e9volution de f\\u00e9vrier 1848 et suffrage universel masculin\", \"reasoning\": \"L'immobilisme de Guizot renforce bri\\u00e8vement un \\u00c9tat oligarchique, mais la crise de 1846-47, les scandales et la campagne des banquets d\\u00e9bouchent sur l'effondrement de la Monarchie de Juillet en f\\u00e9vrier 1848 ; la soci\\u00e9t\\u00e9, port\\u00e9e par les id\\u00e9es socialistes/r\\u00e9publicaines et le suffrage universel masculin, gagne fortement en pouvoir tandis que l'\\u00c9tat s'effondre puis se recompose sur des bases fragiles.\"}",
    "1849-1858": "{\"society_power\": 3.0, \"state_power\": 7.5, \"society_change\": -3.0, \"state_change\": 3.0, \"key_event\": \"Coup d'\\u00c9tat de 1851 et Second Empire autoritaire\", \"reasoning\": \"Le coup d'\\u00c9tat de 1851, la restriction du suffrage, la censure et la r\\u00e9pression \\u00e9crasent la soci\\u00e9t\\u00e9 civile, tandis que la recentralisation pr\\u00e9fectorale, l'\\u00e9conomie dirig\\u00e9e et les succ\\u00e8s ext\\u00e9rieurs renforcent fortement un \\u00c9tat despotique, faisant sortir la France du couloir.\"}",
    "1859-1868": "{\"society_power\": 5.0, \"state_power\": 6.5, \"society_change\": 2.0, \"state_change\": -1.0, \"key_event\": \"Tournant lib\\u00e9ral : droit de gr\\u00e8ve (1864), lois presse/r\\u00e9unions (1868)\", \"reasoning\": \"Les concessions institutionnelles du Second Empire lib\\u00e9ral (droit d'adresse 1860, droit de gr\\u00e8ve 1864, libert\\u00e9s de presse et de r\\u00e9union 1868), la mont\\u00e9e du mouvement ouvrier et de l'opposition \\u00e9lectorale renforcent nettement une soci\\u00e9t\\u00e9 encore encadr\\u00e9e \\u00ab par le haut \\u00bb ; l'\\u00c9tat, prestigieux apr\\u00e8s l'Italie mais us\\u00e9 par le Mexique et fragilis\\u00e9 apr\\u00e8s Sadowa, recule mod\\u00e9r\\u00e9ment tout en conservant une administration solide.\"}",
    "1869-1878": "{\"society_power\": 6.5, \"state_power\": 6.5, \"society_change\": 1.5, \"state_change\": 0.0, \"key_event\": \"Fondation de la IIIe R\\u00e9publique et victoire r\\u00e9publicaine de 1877\", \"reasoning\": \"Malgr\\u00e9 la d\\u00e9faite de 1870, l'\\u00e9crasement de la Commune et le choc de Sedan, l'appareil administratif centralis\\u00e9 (pr\\u00e9fets, fiscalit\\u00e9, arm\\u00e9e reconstitu\\u00e9e) est rest\\u00e9 robuste, laissant le pouvoir de l'\\u00c9tat stable ; la soci\\u00e9t\\u00e9 progresse nettement gr\\u00e2ce aux lois constitutionnelles de 1875, \\u00e0 l'essor de la presse et au triomphe parlementaire lors de la crise du 16 mai 1877, qui verrouille un r\\u00e9gime repr\\u00e9sentatif et fait entrer la France dans le corridor.\"}",
    "1879-1888": "{\"society_power\": 7.5, \"state_power\": 7.0, \"society_change\": 1.0, \"state_change\": 0.5, \"key_event\": \"Lois r\\u00e9publicaines : presse, r\\u00e9union, syndicats, \\u00e9cole Ferry\", \"reasoning\": \"La consolidation de la R\\u00e9publique parlementaire et le train de lois lib\\u00e9rales (presse 1881, syndicats 1884, municipalit\\u00e9s) densifient fortement la soci\\u00e9t\\u00e9 civile, tandis que l'\\u00e9cole Ferry et l'expansion coloniale renforcent l'\\u00c9tat ; le boulangisme naissant temp\\u00e8re la hausse mais ne l'inverse pas encore.\"}",
    "1889-1898": "{\"society_power\": 8.0, \"state_power\": 7.5, \"society_change\": 0.5, \"state_change\": 0.5, \"key_event\": \"Affaire Dreyfus et essor de la presse/soci\\u00e9t\\u00e9 civile\", \"reasoning\": \"La consolidation de la IIIe R\\u00e9publique, l'\\u00e9cole, l'industrie, l'alliance russe et la r\\u00e9pression anarchiste renforcent la capacit\\u00e9 \\u00e9tatique, tandis que la presse de masse, les syndicats et surtout la mobilisation intellectuelle autour de l'affaire Dreyfus densifient nettement une soci\\u00e9t\\u00e9 civile contraignante ; les deux progressent mod\\u00e9r\\u00e9ment, maintenant la France dans le couloir.\"}",
    "1899-1908": "{\"society_power\": 8.0, \"state_power\": 8.0, \"society_change\": 0.0, \"state_change\": 0.5, \"key_event\": \"S\\u00e9paration \\u00c9glises-\\u00c9tat (1905) et essor syndical (CGT, Charte d'Amiens)\", \"reasoning\": \"L'\\u00c9tat se renforce nettement par la la\\u00efcisation, la loi de 1905 et la coercition de Clemenceau (gr\\u00e8ves r\\u00e9prim\\u00e9es), atteignant un niveau fort et p\\u00e9n\\u00e9trant. La soci\\u00e9t\\u00e9 reste \\u00e9galement forte et mobilis\\u00e9e (Dreyfusards victorieux, syndicalisme autonome, presse de masse), maintenant un \\u00e9quilibre tendu dans le corridor sans qu'un axe ne domine l'autre.\"}",
    "1909-1918": "{\"society_power\": 6.5, \"state_power\": 9.0, \"society_change\": -1.5, \"state_change\": 1.0, \"key_event\": \"Guerre totale et Union sacr\\u00e9e gonflent l'\\u00c9tat\", \"reasoning\": \"L'\\u00e9conomie de guerre, la censure, les r\\u00e9quisitions et l'imp\\u00f4t sur le revenu de 1914 portent l'\\u00c9tat \\u00e0 un niveau quasi \\u00e9crasant, tandis que l'Union sacr\\u00e9e, l'assassinat de Jaur\\u00e8s et la r\\u00e9pression de Clemenceau affaiblissent l'autonomie de la soci\\u00e9t\\u00e9 ; celle-ci reste toutefois capable de se remobiliser (gr\\u00e8ves de 1917) et les institutions parlementaires persistent.\"}",
    "1919-1928": "{\"society_power\": 7.0, \"state_power\": 7.5, \"society_change\": 0.5, \"state_change\": -1.5, \"key_event\": \"Crise du franc puis stabilisation Poincar\\u00e9 (1926-1928)\", \"reasoning\": \"La d\\u00e9mobilisation d'apr\\u00e8s-guerre et l'instabilit\\u00e9 mon\\u00e9taire/minist\\u00e9rielle de 1924-1926 font retomber l'\\u00c9tat de son sommet de guerre (9.0), malgr\\u00e9 la reconsolidation Poincar\\u00e9 qui le maintient fort (7.5) ; la soci\\u00e9t\\u00e9 civile se r\\u00e9-active (Cartel des gauches, syndicalisme, presse) mais reste divis\\u00e9e par les scissions de Tours et de la CGT, d'o\\u00f9 une hausse mod\\u00e9r\\u00e9e \\u00e0 7.0.\"}",
    "1929-1938": "{\"society_power\": 7.5, \"state_power\": 6.0, \"society_change\": 0.5, \"state_change\": -1.5, \"key_event\": \"Front populaire, gr\\u00e8ves de 1936 et instabilit\\u00e9 minist\\u00e9rielle chronique\", \"reasoning\": \"La soci\\u00e9t\\u00e9 se mobilise puissamment (Front populaire, CGT, grandes gr\\u00e8ves, accords Matignon) mais reste profond\\u00e9ment polaris\\u00e9e entre gauche et ligues, d'o\\u00f9 une hausse mod\\u00e9r\\u00e9e; l'\\u00c9tat est affaibli par l'instabilit\\u00e9 minist\\u00e9rielle, la d\\u00e9flation prolong\\u00e9e, les scandales et l'\\u00e9chec \\u00e0 imposer une politique coh\\u00e9rente, malgr\\u00e9 une reprise autoritaire partielle en 1938.\"}",
    "1939-1948": "{\"society_power\": 6.5, \"state_power\": 7.0, \"society_change\": -1.0, \"state_change\": 1.0, \"key_event\": \"D\\u00e9faite, Vichy, puis Lib\\u00e9ration et \\u00c9tat dirigiste reconstruit\", \"reasoning\": \"La d\\u00e9cennie combine un effondrement/hypertrophie autoritaire (Vichy, occupation) et une atomisation sociale (p\\u00e9nurie, r\\u00e9pression), mais s'ach\\u00e8ve sur un \\u00c9tat reconstruit et fortement interventionniste (Plan Monnet, nationalisations, S\\u00e9cu) face \\u00e0 une soci\\u00e9t\\u00e9 revigor\\u00e9e par la R\\u00e9sistance, les partis de masse, les syndicats et le suffrage f\\u00e9minin ; le solde net est un l\\u00e9ger renforcement de l'\\u00c9tat et un l\\u00e9ger recul net de la soci\\u00e9t\\u00e9, encore marqu\\u00e9e par les \\u00e9preuves de guerre.\"}",
    "1949-1958": "{\"society_power\": 7.0, \"state_power\": 6.0, \"society_change\": 0.5, \"state_change\": -1.0, \"key_event\": \"IVe R\\u00e9publique paralys\\u00e9e, guerres coloniales, crise de 1958\", \"reasoning\": \"L'\\u00c9tat conserve une capacit\\u00e9 technocratique (Plan Monnet, planification) mais reste institutionnellement encha\\u00een\\u00e9 par l'instabilit\\u00e9 minist\\u00e9rielle et perd le contr\\u00f4le des guerres coloniales, culminant dans l'effondrement de l'autorit\\u00e9 civile en mai 1958. La soci\\u00e9t\\u00e9, densifi\\u00e9e par les Trente Glorieuses, l'urbanisation et une vie associative-syndicale vigoureuse, se renforce l\\u00e9g\\u00e8rement malgr\\u00e9 sa polarisation autour du PCF-CGT.\"}",
    "1959-1968": "{\"society_power\": 7.5, \"state_power\": 7.5, \"society_change\": 0.5, \"state_change\": 1.5, \"key_event\": \"Consolidation de la Ve R\\u00e9publique et Mai 68\", \"reasoning\": \"La Ve R\\u00e9publique pr\\u00e9sidentialis\\u00e9e, la technocratie et la fin de la guerre d'Alg\\u00e9rie renforcent nettement l'\\u00c9tat (ex\\u00e9cutif puissant, autorit\\u00e9 affirm\\u00e9e sur l'arm\\u00e9e), tandis que la croissance des Trente Glorieuses, la jeunesse scolaris\\u00e9e et Mai 68 \\u00e9toffent une soci\\u00e9t\\u00e9 civile qui n\\u00e9gocie (Grenelle) et se r\\u00e9organise politiquement, illustrant l'effet Reine Rouge dans le couloir.\"}",
    "1969-1978": "{\"society_power\": 8.0, \"state_power\": 7.5, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"R\\u00e9formes soci\\u00e9tales giscardiennes et contre-pouvoirs post-68\", \"reasoning\": \"Les r\\u00e9formes lib\\u00e9rales (majorit\\u00e9 \\u00e0 18 ans, loi Veil, divorce, lib\\u00e9ralisation de l'ORTF), la diversification des syndicats et mouvements sociaux, et la massification \\u00e9ducative renforcent nettement la soci\\u00e9t\\u00e9 ; l'\\u00c9tat jacobin reste puissant mais voit sa l\\u00e9gitimit\\u00e9 gestionnaire \\u00e9rod\\u00e9e par la stagflation, ce qui compense sa continuit\\u00e9 institutionnelle et laisse son pouvoir stable.\"}",
    "1979-1988": "{\"society_power\": 8.5, \"state_power\": 7.5, \"society_change\": 0.5, \"state_change\": 0.0, \"key_event\": \"Alternance de 1981, m\\u00e9dias libres, mobilisations victorieuses (Savary, Devaquet)\", \"reasoning\": \"La soci\\u00e9t\\u00e9 se renforce nettement : premi\\u00e8re alternance d\\u00e9mocratique, lib\\u00e9ralisation m\\u00e9diatique, retraits gouvernementaux face aux manifestations et d\\u00e9centralisation dispersant le pouvoir. L'\\u00c9tat reste puissant (nationalisations, technocratie de la rigueur) mais est contraint par la cohabitation et la d\\u00e9centralisation, laissant sa puissance globalement stable.\"}",
    "1989-1998": "{\"society_power\": 8.5, \"state_power\": 7.0, \"society_change\": 0.0, \"state_change\": -0.5, \"key_event\": \"Gr\\u00e8ves de 1995 et contrainte europ\\u00e9enne (Maastricht)\", \"reasoning\": \"La soci\\u00e9t\\u00e9 reste tr\\u00e8s active (gr\\u00e8ves de 1995 bloquant la r\\u00e9forme Jupp\\u00e9, judiciarisation, r\\u00e9f\\u00e9rendum d\\u00e9lib\\u00e9ratif, cohabitations sanctionnant l'ex\\u00e9cutif), maintenant son niveau \\u00e9lev\\u00e9 ; l'\\u00c9tat recule l\\u00e9g\\u00e8rement du fait des transferts de souverainet\\u00e9 vers l'UE et de la contrainte budg\\u00e9taire des crit\\u00e8res de convergence, malgr\\u00e9 une r\\u00e9affirmation r\\u00e9galienne partielle.\"}",
    "1999-2008": "{\"society_power\": 8.5, \"state_power\": 7.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"CPE retir\\u00e9, \\u00ab non \\u00bb de 2005 ; ex\\u00e9cutif renforc\\u00e9 mais contraint\", \"reasoning\": \"La soci\\u00e9t\\u00e9 d\\u00e9montre une capacit\\u00e9 de blocage spectaculaire (rejet du TCE 2005, retrait du CPE 2006, sursaut civique de 2002), ce qui maintient un pouvoir soci\\u00e9tal \\u00e9lev\\u00e9 et dense malgr\\u00e9 les fractures des banlieues ; l'\\u00c9tat se renforce institutionnellement (quinquennat, r\\u00e9forme de 2008, r\\u00e9ponse \\u00e0 la crise financi\\u00e8re) mais c\\u00e8de de la souverainet\\u00e9 \\u00e0 l'UE et subit des reculs, si bien que les deux axes restent globalement stables.\"}",
    "2009-2018": "{\"society_power\": 8.0, \"state_power\": 7.5, \"society_change\": -0.5, \"state_change\": 0.5, \"key_event\": \"\\u00c9tat s\\u00e9curitaire renforc\\u00e9 (attentats, \\u00e9tat d'urgence) face au d\\u00e9clin syndical/partisan\", \"reasoning\": \"Les attentats et l'\\u00e9tat d'urgence institutionnalis\\u00e9 (loi SILT) plus les r\\u00e9formes impos\\u00e9es contre les corps interm\\u00e9diaires renforcent l'\\u00c9tat, tandis que l'\\u00e9rosion des syndicats et partis affaiblit les canaux organis\\u00e9s de la soci\\u00e9t\\u00e9, malgr\\u00e9 des mobilisations horizontales nouvelles (Nuit debout, Gilets jaunes) qui restent diffuses et amortissent la baisse.\"}",
    "2019-2028": "{\"society_power\": 7.5, \"state_power\": 7.0, \"society_change\": -0.5, \"state_change\": -0.5, \"key_event\": \"Gilets jaunes, Covid, puis instabilit\\u00e9 parlementaire post-2024\", \"reasoning\": \"La soci\\u00e9t\\u00e9 reste dens\\u00e9ment organis\\u00e9e et capable de mobilisation (Gilets jaunes, retraites) mais l'\\u00e9rosion des corps interm\\u00e9diaires et la d\\u00e9fiance la fragmentent l\\u00e9g\\u00e8rement ; l'\\u00c9tat conserve une forte capacit\\u00e9 administrative et coercitive (Covid), tout en voyant sa gouvernabilit\\u00e9 et sa l\\u00e9gitimit\\u00e9 affaiblies par la pr\\u00e9sidentialisation contest\\u00e9e, la dissolution de 2024 et l'instabilit\\u00e9 gouvernementale.\"}"
  }
}

==> experiments/results_lang/france__ensemble-mean__en.json <==
{
  "country": "France",
  "model": "ensemble-mean (English)",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 7.0,
    "1799-1808": 4.25,
    "1809-1818": 4.95,
    "1819-1828": 5.175,
    "1829-1838": 5.9,
    "1839-1848": 7.1,
    "1849-1858": 4.45,
    "1859-1868": 6.0,
    "1869-1878": 7.125,
    "1879-1888": 7.775,
    "1889-1898": 8.225,
    "1899-1908": 8.325,
    "1909-1918": 7.15,
    "1919-1928": 7.425,
    "1929-1938": 7.65,
    "1939-1948": 7.825,
    "1949-1958": 8.15,
    "1959-1968": 8.2,
    "1969-1978": 8.6,
    "1979-1988": 8.5,
    "1989-1998": 8.6,
    "1999-2008": 8.45,
    "2009-2018": 8.2,
    "2019-2028": 8.4
  },
  "state_power": {
    "1789-1798": 5.625,
    "1799-1808": 8.125,
    "1809-1818": 6.675,
    "1819-1828": 7.125,
    "1829-1838": 7.25,
    "1839-1848": 6.45,
    "1849-1858": 8.15,
    "1859-1868": 7.55,
    "1869-1878": 7.025,
    "1879-1888": 7.525,
    "1889-1898": 7.575,
    "1899-1908": 8.05,
    "1909-1918": 8.85,
    "1919-1928": 8.175,
    "1929-1938": 7.8,
    "1939-1948": 8.0,
    "1949-1958": 6.675,
    "1959-1968": 8.025,
    "1969-1978": 7.7,
    "1979-1988": 7.6,
    "1989-1998": 7.2,
    "1999-2008": 7.5,
    "2009-2018": 7.95,
    "2019-2028": 7.675
  },
  "key_event": {},
  "reasoning": {},
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results_lang/france__ensemble-mean__fr.json <==
{
  "country": "France",
  "model": "ensemble-mean (French)",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 7.0,
    "1799-1808": 4.25,
    "1809-1818": 5.0,
    "1819-1828": 5.0,
    "1829-1838": 5.775,
    "1839-1848": 6.8,
    "1849-1858": 3.95,
    "1859-1868": 5.65,
    "1869-1878": 7.075,
    "1879-1888": 7.85,
    "1889-1898": 8.275,
    "1899-1908": 8.475,
    "1909-1918": 7.05,
    "1919-1928": 7.825,
    "1929-1938": 8.15,
    "1939-1948": 8.15,
    "1949-1958": 8.175,
    "1959-1968": 8.375,
    "1969-1978": 8.725,
    "1979-1988": 9.025,
    "1989-1998": 9.125,
    "1999-2008": 9.15,
    "2009-2018": 8.825,
    "2019-2028": 8.575
  },
  "state_power": {
    "1789-1798": 5.875,
    "1799-1808": 8.25,
    "1809-1818": 6.425,
    "1819-1828": 6.975,
    "1829-1838": 7.05,
    "1839-1848": 6.05,
    "1849-1858": 8.15,
    "1859-1868": 7.7,
    "1869-1878": 7.575,
    "1879-1888": 7.925,
    "1889-1898": 8.225,
    "1899-1908": 8.525,
    "1909-1918": 9.175,
    "1919-1928": 8.625,
    "1929-1938": 7.9,
    "1939-1948": 8.65,
    "1949-1958": 7.05,
    "1959-1968": 8.45,
    "1969-1978": 8.275,
    "1979-1988": 8.05,
    "1989-1998": 7.65,
    "1999-2008": 7.425,
    "2009-2018": 7.9,
    "2019-2028": 7.975
  },
  "key_event": {},
  "reasoning": {},
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results_lang/france__gemini-gemini-2.5-pro__fr.json <==
{
  "country": "France",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 7.5,
    "1799-1808": 3.5,
    "1809-1818": 5.5,
    "1819-1828": 4.5,
    "1829-1838": 6.0,
    "1839-1848": 7.5,
    "1849-1858": 3.5,
    "1859-1868": 5.8,
    "1869-1878": 7.6,
    "1879-1888": 8.3,
    "1889-1898": 8.7,
    "1899-1908": 8.8,
    "1909-1918": 6.0,
    "1919-1928": 7.8,
    "1929-1938": 8.6,
    "1939-1948": 9.1,
    "1949-1958": 8.8,
    "1959-1968": 8.5,
    "1969-1978": 8.9,
    "1979-1988": 9.1,
    "1989-1998": 9.2,
    "1999-2008": 9.4,
    "2009-2018": 9.2,
    "2019-2028": 8.6
  },
  "state_power": {
    "1789-1798": 6.5,
    "1799-1808": 8.5,
    "1809-1818": 6.5,
    "1819-1828": 7.5,
    "1829-1838": 7.7,
    "1839-1848": 7.3,
    "1849-1858": 8.8,
    "1859-1868": 8.2,
    "1869-1878": 7.8,
    "1879-1888": 8.2,
    "1889-1898": 8.3,
    "1899-1908": 8.7,
    "1909-1918": 9.5,
    "1919-1928": 9.3,
    "1929-1938": 8.5,
    "1939-1948": 9.6,
    "1949-1958": 4.0,
    "1959-1968": 8.4,
    "1969-1978": 8.1,
    "1979-1988": 7.9,
    "1989-1998": 7.3,
    "1999-2008": 6.8,
    "2009-2018": 7.5,
    "2019-2028": 8.3
  },
  "key_event": {
    "1789-1798": "Révolution, Terreur et naissance d'un État centralisé.",
    "1799-1808": "Consolidation napoléonienne : centralisation, codification, contrôle social.",
    "1809-1818": "The fall of the Empire and the Charter of 1814.",
    "1819-1828": "Ultra-royalist reaction and repressive laws after 1820.",
    "1829-1838": "Revolution of 1830 empowers society, new regime consolidates state.",
    "1839-1848": "La Campagne des Banquets et la Révolution de 1848.",
    "1849-1858": "The 1851 coup d'état and the rise of the Second Empire.",
    "1859-1868": "Liberal reforms grant rights of strike, assembly, and press.",
    "1869-1878": "Establishment of the parliamentary Third Republic after military defeat.",
    "1879-1888": "The great liberal laws institutionalize civil society and counter-powers.",
    "1889-1898": "L'Affaire Dreyfus révèle la puissance d'une société civile mobilisée.",
    "1899-1908": "Séparation de l'Église et de l'État, essor syndical.",
    "1909-1918": "La Première Guerre mondiale et l'Union Sacrée.",
    "1919-1928": "Post-war reconstruction and financial stabilization.",
    "1929-1938": "Victoire du Front Populaire et Accords de Matignon.",
    "1939-1948": "Reconstruction of state and society based on the CNR program.",
    "1949-1958": "Collapse of the Fourth Republic during the Algerian War.",
    "1959-1968": "La Ve République renforce l'État, défié par Mai 68.",
    "1969-1978": "New social movements force reforms as economic growth stalls.",
    "1979-1988": "L'alternance de 1981 et la grande vague de décentralisation.",
    "1989-1998": "Les grèves de 1995 forcent le retrait d'une réforme majeure.",
    "1999-2008": "Societal victories (EU referendum, CPE) check a constrained state.",
    "2009-2018": "Terror attacks boost state power, social media fuels new protests.",
    "2019-2028": "State power surge (COVID) vs. weakened mass mobilizations."
  },
  "reasoning": {
    "1789-1798": "L'effondrement de l'Ancien Régime a libéré un pouvoir sociétal immense qui a renversé la monarchie. Cependant, l'État révolutionnaire qui en a résulté a construit une capacité administrative et militaire beaucoup plus puissante et centralisée que la précédente, notamment par la Terreur et la levée en masse.",
    "1799-1808": "Le coup d'État de Brumaire et les réformes napoléoniennes (préfets, Code Civil, Concordat) ont bâti un État extrêmement centralisé et puissant, tout en démantelant la vie politique et la capacité d'organisation de la société par la censure et la police.",
    "1809-1818": "The military collapse of the Napoleonic state significantly reduced its power, despite the survival of its administrative structures. Simultaneously, the Constitutional Charter of 1814 provided society, particularly property owners, with new institutional rights and a representative voice, strengthening it considerably.",
    "1819-1828": "Under Charles X, the state's power grew significantly through repressive laws (censorship, double vote) and symbolic acts (dissolution of the National Guard), while directly suppressing the organizational capacity of a still-developing civil society.",
    "1829-1838": "The 1830 Revolution demonstrates a massive increase in society's ability to impose its will, but the new Orléanist regime responds by strengthening the state's administrative (Loi Guizot) and coercive (repression of revolts, laws of 1835) capacities to control this mobilized society.",
    "1839-1848": "La société civile, galvanisée par la crise économique et les idéologies nouvelles, démontre une capacité de mobilisation nationale sans précédent avec les Banquets. En face, le pouvoir de l'État, bien que doté d'une administration forte, s'érode par son immobilisme politique et sa perte de légitimité, le rendant fragile jusqu'à la rupture.",
    "1849-1858": "The coup d'état and the subsequent authoritarian regime systematically crushed civil society through repression and surveillance, while the state's power grew immensely through administrative modernization, economic interventionism, and an effective coercive apparatus.",
    "1859-1868": "The state, weakened by the Mexican fiasco and seeking new political support, made deliberate concessions (legalizing strikes, liberalizing the press). These reforms significantly empowered a resurgent civil society, even as the state's core administrative capacity remained very high, though less absolute.",
    "1869-1878": "The collapse of the Empire after the 1870 defeat shattered state power, which then brutally reasserted itself against the Commune before being constitutionally redefined. Society, mobilized around republicanism, gained immense influence, culminating in the 1877 crisis which established parliamentary supremacy over the executive, creating a strong but constrained state.",
    "1879-1888": "The Republican state strengthens its administrative and ideological capacity through school laws and colonial expansion. Simultaneously, society's power surges dramatically thanks to fundamental liberal laws on the press, unions, and municipal autonomy, creating a dense network of counter-powers.",
    "1889-1898": "Le pouvoir de la société est massivement renforcé par l'Affaire Dreyfus, qui prouve sa capacité à contester l'État, tandis que ce dernier consolide son assise institutionnelle et ses outils répressifs (fin du boulangisme, lois scélérates) malgré les scandales.",
    "1899-1908": "L'État se renforce par la loi de 1905 qui brise le contre-pouvoir de l'Église. Simultanément, la société, victorieuse dans l'Affaire Dreyfus, gagne une nouvelle force de mobilisation massive avec le syndicalisme révolutionnaire (CGT).",
    "1909-1918": "La Première Guerre mondiale a provoqué une expansion sans précédent du pouvoir de l'État par le dirigisme économique et la mobilisation totale. Simultanément, l'Union Sacrée a entraîné une subordination volontaire de la société civile, réduisant considérablement sa capacité à contraindre l'État, malgré les regains de contestation en 1917.",
    "1919-1928": "State power, while losing its total wartime footing, was structurally reinforced by fiscal modernization and Poincaré's stabilization. Society's power rebounded vigorously with the rise of massive veterans' associations and the return of intense political and union activity.",
    "1929-1938": "L'instabilité ministérielle chronique a affaibli la capacité d'action de l'État, tandis que la mobilisation massive de la société (Front Populaire, grèves de 1936) a permis d'obtenir des droits sociaux sans précédent, renforçant son pouvoir organisé malgré une polarisation extrême.",
    "1939-1948": "The collapse of 1940 led to a complete reconstruction. The post-Liberation state acquired immense new powers (nationalizations, welfare state), while a highly mobilized society, organized in mass parties and unions, gained the power to impose a new social contract and constrain this new Leviathan.",
    "1949-1958": "The state's power collapsed due to the institutional paralysis of the Fourth Republic and its inability to manage the Algerian crisis, which empowered the army against it. Society remained highly mobilized through powerful unions and movements, though its deep polarization slightly tempered its power compared to the post-Liberation peak.",
    "1959-1968": "La Ve République a construit un État puissant et stable, capable de résoudre la crise algérienne et de piloter l'économie. Cependant, la modernisation rapide a nourri une société civile très puissante, dont la capacité de mobilisation a explosé en Mai 68, paralysant le pays et prouvant qu'elle pouvait contester directement ce nouvel État fort.",
    "1969-1978": "Society's power grew significantly with new movements achieving major victories (abortion rights, constitutional review). Concurrently, the state's economic mastery faltered with the oil shock and its executive power was checked by new institutional constraints, causing a slight decline in its overall power.",
    "1979-1988": "La société s'est renforcée structurellement grâce à la décentralisation et à la libéralisation des médias, qui ont créé de nouveaux contre-pouvoirs. Le pouvoir de l'État, bien qu'accru économiquement par les nationalisations, a été contraint par la montée en puissance des pouvoirs locaux, les règles européennes et la cohabitation.",
    "1989-1998": "Le pouvoir de l'État est nettement contraint par l'intégration européenne (Maastricht) et les cohabitations, tandis que la société démontre une formidable capacité de veto lors des grèves de 1995, forçant le gouvernement à reculer.",
    "1999-2008": "State power is diluted by European integration (Euro) and high-profile domestic political defeats (CPE, EU referendum), despite new security powers. Simultaneously, civil society demonstrates its immense mobilization capacity by forcing the state's retreat on these key issues, pushing its power to a new peak.",
    "2009-2018": "The state's power grew significantly with sweeping security laws following the 2015-2016 attacks. Simultaneously, while traditional unions declined, society demonstrated a new and potent mobilization capacity through social media, culminating in the Gilets Jaunes movement.",
    "2019-2028": "The state's power grew significantly through COVID-19 measures and its ability to override massive social protest (pension reform), while society's power, though capable of huge mobilization, was weakened by the decline of its traditional intermediary bodies and its inability to force policy changes."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1799-1808 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1799-1808. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1809-1818": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1809-1818 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1809-1818. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1819-1828": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1819-1828 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1819-1828. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1829-1838": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1829-1838 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1829-1838. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1839-1848": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1839-1848 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1839-1848. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1849-1858": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1849-1858 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1849-1858. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1859-1868": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1859-1868 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1859-1868. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1869-1878": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1869-1878 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1869-1878. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1879-1888": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1879-1888 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1879-1888. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1889-1898": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1889-1898 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1889-1898. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1899-1908": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1899-1908 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1899-1908. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1909-1918": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1909-1918 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1909-1918. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1919-1928": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1919-1928 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1919-1928. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1929-1938": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1929-1938 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1929-1938. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1939-1948": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1939-1948 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1939-1948. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1949-1958": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1949-1958 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1949-1958. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1959-1968": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1959-1968 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1959-1968. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1969-1978": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1969-1978 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1969-1978. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1979-1988": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1979-1988 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1979-1988. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1989-1998": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1989-1998 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1989-1998. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1999-2008": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1999-2008 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1999-2008. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "2009-2018": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n2009-2018 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 2009-2018. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "2019-2028": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n2019-2028 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 2019-2028. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "Absolument. Voici une analyse de la période 1799-1808 en France à travers le prisme d'Acemoğlu et Robinson, en distinguant les tendances de fond des événements ponctuels.\n\n### Tendances :\n\n*   **Centralisation administrative et étatique :** La création du corps des préfets (loi du 28 pluviôse an VIII - 1800) incarne une tendance de fond à la rationalisation et à la concentration du pouvoir. Les préfets, nommés et révoqués par Paris, agissent comme des \"empereurs au petit pied\" dans les départements, court-circuitant les pouvoirs locaux et les anciennes structures sociales autonomes.\n    *   **Effet : Renforce massivement le pouvoir de l'État** en créant une chaîne de commandement directe et efficace ; **affaiblit la société civile** en érodant les corps intermédiaires et l'autonomie politique locale.\n\n*   **Unification et codification du droit :** La longue élaboration et la mise en œuvre du Code Civil (promulgué en 1804) remplacent le mosaïque de coutumes et de lois de l'Ancien Régime par un système juridique unique, laïc et uniforme.\n    *   **Effet : Renforce l'État** qui devient l'unique source et garant du droit. Simultanément, il **structure et renforce certains pans de la société civile** (notamment la bourgeoisie) en garantissant de manière prévisible la propriété privée et la liberté de contrat, socle du développement économique.\n\n*   **Contrôle de l'information et pacification sociale :** La période voit une réduction drastique du nombre de journaux, l'établissement d'une censure systématique et le développement d'une police politique efficace (sous Fouché). L'État s'octroie le monopole de l'expression publique légitime.\n    *   **Effet : Renforce l'État** en lui donnant les moyens de façonner l'opinion et de réprimer la dissidence ; **affaiblit massivement la société civile** en la privant de sa capacité à critiquer, débattre et s'organiser politiquement.\n\n### Événements :\n\n*   **Le coup d'État du 18 Brumaire an VIII (9 novembre 1799) :** Cet événement met fin au régime du Directoire, caractérisé par une certaine instabilité mais aussi par une vie politique (certes chaotique) animée par des assemblées. Il instaure le Consulat, qui concentre le pouvoir exécutif entre les mains de Bonaparte.\n    *   **Effet : Renforce l'État (le pouvoir exécutif) de façon spectaculaire** au détriment du pouvoir législatif ; **affaiblit la société** en mettant fin à la représentation politique et au jeu des factions qui, malgré leurs défauts, constituaient une forme de contrôle sur le pouvoir.\n\n*   **La signature du Concordat (15 juillet 1801) :** Cet accord avec le Pape Pie VII met fin à la guerre religieuse issue de la Révolution. L'Église catholique renonce aux biens confisqués et l'État reconnaît le catholicisme comme la \"religion de la grande majorité des Français\", salarie le clergé et nomme les évêques (qui reçoivent l'investiture canonique du Pape).\n    *   **Effet : Renforce l'État** qui pacifie le pays et transforme l'Église en un instrument de contrôle social et d'administration au service du régime ; **affaiblit la société civile** en subordonnant une de ses institutions les plus puissantes et autonomes (l'Église) au pouvoir politique.\n\n*   **La création de la Banque de France (18 janvier 1800) :** Institution privée à sa création mais étroitement contrôlée par l'État, elle obtient le monopole de l'émission de billets pour Paris. Cet événement, suivi de la création du Franc germinal (1803), stabilise le système monétaire.\n    *   **Effet : Renforce l'État** en lui donnant un puissant outil pour financer ses politiques (notamment militaires) et stabiliser l'économie nationale ; bénéficie indirectement à la société (secteur commercial) mais le gain en termes de contrôle et de puissance est avant tout pour l'État.",
    "1809-1818": "Absolument. En s'appuyant sur le cadre d'analyse d'Acemoğlu et Robinson, voici les tendances et événements majeurs en France entre 1809 et 1818 qui ont affecté l'équilibre de pouvoir entre l'État et la société.\n\n### Tendances :\n\n-   **La pérennité des structures administratives napoléoniennes.** L'appareil d'État centralisé (préfets, Code Civil, Conseil d'État, gendarmerie) mis en place par Napoléon a survécu à la chute de l'Empire et a été conservé par la Restauration. Cette continuité a assuré la persistance d'un Léviathan puissant et capable d'administrer le territoire et la population de manière uniforme.\n    -   **Effet :** Renforcement durable du **pouvoir de l'État**.\n\n-   **La consolidation de la propriété privée post-révolutionnaire.** La période a confirmé le transfert des biens nationaux et la fin des privilèges féodaux, créant une vaste classe de propriétaires terriens (bourgeoisie et paysannerie). Ces groupes, dont les droits étaient garantis par le Code Civil puis par la Charte, formaient une société civile avec un intérêt matériel direct à la stabilité et à la limitation de l'arbitraire de l'État.\n    -   **Effet :** Renforcement du **pouvoir de la société**.\n\n-   **L'épuisement démographique et économique dû aux guerres.** La conscription massive et quasi-continue (\"l'impôt du sang\") et la pression fiscale pour financer les campagnes militaires jusqu'en 1815 ont lourdement pesé sur la population. Cette ponction a affaibli le tissu social et économique, tout en démontrant l'immense capacité d'extraction de l'État impérial.\n    -   **Effet :** Renforcement de la capacité de **l'État** (extractive) au détriment de la vitalité de **la société** (affaiblie).\n\n### Événements :\n\n-   **La débâcle militaire de 1812-1814 (Campagne de Russie, Campagne de France).** La destruction de la Grande Armée et l'invasion du territoire national ont provoqué l'effondrement du Premier Empire. Cet échec militaire a anéanti la légitimité et la capacité coercitive du régime napoléonien, entraînant une vacance du pouvoir.\n    -   **Effet :** Affaiblissement brutal du **pouvoir de l'État**.\n\n-   **L'octroi de la Charte constitutionnelle (1814).** Imposée par les circonstances, cette charte a contraint le roi restauré, Louis XVIII, à reconnaître des droits fondamentaux (égalité devant la loi, libertés individuelles, droit de propriété) et à partager le pouvoir avec un parlement bicaméral (même si le suffrage était très restreint). C'était une première tentative d'enchaîner le Léviathan monarchique.\n    -   **Effet :** Renforcement du **pouvoir de la société** (en lui donnant des garanties juridiques et une voix institutionnelle).\n\n-   **Les Cent-Jours et la Terreur Blanche (1815).** Le retour éphémère de Napoléon, sa défaite finale à Waterloo, et la vague de violence royaliste qui s'ensuivit ont illustré l'extrême fragilité de l'État et la profonde division de la société. La Terreur Blanche, en particulier, a montré des pans de la société s'arrogeant le monopole de la violence, symptôme d'un État incapable de l'imposer.\n    -   **Effet :** Affaiblissement simultané de **l'État** (incapable d'assurer l'ordre) et de **la société** (fracturée et en conflit).\n\n-   **Le départ des armées d'occupation (1818).** Le paiement anticipé des indemnités de guerre par le gouvernement Richelieu a permis le retrait des troupes alliées qui occupaient la France depuis 1815. Cet événement a restauré la pleine souveraineté de la France et la crédibilité de son appareil d'État.\n    -   **Effet :** Renforcement du **pouvoir de l'État**.",
    "1819-1828": "Absolument. Voici une analyse de la période 1819-1828 en France, à travers le cadre d'Acemoğlu et Robinson, distinguant les tendances de fond des événements ponctuels.\n\nCette période, qui couvre la fin du règne de Louis XVIII et le début de celui de Charles X, est marquée par une tentative de la monarchie et des forces ultra-royalistes de reprendre le contrôle sur une société civile dynamisée par les acquis révolutionnaires et l'essor économique. Il s'agit d'une lutte pour sortir du \"Corridor étroit\" en faveur de l'État.\n\n---\n\n### Tendances :\n\n*   **Maintien et consolidation de la centralisation administrative napoléonienne.** L'appareil d'État hérité de l'Empire (préfets, Conseil d'État, organisation judiciaire) n'est pas démantelé mais utilisé par la Restauration pour contrôler le territoire et appliquer ses politiques de manière uniforme.\n    *   *Effet :* **Renforce l'État** en lui donnant une capacité d'action et de surveillance considérable sur tout le territoire.\n\n*   **Début de l'industrialisation et croissance d'une bourgeoisie libérale.** L'essor timide de l'industrie (textile, métallurgie) et du commerce enrichit une bourgeoisie qui, bien que minoritaire, est de plus en plus éduquée, lit la presse et aspire à une plus grande participation politique pour protéger ses intérêts.\n    *   *Effet :* **Renforce la Société civile** en créant des acteurs économiques et intellectuels indépendants du pouvoir et dotés de leurs propres revendications.\n\n*   **Le \"retour de l'autel\" et l'influence croissante de l'Église.** Sous l'impulsion des ultras, l'Église catholique regagne une influence majeure, notamment dans l'enseignement (via la loi de 1824 sur les congrégations religieuses) et la vie publique, agissant comme un relais idéologique du trône.\n    *   *Effet :* **Renforce l'État** en lui fournissant un puissant appareil de contrôle social et moral, cherchant à imposer des normes et à affaiblir les courants libéraux et laïcs de la société.\n\n### Événements :\n\n*   **Assassinat du duc de Berry et les lois répressives de 1820.** L'assassinat de l'héritier du trône en février 1820 provoque une panique chez les conservateurs et entraîne un durcissement politique majeur : suspension des libertés individuelles, rétablissement de la censure de la presse et, surtout, adoption de la **loi du double vote**, qui permet aux 25% des électeurs les plus riches de voter deux fois.\n    *   *Effet :* **Renforce massivement l'État** et affaiblit la Société. L'État accroît son pouvoir de coercition (censure, arrestations) tandis que la manipulation du système électoral neutralise le pouvoir politique d'une partie de la société civile (la bourgeoisie libérale).\n\n*   **L'expédition d'Espagne (1823).** L'intervention militaire française pour restaurer le roi absolutiste Ferdinand VII est un succès rapide. Elle redonne du prestige à l'armée royale et à la monarchie des Bourbons, tant sur la scène intérieure qu'extérieure.\n    *   *Effet :* **Renforce l'État** en démontrant sa capacité militaire (le monopole de la violence légitime) et en consolidant sa légitimité par une victoire extérieure.\n\n*   **Le sacre de Charles X à Reims (1825) et la loi sur le sacrilège.** Le nouveau roi renoue avec la tradition du sacre, cérémonie religieuse quasi-mystique de l'Ancien Régime. La même année est votée la loi sur le sacrilège, qui punit de mort la profanation d'hosties consacrées.\n    *   *Effet :* **Renforce l'État** en tentant de refonder son autorité sur le droit divin plutôt que sur la souveraineté nationale, empiétant sur la sphère de la conscience individuelle et affaiblissant ainsi les fondements libéraux de la société.\n\n*   **La dissolution de la Garde nationale de Paris (1827).** Lors d'une revue, des gardes nationaux (milice citoyenne issue de la Révolution) crient \"À bas les ministres ! À bas les jésuites !\". En réponse, Charles X dissout ce corps armé parisien, symbole d'une société capable de s'organiser et de se défendre.\n    *   *Effet :* **Renforce l'État** au détriment direct de la Société. En désarmant une milice citoyenne qui lui est hostile, le pouvoir supprime un contre-pouvoir physique et symbolique, renforçant son monopole sur la force armée.",
    "1829-1838": "Absolument. Voici une analyse des événements et tendances en France entre 1829 et 1838, à travers le prisme du cadre d'analyse d'Acemoğlu et Robinson. Cette période est marquée par une tension centrale : la Révolution de 1830 renforce considérablement la société face à l'État, mais le nouveau régime (la Monarchie de Juillet) s'emploie ensuite à consolider le pouvoir de l'État face à une société de plus en plus contestataire.\n\n### Tendances :\n\n*   **Industrialisation naissante et urbanisation :** L'essor, bien que lent, de l'industrie (textile, métallurgie) et la croissance des villes comme Paris et Lyon créent une nouvelle classe ouvrière. Cette tendance **renforce le pouvoir de la société** en générant de nouvelles formes de solidarité et de mobilisation (mutuelles, grèves), mais elle pousse également au **renforcement de l'État**, qui doit développer de nouvelles capacités pour maintenir l'ordre public et gérer les crises sociales et sanitaires (ex: épidémie de choléra de 1832).\n*   **Affirmation politique de la bourgeoisie :** La Monarchie de Juillet est le régime de la bourgeoisie d'affaires et intellectuelle, qui accède au pouvoir politique. Cette tendance **renforce un segment clé de la société** (la bourgeoisie) face à l'ancienne aristocratie. Cependant, en contrôlant désormais l'appareil d'État, cette même bourgeoisie utilise sa puissance pour **renforcer l'État** afin de protéger ses intérêts économiques et de contenir les aspirations républicaines et ouvrières.\n*   **Structuration de l'appareil d'État :** Poursuivant l'héritage napoléonien, l'État continue de se professionnaliser et d'étendre son emprise sur le territoire. La mise en place de politiques nationales, comme la loi Guizot sur l'éducation, illustre un **renforcement lent mais profond de la capacité de l'État** à unifier et administrer le pays, indépendamment des changements de régime.\n\n### Événements :\n\n*   **La Révolution de Juillet (27-29 juillet 1830) :** Cet événement est un exemple paradigmatique du **renforcement spectaculaire du pouvoir de la société**. Face aux ordonnances de Charles X qui visaient à museler l'opposition et la presse, la mobilisation populaire et bourgeoise renverse le régime. La nouvelle Charte de 1830, plus libérale, illustre la capacité de la société à imposer des contraintes à l'État, le forçant à devenir un « Léviathan entravé ».\n*   **Les révoltes des Canuts à Lyon (novembre 1831 et avril 1834) :** Ces insurrections ouvrières, parmi les premières de l'ère industrielle, manifestent le **renforcement d'une nouvelle composante de la société** (le prolétariat organisé). Cependant, leur répression brutale par l'armée démontre et **réaffirme le pouvoir de l'État** et son monopole de la violence légitime pour écraser les contestations qui menacent l'ordre social et économique.\n*   **La loi Guizot sur l'instruction primaire (28 juin 1833) :** Acte majeur de construction étatique (*state-building*), cette loi qui oblige chaque commune à entretenir une école primaire de garçons **renforce massivement la capacité de l'État**. Elle lui permet d'étendre son influence, d'uniformiser la langue et les valeurs sur tout le territoire et de former des citoyens et des fonctionnaires, consolidant son pouvoir à long terme.\n*   **Les lois de septembre (9 septembre 1835) :** Votées en réaction à un attentat contre Louis-Philippe, ces lois répressives restreignent drastiquement la liberté de la presse et facilitent les procès politiques. Cet événement marque un **renforcement délibéré du pouvoir de l'État** en affaiblissant directement les outils de contestation et de contrôle de la société civile. C'est une tentative de l'État de réduire les contraintes que la société fait peser sur lui.",
    "1839-1848": "Absolument. Voici une analyse de la période 1839-1848 en France à travers le cadre d'Acemoğlu et Robinson, en distinguant les tendances de fond des événements ponctuels.\n\nDans la logique du *Narrow Corridor*, cette période de la Monarchie de Juillet est caractérisée par un État qui cherche à se renforcer (le Léviathan) mais sur une base sociale très étroite (la bourgeoisie censitaire), tout en faisant face à une société civile de plus en plus organisée et mobilisée qui refuse d'être muselée. La tension entre les deux pouvoirs s'accroît jusqu'à la rupture.\n\n### Tendances :\n\n*   **L'industrialisation et l'urbanisation accélérées :** Le développement des usines, des chemins de fer et la croissance des villes comme Paris créent une nouvelle classe ouvrière (le prolétariat).\n    *   **Effet :** Renforce les deux. D'une part, cela **renforce l'État** en lui donnant de nouvelles bases fiscales et la nécessité de développer des infrastructures (Léviathan bâtisseur). D'autre part, cela **renforce la société** en créant de nouvelles solidarités de classe, des revendications sociales et des foyers de contestation politique, loin des structures traditionnelles.\n\n*   **La diffusion des idéologies républicaine et socialiste :** Malgré la censure, la presse d'opposition, les pamphlets et les associations secrètes diffusent des idées qui contestent la légitimité de la monarchie et du suffrage censitaire. Des penseurs comme Louis Blanc (*L'Organisation du Travail*, 1839) proposent des alternatives.\n    *   **Effet :** **Renforce la société**. Cela dote la société civile d'un \"logiciel\" idéologique puissant pour s'organiser, critiquer le régime et mobiliser ses membres contre l'État en place.\n\n*   **La rigidité du régime et le conservatisme de Guizot :** L'État, dominé par François Guizot dans les années 1840, refuse toute réforme politique et tout élargissement du suffrage (\"Enrichissez-vous par le travail et l'épargne et vous deviendrez électeur\").\n    *   **Effet :** **Affaiblit l'État** (à long terme). En refusant de négocier et d'intégrer de nouvelles forces sociales, l'État perd sa légitimité et apparaît comme le simple instrument d'une caste, le rendant fragile face à une contestation de masse.\n\n### Événements :\n\n*   **Le vote de la loi sur les chemins de fer (1842) :** L'État organise un partenariat public-privé pour créer un réseau ferroviaire national en étoile autour de Paris.\n    *   **Effet :** **Renforce l'État**. C'est une manifestation claire du pouvoir du Léviathan, capable de planifier et de structurer le territoire national, de faciliter le commerce, et potentiellement de déplacer rapidement des troupes.\n\n*   **La crise économique, agricole et financière (1846-1847) :** De mauvaises récoltes provoquent une flambée des prix alimentaires, entraînant misère, chômage et faillites.\n    *   **Effet :** **Affaiblit l'État** et **renforce la société**. La crise délégitime fortement le gouvernement, perçu comme incompétent et indifférent au sort du peuple. Elle alimente une colère sociale massive qui devient le carburant de la mobilisation politique.\n\n*   **La \"Campagne des Banquets\" (1847-1848) :** L'opposition républicaine contourne l'interdiction des réunions politiques en organisant de grands banquets payants à travers la France, qui sont en réalité des meetings politiques pour exiger la réforme électorale.\n    *   **Effet :** **Renforce massivement la société**. C'est l'exemple parfait de la société civile qui s'organise et se mobilise face à un État restrictif. Elle démontre sa capacité à coordonner une action nationale et à politiser de larges pans de la population, illustrant l'effet \"Reine Rouge\" où la société se renforce pour défier l'État. L'interdiction du banquet final à Paris en février 1848 sera l'étincelle de la Révolution.",
    "1849-1858": "Absolument. Voici une analyse de la période 1849-1858 en France à travers le cadre d'Acemoğlu et Robinson, axée sur l'évolution du pouvoir de l'État et de la société. Cette période illustre une sortie du \"corridor étroit\" par la construction d'un \"Léviathan despotique\" qui subjugue une société civile affaiblie.\n\n### Tendances :\n\n*   **Le développement d'un État modernisateur et interventionniste (1852-1858)** : Sous l'impulsion de Napoléon III, l'État devient le moteur principal de la modernisation économique : développement massif des chemins de fer, soutien aux nouvelles institutions bancaires (Crédit Mobilier), et grands travaux comme la transformation de Paris par Haussmann.\n    *   **Effet** : **Renforce massivement l'État**, qui accroît sa capacité administrative, sa légitimité par la croissance économique, et son contrôle physique sur le territoire.\n*   **La mise en place d'un appareil répressif et de contrôle social systématique** : Au-delà des événements ponctuels, le Second Empire instaure un régime durable de surveillance. La presse est muselée par le système des avertissements, les réunions politiques sont interdites, le livret ouvrier est utilisé pour contrôler la main-d'œuvre, et un puissant réseau de police et de préfets surveille l'opinion.\n    *   **Effet** : **Affaiblit profondément la société civile** en la privant de ses moyens d'organisation, d'expression et de contestation collective.\n*   **L'alliance institutionnelle entre l'État impérial et l'Église catholique** : Initiée par la Loi Falloux (1850) qui renforce le rôle de l'Église dans l'enseignement, cette alliance se poursuit sous l'Empire. Le régime s'appuie sur le clergé comme relais d'influence et garant de l'ordre moral.\n    *   **Effet** : **Renforce l'État et affaiblit la société civile laïque et républicaine**. L'État gagne un puissant allié idéologique pour encadrer la société, au détriment des forces progressistes.\n\n### Événements :\n\n*   **La loi du 31 mai 1850 restreignant le suffrage universel masculin** : Votée par une Assemblée conservatrice, cette loi impose une condition de résidence de trois ans, excluant de fait près d'un tiers du corps électoral, principalement les ouvriers et artisans mobiles.\n    *   **Effet** : **Renforce l'État (législatif) contre une partie de la société** en retirant le pouvoir politique aux classes jugées \"dangereuses\".\n*   **Le coup d'État du 2 décembre 1851** : Louis-Napoléon Bonaparte dissout l'Assemblée nationale, fait arrêter les opposants et écrase violemment la résistance républicaine à Paris et en province. Cet acte est ensuite légitimé par un plébiscite.\n    *   **Effet** : **Renforce spectaculairement le pouvoir exécutif de l'État et brise la société civile organisée**. C'est l'événement fondateur qui permet au \"Léviathan\" de se libérer des contraintes imposées par la société et les autres pouvoirs.\n*   **L'attentat d'Orsini et la promulgation de la Loi de sûreté générale (1858)** : Après une tentative d'assassinat contre l'Empereur, le régime vote une loi permettant d'emprisonner ou de déporter sans procès toute personne ayant déjà fait l'objet de condamnations politiques depuis 1848.\n    *   **Effet** : **Renforce l'État** en lui octroyant des pouvoirs de police arbitraires, ce qui achève de paralyser et d'intimider toute opposition potentielle au sein de la société.",
    "1859-1868": "Absolument. Voici une analyse de la période 1859-1868 en France à travers le prisme du cadre d'Acemoğlu et Robinson, qui décrit la dynamique de pouvoir entre l'État et la société. Cette décennie, correspondant à la phase de \"l'Empire libéral\" de Napoléon III, est un exemple classique de l'effet \"Reine Rouge\" où l'État et la société se renforcent mutuellement dans une course pour le contrôle, poussant le régime dans le \"corridor étroit\".\n\n### Tendances :\n\n- **L'industrialisation et l'urbanisation continues :** L'essor des chemins de fer, de la métallurgie et des grands travaux (comme la transformation de Paris par Haussmann) a créé une classe ouvrière plus nombreuse, concentrée et consciente de ses intérêts, ainsi qu'une bourgeoisie d'affaires puissante.\n    - **Effet :** Renforce la société en créant de nouveaux groupes sociaux (prolétariat, bourgeoisie industrielle) avec des capacités d'organisation et des revendications propres, augmentant la pression sur l'État.\n\n- **La structuration du mouvement ouvrier :** Au-delà de la simple croissance démographique, les travailleurs commencent à s'organiser de manière plus formelle et idéologique, comme en témoigne la publication du \"Manifeste des Soixante\" (1864) et la création de la section française de l'Association Internationale des Travailleurs (AIT).\n    - **Effet :** Renforce la société en la dotant d'organisations capables de formuler des demandes politiques et de mobiliser collectivement, un contrepoids direct au pouvoir de l'État.\n\n- **La montée en puissance des oppositions républicaine et libérale :** Après une décennie de répression, les forces d'opposition se reconstituent et gagnent en influence, notamment dans les grandes villes lors des élections législatives (ex: 1863). Elles utilisent les institutions de l'Empire (le Corps législatif) pour contester le pouvoir.\n    - **Effet :** Renforce la société en lui donnant une voix politique institutionnalisée, forçant l'État à négocier et à faire des concessions pour maintenir sa légitimité.\n\n### Événements :\n\n- **L'amnistie des proscrits politiques (15 août 1859) :** Napoléon III accorde une amnistie générale aux opposants politiques condamnés après le coup d'État de 1851, marquant un tournant vers la libéralisation.\n    - **Effet :** Renforce la société en permettant le retour de figures de l'opposition et en signalant une réduction de la coercition de l'État, ce qui encourage une expression politique plus libre.\n\n- **Le traité de libre-échange avec le Royaume-Uni (Traité Cobden-Chevalier, 1860) :** L'État impérial impose, sans consultation parlementaire, une politique économique qui bouleverse des secteurs industriels protégés, s'aliénant une partie de ses soutiens patronaux traditionnels.\n    - **Effet :** Renforce l'État en montrant sa capacité à imposer des réformes structurelles majeures, mais affaiblit sa base de soutien politique, le forçant à chercher de nouveaux alliés et à faire des concessions à d'autres groupes sociaux.\n\n- **La loi reconnaissant le droit de grève (Loi Ollivier, 25 mai 1864) :** En réponse à la pression ouvrière croissante, l'État dépénalise la coalition et la grève (sous conditions).\n    - **Effet :** Renforce massivement la société (le monde ouvrier) en lui octroyant un puissant levier légal de négociation face au patronat et à l'État lui-même. C'est un \"asservissement\" du Léviathan par une concession majeure.\n\n- **L'échec de l'expédition du Mexique (retrait des troupes en 1867) :** L'aventure militaire française se solde par un désastre financier, militaire et diplomatique retentissant.\n    - **Effet :** Affaiblit l'État en sapant son prestige, en grevant ses finances et en démontrant les limites de sa puissance, ce qui enhardit l'opposition intérieure qui avait critiqué cette politique.\n\n- **Les lois sur la libéralisation de la presse et du droit de réunion (1868) :** L'État supprime \"l'autorisation préalable\" pour la création de journaux et assouplit les conditions pour la tenue de réunions publiques.\n    - **Effet :** Renforce la société de manière décisive en réduisant considérablement les coûts de la communication et de l'organisation, permettant aux idées d'opposition de circuler librement et de mobiliser plus largement.",
    "1869-1878": "Absolument. En utilisant le cadre d'analyse d'Acemoğlu et Robinson, qui oppose le pouvoir de l'État à celui de la société dans une course pour l'équilibre (l'effet \"Reine Rouge\"), voici les tendances et événements majeurs en France entre 1869 et 1878.\n\n### Tendances :\n\n*   **Montée en puissance du républicanisme et de la laïcité :** Durant toute la décennie, l'idéologie républicaine gagne du terrain, unifiant une large partie de la société (des bourgeois modérés aux radicaux) contre les élites traditionnelles (monarchistes, clergé). Cette tendance de fond a **renforcé la société** en lui donnant un projet politique cohérent et une capacité de mobilisation visant à façonner un nouveau type d'État.\n*   **Alphabétisation croissante et essor de la presse d'opinion :** La liberté relative de la presse à la fin de l'Empire, puis sous la République, combinée à une meilleure éducation, a permis la diffusion rapide des idées politiques. Cela a **renforcé la société** en lui offrant des outils puissants pour critiquer le gouvernement, organiser l'opposition et débattre publiquement, la rendant plus difficile à contrôler pour l'État.\n*   **Reconstruction économique post-guerre :** Après 1871, le besoin de payer l'énorme indemnité de guerre à l'Allemagne et de relancer l'économie a nécessité une collaboration étroite entre l'État et les acteurs économiques. L'État a dirigé les grands emprunts, mais s'est appuyé sur le dynamisme de la finance et de l'industrie françaises. Cela a **renforcé à la fois l'État** (qui a prouvé sa capacité administrative et sa crédibilité financière) **et la société** (via l'enrichissement et la modernisation de son tissu économique).\n\n### Événements :\n\n*   **Guerre franco-prussienne et défaite de Sedan (1870) :** Cet événement a provoqué l'effondrement total de l'appareil d'État du Second Empire. La capture de l'empereur et la déroute militaire ont créé un vide de pouvoir immense. Cet événement a **affaibli et détruit l'État** existant, ouvrant la voie à une prise de pouvoir par des forces issues de la société (les républicains parisiens le 4 septembre).\n*   **La Commune de Paris et sa répression sanglante (mars-mai 1871) :** La Commune représente le paroxysme du pouvoir de la société (parisienne) s'organisant en dehors et contre l'État (le gouvernement de Versailles). Sa répression brutale par l'armée régulière a été une démonstration massive de la reconstitution du pouvoir de l'État. L'événement a donc d'abord montré un **renforcement extrême d'une frange de la société**, suivi d'un **renforcement écrasant de l'État** qui a réaffirmé son monopole de la violence légitime.\n*   **Vote des lois constitutionnelles de 1875 :** Après des années d'incertitude, cet acte a finalement donné à la France un cadre institutionnel stable. En créant des règles du jeu acceptées pour la compétition politique (Président, Sénat, Chambre des députés), ces lois ont **renforcé l'État** en lui donnant une légitimité et une structure durable, canalisant les conflits au sein du Parlement plutôt que dans la rue.\n*   **Crise du 16 mai 1877 :** Le Président monarchiste Mac Mahon tente d'imposer un gouvernement contre la volonté de la Chambre des députés à majorité républicaine. La victoire écrasante des républicains aux élections qui s'ensuivirent a forcé Mac Mahon à céder. Cet événement a définitivement établi la suprématie du Parlement et a **renforcé le pouvoir de la société** (exprimé par le suffrage universel) sur le pouvoir exécutif de l'État, ancrant le régime dans une pratique parlementaire.",
    "1879-1888": "Absolument. Voici une analyse des grands événements et tendances en France entre 1879 et 1888, à travers le prisme du cadre de Daron Acemoğlu et James A. Robinson. Cette période correspond à la consolidation de la IIIe République, dite « la République des opportunistes », et est marquée par une tension fondatrice entre le renforcement de l'État républicain et l'émancipation de la société civile.\n\n### Tendances :\n\n*   **La laïcisation de l'État et de l'espace public :** Il s'agit d'une tendance de fond qui vise à soustraire les institutions de l'influence de l'Église catholique, un acteur majeur de la société civile conservatrice. En créant un appareil éducatif et idéologique concurrent, l'État républicain étend son emprise sur la formation des citoyens.\n    *   **Effet :** Renforce massivement le **pouvoir de l'État** (contrôle de l'éducation, unification culturelle) tout en affaiblissant le pouvoir d'un segment influent de la **société** (l'Église).\n\n*   **L'expansion coloniale (Tunisie, Tonkin, Afrique) :** L'entreprise coloniale, relancée activement sous l'impulsion de Jules Ferry, nécessite et justifie le développement d'un appareil étatique plus puissant : une armée moderne, une marine, une administration coloniale et un budget militaire et logistique en hausse.\n    *   **Effet :** Renforce le **pouvoir de l'État** (capacités militaires, administratives et de projection de puissance).\n\n*   **La \"Grande Dépression\" (1873-1896) et la montée du mouvement ouvrier :** La crise économique prolongée alimente le mécontentement social et accélère l'organisation politique et syndicale du monde ouvrier. Cette structuration progressive crée un nouveau pôle de contestation face au patronat et à l'État.\n    *   **Effet :** Renforce le **pouvoir de la société** en favorisant l'émergence et l'organisation de nouvelles forces sociales (syndicats, partis socialistes) capables de formuler des revendications et de se mobiliser.\n\n### Événements :\n\n*   **Les grandes lois libérales de 1881 (29 juillet sur la liberté de la presse ; 30 juin sur la liberté de réunion) :** Ces lois suppriment l'essentiel des entraves au débat public héritées des régimes précédents. Elles libèrent la parole, permettant à la presse de devenir un véritable contre-pouvoir et aux citoyens de s'organiser politiquement.\n    *   **Effet :** Renforce massivement le **pouvoir de la société** en lui donnant les outils juridiques pour surveiller, critiquer et contester l'action de l'État.\n\n*   **Les lois Jules Ferry sur l'école (1881-1882) :** Ces lois rendent l'enseignement primaire gratuit (1881), puis obligatoire et laïque (1882). L'État prend en charge la formation de la jeunesse à travers un corps d'instituteurs (les \"hussards noirs de la République\") et un programme unifié, retirant cette fonction à l'Église.\n    *   **Effet :** Renforce considérablement le **pouvoir de l'État** en lui confiant le monopole de la fabrique du citoyen et de l'unité nationale, un des piliers de sa légitimité.\n\n*   **La loi Waldeck-Rousseau sur les syndicats (21 mars 1884) :** En légalisant les syndicats professionnels, cette loi donne une existence et une capacité d'action juridique à une composante clé de la société civile. Elle permet au monde du travail de s'organiser formellement pour défendre ses intérêts.\n    *   **Effet :** Renforce le **pouvoir de la société** en institutionnalisant un contre-pouvoir économique et social capable de négocier avec le patronat et de faire pression sur l'État.\n\n*   **La loi municipale (5 avril 1884) :** Cette loi instaure un régime municipal uniforme sur tout le territoire (sauf Paris), consacrant l'élection du maire par le conseil municipal (lui-même élu au suffrage universel). Elle accorde une large autonomie aux communes.\n    *   **Effet :** Renforce à la fois **l'État et la société**. Elle renforce l'armature administrative de l'**État** en la rationalisant, mais elle renforce surtout la **société** en décentralisant le pouvoir et en faisant de la commune un lieu d'apprentissage et d'exercice de la démocratie locale.",
    "1889-1898": "Absolument. Voici une analyse de la période 1889-1898 en France à travers le prisme d'Acemoğlu et Robinson, en distinguant les tendances de fond des événements ponctuels.\n\n---\n\n### Tendances :\n\n*   **La montée en puissance du syndicalisme.** Après la loi Waldeck-Rousseau de 1884, la décennie voit la structuration du mouvement ouvrier, avec la création de la Confédération Générale du Travail (CGT) en 1895. C'est une tendance lente qui voit l'émergence d'un corps intermédiaire puissant.\n    *   **Effet :** **Renforce la société civile** en lui donnant une capacité organisée de négociation et de contestation face au patronat et à l'État.\n\n*   **L'enracinement de la culture républicaine par l'école.** Les lois Ferry des années 1880 produisent leurs pleins effets. Une génération entière est désormais formée dans une école laïque, gratuite et obligatoire, diffusant un patriotisme républicain et des valeurs communes sur tout le territoire.\n    *   **Effet :** **Renforce l'État ET la société.** L'État renforce son emprise idéologique et sa légitimité. La société se renforce par l'alphabétisation et l'accès à une culture politique commune, favorisant une participation citoyenne plus large.\n\n*   **Le \"Ralliement\" des catholiques à la République.** Initié par l'encyclique du pape Léon XIII en 1892 (*Au milieu des sollicitudes*), ce mouvement lent et difficile vise à ce que les catholiques acceptent le régime républicain pour mieux défendre leurs intérêts à l'intérieur de celui-ci.\n    *   **Effet :** **Renforce l'État** en réduisant une opposition interne massive et historique, élargissant ainsi sa base de légitimité et stabilisant le régime.\n\n### Événements :\n\n*   **La fin de la crise boulangiste (1889).** La fuite et le suicide du général Boulanger mettent un terme à une grave menace plébiscitaire et antiparlementaire contre la Troisième République.\n    *   **Effet :** **Renforce l'État** en démontrant la résilience de ses institutions parlementaires face à une tentative de césarisme populiste.\n\n*   **Le scandale de Panama (éclate en 1892-1893).** Une affaire de corruption massive impliquant des députés, des ministres et des journalistes éclate au grand jour, révélant la collusion entre le pouvoir politique et les milieux financiers.\n    *   **Effet :** **Affaiblit l'État** (en discréditant fortement la classe politique et les institutions) et **renforce la société civile** (en particulier la presse et l'opinion publique qui agissent comme un contre-pouvoir efficace).\n\n*   **La vague d'attentats anarchistes et le vote des \"Lois Scélérates\" (1893-1894).** En réponse à des attentats (comme celui d'Auguste Vaillant à la Chambre des députés), l'État vote des lois d'exception qui restreignent drastiquement la liberté de la presse et d'association pour réprimer le mouvement anarchiste.\n    *   **Effet :** **Renforce l'État** en augmentant de manière significative son appareil répressif et de surveillance, au détriment direct du pouvoir de certains pans de la société civile.\n\n*   **Le début de l'Affaire Dreyfus (condamnation en 1894) et son éclatement public (1898).** La condamnation pour trahison d'un officier juif sur la base de preuves falsifiées devient une affaire d'État qui divise la France. L'événement culmine en janvier 1898 avec la publication du \"J'accuse...!\" de Zola.\n    *   **Effet :** **Renforce massivement la société civile.** La mobilisation des intellectuels, de la presse et la création de ligues (comme la Ligue des droits de l'Homme) démontrent une capacité sans précédent de la société à défier l'autorité de l'État (l'armée, la justice) et à exiger des comptes, illustrant parfaitement la dynamique de la \"Reine Rouge\" où la société se renforce pour contrôler un État puissant.",
    "1899-1908": "Absolument. Voici une analyse des événements et tendances en France de 1899 à 1908, interprétée à travers le cadre du \"corridor étroit\" d'Acemoğlu et Robinson, qui met en balance le pouvoir de l'État (Léviathan) et celui de la société.\n\n### Tendances :\n\n*   **La consolidation de l'État républicain et la \"Républicanisation\" des institutions.** Le \"Bloc des Gauches\", arrivé au pouvoir suite à l'Affaire Dreyfus, a systématiquement utilisé l'appareil d'État (administration, armée, éducation) pour asseoir l'idéologie républicaine et laïque, purgeant les éléments jugés hostiles (monarchistes, cléricaux).\n    *   **Effet :** Renforce l'État en augmentant sa cohésion interne et sa capacité à mettre en œuvre un projet politique sur l'ensemble du territoire.\n\n*   **La montée en puissance du syndicalisme révolutionnaire.** La croissance industrielle a entraîné une structuration de plus en plus forte du mouvement ouvrier au sein de la Confédération Générale du Travail (CGT). Cette tendance de fond a vu la société s'organiser pour créer un contre-pouvoir massif face au patronat et à l'État, culminant dans de nombreuses grèves.\n    *   **Effet :** Renforce la société en lui donnant une voix et un pouvoir de négociation (et de confrontation) inédits. Cela a forcé l'État à développer de nouvelles capacités pour gérer ce pouvoir (voir la création du Ministère du Travail ci-dessous).\n\n*   **La laïcisation de l'espace public.** Au-delà de la loi de 1905, toute la période est marquée par une tendance de fond où l'État étend son contrôle sur des domaines autrefois dominés par l'Église (éducation, assistance sociale), définissant un espace public neutre sous son autorité exclusive.\n    *   **Effet :** Renforce l'État en brisant le pouvoir d'une institution concurrente (l'Église catholique), qui était l'un des piliers les plus structurés et anciens de la société civile.\n\n### Événements :\n\n*   **Le dénouement de l'Affaire Dreyfus (procès de Rennes en 1899, grâce présidentielle, réhabilitation en 1906).** Cet événement est un cas d'école de la mobilisation de la société (intellectuels, presse, ligues comme la Ligue des Droits de l'Homme) pour forcer l'État (en particulier son armée et une partie de sa justice) à admettre son erreur et à se soumettre au droit.\n    *   **Effet :** Renforce la société en démontrant sa capacité à contrôler et à corriger l'État. Paradoxalement, cela renforce aussi la légitimité de l'État républicain sur le long terme en affirmant la primauté du pouvoir civil et de la justice. C'est l'effet \"Red Queen\" : la société et l'État se renforcent mutuellement dans leur confrontation.\n\n*   **La loi de séparation des Églises et de l'État (1905).** Acte législatif majeur, il met fin unilatéralement au Concordat de 1801. L'État cesse de financer les cultes mais affirme surtout sa suprématie totale dans la sphère publique, reléguant la religion à la sphère privée.\n    *   **Effet :** Renforce massivement l'État en lui donnant le monopole de la définition des normes dans l'espace public et en affaiblissant institutionnellement et financièrement un acteur majeur de la société.\n\n*   **L'adoption de la Charte d'Amiens par la CGT (1906).** Lors de son congrès, le principal syndicat français a affirmé son indépendance vis-à-vis de tous les partis politiques et a fixé la \"grève générale\" comme son objectif. C'est l'acte de naissance formel du syndicalisme révolutionnaire.\n    *   **Effet :** Renforce la société en la dotant d'une doctrine et d'une organisation de lutte autonome, un contre-pouvoir clair face à l'État et au capital.\n\n*   **La création du Ministère du Travail et de la Prévoyance Sociale (1906).** En réponse directe à la montée de la pression syndicale et aux grandes grèves (comme celle de Courrières), l'État se dote d'une nouvelle administration pour gérer, négocier et légiférer sur les questions sociales.\n    *   **Effet :** Renforce l'État en augmentant sa capacité bureaucratique et sa compétence pour \"encager\" la société. C'est une réponse directe à la montée en puissance de la société : pour rester dans le \"corridor\", le Léviathan doit s'adapter et devenir plus complexe.",
    "1909-1918": "Absolument. Voici une analyse des tendances et événements en France entre 1909 et 1918, à travers le prisme du cadre d'Acemoğlu et Robinson, en se concentrant sur l'équilibre des pouvoirs entre l'État et la société.\n\n---\n\n### **Tendances :**\n\n*   **La consolidation de l'État laïc et républicain :** La mise en œuvre continue de la loi de 1905 sur la séparation des Églises et de l'État a affaibli une source de pouvoir sociétal historique et concurrente (l'Église catholique) tout en affirmant la suprématie de l'État dans la sphère publique. **Effet : Renforce le pouvoir de l'État** en le dégageant d'une tutelle morale et institutionnelle, et renforce les composantes laïques de la société.\n*   **La montée en puissance du mouvement ouvrier organisé :** La croissance de la CGT (Confédération Générale du Travail) et de la SFIO (Section Française de l'Internationale Ouvrière) a doté une large partie de la société d'outils puissants (grèves, représentation politique) pour formuler des revendications et contester le pouvoir économique et étatique. **Effet : Renforce le pouvoir de la société** en sa capacité à \"entraver\" (shackle) l'État et le capital.\n*   **La course aux armements et la montée du nationalisme :** Les tensions internationales croissantes ont justifié une expansion significative des capacités militaires et bureaucratiques de l'État (ex: loi des Trois ans en 1913). Parallèlement, le nationalisme a mobilisé une grande partie de la société en alignant ses objectifs sur ceux de l'État. **Effet : Renforce l'État** (capacités accrues) **et renforce une partie de la société** tout en la rendant plus dépendante et solidaire des objectifs étatiques.\n*   **L'établissement du dirigisme économique de guerre (1914-1918) :** La guerre a entraîné une prise de contrôle progressive mais totale de l'économie par l'État (réquisitions, contrôle des prix, allocation des ressources, création de ministères techniques comme celui de l'Armement). **Effet : Renforce massivement le pouvoir de l'État** au détriment de l'autonomie des acteurs économiques de la société (entreprises, syndicats).\n\n### **Événements :**\n\n*   **L'instauration de l'impôt sur le revenu (Loi du 15 juillet 1914) :** Après des années de débats et de résistance de la part des élites économiques, l'adoption de cet impôt a doté l'État d'une capacité fiscale moderne et considérablement accrue, lui permettant d'intervenir plus profondément dans l'économie et la redistribution. **Effet : Renforce le pouvoir de l'État** en augmentant ses ressources et sa légitimité à prélever sur la richesse privée.\n*   **La mobilisation générale et l'Union Sacrée (Août 1914) :** Cet événement a provoqué une suspension quasi totale des libertés civiles et du jeu démocratique. Les partis politiques et les syndicats (y compris la CGT) se sont ralliés à l'effort de guerre, subordonnant volontairement le pouvoir de la société à celui de l'État. **Effet : Renforce massivement et brutalement le pouvoir de l'État** et affaiblit temporairement la capacité de contrôle de la société.\n*   **Les grèves et les mutineries de 1917 :** L'épuisement dû à la guerre a fait voler en éclats l'Union Sacrée. Les grèves des \"midinettes\" à Paris et les mutineries sur le front ont manifesté une reprise d'autonomie et un rejet de l'autorité étatique par des segments clés de la société (ouvriers, soldats). **Effet : Illustre une résurgence du pouvoir de la société**, forçant l'État à négocier et à réprimer, et montrant les limites de son contrôle absolu.\n*   **L'arrivée au pouvoir de Georges Clemenceau (Novembre 1917) :** Face à la crise sociale et militaire, la nomination de Clemenceau a entraîné une concentration extrême du pouvoir exécutif. Sa politique de \"guerre intégrale\" a réprimé la dissidence et réaffirmé la primauté absolue de l'autorité de l'État pour mener la guerre à son terme. **Effet : Renforce le pouvoir de l'État** par la centralisation et la coercition, en réponse directe à la contestation de la société.",
    "1919-1928": "Absolument. En s'appuyant sur le cadre d'Acemoğlu et Robinson, voici les tendances et événements majeurs en France entre 1919 et 1928, analysés sous l'angle du rapport de force entre l'État et la société.\n\n### Tendances :\n\n-   **Crise financière chronique et renforcement de la capacité fiscale de l'État :** L'énorme dette de guerre et l'inflation persistante ont forcé l'État à moderniser et à étendre drastiquement son administration fiscale (création de l'impôt sur le revenu, augmentation des impôts indirects). Cette nécessité a durablement accru la capacité de l'État à extraire des ressources de la société.\n    -   *Effet : Renforce l'État (capacité fiscale et administrative).*\n\n-   **Structuration du monde des anciens combattants :** La création et la montée en puissance d'associations d'anciens combattants massives (comme l'UNC ou l'UF) ont donné naissance à un nouveau corps intermédiaire extrêmement puissant et organisé. Ces groupes exerçaient une pression constante sur l'État pour obtenir des pensions et une reconnaissance, influençant directement les politiques publiques.\n    -   *Effet : Renforce la Société (capacité d'organisation et de lobbying).*\n\n-   **Conséquences démographiques de la guerre et extension de l'État-providence :** La \"saignée\" de 14-18 a laissé derrière elle des millions de veuves, d'orphelins et d'invalides. Pour y faire face, l'État a dû construire les premières briques d'un État-providence moderne (lois sur les pensions, pupilles de la Nation), étendant son rôle et son intervention dans la sphère sociale.\n    -   *Effet : Renforce l'État (extension de son rôle social) et la Société (création de nouveaux droits sociaux).*\n\n### Événements :\n\n-   **Vote de la loi sur la journée de huit heures (23 avril 1919) :** Obtenue sous la pression d'un mouvement syndical puissant et de la peur d'une contagion révolutionnaire, cette loi a consacré une revendication majeure du monde ouvrier. Elle a légitimé le pouvoir de négociation des syndicats tout en augmentant le rôle régulateur de l'État dans l'économie.\n    -   *Effet : Renforce la Société (pouvoir des syndicats) et l'État (pouvoir de régulation).*\n\n-   **Congrès de Tours (décembre 1920) :** La scission de la SFIO et la création du Parti Communiste (PCF) ont durablement fragmenté la gauche française. Cet événement a affaibli la capacité de la société politique ouvrière à présenter un front uni face à l'État et au patronat, malgré la discipline de la nouvelle section communiste.\n    -   *Effet : Affaiblit (en la divisant) la Société organisée de gauche.*\n\n-   **Occupation de la Ruhr (1923-1925) :** La décision du gouvernement Poincaré d'occuper militairement et économiquement la Ruhr pour forcer l'Allemagne à payer les réparations fut une démonstration massive de la puissance coercitive de l'État français sur la scène internationale, agissant de manière unilatérale.\n    -   *Effet : Renforce le pouvoir de l'État (capacités militaire et exécutive).*\n\n-   **Victoire du Cartel des Gauches (mai 1924) :** Cette victoire électorale a démontré la capacité de la société civile, à travers ses partis politiques et le processus démocratique, à imposer une alternance et à contrôler le pouvoir exécutif, forçant le départ du président Millerand et le remplacement du Bloc National.\n    -   *Effet : Renforce la Société (capacité à contrôler l'État par les urnes).*\n\n-   **Stabilisation du franc par Poincaré (1926-1928) :** Après l'échec financier du Cartel, le retour de Poincaré a mis fin à la crise monétaire grâce à une politique d'austérité et à des réformes fiscales. Le succès de cette stabilisation a restauré de manière spectaculaire la crédibilité, la légitimité et la capacité d'intervention économique de l'État.\n    -   *Effet : Renforce massivement la capacité et la crédibilité de l'État.*",
    "1929-1938": "Absolument. Voici une analyse des événements et tendances en France de 1929 à 1938, à travers le prisme du cadre d'Acemoğlu et Robinson.\n\n### Tendances :\n\n*   **La crise économique mondiale et ses effets prolongés en France (à partir de 1931).** Cette crise économique profonde et durable a sapé la confiance des citoyens dans les institutions de la IIIe République et dans le capitalisme libéral.\n    *   **Effet :** A affaibli la légitimité et la capacité de l'État, tout en renforçant les segments les plus radicaux de la société (ligues d'extrême droite, Parti communiste) qui contestaient le système.\n\n*   **L'instabilité ministérielle chronique.** La période a été marquée par une succession rapide de gouvernements (plus de 20 entre 1929 et 1938), incapables de mettre en œuvre des politiques économiques et sociales cohérentes face à la crise.\n    *   **Effet :** A considérablement affaibli le pouvoir de l'État en le rendant inefficace et en le paralysant, le transformant en un « Léviathan enchaîné » par les divisions de la société.\n\n*   **La polarisation politique et sociale croissante.** La société française s'est fracturée entre un bloc de gauche (socialistes, communistes) et un bloc de droite de plus en plus attiré par des solutions autoritaires, avec au centre une mouvance républicaine modérée en perte de vitesse.\n    *   **Effet :** A renforcé le pouvoir de factions organisées au sein de la société (syndicats, ligues, partis), mais a affaibli la cohésion de la société civile dans son ensemble et paralysé l'action de l'État.\n\n### Événements :\n\n*   **La crise du 6 février 1934.** Des ligues antiparlementaires ont manifesté violemment à Paris, menaçant directement la Chambre des députés. Cet événement a été perçu comme une tentative de coup d'État fasciste.\n    *   **Effet :** A révélé la faiblesse de l'État face à une partie mobilisée et violente de la société. En réaction, il a provoqué une puissante contre-mobilisation de la gauche, renforçant ainsi une autre partie de la société civile pour défendre la République.\n\n*   **La formation du Front Populaire (1935) et sa victoire électorale (mai 1936).** En réponse à la menace fasciste, les principaux partis de gauche et les syndicats (CGT) ont formé une coalition électorale.\n    *   **Effet :** A massivement renforcé le pouvoir et la cohésion de la société civile (partie gauche), qui a réussi à s'organiser pour prendre le contrôle de l'appareil d'État par les urnes, illustrant l'effet « Reine Rouge » où la société se mobilise pour contrôler et orienter l'État.\n\n*   **Les grèves massives et les Accords de Matignon (juin 1936).** Suite à la victoire du Front Populaire, une vague de grèves spontanées avec occupations d'usines a paralysé le pays, forçant le nouveau gouvernement à arbitrer un accord historique.\n    *   **Effet :** A renforcé simultanément le pouvoir de la société (les syndicats obtiennent des droits inédits : congés payés, semaine de 40h, conventions collectives) et le pouvoir de l'État (qui étend son rôle d'arbitre social et de régulateur de l'économie). C'est un exemple paradigmatique de l'entrée dans le « corridor étroit ».\n\n*   **La décision de non-intervention dans la Guerre d'Espagne (à partir de l'été 1936).** Sous la pression de sa droite intérieure et de son allié britannique, le gouvernement de Léon Blum a refusé d'aider officiellement le gouvernement républicain espagnol.\n    *   **Effet :** A affaibli l'État en montrant son impuissance sur la scène internationale et sa dépendance vis-à-vis des divisions de la société. Cela a également fracturé et démoralisé la société civile qui soutenait le Front Populaire, marquant le début de son déclin.",
    "1939-1948": "Absolument. En utilisant le cadre d'Acemoğlu et Robinson, la période 1939-1948 en France illustre une sortie brutale du \"corridor étroit\" vers un Léviathan despotique (Vichy), suivie d'une tentative de réintégration via un \"effet Reine Rouge\" où une société civile puissante (la Résistance) force la reconstruction d'un État plus fort mais également plus contraint (le Léviathan enchaîné).\n\nVoici l'analyse sous la forme demandée :\n\n### Tendances :\n\n-   **La montée du dirigisme économique et de l'État-providence :** Initiée par Vichy puis massivement amplifiée à la Libération avec le programme du CNR, cette tendance de fond voit l'État prendre le contrôle de pans entiers de l'économie (planification, nationalisations) et de la vie sociale (Sécurité Sociale).\n    -   **Effet :** Renforce considérablement le pouvoir et la capacité de l'État.\n\n-   **La restructuration et la massification des forces sociales :** La Résistance et la Libération consacrent de nouveaux acteurs de la société civile, notamment le Parti Communiste et la CGT, qui deviennent des organisations de masse très puissantes et structurées, capables de mobiliser des millions de personnes.\n    -   **Effet :** Renforce considérablement le pouvoir de la société civile.\n\n-   **Le discrédit des élites traditionnelles :** La défaite de 1940 et la collaboration discréditent durablement une partie des élites politiques, militaires et économiques de la IIIe République. Ce vide permet l'émergence de nouvelles figures et légitime un État reconstruit sur de nouvelles bases.\n    -   **Effet :** Affaiblit une composante de la société (les anciennes élites), tout en légitimant la refondation d'un État plus fort et l'ascension de nouvelles forces sociales.\n\n### Événements :\n\n-   **La défaite militaire et le vote des pleins pouvoirs à Pétain (juin-juillet 1940) :** Cet effondrement brutal anéantit l'État républicain et le remplace par l'État Français (Vichy), un régime autoritaire qui supprime les partis, les syndicats et les libertés publiques.\n    -   **Effet :** Fait sortir la France du \"corridor\". Le pouvoir de l'État (devenu despotique) est décuplé, tandis que celui de la société civile est systématiquement écrasé.\n\n-   **La création du Conseil National de la Résistance (CNR) (mai 1943) :** Cet événement clé unifie les différents mouvements de la société civile clandestine (partis, syndicats, mouvements de résistance) autour d'un programme commun pour la libération et l'après-guerre.\n    -   **Effet :** Renforce et unifie la société civile en opposition à l'État, préparant le nouveau contrat social qui enchaînera le futur Léviathan.\n\n-   **Les Ordonnances du Gouvernement Provisoire (GPRF) (1944-1945) :** Ces décisions ponctuelles instaurent le droit de vote des femmes et créent la Sécurité Sociale.\n    -   **Effet :** Illustrent \"l'effet Reine Rouge\". L'État étend son pouvoir et ses prérogatives (gestion de la protection sociale), mais il le fait en accordant simultanément de nouveaux droits et un pouvoir accru à la société (les femmes, les salariés), qui peut dès lors mieux le contrôler. Renforce l'État et la société.\n\n-   **Les grandes vagues de nationalisations (1944-1946) :** Des décrets spécifiques transfèrent des secteurs clés (énergie, banques, assurances, transports, industrie comme Renault) à la propriété et au contrôle de l'État.\n    -   **Effet :** Renforce massivement le pouvoir économique de l'État.\n\n-   **Les grandes grèves insurrectionnelles (1947-1948) :** Menées par la CGT et le PCF, ces grèves dures et étendues paralysent le pays et défient frontalement l'autorité de l'État nouvellement constitué dans le contexte de la Guerre Froide.\n    -   **Effet :** Démontrent la puissance formidable de la société civile organisée, capable de contester et de limiter le pouvoir de l'État.",
    "1949-1958": "Absolument. Voici une analyse de la période 1949-1958 en France à travers le prisme du cadre d'Acemoğlu et Robinson, en distinguant les tendances de fond des événements ponctuels.\n\n### Tendances :\n\n*   **L'instabilité institutionnelle de la IVe République** : Le régime parlementaire à représentation proportionnelle a engendré des gouvernements de coalition faibles et éphémères.\n    *   **Effet** : Cette tendance a structurellement **affaibli le pouvoir de l'État** (le Léviathan), en particulier son pouvoir exécutif, le rendant incapable de mener des politiques à long terme et de répondre efficacement aux crises.\n\n*   **La croissance des Trente Glorieuses et le dirigisme d'État** : La reconstruction et la modernisation économique ont été activement pilotées par l'État (Plan, nationalisations, grands projets).\n    *   **Effet** : Paradoxalement, cela a **renforcé à la fois l'État et la société**. L'État a accru sa capacité administrative et économique, tandis que l'enrichissement général, le plein emploi et le développement de l'État-providence ont renforcé la société civile en lui donnant plus de ressources, de sécurité et d'autonomie.\n\n*   **La puissance et la polarisation de la société civile** : La période est marquée par des syndicats très puissants (CGT, FO), un Parti Communiste influent, et l'émergence de mouvements de contestation comme le poujadisme (mouvement anti-fisc des classes moyennes).\n    *   **Effet** : Cela a **renforcé le pouvoir de la société**, qui était capable de se mobiliser massivement pour s'opposer aux politiques de l'État ou pour revendiquer des droits. Cependant, sa forte polarisation limitait sa capacité à coopérer avec un État déjà faible.\n\n*   **Le processus continu de la décolonisation** : Au-delà des guerres spécifiques, la gestion d'un empire en déclin a été une source constante de crises politiques, budgétaires et morales.\n    *   **Effet** : Cette tendance de fond a progressivement **affaibli l'État** en drainant ses ressources, en sapant son autorité et en créant des divisions insurmontables au sein de l'élite politique et militaire.\n\n### Événements :\n\n*   **La défaite de Diên Biên Phu et la fin de la guerre d'Indochine (1954)** : Cet événement militaire et politique a mis fin à la présence française en Indochine.\n    *   **Effet** : Une humiliation qui a spectaculairement **affaibli le pouvoir de l'État**, en révélant son incapacité à maintenir sa souveraineté par la force et en délégitimant une partie de la classe politique.\n\n*   **Le déclenchement de la guerre d'Algérie (1er novembre 1954)** : Le début de \"l'insurrection de la Toussaint\" a marqué le commencement d'un conflit qui allait définir la décennie.\n    *   **Effet** : Cet événement a initié une dynamique qui a profondément **affaibli l'État civil central**. Le conflit a progressivement renforcé le pouvoir de l'armée au détriment du gouvernement parisien, tout en polarisant violemment la société.\n\n*   **La crise de Suez (1956)** : L'échec de l'expédition militaire franco-britannique pour reprendre le contrôle du canal de Suez après une condamnation internationale.\n    *   **Effet** : Un nouvel échec diplomatique et militaire qui a **affaibli l'État** en exposant les limites de son autonomie sur la scène internationale et en renforçant le sentiment de défiance de l'armée envers le pouvoir politique.\n\n*   **La crise de mai 1958** : Le coup de force de l'armée à Alger, la menace d'une intervention militaire à Paris et la chute de la IVe République.\n    *   **Effet** : L'événement ultime qui a consacré **l'effondrement du pouvoir de l'État**. Une de ses propres composantes (l'armée) s'est retournée contre lui, démontrant que le Léviathan avait perdu le monopole de la violence légitime sur son propre appareil coercitif.",
    "1959-1968": "Absolument. Voici une analyse de la période 1959-1968 en France à travers le prisme du cadre d'Acemoğlu et Robinson, en distinguant les tendances de fond des événements ponctuels.\n\nDans ce cadre, la période gaullienne initiale peut être vue comme une tentative de construire un \"Léviathan\" étatique puissant et compétent, sortant la France de l'instabilité de la IVe République. Cependant, la modernisation rapide de la société a simultanément renforcé celle-ci, créant les conditions d'une confrontation pour maintenir l'équilibre du \"corridor étroit\", qui a culminé en 1968.\n\n***\n\n### **Tendances (1959-1968)**\n\n*   **Institutionnalisation de la Ve République :** La mise en place de la nouvelle constitution a considérablement renforcé le pouvoir exécutif (le Président) au détriment du Parlement. Cette rationalisation et cette centralisation du pouvoir visaient à créer un État capable d'agir de manière décisive.\n    *   **Effet :** Renforce massivement le pouvoir de l'État.\n\n*   **Croissance économique et modernisation sociale (\"Trente Glorieuses\") :** L'enrichissement, l'urbanisation, l'accès à la consommation et surtout l'explosion de l'enseignement supérieur ont transformé la société française. Une nouvelle jeunesse éduquée, moins liée aux cadres traditionnels (Église, ruralité), a émergé avec de nouvelles aspirations.\n    *   **Effet :** Renforce le pouvoir potentiel de la société (plus éduquée, plus mobile, plus complexe).\n\n*   **Le \"dirigisme\" économique et technologique :** L'État gaullien a piloté l'économie via la planification (le Plan), l'aménagement du territoire (DATAR) et de grands projets industriels et militaires (nucléaire, Concorde, infrastructures). Il a ainsi démontré et accru sa capacité à mobiliser les ressources nationales.\n    *   **Effet :** Renforce la capacité et la légitimité de l'État.\n\n*   **Monopole d'État sur l'audiovisuel (ORTF) :** Le contrôle direct de la radio et de la seule chaîne de télévision a donné à l'État un outil puissant pour façonner l'opinion publique et diffuser son narratif, limitant les voix dissidentes dans les médias de masse.\n    *   **Effet :** Renforce l'État et affaiblit (relativement) la société en limitant le pluralisme de l'information.\n\n### **Événements (1959-1968)**\n\n*   **La résolution de la Guerre d'Algérie (1959-1962) :** En surmontant le putsch des généraux (1961) et en démantelant l'OAS, l'État gaullien a affirmé son monopole de la violence légitime face à une faction de l'armée et une partie de la société. Ce succès a consolidé de manière spectaculaire l'autorité et la résilience du nouveau régime.\n    *   **Effet :** Renforce massivement le pouvoir et l'autorité de l'État.\n\n*   **Référendum sur l'élection du président au suffrage universel direct (1962) :** Cet événement institutionnel a créé un lien direct entre le chef de l'État et le peuple, lui conférant une légitimité immense, indépendante des partis. C'est un exemple de \"l'effet Reine Rouge\" : l'État se renforce (légitimité du président), mais la société gagne en même temps un pouvoir direct pour le choisir et le juger.\n    *   **Effet :** Renforce à la fois l'État et la société.\n\n*   **La crise de Mai 1968 :** L'explosion d'un mouvement étudiant, puis d'une grève générale paralysant le pays, a représenté une mobilisation sans précédent de la société civile contre l'autorité de l'État, la rigidité des structures sociales et le pouvoir patronal. L'État a été momentanément débordé et sa survie même a été questionnée.\n    *   **Effet :** Démontre et renforce spectaculairement le pouvoir de la société.",
    "1969-1978": "Absolument. Voici une analyse des événements et tendances en France de 1969 à 1978, à travers le prisme du cadre d'Acemoğlu et Robinson.\n\n---\n\n### **Tendances :**\n\n*   **La fin des \"Trente Glorieuses\" et la stagflation.** Déclenchée par le choc pétrolier de 1973, la fin de la croissance économique rapide et le début du chômage de masse ont constitué une tendance de fond pour toute la décennie.\n    *   **Effet :** A **affaibli l'État** en sapant sa légitimité de \"Léviathan\" pourvoyeur de prospérité et en limitant ses capacités budgétaires. Simultanément, cela a alimenté la contestation sociale (grèves), **renforçant ponctuellement le pouvoir de négociation de certains pans de la société** (syndicats), tout en créant une anxiété économique générale.\n\n*   **La montée en puissance des \"nouveaux mouvements sociaux\".** Dans le sillage de Mai 68, des mouvements féministes, écologistes, et régionalistes se sont structurés et ont gagné en visibilité et en influence politique.\n    *   **Effet :** A clairement **renforcé le pouvoir de la société civile**. Ces mouvements ont imposé de nouveaux thèmes dans le débat public, contestant le monopole de l'État sur la définition de l'intérêt général et le forçant à répondre à de nouvelles demandes (ex: droits des femmes, protection de l'environnement).\n\n*   **L'affirmation de la technocratie et la modernisation administrative.** Poursuivant l'élan gaulliste, les présidences Pompidou et Giscard d'Estaing ont renforcé le rôle des hauts fonctionnaires (issus de l'ENA notamment) dans la conception et la mise en œuvre des politiques publiques.\n    *   **Effet :** A **renforcé la capacité et l'autonomie de l'État**. Cette tendance a rendu l'appareil étatique plus compétent et rationnel, mais potentiellement plus distant et moins perméable aux pressions directes de la société, consolidant ainsi la puissance du \"Léviathan\".\n\n### **Événements :**\n\n*   **1973 : Le premier choc pétrolier.** Cet événement externe a brutalement mis fin à des décennies de croissance et a plongé la France dans une crise économique durable.\n    *   **Effet :** A drastiquement **affaibli le pouvoir de l'État** en démontrant les limites de sa planification économique (le Plan) et de sa souveraineté face aux dynamiques mondiales.\n\n*   **1974 : La réforme constitutionnelle élargissant la saisine du Conseil constitutionnel.** Valéry Giscard d'Estaing a fait voter une loi permettant à 60 députés ou 60 sénateurs de saisir le Conseil pour contrôler la constitutionnalité d'une loi.\n    *   **Effet :** A **affaibli le pouvoir exécutif de l'État au profit d'un contre-pouvoir interne (judiciaire) et de la société politique (l'opposition)**. C'est un exemple paradigmatique d'un \"Léviathan qui s'enchaîne lui-même\" (*shackling the Leviathan*), renforçant l'équilibre des pouvoirs et déplaçant la France un peu plus loin dans le \"corridor étroit\".\n\n*   **1975 : Le vote de la loi Veil sur l'interruption volontaire de grossesse (IVG).** Cet événement législatif majeur est l'aboutissement d'une intense mobilisation de la société civile, incarnée notamment par le \"Manifeste des 343\" (1971).\n    *   **Effet :** A illustré le **renforcement spectaculaire de la société civile**, capable d'imposer un changement sociétal et légal majeur à un État et une classe politique initialement réticents. L'État, en répondant à cette pression, a démontré sa capacité d'adaptation, mais l'initiative et la force venaient de la société.",
    "1979-1988": "Absolument. Voici une analyse des événements et tendances en France de 1979 à 1988, structurée selon le cadre d'Acemoğlu et Robinson, en distinguant l'impact sur le pouvoir de l'État et celui de la société civile.\n\n### Tendances :\n\n-   **La décentralisation (lois Defferre, 1982-1983)** : Ce transfert de compétences exécutives de l'État central (préfets) vers les collectivités locales élues (maires, présidents de conseils généraux et régionaux) a durablement reconfiguré le pouvoir.\n    -   **Effet :** Renforce la société (via ses représentants locaux), en créant des contre-pouvoirs institutionnels face à l'État central, qui voit son contrôle direct sur les territoires affaibli.\n\n-   **La montée du chômage de masse et la désindustrialisation** : Cette tendance économique et sociale de fond a modifié les rapports de force.\n    -   **Effet :** Affaiblit une composante majeure de la société civile organisée (le syndicalisme ouvrier, en perte de vitesse) tout en renforçant le rôle de l'État-providence comme principal recours face à la crise sociale.\n\n-   **L'intégration européenne croissante** : L'ancrage du franc dans le Système Monétaire Européen (SME) après 1983 et la signature de l'Acte Unique Européen (1986) ont imposé des contraintes externes.\n    -   **Effet :** Affaiblit la souveraineté économique de l'État national en le soumettant à des règles supranationales, limitant ses marges de manœuvre budgétaires et monétaires.\n\n### Événements :\n\n-   **L'alternance de mai 1981 et la vague de nationalisations de 1982** : L'élection de François Mitterrand a été suivie de la prise de contrôle par l'État de grands pans de l'industrie et du secteur bancaire.\n    -   **Effet :** Double. L'élection elle-même démontre la puissance de la société capable d'imposer un changement radical. Les nationalisations qui ont suivi ont massivement renforcé le pouvoir économique direct de l'État.\n\n-   **La libéralisation de l'audiovisuel (fin du monopole d'État sur la radio en 1981)** : La fin de l'ORTF était actée, mais c'est l'explosion des \"radios libres\" qui a matérialisé ce changement.\n    -   **Effet :** Affaiblit considérablement le contrôle de l'État sur l'information et le débat public, renforçant la société civile en lui offrant une multitude de nouveaux canaux d'expression.\n\n-   **La première cohabitation (1986-1988)** : Pour la première fois sous la Ve République, le Président (socialiste) est contraint de nommer un Premier ministre (Jacques Chirac) issu d'une majorité parlementaire qui lui est hostile.\n    -   **Effet :** Affaiblit la cohésion et la capacité d'action de l'État en créant une division au sein de l'exécutif. Ce conflit interne a renforcé les mécanismes de contrôle et de négociation, ce qui a indirectement renforcé la société en limitant le pouvoir présidentiel.",
    "1989-1998": "Absolument. En s'appuyant sur le cadre d'Acemoğlu et Robinson, qui analyse l'équilibre dynamique entre le pouvoir de l'État (le \"Léviathan\") et celui de la société civile, voici les tendances et événements majeurs en France entre 1989 et 1998.\n\n### Tendances :\n\n*   **L'intégration européenne et la contrainte extérieure :** Tendance institutionnelle et économique lente. La mise en œuvre de l'Acte Unique, la ratification du Traité de Maastricht (1992) et la préparation à l'Euro ont transféré des compétences clés (monétaires, budgétaires, réglementaires) de Paris à Bruxelles. Ce processus a durablement contraint la capacité de l'État français à agir de manière autonome, notamment en matière de politique économique.\n    *   **Effet :** **Affaiblissement (relatif) du pouvoir de l'État** national, en le \"liant\" à un cadre supranational.\n\n*   **La montée du chômage de masse et la \"fracture sociale\" :** Tendance économique et sociale lente. La persistance d'un chômage élevé durant toute la période a érodé la confiance dans la capacité de l'État-providence à protéger les citoyens. Cette anxiété a alimenté une forte demande de protection et a servi de carburant à des mouvements sociaux contestant les politiques d'austérité ou de libéralisation.\n    *   **Effet :** A simultanément **affaibli la légitimité de l'État** (perçu comme inefficace) et **renforcé la capacité de mobilisation de la société** sur les enjeux sociaux.\n\n*   **La poursuite de la décentralisation :** Tendance institutionnelle lente. Initiées dans les années 1980, les lois de décentralisation ont continué à produire leurs effets, transférant progressivement des compétences et des budgets de l'État central vers les collectivités locales (régions, départements, communes).\n    *   **Effet :** **Affaiblissement du pouvoir de l'État central** au profit de pouvoirs locaux, potentiellement plus proches et plus réactifs aux demandes de la société civile locale.\n\n### Événements :\n\n*   **Le référendum sur le Traité de Maastricht (20 septembre 1992) :** Événement ponctuel. La campagne référendaire a provoqué un débat national intense et la courte victoire du \"oui\" (51,04%) a révélé une société française profondément divisée. Cet événement a démontré que sur une question de souveraineté fondamentale, l'État ne pouvait agir sans l'assentiment (même faible) de la société, qui a exercé son pouvoir de contrôle ultime.\n    *   **Effet :** **Renforcement du pouvoir de la société** en tant qu'arbitre d'une décision stratégique de l'État.\n\n*   **Les grandes grèves de l'hiver 1995 :** Événement ponctuel. En réaction au \"plan Juppé\" de réforme des retraites et de la Sécurité sociale, une mobilisation sociale d'une ampleur inédite depuis 1968 a paralysé le pays pendant plusieurs semaines. Le gouvernement a finalement été contraint de retirer la partie la plus contestée de sa réforme.\n    *   **Effet :** **Renforcement spectaculaire du pouvoir de la société**, qui a prouvé sa capacité à faire reculer un État déterminé, illustrant parfaitement le concept de \"Léviathan entravé\" par une société mobilisée.\n\n*   **L'instauration des périodes de cohabitation (1993-1995 et 1997-2002) :** Événement ponctuel à caractère institutionnel. La cohabitation d'un Président et d'un Premier ministre de bords politiques opposés a créé une division et un contre-pouvoir au sein même de l'exécutif. Cette situation a limité la capacité de l'État à mener des réformes radicales et l'a rendu plus dépendant des négociations parlementaires et de l'opinion publique.\n    *   **Effet :** **Affaiblissement du pouvoir de l'État** (dans sa branche exécutive) en le divisant, créant plus d'espace pour le jeu des contre-pouvoirs et l'influence de la société.",
    "1999-2008": "Absolument. Voici une analyse des événements et tendances en France (1999-2008) à travers le prisme du cadre d'Acemoğlu et Robinson, en se concentrant sur l'équilibre des pouvoirs entre l'État (le Léviathan) et la société civile.\n\n### Tendances :\n\n*   **L'approfondissement de la décentralisation (notamment l'Acte II de 2003)** : Ce processus a transféré des compétences et des ressources de l'État central vers les collectivités locales (régions, départements). Il s'agit d'une tentative institutionnelle de rapprocher le pouvoir des citoyens, affaiblissant ainsi le pouvoir du \"Léviathan\" parisien au profit d'entités étatiques locales plus sensibles à la pression de la société civile locale.\n    *   **Effet** : Affaiblissement de l'État central, renforcement (potentiel) de la société civile à l'échelon local.\n\n*   **La mise en place et la généralisation des 35 heures (Lois Aubry I et II, 1998-2000)** : Cette réforme majeure a étendu de manière significative le rôle de l'État dans la régulation du marché du travail et du temps de vie des citoyens, illustrant sa capacité à imposer des normes sociales à grande échelle, même face à l'opposition d'une partie du patronat.\n    *   **Effet** : Renforcement du pouvoir régulateur de l'État.\n\n*   **La montée en puissance d'Internet et des technologies numériques** : L'adoption rapide d'Internet a offert à la société civile de nouveaux outils d'information, d'organisation et de mobilisation, hors des canaux traditionnels contrôlés par l'État ou les grands médias. Cela a augmenté la capacité de la société à s'organiser et à contester le pouvoir.\n    *   **Effet** : Renforcement de la société civile.\n\n*   **Le transfert croissant de souveraineté à l'Union Européenne** : L'introduction de l'Euro (1999/2002) et l'application continue du droit européen ont limité l'autonomie de l'État français dans des domaines clés (monétaire, budgétaire, réglementaire). Le pouvoir de l'État national a été contraint par une structure supra-étatique.\n    *   **Effet** : Affaiblissement du pouvoir de l'État national (au profit d'un Léviathan européen).\n\n### Événements :\n\n*   **Le vote \"Non\" au référendum sur le traité constitutionnel européen (29 mai 2005)** : Cet événement a été une manifestation spectaculaire du pouvoir de la société civile. L'électorat a massivement rejeté un projet soutenu par la quasi-totalité de l'appareil d'État et des partis de gouvernement (UMP, PS), démontrant sa capacité à s'opposer frontalement aux élites dirigeantes.\n    *   **Effet** : Renforcement de la société civile (démonstration de sa capacité de veto).\n\n*   **Les émeutes dans les banlieues (automne 2005)** : En réponse à des violences urbaines d'une ampleur inédite, l'État a décrété l'état d'urgence. Cet événement a mis en lumière à la fois une fracture au sein de la société et la capacité de l'État à déployer son appareil coercitif (police, justice, mesures d'exception) pour restaurer l'ordre.\n    *   **Effet** : Renforcement du pouvoir coercitif de l'État.\n\n*   **Le mouvement social contre le Contrat Première Embauche (CPE) (printemps 2006)** : Face à une mobilisation massive et durable des étudiants et des syndicats, le gouvernement a été contraint d'abroger une loi déjà promulguée. C'est un exemple parfait de \"l'effet Reine Rouge\" où la société civile parvient à bloquer et faire reculer l'État.\n    *   **Effet** : Renforcement de la société civile (qui contraint l'État à céder).\n\n*   **Le vote des lois sécuritaires post-11 septembre (ex: loi Perben II en 2004)** : Dans un contexte de lutte contre le terrorisme, l'État a considérablement accru ses capacités de surveillance, d'enquête et de contrôle (création de nouveaux fichiers, extension des prérogatives judiciaires). Ces mesures ont été prises au nom de la sécurité, souvent avec un large consentement public.\n    *   **Effet** : Renforcement du pouvoir de surveillance et de contrôle de l'État.",
    "2009-2018": "Absolument. Voici une analyse des événements et tendances en France (2009-2018) à travers le prisme de Daron Acemoğlu et James A. Robinson, en distinguant ce qui a affecté le pouvoir de l'État (le Léviathan) et celui de la société civile.\n\n### Tendances :\n\n*   **Crise économique post-2008 et chômage de masse :** Cette tendance de fond a érodé la confiance des citoyens dans la capacité de l'État à garantir la prospérité. Elle a affaibli la légitimité de l'État perçu comme inefficace, tout en alimentant un mécontentement social qui a servi de terreau à de futures mobilisations, renforçant potentiellement la réactivité de la société.\n*   **Montée en puissance des réseaux sociaux comme outil de mobilisation :** Le développement exponentiel de plateformes comme Facebook et Twitter a considérablement réduit les coûts d'organisation pour la société civile. Cela a permis l'émergence de mouvements horizontaux et spontanés, contournant les structures traditionnelles (syndicats, partis). **Effet : Renforce fortement la capacité de mobilisation de la société.**\n*   **Déclin des corps intermédiaires traditionnels :** Durant cette période, les syndicats et les grands partis politiques ont continué à perdre adhérents et influence. Ce déclin a affaibli les canaux de négociation structurés entre la société et l'État, laissant un vide qui sera comblé par des formes de contestation plus directes et moins prévisibles. **Effet : Affaiblit les structures traditionnelles de la société, mais renforce par contraste les mobilisations hors-cadre.**\n\n### Événements :\n\n*   **Vague d'attentats terroristes (2015-2016) et réponse sécuritaire :** Les attaques de *Charlie Hebdo*, du Bataclan et de Nice ont créé un choc profond et une forte demande de sécurité. L'État y a répondu par l'instauration de l'état d'urgence et le vote de lois sur le renseignement (2015) qui ont considérablement étendu ses pouvoirs de surveillance et de coercition. **Effet : Renforce massivement le pouvoir de l'État (son Léviathan coercitif).**\n*   **Loi sur le \"Mariage pour tous\" (2013) :** L'adoption de cette loi a provoqué l'émergence d'un mouvement social conservateur massif et structuré, \"La Manif pour tous\". Cet événement a démontré la capacité d'une partie de la société à se mobiliser de manière durable sur des enjeux de société, et non plus seulement économiques. **Effet : Démontre et renforce la capacité de mobilisation d'un segment de la société.**\n*   **Élection d'Emmanuel Macron (2017) et réformes par ordonnances :** L'élection d'un candidat hors des partis traditionnels a acté l'affaiblissement de ces derniers. L'utilisation des ordonnances pour réformer le code du travail a montré la capacité du pouvoir exécutif à agir rapidement en contournant en partie le débat parlementaire et la négociation avec les partenaires sociaux. **Effet : Renforce le pouvoir exécutif de l'État au détriment des corps intermédiaires.**\n*   **Début du mouvement des Gilets Jaunes (fin 2018) :** Initié sur les réseaux sociaux contre une taxe sur le carburant, ce mouvement incarne les tendances de fond : une société capable de s'auto-organiser en dehors de tout cadre, défiant directement la légitimité et les décisions de l'État. C'est l'exemple parfait d'une société qui, se sentant ignorée, développe de nouvelles formes de pouvoir pour contraindre l'État. **Effet : Spectaculaire renforcement de la puissance d'une société civile déstructurée face à un État surpris.**",
    "2019-2028": "Absolument. En utilisant le cadre d'analyse de Acemoğlu et Robinson, voici une identification des tendances et événements majeurs en France pour la période 2019-2028, et leur impact sur l'équilibre des pouvoirs entre l'État et la société.\n\n### Tendances :\n\n*   **Affaiblissement des corps intermédiaires traditionnels (syndicats, partis politiques)** : La baisse continue de la syndicalisation et la fragmentation du paysage politique ont diminué la capacité de la société à négocier de manière structurée avec l'État. Cela a favorisé des mouvements sociaux plus spontanés et moins organisés (*Gilets Jaunes*, émeutes) et a paradoxalement renforcé le pouvoir de l'exécutif en le laissant sans interlocuteur institutionnel puissant.\n    *   **Impact** : Affaiblit la société organisée, renforce le pouvoir de décision unilatéral de l'État.\n*   **Développement des capacités de surveillance et de contrôle numérique de l'État** : À travers des lois comme la loi \"Sécurité globale\" (2021) et le déploiement de technologies pour les Jeux Olympiques de 2024 (vidéosurveillance algorithmique), l'État a accru sa capacité à surveiller l'espace public et à contrôler les populations.\n    *   **Impact** : Renforce matériellement le pouvoir de l'État.\n*   **Normalisation et montée en puissance électorale de l'extrême droite** : La progression constante du Rassemblement National, marquée par ses scores aux élections présidentielles (2022) et européennes (2024), représente une tendance sociétale profonde. Ce mouvement vise à utiliser le pouvoir de l'État pour imposer un agenda illibéral, ce qui menace l'équilibre du \"corridor étroit\".\n    *   **Impact** : Renforce une frange de la société aspirant à un État plus autoritaire, tout en affaiblissant potentiellement les contre-pouvoirs libéraux si elle accède au pouvoir.\n*   **Radicalisation des modes d'action d'une partie de la société civile** : Face à un sentiment d'inefficacité des canaux traditionnels (manifestations, élections), des groupes militants, notamment écologistes (*Dernière Rénovation, Soulèvements de la Terre*), ont adopté des stratégies de désobéissance civile et d'action directe, provoquant une réponse répressive forte de l'État (dissolutions, arrestations).\n    *   **Impact** : Renforce la société (en explorant de nouvelles formes de contestation) et renforce l'État (en légitimant son appareil répressif en réponse). C'est une illustration de \"l'effet Reine Rouge\".\n\n### Événements :\n\n*   **Mouvement des Gilets Jaunes (phase finale en 2019)** : Mouvement social inorganique et massif né hors de tout cadre traditionnel, il a démontré la capacité d'une partie de la société à contester frontalement le pouvoir de l'État. La réponse de l'État (\"Grand Débat National\", concessions financières, mais aussi forte répression policière) a illustré la tension dynamique entre les deux.\n    *   **Impact** : A temporairement renforcé le pouvoir de la société, forçant l'État à s'adapter.\n*   **Crise sanitaire du COVID-19 (2020-2022)** : A provoqué une expansion sans précédent du pouvoir de l'État sur la vie des citoyens (confinements, passe sanitaire, état d'urgence). Cette acceptation initiale, motivée par la crise, a considérablement accru la capacité d'intervention et de contrôle de l'État.\n    *   **Impact** : A massivement renforcé le pouvoir de l'État.\n*   **Conflit sur la réforme des retraites et usage de l'article 49.3 (2023)** : Face à une mobilisation sociale de très grande ampleur menée par une intersyndicale unie, l'État a utilisé un outil constitutionnel (49.3) pour contourner le vote du Parlement. Cet événement a cristallisé la confrontation entre un exécutif déterminé et une société organisée mais incapable de le faire plier.\n    *   **Impact** : A démontré la prééminence du pouvoir de l'État exécutif sur la société mobilisée et le pouvoir législatif.\n*   **Émeutes urbaines suite à la mort de Nahel M. (2023)** : Explosion de violence spontanée et décentralisée contre les symboles de l'État (mairies, écoles, police). Cet événement a montré la rupture d'une partie de la société avec l'État et l'échec de ce dernier à maintenir le monopole de la violence légitime. La réponse purement sécuritaire a réaffirmé la puissance coercitive de l'État.\n    *   **Impact** : A révélé la faiblesse de l'État à maintenir le consentement, mais a déclenché en retour un renforcement de son pouvoir répressif."
  },
  "score_prompt": {
    "1789-1798": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nIl s'agit de la PREMIÈRE période de la trajectoire : 1789-1798. Établissez\nle point de départ. Estimez le pouvoir absolu de la société civile et celui de\nl'État en la France durant 1789-1798 à l'aide du barème ci-dessus. Comme il\nn'y a pas de période antérieure, indiquez les deux valeurs de changement comme 0.0.\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 mots : la caractéristique la plus déterminante de cette période)\n- reasoning (string, 1-2 phrases justifiant les deux valeurs de pouvoir)",
    "1799-1808": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1799-1808, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1789-1798, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1799-1808 :\nAbsolument. Voici une analyse de la période 1799-1808 en France à travers le prisme d'Acemoğlu et Robinson, en distinguant les tendances de fond des événements ponctuels.\n\n### Tendances :\n\n*   **Centralisation administrative et étatique :** La création du corps des préfets (loi du 28 pluviôse an VIII - 1800) incarne une tendance de fond à la rationalisation et à la concentration du pouvoir. Les préfets, nommés et révoqués par Paris, agissent comme des \"empereurs au petit pied\" dans les départements, court-circuitant les pouvoirs locaux et les anciennes structures sociales autonomes.\n    *   **Effet : Renforce massivement le pouvoir de l'État** en créant une chaîne de commandement directe et efficace ; **affaiblit la société civile** en érodant les corps intermédiaires et l'autonomie politique locale.\n\n*   **Unification et codification du droit :** La longue élaboration et la mise en œuvre du Code Civil (promulgué en 1804) remplacent le mosaïque de coutumes et de lois de l'Ancien Régime par un système juridique unique, laïc et uniforme.\n    *   **Effet : Renforce l'État** qui devient l'unique source et garant du droit. Simultanément, il **structure et renforce certains pans de la société civile** (notamment la bourgeoisie) en garantissant de manière prévisible la propriété privée et la liberté de contrat, socle du développement économique.\n\n*   **Contrôle de l'information et pacification sociale :** La période voit une réduction drastique du nombre de journaux, l'établissement d'une censure systématique et le développement d'une police politique efficace (sous Fouché). L'État s'octroie le monopole de l'expression publique légitime.\n    *   **Effet : Renforce l'État** en lui donnant les moyens de façonner l'opinion et de réprimer la dissidence ; **affaiblit massivement la société civile** en la privant de sa capacité à critiquer, débattre et s'organiser politiquement.\n\n### Événements :\n\n*   **Le coup d'État du 18 Brumaire an VIII (9 novembre 1799) :** Cet événement met fin au régime du Directoire, caractérisé par une certaine instabilité mais aussi par une vie politique (certes chaotique) animée par des assemblées. Il instaure le Consulat, qui concentre le pouvoir exécutif entre les mains de Bonaparte.\n    *   **Effet : Renforce l'État (le pouvoir exécutif) de façon spectaculaire** au détriment du pouvoir législatif ; **affaiblit la société** en mettant fin à la représentation politique et au jeu des factions qui, malgré leurs défauts, constituaient une forme de contrôle sur le pouvoir.\n\n*   **La signature du Concordat (15 juillet 1801) :** Cet accord avec le Pape Pie VII met fin à la guerre religieuse issue de la Révolution. L'Église catholique renonce aux biens confisqués et l'État reconnaît le catholicisme comme la \"religion de la grande majorité des Français\", salarie le clergé et nomme les évêques (qui reçoivent l'investiture canonique du Pape).\n    *   **Effet : Renforce l'État** qui pacifie le pays et transforme l'Église en un instrument de contrôle social et d'administration au service du régime ; **affaiblit la société civile** en subordonnant une de ses institutions les plus puissantes et autonomes (l'Église) au pouvoir politique.\n\n*   **La création de la Banque de France (18 janvier 1800) :** Institution privée à sa création mais étroitement contrôlée par l'État, elle obtient le monopole de l'émission de billets pour Paris. Cet événement, suivi de la création du Franc germinal (1803), stabilise le système monétaire.\n    *   **Effet : Renforce l'État** en lui donnant un puissant outil pour financer ses politiques (notamment militaires) et stabiliser l'économie nationale ; bénéficie indirectement à la société (secteur commercial) mais le gain en termes de contrôle et de puissance est avant tout pour l'État.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1799-1808\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1799-1808\n- society_change (float) : changement de society_power par rapport à 1789-1798\n- state_change (float) : changement de state_power par rapport à 1789-1798\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1809-1818": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1809-1818, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1799-1808, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1809-1818 :\nAbsolument. En s'appuyant sur le cadre d'analyse d'Acemoğlu et Robinson, voici les tendances et événements majeurs en France entre 1809 et 1818 qui ont affecté l'équilibre de pouvoir entre l'État et la société.\n\n### Tendances :\n\n-   **La pérennité des structures administratives napoléoniennes.** L'appareil d'État centralisé (préfets, Code Civil, Conseil d'État, gendarmerie) mis en place par Napoléon a survécu à la chute de l'Empire et a été conservé par la Restauration. Cette continuité a assuré la persistance d'un Léviathan puissant et capable d'administrer le territoire et la population de manière uniforme.\n    -   **Effet :** Renforcement durable du **pouvoir de l'État**.\n\n-   **La consolidation de la propriété privée post-révolutionnaire.** La période a confirmé le transfert des biens nationaux et la fin des privilèges féodaux, créant une vaste classe de propriétaires terriens (bourgeoisie et paysannerie). Ces groupes, dont les droits étaient garantis par le Code Civil puis par la Charte, formaient une société civile avec un intérêt matériel direct à la stabilité et à la limitation de l'arbitraire de l'État.\n    -   **Effet :** Renforcement du **pouvoir de la société**.\n\n-   **L'épuisement démographique et économique dû aux guerres.** La conscription massive et quasi-continue (\"l'impôt du sang\") et la pression fiscale pour financer les campagnes militaires jusqu'en 1815 ont lourdement pesé sur la population. Cette ponction a affaibli le tissu social et économique, tout en démontrant l'immense capacité d'extraction de l'État impérial.\n    -   **Effet :** Renforcement de la capacité de **l'État** (extractive) au détriment de la vitalité de **la société** (affaiblie).\n\n### Événements :\n\n-   **La débâcle militaire de 1812-1814 (Campagne de Russie, Campagne de France).** La destruction de la Grande Armée et l'invasion du territoire national ont provoqué l'effondrement du Premier Empire. Cet échec militaire a anéanti la légitimité et la capacité coercitive du régime napoléonien, entraînant une vacance du pouvoir.\n    -   **Effet :** Affaiblissement brutal du **pouvoir de l'État**.\n\n-   **L'octroi de la Charte constitutionnelle (1814).** Imposée par les circonstances, cette charte a contraint le roi restauré, Louis XVIII, à reconnaître des droits fondamentaux (égalité devant la loi, libertés individuelles, droit de propriété) et à partager le pouvoir avec un parlement bicaméral (même si le suffrage était très restreint). C'était une première tentative d'enchaîner le Léviathan monarchique.\n    -   **Effet :** Renforcement du **pouvoir de la société** (en lui donnant des garanties juridiques et une voix institutionnelle).\n\n-   **Les Cent-Jours et la Terreur Blanche (1815).** Le retour éphémère de Napoléon, sa défaite finale à Waterloo, et la vague de violence royaliste qui s'ensuivit ont illustré l'extrême fragilité de l'État et la profonde division de la société. La Terreur Blanche, en particulier, a montré des pans de la société s'arrogeant le monopole de la violence, symptôme d'un État incapable de l'imposer.\n    -   **Effet :** Affaiblissement simultané de **l'État** (incapable d'assurer l'ordre) et de **la société** (fracturée et en conflit).\n\n-   **Le départ des armées d'occupation (1818).** Le paiement anticipé des indemnités de guerre par le gouvernement Richelieu a permis le retrait des troupes alliées qui occupaient la France depuis 1815. Cet événement a restauré la pleine souveraineté de la France et la crédibilité de son appareil d'État.\n    -   **Effet :** Renforcement du **pouvoir de l'État**.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1809-1818\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1809-1818\n- society_change (float) : changement de society_power par rapport à 1799-1808\n- state_change (float) : changement de state_power par rapport à 1799-1808\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1819-1828": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1819-1828, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1809-1818, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1819-1828 :\nAbsolument. Voici une analyse de la période 1819-1828 en France, à travers le cadre d'Acemoğlu et Robinson, distinguant les tendances de fond des événements ponctuels.\n\nCette période, qui couvre la fin du règne de Louis XVIII et le début de celui de Charles X, est marquée par une tentative de la monarchie et des forces ultra-royalistes de reprendre le contrôle sur une société civile dynamisée par les acquis révolutionnaires et l'essor économique. Il s'agit d'une lutte pour sortir du \"Corridor étroit\" en faveur de l'État.\n\n---\n\n### Tendances :\n\n*   **Maintien et consolidation de la centralisation administrative napoléonienne.** L'appareil d'État hérité de l'Empire (préfets, Conseil d'État, organisation judiciaire) n'est pas démantelé mais utilisé par la Restauration pour contrôler le territoire et appliquer ses politiques de manière uniforme.\n    *   *Effet :* **Renforce l'État** en lui donnant une capacité d'action et de surveillance considérable sur tout le territoire.\n\n*   **Début de l'industrialisation et croissance d'une bourgeoisie libérale.** L'essor timide de l'industrie (textile, métallurgie) et du commerce enrichit une bourgeoisie qui, bien que minoritaire, est de plus en plus éduquée, lit la presse et aspire à une plus grande participation politique pour protéger ses intérêts.\n    *   *Effet :* **Renforce la Société civile** en créant des acteurs économiques et intellectuels indépendants du pouvoir et dotés de leurs propres revendications.\n\n*   **Le \"retour de l'autel\" et l'influence croissante de l'Église.** Sous l'impulsion des ultras, l'Église catholique regagne une influence majeure, notamment dans l'enseignement (via la loi de 1824 sur les congrégations religieuses) et la vie publique, agissant comme un relais idéologique du trône.\n    *   *Effet :* **Renforce l'État** en lui fournissant un puissant appareil de contrôle social et moral, cherchant à imposer des normes et à affaiblir les courants libéraux et laïcs de la société.\n\n### Événements :\n\n*   **Assassinat du duc de Berry et les lois répressives de 1820.** L'assassinat de l'héritier du trône en février 1820 provoque une panique chez les conservateurs et entraîne un durcissement politique majeur : suspension des libertés individuelles, rétablissement de la censure de la presse et, surtout, adoption de la **loi du double vote**, qui permet aux 25% des électeurs les plus riches de voter deux fois.\n    *   *Effet :* **Renforce massivement l'État** et affaiblit la Société. L'État accroît son pouvoir de coercition (censure, arrestations) tandis que la manipulation du système électoral neutralise le pouvoir politique d'une partie de la société civile (la bourgeoisie libérale).\n\n*   **L'expédition d'Espagne (1823).** L'intervention militaire française pour restaurer le roi absolutiste Ferdinand VII est un succès rapide. Elle redonne du prestige à l'armée royale et à la monarchie des Bourbons, tant sur la scène intérieure qu'extérieure.\n    *   *Effet :* **Renforce l'État** en démontrant sa capacité militaire (le monopole de la violence légitime) et en consolidant sa légitimité par une victoire extérieure.\n\n*   **Le sacre de Charles X à Reims (1825) et la loi sur le sacrilège.** Le nouveau roi renoue avec la tradition du sacre, cérémonie religieuse quasi-mystique de l'Ancien Régime. La même année est votée la loi sur le sacrilège, qui punit de mort la profanation d'hosties consacrées.\n    *   *Effet :* **Renforce l'État** en tentant de refonder son autorité sur le droit divin plutôt que sur la souveraineté nationale, empiétant sur la sphère de la conscience individuelle et affaiblissant ainsi les fondements libéraux de la société.\n\n*   **La dissolution de la Garde nationale de Paris (1827).** Lors d'une revue, des gardes nationaux (milice citoyenne issue de la Révolution) crient \"À bas les ministres ! À bas les jésuites !\". En réponse, Charles X dissout ce corps armé parisien, symbole d'une société capable de s'organiser et de se défendre.\n    *   *Effet :* **Renforce l'État** au détriment direct de la Société. En désarmant une milice citoyenne qui lui est hostile, le pouvoir supprime un contre-pouvoir physique et symbolique, renforçant son monopole sur la force armée.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1819-1828\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1819-1828\n- society_change (float) : changement de society_power par rapport à 1809-1818\n- state_change (float) : changement de state_power par rapport à 1809-1818\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1829-1838": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1829-1838, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1819-1828, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1829-1838 :\nAbsolument. Voici une analyse des événements et tendances en France entre 1829 et 1838, à travers le prisme du cadre d'analyse d'Acemoğlu et Robinson. Cette période est marquée par une tension centrale : la Révolution de 1830 renforce considérablement la société face à l'État, mais le nouveau régime (la Monarchie de Juillet) s'emploie ensuite à consolider le pouvoir de l'État face à une société de plus en plus contestataire.\n\n### Tendances :\n\n*   **Industrialisation naissante et urbanisation :** L'essor, bien que lent, de l'industrie (textile, métallurgie) et la croissance des villes comme Paris et Lyon créent une nouvelle classe ouvrière. Cette tendance **renforce le pouvoir de la société** en générant de nouvelles formes de solidarité et de mobilisation (mutuelles, grèves), mais elle pousse également au **renforcement de l'État**, qui doit développer de nouvelles capacités pour maintenir l'ordre public et gérer les crises sociales et sanitaires (ex: épidémie de choléra de 1832).\n*   **Affirmation politique de la bourgeoisie :** La Monarchie de Juillet est le régime de la bourgeoisie d'affaires et intellectuelle, qui accède au pouvoir politique. Cette tendance **renforce un segment clé de la société** (la bourgeoisie) face à l'ancienne aristocratie. Cependant, en contrôlant désormais l'appareil d'État, cette même bourgeoisie utilise sa puissance pour **renforcer l'État** afin de protéger ses intérêts économiques et de contenir les aspirations républicaines et ouvrières.\n*   **Structuration de l'appareil d'État :** Poursuivant l'héritage napoléonien, l'État continue de se professionnaliser et d'étendre son emprise sur le territoire. La mise en place de politiques nationales, comme la loi Guizot sur l'éducation, illustre un **renforcement lent mais profond de la capacité de l'État** à unifier et administrer le pays, indépendamment des changements de régime.\n\n### Événements :\n\n*   **La Révolution de Juillet (27-29 juillet 1830) :** Cet événement est un exemple paradigmatique du **renforcement spectaculaire du pouvoir de la société**. Face aux ordonnances de Charles X qui visaient à museler l'opposition et la presse, la mobilisation populaire et bourgeoise renverse le régime. La nouvelle Charte de 1830, plus libérale, illustre la capacité de la société à imposer des contraintes à l'État, le forçant à devenir un « Léviathan entravé ».\n*   **Les révoltes des Canuts à Lyon (novembre 1831 et avril 1834) :** Ces insurrections ouvrières, parmi les premières de l'ère industrielle, manifestent le **renforcement d'une nouvelle composante de la société** (le prolétariat organisé). Cependant, leur répression brutale par l'armée démontre et **réaffirme le pouvoir de l'État** et son monopole de la violence légitime pour écraser les contestations qui menacent l'ordre social et économique.\n*   **La loi Guizot sur l'instruction primaire (28 juin 1833) :** Acte majeur de construction étatique (*state-building*), cette loi qui oblige chaque commune à entretenir une école primaire de garçons **renforce massivement la capacité de l'État**. Elle lui permet d'étendre son influence, d'uniformiser la langue et les valeurs sur tout le territoire et de former des citoyens et des fonctionnaires, consolidant son pouvoir à long terme.\n*   **Les lois de septembre (9 septembre 1835) :** Votées en réaction à un attentat contre Louis-Philippe, ces lois répressives restreignent drastiquement la liberté de la presse et facilitent les procès politiques. Cet événement marque un **renforcement délibéré du pouvoir de l'État** en affaiblissant directement les outils de contestation et de contrôle de la société civile. C'est une tentative de l'État de réduire les contraintes que la société fait peser sur lui.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1829-1838\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1829-1838\n- society_change (float) : changement de society_power par rapport à 1819-1828\n- state_change (float) : changement de state_power par rapport à 1819-1828\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1839-1848": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1839-1848, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1829-1838, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1839-1848 :\nAbsolument. Voici une analyse de la période 1839-1848 en France à travers le cadre d'Acemoğlu et Robinson, en distinguant les tendances de fond des événements ponctuels.\n\nDans la logique du *Narrow Corridor*, cette période de la Monarchie de Juillet est caractérisée par un État qui cherche à se renforcer (le Léviathan) mais sur une base sociale très étroite (la bourgeoisie censitaire), tout en faisant face à une société civile de plus en plus organisée et mobilisée qui refuse d'être muselée. La tension entre les deux pouvoirs s'accroît jusqu'à la rupture.\n\n### Tendances :\n\n*   **L'industrialisation et l'urbanisation accélérées :** Le développement des usines, des chemins de fer et la croissance des villes comme Paris créent une nouvelle classe ouvrière (le prolétariat).\n    *   **Effet :** Renforce les deux. D'une part, cela **renforce l'État** en lui donnant de nouvelles bases fiscales et la nécessité de développer des infrastructures (Léviathan bâtisseur). D'autre part, cela **renforce la société** en créant de nouvelles solidarités de classe, des revendications sociales et des foyers de contestation politique, loin des structures traditionnelles.\n\n*   **La diffusion des idéologies républicaine et socialiste :** Malgré la censure, la presse d'opposition, les pamphlets et les associations secrètes diffusent des idées qui contestent la légitimité de la monarchie et du suffrage censitaire. Des penseurs comme Louis Blanc (*L'Organisation du Travail*, 1839) proposent des alternatives.\n    *   **Effet :** **Renforce la société**. Cela dote la société civile d'un \"logiciel\" idéologique puissant pour s'organiser, critiquer le régime et mobiliser ses membres contre l'État en place.\n\n*   **La rigidité du régime et le conservatisme de Guizot :** L'État, dominé par François Guizot dans les années 1840, refuse toute réforme politique et tout élargissement du suffrage (\"Enrichissez-vous par le travail et l'épargne et vous deviendrez électeur\").\n    *   **Effet :** **Affaiblit l'État** (à long terme). En refusant de négocier et d'intégrer de nouvelles forces sociales, l'État perd sa légitimité et apparaît comme le simple instrument d'une caste, le rendant fragile face à une contestation de masse.\n\n### Événements :\n\n*   **Le vote de la loi sur les chemins de fer (1842) :** L'État organise un partenariat public-privé pour créer un réseau ferroviaire national en étoile autour de Paris.\n    *   **Effet :** **Renforce l'État**. C'est une manifestation claire du pouvoir du Léviathan, capable de planifier et de structurer le territoire national, de faciliter le commerce, et potentiellement de déplacer rapidement des troupes.\n\n*   **La crise économique, agricole et financière (1846-1847) :** De mauvaises récoltes provoquent une flambée des prix alimentaires, entraînant misère, chômage et faillites.\n    *   **Effet :** **Affaiblit l'État** et **renforce la société**. La crise délégitime fortement le gouvernement, perçu comme incompétent et indifférent au sort du peuple. Elle alimente une colère sociale massive qui devient le carburant de la mobilisation politique.\n\n*   **La \"Campagne des Banquets\" (1847-1848) :** L'opposition républicaine contourne l'interdiction des réunions politiques en organisant de grands banquets payants à travers la France, qui sont en réalité des meetings politiques pour exiger la réforme électorale.\n    *   **Effet :** **Renforce massivement la société**. C'est l'exemple parfait de la société civile qui s'organise et se mobilise face à un État restrictif. Elle démontre sa capacité à coordonner une action nationale et à politiser de larges pans de la population, illustrant l'effet \"Reine Rouge\" où la société se renforce pour défier l'État. L'interdiction du banquet final à Paris en février 1848 sera l'étincelle de la Révolution.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1839-1848\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1839-1848\n- society_change (float) : changement de society_power par rapport à 1829-1838\n- state_change (float) : changement de state_power par rapport à 1829-1838\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1849-1858": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1849-1858, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1839-1848, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1849-1858 :\nAbsolument. Voici une analyse de la période 1849-1858 en France à travers le cadre d'Acemoğlu et Robinson, axée sur l'évolution du pouvoir de l'État et de la société. Cette période illustre une sortie du \"corridor étroit\" par la construction d'un \"Léviathan despotique\" qui subjugue une société civile affaiblie.\n\n### Tendances :\n\n*   **Le développement d'un État modernisateur et interventionniste (1852-1858)** : Sous l'impulsion de Napoléon III, l'État devient le moteur principal de la modernisation économique : développement massif des chemins de fer, soutien aux nouvelles institutions bancaires (Crédit Mobilier), et grands travaux comme la transformation de Paris par Haussmann.\n    *   **Effet** : **Renforce massivement l'État**, qui accroît sa capacité administrative, sa légitimité par la croissance économique, et son contrôle physique sur le territoire.\n*   **La mise en place d'un appareil répressif et de contrôle social systématique** : Au-delà des événements ponctuels, le Second Empire instaure un régime durable de surveillance. La presse est muselée par le système des avertissements, les réunions politiques sont interdites, le livret ouvrier est utilisé pour contrôler la main-d'œuvre, et un puissant réseau de police et de préfets surveille l'opinion.\n    *   **Effet** : **Affaiblit profondément la société civile** en la privant de ses moyens d'organisation, d'expression et de contestation collective.\n*   **L'alliance institutionnelle entre l'État impérial et l'Église catholique** : Initiée par la Loi Falloux (1850) qui renforce le rôle de l'Église dans l'enseignement, cette alliance se poursuit sous l'Empire. Le régime s'appuie sur le clergé comme relais d'influence et garant de l'ordre moral.\n    *   **Effet** : **Renforce l'État et affaiblit la société civile laïque et républicaine**. L'État gagne un puissant allié idéologique pour encadrer la société, au détriment des forces progressistes.\n\n### Événements :\n\n*   **La loi du 31 mai 1850 restreignant le suffrage universel masculin** : Votée par une Assemblée conservatrice, cette loi impose une condition de résidence de trois ans, excluant de fait près d'un tiers du corps électoral, principalement les ouvriers et artisans mobiles.\n    *   **Effet** : **Renforce l'État (législatif) contre une partie de la société** en retirant le pouvoir politique aux classes jugées \"dangereuses\".\n*   **Le coup d'État du 2 décembre 1851** : Louis-Napoléon Bonaparte dissout l'Assemblée nationale, fait arrêter les opposants et écrase violemment la résistance républicaine à Paris et en province. Cet acte est ensuite légitimé par un plébiscite.\n    *   **Effet** : **Renforce spectaculairement le pouvoir exécutif de l'État et brise la société civile organisée**. C'est l'événement fondateur qui permet au \"Léviathan\" de se libérer des contraintes imposées par la société et les autres pouvoirs.\n*   **L'attentat d'Orsini et la promulgation de la Loi de sûreté générale (1858)** : Après une tentative d'assassinat contre l'Empereur, le régime vote une loi permettant d'emprisonner ou de déporter sans procès toute personne ayant déjà fait l'objet de condamnations politiques depuis 1848.\n    *   **Effet** : **Renforce l'État** en lui octroyant des pouvoirs de police arbitraires, ce qui achève de paralyser et d'intimider toute opposition potentielle au sein de la société.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1849-1858\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1849-1858\n- society_change (float) : changement de society_power par rapport à 1839-1848\n- state_change (float) : changement de state_power par rapport à 1839-1848\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1859-1868": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1859-1868, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1849-1858, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1859-1868 :\nAbsolument. Voici une analyse de la période 1859-1868 en France à travers le prisme du cadre d'Acemoğlu et Robinson, qui décrit la dynamique de pouvoir entre l'État et la société. Cette décennie, correspondant à la phase de \"l'Empire libéral\" de Napoléon III, est un exemple classique de l'effet \"Reine Rouge\" où l'État et la société se renforcent mutuellement dans une course pour le contrôle, poussant le régime dans le \"corridor étroit\".\n\n### Tendances :\n\n- **L'industrialisation et l'urbanisation continues :** L'essor des chemins de fer, de la métallurgie et des grands travaux (comme la transformation de Paris par Haussmann) a créé une classe ouvrière plus nombreuse, concentrée et consciente de ses intérêts, ainsi qu'une bourgeoisie d'affaires puissante.\n    - **Effet :** Renforce la société en créant de nouveaux groupes sociaux (prolétariat, bourgeoisie industrielle) avec des capacités d'organisation et des revendications propres, augmentant la pression sur l'État.\n\n- **La structuration du mouvement ouvrier :** Au-delà de la simple croissance démographique, les travailleurs commencent à s'organiser de manière plus formelle et idéologique, comme en témoigne la publication du \"Manifeste des Soixante\" (1864) et la création de la section française de l'Association Internationale des Travailleurs (AIT).\n    - **Effet :** Renforce la société en la dotant d'organisations capables de formuler des demandes politiques et de mobiliser collectivement, un contrepoids direct au pouvoir de l'État.\n\n- **La montée en puissance des oppositions républicaine et libérale :** Après une décennie de répression, les forces d'opposition se reconstituent et gagnent en influence, notamment dans les grandes villes lors des élections législatives (ex: 1863). Elles utilisent les institutions de l'Empire (le Corps législatif) pour contester le pouvoir.\n    - **Effet :** Renforce la société en lui donnant une voix politique institutionnalisée, forçant l'État à négocier et à faire des concessions pour maintenir sa légitimité.\n\n### Événements :\n\n- **L'amnistie des proscrits politiques (15 août 1859) :** Napoléon III accorde une amnistie générale aux opposants politiques condamnés après le coup d'État de 1851, marquant un tournant vers la libéralisation.\n    - **Effet :** Renforce la société en permettant le retour de figures de l'opposition et en signalant une réduction de la coercition de l'État, ce qui encourage une expression politique plus libre.\n\n- **Le traité de libre-échange avec le Royaume-Uni (Traité Cobden-Chevalier, 1860) :** L'État impérial impose, sans consultation parlementaire, une politique économique qui bouleverse des secteurs industriels protégés, s'aliénant une partie de ses soutiens patronaux traditionnels.\n    - **Effet :** Renforce l'État en montrant sa capacité à imposer des réformes structurelles majeures, mais affaiblit sa base de soutien politique, le forçant à chercher de nouveaux alliés et à faire des concessions à d'autres groupes sociaux.\n\n- **La loi reconnaissant le droit de grève (Loi Ollivier, 25 mai 1864) :** En réponse à la pression ouvrière croissante, l'État dépénalise la coalition et la grève (sous conditions).\n    - **Effet :** Renforce massivement la société (le monde ouvrier) en lui octroyant un puissant levier légal de négociation face au patronat et à l'État lui-même. C'est un \"asservissement\" du Léviathan par une concession majeure.\n\n- **L'échec de l'expédition du Mexique (retrait des troupes en 1867) :** L'aventure militaire française se solde par un désastre financier, militaire et diplomatique retentissant.\n    - **Effet :** Affaiblit l'État en sapant son prestige, en grevant ses finances et en démontrant les limites de sa puissance, ce qui enhardit l'opposition intérieure qui avait critiqué cette politique.\n\n- **Les lois sur la libéralisation de la presse et du droit de réunion (1868) :** L'État supprime \"l'autorisation préalable\" pour la création de journaux et assouplit les conditions pour la tenue de réunions publiques.\n    - **Effet :** Renforce la société de manière décisive en réduisant considérablement les coûts de la communication et de l'organisation, permettant aux idées d'opposition de circuler librement et de mobiliser plus largement.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1859-1868\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1859-1868\n- society_change (float) : changement de society_power par rapport à 1849-1858\n- state_change (float) : changement de state_power par rapport à 1849-1858\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1869-1878": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1869-1878, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1859-1868, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1869-1878 :\nAbsolument. En utilisant le cadre d'analyse d'Acemoğlu et Robinson, qui oppose le pouvoir de l'État à celui de la société dans une course pour l'équilibre (l'effet \"Reine Rouge\"), voici les tendances et événements majeurs en France entre 1869 et 1878.\n\n### Tendances :\n\n*   **Montée en puissance du républicanisme et de la laïcité :** Durant toute la décennie, l'idéologie républicaine gagne du terrain, unifiant une large partie de la société (des bourgeois modérés aux radicaux) contre les élites traditionnelles (monarchistes, clergé). Cette tendance de fond a **renforcé la société** en lui donnant un projet politique cohérent et une capacité de mobilisation visant à façonner un nouveau type d'État.\n*   **Alphabétisation croissante et essor de la presse d'opinion :** La liberté relative de la presse à la fin de l'Empire, puis sous la République, combinée à une meilleure éducation, a permis la diffusion rapide des idées politiques. Cela a **renforcé la société** en lui offrant des outils puissants pour critiquer le gouvernement, organiser l'opposition et débattre publiquement, la rendant plus difficile à contrôler pour l'État.\n*   **Reconstruction économique post-guerre :** Après 1871, le besoin de payer l'énorme indemnité de guerre à l'Allemagne et de relancer l'économie a nécessité une collaboration étroite entre l'État et les acteurs économiques. L'État a dirigé les grands emprunts, mais s'est appuyé sur le dynamisme de la finance et de l'industrie françaises. Cela a **renforcé à la fois l'État** (qui a prouvé sa capacité administrative et sa crédibilité financière) **et la société** (via l'enrichissement et la modernisation de son tissu économique).\n\n### Événements :\n\n*   **Guerre franco-prussienne et défaite de Sedan (1870) :** Cet événement a provoqué l'effondrement total de l'appareil d'État du Second Empire. La capture de l'empereur et la déroute militaire ont créé un vide de pouvoir immense. Cet événement a **affaibli et détruit l'État** existant, ouvrant la voie à une prise de pouvoir par des forces issues de la société (les républicains parisiens le 4 septembre).\n*   **La Commune de Paris et sa répression sanglante (mars-mai 1871) :** La Commune représente le paroxysme du pouvoir de la société (parisienne) s'organisant en dehors et contre l'État (le gouvernement de Versailles). Sa répression brutale par l'armée régulière a été une démonstration massive de la reconstitution du pouvoir de l'État. L'événement a donc d'abord montré un **renforcement extrême d'une frange de la société**, suivi d'un **renforcement écrasant de l'État** qui a réaffirmé son monopole de la violence légitime.\n*   **Vote des lois constitutionnelles de 1875 :** Après des années d'incertitude, cet acte a finalement donné à la France un cadre institutionnel stable. En créant des règles du jeu acceptées pour la compétition politique (Président, Sénat, Chambre des députés), ces lois ont **renforcé l'État** en lui donnant une légitimité et une structure durable, canalisant les conflits au sein du Parlement plutôt que dans la rue.\n*   **Crise du 16 mai 1877 :** Le Président monarchiste Mac Mahon tente d'imposer un gouvernement contre la volonté de la Chambre des députés à majorité républicaine. La victoire écrasante des républicains aux élections qui s'ensuivirent a forcé Mac Mahon à céder. Cet événement a définitivement établi la suprématie du Parlement et a **renforcé le pouvoir de la société** (exprimé par le suffrage universel) sur le pouvoir exécutif de l'État, ancrant le régime dans une pratique parlementaire.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1869-1878\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1869-1878\n- society_change (float) : changement de society_power par rapport à 1859-1868\n- state_change (float) : changement de state_power par rapport à 1859-1868\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1879-1888": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1879-1888, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1869-1878, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1879-1888 :\nAbsolument. Voici une analyse des grands événements et tendances en France entre 1879 et 1888, à travers le prisme du cadre de Daron Acemoğlu et James A. Robinson. Cette période correspond à la consolidation de la IIIe République, dite « la République des opportunistes », et est marquée par une tension fondatrice entre le renforcement de l'État républicain et l'émancipation de la société civile.\n\n### Tendances :\n\n*   **La laïcisation de l'État et de l'espace public :** Il s'agit d'une tendance de fond qui vise à soustraire les institutions de l'influence de l'Église catholique, un acteur majeur de la société civile conservatrice. En créant un appareil éducatif et idéologique concurrent, l'État républicain étend son emprise sur la formation des citoyens.\n    *   **Effet :** Renforce massivement le **pouvoir de l'État** (contrôle de l'éducation, unification culturelle) tout en affaiblissant le pouvoir d'un segment influent de la **société** (l'Église).\n\n*   **L'expansion coloniale (Tunisie, Tonkin, Afrique) :** L'entreprise coloniale, relancée activement sous l'impulsion de Jules Ferry, nécessite et justifie le développement d'un appareil étatique plus puissant : une armée moderne, une marine, une administration coloniale et un budget militaire et logistique en hausse.\n    *   **Effet :** Renforce le **pouvoir de l'État** (capacités militaires, administratives et de projection de puissance).\n\n*   **La \"Grande Dépression\" (1873-1896) et la montée du mouvement ouvrier :** La crise économique prolongée alimente le mécontentement social et accélère l'organisation politique et syndicale du monde ouvrier. Cette structuration progressive crée un nouveau pôle de contestation face au patronat et à l'État.\n    *   **Effet :** Renforce le **pouvoir de la société** en favorisant l'émergence et l'organisation de nouvelles forces sociales (syndicats, partis socialistes) capables de formuler des revendications et de se mobiliser.\n\n### Événements :\n\n*   **Les grandes lois libérales de 1881 (29 juillet sur la liberté de la presse ; 30 juin sur la liberté de réunion) :** Ces lois suppriment l'essentiel des entraves au débat public héritées des régimes précédents. Elles libèrent la parole, permettant à la presse de devenir un véritable contre-pouvoir et aux citoyens de s'organiser politiquement.\n    *   **Effet :** Renforce massivement le **pouvoir de la société** en lui donnant les outils juridiques pour surveiller, critiquer et contester l'action de l'État.\n\n*   **Les lois Jules Ferry sur l'école (1881-1882) :** Ces lois rendent l'enseignement primaire gratuit (1881), puis obligatoire et laïque (1882). L'État prend en charge la formation de la jeunesse à travers un corps d'instituteurs (les \"hussards noirs de la République\") et un programme unifié, retirant cette fonction à l'Église.\n    *   **Effet :** Renforce considérablement le **pouvoir de l'État** en lui confiant le monopole de la fabrique du citoyen et de l'unité nationale, un des piliers de sa légitimité.\n\n*   **La loi Waldeck-Rousseau sur les syndicats (21 mars 1884) :** En légalisant les syndicats professionnels, cette loi donne une existence et une capacité d'action juridique à une composante clé de la société civile. Elle permet au monde du travail de s'organiser formellement pour défendre ses intérêts.\n    *   **Effet :** Renforce le **pouvoir de la société** en institutionnalisant un contre-pouvoir économique et social capable de négocier avec le patronat et de faire pression sur l'État.\n\n*   **La loi municipale (5 avril 1884) :** Cette loi instaure un régime municipal uniforme sur tout le territoire (sauf Paris), consacrant l'élection du maire par le conseil municipal (lui-même élu au suffrage universel). Elle accorde une large autonomie aux communes.\n    *   **Effet :** Renforce à la fois **l'État et la société**. Elle renforce l'armature administrative de l'**État** en la rationalisant, mais elle renforce surtout la **société** en décentralisant le pouvoir et en faisant de la commune un lieu d'apprentissage et d'exercice de la démocratie locale.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1879-1888\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1879-1888\n- society_change (float) : changement de society_power par rapport à 1869-1878\n- state_change (float) : changement de state_power par rapport à 1869-1878\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1889-1898": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1889-1898, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1879-1888, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1889-1898 :\nAbsolument. Voici une analyse de la période 1889-1898 en France à travers le prisme d'Acemoğlu et Robinson, en distinguant les tendances de fond des événements ponctuels.\n\n---\n\n### Tendances :\n\n*   **La montée en puissance du syndicalisme.** Après la loi Waldeck-Rousseau de 1884, la décennie voit la structuration du mouvement ouvrier, avec la création de la Confédération Générale du Travail (CGT) en 1895. C'est une tendance lente qui voit l'émergence d'un corps intermédiaire puissant.\n    *   **Effet :** **Renforce la société civile** en lui donnant une capacité organisée de négociation et de contestation face au patronat et à l'État.\n\n*   **L'enracinement de la culture républicaine par l'école.** Les lois Ferry des années 1880 produisent leurs pleins effets. Une génération entière est désormais formée dans une école laïque, gratuite et obligatoire, diffusant un patriotisme républicain et des valeurs communes sur tout le territoire.\n    *   **Effet :** **Renforce l'État ET la société.** L'État renforce son emprise idéologique et sa légitimité. La société se renforce par l'alphabétisation et l'accès à une culture politique commune, favorisant une participation citoyenne plus large.\n\n*   **Le \"Ralliement\" des catholiques à la République.** Initié par l'encyclique du pape Léon XIII en 1892 (*Au milieu des sollicitudes*), ce mouvement lent et difficile vise à ce que les catholiques acceptent le régime républicain pour mieux défendre leurs intérêts à l'intérieur de celui-ci.\n    *   **Effet :** **Renforce l'État** en réduisant une opposition interne massive et historique, élargissant ainsi sa base de légitimité et stabilisant le régime.\n\n### Événements :\n\n*   **La fin de la crise boulangiste (1889).** La fuite et le suicide du général Boulanger mettent un terme à une grave menace plébiscitaire et antiparlementaire contre la Troisième République.\n    *   **Effet :** **Renforce l'État** en démontrant la résilience de ses institutions parlementaires face à une tentative de césarisme populiste.\n\n*   **Le scandale de Panama (éclate en 1892-1893).** Une affaire de corruption massive impliquant des députés, des ministres et des journalistes éclate au grand jour, révélant la collusion entre le pouvoir politique et les milieux financiers.\n    *   **Effet :** **Affaiblit l'État** (en discréditant fortement la classe politique et les institutions) et **renforce la société civile** (en particulier la presse et l'opinion publique qui agissent comme un contre-pouvoir efficace).\n\n*   **La vague d'attentats anarchistes et le vote des \"Lois Scélérates\" (1893-1894).** En réponse à des attentats (comme celui d'Auguste Vaillant à la Chambre des députés), l'État vote des lois d'exception qui restreignent drastiquement la liberté de la presse et d'association pour réprimer le mouvement anarchiste.\n    *   **Effet :** **Renforce l'État** en augmentant de manière significative son appareil répressif et de surveillance, au détriment direct du pouvoir de certains pans de la société civile.\n\n*   **Le début de l'Affaire Dreyfus (condamnation en 1894) et son éclatement public (1898).** La condamnation pour trahison d'un officier juif sur la base de preuves falsifiées devient une affaire d'État qui divise la France. L'événement culmine en janvier 1898 avec la publication du \"J'accuse...!\" de Zola.\n    *   **Effet :** **Renforce massivement la société civile.** La mobilisation des intellectuels, de la presse et la création de ligues (comme la Ligue des droits de l'Homme) démontrent une capacité sans précédent de la société à défier l'autorité de l'État (l'armée, la justice) et à exiger des comptes, illustrant parfaitement la dynamique de la \"Reine Rouge\" où la société se renforce pour contrôler un État puissant.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1889-1898\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1889-1898\n- society_change (float) : changement de society_power par rapport à 1879-1888\n- state_change (float) : changement de state_power par rapport à 1879-1888\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1899-1908": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1899-1908, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1889-1898, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1899-1908 :\nAbsolument. Voici une analyse des événements et tendances en France de 1899 à 1908, interprétée à travers le cadre du \"corridor étroit\" d'Acemoğlu et Robinson, qui met en balance le pouvoir de l'État (Léviathan) et celui de la société.\n\n### Tendances :\n\n*   **La consolidation de l'État républicain et la \"Républicanisation\" des institutions.** Le \"Bloc des Gauches\", arrivé au pouvoir suite à l'Affaire Dreyfus, a systématiquement utilisé l'appareil d'État (administration, armée, éducation) pour asseoir l'idéologie républicaine et laïque, purgeant les éléments jugés hostiles (monarchistes, cléricaux).\n    *   **Effet :** Renforce l'État en augmentant sa cohésion interne et sa capacité à mettre en œuvre un projet politique sur l'ensemble du territoire.\n\n*   **La montée en puissance du syndicalisme révolutionnaire.** La croissance industrielle a entraîné une structuration de plus en plus forte du mouvement ouvrier au sein de la Confédération Générale du Travail (CGT). Cette tendance de fond a vu la société s'organiser pour créer un contre-pouvoir massif face au patronat et à l'État, culminant dans de nombreuses grèves.\n    *   **Effet :** Renforce la société en lui donnant une voix et un pouvoir de négociation (et de confrontation) inédits. Cela a forcé l'État à développer de nouvelles capacités pour gérer ce pouvoir (voir la création du Ministère du Travail ci-dessous).\n\n*   **La laïcisation de l'espace public.** Au-delà de la loi de 1905, toute la période est marquée par une tendance de fond où l'État étend son contrôle sur des domaines autrefois dominés par l'Église (éducation, assistance sociale), définissant un espace public neutre sous son autorité exclusive.\n    *   **Effet :** Renforce l'État en brisant le pouvoir d'une institution concurrente (l'Église catholique), qui était l'un des piliers les plus structurés et anciens de la société civile.\n\n### Événements :\n\n*   **Le dénouement de l'Affaire Dreyfus (procès de Rennes en 1899, grâce présidentielle, réhabilitation en 1906).** Cet événement est un cas d'école de la mobilisation de la société (intellectuels, presse, ligues comme la Ligue des Droits de l'Homme) pour forcer l'État (en particulier son armée et une partie de sa justice) à admettre son erreur et à se soumettre au droit.\n    *   **Effet :** Renforce la société en démontrant sa capacité à contrôler et à corriger l'État. Paradoxalement, cela renforce aussi la légitimité de l'État républicain sur le long terme en affirmant la primauté du pouvoir civil et de la justice. C'est l'effet \"Red Queen\" : la société et l'État se renforcent mutuellement dans leur confrontation.\n\n*   **La loi de séparation des Églises et de l'État (1905).** Acte législatif majeur, il met fin unilatéralement au Concordat de 1801. L'État cesse de financer les cultes mais affirme surtout sa suprématie totale dans la sphère publique, reléguant la religion à la sphère privée.\n    *   **Effet :** Renforce massivement l'État en lui donnant le monopole de la définition des normes dans l'espace public et en affaiblissant institutionnellement et financièrement un acteur majeur de la société.\n\n*   **L'adoption de la Charte d'Amiens par la CGT (1906).** Lors de son congrès, le principal syndicat français a affirmé son indépendance vis-à-vis de tous les partis politiques et a fixé la \"grève générale\" comme son objectif. C'est l'acte de naissance formel du syndicalisme révolutionnaire.\n    *   **Effet :** Renforce la société en la dotant d'une doctrine et d'une organisation de lutte autonome, un contre-pouvoir clair face à l'État et au capital.\n\n*   **La création du Ministère du Travail et de la Prévoyance Sociale (1906).** En réponse directe à la montée de la pression syndicale et aux grandes grèves (comme celle de Courrières), l'État se dote d'une nouvelle administration pour gérer, négocier et légiférer sur les questions sociales.\n    *   **Effet :** Renforce l'État en augmentant sa capacité bureaucratique et sa compétence pour \"encager\" la société. C'est une réponse directe à la montée en puissance de la société : pour rester dans le \"corridor\", le Léviathan doit s'adapter et devenir plus complexe.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1899-1908\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1899-1908\n- society_change (float) : changement de society_power par rapport à 1889-1898\n- state_change (float) : changement de state_power par rapport à 1889-1898\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1909-1918": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1909-1918, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1899-1908, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1909-1918 :\nAbsolument. Voici une analyse des tendances et événements en France entre 1909 et 1918, à travers le prisme du cadre d'Acemoğlu et Robinson, en se concentrant sur l'équilibre des pouvoirs entre l'État et la société.\n\n---\n\n### **Tendances :**\n\n*   **La consolidation de l'État laïc et républicain :** La mise en œuvre continue de la loi de 1905 sur la séparation des Églises et de l'État a affaibli une source de pouvoir sociétal historique et concurrente (l'Église catholique) tout en affirmant la suprématie de l'État dans la sphère publique. **Effet : Renforce le pouvoir de l'État** en le dégageant d'une tutelle morale et institutionnelle, et renforce les composantes laïques de la société.\n*   **La montée en puissance du mouvement ouvrier organisé :** La croissance de la CGT (Confédération Générale du Travail) et de la SFIO (Section Française de l'Internationale Ouvrière) a doté une large partie de la société d'outils puissants (grèves, représentation politique) pour formuler des revendications et contester le pouvoir économique et étatique. **Effet : Renforce le pouvoir de la société** en sa capacité à \"entraver\" (shackle) l'État et le capital.\n*   **La course aux armements et la montée du nationalisme :** Les tensions internationales croissantes ont justifié une expansion significative des capacités militaires et bureaucratiques de l'État (ex: loi des Trois ans en 1913). Parallèlement, le nationalisme a mobilisé une grande partie de la société en alignant ses objectifs sur ceux de l'État. **Effet : Renforce l'État** (capacités accrues) **et renforce une partie de la société** tout en la rendant plus dépendante et solidaire des objectifs étatiques.\n*   **L'établissement du dirigisme économique de guerre (1914-1918) :** La guerre a entraîné une prise de contrôle progressive mais totale de l'économie par l'État (réquisitions, contrôle des prix, allocation des ressources, création de ministères techniques comme celui de l'Armement). **Effet : Renforce massivement le pouvoir de l'État** au détriment de l'autonomie des acteurs économiques de la société (entreprises, syndicats).\n\n### **Événements :**\n\n*   **L'instauration de l'impôt sur le revenu (Loi du 15 juillet 1914) :** Après des années de débats et de résistance de la part des élites économiques, l'adoption de cet impôt a doté l'État d'une capacité fiscale moderne et considérablement accrue, lui permettant d'intervenir plus profondément dans l'économie et la redistribution. **Effet : Renforce le pouvoir de l'État** en augmentant ses ressources et sa légitimité à prélever sur la richesse privée.\n*   **La mobilisation générale et l'Union Sacrée (Août 1914) :** Cet événement a provoqué une suspension quasi totale des libertés civiles et du jeu démocratique. Les partis politiques et les syndicats (y compris la CGT) se sont ralliés à l'effort de guerre, subordonnant volontairement le pouvoir de la société à celui de l'État. **Effet : Renforce massivement et brutalement le pouvoir de l'État** et affaiblit temporairement la capacité de contrôle de la société.\n*   **Les grèves et les mutineries de 1917 :** L'épuisement dû à la guerre a fait voler en éclats l'Union Sacrée. Les grèves des \"midinettes\" à Paris et les mutineries sur le front ont manifesté une reprise d'autonomie et un rejet de l'autorité étatique par des segments clés de la société (ouvriers, soldats). **Effet : Illustre une résurgence du pouvoir de la société**, forçant l'État à négocier et à réprimer, et montrant les limites de son contrôle absolu.\n*   **L'arrivée au pouvoir de Georges Clemenceau (Novembre 1917) :** Face à la crise sociale et militaire, la nomination de Clemenceau a entraîné une concentration extrême du pouvoir exécutif. Sa politique de \"guerre intégrale\" a réprimé la dissidence et réaffirmé la primauté absolue de l'autorité de l'État pour mener la guerre à son terme. **Effet : Renforce le pouvoir de l'État** par la centralisation et la coercition, en réponse directe à la contestation de la société.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1909-1918\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1909-1918\n- society_change (float) : changement de society_power par rapport à 1899-1908\n- state_change (float) : changement de state_power par rapport à 1899-1908\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1919-1928": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1919-1928, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1909-1918, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1919-1928 :\nAbsolument. En s'appuyant sur le cadre d'Acemoğlu et Robinson, voici les tendances et événements majeurs en France entre 1919 et 1928, analysés sous l'angle du rapport de force entre l'État et la société.\n\n### Tendances :\n\n-   **Crise financière chronique et renforcement de la capacité fiscale de l'État :** L'énorme dette de guerre et l'inflation persistante ont forcé l'État à moderniser et à étendre drastiquement son administration fiscale (création de l'impôt sur le revenu, augmentation des impôts indirects). Cette nécessité a durablement accru la capacité de l'État à extraire des ressources de la société.\n    -   *Effet : Renforce l'État (capacité fiscale et administrative).*\n\n-   **Structuration du monde des anciens combattants :** La création et la montée en puissance d'associations d'anciens combattants massives (comme l'UNC ou l'UF) ont donné naissance à un nouveau corps intermédiaire extrêmement puissant et organisé. Ces groupes exerçaient une pression constante sur l'État pour obtenir des pensions et une reconnaissance, influençant directement les politiques publiques.\n    -   *Effet : Renforce la Société (capacité d'organisation et de lobbying).*\n\n-   **Conséquences démographiques de la guerre et extension de l'État-providence :** La \"saignée\" de 14-18 a laissé derrière elle des millions de veuves, d'orphelins et d'invalides. Pour y faire face, l'État a dû construire les premières briques d'un État-providence moderne (lois sur les pensions, pupilles de la Nation), étendant son rôle et son intervention dans la sphère sociale.\n    -   *Effet : Renforce l'État (extension de son rôle social) et la Société (création de nouveaux droits sociaux).*\n\n### Événements :\n\n-   **Vote de la loi sur la journée de huit heures (23 avril 1919) :** Obtenue sous la pression d'un mouvement syndical puissant et de la peur d'une contagion révolutionnaire, cette loi a consacré une revendication majeure du monde ouvrier. Elle a légitimé le pouvoir de négociation des syndicats tout en augmentant le rôle régulateur de l'État dans l'économie.\n    -   *Effet : Renforce la Société (pouvoir des syndicats) et l'État (pouvoir de régulation).*\n\n-   **Congrès de Tours (décembre 1920) :** La scission de la SFIO et la création du Parti Communiste (PCF) ont durablement fragmenté la gauche française. Cet événement a affaibli la capacité de la société politique ouvrière à présenter un front uni face à l'État et au patronat, malgré la discipline de la nouvelle section communiste.\n    -   *Effet : Affaiblit (en la divisant) la Société organisée de gauche.*\n\n-   **Occupation de la Ruhr (1923-1925) :** La décision du gouvernement Poincaré d'occuper militairement et économiquement la Ruhr pour forcer l'Allemagne à payer les réparations fut une démonstration massive de la puissance coercitive de l'État français sur la scène internationale, agissant de manière unilatérale.\n    -   *Effet : Renforce le pouvoir de l'État (capacités militaire et exécutive).*\n\n-   **Victoire du Cartel des Gauches (mai 1924) :** Cette victoire électorale a démontré la capacité de la société civile, à travers ses partis politiques et le processus démocratique, à imposer une alternance et à contrôler le pouvoir exécutif, forçant le départ du président Millerand et le remplacement du Bloc National.\n    -   *Effet : Renforce la Société (capacité à contrôler l'État par les urnes).*\n\n-   **Stabilisation du franc par Poincaré (1926-1928) :** Après l'échec financier du Cartel, le retour de Poincaré a mis fin à la crise monétaire grâce à une politique d'austérité et à des réformes fiscales. Le succès de cette stabilisation a restauré de manière spectaculaire la crédibilité, la légitimité et la capacité d'intervention économique de l'État.\n    -   *Effet : Renforce massivement la capacité et la crédibilité de l'État.*\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n1909-1918: <6.0, 9.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1919-1928\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1919-1928\n- society_change (float) : changement de society_power par rapport à 1909-1918\n- state_change (float) : changement de state_power par rapport à 1909-1918\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1929-1938": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1929-1938, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1919-1928, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1929-1938 :\nAbsolument. Voici une analyse des événements et tendances en France de 1929 à 1938, à travers le prisme du cadre d'Acemoğlu et Robinson.\n\n### Tendances :\n\n*   **La crise économique mondiale et ses effets prolongés en France (à partir de 1931).** Cette crise économique profonde et durable a sapé la confiance des citoyens dans les institutions de la IIIe République et dans le capitalisme libéral.\n    *   **Effet :** A affaibli la légitimité et la capacité de l'État, tout en renforçant les segments les plus radicaux de la société (ligues d'extrême droite, Parti communiste) qui contestaient le système.\n\n*   **L'instabilité ministérielle chronique.** La période a été marquée par une succession rapide de gouvernements (plus de 20 entre 1929 et 1938), incapables de mettre en œuvre des politiques économiques et sociales cohérentes face à la crise.\n    *   **Effet :** A considérablement affaibli le pouvoir de l'État en le rendant inefficace et en le paralysant, le transformant en un « Léviathan enchaîné » par les divisions de la société.\n\n*   **La polarisation politique et sociale croissante.** La société française s'est fracturée entre un bloc de gauche (socialistes, communistes) et un bloc de droite de plus en plus attiré par des solutions autoritaires, avec au centre une mouvance républicaine modérée en perte de vitesse.\n    *   **Effet :** A renforcé le pouvoir de factions organisées au sein de la société (syndicats, ligues, partis), mais a affaibli la cohésion de la société civile dans son ensemble et paralysé l'action de l'État.\n\n### Événements :\n\n*   **La crise du 6 février 1934.** Des ligues antiparlementaires ont manifesté violemment à Paris, menaçant directement la Chambre des députés. Cet événement a été perçu comme une tentative de coup d'État fasciste.\n    *   **Effet :** A révélé la faiblesse de l'État face à une partie mobilisée et violente de la société. En réaction, il a provoqué une puissante contre-mobilisation de la gauche, renforçant ainsi une autre partie de la société civile pour défendre la République.\n\n*   **La formation du Front Populaire (1935) et sa victoire électorale (mai 1936).** En réponse à la menace fasciste, les principaux partis de gauche et les syndicats (CGT) ont formé une coalition électorale.\n    *   **Effet :** A massivement renforcé le pouvoir et la cohésion de la société civile (partie gauche), qui a réussi à s'organiser pour prendre le contrôle de l'appareil d'État par les urnes, illustrant l'effet « Reine Rouge » où la société se mobilise pour contrôler et orienter l'État.\n\n*   **Les grèves massives et les Accords de Matignon (juin 1936).** Suite à la victoire du Front Populaire, une vague de grèves spontanées avec occupations d'usines a paralysé le pays, forçant le nouveau gouvernement à arbitrer un accord historique.\n    *   **Effet :** A renforcé simultanément le pouvoir de la société (les syndicats obtiennent des droits inédits : congés payés, semaine de 40h, conventions collectives) et le pouvoir de l'État (qui étend son rôle d'arbitre social et de régulateur de l'économie). C'est un exemple paradigmatique de l'entrée dans le « corridor étroit ».\n\n*   **La décision de non-intervention dans la Guerre d'Espagne (à partir de l'été 1936).** Sous la pression de sa droite intérieure et de son allié britannique, le gouvernement de Léon Blum a refusé d'aider officiellement le gouvernement républicain espagnol.\n    *   **Effet :** A affaibli l'État en montrant son impuissance sur la scène internationale et sa dépendance vis-à-vis des divisions de la société. Cela a également fracturé et démoralisé la société civile qui soutenait le Front Populaire, marquant le début de son déclin.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n1909-1918: <6.0, 9.5>\n1919-1928: <7.8, 9.3>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1929-1938\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1929-1938\n- society_change (float) : changement de society_power par rapport à 1919-1928\n- state_change (float) : changement de state_power par rapport à 1919-1928\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1939-1948": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1939-1948, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1929-1938, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1939-1948 :\nAbsolument. En utilisant le cadre d'Acemoğlu et Robinson, la période 1939-1948 en France illustre une sortie brutale du \"corridor étroit\" vers un Léviathan despotique (Vichy), suivie d'une tentative de réintégration via un \"effet Reine Rouge\" où une société civile puissante (la Résistance) force la reconstruction d'un État plus fort mais également plus contraint (le Léviathan enchaîné).\n\nVoici l'analyse sous la forme demandée :\n\n### Tendances :\n\n-   **La montée du dirigisme économique et de l'État-providence :** Initiée par Vichy puis massivement amplifiée à la Libération avec le programme du CNR, cette tendance de fond voit l'État prendre le contrôle de pans entiers de l'économie (planification, nationalisations) et de la vie sociale (Sécurité Sociale).\n    -   **Effet :** Renforce considérablement le pouvoir et la capacité de l'État.\n\n-   **La restructuration et la massification des forces sociales :** La Résistance et la Libération consacrent de nouveaux acteurs de la société civile, notamment le Parti Communiste et la CGT, qui deviennent des organisations de masse très puissantes et structurées, capables de mobiliser des millions de personnes.\n    -   **Effet :** Renforce considérablement le pouvoir de la société civile.\n\n-   **Le discrédit des élites traditionnelles :** La défaite de 1940 et la collaboration discréditent durablement une partie des élites politiques, militaires et économiques de la IIIe République. Ce vide permet l'émergence de nouvelles figures et légitime un État reconstruit sur de nouvelles bases.\n    -   **Effet :** Affaiblit une composante de la société (les anciennes élites), tout en légitimant la refondation d'un État plus fort et l'ascension de nouvelles forces sociales.\n\n### Événements :\n\n-   **La défaite militaire et le vote des pleins pouvoirs à Pétain (juin-juillet 1940) :** Cet effondrement brutal anéantit l'État républicain et le remplace par l'État Français (Vichy), un régime autoritaire qui supprime les partis, les syndicats et les libertés publiques.\n    -   **Effet :** Fait sortir la France du \"corridor\". Le pouvoir de l'État (devenu despotique) est décuplé, tandis que celui de la société civile est systématiquement écrasé.\n\n-   **La création du Conseil National de la Résistance (CNR) (mai 1943) :** Cet événement clé unifie les différents mouvements de la société civile clandestine (partis, syndicats, mouvements de résistance) autour d'un programme commun pour la libération et l'après-guerre.\n    -   **Effet :** Renforce et unifie la société civile en opposition à l'État, préparant le nouveau contrat social qui enchaînera le futur Léviathan.\n\n-   **Les Ordonnances du Gouvernement Provisoire (GPRF) (1944-1945) :** Ces décisions ponctuelles instaurent le droit de vote des femmes et créent la Sécurité Sociale.\n    -   **Effet :** Illustrent \"l'effet Reine Rouge\". L'État étend son pouvoir et ses prérogatives (gestion de la protection sociale), mais il le fait en accordant simultanément de nouveaux droits et un pouvoir accru à la société (les femmes, les salariés), qui peut dès lors mieux le contrôler. Renforce l'État et la société.\n\n-   **Les grandes vagues de nationalisations (1944-1946) :** Des décrets spécifiques transfèrent des secteurs clés (énergie, banques, assurances, transports, industrie comme Renault) à la propriété et au contrôle de l'État.\n    -   **Effet :** Renforce massivement le pouvoir économique de l'État.\n\n-   **Les grandes grèves insurrectionnelles (1947-1948) :** Menées par la CGT et le PCF, ces grèves dures et étendues paralysent le pays et défient frontalement l'autorité de l'État nouvellement constitué dans le contexte de la Guerre Froide.\n    -   **Effet :** Démontrent la puissance formidable de la société civile organisée, capable de contester et de limiter le pouvoir de l'État.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n1909-1918: <6.0, 9.5>\n1919-1928: <7.8, 9.3>\n1929-1938: <8.6, 8.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1939-1948\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1939-1948\n- society_change (float) : changement de society_power par rapport à 1929-1938\n- state_change (float) : changement de state_power par rapport à 1929-1938\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1949-1958": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1949-1958, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1939-1948, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1949-1958 :\nAbsolument. Voici une analyse de la période 1949-1958 en France à travers le prisme du cadre d'Acemoğlu et Robinson, en distinguant les tendances de fond des événements ponctuels.\n\n### Tendances :\n\n*   **L'instabilité institutionnelle de la IVe République** : Le régime parlementaire à représentation proportionnelle a engendré des gouvernements de coalition faibles et éphémères.\n    *   **Effet** : Cette tendance a structurellement **affaibli le pouvoir de l'État** (le Léviathan), en particulier son pouvoir exécutif, le rendant incapable de mener des politiques à long terme et de répondre efficacement aux crises.\n\n*   **La croissance des Trente Glorieuses et le dirigisme d'État** : La reconstruction et la modernisation économique ont été activement pilotées par l'État (Plan, nationalisations, grands projets).\n    *   **Effet** : Paradoxalement, cela a **renforcé à la fois l'État et la société**. L'État a accru sa capacité administrative et économique, tandis que l'enrichissement général, le plein emploi et le développement de l'État-providence ont renforcé la société civile en lui donnant plus de ressources, de sécurité et d'autonomie.\n\n*   **La puissance et la polarisation de la société civile** : La période est marquée par des syndicats très puissants (CGT, FO), un Parti Communiste influent, et l'émergence de mouvements de contestation comme le poujadisme (mouvement anti-fisc des classes moyennes).\n    *   **Effet** : Cela a **renforcé le pouvoir de la société**, qui était capable de se mobiliser massivement pour s'opposer aux politiques de l'État ou pour revendiquer des droits. Cependant, sa forte polarisation limitait sa capacité à coopérer avec un État déjà faible.\n\n*   **Le processus continu de la décolonisation** : Au-delà des guerres spécifiques, la gestion d'un empire en déclin a été une source constante de crises politiques, budgétaires et morales.\n    *   **Effet** : Cette tendance de fond a progressivement **affaibli l'État** en drainant ses ressources, en sapant son autorité et en créant des divisions insurmontables au sein de l'élite politique et militaire.\n\n### Événements :\n\n*   **La défaite de Diên Biên Phu et la fin de la guerre d'Indochine (1954)** : Cet événement militaire et politique a mis fin à la présence française en Indochine.\n    *   **Effet** : Une humiliation qui a spectaculairement **affaibli le pouvoir de l'État**, en révélant son incapacité à maintenir sa souveraineté par la force et en délégitimant une partie de la classe politique.\n\n*   **Le déclenchement de la guerre d'Algérie (1er novembre 1954)** : Le début de \"l'insurrection de la Toussaint\" a marqué le commencement d'un conflit qui allait définir la décennie.\n    *   **Effet** : Cet événement a initié une dynamique qui a profondément **affaibli l'État civil central**. Le conflit a progressivement renforcé le pouvoir de l'armée au détriment du gouvernement parisien, tout en polarisant violemment la société.\n\n*   **La crise de Suez (1956)** : L'échec de l'expédition militaire franco-britannique pour reprendre le contrôle du canal de Suez après une condamnation internationale.\n    *   **Effet** : Un nouvel échec diplomatique et militaire qui a **affaibli l'État** en exposant les limites de son autonomie sur la scène internationale et en renforçant le sentiment de défiance de l'armée envers le pouvoir politique.\n\n*   **La crise de mai 1958** : Le coup de force de l'armée à Alger, la menace d'une intervention militaire à Paris et la chute de la IVe République.\n    *   **Effet** : L'événement ultime qui a consacré **l'effondrement du pouvoir de l'État**. Une de ses propres composantes (l'armée) s'est retournée contre lui, démontrant que le Léviathan avait perdu le monopole de la violence légitime sur son propre appareil coercitif.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n1909-1918: <6.0, 9.5>\n1919-1928: <7.8, 9.3>\n1929-1938: <8.6, 8.5>\n1939-1948: <9.1, 9.6>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1949-1958\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1949-1958\n- society_change (float) : changement de society_power par rapport à 1939-1948\n- state_change (float) : changement de state_power par rapport à 1939-1948\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1959-1968": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1959-1968, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1949-1958, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1959-1968 :\nAbsolument. Voici une analyse de la période 1959-1968 en France à travers le prisme du cadre d'Acemoğlu et Robinson, en distinguant les tendances de fond des événements ponctuels.\n\nDans ce cadre, la période gaullienne initiale peut être vue comme une tentative de construire un \"Léviathan\" étatique puissant et compétent, sortant la France de l'instabilité de la IVe République. Cependant, la modernisation rapide de la société a simultanément renforcé celle-ci, créant les conditions d'une confrontation pour maintenir l'équilibre du \"corridor étroit\", qui a culminé en 1968.\n\n***\n\n### **Tendances (1959-1968)**\n\n*   **Institutionnalisation de la Ve République :** La mise en place de la nouvelle constitution a considérablement renforcé le pouvoir exécutif (le Président) au détriment du Parlement. Cette rationalisation et cette centralisation du pouvoir visaient à créer un État capable d'agir de manière décisive.\n    *   **Effet :** Renforce massivement le pouvoir de l'État.\n\n*   **Croissance économique et modernisation sociale (\"Trente Glorieuses\") :** L'enrichissement, l'urbanisation, l'accès à la consommation et surtout l'explosion de l'enseignement supérieur ont transformé la société française. Une nouvelle jeunesse éduquée, moins liée aux cadres traditionnels (Église, ruralité), a émergé avec de nouvelles aspirations.\n    *   **Effet :** Renforce le pouvoir potentiel de la société (plus éduquée, plus mobile, plus complexe).\n\n*   **Le \"dirigisme\" économique et technologique :** L'État gaullien a piloté l'économie via la planification (le Plan), l'aménagement du territoire (DATAR) et de grands projets industriels et militaires (nucléaire, Concorde, infrastructures). Il a ainsi démontré et accru sa capacité à mobiliser les ressources nationales.\n    *   **Effet :** Renforce la capacité et la légitimité de l'État.\n\n*   **Monopole d'État sur l'audiovisuel (ORTF) :** Le contrôle direct de la radio et de la seule chaîne de télévision a donné à l'État un outil puissant pour façonner l'opinion publique et diffuser son narratif, limitant les voix dissidentes dans les médias de masse.\n    *   **Effet :** Renforce l'État et affaiblit (relativement) la société en limitant le pluralisme de l'information.\n\n### **Événements (1959-1968)**\n\n*   **La résolution de la Guerre d'Algérie (1959-1962) :** En surmontant le putsch des généraux (1961) et en démantelant l'OAS, l'État gaullien a affirmé son monopole de la violence légitime face à une faction de l'armée et une partie de la société. Ce succès a consolidé de manière spectaculaire l'autorité et la résilience du nouveau régime.\n    *   **Effet :** Renforce massivement le pouvoir et l'autorité de l'État.\n\n*   **Référendum sur l'élection du président au suffrage universel direct (1962) :** Cet événement institutionnel a créé un lien direct entre le chef de l'État et le peuple, lui conférant une légitimité immense, indépendante des partis. C'est un exemple de \"l'effet Reine Rouge\" : l'État se renforce (légitimité du président), mais la société gagne en même temps un pouvoir direct pour le choisir et le juger.\n    *   **Effet :** Renforce à la fois l'État et la société.\n\n*   **La crise de Mai 1968 :** L'explosion d'un mouvement étudiant, puis d'une grève générale paralysant le pays, a représenté une mobilisation sans précédent de la société civile contre l'autorité de l'État, la rigidité des structures sociales et le pouvoir patronal. L'État a été momentanément débordé et sa survie même a été questionnée.\n    *   **Effet :** Démontre et renforce spectaculairement le pouvoir de la société.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n1909-1918: <6.0, 9.5>\n1919-1928: <7.8, 9.3>\n1929-1938: <8.6, 8.5>\n1939-1948: <9.1, 9.6>\n1949-1958: <8.8, 4.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1959-1968\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1959-1968\n- society_change (float) : changement de society_power par rapport à 1949-1958\n- state_change (float) : changement de state_power par rapport à 1949-1958\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1969-1978": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1969-1978, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1959-1968, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1969-1978 :\nAbsolument. Voici une analyse des événements et tendances en France de 1969 à 1978, à travers le prisme du cadre d'Acemoğlu et Robinson.\n\n---\n\n### **Tendances :**\n\n*   **La fin des \"Trente Glorieuses\" et la stagflation.** Déclenchée par le choc pétrolier de 1973, la fin de la croissance économique rapide et le début du chômage de masse ont constitué une tendance de fond pour toute la décennie.\n    *   **Effet :** A **affaibli l'État** en sapant sa légitimité de \"Léviathan\" pourvoyeur de prospérité et en limitant ses capacités budgétaires. Simultanément, cela a alimenté la contestation sociale (grèves), **renforçant ponctuellement le pouvoir de négociation de certains pans de la société** (syndicats), tout en créant une anxiété économique générale.\n\n*   **La montée en puissance des \"nouveaux mouvements sociaux\".** Dans le sillage de Mai 68, des mouvements féministes, écologistes, et régionalistes se sont structurés et ont gagné en visibilité et en influence politique.\n    *   **Effet :** A clairement **renforcé le pouvoir de la société civile**. Ces mouvements ont imposé de nouveaux thèmes dans le débat public, contestant le monopole de l'État sur la définition de l'intérêt général et le forçant à répondre à de nouvelles demandes (ex: droits des femmes, protection de l'environnement).\n\n*   **L'affirmation de la technocratie et la modernisation administrative.** Poursuivant l'élan gaulliste, les présidences Pompidou et Giscard d'Estaing ont renforcé le rôle des hauts fonctionnaires (issus de l'ENA notamment) dans la conception et la mise en œuvre des politiques publiques.\n    *   **Effet :** A **renforcé la capacité et l'autonomie de l'État**. Cette tendance a rendu l'appareil étatique plus compétent et rationnel, mais potentiellement plus distant et moins perméable aux pressions directes de la société, consolidant ainsi la puissance du \"Léviathan\".\n\n### **Événements :**\n\n*   **1973 : Le premier choc pétrolier.** Cet événement externe a brutalement mis fin à des décennies de croissance et a plongé la France dans une crise économique durable.\n    *   **Effet :** A drastiquement **affaibli le pouvoir de l'État** en démontrant les limites de sa planification économique (le Plan) et de sa souveraineté face aux dynamiques mondiales.\n\n*   **1974 : La réforme constitutionnelle élargissant la saisine du Conseil constitutionnel.** Valéry Giscard d'Estaing a fait voter une loi permettant à 60 députés ou 60 sénateurs de saisir le Conseil pour contrôler la constitutionnalité d'une loi.\n    *   **Effet :** A **affaibli le pouvoir exécutif de l'État au profit d'un contre-pouvoir interne (judiciaire) et de la société politique (l'opposition)**. C'est un exemple paradigmatique d'un \"Léviathan qui s'enchaîne lui-même\" (*shackling the Leviathan*), renforçant l'équilibre des pouvoirs et déplaçant la France un peu plus loin dans le \"corridor étroit\".\n\n*   **1975 : Le vote de la loi Veil sur l'interruption volontaire de grossesse (IVG).** Cet événement législatif majeur est l'aboutissement d'une intense mobilisation de la société civile, incarnée notamment par le \"Manifeste des 343\" (1971).\n    *   **Effet :** A illustré le **renforcement spectaculaire de la société civile**, capable d'imposer un changement sociétal et légal majeur à un État et une classe politique initialement réticents. L'État, en répondant à cette pression, a démontré sa capacité d'adaptation, mais l'initiative et la force venaient de la société.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n1909-1918: <6.0, 9.5>\n1919-1928: <7.8, 9.3>\n1929-1938: <8.6, 8.5>\n1939-1948: <9.1, 9.6>\n1949-1958: <8.8, 4.0>\n1959-1968: <8.5, 8.4>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1969-1978\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1969-1978\n- society_change (float) : changement de society_power par rapport à 1959-1968\n- state_change (float) : changement de state_power par rapport à 1959-1968\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1979-1988": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1979-1988, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1969-1978, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1979-1988 :\nAbsolument. Voici une analyse des événements et tendances en France de 1979 à 1988, structurée selon le cadre d'Acemoğlu et Robinson, en distinguant l'impact sur le pouvoir de l'État et celui de la société civile.\n\n### Tendances :\n\n-   **La décentralisation (lois Defferre, 1982-1983)** : Ce transfert de compétences exécutives de l'État central (préfets) vers les collectivités locales élues (maires, présidents de conseils généraux et régionaux) a durablement reconfiguré le pouvoir.\n    -   **Effet :** Renforce la société (via ses représentants locaux), en créant des contre-pouvoirs institutionnels face à l'État central, qui voit son contrôle direct sur les territoires affaibli.\n\n-   **La montée du chômage de masse et la désindustrialisation** : Cette tendance économique et sociale de fond a modifié les rapports de force.\n    -   **Effet :** Affaiblit une composante majeure de la société civile organisée (le syndicalisme ouvrier, en perte de vitesse) tout en renforçant le rôle de l'État-providence comme principal recours face à la crise sociale.\n\n-   **L'intégration européenne croissante** : L'ancrage du franc dans le Système Monétaire Européen (SME) après 1983 et la signature de l'Acte Unique Européen (1986) ont imposé des contraintes externes.\n    -   **Effet :** Affaiblit la souveraineté économique de l'État national en le soumettant à des règles supranationales, limitant ses marges de manœuvre budgétaires et monétaires.\n\n### Événements :\n\n-   **L'alternance de mai 1981 et la vague de nationalisations de 1982** : L'élection de François Mitterrand a été suivie de la prise de contrôle par l'État de grands pans de l'industrie et du secteur bancaire.\n    -   **Effet :** Double. L'élection elle-même démontre la puissance de la société capable d'imposer un changement radical. Les nationalisations qui ont suivi ont massivement renforcé le pouvoir économique direct de l'État.\n\n-   **La libéralisation de l'audiovisuel (fin du monopole d'État sur la radio en 1981)** : La fin de l'ORTF était actée, mais c'est l'explosion des \"radios libres\" qui a matérialisé ce changement.\n    -   **Effet :** Affaiblit considérablement le contrôle de l'État sur l'information et le débat public, renforçant la société civile en lui offrant une multitude de nouveaux canaux d'expression.\n\n-   **La première cohabitation (1986-1988)** : Pour la première fois sous la Ve République, le Président (socialiste) est contraint de nommer un Premier ministre (Jacques Chirac) issu d'une majorité parlementaire qui lui est hostile.\n    -   **Effet :** Affaiblit la cohésion et la capacité d'action de l'État en créant une division au sein de l'exécutif. Ce conflit interne a renforcé les mécanismes de contrôle et de négociation, ce qui a indirectement renforcé la société en limitant le pouvoir présidentiel.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n1909-1918: <6.0, 9.5>\n1919-1928: <7.8, 9.3>\n1929-1938: <8.6, 8.5>\n1939-1948: <9.1, 9.6>\n1949-1958: <8.8, 4.0>\n1959-1968: <8.5, 8.4>\n1969-1978: <8.9, 8.1>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1979-1988\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1979-1988\n- society_change (float) : changement de society_power par rapport à 1969-1978\n- state_change (float) : changement de state_power par rapport à 1969-1978\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1989-1998": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1989-1998, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1979-1988, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1989-1998 :\nAbsolument. En s'appuyant sur le cadre d'Acemoğlu et Robinson, qui analyse l'équilibre dynamique entre le pouvoir de l'État (le \"Léviathan\") et celui de la société civile, voici les tendances et événements majeurs en France entre 1989 et 1998.\n\n### Tendances :\n\n*   **L'intégration européenne et la contrainte extérieure :** Tendance institutionnelle et économique lente. La mise en œuvre de l'Acte Unique, la ratification du Traité de Maastricht (1992) et la préparation à l'Euro ont transféré des compétences clés (monétaires, budgétaires, réglementaires) de Paris à Bruxelles. Ce processus a durablement contraint la capacité de l'État français à agir de manière autonome, notamment en matière de politique économique.\n    *   **Effet :** **Affaiblissement (relatif) du pouvoir de l'État** national, en le \"liant\" à un cadre supranational.\n\n*   **La montée du chômage de masse et la \"fracture sociale\" :** Tendance économique et sociale lente. La persistance d'un chômage élevé durant toute la période a érodé la confiance dans la capacité de l'État-providence à protéger les citoyens. Cette anxiété a alimenté une forte demande de protection et a servi de carburant à des mouvements sociaux contestant les politiques d'austérité ou de libéralisation.\n    *   **Effet :** A simultanément **affaibli la légitimité de l'État** (perçu comme inefficace) et **renforcé la capacité de mobilisation de la société** sur les enjeux sociaux.\n\n*   **La poursuite de la décentralisation :** Tendance institutionnelle lente. Initiées dans les années 1980, les lois de décentralisation ont continué à produire leurs effets, transférant progressivement des compétences et des budgets de l'État central vers les collectivités locales (régions, départements, communes).\n    *   **Effet :** **Affaiblissement du pouvoir de l'État central** au profit de pouvoirs locaux, potentiellement plus proches et plus réactifs aux demandes de la société civile locale.\n\n### Événements :\n\n*   **Le référendum sur le Traité de Maastricht (20 septembre 1992) :** Événement ponctuel. La campagne référendaire a provoqué un débat national intense et la courte victoire du \"oui\" (51,04%) a révélé une société française profondément divisée. Cet événement a démontré que sur une question de souveraineté fondamentale, l'État ne pouvait agir sans l'assentiment (même faible) de la société, qui a exercé son pouvoir de contrôle ultime.\n    *   **Effet :** **Renforcement du pouvoir de la société** en tant qu'arbitre d'une décision stratégique de l'État.\n\n*   **Les grandes grèves de l'hiver 1995 :** Événement ponctuel. En réaction au \"plan Juppé\" de réforme des retraites et de la Sécurité sociale, une mobilisation sociale d'une ampleur inédite depuis 1968 a paralysé le pays pendant plusieurs semaines. Le gouvernement a finalement été contraint de retirer la partie la plus contestée de sa réforme.\n    *   **Effet :** **Renforcement spectaculaire du pouvoir de la société**, qui a prouvé sa capacité à faire reculer un État déterminé, illustrant parfaitement le concept de \"Léviathan entravé\" par une société mobilisée.\n\n*   **L'instauration des périodes de cohabitation (1993-1995 et 1997-2002) :** Événement ponctuel à caractère institutionnel. La cohabitation d'un Président et d'un Premier ministre de bords politiques opposés a créé une division et un contre-pouvoir au sein même de l'exécutif. Cette situation a limité la capacité de l'État à mener des réformes radicales et l'a rendu plus dépendant des négociations parlementaires et de l'opinion publique.\n    *   **Effet :** **Affaiblissement du pouvoir de l'État** (dans sa branche exécutive) en le divisant, créant plus d'espace pour le jeu des contre-pouvoirs et l'influence de la société.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n1909-1918: <6.0, 9.5>\n1919-1928: <7.8, 9.3>\n1929-1938: <8.6, 8.5>\n1939-1948: <9.1, 9.6>\n1949-1958: <8.8, 4.0>\n1959-1968: <8.5, 8.4>\n1969-1978: <8.9, 8.1>\n1979-1988: <9.1, 7.9>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1989-1998\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1989-1998\n- society_change (float) : changement de society_power par rapport à 1979-1988\n- state_change (float) : changement de state_power par rapport à 1979-1988\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1999-2008": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1999-2008, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1989-1998, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1999-2008 :\nAbsolument. Voici une analyse des événements et tendances en France (1999-2008) à travers le prisme du cadre d'Acemoğlu et Robinson, en se concentrant sur l'équilibre des pouvoirs entre l'État (le Léviathan) et la société civile.\n\n### Tendances :\n\n*   **L'approfondissement de la décentralisation (notamment l'Acte II de 2003)** : Ce processus a transféré des compétences et des ressources de l'État central vers les collectivités locales (régions, départements). Il s'agit d'une tentative institutionnelle de rapprocher le pouvoir des citoyens, affaiblissant ainsi le pouvoir du \"Léviathan\" parisien au profit d'entités étatiques locales plus sensibles à la pression de la société civile locale.\n    *   **Effet** : Affaiblissement de l'État central, renforcement (potentiel) de la société civile à l'échelon local.\n\n*   **La mise en place et la généralisation des 35 heures (Lois Aubry I et II, 1998-2000)** : Cette réforme majeure a étendu de manière significative le rôle de l'État dans la régulation du marché du travail et du temps de vie des citoyens, illustrant sa capacité à imposer des normes sociales à grande échelle, même face à l'opposition d'une partie du patronat.\n    *   **Effet** : Renforcement du pouvoir régulateur de l'État.\n\n*   **La montée en puissance d'Internet et des technologies numériques** : L'adoption rapide d'Internet a offert à la société civile de nouveaux outils d'information, d'organisation et de mobilisation, hors des canaux traditionnels contrôlés par l'État ou les grands médias. Cela a augmenté la capacité de la société à s'organiser et à contester le pouvoir.\n    *   **Effet** : Renforcement de la société civile.\n\n*   **Le transfert croissant de souveraineté à l'Union Européenne** : L'introduction de l'Euro (1999/2002) et l'application continue du droit européen ont limité l'autonomie de l'État français dans des domaines clés (monétaire, budgétaire, réglementaire). Le pouvoir de l'État national a été contraint par une structure supra-étatique.\n    *   **Effet** : Affaiblissement du pouvoir de l'État national (au profit d'un Léviathan européen).\n\n### Événements :\n\n*   **Le vote \"Non\" au référendum sur le traité constitutionnel européen (29 mai 2005)** : Cet événement a été une manifestation spectaculaire du pouvoir de la société civile. L'électorat a massivement rejeté un projet soutenu par la quasi-totalité de l'appareil d'État et des partis de gouvernement (UMP, PS), démontrant sa capacité à s'opposer frontalement aux élites dirigeantes.\n    *   **Effet** : Renforcement de la société civile (démonstration de sa capacité de veto).\n\n*   **Les émeutes dans les banlieues (automne 2005)** : En réponse à des violences urbaines d'une ampleur inédite, l'État a décrété l'état d'urgence. Cet événement a mis en lumière à la fois une fracture au sein de la société et la capacité de l'État à déployer son appareil coercitif (police, justice, mesures d'exception) pour restaurer l'ordre.\n    *   **Effet** : Renforcement du pouvoir coercitif de l'État.\n\n*   **Le mouvement social contre le Contrat Première Embauche (CPE) (printemps 2006)** : Face à une mobilisation massive et durable des étudiants et des syndicats, le gouvernement a été contraint d'abroger une loi déjà promulguée. C'est un exemple parfait de \"l'effet Reine Rouge\" où la société civile parvient à bloquer et faire reculer l'État.\n    *   **Effet** : Renforcement de la société civile (qui contraint l'État à céder).\n\n*   **Le vote des lois sécuritaires post-11 septembre (ex: loi Perben II en 2004)** : Dans un contexte de lutte contre le terrorisme, l'État a considérablement accru ses capacités de surveillance, d'enquête et de contrôle (création de nouveaux fichiers, extension des prérogatives judiciaires). Ces mesures ont été prises au nom de la sécurité, souvent avec un large consentement public.\n    *   **Effet** : Renforcement du pouvoir de surveillance et de contrôle de l'État.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n1909-1918: <6.0, 9.5>\n1919-1928: <7.8, 9.3>\n1929-1938: <8.6, 8.5>\n1939-1948: <9.1, 9.6>\n1949-1958: <8.8, 4.0>\n1959-1968: <8.5, 8.4>\n1969-1978: <8.9, 8.1>\n1979-1988: <9.1, 7.9>\n1989-1998: <9.2, 7.3>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1999-2008\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1999-2008\n- society_change (float) : changement de society_power par rapport à 1989-1998\n- state_change (float) : changement de state_power par rapport à 1989-1998\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "2009-2018": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 2009-2018, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1999-2008, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 2009-2018 :\nAbsolument. Voici une analyse des événements et tendances en France (2009-2018) à travers le prisme de Daron Acemoğlu et James A. Robinson, en distinguant ce qui a affecté le pouvoir de l'État (le Léviathan) et celui de la société civile.\n\n### Tendances :\n\n*   **Crise économique post-2008 et chômage de masse :** Cette tendance de fond a érodé la confiance des citoyens dans la capacité de l'État à garantir la prospérité. Elle a affaibli la légitimité de l'État perçu comme inefficace, tout en alimentant un mécontentement social qui a servi de terreau à de futures mobilisations, renforçant potentiellement la réactivité de la société.\n*   **Montée en puissance des réseaux sociaux comme outil de mobilisation :** Le développement exponentiel de plateformes comme Facebook et Twitter a considérablement réduit les coûts d'organisation pour la société civile. Cela a permis l'émergence de mouvements horizontaux et spontanés, contournant les structures traditionnelles (syndicats, partis). **Effet : Renforce fortement la capacité de mobilisation de la société.**\n*   **Déclin des corps intermédiaires traditionnels :** Durant cette période, les syndicats et les grands partis politiques ont continué à perdre adhérents et influence. Ce déclin a affaibli les canaux de négociation structurés entre la société et l'État, laissant un vide qui sera comblé par des formes de contestation plus directes et moins prévisibles. **Effet : Affaiblit les structures traditionnelles de la société, mais renforce par contraste les mobilisations hors-cadre.**\n\n### Événements :\n\n*   **Vague d'attentats terroristes (2015-2016) et réponse sécuritaire :** Les attaques de *Charlie Hebdo*, du Bataclan et de Nice ont créé un choc profond et une forte demande de sécurité. L'État y a répondu par l'instauration de l'état d'urgence et le vote de lois sur le renseignement (2015) qui ont considérablement étendu ses pouvoirs de surveillance et de coercition. **Effet : Renforce massivement le pouvoir de l'État (son Léviathan coercitif).**\n*   **Loi sur le \"Mariage pour tous\" (2013) :** L'adoption de cette loi a provoqué l'émergence d'un mouvement social conservateur massif et structuré, \"La Manif pour tous\". Cet événement a démontré la capacité d'une partie de la société à se mobiliser de manière durable sur des enjeux de société, et non plus seulement économiques. **Effet : Démontre et renforce la capacité de mobilisation d'un segment de la société.**\n*   **Élection d'Emmanuel Macron (2017) et réformes par ordonnances :** L'élection d'un candidat hors des partis traditionnels a acté l'affaiblissement de ces derniers. L'utilisation des ordonnances pour réformer le code du travail a montré la capacité du pouvoir exécutif à agir rapidement en contournant en partie le débat parlementaire et la négociation avec les partenaires sociaux. **Effet : Renforce le pouvoir exécutif de l'État au détriment des corps intermédiaires.**\n*   **Début du mouvement des Gilets Jaunes (fin 2018) :** Initié sur les réseaux sociaux contre une taxe sur le carburant, ce mouvement incarne les tendances de fond : une société capable de s'auto-organiser en dehors de tout cadre, défiant directement la légitimité et les décisions de l'État. C'est l'exemple parfait d'une société qui, se sentant ignorée, développe de nouvelles formes de pouvoir pour contraindre l'État. **Effet : Spectaculaire renforcement de la puissance d'une société civile déstructurée face à un État surpris.**\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n1909-1918: <6.0, 9.5>\n1919-1928: <7.8, 9.3>\n1929-1938: <8.6, 8.5>\n1939-1948: <9.1, 9.6>\n1949-1958: <8.8, 4.0>\n1959-1968: <8.5, 8.4>\n1969-1978: <8.9, 8.1>\n1979-1988: <9.1, 7.9>\n1989-1998: <9.2, 7.3>\n1999-2008: <9.4, 6.8>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 2009-2018\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 2009-2018\n- society_change (float) : changement de society_power par rapport à 1999-2008\n- state_change (float) : changement de state_power par rapport à 1999-2008\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "2019-2028": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 2019-2028, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 2009-2018, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 2019-2028 :\nAbsolument. En utilisant le cadre d'analyse de Acemoğlu et Robinson, voici une identification des tendances et événements majeurs en France pour la période 2019-2028, et leur impact sur l'équilibre des pouvoirs entre l'État et la société.\n\n### Tendances :\n\n*   **Affaiblissement des corps intermédiaires traditionnels (syndicats, partis politiques)** : La baisse continue de la syndicalisation et la fragmentation du paysage politique ont diminué la capacité de la société à négocier de manière structurée avec l'État. Cela a favorisé des mouvements sociaux plus spontanés et moins organisés (*Gilets Jaunes*, émeutes) et a paradoxalement renforcé le pouvoir de l'exécutif en le laissant sans interlocuteur institutionnel puissant.\n    *   **Impact** : Affaiblit la société organisée, renforce le pouvoir de décision unilatéral de l'État.\n*   **Développement des capacités de surveillance et de contrôle numérique de l'État** : À travers des lois comme la loi \"Sécurité globale\" (2021) et le déploiement de technologies pour les Jeux Olympiques de 2024 (vidéosurveillance algorithmique), l'État a accru sa capacité à surveiller l'espace public et à contrôler les populations.\n    *   **Impact** : Renforce matériellement le pouvoir de l'État.\n*   **Normalisation et montée en puissance électorale de l'extrême droite** : La progression constante du Rassemblement National, marquée par ses scores aux élections présidentielles (2022) et européennes (2024), représente une tendance sociétale profonde. Ce mouvement vise à utiliser le pouvoir de l'État pour imposer un agenda illibéral, ce qui menace l'équilibre du \"corridor étroit\".\n    *   **Impact** : Renforce une frange de la société aspirant à un État plus autoritaire, tout en affaiblissant potentiellement les contre-pouvoirs libéraux si elle accède au pouvoir.\n*   **Radicalisation des modes d'action d'une partie de la société civile** : Face à un sentiment d'inefficacité des canaux traditionnels (manifestations, élections), des groupes militants, notamment écologistes (*Dernière Rénovation, Soulèvements de la Terre*), ont adopté des stratégies de désobéissance civile et d'action directe, provoquant une réponse répressive forte de l'État (dissolutions, arrestations).\n    *   **Impact** : Renforce la société (en explorant de nouvelles formes de contestation) et renforce l'État (en légitimant son appareil répressif en réponse). C'est une illustration de \"l'effet Reine Rouge\".\n\n### Événements :\n\n*   **Mouvement des Gilets Jaunes (phase finale en 2019)** : Mouvement social inorganique et massif né hors de tout cadre traditionnel, il a démontré la capacité d'une partie de la société à contester frontalement le pouvoir de l'État. La réponse de l'État (\"Grand Débat National\", concessions financières, mais aussi forte répression policière) a illustré la tension dynamique entre les deux.\n    *   **Impact** : A temporairement renforcé le pouvoir de la société, forçant l'État à s'adapter.\n*   **Crise sanitaire du COVID-19 (2020-2022)** : A provoqué une expansion sans précédent du pouvoir de l'État sur la vie des citoyens (confinements, passe sanitaire, état d'urgence). Cette acceptation initiale, motivée par la crise, a considérablement accru la capacité d'intervention et de contrôle de l'État.\n    *   **Impact** : A massivement renforcé le pouvoir de l'État.\n*   **Conflit sur la réforme des retraites et usage de l'article 49.3 (2023)** : Face à une mobilisation sociale de très grande ampleur menée par une intersyndicale unie, l'État a utilisé un outil constitutionnel (49.3) pour contourner le vote du Parlement. Cet événement a cristallisé la confrontation entre un exécutif déterminé et une société organisée mais incapable de le faire plier.\n    *   **Impact** : A démontré la prééminence du pouvoir de l'État exécutif sur la société mobilisée et le pouvoir législatif.\n*   **Émeutes urbaines suite à la mort de Nahel M. (2023)** : Explosion de violence spontanée et décentralisée contre les symboles de l'État (mairies, écoles, police). Cet événement a montré la rupture d'une partie de la société avec l'État et l'échec de ce dernier à maintenir le monopole de la violence légitime. La réponse purement sécuritaire a réaffirmé la puissance coercitive de l'État.\n    *   **Impact** : A révélé la faiblesse de l'État à maintenir le consentement, mais a déclenché en retour un renforcement de son pouvoir répressif.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.5, 6.5>\n1799-1808: <3.5, 8.5>\n1809-1818: <5.5, 6.5>\n1819-1828: <4.5, 7.5>\n1829-1838: <6.0, 7.7>\n1839-1848: <7.5, 7.3>\n1849-1858: <3.5, 8.8>\n1859-1868: <5.8, 8.2>\n1869-1878: <7.6, 7.8>\n1879-1888: <8.3, 8.2>\n1889-1898: <8.7, 8.3>\n1899-1908: <8.8, 8.7>\n1909-1918: <6.0, 9.5>\n1919-1928: <7.8, 9.3>\n1929-1938: <8.6, 8.5>\n1939-1948: <9.1, 9.6>\n1949-1958: <8.8, 4.0>\n1959-1968: <8.5, 8.4>\n1969-1978: <8.9, 8.1>\n1979-1988: <9.1, 7.9>\n1989-1998: <9.2, 7.3>\n1999-2008: <9.4, 6.8>\n2009-2018: <9.2, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 2019-2028\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 2019-2028\n- society_change (float) : changement de society_power par rapport à 2009-2018\n- state_change (float) : changement de state_power par rapport à 2009-2018\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)"
  },
  "score_response": {
    "1789-1798": "{\n  \"society_power\": 7.5,\n  \"state_power\": 6.5,\n  \"key_event\": \"Révolution, Terreur et naissance d'un État centralisé.\",\n  \"reasoning\": \"L'effondrement de l'Ancien Régime a libéré un pouvoir sociétal immense qui a renversé la monarchie. Cependant, l'État révolutionnaire qui en a résulté a construit une capacité administrative et militaire beaucoup plus puissante et centralisée que la précédente, notamment par la Terreur et la levée en masse.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1799-1808": "{\n  \"society_power\": 3.5,\n  \"state_power\": 8.5,\n  \"key_event\": \"Consolidation napoléonienne : centralisation, codification, contrôle social.\",\n  \"reasoning\": \"Le coup d'État de Brumaire et les réformes napoléoniennes (préfets, Code Civil, Concordat) ont bâti un État extrêmement centralisé et puissant, tout en démantelant la vie politique et la capacité d'organisation de la société par la censure et la police.\",\n  \"society_change\": -4.0,\n  \"state_change\": 2.0\n}",
    "1809-1818": "{\n  \"society_power\": 5.5,\n  \"state_power\": 6.5,\n  \"key_event\": \"The fall of the Empire and the Charter of 1814.\",\n  \"reasoning\": \"The military collapse of the Napoleonic state significantly reduced its power, despite the survival of its administrative structures. Simultaneously, the Constitutional Charter of 1814 provided society, particularly property owners, with new institutional rights and a representative voice, strengthening it considerably.\",\n  \"society_change\": 2.0,\n  \"state_change\": -2.0\n}",
    "1819-1828": "{\n  \"society_power\": 4.5,\n  \"state_power\": 7.5,\n  \"key_event\": \"Ultra-royalist reaction and repressive laws after 1820.\",\n  \"reasoning\": \"Under Charles X, the state's power grew significantly through repressive laws (censorship, double vote) and symbolic acts (dissolution of the National Guard), while directly suppressing the organizational capacity of a still-developing civil society.\",\n  \"society_change\": -1.0,\n  \"state_change\": 1.0\n}",
    "1829-1838": "{\n  \"society_power\": 6.0,\n  \"state_power\": 7.7,\n  \"key_event\": \"Revolution of 1830 empowers society, new regime consolidates state.\",\n  \"reasoning\": \"The 1830 Revolution demonstrates a massive increase in society's ability to impose its will, but the new Orléanist regime responds by strengthening the state's administrative (Loi Guizot) and coercive (repression of revolts, laws of 1835) capacities to control this mobilized society.\",\n  \"society_change\": 1.5,\n  \"state_change\": 0.2\n}",
    "1839-1848": "{\n  \"society_power\": 7.5,\n  \"state_power\": 7.3,\n  \"key_event\": \"La Campagne des Banquets et la Révolution de 1848.\",\n  \"reasoning\": \"La société civile, galvanisée par la crise économique et les idéologies nouvelles, démontre une capacité de mobilisation nationale sans précédent avec les Banquets. En face, le pouvoir de l'État, bien que doté d'une administration forte, s'érode par son immobilisme politique et sa perte de légitimité, le rendant fragile jusqu'à la rupture.\",\n  \"society_change\": 1.5,\n  \"state_change\": -0.4\n}",
    "1849-1858": "{\n  \"society_power\": 3.5,\n  \"state_power\": 8.8,\n  \"key_event\": \"The 1851 coup d'état and the rise of the Second Empire.\",\n  \"reasoning\": \"The coup d'état and the subsequent authoritarian regime systematically crushed civil society through repression and surveillance, while the state's power grew immensely through administrative modernization, economic interventionism, and an effective coercive apparatus.\",\n  \"society_change\": -4.0,\n  \"state_change\": 1.5\n}",
    "1859-1868": "{\n  \"society_power\": 5.8,\n  \"state_power\": 8.2,\n  \"key_event\": \"Liberal reforms grant rights of strike, assembly, and press.\",\n  \"reasoning\": \"The state, weakened by the Mexican fiasco and seeking new political support, made deliberate concessions (legalizing strikes, liberalizing the press). These reforms significantly empowered a resurgent civil society, even as the state's core administrative capacity remained very high, though less absolute.\",\n  \"society_change\": 2.3,\n  \"state_change\": -0.6\n}",
    "1869-1878": "{\n  \"society_power\": 7.6,\n  \"state_power\": 7.8,\n  \"key_event\": \"Establishment of the parliamentary Third Republic after military defeat.\",\n  \"reasoning\": \"The collapse of the Empire after the 1870 defeat shattered state power, which then brutally reasserted itself against the Commune before being constitutionally redefined. Society, mobilized around republicanism, gained immense influence, culminating in the 1877 crisis which established parliamentary supremacy over the executive, creating a strong but constrained state.\",\n  \"society_change\": 1.8,\n  \"state_change\": -0.4\n}",
    "1879-1888": "{\n  \"society_power\": 8.3,\n  \"state_power\": 8.2,\n  \"key_event\": \"The great liberal laws institutionalize civil society and counter-powers.\",\n  \"reasoning\": \"The Republican state strengthens its administrative and ideological capacity through school laws and colonial expansion. Simultaneously, society's power surges dramatically thanks to fundamental liberal laws on the press, unions, and municipal autonomy, creating a dense network of counter-powers.\",\n  \"society_change\": 0.7,\n  \"state_change\": 0.4\n}",
    "1889-1898": "{\n  \"society_power\": 8.7,\n  \"state_power\": 8.3,\n  \"key_event\": \"L'Affaire Dreyfus révèle la puissance d'une société civile mobilisée.\",\n  \"reasoning\": \"Le pouvoir de la société est massivement renforcé par l'Affaire Dreyfus, qui prouve sa capacité à contester l'État, tandis que ce dernier consolide son assise institutionnelle et ses outils répressifs (fin du boulangisme, lois scélérates) malgré les scandales.\",\n  \"society_change\": 0.4,\n  \"state_change\": 0.1\n}",
    "1899-1908": "{\n  \"society_power\": 8.8,\n  \"state_power\": 8.7,\n  \"key_event\": \"Séparation de l'Église et de l'État, essor syndical.\",\n  \"reasoning\": \"L'État se renforce par la loi de 1905 qui brise le contre-pouvoir de l'Église. Simultanément, la société, victorieuse dans l'Affaire Dreyfus, gagne une nouvelle force de mobilisation massive avec le syndicalisme révolutionnaire (CGT).\",\n  \"society_change\": 0.1,\n  \"state_change\": 0.4\n}",
    "1909-1918": "{\n  \"society_power\": 6.0,\n  \"state_power\": 9.5,\n  \"key_event\": \"La Première Guerre mondiale et l'Union Sacrée.\",\n  \"reasoning\": \"La Première Guerre mondiale a provoqué une expansion sans précédent du pouvoir de l'État par le dirigisme économique et la mobilisation totale. Simultanément, l'Union Sacrée a entraîné une subordination volontaire de la société civile, réduisant considérablement sa capacité à contraindre l'État, malgré les regains de contestation en 1917.\",\n  \"society_change\": -2.8,\n  \"state_change\": 0.8\n}",
    "1919-1928": "{\n  \"society_power\": 7.8,\n  \"state_power\": 9.3,\n  \"key_event\": \"Post-war reconstruction and financial stabilization.\",\n  \"reasoning\": \"State power, while losing its total wartime footing, was structurally reinforced by fiscal modernization and Poincaré's stabilization. Society's power rebounded vigorously with the rise of massive veterans' associations and the return of intense political and union activity.\",\n  \"society_change\": 1.8,\n  \"state_change\": -0.2\n}",
    "1929-1938": "{\n  \"society_power\": 8.6,\n  \"state_power\": 8.5,\n  \"key_event\": \"Victoire du Front Populaire et Accords de Matignon.\",\n  \"reasoning\": \"L'instabilité ministérielle chronique a affaibli la capacité d'action de l'État, tandis que la mobilisation massive de la société (Front Populaire, grèves de 1936) a permis d'obtenir des droits sociaux sans précédent, renforçant son pouvoir organisé malgré une polarisation extrême.\",\n  \"society_change\": 0.8,\n  \"state_change\": -0.8\n}",
    "1939-1948": "{\n  \"society_power\": 9.1,\n  \"state_power\": 9.6,\n  \"key_event\": \"Reconstruction of state and society based on the CNR program.\",\n  \"reasoning\": \"The collapse of 1940 led to a complete reconstruction. The post-Liberation state acquired immense new powers (nationalizations, welfare state), while a highly mobilized society, organized in mass parties and unions, gained the power to impose a new social contract and constrain this new Leviathan.\",\n  \"society_change\": 0.5,\n  \"state_change\": 1.1\n}",
    "1949-1958": "{\n  \"society_power\": 8.8,\n  \"state_power\": 4.0,\n  \"key_event\": \"Collapse of the Fourth Republic during the Algerian War.\",\n  \"reasoning\": \"The state's power collapsed due to the institutional paralysis of the Fourth Republic and its inability to manage the Algerian crisis, which empowered the army against it. Society remained highly mobilized through powerful unions and movements, though its deep polarization slightly tempered its power compared to the post-Liberation peak.\",\n  \"society_change\": -0.3,\n  \"state_change\": -5.6\n}",
    "1959-1968": "{\n  \"society_power\": 8.5,\n  \"state_power\": 8.4,\n  \"key_event\": \"La Ve République renforce l'État, défié par Mai 68.\",\n  \"reasoning\": \"La Ve République a construit un État puissant et stable, capable de résoudre la crise algérienne et de piloter l'économie. Cependant, la modernisation rapide a nourri une société civile très puissante, dont la capacité de mobilisation a explosé en Mai 68, paralysant le pays et prouvant qu'elle pouvait contester directement ce nouvel État fort.\",\n  \"society_change\": -0.3,\n  \"state_change\": 4.4\n}",
    "1969-1978": "{\n  \"society_power\": 8.9,\n  \"state_power\": 8.1,\n  \"key_event\": \"New social movements force reforms as economic growth stalls.\",\n  \"reasoning\": \"Society's power grew significantly with new movements achieving major victories (abortion rights, constitutional review). Concurrently, the state's economic mastery faltered with the oil shock and its executive power was checked by new institutional constraints, causing a slight decline in its overall power.\",\n  \"society_change\": 0.4,\n  \"state_change\": -0.3\n}",
    "1979-1988": "{\n  \"society_power\": 9.1,\n  \"state_power\": 7.9,\n  \"key_event\": \"L'alternance de 1981 et la grande vague de décentralisation.\",\n  \"reasoning\": \"La société s'est renforcée structurellement grâce à la décentralisation et à la libéralisation des médias, qui ont créé de nouveaux contre-pouvoirs. Le pouvoir de l'État, bien qu'accru économiquement par les nationalisations, a été contraint par la montée en puissance des pouvoirs locaux, les règles européennes et la cohabitation.\",\n  \"society_change\": 0.2,\n  \"state_change\": -0.2\n}",
    "1989-1998": "{\n  \"society_power\": 9.2,\n  \"state_power\": 7.3,\n  \"key_event\": \"Les grèves de 1995 forcent le retrait d'une réforme majeure.\",\n  \"reasoning\": \"Le pouvoir de l'État est nettement contraint par l'intégration européenne (Maastricht) et les cohabitations, tandis que la société démontre une formidable capacité de veto lors des grèves de 1995, forçant le gouvernement à reculer.\",\n  \"society_change\": 0.1,\n  \"state_change\": -0.6\n}",
    "1999-2008": "{\n  \"society_power\": 9.4,\n  \"state_power\": 6.8,\n  \"key_event\": \"Societal victories (EU referendum, CPE) check a constrained state.\",\n  \"reasoning\": \"State power is diluted by European integration (Euro) and high-profile domestic political defeats (CPE, EU referendum), despite new security powers. Simultaneously, civil society demonstrates its immense mobilization capacity by forcing the state's retreat on these key issues, pushing its power to a new peak.\",\n  \"society_change\": 0.2,\n  \"state_change\": -0.5\n}",
    "2009-2018": "{\n  \"society_power\": 9.2,\n  \"state_power\": 7.5,\n  \"key_event\": \"Terror attacks boost state power, social media fuels new protests.\",\n  \"reasoning\": \"The state's power grew significantly with sweeping security laws following the 2015-2016 attacks. Simultaneously, while traditional unions declined, society demonstrated a new and potent mobilization capacity through social media, culminating in the Gilets Jaunes movement.\",\n  \"society_change\": -0.2,\n  \"state_change\": 0.7\n}",
    "2019-2028": "{\n  \"society_power\": 8.6,\n  \"state_power\": 8.3,\n  \"key_event\": \"State power surge (COVID) vs. weakened mass mobilizations.\",\n  \"reasoning\": \"The state's power grew significantly through COVID-19 measures and its ability to override massive social protest (pension reform), while society's power, though capable of huge mobilization, was weakened by the decline of its traditional intermediary bodies and its inability to force policy changes.\",\n  \"society_change\": -0.6,\n  \"state_change\": 0.8\n}"
  }
}

==> experiments/results_lang/france__openai-gpt-5.5__fr.json <==
{
  "country": "France",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 7.0,
    "1799-1808": 5.0,
    "1809-1818": 5.5,
    "1819-1828": 6.0,
    "1829-1838": 6.4,
    "1839-1848": 7.4,
    "1849-1858": 4.8,
    "1859-1868": 6.3,
    "1869-1878": 7.2,
    "1879-1888": 8.1,
    "1889-1898": 8.4,
    "1899-1908": 8.6,
    "1909-1918": 7.5,
    "1919-1928": 8.0,
    "1929-1938": 8.2,
    "1939-1948": 8.5,
    "1949-1958": 8.5,
    "1959-1968": 8.8,
    "1969-1978": 9.1,
    "1979-1988": 9.2,
    "1989-1998": 9.3,
    "1999-2008": 9.1,
    "2009-2018": 8.8,
    "2019-2028": 8.7
  },
  "state_power": {
    "1789-1798": 6.5,
    "1799-1808": 8.5,
    "1809-1818": 7.7,
    "1819-1828": 7.9,
    "1829-1838": 8.2,
    "1839-1848": 7.4,
    "1849-1858": 8.8,
    "1859-1868": 8.4,
    "1869-1878": 8.5,
    "1879-1888": 8.7,
    "1889-1898": 8.9,
    "1899-1908": 9.1,
    "1909-1918": 9.5,
    "1919-1928": 9.2,
    "1929-1938": 9.0,
    "1939-1948": 9.2,
    "1949-1958": 9.2,
    "1959-1968": 9.4,
    "1969-1978": 9.2,
    "1979-1988": 9.0,
    "1989-1998": 8.8,
    "1999-2008": 8.7,
    "2009-2018": 8.9,
    "2019-2028": 9.1
  },
  "key_event": {
    "1789-1798": "Révolution française et mobilisation civique de masse",
    "1799-1808": "Centralisation napoléonienne et régime autoritaire",
    "1809-1818": "Charte et maintien de l’État administratif",
    "1819-1828": "Montée de l’opposition libérale censitaire",
    "1829-1838": "Révolution de Juillet et consolidation censitaire",
    "1839-1848": "Journées de février 1848",
    "1849-1858": "Coup d’État et Empire autoritaire",
    "1859-1868": "Libéralisation graduelle du Second Empire",
    "1869-1878": "Consolidation parlementaire de la IIIe République",
    "1879-1888": "Lois républicaines libérales et école laïque",
    "1889-1898": "Affaire Dreyfus et consolidation républicaine",
    "1899-1908": "Consolidation républicaine et laïcisation de l’État",
    "1909-1918": "Guerre totale et Union sacrée",
    "1919-1928": "Stabilisation Poincaré après la crise du franc",
    "1929-1938": "Front populaire, grèves, puis reprise exécutive",
    "1939-1948": "Libération et refondation dirigiste-sociale",
    "1949-1958": "Crise algérienne et naissance de la Ve République",
    "1959-1968": "Mai 1968 et présidentialisation gaullienne",
    "1969-1978": "Société post-1968 et crise des Trente Glorieuses",
    "1979-1988": "Alternance, décentralisation et libéralisation sous contrainte européenne",
    "1989-1998": "Maastricht, privatisations et grèves de 1995",
    "1999-2008": "Euro, hyperprésidence et résistances civiques",
    "2009-2018": "État d’urgence et recomposition macronienne",
    "2019-2028": "Pandémie et gouvernement par l’exception"
  },
  "reasoning": {
    "1789-1798": "La société civile atteint un niveau fort grâce aux clubs, sections, presse, élections, pétitions et mobilisations populaires, même si la Terreur puis le Directoire répriment sévèrement certains acteurs. L’État reste assez puissant par la centralisation révolutionnaire, la conscription, la fiscalité et la coercition, mais son autorité est limitée par l’instabilité des régimes, les insurrections et la guerre civile.",
    "1799-1808": "Le Consulat puis l’Empire reconstruisent une capacité étatique très forte : préfets, fiscalité stabilisée, codification, police, conscription et contrôle économique donnent à l’État une pénétration territoriale et sociale nettement supérieure à celle de la Révolution finissante. La société conserve des élites propriétaires, une pacification religieuse partielle et certains bénéfices juridiques, mais le pluralisme politique, la presse, les associations, l’autonomie locale et la résistance organisée sont fortement comprimés.",
    "1809-1818": "À la fin de 1818, l’État français reste fort grâce aux préfets, au Code civil, à la fiscalité et à la gendarmerie, mais il est moins écrasant qu’en 1799-1808 après Waterloo, l’occupation et l’encadrement constitutionnel. La société civile progresse surtout chez les propriétaires et notables par la Charte et la loi Lainé, malgré une société populaire affaiblie par la guerre, la crise frumentaire, la surveillance et les restrictions ouvrières.",
    "1819-1828": "L’État reste fort grâce à l’appareil napoléonien centralisé, à la police, à la fiscalité, au double vote et au succès espagnol, mais la poussée libérale de 1827-1828 limite son pouvoir discrétionnaire. La société civile progresse surtout par la presse, les réseaux urbains et l’opposition parlementaire censitaire, même si le suffrage étroit, la répression carbonari, la censure intermittente et l’alliance Église-ultras bornent fortement la mobilisation populaire.",
    "1829-1838": "La société gagne du pouvoir avec la presse, l’élargissement censitaire, la garde nationale, l’instruction primaire et les mobilisations de 1830, mais ce gain reste borné par l’exclusion populaire et les répressions de 1834-1835. L’État conserve l’ossature napoléonienne, se reconstruit vite après 1830 et se renforce par la coercition, l’administration éducative et l’expansion coloniale, malgré des contraintes parlementaires accrues.",
    "1839-1848": "Malgré une centralisation policière, administrative et ferroviaire accrue sous Guizot, la crise de 1846-1847 puis l'interdiction du banquet parisien débouchent sur une défection partielle de la Garde nationale et l'abdication de Louis-Philippe, réduisant nettement l'autorité effective de l'État monarchique. En sens inverse, l'urbanisation ouvrière, la presse, les réseaux réformistes et la campagne des banquets portent la société civile à un niveau fort de mobilisation, capable de renverser le régime.",
    "1849-1858": "Le coup d’État de 1851, les plébiscites encadrés, les candidatures officielles, la police, les préfets et la loi de sûreté générale portent l’État à un niveau très fort, renforcé par les chemins de fer, le télégraphe, Haussmann et la guerre de Crimée. La société civile perd fortement la capacité de mobilisation autonome acquise en 1848 : suffrage restreint puis contrôlé, presse et réunions bridées, opposants arrêtés ou exilés, même si subsistent une organisation catholique, économique et quelques foyers urbains d’opposition.",
    "1859-1868": "La presse, les réunions, les oppositions parlementaires et le mouvement ouvrier gagnent nettement en capacité d’organisation, sans retrouver encore la vigueur civique de 1848. L’État impérial reste très puissant grâce à l’administration, aux chemins de fer, à la police et aux capacités fiscales, mais son arbitraire recule et ses échecs extérieurs entament son autorité.",
    "1869-1878": "Par rapport à 1859-1868, la société civile gagne nettement grâce à la politisation électorale, à la victoire républicaine de 1876-1877 et au rôle central du suffrage universel masculin, malgré la répression durable du mouvement ouvrier après la Commune. L’État sort momentanément brisé de 1870-1871, mais il reconstitue rapidement sa souveraineté, ses finances, son armée et un cadre institutionnel stable, retrouvant une capacité très forte quoique davantage contrainte par le parlementarisme.",
    "1879-1888": "La société civile se renforce nettement grâce aux libertés de presse et de réunion, à la légalisation syndicale, aux municipalités élues, à la politisation de masse et à l’alphabétisation, même si cette mobilisation nourrit aussi le boulangisme. L’État conserve une très forte capacité administrative et coercitive, consolidée par l’école laïque, la République institutionnalisée et l’expansion coloniale, mais les scandales et crises parlementaires limitent le gain net.",
    "1889-1898": "L’État républicain sort renforcé du boulangisme, étend son administration, la conscription, la répression antianarchiste et l’empire colonial, mais le scandale de Panama et l’affaire Dreyfus entament sa légitimité. La société civile progresse légèrement grâce à la presse de masse, au syndicalisme organisé avec la CGT et à la mobilisation dreyfusarde, malgré des restrictions contre les anarchistes et la coercition sociale.",
    "1899-1908": "L’État républicain gagne encore en pénétration administrative, scolaire, militaire et coercitive, notamment contre les ligues, les congrégations et les grèves, même si les grandes mobilisations limitent son omnipotence. La société civile reste très forte et progresse légèrement grâce aux associations, partis, presse de masse et syndicats, mais le recul institutionnel de l’Église et la répression de la CGT tempèrent ce gain.",
    "1909-1918": "La guerre totale porte l’État français à un niveau quasi maximal de mobilisation militaire, fiscale, policière et économique, malgré l’occupation partielle et les crises de 1917. La société civile reste organisée et capable de résistance par les grèves, mutineries et réseaux politiques/syndicaux, mais la censure, l’état de siège, la répression et l’épuisement humain la font nettement reculer.",
    "1919-1928": "La sortie de guerre rend à la société électorale, syndicale et associative une capacité d’action nettement supérieure à celle de 1909-1918, avec les huit heures, le Cartel des gauches et les anciens combattants, mais le traumatisme démographique, l’inflation et les divisions ouvrières empêchent un retour complet au niveau d’avant-guerre. L’État reste extrêmement puissant grâce à la reconstruction, à l’intégration de l’Alsace-Lorraine, à l’intervention sociale et à la stabilisation Poincaré, mais il est moins exceptionnellement dominant qu’en économie de guerre et a été entamé par la crise financière de 1925-1926.",
    "1929-1938": "La société civile reste très puissante et même légèrement renforcée par les mobilisations de 1934-1936, la réunification syndicale et les droits collectifs, malgré l’échec de la grève de 1938. L’État demeure très fort par son administration, le réarmement et l’intervention économique, mais la crise budgétaire, l’instabilité parlementaire et la crise de légitimité réduisent légèrement sa capacité globale par rapport aux années 1920.",
    "1939-1948": "Malgré l’effondrement de 1940, l’occupation et la répression de Vichy, l’État sort de la période restauré, plus interventionniste, planificateur et social qu’en 1938. La société civile libre a été brutalement comprimée sous Vichy, mais la Résistance, le suffrage féminin, les partis de masse, la CGT et les nouveaux droits sociaux la portent en 1948 à un niveau légèrement supérieur à l’avant-guerre.",
    "1949-1958": "La planification, l’État social et la croissance maintiennent une capacité administrative très élevée, mais l’instabilité de la IVe République, les guerres coloniales, Suez et la crise d’Alger montrent de fortes limites avant le recentrage exécutif de 1958. La société civile reste très puissante grâce aux partis, syndicats, grèves, urbanisation et protections sociales, mais la guerre d’Algérie, l’état d’urgence et la réduction du parlementarisme empêchent une progression nette.",
    "1959-1968": "La Ve République gaullienne accroît nettement la capacité exécutive, administrative et stratégique de l’État, même si Mai 1968 révèle des limites coercitives temporaires avant la restauration électorale de juin. La société civile, déjà forte, gagne en autonomie matérielle, en éducation et en capacité syndicale/étudiante de mobilisation, malgré l’affaiblissement relatif du Parlement, des partis et le contrôle de l’audiovisuel.",
    "1969-1978": "La société civile se renforce légèrement depuis un niveau déjà très élevé grâce à la structuration syndicale, associative, féministe, écologiste et politique, à l’élargissement du suffrage et aux nouveaux contre-pouvoirs constitutionnels et administratifs. L’État reste extrêmement puissant et technocratique, mais son autonomie de pilotage recule avec la crise économique, les contraintes européennes et monétaires, et l’encadrement accru par l’opposition et les droits individuels.",
    "1979-1988": "La société reste très puissante et gagne légèrement grâce à l’alternance de 1981, aux mobilisations victorieuses de 1984 et 1986, à la décentralisation et à la libéralisation médiatique, malgré l’affaiblissement syndical lié au chômage et à la désindustrialisation. L’État demeure extrêmement capable administrativement et coercitivement, mais recule un peu sous l’effet de la contrainte européenne et monétaire, des privatisations, de la décentralisation et de la perte de monopole sur l’information.",
    "1989-1998": "L’État français reste très puissant par son appareil administratif, social, sécuritaire et réglementaire, mais l’européanisation, les privatisations et la décentralisation réduisent légèrement son autonomie nationale et dirigiste. La société civile demeure exceptionnellement forte : grèves de 1995, référendum, sanction électorale de 1997, associations et juges renforcent les contre-pouvoirs, malgré le chômage de masse qui affaiblit les salariés organisés.",
    "1999-2008": "L’État français reste très puissant par son exécutif présidentialisé, ses outils sécuritaires et sa capacité d’intervention en 2008, mais l’euro, le droit européen, les privatisations et la décentralisation réduisent légèrement sa marge nationale directe. La société civile demeure exceptionnellement forte, capable de rejeter le traité constitutionnel et de faire retirer le CPE, mais l’hyperprésidence, la ratification de Lisbonne après le « non », la faiblesse syndicale et les tensions sécuritaires entament légèrement son pouvoir effectif.",
    "2009-2018": "L’État reste très fort et gagne légèrement en pouvoir coercitif et réformateur avec l’état d’urgence, les lois antiterroristes, la présidentialisation de 2017 et les réformes administratives, malgré les contraintes européennes et la crise de légitimité révélée par les Gilets jaunes. La société civile demeure très puissante, mais recule un peu car syndicats, partis et libertés publiques classiques s’affaiblissent, même si les mobilisations numériques et horizontales compensent partiellement ce recul.",
    "2019-2028": "L’État conserve une capacité très élevée et gagne légèrement avec l’état d’urgence sanitaire, les instruments sécuritaires, la numérisation administrative et l’usage répété de procédures centralisées, malgré l’endettement, l’absence de majorité absolue et les contestations territoriales. La société civile reste forte par les mobilisations sociales, syndicales, électorales et corporatives, mais son pouvoir net recule un peu sous l’effet de la fragmentation, de l’abstention, de l’encadrement associatif et d’une traduction institutionnelle limitée."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1799-1808 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1799-1808. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1809-1818": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1809-1818 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1809-1818. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1819-1828": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1819-1828 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1819-1828. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1829-1838": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1829-1838 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1829-1838. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1839-1848": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1839-1848 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1839-1848. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1849-1858": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1849-1858 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1849-1858. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1859-1868": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1859-1868 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1859-1868. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1869-1878": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1869-1878 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1869-1878. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1879-1888": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1879-1888 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1879-1888. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1889-1898": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1889-1898 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1889-1898. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1899-1908": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1899-1908 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1899-1908. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1909-1918": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1909-1918 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1909-1918. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1919-1928": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1919-1928 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1919-1928. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1929-1938": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1929-1938 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1929-1938. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1939-1948": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1939-1948 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1939-1948. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1949-1958": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1949-1958 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1949-1958. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1959-1968": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1959-1968 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1959-1968. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1969-1978": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1969-1978 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1969-1978. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1979-1988": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1979-1988 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1979-1988. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1989-1998": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1989-1998 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1989-1998. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1999-2008": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1999-2008 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1999-2008. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "2009-2018": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n2009-2018 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 2009-2018. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "2019-2028": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n2019-2028 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 2019-2028. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "Tendances :\n- **Centralisation administrative continue (1799-1808)** : préfets, sous-préfets, maires nommés, Conseil d’État, justice administrative. **Renforce fortement l’État ; affaiblit l’autonomie locale de la société.**\n- **Concentration autoritaire du pouvoir politique** : recul des assemblées, plébiscites contrôlés, suppression progressive du pluralisme. **Renforce l’État exécutif ; affaiblit la société politique organisée.**\n- **Reconstruction fiscale et financière** : Banque de France, franc germinal, administration fiscale plus efficace, cadastre lancé en 1807, Cour des comptes. **Renforce l’État ; renforce aussi les élites propriétaires par la stabilité monétaire.**\n- **Militarisation durable** : conscription, Grande Armée, mobilisation de masse pour les guerres napoléoniennes. **Renforce la capacité coercitive de l’État ; affaiblit les familles et communautés soumises aux levées.**\n- **Encadrement policier et censure** : surveillance de Fouché, limitation de la presse, contrôle des opposants et des associations. **Renforce l’État ; affaiblit nettement la société civile.**\n- **Codification juridique et ordre propriétaire** : Code civil, Code de commerce, procédure pénale. **Renforce l’État par l’unification du droit ; renforce les propriétaires, mais affaiblit femmes, ouvriers et dépendants familiaux.**\n- **Pacification religieuse sous contrôle public** : Concordat et Articles organiques. **Renforce l’État ; réintègre une partie de la société catholique, mais affaiblit l’autonomie de l’Église.**\n- **Formation d’élites administratives et militaires** : lycées, Légion d’honneur, Université impériale. **Renforce l’État ; co-opte les élites sociales plutôt que de les laisser autonomes.**\n- **Économie de guerre et blocus continental** : protection de certaines industries, crise des ports atlantiques et du commerce colonial. **Renforce l’intervention de l’État ; affaiblit une partie de la société marchande.**\n\nÉvénements :\n- **18-19 Brumaire an VIII / 9-10 novembre 1799** : coup d’État de Bonaparte. **Renforce l’État exécutif ; affaiblit la représentation politique.**\n- **Constitution de l’an VIII, décembre 1799** : création du Consulat. **Renforce l’État ; réduit le pouvoir effectif des électeurs et assemblées.**\n- **Loi du 28 pluviôse an VIII / 17 février 1800** : création des préfets. **Renforce fortement l’État ; affaiblit les pouvoirs locaux.**\n- **Création de la Banque de France, janvier 1800, puis franc germinal, 1803** : stabilisation monétaire. **Renforce l’État financier ; renforce les milieux d’affaires proches du régime.**\n- **Concordat signé en 1801, promulgué en 1802** : réconciliation avec Rome sous contrôle étatique. **Renforce l’État ; apaise une partie de la société religieuse.**\n- **Sénatus-consulte d’août 1802 : Bonaparte consul à vie**. **Renforce le pouvoir personnel ; affaiblit l’alternance politique.**\n- **Code civil, 21 mars 1804** : unification du droit privé. **Renforce l’État légal ; renforce les propriétaires et pères de famille, affaiblit les femmes.**\n- **Exécution du duc d’Enghien, mars 1804, puis proclamation de l’Empire, mai 1804**. **Renforce l’intimidation étatique ; affaiblit les oppositions aristocratiques et libérales.**\n- **Suppression du Tribunat, 1807** : disparition d’un des derniers espaces de discussion institutionnelle. **Renforce l’État ; affaiblit la société politique.**\n- **Décret de Berlin, 21 novembre 1806, lançant le blocus continental**. **Renforce le contrôle économique de l’État ; affaiblit les négociants, ports et consommateurs.**\n- **Invasion de l’Espagne et crise de 1808** : début d’une guerre coûteuse et impopulaire. **Accroît la coercition de l’État à court terme ; alourdit fortement les charges imposées à la société.**",
    "1809-1818": "Tendances :\n- **Centralisation administrative napoléonienne maintenue après 1814** : préfets, Code civil, Conseil d’État, gendarmerie, cadastre fiscal ; la Restauration conserve l’essentiel. **Renforce l’État**, réduit l’autonomie locale de la société.\n- **Militarisation et extraction impériales jusqu’en 1814** : conscription, fiscalité, police, économie de guerre. **Renforce l’État coercitif**, mais **affaiblit la société** par les pertes humaines, la fatigue fiscale et les résistances.\n- **Affaiblissement démographique et social dû aux guerres** : classes d’âge saignées surtout en 1812-1814, désertion et insoumission croissantes. **Affaiblit la société** et, à terme, **affaiblit l’État** par perte de légitimité.\n- **Économie sous blocus puis réouverture** : le Blocus continental favorise certaines industries protégées mais ruine une partie du commerce maritime ; après 1814-1815, concurrence britannique et reconversion difficile. **Renforce l’État interventionniste**, effet **contrasté sur la société marchande et industrielle**.\n- **Stabilisation de la propriété issue de la Révolution** : maintien des biens nationaux et du Code civil sous Louis XVIII. **Renforce la société des propriétaires**, surtout paysanne et bourgeoise, et donne aussi à l’État une base fiscale stable.\n- **Passage à une monarchie constitutionnelle censitaire** : Charte de 1814, Chambre des députés, vote du budget, mais suffrage limité à environ 90 000 électeurs très imposés. **Renforce la société des élites propriétaires**, sans démocratiser largement le pouvoir.\n- **Contrôle persistant des classes populaires et ouvrières** : interdiction des coalitions, livret ouvrier, surveillance policière. **Renforce l’État et les employeurs**, **affaiblit la société populaire organisée**.\n\nÉvénements :\n- **1809 : guerre contre l’Autriche et victoire de Wagram** ; nouvelles levées et mobilisation impériale. **Renforce momentanément l’État militaire**, mais **épuise la société**.\n- **1809 : annexion des États pontificaux et arrestation de Pie VII**. **Renforce l’État impérial face à l’Église**, mais **affaiblit sa légitimité religieuse** dans la société.\n- **1810-1811 : durcissement de la censure et du contrôle de l’imprimerie**. **Renforce l’État policier**, **affaiblit la société civile et l’opinion publique**.\n- **1812 : désastre de la campagne de Russie**. **Affaiblit fortement l’État militaire napoléonien** et **dévore les ressources humaines de la société**.\n- **1813-1814 : invasion de la France, prise de Paris, abdication de Napoléon**. **Affaiblit l’État impérial**, ouvre un espace aux élites politiques et royalistes de la société.\n- **1814 : première Restauration et Charte constitutionnelle**. **Limite partiellement l’État par des institutions représentatives**, **renforce la société censitaire**.\n- **1815 : Cent-Jours, Waterloo et seconde abdication**. **Affaiblit radicalement l’État français**, discrédite le bonapartisme et polarise la société.\n- **1815 : second traité de Paris, occupation alliée et indemnité de 700 millions de francs**. **Affaiblit la souveraineté de l’État**, mais l’oblige à renforcer sa capacité fiscale ; **pèse sur la société contribuable**.\n- **1815-1816 : Terreur blanche et Chambre introuvable ultraroyaliste**. **Renforce les forces royalistes dans la société et l’appareil d’État**, **affaiblit les bonapartistes, libéraux et protestants dans certaines régions**.\n- **1816 : dissolution de la Chambre introuvable par Louis XVIII**. **Renforce l’autorité monarchique modérée de l’État** contre les ultras, stabilise le régime.\n- **1816-1817 : crise frumentaire et cherté des subsistances**. **Affaiblit la société populaire**, provoque tensions et demande d’intervention publique ; teste la capacité de l’État.\n- **1817 : loi électorale Lainé**. **Renforce la société politique des notables bourgeois et propriétaires**, encadre l’État par une représentation plus régulière.\n- **1818 : congrès d’Aix-la-Chapelle, fin de l’occupation étrangère**. **Renforce l’État français** en rétablissant sa souveraineté et sa crédibilité financière ; **soulage la société** du poids de l’occupation.",
    "1819-1828": "Tendances :\n- **Consolidation de l’État administratif napoléonien sous la Restauration** : préfets, police, justice, armée et fiscalité restent fortement centralisés. **Renforce l’État**.\n- **Maintien du suffrage censitaire très restreint** : la vie politique légale reste dominée par les grands propriétaires et la haute bourgeoisie. **Renforce l’État et les élites**, limite la société populaire, mais donne du poids à une société civile bourgeoise organisée.\n- **Essor de la presse, des pamphlets et de l’opinion libérale urbaine** malgré des cycles de censure : journaux comme *Le Constitutionnel* structurent l’opposition. **Renforce la société civile**, surtout bourgeoise et urbaine.\n- **Développement économique lent : reprise industrielle, commerce, banques, routes et canaux** sous la Restauration. Il accroît les ressources fiscales et administratives, mais aussi l’autonomie des milieux d’affaires. **Renforce les deux**, État et société bourgeoise.\n- **Croissance démographique et urbanisation modérée** : Paris et les villes concentrent davantage d’ouvriers, d’étudiants, de lecteurs et de réseaux politiques. **Renforce la société**, mais fournit aussi à l’État une base fiscale et administrative plus large.\n- **Retour d’influence de l’Église et des ultras royalistes**, surtout après 1824 : contrôle scolaire, morale publique, poids symbolique du catholicisme. **Renforce l’État monarchique conservateur et l’Église**, mais affaiblit les forces libérales de la société civile.\n- **Montée d’une opposition libérale parlementaire et électorale** à la fin des années 1820 : notables, avocats, journalistes et électeurs censitaires coordonnent mieux leur action. **Renforce la société politique organisée**, affaiblit le pouvoir discrétionnaire royal.\n\nÉvénements :\n- **1819 : lois de Serre sur la presse**, plus libérales, réduisant la censure préalable et facilitant les journaux d’opposition. **Renforce la société civile**, affaiblit le contrôle direct de l’État.\n- **13 février 1820 : assassinat du duc de Berry** par Louvel. Prétexte à un tournant répressif. **Renforce l’État sécuritaire et les ultras**, affaiblit les libertés politiques.\n- **1820 : loi du “double vote” et restrictions à la presse** après l’assassinat. Les plus riches électeurs obtiennent un poids électoral accru. **Renforce l’État monarchique et l’aristocratie**, affaiblit la société libérale plus large.\n- **1821-1822 : complots carbonari et répression**, notamment l’affaire des quatre sergents de La Rochelle en 1822. **Affaiblit les réseaux clandestins de la société**, renforce la police et la justice d’État.\n- **1823 : expédition d’Espagne des “Cent Mille Fils de Saint Louis”** pour restaurer Ferdinand VII. Succès militaire extérieur de la monarchie. **Renforce l’État, l’armée et le prestige royal**.\n- **1824 : mort de Louis XVIII et avènement de Charles X**. Orientation plus ultraroyaliste et cléricale. **Renforce le camp monarchique conservateur**, polarise et mobilise l’opposition libérale.\n- **1824 : loi du septennat**, prolongeant la durée de la Chambre des députés à sept ans. **Renforce l’exécutif et la stabilité du régime**, réduit la fréquence du contrôle électoral par la société censitaire.\n- **1825 : “milliard des émigrés”**, indemnisation des nobles spoliés pendant la Révolution. **Renforce les anciennes élites et l’État restaurateur**, alimente l’opposition bourgeoise et libérale.\n- **1825 : loi sur le sacrilège**, punissant très sévèrement les profanations religieuses. **Renforce l’alliance État-Église**, affaiblit les courants anticléricaux et libéraux.\n- **1827 : dissolution de la Garde nationale parisienne** après des cris hostiles à Villèle et Charles X. **Affaiblit une institution armée de la société bourgeoise**, renforce à court terme l’État, mais signale une perte de légitimité.\n- **1827 : élections législatives favorables aux libéraux**, suivies de la chute de Villèle début 1828. **Renforce la société politique électorale**, affaiblit le gouvernement ultra.\n- **1828 : ministère Martignac et mesures plus libérales**, notamment assouplissement relatif de la presse et limitation de l’influence des jésuites dans l’enseignement. **Renforce la société libérale et limite l’Église**, tout en cherchant à stabiliser l’État monarchique.",
    "1829-1838": "Tendances :\n- Maintien d’un appareil administratif très centralisé — préfets, gendarmerie, justice, armée, fiscalité napoléonienne — malgré le changement de régime en 1830 : **État renforcé**.\n- Passage à une monarchie parlementaire censitaire : électorat élargi après 1830 d’environ 90 000 à 170 000-200 000 hommes, mais limité aux contribuables aisés : **société bourgeoise renforcée**, **société populaire exclue**, **État davantage contraint par les notables**.\n- Décentralisation très limitée par les lois municipales et départementales de 1831-1833 : conseils locaux élus, mais sous contrôle préfectoral : **société locale des notables renforcée**, **État maintenu fort**.\n- Essor de la presse, de l’alphabétisation et de l’école primaire, surtout avec la loi Guizot de 1833 imposant une école de garçons par commune : **société renforcée** par l’information et l’instruction ; **État renforcé** par sa pénétration éducative.\n- Industrialisation et urbanisation lentes — soieries lyonnaises, mines et textile du Nord, croissance de Paris, premiers chemins de fer comme Paris-Saint-Germain en 1837 : **société civile ouvrière et bourgeoise renforcée**, mais conflits sociaux accrus ; **État stimulé fiscalement et administrativement**.\n- Durcissement sécuritaire après 1834-1835 : surveillance des sociétés républicaines, restrictions sur les associations et la presse : **État coercitif renforcé**, **société radicale affaiblie**.\n\nÉvénements :\n- Août 1829-mars 1830 : ministère Polignac, Adresse des 221 et dissolution de la Chambre : **pouvoir royal affaibli**, **opposition parlementaire et presse libérale renforcées**.\n- 25-29 juillet 1830 : Ordonnances de Saint-Cloud puis Trois Glorieuses : **État bourbonien renversé**, **société parisienne, journalistes, ouvriers et garde nationale renforcés**.\n- Août 1830-1831 : installation de Louis-Philippe, Charte révisée, électorat censitaire élargi, garde nationale réorganisée : **État reconstruit**, **bourgeoisie politique renforcée**, **aristocratie légitimiste affaiblie**.\n- 1831 et 1834 : révoltes des canuts à Lyon, puis répression militaire ; insurrections républicaines d’avril 1834 : **société ouvrière mobilisée mais finalement affaiblie**, **État répressif renforcé**.\n- 1832 : choléra, funérailles du général Lamarque et insurrection républicaine de juin ; tentative légitimiste de la duchesse de Berry : **État fortement testé puis consolidé**, **oppositions républicaine et royaliste affaiblies**.\n- 28 juillet 1835-septembre 1835 : attentat de Fieschi contre Louis-Philippe puis lois de septembre limitant presse et contestation : **État renforcé**, **société civile républicaine et presse affaiblies**.\n- 1830-1837 : prise d’Alger, poursuite de la conquête, traité de la Tafna et prise de Constantine : **État militaire et colonial renforcé**, **armée et exécutif consolidés**.",
    "1839-1848": "Tendances :\n- Centralisation administrative et policière de la monarchie de Juillet : préfets, gendarmerie, surveillance des opposants et des sociétés secrètes → renforce l’État.\n- Suffrage censitaire très étroit et refus de la réforme électorale sous Guizot : concentration du pouvoir politique dans une minorité de propriétaires → renforce l’État/les élites, affaiblit la société politique formelle.\n- Industrialisation, croissance ouvrière et urbanisation à Paris, Lyon, Lille, Rouen, Saint-Étienne : formation d’un prolétariat plus concentré et mobilisable → renforce la société civile contestataire.\n- Développement de la presse, des clubs informels, des réseaux républicains, socialistes et libéraux malgré les restrictions → renforce la société civile.\n- Loi ferroviaire de 1842 et essor des chemins de fer : meilleure intégration du territoire, capacité de transport et d’intervention accrue → renforce l’État ; renforce aussi les milieux économiques bourgeois.\n- Crises agricoles, cherté des grains et chômage en 1846-1847 : érosion de la légitimité du régime, radicalisation populaire → affaiblit l’État, renforce la pression sociale.\n- Maintien de la Garde nationale comme force armée bourgeoise partiellement autonome : soutien possible à l’ordre, mais capacité de basculement contre le régime → renforce la société face à l’État.\n\nÉvénements :\n- Insurrection républicaine de Blanqui et Barbès, 12-13 mai 1839, puis répression : affaiblit les sociétés secrètes ; renforce temporairement l’État.\n- Grèves ouvrières et conflits sociaux du début des années 1840, notamment à Paris et dans les centres textiles : montrent une capacité d’action collective ouvrière ; souvent réprimés → renforce la société mobilisée mais aussi l’appareil coercitif de l’État.\n- Construction des fortifications de Paris, décidée en 1840 : accroît la capacité militaire et défensive de l’État.\n- Loi du 11 juin 1842 sur les chemins de fer : donne à l’État un rôle structurant dans les infrastructures nationales → renforce l’État et les grandes compagnies privées.\n- Élections de 1846, remportées par les conservateurs de Guizot : consolident le régime à court terme → renforce l’État oligarchique, mais accroît la frustration de l’opposition.\n- Campagne des banquets de 1847 : contournement légal de l’interdiction des réunions politiques → renforce la société civile libérale, républicaine et réformiste.\n- Interdiction du banquet réformiste de Paris, février 1848 : décision coercitive de l’État qui déclenche la mobilisation populaire → affaiblit rapidement l’État.\n- Journées de février 1848 : manifestations, fusillade du boulevard des Capucines, défection partielle de la Garde nationale, abdication de Louis-Philippe → effondrement de l’État monarchique ; victoire momentanée de la société mobilisée.",
    "1849-1858": "Tendances :\n- Centralisation bonapartiste (1849-1858) : préfets, police, maires nommés, candidatures officielles, Corps législatif faible. **État ↑ ; société politique autonome ↓**.\n- Rétrécissement durable de l’espace public : contrôle de la presse, interdiction/surveillance des clubs et réunions, encadrement des associations ouvrières et mutualistes. **État ↑ ; société civile républicaine/ouvrière ↓**.\n- Renforcement du rôle social de l’Église, surtout via l’enseignement après la loi Falloux de 1850. **Société catholique organisée ↑ ; société laïque/républicaine ↓ ; État bonapartiste indirectement ↑**.\n- Modernisation économique et administrative : essor des chemins de fer, télégraphe, banques d’investissement comme le Crédit mobilier, grands travaux. **Capacité de l’État ↑ ; bourgeoisie économique ↑**.\n- Urbanisation et transformation de Paris, surtout après l’arrivée d’Haussmann en 1853 : percées, boulevards, déplacement des populations populaires. **État policier/logistique ↑ ; capacité insurrectionnelle urbaine ↓**.\n- Expansion militaire et impériale : armée professionnalisée, guerre de Crimée, poursuite de la conquête en Algérie. **État militaire et fiscal ↑ ; sociétés colonisées ↓**.\n\nÉvénements :\n- Juin 1849 : répression de la manifestation des Montagnards contre l’expédition de Rome. **État ↑ ; opposition républicaine ↓**.\n- 15 mars 1850 : loi Falloux sur l’enseignement. **Église/société catholique ↑ ; contrôle scolaire républicain/laïque ↓**.\n- 31 mai 1850 : restriction du suffrage universel masculin par condition de résidence, excluant environ 3 millions d’électeurs. **Société électorale populaire ↓ ; pouvoir conservateur ↑**.\n- 2 décembre 1851 : coup d’État de Louis-Napoléon Bonaparte, suivi d’arrestations, déportations et état de siège. **État exécutif ↑↑ ; société politique ↓↓**.\n- Janvier-décembre 1852 : nouvelle Constitution, plébiscites, puis proclamation du Second Empire. **État personnel bonapartiste ↑ ; contrôle parlementaire et associatif ↓**.\n- 1853 : nomination d’Haussmann comme préfet de la Seine et lancement des grands travaux parisiens. **État aménageur/policier ↑ ; quartiers populaires mobilisables ↓**.\n- 1854-1856 : guerre de Crimée et congrès de Paris. **Prestige, armée et diplomatie de l’État ↑ ; mobilisation patriotique encadrée ↑**.\n- 1857 : élections législatives avec succès limité mais réel de l’opposition à Paris. **Société politique urbaine ↑ légèrement ; système des candidatures officielles maintient l’État ↑**.\n- 14 janvier-19 février 1858 : attentat d’Orsini puis loi de sûreté générale permettant arrestations, expulsions et internements administratifs. **État policier ↑↑ ; libertés civiles ↓↓**.",
    "1859-1868": "Tendances :\n- **Libéralisation graduelle du Second Empire (1860-1868)** : plus de droits au Corps législatif, débats publiés, interpellations, presse moins muselée. **Renforce la société civile** et **affaiblit l’arbitraire exécutif**, sans supprimer l’État fort.\n- **Industrialisation, chemins de fer, banques et grandes sociétés** : intégration du territoire, essor du crédit, concentration ouvrière et patronale. **Renforce l’État** par la capacité administrative/logistique, mais aussi **la société** par les organisations économiques et ouvrières.\n- **Urbanisation et travaux haussmanniens à Paris** : boulevards, police, circulation des troupes, expropriations. **Renforce l’État** dans le contrôle urbain ; **affaiblit certaines sociabilités populaires anciennes**, tout en concentrant des masses ouvrières mobilisables.\n- **Montée d’un espace public d’opposition** : lectorat plus large, réunions, journaux, réseaux républicains, libéraux, catholiques anti-impériaux. **Renforce la société civile** face au pouvoir impérial.\n- **Émergence d’un mouvement ouvrier plus visible après 1864** : grèves plus fréquentes, mutuellisme, sections françaises de l’Internationale. **Renforce la société**, surtout les capacités d’action collective ouvrière.\n- **Pression géopolitique après l’unification italienne et la montée prussienne** : besoin de réforme militaire et de mobilisation nationale. **Pousse l’État à se renforcer**, mais révèle aussi ses limites.\n\nÉvénements :\n- **1859 — Guerre d’Italie, Magenta et Solférino** : succès militaire de Napoléon III. **Renforce l’État** par le prestige, mais **affaiblit son soutien catholique** en favorisant l’unité italienne contre le pape.\n- **1860 — Annexion de Nice et de la Savoie par plébiscites** : agrandissement territorial et validation populaire contrôlée. **Renforce l’État** et sa légitimité plébiscitaire.\n- **1860 — Traité de libre-échange Cobden-Chevalier avec le Royaume-Uni** : baisse des tarifs douaniers. **Affaiblit l’État protectionniste**, **renforce les forces économiques privées** et l’intégration marchande.\n- **24 novembre 1860 et 1861 — Réformes parlementaires** : adresse au souverain, publication des débats, vote plus détaillé du budget. **Renforce la société politique** et **limite l’exécutif**.\n- **1863 — Élections législatives : progrès des oppositions républicaine et libérale**. **Renforce la société civile politisée** ; montre l’érosion du contrôle impérial.\n- **25 mai 1864 — Loi Ollivier sur les coalitions ouvrières** : le droit de grève devient partiellement légal. **Renforce la société ouvrière** ; **réduit le monopole répressif de l’État**.\n- **1866 — Victoire prussienne à Sadowa** : choc stratégique pour la France. **Affaiblit le prestige et la sécurité de l’État**, déclenche la pression pour une réforme militaire.\n- **1867 — Échec de l’expédition du Mexique et exécution de Maximilien** : humiliation extérieure. **Affaiblit l’État impérial** et nourrit l’opposition.\n- **24 juillet 1867 — Loi sur les sociétés anonymes** : création d’entreprises facilitée sans autorisation préalable. **Renforce la société économique privée** ; **réduit le contrôle administratif direct**.\n- **1868 — Loi Niel, loi sur la presse et loi sur les réunions publiques** : réforme militaire limitée ; presse et réunions plus libres. **Renforce l’État militairement**, mais surtout **renforce la société civile** par la discussion publique et l’organisation politique.",
    "1869-1878": "Tendances :\n- **Libéralisation tardive du Second Empire (1869-1870)** : élections plus compétitives, presse et réunions politiques plus actives, gouvernement Ollivier. **Renforce la société civile** et limite l’arbitraire impérial, sans abolir l’État autoritaire.\n- **Institutionnalisation progressive de la IIIe République (1871-1878)** : Assemblée élue, lois constitutionnelles de 1875, élections régulières de 1876-1877. **Renforce à la fois l’État** — régime plus stable — **et la société** — pouvoir accru du suffrage universel masculin et des partis.\n- **Reconstruction militaire, fiscale et administrative après 1871** : loi militaire de 1872, effort de conscription, paiement rapide de l’indemnité à l’Allemagne, restauration des finances publiques. **Renforce nettement l’État**.\n- **Affaiblissement durable du mouvement ouvrier radical après la Commune** : exécutions, emprisonnements, déportations en Nouvelle-Calédonie, surveillance des clubs et associations. **Affaiblit la société civile populaire** et **renforce l’État répressif**.\n- **Montée d’une culture politique républicaine électorale** dans les villes puis les campagnes : journaux, comités électoraux, banquets, campagnes locales. **Renforce la société civile organisée** et pousse l’État vers le « corridor » parlementaire.\n- **Reprise économique des années 1870** : relance industrielle, chemins de fer, crédit, Exposition universelle de 1878. **Renforce les capacités fiscales de l’État** et **les acteurs économiques privés**.\n\nÉvénements :\n- **Élections législatives de mai-juin 1869** : forte progression des oppositions républicaine, libérale et ouvrière. **Renforce la société** face au pouvoir impérial.\n- **Plébiscite du 8 mai 1870** : majorité favorable à Napoléon III, mais politisation massive. **Renforce momentanément l’État impérial**, tout en mobilisant la société électorale.\n- **Guerre franco-prussienne et défaite de Sedan, septembre 1870** : capture de Napoléon III, effondrement militaire. **Affaiblit brutalement l’État impérial**.\n- **Proclamation de la République, 4 septembre 1870** : naissance du Gouvernement de la Défense nationale. **Renforce la société urbaine mobilisée** et reconstitue un nouvel État républicain.\n- **Siège de Paris, 1870-1871** : mobilisation de la Garde nationale, politisation populaire, mais crise de l’autorité centrale. **Renforce la société parisienne armée** et **affaiblit l’État central**.\n- **Commune de Paris, mars-mai 1871** : insurrection municipale et sociale contre Versailles. **Renforce temporairement la société radicale parisienne**, mais conteste fortement l’État.\n- **Semaine sanglante, mai 1871** : écrasement de la Commune par l’armée versaillaise. **Renforce l’État coercitif** et **affaiblit durablement la société révolutionnaire**.\n- **Traité de Francfort, 10 mai 1871** : perte de l’Alsace-Moselle, indemnité de 5 milliards de francs. **Affaiblit l’État territorialement**, mais stimule ensuite sa reconstruction fiscale et militaire.\n- **Libération anticipée du territoire en 1873 après paiement de l’indemnité** : départ des troupes allemandes. **Renforce l’État français** en restaurant sa souveraineté effective.\n- **Lois constitutionnelles de 1875** : création d’un régime parlementaire avec président, Sénat et Chambre. **Renforce l’État légal** et **donne à la société électorale un rôle central**.\n- **Élections législatives de 1876** : victoire républicaine à la Chambre. **Renforce la société politique républicaine** contre les élites monarchistes.\n- **Crise du 16 mai 1877** : Mac-Mahon tente d’imposer un gouvernement conservateur contre la majorité parlementaire ; les élections confirment les républicains. **Affaiblit le pouvoir présidentiel autoritaire** et **renforce le contrôle parlementaire issu de la société électorale**.\n- **Exposition universelle de Paris, 1878** : vitrine du redressement économique et diplomatique. **Renforce symboliquement l’État républicain** et la confiance de la société bourgeoise et industrielle.",
    "1879-1888": "Tendances :\n- Consolidation de la IIIe République parlementaire après 1879 : recul durable des options monarchiste et bonapartiste, stabilisation des institutions républicaines. **État républicain renforcé ; société politique parlementaire renforcée.**\n- Laïcisation de l’État et de l’école : transfert d’autorité du clergé vers l’administration scolaire, les instituteurs et les normes civiques républicaines. **État renforcé ; Église comme force sociale affaiblie ; société républicaine renforcée.**\n- Extension des libertés publiques : presse, réunions, syndicats, municipalités élues plus autonomes. **Société civile renforcée ; État davantage contraint mais aussi légitimé.**\n- Montée de la politique de masse : journaux populaires, élections plus mobilisatrices, ligues nationalistes, anticléricales ou radicales. **Société renforcée ; État parlementaire parfois fragilisé.**\n- Crise économique des années 1880 : dépression industrielle, difficultés agricoles, phylloxéra, chômage et grèves. **État affaibli en légitimité ; société ouvrière et rurale mobilisée.**\n- Expansion coloniale en Tunisie, Indochine, Afrique équatoriale et Madagascar. **État renforcé par l’extension militaire-administrative ; société divisée par les coûts et les revers.**\n- Urbanisation lente, alphabétisation croissante et diffusion scolaire. **Société plus capable de s’organiser ; État renforcé par une population mieux intégrée administrativement.**\n\nÉvénements :\n- **1879 : démission de Mac-Mahon et élection de Jules Grévy ; retour des pouvoirs publics à Paris.** **État républicain renforcé ; forces monarchistes affaiblies.**\n- **1879-1880 : “La Marseillaise” redevient hymne national, le 14 juillet devient fête nationale, amnistie des Communards.** **État légitimé ; société républicaine et ouvrière réintégrée partiellement.**\n- **1880 : décrets contre les congrégations non autorisées, notamment les jésuites.** **État laïque renforcé ; pouvoir social de l’Église affaibli.**\n- **1881 : lois sur la liberté de la presse et des réunions publiques.** **Société civile fortement renforcée ; État davantage exposé à la critique.**\n- **1881-1882 : lois Ferry, école primaire gratuite, obligatoire et laïque.** **État renforcé dans la formation des citoyens ; société renforcée par l’alphabétisation ; Église affaiblie.**\n- **1881-1883 : protectorat français en Tunisie ; campagnes du Tonkin.** **État impérial et militaire renforcé, mais tensions politiques accrues.**\n- **1884 : loi Waldeck-Rousseau légalisant les syndicats ; grande loi municipale ; rétablissement du divorce ; révision constitutionnelle rendant la République irrévisable.** **Société civile et pouvoirs locaux renforcés ; État républicain consolidé.**\n- **1885 : affaire du Tonkin et chute de Jules Ferry après le revers de Lang Son.** **Exécutif affaibli ; Parlement, presse et opinion publique renforcés comme contre-pouvoirs.**\n- **1886 : loi Goblet laïcisant le personnel enseignant ; loi d’exil contre les prétendants ; grève de Decazeville.** **État républicain renforcé contre l’Église et les dynasties ; mouvement ouvrier plus visible.**\n- **1887-1888 : scandale des décorations, démission de Grévy, montée du boulangisme.** **État parlementaire affaibli en légitimité ; société de masse nationaliste et protestataire renforcée.**",
    "1889-1898": "Tendances :\n- **Consolidation de la IIIᵉ République parlementaire après le boulangisme** : les institutions républicaines résistent aux tentations plébiscitaires et autoritaires ; **renforce l’État républicain**, mais aussi la société électorale organisée.\n- **Extension de l’État national et bureaucratique** : école laïque, conscription, administration préfectorale, justice et police s’enracinent davantage dans le territoire ; **renforce l’État** face aux pouvoirs locaux, religieux et militaires autonomes.\n- **Montée du mouvement ouvrier organisé** : développement des syndicats légalisés depuis 1884, des Bourses du travail, grèves plus visibles, création de la **CGT en 1895** ; **renforce la société civile**, surtout ouvrière, face au patronat et à l’État.\n- **Presse de masse, alphabétisation et politisation de l’opinion** : journaux populaires, presse nationaliste, socialiste, catholique ou républicaine structurent l’espace public ; **renforce la société**, mais accroît aussi la polarisation.\n- **Protectionnisme et intervention économique accrue** : tarif Méline de **1892**, défense des agriculteurs et des producteurs nationaux ; **renforce l’État régulateur** et consolide l’alliance entre République modérée et monde rural.\n- **Expansion coloniale des années 1890** : Afrique occidentale, Madagascar, Indochine ; **renforce l’État militaire et impérial**, tout en nourrissant nationalisme et contestations dans la société.\n\nÉvénements :\n- **1889 : crise boulangiste et fuite du général Boulanger** ; l’échec d’un pouvoir personnel plébiscitaire **renforce l’État républicain parlementaire**.\n- **1889 : loi militaire imposant un service plus universel de trois ans** ; réduit les exemptions, y compris religieuses ; **renforce l’État** et l’intégration nationale.\n- **1891 : fusillade de Fourmies** lors du 1ᵉʳ mai ouvrier ; montre la capacité coercitive de l’État, mais radicalise le mouvement social ; **renforce l’État à court terme, la société ouvrière à moyen terme**.\n- **1892 : scandale de Panama** ; discrédite parlementaires et milieux financiers liés à la République ; **affaiblit la légitimité de l’État**, renforce presse d’opposition et antiparlementarisme.\n- **1893-1894 : attentats anarchistes et assassinat du président Sadi Carnot** ; conduisent aux « lois scélérates » limitant propagande et presse anarchistes ; **renforce l’État répressif**, affaiblit certaines libertés civiles.\n- **1894 : début de l’affaire Dreyfus** ; condamnation d’un officier juif pour trahison ; **renforce temporairement l’armée et le secret d’État**, mais fragilise la confiance dans la justice militaire.\n- **1895 : création de la CGT** ; coordination nationale du syndicalisme révolutionnaire ; **renforce la société civile ouvrière**.\n- **1898 : “J’accuse…!” de Zola et naissance de la Ligue des droits de l’homme** ; mobilisation intellectuelle, juridique et citoyenne autour de Dreyfus ; **renforce la société civile** contre l’arbitraire d’État et l’autorité militaire.",
    "1899-1908": "Tendances :\n- **Consolidation de la IIIe République parlementaire après l’affaire Dreyfus** : marginalisation des forces monarchistes, nationalistes et cléricales ; **renforce l’État républicain** et les réseaux civiques républicains.\n- **Laïcisation accélérée de l’espace public** : recul institutionnel de l’Église dans l’enseignement, les associations et les biens cultuels ; **renforce l’État**, **affaiblit une grande puissance sociale autonome** catholique.\n- **Montée du mouvement ouvrier organisé** : croissance de la CGT, des Bourses du travail, grèves plus coordonnées, création de la SFIO en 1905 ; **renforce la société civile ouvrière**, tout en poussant l’État à accroître police et arbitrage social.\n- **Extension de l’État social et administratif** : inspection du travail, ministère du Travail en 1906, législation sur le repos hebdomadaire ; **renforce la capacité régulatrice de l’État** et donne aussi des ressources aux salariés.\n- **Urbanisation, presse de masse et politisation électorale** : diffusion des journaux, ligues, syndicats, partis ; **renforce la capacité de mobilisation de la société**, mais aussi la surveillance et la réponse de l’État.\n- **Service militaire plus égalitaire et républicanisation de l’armée** : réduction des exemptions et intégration plus large des citoyens-soldats ; **renforce l’État** tout en liant davantage l’armée à la société.\n\nÉvénements :\n- **1899 : gouvernement Waldeck-Rousseau, procès de Rennes et grâce de Dreyfus** : sortie de crise républicaine ; **renforce l’État républicain** et montre la puissance de mobilisation de la société civile dreyfusarde.\n- **1899 : échec du coup de force de Déroulède et affaire de Fort Chabrol** : répression des ligues nationalistes ; **renforce l’État**, **affaiblit les contre-pouvoirs antidémocratiques**.\n- **1901 : loi sur les associations** : liberté associative générale, mais contrôle strict des congrégations religieuses ; **renforce la société civile laïque** et **l’État face à l’Église**.\n- **1902-1904 : victoire du Bloc des gauches, gouvernement Combes, fermeture d’écoles congréganistes, rupture avec le Vatican** : offensive anticléricale ; **renforce l’État**, **affaiblit l’Église comme pouvoir social**.\n- **1905 : loi de séparation des Églises et de l’État ; 1906 : crise des inventaires** : fin du financement public des cultes et transfert des biens ; **renforce l’État laïque**, provoque une résistance catholique locale.\n- **1905 : loi militaire du service de deux ans, plus universel** : réduction des privilèges et exemptions ; **renforce l’État militaire et administratif**.\n- **1906 : catastrophe de Courrières, grandes grèves et 1er mai tendu** : mobilisation ouvrière massive ; **renforce la société ouvrière**, mais la répression de Clemenceau **réaffirme l’État coercitif**.\n- **1907 : révolte des vignerons du Languedoc et mutinerie du 17e régiment** : immense mobilisation rurale contre la crise viticole ; **affaiblit momentanément l’autorité de l’État**, puis celui-ci se rétablit par concessions et répression.\n- **1908 : grèves de Draveil-Villeneuve-Saint-Georges et arrestation de dirigeants de la CGT** : confrontation directe État-syndicats ; **renforce à court terme l’État répressif**, **affaiblit temporairement la CGT**.",
    "1909-1918": "Tendances :\n- **Montée de l’État administratif, fiscal et militaire** : extension des capacités de mobilisation, d’impôt et de contrôle économique, culminant avec la guerre totale ; **renforce fortement l’État**.\n- **Militarisation de la société avant 1914** : débats sur la revanche, service militaire, loi des trois ans ; **renforce l’État**, mais polarise la société civile antimilitariste/socialiste.\n- **Développement du mouvement ouvrier et socialiste** : CGT, SFIO, grèves, antimilitarisme, presse militante ; **renforce la société civile organisée**, malgré la répression ponctuelle.\n- **Affaiblissement des libertés publiques pendant la guerre** : censure, état de siège, surveillance des « défaitistes », restrictions aux grèves ; **renforce l’État**, **affaiblit la société civile**.\n- **Économie de guerre dirigée** : contrôle des prix, réquisitions, organisation de l’armement, intervention dans le travail industriel ; **renforce l’État**, tout en intégrant syndicats et industriels dans la décision.\n- **Usure démographique et sociale de 1914-1918** : morts, blessés, veuves, orphelins, réfugiés, inflation, pénuries ; **affaiblit la société**, tout en obligeant l’État à développer assistance et pensions.\n- **Occupation allemande du Nord et de l’Est** : perte de contrôle territorial, exploitation économique, déportations ; **affaiblit localement l’État français et la société civile**.\n\nÉvénements :\n- **1909 : grèves des postiers** : l’État réprime et refuse la syndicalisation pleine des fonctionnaires ; **renforce l’autorité de l’État**, **affaiblit le mouvement ouvrier public**.\n- **1910 : grande grève des cheminots** : Briand mobilise les cheminots comme soldats ; **renforce l’État coercitif**, montre les limites de la société syndicale.\n- **1913 : loi des trois ans** portant le service militaire à trois ans ; **renforce nettement l’État militaire**, suscite une forte opposition socialiste et pacifiste.\n- **Juillet 1914 : vote de l’impôt sur le revenu** ; **renforce la capacité fiscale de l’État**, même si son plein effet vient avec la guerre.\n- **31 juillet 1914 : assassinat de Jean Jaurès** ; **affaiblit la société civile pacifiste et socialiste**, facilite le ralliement à l’Union sacrée.\n- **Août 1914 : mobilisation générale, état de siège et Union sacrée** ; **renforce massivement l’État**, mais repose aussi sur une forte adhésion sociale nationale.\n- **1914-1918 : occupation d’une partie du territoire français** après l’invasion allemande ; **affaiblit la souveraineté de l’État dans ces zones** et désorganise les sociétés locales.\n- **1916 : Verdun et intensification de la guerre industrielle** ; **renforce l’État organisateur de la production et de l’armée**, mais épuise profondément la société.\n- **1917 : offensive Nivelle, mutineries et grèves ouvrières** ; **affaiblissent l’autorité militaire de l’État**, mais montrent une capacité de résistance de la société — soldats et ouvriers — face aux sacrifices imposés.\n- **Novembre 1917 : arrivée de Clemenceau au pouvoir** ; centralisation, répression du défaitisme, poursuite de la guerre ; **renforce l’État exécutif**.\n- **11 novembre 1918 : armistice** ; victoire qui **renforce la légitimité de l’État**, mais laisse une société civile très affaiblie par les pertes humaines et matérielles.",
    "1919-1928": "Tendances :\n- **Reconstruction des régions dévastées et réintégration de l’Alsace-Lorraine** : extension des tâches administratives, indemnisations, infrastructures, harmonisation juridique partielle → **renforce l’État**, mais accroît aussi les attentes sociales envers lui.\n- **Poids des dettes de guerre, inflation et instabilité du franc jusqu’en 1926** : fragilise la crédibilité fiscale et monétaire de la IIIe République → **affaiblit l’État** ; érode l’épargne des classes moyennes → **affaiblit une partie de la société civile**.\n- **Montée de l’intervention économique et sociale de l’État** : héritage de l’économie de guerre, contrôle des réparations, politiques de reconstruction, puis assurances sociales votées en 1928 → **renforce l’État administratif**, tout en donnant des droits sociaux nouveaux à la société.\n- **Affaiblissement démographique d’après-guerre** : pertes humaines, mutilés, veuves, déficit de naissances, poids des anciens combattants → **affaiblit la société** par le traumatisme et la perte de main-d’œuvre, mais les associations d’anciens combattants deviennent un contre-pouvoir civique influent.\n- **Institutionnalisation mais fragmentation du mouvement ouvrier** : CGT réformiste, CGTU communiste, naissance du PCF après 1920 → **renforce la capacité d’organisation sociale**, mais la division **affaiblit son pouvoir collectif** face à l’État et au patronat.\n- **Stabilisation conservatrice sous Poincaré après 1926** : rigueur budgétaire, restauration de la confiance, stabilisation monétaire de 1928 → **renforce fortement l’État fiscal et financier**, mais pèse sur certains salariés et contribuables.\n\nÉvénements :\n- **1919 : traité de Versailles et retour de l’Alsace-Lorraine** → victoire diplomatique et territoriale qui **renforce l’État**, mais crée des charges de reconstruction et d’intégration.\n- **1919 : loi des huit heures** → concession majeure au monde du travail ; **renforce la société civile ouvrière** et les droits sociaux, tout en inscrivant l’État comme arbitre social.\n- **1919-1920 : grandes grèves, notamment cheminots et métallurgie, puis répression/échec du mouvement** → mobilisation qui montre la force sociale ouvrière, mais son échec **renforce l’État** et **affaiblit les syndicats révolutionnaires**.\n- **1920 : congrès de Tours, scission SFIO/Parti communiste** → pluralise et radicalise la représentation ouvrière ; **renforce l’organisation politique de la société**, mais la divise durablement.\n- **1923 : occupation française de la Ruhr pour obtenir les réparations allemandes** → démonstration de puissance coercitive de l’État, mais coût financier et isolement diplomatique partiel ; **renforce puis fragilise l’État**.\n- **1924 : victoire électorale du Cartel des gauches** → alternance parlementaire montrant la vigueur de la société électorale ; **renforce la société politique**, mais les difficultés financières affaiblissent rapidement le gouvernement.\n- **1925-1926 : crise du franc et chute des gouvernements Herriot/Briand** → perte de confiance, fuite devant la monnaie ; **affaiblit l’État** et inquiète fortement épargnants et classes moyennes.\n- **1926 : retour de Poincaré et gouvernement d’union nationale** → restauration de l’autorité budgétaire et fiscale ; **renforce l’État**.\n- **1928 : stabilisation légale du franc Poincaré et adoption des assurances sociales** → **renforce l’État monétaire et social**, tout en donnant une protection accrue aux salariés.",
    "1929-1938": "Tendances :\n- **Crise économique et budgétaire à partir de 1931** : baisse de la production, chômage, déficits, politiques de déflation. **Affaiblit l’État** fiscalement ; **radicalise/fragilise la société**.\n- **Instabilité parlementaire de la IIIe République** : gouvernements courts, coalitions instables, difficulté à décider. **Affaiblit l’exécutif de l’État** ; laisse un rôle important aux partis, syndicats, ligues.\n- **Montée de la polarisation politique et sociale** : extrême droite ligueuse, antifascisme, PCF/SFIO, réunification syndicale CGT en 1936. **Renforce la capacité de mobilisation de la société**, mais augmente le risque de désordre.\n- **Extension graduelle de l’État social et régulateur** : assurances sociales, droit du travail, arbitrage des conflits, conventions collectives. **Renforce l’État administratif** et **renforce les salariés organisés**.\n- **Réarmement et menace extérieure après 1933** : Hitler au pouvoir, remilitarisation allemande, dépenses militaires françaises accrues, service militaire porté à deux ans en 1935. **Renforce l’État coercitif et fiscal**, pèse sur la société.\n- **Faiblesse démographique française** : faible natalité, vieillissement relatif, anxiété sur les effectifs militaires. **Affaiblit le potentiel de puissance de l’État** ; nourrit les politiques natalistes et sécuritaires.\n- **Intervention économique croissante de l’État** : contrôle monétaire, nationalisations partielles, création de la SNCF en 1937, politique industrielle d’armement. **Renforce la capacité économique de l’État**.\n\nÉvénements :\n- **1930 : loi sur les assurances sociales** : protection maladie, vieillesse, invalidité pour une partie des salariés. **Renforce l’État social** et **la sécurité de la société salariée**.\n- **1931-1932 : arrivée durable de la crise en France** : faillites, chômage, crise des finances publiques. **Affaiblit l’État** et **fragilise la société**, tout en stimulant les mobilisations.\n- **6 février 1934 : émeutes des ligues à Paris après l’affaire Stavisky** : contestation violente du régime parlementaire. **Affaiblit la légitimité de l’État** ; montre la force de mobilisation d’une partie de la société.\n- **12 février 1934 : grève générale et mobilisation antifasciste** : riposte syndicale et de gauche. **Renforce la société civile organisée**, surtout ouvrière et républicaine.\n- **Mai-juin 1936 : victoire du Front populaire et grèves avec occupations d’usines** : mobilisation ouvrière massive. **Renforce fortement la société salariée** ; oblige l’État à arbitrer.\n- **Juin 1936 : accords de Matignon et lois sociales** : conventions collectives, hausses salariales, congés payés, semaine de 40 heures. **Renforce l’État régulateur** et **les droits collectifs des travailleurs**.\n- **1937 : création de la SNCF** : regroupement des compagnies ferroviaires sous contrôle public majoritaire. **Renforce l’État économique et stratégique**.\n- **Novembre 1938 : décrets-lois Daladier-Reynaud et échec de la grève générale du 30 novembre** : remise en cause de la semaine de 40 heures, discipline du travail, répression syndicale. **Renforce l’exécutif étatique** ; **affaiblit la société ouvrière organisée**.",
    "1939-1948": "Tendances :\n- **Économie de guerre, rationnement et contrôle administratif (1939-1948)** : extension durable des prix administrés, cartes d’alimentation, réquisitions, planification ; **renforce l’État** en capacité d’intervention, mais **affaiblit la société** par pénuries, marché noir et dépendance aux autorisations.\n- **Effondrement puis reconstruction de la capacité étatique républicaine (1940-1946)** : défaite, occupation et Vichy détruisent la légitimité républicaine ; la Libération restaure progressivement administration, police, fiscalité et justice ; **affaiblit puis renforce l’État**.\n- **Autoritarisme de Vichy et répression politique/sociale (1940-1944)** : suppression des libertés, dissolution de syndicats, censure, persécution des Juifs, collaboration policière ; **renforce l’appareil coercitif**, mais **affaiblit fortement la société civile libre**.\n- **Montée de la Résistance, des maquis, réseaux syndicaux et politiques clandestins (1941-1944)** : reconstitution d’une société organisée hors de l’État officiel ; **renforce la société civile**, tout en préparant un nouvel État légitime.\n- **Renforcement des partis de masse et des syndicats à la Libération** : PCF, SFIO, MRP, CGT deviennent des acteurs centraux ; **renforce la société organisée** et contraint l’État dans le « corridor étroit ».\n- **Dirigisme, nationalisations et planification d’après-guerre (1944-1948)** : charbon, électricité-gaz, Renault, banques, assurances, Commissariat au Plan ; **renforce l’État économique**.\n- **Construction de l’État social (1945-1948)** : Sécurité sociale, comités d’entreprise, retraites, allocations ; **renforce l’État**, mais aussi **la société salariée organisée** en lui donnant droits et protections.\n- **Démocratisation politique** : suffrage féminin, élections régulières, nouvelle Constitution ; **renforce la société civile électorale** et réinscrit l’État dans des contraintes démocratiques.\n\nÉvénements :\n- **Septembre 1939 : entrée en guerre et mobilisation générale** ; **renforce l’État** par la conscription, la censure et l’économie de guerre, mais **contraint la société**.\n- **Mai-juin 1940 : défaite militaire, exode, effondrement de la IIIe République** ; **affaiblit brutalement l’État** et désorganise la société.\n- **22 juin 1940 : armistice et occupation allemande** ; **affaiblit la souveraineté de l’État français**, tandis que l’occupant et Vichy disposent d’un pouvoir coercitif accru.\n- **10 juillet 1940 : pleins pouvoirs à Pétain** ; **renforce un État autoritaire**, mais **affaiblit la société civile démocratique**.\n- **1940-1942 : Statut des Juifs, collaboration policière, rafles** ; **renforce l’État répressif/Vichy**, **affaiblit radicalement droits civiques et protections sociales**.\n- **1942-1943 : STO et développement des maquis** ; le STO **renforce la contrainte étatique/occupante**, mais provoque une **forte montée de la résistance sociale armée**.\n- **27 mai 1943 : création du Conseil national de la Résistance** ; **renforce la société civile organisée** et prépare un programme de refondation de l’État.\n- **Juin-août 1944 : débarquement, insurrections locales, Libération de Paris, GPRF** ; **renforce simultanément l’État républicain restauré** et **la société résistante mobilisée**.\n- **21 avril 1944 puis élections de 1945 : droit de vote des femmes et retour au suffrage universel** ; **renforce la société politique** et la légitimité de l’État.\n- **1945-1946 : nationalisations, Sécurité sociale, Constitution de la IVe République** ; **renforce l’État administrateur et social**, tout en donnant de nouveaux droits collectifs à la société.\n- **1947-1948 : grèves massives, exclusion des ministres communistes, début de la guerre froide sociale** ; **renforce l’affrontement société-État**, l’État réaffirme l’ordre public, tandis que syndicats et partis montrent une forte capacité de mobilisation.\n- **1948 : aide Marshall et reconstruction accélérée** ; **renforce l’État planificateur** par les moyens financiers, et **stabilise la société** par la reprise économique.",
    "1949-1958": "Tendances :\n- **Croissance des “Trente Glorieuses”, planification et nationalisations** : Commissariat au Plan, EDF-GDF, charbon, transports, crédit public. **Renforce l’État** par sa capacité de pilotage économique ; **renforce aussi la société** par l’emploi salarié, la consommation et les protections sociales.\n- **Élargissement de l’État social** : montée en charge de la Sécurité sociale, retraites, allocations familiales, politiques du logement. **Renforce l’État** administrateur et redistributeur ; **renforce la société** en donnant plus de sécurité matérielle aux ménages et aux syndicats.\n- **Instabilité chronique de la IVe République** : gouvernements courts, coalitions fragiles, poids des partis et de l’Assemblée. **Affaiblit l’État exécutif** ; **renforce certains acteurs sociaux et politiques organisés** — partis, syndicats, groupes d’intérêts — capables de bloquer ou négocier.\n- **Décolonisation et guerres impériales** : Indochine puis Algérie absorbent finances, armée et attention politique. **Affaiblit l’État métropolitain** par l’usure et la crise de légitimité ; **renforce des contre-pouvoirs armés ou coloniaux** — armée, colons d’Algérie, mouvements nationalistes.\n- **Intégration européenne et atlantique** : OECE, OTAN, CECA, puis Marché commun. **Renforce l’État** par l’accès à des cadres économiques et militaires stables ; mais **limite sa souveraineté** en l’insérant dans des règles supranationales.\n- **Urbanisation, baby-boom, montée de l’éducation et du salariat** : société plus mobile, plus revendicative, mieux organisée. **Renforce la société civile** — syndicats, associations, électorat urbain — tout en augmentant la demande d’intervention publique.\n\nÉvénements :\n- **1949 : adhésion de la France à l’OTAN**. **Renforce l’État** sur le plan militaire et diplomatique, mais **réduit son autonomie stratégique** face aux États-Unis.\n- **1950-1951 : plan Schuman et création de la CECA**. **Renforce l’État modernisateur** et les secteurs industriels, mais **transfère une part de souveraineté** sur le charbon et l’acier.\n- **1953 : grandes grèves contre les projets de réforme des retraites et de la fonction publique**. **Renforcent la société organisée**, surtout syndicats et agents publics ; **affaiblissent l’État** en montrant ses limites réformatrices.\n- **1954 : Diên Biên Phu et accords de Genève mettant fin à la guerre d’Indochine**. **Affaiblissent l’État impérial et l’armée** par une défaite majeure ; **renforcent les mouvements anticoloniaux**.\n- **1er novembre 1954 : Toussaint rouge, début de la guerre d’Algérie**. **Renforce l’État coercitif** par la police, l’armée et les pouvoirs d’exception ; **affaiblit les libertés civiles** et polarise la société.\n- **1955 : état d’urgence en Algérie**. **Renforce fortement l’appareil répressif de l’État** ; **affaiblit la société civile**, surtout en Algérie, par la restriction des droits et la militarisation.\n- **1956 : pouvoirs spéciaux votés au gouvernement Guy Mollet pour l’Algérie**. **Renforcent l’exécutif et l’armée**, mais **affaiblissent le contrôle parlementaire et les libertés publiques**.\n- **1956 : crise de Suez**. **Affaiblit le prestige international de l’État français** et révèle sa dépendance envers les États-Unis ; pousse indirectement à **renforcer l’intégration européenne**.\n- **1957 : traité de Rome créant la CEE**. **Renforce l’État économique** par l’accès au Marché commun ; **limite la souveraineté nationale** par des règles communes.\n- **13 mai 1958 : insurrection d’Alger et crise du régime**. **Affaiblit brutalement l’État parlementaire** ; **renforce l’armée et les colons d’Algérie** comme forces de pression.\n- **juin-octobre 1958 : retour de De Gaulle et adoption de la Constitution de la Ve République**. **Renforce fortement l’État exécutif** — président, gouvernement, administration — et **affaiblit le pouvoir parlementaire** de la société politique organisée.",
    "1959-1968": "Tendances :\n- **Présidentialisation de la Ve République (1959-1968)** : mise en pratique d’un exécutif fort autour de De Gaulle, Premier ministre subordonné, Parlement « rationalisé ». **Renforce l’État**, surtout l’exécutif ; **affaiblit les partis et le Parlement** comme contrepoids sociaux.\n- **Technocratie, planification et grands projets publics** : Commissariat au Plan, DATAR créée en 1963, politique industrielle, nucléaire, aéronautique, infrastructures. **Renforce l’État administratif et économique** ; renforce aussi partiellement la société par la croissance et l’emploi.\n- **Croissance des Trente Glorieuses et montée de la société de consommation** : hausse des salaires réels, automobile, télévision, électroménager, urbanisation. **Renforce la société** par l’autonomie matérielle des ménages ; **renforce aussi l’État** par des recettes fiscales accrues.\n- **Expansion scolaire et universitaire** : ordonnance Berthoin de 1959 portant la scolarité obligatoire à 16 ans, forte croissance des lycéens et étudiants, campus saturés. **Renforce la société civile**, surtout la jeunesse éduquée ; crée aussi une base sociale de contestation en 1968.\n- **Mutation démographique et générationnelle** : baby-boom arrivant à l’adolescence, recul de la France rurale, concentration urbaine et ouvrière. **Renforce la capacité de mobilisation de la société**, notamment étudiants, jeunes salariés et syndicats.\n- **Consolidation mais encadrement du syndicalisme** : CGT puissante, CFDT née en 1964 de la déconfessionnalisation de la CFTC, conflits sociaux réguliers. **Renforce la société organisée**, même si l’État tente de canaliser les négociations.\n- **Contrôle étatique de l’audiovisuel** : monopole public et création de l’ORTF en 1964. **Renforce l’État** dans la formation de l’opinion ; **affaiblit la société** en limitant le pluralisme médiatique.\n\nÉvénements :\n- **Janvier 1959 : entrée en fonction de De Gaulle comme président de la Ve République**. **Renforce fortement l’État exécutif**, en stabilisant le régime après l’instabilité de la IVe République.\n- **Janvier 1960 : “semaine des barricades” à Alger**. Défi des partisans de l’Algérie française. **Affaiblit temporairement l’État** par contestation armée, mais sa répression **renforce l’autorité civile**.\n- **Avril 1961 : putsch des généraux à Alger et usage de l’article 16**. Menace directe contre l’État républicain ; l’échec du putsch **renforce l’État central et le pouvoir présidentiel**, affaiblit l’armée factieuse et l’OAS.\n- **Mars-juillet 1962 : accords d’Évian et indépendance de l’Algérie**. Met fin à la guerre d’Algérie. **Renforce l’État civil français** en mettant fin à une crise coloniale et militaire ; bouleverse la société avec l’arrivée des pieds-noirs et harkis.\n- **Octobre 1962 : référendum sur l’élection du président au suffrage universel direct**. **Renforce massivement la présidence et l’État exécutif** ; renforce aussi la société électorale par un lien direct président-citoyens, mais **affaiblit les partis et le Parlement**.\n- **Mars-avril 1963 : grande grève des mineurs**. Malgré les réquisitions gouvernementales, la mobilisation obtient des concessions. **Renforce la société syndicale** ; montre les limites du pouvoir coercitif de l’État.\n- **Décembre 1965 : première élection présidentielle au suffrage universel direct**. De Gaulle est mis en ballottage par Mitterrand. **Renforce la légitimité électorale de l’État**, mais **renforce aussi l’opposition et la société politique**.\n- **Mars 1966 : retrait de la France du commandement intégré de l’OTAN**. **Renforce l’autonomie stratégique de l’État français** et le prestige gaullien ; effet direct limité sur la société civile.\n- **1967 : élections législatives serrées et ordonnances sur la Sécurité sociale**. La majorité gaulliste est fragilisée ; les ordonnances renforcent le pilotage étatique du social. **Renforce l’État administratif**, mais **stimule l’opposition sociale et syndicale**.\n- **Mai-juin 1968 : révolte étudiante, grève générale, accords de Grenelle, dissolution**. **Renforce brutalement la société civile** — étudiants, ouvriers, syndicats — et **affaiblit temporairement l’État** ; la victoire gaulliste aux législatives de juin **restaure ensuite l’autorité de l’État**.",
    "1969-1978": "Tendances :\n- **Présidentialisme et technocratie de la Ve République** : l’exécutif, les grands corps, la planification et les politiques industrielles restent très centraux sous Pompidou puis Giscard — **État renforcé**.\n- **Essoufflement des “Trente Glorieuses” après 1973** : inflation, chômage de masse naissant, déficits et contraintes monétaires réduisent la capacité de pilotage économique — **État affaibli**, société salariée plus conflictuelle.\n- **Montée d’une société civile post-1968** : syndicats, associations, mouvements féministes, écologistes, consommateurs, étudiants et comités locaux se structurent davantage — **société renforcée**.\n- **Recomposition politique à gauche** : refondation du PS, alliance avec le PCF, progression électorale locale ; l’alternance devient crédible — **société/opposition renforcée**, monopole gaulliste affaibli.\n- **Massification scolaire, urbanisation, entrée des femmes et des jeunes dans l’espace public** : nouvelles demandes de droits, d’autonomie et de participation — **société renforcée**, État poussé à réformer.\n- **Européanisation et contraintes internationales** : CEE, crise monétaire, dépendance énergétique ; l’État français garde de la capacité mais perd de l’autonomie — **État national partiellement contraint**.\n\nÉvénements :\n- **1969 : échec du référendum et départ de De Gaulle** — sanction populaire contre l’exécutif personnel ; **société renforcée**, **État présidentiel affaibli symboliquement**.\n- **1971-1972 : congrès d’Épinay et Programme commun PS-PCF-MRG** — structuration d’une opposition de masse ; **société politique renforcée**.\n- **1973 : premier choc pétrolier** — fin brutale de la croissance facile, inflation et chômage ; **État affaibli économiquement**, tensions sociales accrues.\n- **1974 : élection de Giscard et abaissement de la majorité électorale à 18 ans** — intégration politique des jeunes ; **société renforcée**, légitimité démocratique élargie.\n- **1974 : réforme constitutionnelle ouvrant la saisine du Conseil constitutionnel à 60 députés ou sénateurs** — contrôle accru de la loi par l’opposition ; **État contraint**, **société/opposition renforcée**.\n- **1975 : loi Veil sur l’IVG et réforme du divorce par consentement mutuel** — élargissement des libertés individuelles, surtout des femmes ; **société renforcée**, État modernisateur.\n- **1975 : loi Haby créant le collège unique** — uniformisation scolaire nationale et massification ; **État renforcé dans l’éducation**, société plus intégrée.\n- **1976-1978 : plan Barre, austérité et lutte contre l’inflation** — affirmation de l’État gestionnaire, mais acceptabilité sociale limitée ; **État renforcé administrativement**, société salariée sous pression.\n- **1977 : victoire de la gauche aux municipales dans de nombreuses grandes villes** — montée du pouvoir local et de l’alternance ; **société politique locale renforcée**.\n- **1978 : lois CNIL et accès aux documents administratifs** — limitation de la surveillance et transparence administrative ; **État encadré**, **société civile renforcée**.",
    "1979-1988": "Tendances :\n- **Désindustrialisation, chômage de masse et précarisation (1979-1988)** : affaiblissent la société ouvrière organisée et les syndicats ; renforcent en partie l’État social par l’indemnisation et les politiques d’emploi, mais sous forte contrainte budgétaire.\n- **Européanisation et contrainte monétaire** — SME dès 1979, « franc fort », Acte unique européen signé en 1986 : affaiblissent l’autonomie économique discrétionnaire de l’État français ; renforcent les contraintes juridiques et de marché pesant sur lui.\n- **Décentralisation Defferre à partir de 1982** : affaiblit l’État central jacobin ; renforce les collectivités locales, les élus territoriaux et les contre-pouvoirs locaux de la société.\n- **Libéralisation financière et recul progressif du dirigisme** — réformes Delors/Bérégovoy, modernisation des marchés financiers, privatisations après 1986 : affaiblissent la propriété directe de l’État sur l’économie ; renforcent acteurs privés, banques, marchés et grandes entreprises.\n- **Libéralisation de l’audiovisuel et des médias** — radios libres, Canal+, La Cinq, M6, privatisation de TF1 en 1987 : affaiblit le monopole étatique de l’information ; renforce la société civile, l’opinion publique et les groupes médiatiques privés.\n- **Montée des mobilisations autour de l’immigration, du racisme et de l’extrême droite** — banlieues, Marche pour l’égalité, SOS Racisme, progression du FN : renforce certaines formes de mobilisation associative ; fragmente aussi la société et pousse l’État vers des politiques sécuritaires et migratoires plus dures.\n- **Consolidation institutionnelle de la Ve République par l’alternance et la cohabitation** : renforce l’État constitutionnel en montrant sa capacité d’adaptation ; renforce aussi la société électorale, capable de sanctionner et d’alterner les gouvernants.\n\nÉvénements :\n- **1979 : second choc pétrolier et entrée dans le SME** : affaiblissent la marge économique de l’État ; accentuent la dépendance aux marchés et à la discipline monétaire européenne.\n- **10 mai 1981 : élection de François Mitterrand, première alternance de la Ve République** : renforce la société par le suffrage et l’alternance ; renforce aussi l’État en lui donnant un mandat massif de réforme.\n- **1981 : abolition de la peine de mort** : affaiblit le pouvoir coercitif extrême de l’État ; renforce les droits individuels et les garanties de la société contre l’État.\n- **1982 : nationalisations et lois Auroux** : les nationalisations renforcent fortement l’État économique ; les lois Auroux renforcent les salariés, syndicats et droits d’expression dans l’entreprise.\n- **1983 : “tournant de la rigueur”** : affaiblit l’ambition de transformation sociale par l’État ; renforce l’État technocratique et budgétaire, mais aussi les contraintes de marché sur la société.\n- **1984 : grandes manifestations pour l’école privée et retrait du projet Savary** : renforce nettement la société civile organisée, capable de faire reculer l’État.\n- **1986 : cohabitation, privatisations et lois Pasqua** : les privatisations affaiblissent l’État propriétaire ; les lois sécuritaires et antiterroristes renforcent l’État policier et administratif.\n- **1986 : mouvement étudiant contre la loi Devaquet, mort de Malik Oussekine, retrait du projet** : renforce la capacité de mobilisation de la société ; affaiblit l’autorité politique immédiate de l’État.\n- **1984-1988 : crise en Nouvelle-Calédonie, Ouvéa puis accords de Matignon** : la violence renforce temporairement l’État coercitif ; les accords de 1988 renforcent ensuite une logique négociée avec les forces locales et indépendantistes.",
    "1989-1998": "Tendances :\n- **Européanisation accélérée** — Maastricht, Schengen, préparation à l’euro : **affaiblit l’autonomie de l’État français** en matière monétaire, budgétaire et frontalière, mais **renforce un État régulateur intégré à l’UE**.\n- **Privatisations et libéralisation économique** — vagues Balladur puis Jospin, ouverture télécoms/banques/industrie : **affaiblit l’État propriétaire-dirigiste**, renforce marchés, actionnaires et régulateurs.\n- **Chômage de masse et précarisation** — autour de 10-12 %, pic en 1997 : **affaiblit le pouvoir social des salariés et syndicats**, mais **renforce la centralité de l’État social**.\n- **Décentralisation consolidée** — montée des régions, départements, grandes villes : **affaiblit la centralisation parisienne**, renforce pouvoirs locaux et acteurs civiques territoriaux.\n- **Judiciarisation et affaires politico-financières** — financement des partis, corruption locale, rôle accru des juges : **affaiblit l’exécutif et les partis**, renforce contre-pouvoirs judiciaires et demande sociale de transparence.\n- **Immigration, banlieues, montée du FN et contre-mobilisations associatives** : **renforce l’État sécuritaire et migratoire**, mais aussi les associations antiracistes, humanitaires et de défense des sans-papiers.\n\nÉvénements :\n- **1989, affaire du foulard de Creil** : oblige l’État à arbitrer la laïcité scolaire ; **renforce le pouvoir normatif de l’État**, mobilise fortement la société civile.\n- **1992, traité et référendum de Maastricht** : transfert de souveraineté vers l’UE ; **affaiblit l’État national autonome**, mais le référendum **renforce ponctuellement la société électorale**.\n- **1993, lois Pasqua sur immigration et nationalité** : contrôles, séjour, naturalisation plus restrictifs ; **renforce l’État coercitif**, affaiblit les droits des étrangers.\n- **1995, attentats islamistes et plan Vigipirate** : **renforce l’appareil sécuritaire de l’État** et l’acceptation sociale de contrôles policiers accrus.\n- **1995, grèves contre le plan Juppé** : les syndicats et salariés bloquent une partie des réformes ; **renforce la société organisée face à l’État**, même si la réforme de la Sécurité sociale accroît ensuite le contrôle étatique.\n- **1996-1997, suspension du service national et professionnalisation de l’armée** : **renforce un État militaire professionnel**, mais **affaiblit le lien civique direct société-armée**.\n- **1996, occupation de Saint-Bernard par les sans-papiers ; 1997, loi Debré** : **renforce la mobilisation associative**, tout en durcissant le débat sur le contrôle étatique des étrangers.\n- **1997, dissolution ratée de Chirac et cohabitation Jospin** : sanction électorale nette ; **renforce le pouvoir de la société électorale** et limite la présidence.\n- **1998, loi Aubry sur les 35 heures et loi contre les exclusions** : **renforce l’intervention de l’État social**, donne aussi aux syndicats un rôle dans les négociations d’entreprise.\n- **1998, accord de Nouméa** : transfert progressif de compétences en Nouvelle-Calédonie ; **affaiblit l’État central**, renforce pouvoirs locaux et société civile kanak/caldoche.",
    "1999-2008": "Tendances :\n- **Européanisation et euro (1999-2008)** : l’euro, la BCE, les règles budgétaires et le droit européen ont **affaibli la marge d’action de l’État national** en matière monétaire, budgétaire et industrielle, tout en **renforçant un niveau quasi-étatique européen**.\n- **Présidentialisation du régime** : quinquennat, calendrier électoral aligné, majorités disciplinées et montée de l’“hyperprésidence” ont **renforcé l’exécutif d’État**, au détriment relatif du Parlement et des contre-pouvoirs partisans.\n- **Montée de l’État sécuritaire** : lois antiterroristes, fichiers, vidéosurveillance, police de proximité abandonnée puis logique de maintien de l’ordre plus dure ont **renforcé la capacité coercitive de l’État**, en **affaiblissant certaines libertés civiles**.\n- **Décentralisation “Acte II” et réforme administrative** : transferts aux régions/départements, LOLF, RGPP naissante ont **réorganisé l’État** : central affaibli sur certains services, mais État gestionnaire et évaluateur renforcé.\n- **Vieillissement, retraites et contrainte budgétaire** : réformes des retraites et de l’assurance-maladie ont **renforcé le pilotage étatique des dépenses sociales**, mais ont aussi révélé la pression démographique qui **affaiblit la capacité redistributive future de l’État**.\n- **Libéralisation/privatisations et concurrence européenne** : recul de l’État propriétaire dans plusieurs secteurs, régulation par autorités indépendantes ; **affaiblissement de l’État producteur**, **renforcement des acteurs de marché**.\n- **Faible syndicalisation mais forte capacité de mobilisation de rue** : les syndicats restent numériquement faibles, mais les mobilisations contre les retraites, le CPE ou certaines réformes montrent une **société civile capable de bloquer ponctuellement l’État**.\n- **Fractures urbaines, chômage des jeunes et ségrégation des banlieues** : ont **affaibli la cohésion sociale et la légitimité de l’État** dans certains territoires, tout en nourrissant des réponses plus coercitives de l’État.\n\nÉvénements :\n- **1999-2002 : introduction de l’euro** : **affaiblit l’État national** sur la monnaie ; **renforce l’intégration européenne**.\n- **1999 : PACS et réforme de la parité** : **renforce la société civile** par reconnaissance de nouveaux droits et meilleure représentation des femmes ; l’État arbitre l’évolution des normes sociales.\n- **2000 : référendum sur le quinquennat** : **renforce l’exécutif présidentiel** en stabilisant les majorités ; **affaiblit légèrement les contre-pouvoirs parlementaires**.\n- **2001-2006 : attentats du 11-Septembre puis lois de sécurité intérieure et antiterroristes** : **renforcent l’État policier et judiciaire**, **affaiblissent certaines garanties individuelles**.\n- **2002 : choc Le Pen au second tour de la présidentielle** : forte mobilisation civique antifrontiste, donc **renforcement ponctuel de la société civile** ; puis large majorité Chirac-UMP, donc **renforcement de l’exécutif**.\n- **2003 : réforme des retraites et grandes grèves** : l’État impose la réforme, donc **renforcement de sa capacité réformatrice** ; mais les mobilisations montrent une **société civile encore puissante**.\n- **2004 : loi interdisant les signes religieux ostensibles à l’école** : **renforce l’État républicain-laïque** dans l’espace scolaire ; **affaiblit certaines expressions religieuses civiles**.\n- **2005 : rejet par référendum du traité constitutionnel européen** : **renforce la société comme contre-pouvoir direct** face aux élites gouvernementales ; **affaiblit l’exécutif et la dynamique européenne**.\n- **2005 : émeutes des banlieues et état d’urgence** : révèlent un **affaiblissement de la légitimité de l’État** dans certains territoires ; l’état d’urgence **renforce temporairement son pouvoir coercitif**.\n- **2006 : mobilisation contre le CPE et retrait du texte** : **renforce nettement la société civile organisée**, jeunesse et syndicats ; **affaiblit le gouvernement Villepin**.\n- **2007-2008 : élection Sarkozy, traité de Lisbonne, réforme constitutionnelle** : **renforce l’exécutif réformateur** et l’intégration européenne ; la ratification parlementaire de Lisbonne après le “non” de 2005 **affaiblit la perception du pouvoir direct de la société**.\n- **2008 : crise financière mondiale** : retour massif de l’intervention publique, garanties bancaires et plans de soutien ; **renforce à court terme l’État économique**, mais **affaiblit ses finances publiques**.",
    "2009-2018": "Tendances :\n- **Renforcement sécuritaire de l’État** après la montée du djihadisme intérieur et extérieur : extension du renseignement, police administrative, surveillance numérique, lois antiterroristes de 2014-2017. **État renforcé ; société civile affaiblie** sur certaines libertés publiques.\n- **Crise économique prolongée, chômage élevé et contraintes budgétaires européennes** après 2008 : marges de redistribution plus faibles, défiance envers les gouvernements successifs. **État affaibli** en légitimité et capacité sociale ; **société renforcée** par la contestation mais fragmentée.\n- **Présidentialisation et affaiblissement des partis traditionnels** culminant en 2017 avec l’effondrement PS/LR et l’ascension de LREM. **Exécutif renforcé ; corps intermédiaires et partis affaiblis**.\n- **Réformes territoriales et métropolisation** : création des grandes régions, montée des intercommunalités, loi MAPTAM 2014 et NOTRe 2015. **État administratif renforcé** par rationalisation ; **sociétés locales parfois affaiblies** par éloignement des centres de décision.\n- **Érosion relative des syndicats et des formes classiques de médiation sociale**, malgré des mobilisations importantes contre retraites, loi Travail, SNCF. **Société civile organisée affaiblie ; État/exécutif renforcé** dans sa capacité à réformer.\n- **Montée des mobilisations numériques et horizontales** : réseaux sociaux, pétitions, occupations, puis Gilets jaunes. **Société civile renforcée** dans sa capacité de mobilisation rapide ; **institutions représentatives affaiblies**.\n\nÉvénements :\n- **2009-2010 : crise financière puis réforme des retraites de 2010** sous Sarkozy, avec recul de l’âge légal de 60 à 62 ans et grandes manifestations. **État renforcé** fiscalement et administrativement ; **syndicats mobilisés mais finalement affaiblis**.\n- **2012 : alternance Hollande et crise de la zone euro** ; ratification du traité budgétaire européen et politiques de consolidation. **État national affaibli** par les contraintes européennes ; **société civile contestataire renforcée** mais dispersée.\n- **2013 : “Manif pour tous” contre le mariage pour tous**. **Société civile conservatrice renforcée** par une mobilisation massive ; **État renforcé symboliquement** en imposant la réforme malgré la contestation.\n- **Janvier et novembre 2015 : attentats de Charlie Hebdo, de l’Hyper Cacher et du Bataclan**. **État renforcé** par l’union nationale, l’armée dans l’espace public et l’état d’urgence ; **société civile simultanément mobilisée et vulnérabilisée**.\n- **2015-2017 : état d’urgence puis intégration de plusieurs mesures dans le droit commun** avec la loi antiterroriste de 2017. **Pouvoir coercitif de l’État renforcé ; libertés associatives et individuelles partiellement affaiblies**.\n- **2016 : loi Travail, usage du 49.3, manifestations et Nuit debout**. **Exécutif renforcé institutionnellement ; syndicats et mouvements sociaux visibles mais incapables de bloquer la réforme**.\n- **2017 : élection d’Emmanuel Macron et recomposition politique**. **Présidence et majorité parlementaire renforcées ; partis traditionnels, clivages anciens et corps intermédiaires affaiblis**.\n- **2018 : réforme de la SNCF puis début des Gilets jaunes**. La réforme **renforce l’État réformateur** face aux statuts publics ; les Gilets jaunes **renforcent une société civile horizontale** et **affaiblissent la légitimité de l’exécutif**, qui concède des mesures fiscales et sociales.",
    "2019-2028": "Tendances :\n- **Renforcement de l’exécutif et de l’administration centrale** : usage répété des régimes d’exception ou quasi-exceptionnels, du Conseil de défense, du 49.3, et faible rôle du Parlement dans plusieurs séquences clés — **État renforcé, société/parlement affaiblis**.\n- **Extension des capacités de contrôle et de sécurité** : lois sécurité globale, séparatisme, renseignement, dispositifs antiterroristes, vidéosurveillance algorithmique expérimentée pour les JO 2024 — **État renforcé ; libertés civiles potentiellement affaiblies**.\n- **Endettement public élevé et dépendance aux marchés/à l’UE** après le “quoi qu’il en coûte”, la crise énergétique et les aides aux ménages/entreprises — **État protecteur renforcé à court terme, mais marge d’action budgétaire affaiblie**.\n- **Fragmentation politique et défiance électorale** : abstention élevée, recul des partis traditionnels, montée du RN et polarisation autour de Macron — **société électorale plus contestataire mais moins capable de compromis ; État moins légitime**.\n- **Mobilisations sociales récurrentes** : retraites, climat, gilets jaunes résiduels, agriculteurs, mouvements contre les violences policières — **société civile renforcée comme contre-pouvoir, mais souvent sans traduction institutionnelle stable**.\n- **Vieillissement démographique et pression sur l’État social** : retraites, santé, dépendance, hôpital public — **demande sociale accrue ; capacité de l’État mise sous contrainte**.\n- **Numérisation administrative et policière** : FranceConnect, dématérialisation des services publics, algorithmes fiscaux et sociaux — **État plus capable ; certains publics vulnérables moins autonomes**.\n- **Tensions territoriales** : fractures métropoles/périphéries, outre-mer, Nouvelle-Calédonie, zones rurales — **société locale mobilisée ; État contesté dans son autorité territoriale**.\n\nÉvénements :\n- **2019 : fin du cycle des Gilets jaunes et Grand débat national** — la rue impose une réponse politique ; **société renforcée, État réactif mais contesté**.\n- **2019-2020 : grèves contre la réforme des retraites par points** — forte capacité syndicale dans les transports et services publics ; **société renforcée, réforme suspendue**.\n- **2020-2022 : pandémie de Covid-19** : confinement, état d’urgence sanitaire, passe sanitaire/vaccinal, soutien massif aux entreprises — **État très renforcé ; libertés civiles restreintes ; société dépendante mais aussi mobilisée**.\n- **2020 : élections municipales avec abstention record** — affaiblissement de la participation démocratique locale ; **société civique affaiblie, maires relativement légitimés localement**.\n- **2021 : loi “séparatisme” / principes républicains** — contrôle accru des associations, cultes et financements ; **État renforcé, société associative encadrée**.\n- **2022 : réélection d’Emmanuel Macron sans majorité absolue** — exécutif moins libre au Parlement ; **État central affaibli politiquement, société électorale fragmentée renforcée**.\n- **2022-2023 : guerre en Ukraine, inflation et crise énergétique** — bouclier tarifaire, aides publiques, réarmement stratégique ; **État protecteur renforcé mais finances publiques affaiblies**.\n- **2023 : réforme des retraites adoptée avec le 49.3** — capacité institutionnelle de l’État confirmée malgré une opposition sociale massive ; **État renforcé juridiquement, légitimité sociale affaiblie ; syndicats renforcés symboliquement**.\n- **2023 : émeutes après la mort de Nahel Merzouk** — contestation de la police et crise des banlieues ; **autorité de l’État contestée, demande sécuritaire aussi renforcée**.\n- **2024 : mobilisation des agriculteurs** — blocages, concessions rapides du gouvernement sur normes et aides ; **société corporative renforcée, État contraint**.\n- **2024 : crise en Nouvelle-Calédonie** autour du corps électoral et des violences — **État souverain contesté, société locale polarisée**.\n- **2024 : Jeux olympiques de Paris** : déploiement sécuritaire, restrictions de circulation, vidéosurveillance expérimentale — **État sécuritaire renforcé, libertés de mouvement temporairement réduites**.\n- **2024 : dissolution de l’Assemblée nationale et législatives anticipées** — recomposition brutale du rapport État/société par le vote ; **société électorale renforcée, exécutif affaibli si majorité incertaine**.\n- **2026-2028 : période non encore entièrement observable** ; les jalons certains sont les **municipales de 2026** et la **présidentielle/législatives de 2027**, qui peuvent fortement redistribuer le rapport entre État et société, mais ne sont pas encore des événements historiques évaluables avec précision."
  },
  "score_prompt": {
    "1789-1798": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nIl s'agit de la PREMIÈRE période de la trajectoire : 1789-1798. Établissez\nle point de départ. Estimez le pouvoir absolu de la société civile et celui de\nl'État en la France durant 1789-1798 à l'aide du barème ci-dessus. Comme il\nn'y a pas de période antérieure, indiquez les deux valeurs de changement comme 0.0.\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 mots : la caractéristique la plus déterminante de cette période)\n- reasoning (string, 1-2 phrases justifiant les deux valeurs de pouvoir)",
    "1799-1808": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1799-1808, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1789-1798, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1799-1808 :\nTendances :\n- **Centralisation administrative continue (1799-1808)** : préfets, sous-préfets, maires nommés, Conseil d’État, justice administrative. **Renforce fortement l’État ; affaiblit l’autonomie locale de la société.**\n- **Concentration autoritaire du pouvoir politique** : recul des assemblées, plébiscites contrôlés, suppression progressive du pluralisme. **Renforce l’État exécutif ; affaiblit la société politique organisée.**\n- **Reconstruction fiscale et financière** : Banque de France, franc germinal, administration fiscale plus efficace, cadastre lancé en 1807, Cour des comptes. **Renforce l’État ; renforce aussi les élites propriétaires par la stabilité monétaire.**\n- **Militarisation durable** : conscription, Grande Armée, mobilisation de masse pour les guerres napoléoniennes. **Renforce la capacité coercitive de l’État ; affaiblit les familles et communautés soumises aux levées.**\n- **Encadrement policier et censure** : surveillance de Fouché, limitation de la presse, contrôle des opposants et des associations. **Renforce l’État ; affaiblit nettement la société civile.**\n- **Codification juridique et ordre propriétaire** : Code civil, Code de commerce, procédure pénale. **Renforce l’État par l’unification du droit ; renforce les propriétaires, mais affaiblit femmes, ouvriers et dépendants familiaux.**\n- **Pacification religieuse sous contrôle public** : Concordat et Articles organiques. **Renforce l’État ; réintègre une partie de la société catholique, mais affaiblit l’autonomie de l’Église.**\n- **Formation d’élites administratives et militaires** : lycées, Légion d’honneur, Université impériale. **Renforce l’État ; co-opte les élites sociales plutôt que de les laisser autonomes.**\n- **Économie de guerre et blocus continental** : protection de certaines industries, crise des ports atlantiques et du commerce colonial. **Renforce l’intervention de l’État ; affaiblit une partie de la société marchande.**\n\nÉvénements :\n- **18-19 Brumaire an VIII / 9-10 novembre 1799** : coup d’État de Bonaparte. **Renforce l’État exécutif ; affaiblit la représentation politique.**\n- **Constitution de l’an VIII, décembre 1799** : création du Consulat. **Renforce l’État ; réduit le pouvoir effectif des électeurs et assemblées.**\n- **Loi du 28 pluviôse an VIII / 17 février 1800** : création des préfets. **Renforce fortement l’État ; affaiblit les pouvoirs locaux.**\n- **Création de la Banque de France, janvier 1800, puis franc germinal, 1803** : stabilisation monétaire. **Renforce l’État financier ; renforce les milieux d’affaires proches du régime.**\n- **Concordat signé en 1801, promulgué en 1802** : réconciliation avec Rome sous contrôle étatique. **Renforce l’État ; apaise une partie de la société religieuse.**\n- **Sénatus-consulte d’août 1802 : Bonaparte consul à vie**. **Renforce le pouvoir personnel ; affaiblit l’alternance politique.**\n- **Code civil, 21 mars 1804** : unification du droit privé. **Renforce l’État légal ; renforce les propriétaires et pères de famille, affaiblit les femmes.**\n- **Exécution du duc d’Enghien, mars 1804, puis proclamation de l’Empire, mai 1804**. **Renforce l’intimidation étatique ; affaiblit les oppositions aristocratiques et libérales.**\n- **Suppression du Tribunat, 1807** : disparition d’un des derniers espaces de discussion institutionnelle. **Renforce l’État ; affaiblit la société politique.**\n- **Décret de Berlin, 21 novembre 1806, lançant le blocus continental**. **Renforce le contrôle économique de l’État ; affaiblit les négociants, ports et consommateurs.**\n- **Invasion de l’Espagne et crise de 1808** : début d’une guerre coûteuse et impopulaire. **Accroît la coercition de l’État à court terme ; alourdit fortement les charges imposées à la société.**\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1799-1808\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1799-1808\n- society_change (float) : changement de society_power par rapport à 1789-1798\n- state_change (float) : changement de state_power par rapport à 1789-1798\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1809-1818": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1809-1818, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1799-1808, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1809-1818 :\nTendances :\n- **Centralisation administrative napoléonienne maintenue après 1814** : préfets, Code civil, Conseil d’État, gendarmerie, cadastre fiscal ; la Restauration conserve l’essentiel. **Renforce l’État**, réduit l’autonomie locale de la société.\n- **Militarisation et extraction impériales jusqu’en 1814** : conscription, fiscalité, police, économie de guerre. **Renforce l’État coercitif**, mais **affaiblit la société** par les pertes humaines, la fatigue fiscale et les résistances.\n- **Affaiblissement démographique et social dû aux guerres** : classes d’âge saignées surtout en 1812-1814, désertion et insoumission croissantes. **Affaiblit la société** et, à terme, **affaiblit l’État** par perte de légitimité.\n- **Économie sous blocus puis réouverture** : le Blocus continental favorise certaines industries protégées mais ruine une partie du commerce maritime ; après 1814-1815, concurrence britannique et reconversion difficile. **Renforce l’État interventionniste**, effet **contrasté sur la société marchande et industrielle**.\n- **Stabilisation de la propriété issue de la Révolution** : maintien des biens nationaux et du Code civil sous Louis XVIII. **Renforce la société des propriétaires**, surtout paysanne et bourgeoise, et donne aussi à l’État une base fiscale stable.\n- **Passage à une monarchie constitutionnelle censitaire** : Charte de 1814, Chambre des députés, vote du budget, mais suffrage limité à environ 90 000 électeurs très imposés. **Renforce la société des élites propriétaires**, sans démocratiser largement le pouvoir.\n- **Contrôle persistant des classes populaires et ouvrières** : interdiction des coalitions, livret ouvrier, surveillance policière. **Renforce l’État et les employeurs**, **affaiblit la société populaire organisée**.\n\nÉvénements :\n- **1809 : guerre contre l’Autriche et victoire de Wagram** ; nouvelles levées et mobilisation impériale. **Renforce momentanément l’État militaire**, mais **épuise la société**.\n- **1809 : annexion des États pontificaux et arrestation de Pie VII**. **Renforce l’État impérial face à l’Église**, mais **affaiblit sa légitimité religieuse** dans la société.\n- **1810-1811 : durcissement de la censure et du contrôle de l’imprimerie**. **Renforce l’État policier**, **affaiblit la société civile et l’opinion publique**.\n- **1812 : désastre de la campagne de Russie**. **Affaiblit fortement l’État militaire napoléonien** et **dévore les ressources humaines de la société**.\n- **1813-1814 : invasion de la France, prise de Paris, abdication de Napoléon**. **Affaiblit l’État impérial**, ouvre un espace aux élites politiques et royalistes de la société.\n- **1814 : première Restauration et Charte constitutionnelle**. **Limite partiellement l’État par des institutions représentatives**, **renforce la société censitaire**.\n- **1815 : Cent-Jours, Waterloo et seconde abdication**. **Affaiblit radicalement l’État français**, discrédite le bonapartisme et polarise la société.\n- **1815 : second traité de Paris, occupation alliée et indemnité de 700 millions de francs**. **Affaiblit la souveraineté de l’État**, mais l’oblige à renforcer sa capacité fiscale ; **pèse sur la société contribuable**.\n- **1815-1816 : Terreur blanche et Chambre introuvable ultraroyaliste**. **Renforce les forces royalistes dans la société et l’appareil d’État**, **affaiblit les bonapartistes, libéraux et protestants dans certaines régions**.\n- **1816 : dissolution de la Chambre introuvable par Louis XVIII**. **Renforce l’autorité monarchique modérée de l’État** contre les ultras, stabilise le régime.\n- **1816-1817 : crise frumentaire et cherté des subsistances**. **Affaiblit la société populaire**, provoque tensions et demande d’intervention publique ; teste la capacité de l’État.\n- **1817 : loi électorale Lainé**. **Renforce la société politique des notables bourgeois et propriétaires**, encadre l’État par une représentation plus régulière.\n- **1818 : congrès d’Aix-la-Chapelle, fin de l’occupation étrangère**. **Renforce l’État français** en rétablissant sa souveraineté et sa crédibilité financière ; **soulage la société** du poids de l’occupation.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1809-1818\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1809-1818\n- society_change (float) : changement de society_power par rapport à 1799-1808\n- state_change (float) : changement de state_power par rapport à 1799-1808\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1819-1828": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1819-1828, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1809-1818, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1819-1828 :\nTendances :\n- **Consolidation de l’État administratif napoléonien sous la Restauration** : préfets, police, justice, armée et fiscalité restent fortement centralisés. **Renforce l’État**.\n- **Maintien du suffrage censitaire très restreint** : la vie politique légale reste dominée par les grands propriétaires et la haute bourgeoisie. **Renforce l’État et les élites**, limite la société populaire, mais donne du poids à une société civile bourgeoise organisée.\n- **Essor de la presse, des pamphlets et de l’opinion libérale urbaine** malgré des cycles de censure : journaux comme *Le Constitutionnel* structurent l’opposition. **Renforce la société civile**, surtout bourgeoise et urbaine.\n- **Développement économique lent : reprise industrielle, commerce, banques, routes et canaux** sous la Restauration. Il accroît les ressources fiscales et administratives, mais aussi l’autonomie des milieux d’affaires. **Renforce les deux**, État et société bourgeoise.\n- **Croissance démographique et urbanisation modérée** : Paris et les villes concentrent davantage d’ouvriers, d’étudiants, de lecteurs et de réseaux politiques. **Renforce la société**, mais fournit aussi à l’État une base fiscale et administrative plus large.\n- **Retour d’influence de l’Église et des ultras royalistes**, surtout après 1824 : contrôle scolaire, morale publique, poids symbolique du catholicisme. **Renforce l’État monarchique conservateur et l’Église**, mais affaiblit les forces libérales de la société civile.\n- **Montée d’une opposition libérale parlementaire et électorale** à la fin des années 1820 : notables, avocats, journalistes et électeurs censitaires coordonnent mieux leur action. **Renforce la société politique organisée**, affaiblit le pouvoir discrétionnaire royal.\n\nÉvénements :\n- **1819 : lois de Serre sur la presse**, plus libérales, réduisant la censure préalable et facilitant les journaux d’opposition. **Renforce la société civile**, affaiblit le contrôle direct de l’État.\n- **13 février 1820 : assassinat du duc de Berry** par Louvel. Prétexte à un tournant répressif. **Renforce l’État sécuritaire et les ultras**, affaiblit les libertés politiques.\n- **1820 : loi du “double vote” et restrictions à la presse** après l’assassinat. Les plus riches électeurs obtiennent un poids électoral accru. **Renforce l’État monarchique et l’aristocratie**, affaiblit la société libérale plus large.\n- **1821-1822 : complots carbonari et répression**, notamment l’affaire des quatre sergents de La Rochelle en 1822. **Affaiblit les réseaux clandestins de la société**, renforce la police et la justice d’État.\n- **1823 : expédition d’Espagne des “Cent Mille Fils de Saint Louis”** pour restaurer Ferdinand VII. Succès militaire extérieur de la monarchie. **Renforce l’État, l’armée et le prestige royal**.\n- **1824 : mort de Louis XVIII et avènement de Charles X**. Orientation plus ultraroyaliste et cléricale. **Renforce le camp monarchique conservateur**, polarise et mobilise l’opposition libérale.\n- **1824 : loi du septennat**, prolongeant la durée de la Chambre des députés à sept ans. **Renforce l’exécutif et la stabilité du régime**, réduit la fréquence du contrôle électoral par la société censitaire.\n- **1825 : “milliard des émigrés”**, indemnisation des nobles spoliés pendant la Révolution. **Renforce les anciennes élites et l’État restaurateur**, alimente l’opposition bourgeoise et libérale.\n- **1825 : loi sur le sacrilège**, punissant très sévèrement les profanations religieuses. **Renforce l’alliance État-Église**, affaiblit les courants anticléricaux et libéraux.\n- **1827 : dissolution de la Garde nationale parisienne** après des cris hostiles à Villèle et Charles X. **Affaiblit une institution armée de la société bourgeoise**, renforce à court terme l’État, mais signale une perte de légitimité.\n- **1827 : élections législatives favorables aux libéraux**, suivies de la chute de Villèle début 1828. **Renforce la société politique électorale**, affaiblit le gouvernement ultra.\n- **1828 : ministère Martignac et mesures plus libérales**, notamment assouplissement relatif de la presse et limitation de l’influence des jésuites dans l’enseignement. **Renforce la société libérale et limite l’Église**, tout en cherchant à stabiliser l’État monarchique.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1819-1828\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1819-1828\n- society_change (float) : changement de society_power par rapport à 1809-1818\n- state_change (float) : changement de state_power par rapport à 1809-1818\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1829-1838": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1829-1838, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1819-1828, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1829-1838 :\nTendances :\n- Maintien d’un appareil administratif très centralisé — préfets, gendarmerie, justice, armée, fiscalité napoléonienne — malgré le changement de régime en 1830 : **État renforcé**.\n- Passage à une monarchie parlementaire censitaire : électorat élargi après 1830 d’environ 90 000 à 170 000-200 000 hommes, mais limité aux contribuables aisés : **société bourgeoise renforcée**, **société populaire exclue**, **État davantage contraint par les notables**.\n- Décentralisation très limitée par les lois municipales et départementales de 1831-1833 : conseils locaux élus, mais sous contrôle préfectoral : **société locale des notables renforcée**, **État maintenu fort**.\n- Essor de la presse, de l’alphabétisation et de l’école primaire, surtout avec la loi Guizot de 1833 imposant une école de garçons par commune : **société renforcée** par l’information et l’instruction ; **État renforcé** par sa pénétration éducative.\n- Industrialisation et urbanisation lentes — soieries lyonnaises, mines et textile du Nord, croissance de Paris, premiers chemins de fer comme Paris-Saint-Germain en 1837 : **société civile ouvrière et bourgeoise renforcée**, mais conflits sociaux accrus ; **État stimulé fiscalement et administrativement**.\n- Durcissement sécuritaire après 1834-1835 : surveillance des sociétés républicaines, restrictions sur les associations et la presse : **État coercitif renforcé**, **société radicale affaiblie**.\n\nÉvénements :\n- Août 1829-mars 1830 : ministère Polignac, Adresse des 221 et dissolution de la Chambre : **pouvoir royal affaibli**, **opposition parlementaire et presse libérale renforcées**.\n- 25-29 juillet 1830 : Ordonnances de Saint-Cloud puis Trois Glorieuses : **État bourbonien renversé**, **société parisienne, journalistes, ouvriers et garde nationale renforcés**.\n- Août 1830-1831 : installation de Louis-Philippe, Charte révisée, électorat censitaire élargi, garde nationale réorganisée : **État reconstruit**, **bourgeoisie politique renforcée**, **aristocratie légitimiste affaiblie**.\n- 1831 et 1834 : révoltes des canuts à Lyon, puis répression militaire ; insurrections républicaines d’avril 1834 : **société ouvrière mobilisée mais finalement affaiblie**, **État répressif renforcé**.\n- 1832 : choléra, funérailles du général Lamarque et insurrection républicaine de juin ; tentative légitimiste de la duchesse de Berry : **État fortement testé puis consolidé**, **oppositions républicaine et royaliste affaiblies**.\n- 28 juillet 1835-septembre 1835 : attentat de Fieschi contre Louis-Philippe puis lois de septembre limitant presse et contestation : **État renforcé**, **société civile républicaine et presse affaiblies**.\n- 1830-1837 : prise d’Alger, poursuite de la conquête, traité de la Tafna et prise de Constantine : **État militaire et colonial renforcé**, **armée et exécutif consolidés**.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1829-1838\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1829-1838\n- society_change (float) : changement de society_power par rapport à 1819-1828\n- state_change (float) : changement de state_power par rapport à 1819-1828\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1839-1848": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1839-1848, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1829-1838, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1839-1848 :\nTendances :\n- Centralisation administrative et policière de la monarchie de Juillet : préfets, gendarmerie, surveillance des opposants et des sociétés secrètes → renforce l’État.\n- Suffrage censitaire très étroit et refus de la réforme électorale sous Guizot : concentration du pouvoir politique dans une minorité de propriétaires → renforce l’État/les élites, affaiblit la société politique formelle.\n- Industrialisation, croissance ouvrière et urbanisation à Paris, Lyon, Lille, Rouen, Saint-Étienne : formation d’un prolétariat plus concentré et mobilisable → renforce la société civile contestataire.\n- Développement de la presse, des clubs informels, des réseaux républicains, socialistes et libéraux malgré les restrictions → renforce la société civile.\n- Loi ferroviaire de 1842 et essor des chemins de fer : meilleure intégration du territoire, capacité de transport et d’intervention accrue → renforce l’État ; renforce aussi les milieux économiques bourgeois.\n- Crises agricoles, cherté des grains et chômage en 1846-1847 : érosion de la légitimité du régime, radicalisation populaire → affaiblit l’État, renforce la pression sociale.\n- Maintien de la Garde nationale comme force armée bourgeoise partiellement autonome : soutien possible à l’ordre, mais capacité de basculement contre le régime → renforce la société face à l’État.\n\nÉvénements :\n- Insurrection républicaine de Blanqui et Barbès, 12-13 mai 1839, puis répression : affaiblit les sociétés secrètes ; renforce temporairement l’État.\n- Grèves ouvrières et conflits sociaux du début des années 1840, notamment à Paris et dans les centres textiles : montrent une capacité d’action collective ouvrière ; souvent réprimés → renforce la société mobilisée mais aussi l’appareil coercitif de l’État.\n- Construction des fortifications de Paris, décidée en 1840 : accroît la capacité militaire et défensive de l’État.\n- Loi du 11 juin 1842 sur les chemins de fer : donne à l’État un rôle structurant dans les infrastructures nationales → renforce l’État et les grandes compagnies privées.\n- Élections de 1846, remportées par les conservateurs de Guizot : consolident le régime à court terme → renforce l’État oligarchique, mais accroît la frustration de l’opposition.\n- Campagne des banquets de 1847 : contournement légal de l’interdiction des réunions politiques → renforce la société civile libérale, républicaine et réformiste.\n- Interdiction du banquet réformiste de Paris, février 1848 : décision coercitive de l’État qui déclenche la mobilisation populaire → affaiblit rapidement l’État.\n- Journées de février 1848 : manifestations, fusillade du boulevard des Capucines, défection partielle de la Garde nationale, abdication de Louis-Philippe → effondrement de l’État monarchique ; victoire momentanée de la société mobilisée.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1839-1848\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1839-1848\n- society_change (float) : changement de society_power par rapport à 1829-1838\n- state_change (float) : changement de state_power par rapport à 1829-1838\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1849-1858": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1849-1858, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1839-1848, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1849-1858 :\nTendances :\n- Centralisation bonapartiste (1849-1858) : préfets, police, maires nommés, candidatures officielles, Corps législatif faible. **État ↑ ; société politique autonome ↓**.\n- Rétrécissement durable de l’espace public : contrôle de la presse, interdiction/surveillance des clubs et réunions, encadrement des associations ouvrières et mutualistes. **État ↑ ; société civile républicaine/ouvrière ↓**.\n- Renforcement du rôle social de l’Église, surtout via l’enseignement après la loi Falloux de 1850. **Société catholique organisée ↑ ; société laïque/républicaine ↓ ; État bonapartiste indirectement ↑**.\n- Modernisation économique et administrative : essor des chemins de fer, télégraphe, banques d’investissement comme le Crédit mobilier, grands travaux. **Capacité de l’État ↑ ; bourgeoisie économique ↑**.\n- Urbanisation et transformation de Paris, surtout après l’arrivée d’Haussmann en 1853 : percées, boulevards, déplacement des populations populaires. **État policier/logistique ↑ ; capacité insurrectionnelle urbaine ↓**.\n- Expansion militaire et impériale : armée professionnalisée, guerre de Crimée, poursuite de la conquête en Algérie. **État militaire et fiscal ↑ ; sociétés colonisées ↓**.\n\nÉvénements :\n- Juin 1849 : répression de la manifestation des Montagnards contre l’expédition de Rome. **État ↑ ; opposition républicaine ↓**.\n- 15 mars 1850 : loi Falloux sur l’enseignement. **Église/société catholique ↑ ; contrôle scolaire républicain/laïque ↓**.\n- 31 mai 1850 : restriction du suffrage universel masculin par condition de résidence, excluant environ 3 millions d’électeurs. **Société électorale populaire ↓ ; pouvoir conservateur ↑**.\n- 2 décembre 1851 : coup d’État de Louis-Napoléon Bonaparte, suivi d’arrestations, déportations et état de siège. **État exécutif ↑↑ ; société politique ↓↓**.\n- Janvier-décembre 1852 : nouvelle Constitution, plébiscites, puis proclamation du Second Empire. **État personnel bonapartiste ↑ ; contrôle parlementaire et associatif ↓**.\n- 1853 : nomination d’Haussmann comme préfet de la Seine et lancement des grands travaux parisiens. **État aménageur/policier ↑ ; quartiers populaires mobilisables ↓**.\n- 1854-1856 : guerre de Crimée et congrès de Paris. **Prestige, armée et diplomatie de l’État ↑ ; mobilisation patriotique encadrée ↑**.\n- 1857 : élections législatives avec succès limité mais réel de l’opposition à Paris. **Société politique urbaine ↑ légèrement ; système des candidatures officielles maintient l’État ↑**.\n- 14 janvier-19 février 1858 : attentat d’Orsini puis loi de sûreté générale permettant arrestations, expulsions et internements administratifs. **État policier ↑↑ ; libertés civiles ↓↓**.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1849-1858\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1849-1858\n- society_change (float) : changement de society_power par rapport à 1839-1848\n- state_change (float) : changement de state_power par rapport à 1839-1848\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1859-1868": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1859-1868, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1849-1858, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1859-1868 :\nTendances :\n- **Libéralisation graduelle du Second Empire (1860-1868)** : plus de droits au Corps législatif, débats publiés, interpellations, presse moins muselée. **Renforce la société civile** et **affaiblit l’arbitraire exécutif**, sans supprimer l’État fort.\n- **Industrialisation, chemins de fer, banques et grandes sociétés** : intégration du territoire, essor du crédit, concentration ouvrière et patronale. **Renforce l’État** par la capacité administrative/logistique, mais aussi **la société** par les organisations économiques et ouvrières.\n- **Urbanisation et travaux haussmanniens à Paris** : boulevards, police, circulation des troupes, expropriations. **Renforce l’État** dans le contrôle urbain ; **affaiblit certaines sociabilités populaires anciennes**, tout en concentrant des masses ouvrières mobilisables.\n- **Montée d’un espace public d’opposition** : lectorat plus large, réunions, journaux, réseaux républicains, libéraux, catholiques anti-impériaux. **Renforce la société civile** face au pouvoir impérial.\n- **Émergence d’un mouvement ouvrier plus visible après 1864** : grèves plus fréquentes, mutuellisme, sections françaises de l’Internationale. **Renforce la société**, surtout les capacités d’action collective ouvrière.\n- **Pression géopolitique après l’unification italienne et la montée prussienne** : besoin de réforme militaire et de mobilisation nationale. **Pousse l’État à se renforcer**, mais révèle aussi ses limites.\n\nÉvénements :\n- **1859 — Guerre d’Italie, Magenta et Solférino** : succès militaire de Napoléon III. **Renforce l’État** par le prestige, mais **affaiblit son soutien catholique** en favorisant l’unité italienne contre le pape.\n- **1860 — Annexion de Nice et de la Savoie par plébiscites** : agrandissement territorial et validation populaire contrôlée. **Renforce l’État** et sa légitimité plébiscitaire.\n- **1860 — Traité de libre-échange Cobden-Chevalier avec le Royaume-Uni** : baisse des tarifs douaniers. **Affaiblit l’État protectionniste**, **renforce les forces économiques privées** et l’intégration marchande.\n- **24 novembre 1860 et 1861 — Réformes parlementaires** : adresse au souverain, publication des débats, vote plus détaillé du budget. **Renforce la société politique** et **limite l’exécutif**.\n- **1863 — Élections législatives : progrès des oppositions républicaine et libérale**. **Renforce la société civile politisée** ; montre l’érosion du contrôle impérial.\n- **25 mai 1864 — Loi Ollivier sur les coalitions ouvrières** : le droit de grève devient partiellement légal. **Renforce la société ouvrière** ; **réduit le monopole répressif de l’État**.\n- **1866 — Victoire prussienne à Sadowa** : choc stratégique pour la France. **Affaiblit le prestige et la sécurité de l’État**, déclenche la pression pour une réforme militaire.\n- **1867 — Échec de l’expédition du Mexique et exécution de Maximilien** : humiliation extérieure. **Affaiblit l’État impérial** et nourrit l’opposition.\n- **24 juillet 1867 — Loi sur les sociétés anonymes** : création d’entreprises facilitée sans autorisation préalable. **Renforce la société économique privée** ; **réduit le contrôle administratif direct**.\n- **1868 — Loi Niel, loi sur la presse et loi sur les réunions publiques** : réforme militaire limitée ; presse et réunions plus libres. **Renforce l’État militairement**, mais surtout **renforce la société civile** par la discussion publique et l’organisation politique.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1859-1868\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1859-1868\n- society_change (float) : changement de society_power par rapport à 1849-1858\n- state_change (float) : changement de state_power par rapport à 1849-1858\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1869-1878": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1869-1878, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1859-1868, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1869-1878 :\nTendances :\n- **Libéralisation tardive du Second Empire (1869-1870)** : élections plus compétitives, presse et réunions politiques plus actives, gouvernement Ollivier. **Renforce la société civile** et limite l’arbitraire impérial, sans abolir l’État autoritaire.\n- **Institutionnalisation progressive de la IIIe République (1871-1878)** : Assemblée élue, lois constitutionnelles de 1875, élections régulières de 1876-1877. **Renforce à la fois l’État** — régime plus stable — **et la société** — pouvoir accru du suffrage universel masculin et des partis.\n- **Reconstruction militaire, fiscale et administrative après 1871** : loi militaire de 1872, effort de conscription, paiement rapide de l’indemnité à l’Allemagne, restauration des finances publiques. **Renforce nettement l’État**.\n- **Affaiblissement durable du mouvement ouvrier radical après la Commune** : exécutions, emprisonnements, déportations en Nouvelle-Calédonie, surveillance des clubs et associations. **Affaiblit la société civile populaire** et **renforce l’État répressif**.\n- **Montée d’une culture politique républicaine électorale** dans les villes puis les campagnes : journaux, comités électoraux, banquets, campagnes locales. **Renforce la société civile organisée** et pousse l’État vers le « corridor » parlementaire.\n- **Reprise économique des années 1870** : relance industrielle, chemins de fer, crédit, Exposition universelle de 1878. **Renforce les capacités fiscales de l’État** et **les acteurs économiques privés**.\n\nÉvénements :\n- **Élections législatives de mai-juin 1869** : forte progression des oppositions républicaine, libérale et ouvrière. **Renforce la société** face au pouvoir impérial.\n- **Plébiscite du 8 mai 1870** : majorité favorable à Napoléon III, mais politisation massive. **Renforce momentanément l’État impérial**, tout en mobilisant la société électorale.\n- **Guerre franco-prussienne et défaite de Sedan, septembre 1870** : capture de Napoléon III, effondrement militaire. **Affaiblit brutalement l’État impérial**.\n- **Proclamation de la République, 4 septembre 1870** : naissance du Gouvernement de la Défense nationale. **Renforce la société urbaine mobilisée** et reconstitue un nouvel État républicain.\n- **Siège de Paris, 1870-1871** : mobilisation de la Garde nationale, politisation populaire, mais crise de l’autorité centrale. **Renforce la société parisienne armée** et **affaiblit l’État central**.\n- **Commune de Paris, mars-mai 1871** : insurrection municipale et sociale contre Versailles. **Renforce temporairement la société radicale parisienne**, mais conteste fortement l’État.\n- **Semaine sanglante, mai 1871** : écrasement de la Commune par l’armée versaillaise. **Renforce l’État coercitif** et **affaiblit durablement la société révolutionnaire**.\n- **Traité de Francfort, 10 mai 1871** : perte de l’Alsace-Moselle, indemnité de 5 milliards de francs. **Affaiblit l’État territorialement**, mais stimule ensuite sa reconstruction fiscale et militaire.\n- **Libération anticipée du territoire en 1873 après paiement de l’indemnité** : départ des troupes allemandes. **Renforce l’État français** en restaurant sa souveraineté effective.\n- **Lois constitutionnelles de 1875** : création d’un régime parlementaire avec président, Sénat et Chambre. **Renforce l’État légal** et **donne à la société électorale un rôle central**.\n- **Élections législatives de 1876** : victoire républicaine à la Chambre. **Renforce la société politique républicaine** contre les élites monarchistes.\n- **Crise du 16 mai 1877** : Mac-Mahon tente d’imposer un gouvernement conservateur contre la majorité parlementaire ; les élections confirment les républicains. **Affaiblit le pouvoir présidentiel autoritaire** et **renforce le contrôle parlementaire issu de la société électorale**.\n- **Exposition universelle de Paris, 1878** : vitrine du redressement économique et diplomatique. **Renforce symboliquement l’État républicain** et la confiance de la société bourgeoise et industrielle.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1869-1878\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1869-1878\n- society_change (float) : changement de society_power par rapport à 1859-1868\n- state_change (float) : changement de state_power par rapport à 1859-1868\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1879-1888": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1879-1888, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1869-1878, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1879-1888 :\nTendances :\n- Consolidation de la IIIe République parlementaire après 1879 : recul durable des options monarchiste et bonapartiste, stabilisation des institutions républicaines. **État républicain renforcé ; société politique parlementaire renforcée.**\n- Laïcisation de l’État et de l’école : transfert d’autorité du clergé vers l’administration scolaire, les instituteurs et les normes civiques républicaines. **État renforcé ; Église comme force sociale affaiblie ; société républicaine renforcée.**\n- Extension des libertés publiques : presse, réunions, syndicats, municipalités élues plus autonomes. **Société civile renforcée ; État davantage contraint mais aussi légitimé.**\n- Montée de la politique de masse : journaux populaires, élections plus mobilisatrices, ligues nationalistes, anticléricales ou radicales. **Société renforcée ; État parlementaire parfois fragilisé.**\n- Crise économique des années 1880 : dépression industrielle, difficultés agricoles, phylloxéra, chômage et grèves. **État affaibli en légitimité ; société ouvrière et rurale mobilisée.**\n- Expansion coloniale en Tunisie, Indochine, Afrique équatoriale et Madagascar. **État renforcé par l’extension militaire-administrative ; société divisée par les coûts et les revers.**\n- Urbanisation lente, alphabétisation croissante et diffusion scolaire. **Société plus capable de s’organiser ; État renforcé par une population mieux intégrée administrativement.**\n\nÉvénements :\n- **1879 : démission de Mac-Mahon et élection de Jules Grévy ; retour des pouvoirs publics à Paris.** **État républicain renforcé ; forces monarchistes affaiblies.**\n- **1879-1880 : “La Marseillaise” redevient hymne national, le 14 juillet devient fête nationale, amnistie des Communards.** **État légitimé ; société républicaine et ouvrière réintégrée partiellement.**\n- **1880 : décrets contre les congrégations non autorisées, notamment les jésuites.** **État laïque renforcé ; pouvoir social de l’Église affaibli.**\n- **1881 : lois sur la liberté de la presse et des réunions publiques.** **Société civile fortement renforcée ; État davantage exposé à la critique.**\n- **1881-1882 : lois Ferry, école primaire gratuite, obligatoire et laïque.** **État renforcé dans la formation des citoyens ; société renforcée par l’alphabétisation ; Église affaiblie.**\n- **1881-1883 : protectorat français en Tunisie ; campagnes du Tonkin.** **État impérial et militaire renforcé, mais tensions politiques accrues.**\n- **1884 : loi Waldeck-Rousseau légalisant les syndicats ; grande loi municipale ; rétablissement du divorce ; révision constitutionnelle rendant la République irrévisable.** **Société civile et pouvoirs locaux renforcés ; État républicain consolidé.**\n- **1885 : affaire du Tonkin et chute de Jules Ferry après le revers de Lang Son.** **Exécutif affaibli ; Parlement, presse et opinion publique renforcés comme contre-pouvoirs.**\n- **1886 : loi Goblet laïcisant le personnel enseignant ; loi d’exil contre les prétendants ; grève de Decazeville.** **État républicain renforcé contre l’Église et les dynasties ; mouvement ouvrier plus visible.**\n- **1887-1888 : scandale des décorations, démission de Grévy, montée du boulangisme.** **État parlementaire affaibli en légitimité ; société de masse nationaliste et protestataire renforcée.**\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1879-1888\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1879-1888\n- society_change (float) : changement de society_power par rapport à 1869-1878\n- state_change (float) : changement de state_power par rapport à 1869-1878\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1889-1898": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1889-1898, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1879-1888, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1889-1898 :\nTendances :\n- **Consolidation de la IIIᵉ République parlementaire après le boulangisme** : les institutions républicaines résistent aux tentations plébiscitaires et autoritaires ; **renforce l’État républicain**, mais aussi la société électorale organisée.\n- **Extension de l’État national et bureaucratique** : école laïque, conscription, administration préfectorale, justice et police s’enracinent davantage dans le territoire ; **renforce l’État** face aux pouvoirs locaux, religieux et militaires autonomes.\n- **Montée du mouvement ouvrier organisé** : développement des syndicats légalisés depuis 1884, des Bourses du travail, grèves plus visibles, création de la **CGT en 1895** ; **renforce la société civile**, surtout ouvrière, face au patronat et à l’État.\n- **Presse de masse, alphabétisation et politisation de l’opinion** : journaux populaires, presse nationaliste, socialiste, catholique ou républicaine structurent l’espace public ; **renforce la société**, mais accroît aussi la polarisation.\n- **Protectionnisme et intervention économique accrue** : tarif Méline de **1892**, défense des agriculteurs et des producteurs nationaux ; **renforce l’État régulateur** et consolide l’alliance entre République modérée et monde rural.\n- **Expansion coloniale des années 1890** : Afrique occidentale, Madagascar, Indochine ; **renforce l’État militaire et impérial**, tout en nourrissant nationalisme et contestations dans la société.\n\nÉvénements :\n- **1889 : crise boulangiste et fuite du général Boulanger** ; l’échec d’un pouvoir personnel plébiscitaire **renforce l’État républicain parlementaire**.\n- **1889 : loi militaire imposant un service plus universel de trois ans** ; réduit les exemptions, y compris religieuses ; **renforce l’État** et l’intégration nationale.\n- **1891 : fusillade de Fourmies** lors du 1ᵉʳ mai ouvrier ; montre la capacité coercitive de l’État, mais radicalise le mouvement social ; **renforce l’État à court terme, la société ouvrière à moyen terme**.\n- **1892 : scandale de Panama** ; discrédite parlementaires et milieux financiers liés à la République ; **affaiblit la légitimité de l’État**, renforce presse d’opposition et antiparlementarisme.\n- **1893-1894 : attentats anarchistes et assassinat du président Sadi Carnot** ; conduisent aux « lois scélérates » limitant propagande et presse anarchistes ; **renforce l’État répressif**, affaiblit certaines libertés civiles.\n- **1894 : début de l’affaire Dreyfus** ; condamnation d’un officier juif pour trahison ; **renforce temporairement l’armée et le secret d’État**, mais fragilise la confiance dans la justice militaire.\n- **1895 : création de la CGT** ; coordination nationale du syndicalisme révolutionnaire ; **renforce la société civile ouvrière**.\n- **1898 : “J’accuse…!” de Zola et naissance de la Ligue des droits de l’homme** ; mobilisation intellectuelle, juridique et citoyenne autour de Dreyfus ; **renforce la société civile** contre l’arbitraire d’État et l’autorité militaire.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1889-1898\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1889-1898\n- society_change (float) : changement de society_power par rapport à 1879-1888\n- state_change (float) : changement de state_power par rapport à 1879-1888\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1899-1908": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1899-1908, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1889-1898, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1899-1908 :\nTendances :\n- **Consolidation de la IIIe République parlementaire après l’affaire Dreyfus** : marginalisation des forces monarchistes, nationalistes et cléricales ; **renforce l’État républicain** et les réseaux civiques républicains.\n- **Laïcisation accélérée de l’espace public** : recul institutionnel de l’Église dans l’enseignement, les associations et les biens cultuels ; **renforce l’État**, **affaiblit une grande puissance sociale autonome** catholique.\n- **Montée du mouvement ouvrier organisé** : croissance de la CGT, des Bourses du travail, grèves plus coordonnées, création de la SFIO en 1905 ; **renforce la société civile ouvrière**, tout en poussant l’État à accroître police et arbitrage social.\n- **Extension de l’État social et administratif** : inspection du travail, ministère du Travail en 1906, législation sur le repos hebdomadaire ; **renforce la capacité régulatrice de l’État** et donne aussi des ressources aux salariés.\n- **Urbanisation, presse de masse et politisation électorale** : diffusion des journaux, ligues, syndicats, partis ; **renforce la capacité de mobilisation de la société**, mais aussi la surveillance et la réponse de l’État.\n- **Service militaire plus égalitaire et républicanisation de l’armée** : réduction des exemptions et intégration plus large des citoyens-soldats ; **renforce l’État** tout en liant davantage l’armée à la société.\n\nÉvénements :\n- **1899 : gouvernement Waldeck-Rousseau, procès de Rennes et grâce de Dreyfus** : sortie de crise républicaine ; **renforce l’État républicain** et montre la puissance de mobilisation de la société civile dreyfusarde.\n- **1899 : échec du coup de force de Déroulède et affaire de Fort Chabrol** : répression des ligues nationalistes ; **renforce l’État**, **affaiblit les contre-pouvoirs antidémocratiques**.\n- **1901 : loi sur les associations** : liberté associative générale, mais contrôle strict des congrégations religieuses ; **renforce la société civile laïque** et **l’État face à l’Église**.\n- **1902-1904 : victoire du Bloc des gauches, gouvernement Combes, fermeture d’écoles congréganistes, rupture avec le Vatican** : offensive anticléricale ; **renforce l’État**, **affaiblit l’Église comme pouvoir social**.\n- **1905 : loi de séparation des Églises et de l’État ; 1906 : crise des inventaires** : fin du financement public des cultes et transfert des biens ; **renforce l’État laïque**, provoque une résistance catholique locale.\n- **1905 : loi militaire du service de deux ans, plus universel** : réduction des privilèges et exemptions ; **renforce l’État militaire et administratif**.\n- **1906 : catastrophe de Courrières, grandes grèves et 1er mai tendu** : mobilisation ouvrière massive ; **renforce la société ouvrière**, mais la répression de Clemenceau **réaffirme l’État coercitif**.\n- **1907 : révolte des vignerons du Languedoc et mutinerie du 17e régiment** : immense mobilisation rurale contre la crise viticole ; **affaiblit momentanément l’autorité de l’État**, puis celui-ci se rétablit par concessions et répression.\n- **1908 : grèves de Draveil-Villeneuve-Saint-Georges et arrestation de dirigeants de la CGT** : confrontation directe État-syndicats ; **renforce à court terme l’État répressif**, **affaiblit temporairement la CGT**.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1899-1908\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1899-1908\n- society_change (float) : changement de society_power par rapport à 1889-1898\n- state_change (float) : changement de state_power par rapport à 1889-1898\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1909-1918": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1909-1918, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1899-1908, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1909-1918 :\nTendances :\n- **Montée de l’État administratif, fiscal et militaire** : extension des capacités de mobilisation, d’impôt et de contrôle économique, culminant avec la guerre totale ; **renforce fortement l’État**.\n- **Militarisation de la société avant 1914** : débats sur la revanche, service militaire, loi des trois ans ; **renforce l’État**, mais polarise la société civile antimilitariste/socialiste.\n- **Développement du mouvement ouvrier et socialiste** : CGT, SFIO, grèves, antimilitarisme, presse militante ; **renforce la société civile organisée**, malgré la répression ponctuelle.\n- **Affaiblissement des libertés publiques pendant la guerre** : censure, état de siège, surveillance des « défaitistes », restrictions aux grèves ; **renforce l’État**, **affaiblit la société civile**.\n- **Économie de guerre dirigée** : contrôle des prix, réquisitions, organisation de l’armement, intervention dans le travail industriel ; **renforce l’État**, tout en intégrant syndicats et industriels dans la décision.\n- **Usure démographique et sociale de 1914-1918** : morts, blessés, veuves, orphelins, réfugiés, inflation, pénuries ; **affaiblit la société**, tout en obligeant l’État à développer assistance et pensions.\n- **Occupation allemande du Nord et de l’Est** : perte de contrôle territorial, exploitation économique, déportations ; **affaiblit localement l’État français et la société civile**.\n\nÉvénements :\n- **1909 : grèves des postiers** : l’État réprime et refuse la syndicalisation pleine des fonctionnaires ; **renforce l’autorité de l’État**, **affaiblit le mouvement ouvrier public**.\n- **1910 : grande grève des cheminots** : Briand mobilise les cheminots comme soldats ; **renforce l’État coercitif**, montre les limites de la société syndicale.\n- **1913 : loi des trois ans** portant le service militaire à trois ans ; **renforce nettement l’État militaire**, suscite une forte opposition socialiste et pacifiste.\n- **Juillet 1914 : vote de l’impôt sur le revenu** ; **renforce la capacité fiscale de l’État**, même si son plein effet vient avec la guerre.\n- **31 juillet 1914 : assassinat de Jean Jaurès** ; **affaiblit la société civile pacifiste et socialiste**, facilite le ralliement à l’Union sacrée.\n- **Août 1914 : mobilisation générale, état de siège et Union sacrée** ; **renforce massivement l’État**, mais repose aussi sur une forte adhésion sociale nationale.\n- **1914-1918 : occupation d’une partie du territoire français** après l’invasion allemande ; **affaiblit la souveraineté de l’État dans ces zones** et désorganise les sociétés locales.\n- **1916 : Verdun et intensification de la guerre industrielle** ; **renforce l’État organisateur de la production et de l’armée**, mais épuise profondément la société.\n- **1917 : offensive Nivelle, mutineries et grèves ouvrières** ; **affaiblissent l’autorité militaire de l’État**, mais montrent une capacité de résistance de la société — soldats et ouvriers — face aux sacrifices imposés.\n- **Novembre 1917 : arrivée de Clemenceau au pouvoir** ; centralisation, répression du défaitisme, poursuite de la guerre ; **renforce l’État exécutif**.\n- **11 novembre 1918 : armistice** ; victoire qui **renforce la légitimité de l’État**, mais laisse une société civile très affaiblie par les pertes humaines et matérielles.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1909-1918\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1909-1918\n- society_change (float) : changement de society_power par rapport à 1899-1908\n- state_change (float) : changement de state_power par rapport à 1899-1908\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1919-1928": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1919-1928, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1909-1918, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1919-1928 :\nTendances :\n- **Reconstruction des régions dévastées et réintégration de l’Alsace-Lorraine** : extension des tâches administratives, indemnisations, infrastructures, harmonisation juridique partielle → **renforce l’État**, mais accroît aussi les attentes sociales envers lui.\n- **Poids des dettes de guerre, inflation et instabilité du franc jusqu’en 1926** : fragilise la crédibilité fiscale et monétaire de la IIIe République → **affaiblit l’État** ; érode l’épargne des classes moyennes → **affaiblit une partie de la société civile**.\n- **Montée de l’intervention économique et sociale de l’État** : héritage de l’économie de guerre, contrôle des réparations, politiques de reconstruction, puis assurances sociales votées en 1928 → **renforce l’État administratif**, tout en donnant des droits sociaux nouveaux à la société.\n- **Affaiblissement démographique d’après-guerre** : pertes humaines, mutilés, veuves, déficit de naissances, poids des anciens combattants → **affaiblit la société** par le traumatisme et la perte de main-d’œuvre, mais les associations d’anciens combattants deviennent un contre-pouvoir civique influent.\n- **Institutionnalisation mais fragmentation du mouvement ouvrier** : CGT réformiste, CGTU communiste, naissance du PCF après 1920 → **renforce la capacité d’organisation sociale**, mais la division **affaiblit son pouvoir collectif** face à l’État et au patronat.\n- **Stabilisation conservatrice sous Poincaré après 1926** : rigueur budgétaire, restauration de la confiance, stabilisation monétaire de 1928 → **renforce fortement l’État fiscal et financier**, mais pèse sur certains salariés et contribuables.\n\nÉvénements :\n- **1919 : traité de Versailles et retour de l’Alsace-Lorraine** → victoire diplomatique et territoriale qui **renforce l’État**, mais crée des charges de reconstruction et d’intégration.\n- **1919 : loi des huit heures** → concession majeure au monde du travail ; **renforce la société civile ouvrière** et les droits sociaux, tout en inscrivant l’État comme arbitre social.\n- **1919-1920 : grandes grèves, notamment cheminots et métallurgie, puis répression/échec du mouvement** → mobilisation qui montre la force sociale ouvrière, mais son échec **renforce l’État** et **affaiblit les syndicats révolutionnaires**.\n- **1920 : congrès de Tours, scission SFIO/Parti communiste** → pluralise et radicalise la représentation ouvrière ; **renforce l’organisation politique de la société**, mais la divise durablement.\n- **1923 : occupation française de la Ruhr pour obtenir les réparations allemandes** → démonstration de puissance coercitive de l’État, mais coût financier et isolement diplomatique partiel ; **renforce puis fragilise l’État**.\n- **1924 : victoire électorale du Cartel des gauches** → alternance parlementaire montrant la vigueur de la société électorale ; **renforce la société politique**, mais les difficultés financières affaiblissent rapidement le gouvernement.\n- **1925-1926 : crise du franc et chute des gouvernements Herriot/Briand** → perte de confiance, fuite devant la monnaie ; **affaiblit l’État** et inquiète fortement épargnants et classes moyennes.\n- **1926 : retour de Poincaré et gouvernement d’union nationale** → restauration de l’autorité budgétaire et fiscale ; **renforce l’État**.\n- **1928 : stabilisation légale du franc Poincaré et adoption des assurances sociales** → **renforce l’État monétaire et social**, tout en donnant une protection accrue aux salariés.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n1909-1918: <7.5, 9.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1919-1928\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1919-1928\n- society_change (float) : changement de society_power par rapport à 1909-1918\n- state_change (float) : changement de state_power par rapport à 1909-1918\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1929-1938": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1929-1938, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1919-1928, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1929-1938 :\nTendances :\n- **Crise économique et budgétaire à partir de 1931** : baisse de la production, chômage, déficits, politiques de déflation. **Affaiblit l’État** fiscalement ; **radicalise/fragilise la société**.\n- **Instabilité parlementaire de la IIIe République** : gouvernements courts, coalitions instables, difficulté à décider. **Affaiblit l’exécutif de l’État** ; laisse un rôle important aux partis, syndicats, ligues.\n- **Montée de la polarisation politique et sociale** : extrême droite ligueuse, antifascisme, PCF/SFIO, réunification syndicale CGT en 1936. **Renforce la capacité de mobilisation de la société**, mais augmente le risque de désordre.\n- **Extension graduelle de l’État social et régulateur** : assurances sociales, droit du travail, arbitrage des conflits, conventions collectives. **Renforce l’État administratif** et **renforce les salariés organisés**.\n- **Réarmement et menace extérieure après 1933** : Hitler au pouvoir, remilitarisation allemande, dépenses militaires françaises accrues, service militaire porté à deux ans en 1935. **Renforce l’État coercitif et fiscal**, pèse sur la société.\n- **Faiblesse démographique française** : faible natalité, vieillissement relatif, anxiété sur les effectifs militaires. **Affaiblit le potentiel de puissance de l’État** ; nourrit les politiques natalistes et sécuritaires.\n- **Intervention économique croissante de l’État** : contrôle monétaire, nationalisations partielles, création de la SNCF en 1937, politique industrielle d’armement. **Renforce la capacité économique de l’État**.\n\nÉvénements :\n- **1930 : loi sur les assurances sociales** : protection maladie, vieillesse, invalidité pour une partie des salariés. **Renforce l’État social** et **la sécurité de la société salariée**.\n- **1931-1932 : arrivée durable de la crise en France** : faillites, chômage, crise des finances publiques. **Affaiblit l’État** et **fragilise la société**, tout en stimulant les mobilisations.\n- **6 février 1934 : émeutes des ligues à Paris après l’affaire Stavisky** : contestation violente du régime parlementaire. **Affaiblit la légitimité de l’État** ; montre la force de mobilisation d’une partie de la société.\n- **12 février 1934 : grève générale et mobilisation antifasciste** : riposte syndicale et de gauche. **Renforce la société civile organisée**, surtout ouvrière et républicaine.\n- **Mai-juin 1936 : victoire du Front populaire et grèves avec occupations d’usines** : mobilisation ouvrière massive. **Renforce fortement la société salariée** ; oblige l’État à arbitrer.\n- **Juin 1936 : accords de Matignon et lois sociales** : conventions collectives, hausses salariales, congés payés, semaine de 40 heures. **Renforce l’État régulateur** et **les droits collectifs des travailleurs**.\n- **1937 : création de la SNCF** : regroupement des compagnies ferroviaires sous contrôle public majoritaire. **Renforce l’État économique et stratégique**.\n- **Novembre 1938 : décrets-lois Daladier-Reynaud et échec de la grève générale du 30 novembre** : remise en cause de la semaine de 40 heures, discipline du travail, répression syndicale. **Renforce l’exécutif étatique** ; **affaiblit la société ouvrière organisée**.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n1909-1918: <7.5, 9.5>\n1919-1928: <8.0, 9.2>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1929-1938\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1929-1938\n- society_change (float) : changement de society_power par rapport à 1919-1928\n- state_change (float) : changement de state_power par rapport à 1919-1928\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1939-1948": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1939-1948, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1929-1938, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1939-1948 :\nTendances :\n- **Économie de guerre, rationnement et contrôle administratif (1939-1948)** : extension durable des prix administrés, cartes d’alimentation, réquisitions, planification ; **renforce l’État** en capacité d’intervention, mais **affaiblit la société** par pénuries, marché noir et dépendance aux autorisations.\n- **Effondrement puis reconstruction de la capacité étatique républicaine (1940-1946)** : défaite, occupation et Vichy détruisent la légitimité républicaine ; la Libération restaure progressivement administration, police, fiscalité et justice ; **affaiblit puis renforce l’État**.\n- **Autoritarisme de Vichy et répression politique/sociale (1940-1944)** : suppression des libertés, dissolution de syndicats, censure, persécution des Juifs, collaboration policière ; **renforce l’appareil coercitif**, mais **affaiblit fortement la société civile libre**.\n- **Montée de la Résistance, des maquis, réseaux syndicaux et politiques clandestins (1941-1944)** : reconstitution d’une société organisée hors de l’État officiel ; **renforce la société civile**, tout en préparant un nouvel État légitime.\n- **Renforcement des partis de masse et des syndicats à la Libération** : PCF, SFIO, MRP, CGT deviennent des acteurs centraux ; **renforce la société organisée** et contraint l’État dans le « corridor étroit ».\n- **Dirigisme, nationalisations et planification d’après-guerre (1944-1948)** : charbon, électricité-gaz, Renault, banques, assurances, Commissariat au Plan ; **renforce l’État économique**.\n- **Construction de l’État social (1945-1948)** : Sécurité sociale, comités d’entreprise, retraites, allocations ; **renforce l’État**, mais aussi **la société salariée organisée** en lui donnant droits et protections.\n- **Démocratisation politique** : suffrage féminin, élections régulières, nouvelle Constitution ; **renforce la société civile électorale** et réinscrit l’État dans des contraintes démocratiques.\n\nÉvénements :\n- **Septembre 1939 : entrée en guerre et mobilisation générale** ; **renforce l’État** par la conscription, la censure et l’économie de guerre, mais **contraint la société**.\n- **Mai-juin 1940 : défaite militaire, exode, effondrement de la IIIe République** ; **affaiblit brutalement l’État** et désorganise la société.\n- **22 juin 1940 : armistice et occupation allemande** ; **affaiblit la souveraineté de l’État français**, tandis que l’occupant et Vichy disposent d’un pouvoir coercitif accru.\n- **10 juillet 1940 : pleins pouvoirs à Pétain** ; **renforce un État autoritaire**, mais **affaiblit la société civile démocratique**.\n- **1940-1942 : Statut des Juifs, collaboration policière, rafles** ; **renforce l’État répressif/Vichy**, **affaiblit radicalement droits civiques et protections sociales**.\n- **1942-1943 : STO et développement des maquis** ; le STO **renforce la contrainte étatique/occupante**, mais provoque une **forte montée de la résistance sociale armée**.\n- **27 mai 1943 : création du Conseil national de la Résistance** ; **renforce la société civile organisée** et prépare un programme de refondation de l’État.\n- **Juin-août 1944 : débarquement, insurrections locales, Libération de Paris, GPRF** ; **renforce simultanément l’État républicain restauré** et **la société résistante mobilisée**.\n- **21 avril 1944 puis élections de 1945 : droit de vote des femmes et retour au suffrage universel** ; **renforce la société politique** et la légitimité de l’État.\n- **1945-1946 : nationalisations, Sécurité sociale, Constitution de la IVe République** ; **renforce l’État administrateur et social**, tout en donnant de nouveaux droits collectifs à la société.\n- **1947-1948 : grèves massives, exclusion des ministres communistes, début de la guerre froide sociale** ; **renforce l’affrontement société-État**, l’État réaffirme l’ordre public, tandis que syndicats et partis montrent une forte capacité de mobilisation.\n- **1948 : aide Marshall et reconstruction accélérée** ; **renforce l’État planificateur** par les moyens financiers, et **stabilise la société** par la reprise économique.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n1909-1918: <7.5, 9.5>\n1919-1928: <8.0, 9.2>\n1929-1938: <8.2, 9.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1939-1948\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1939-1948\n- society_change (float) : changement de society_power par rapport à 1929-1938\n- state_change (float) : changement de state_power par rapport à 1929-1938\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1949-1958": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1949-1958, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1939-1948, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1949-1958 :\nTendances :\n- **Croissance des “Trente Glorieuses”, planification et nationalisations** : Commissariat au Plan, EDF-GDF, charbon, transports, crédit public. **Renforce l’État** par sa capacité de pilotage économique ; **renforce aussi la société** par l’emploi salarié, la consommation et les protections sociales.\n- **Élargissement de l’État social** : montée en charge de la Sécurité sociale, retraites, allocations familiales, politiques du logement. **Renforce l’État** administrateur et redistributeur ; **renforce la société** en donnant plus de sécurité matérielle aux ménages et aux syndicats.\n- **Instabilité chronique de la IVe République** : gouvernements courts, coalitions fragiles, poids des partis et de l’Assemblée. **Affaiblit l’État exécutif** ; **renforce certains acteurs sociaux et politiques organisés** — partis, syndicats, groupes d’intérêts — capables de bloquer ou négocier.\n- **Décolonisation et guerres impériales** : Indochine puis Algérie absorbent finances, armée et attention politique. **Affaiblit l’État métropolitain** par l’usure et la crise de légitimité ; **renforce des contre-pouvoirs armés ou coloniaux** — armée, colons d’Algérie, mouvements nationalistes.\n- **Intégration européenne et atlantique** : OECE, OTAN, CECA, puis Marché commun. **Renforce l’État** par l’accès à des cadres économiques et militaires stables ; mais **limite sa souveraineté** en l’insérant dans des règles supranationales.\n- **Urbanisation, baby-boom, montée de l’éducation et du salariat** : société plus mobile, plus revendicative, mieux organisée. **Renforce la société civile** — syndicats, associations, électorat urbain — tout en augmentant la demande d’intervention publique.\n\nÉvénements :\n- **1949 : adhésion de la France à l’OTAN**. **Renforce l’État** sur le plan militaire et diplomatique, mais **réduit son autonomie stratégique** face aux États-Unis.\n- **1950-1951 : plan Schuman et création de la CECA**. **Renforce l’État modernisateur** et les secteurs industriels, mais **transfère une part de souveraineté** sur le charbon et l’acier.\n- **1953 : grandes grèves contre les projets de réforme des retraites et de la fonction publique**. **Renforcent la société organisée**, surtout syndicats et agents publics ; **affaiblissent l’État** en montrant ses limites réformatrices.\n- **1954 : Diên Biên Phu et accords de Genève mettant fin à la guerre d’Indochine**. **Affaiblissent l’État impérial et l’armée** par une défaite majeure ; **renforcent les mouvements anticoloniaux**.\n- **1er novembre 1954 : Toussaint rouge, début de la guerre d’Algérie**. **Renforce l’État coercitif** par la police, l’armée et les pouvoirs d’exception ; **affaiblit les libertés civiles** et polarise la société.\n- **1955 : état d’urgence en Algérie**. **Renforce fortement l’appareil répressif de l’État** ; **affaiblit la société civile**, surtout en Algérie, par la restriction des droits et la militarisation.\n- **1956 : pouvoirs spéciaux votés au gouvernement Guy Mollet pour l’Algérie**. **Renforcent l’exécutif et l’armée**, mais **affaiblissent le contrôle parlementaire et les libertés publiques**.\n- **1956 : crise de Suez**. **Affaiblit le prestige international de l’État français** et révèle sa dépendance envers les États-Unis ; pousse indirectement à **renforcer l’intégration européenne**.\n- **1957 : traité de Rome créant la CEE**. **Renforce l’État économique** par l’accès au Marché commun ; **limite la souveraineté nationale** par des règles communes.\n- **13 mai 1958 : insurrection d’Alger et crise du régime**. **Affaiblit brutalement l’État parlementaire** ; **renforce l’armée et les colons d’Algérie** comme forces de pression.\n- **juin-octobre 1958 : retour de De Gaulle et adoption de la Constitution de la Ve République**. **Renforce fortement l’État exécutif** — président, gouvernement, administration — et **affaiblit le pouvoir parlementaire** de la société politique organisée.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n1909-1918: <7.5, 9.5>\n1919-1928: <8.0, 9.2>\n1929-1938: <8.2, 9.0>\n1939-1948: <8.5, 9.2>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1949-1958\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1949-1958\n- society_change (float) : changement de society_power par rapport à 1939-1948\n- state_change (float) : changement de state_power par rapport à 1939-1948\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1959-1968": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1959-1968, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1949-1958, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1959-1968 :\nTendances :\n- **Présidentialisation de la Ve République (1959-1968)** : mise en pratique d’un exécutif fort autour de De Gaulle, Premier ministre subordonné, Parlement « rationalisé ». **Renforce l’État**, surtout l’exécutif ; **affaiblit les partis et le Parlement** comme contrepoids sociaux.\n- **Technocratie, planification et grands projets publics** : Commissariat au Plan, DATAR créée en 1963, politique industrielle, nucléaire, aéronautique, infrastructures. **Renforce l’État administratif et économique** ; renforce aussi partiellement la société par la croissance et l’emploi.\n- **Croissance des Trente Glorieuses et montée de la société de consommation** : hausse des salaires réels, automobile, télévision, électroménager, urbanisation. **Renforce la société** par l’autonomie matérielle des ménages ; **renforce aussi l’État** par des recettes fiscales accrues.\n- **Expansion scolaire et universitaire** : ordonnance Berthoin de 1959 portant la scolarité obligatoire à 16 ans, forte croissance des lycéens et étudiants, campus saturés. **Renforce la société civile**, surtout la jeunesse éduquée ; crée aussi une base sociale de contestation en 1968.\n- **Mutation démographique et générationnelle** : baby-boom arrivant à l’adolescence, recul de la France rurale, concentration urbaine et ouvrière. **Renforce la capacité de mobilisation de la société**, notamment étudiants, jeunes salariés et syndicats.\n- **Consolidation mais encadrement du syndicalisme** : CGT puissante, CFDT née en 1964 de la déconfessionnalisation de la CFTC, conflits sociaux réguliers. **Renforce la société organisée**, même si l’État tente de canaliser les négociations.\n- **Contrôle étatique de l’audiovisuel** : monopole public et création de l’ORTF en 1964. **Renforce l’État** dans la formation de l’opinion ; **affaiblit la société** en limitant le pluralisme médiatique.\n\nÉvénements :\n- **Janvier 1959 : entrée en fonction de De Gaulle comme président de la Ve République**. **Renforce fortement l’État exécutif**, en stabilisant le régime après l’instabilité de la IVe République.\n- **Janvier 1960 : “semaine des barricades” à Alger**. Défi des partisans de l’Algérie française. **Affaiblit temporairement l’État** par contestation armée, mais sa répression **renforce l’autorité civile**.\n- **Avril 1961 : putsch des généraux à Alger et usage de l’article 16**. Menace directe contre l’État républicain ; l’échec du putsch **renforce l’État central et le pouvoir présidentiel**, affaiblit l’armée factieuse et l’OAS.\n- **Mars-juillet 1962 : accords d’Évian et indépendance de l’Algérie**. Met fin à la guerre d’Algérie. **Renforce l’État civil français** en mettant fin à une crise coloniale et militaire ; bouleverse la société avec l’arrivée des pieds-noirs et harkis.\n- **Octobre 1962 : référendum sur l’élection du président au suffrage universel direct**. **Renforce massivement la présidence et l’État exécutif** ; renforce aussi la société électorale par un lien direct président-citoyens, mais **affaiblit les partis et le Parlement**.\n- **Mars-avril 1963 : grande grève des mineurs**. Malgré les réquisitions gouvernementales, la mobilisation obtient des concessions. **Renforce la société syndicale** ; montre les limites du pouvoir coercitif de l’État.\n- **Décembre 1965 : première élection présidentielle au suffrage universel direct**. De Gaulle est mis en ballottage par Mitterrand. **Renforce la légitimité électorale de l’État**, mais **renforce aussi l’opposition et la société politique**.\n- **Mars 1966 : retrait de la France du commandement intégré de l’OTAN**. **Renforce l’autonomie stratégique de l’État français** et le prestige gaullien ; effet direct limité sur la société civile.\n- **1967 : élections législatives serrées et ordonnances sur la Sécurité sociale**. La majorité gaulliste est fragilisée ; les ordonnances renforcent le pilotage étatique du social. **Renforce l’État administratif**, mais **stimule l’opposition sociale et syndicale**.\n- **Mai-juin 1968 : révolte étudiante, grève générale, accords de Grenelle, dissolution**. **Renforce brutalement la société civile** — étudiants, ouvriers, syndicats — et **affaiblit temporairement l’État** ; la victoire gaulliste aux législatives de juin **restaure ensuite l’autorité de l’État**.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n1909-1918: <7.5, 9.5>\n1919-1928: <8.0, 9.2>\n1929-1938: <8.2, 9.0>\n1939-1948: <8.5, 9.2>\n1949-1958: <8.5, 9.2>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1959-1968\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1959-1968\n- society_change (float) : changement de society_power par rapport à 1949-1958\n- state_change (float) : changement de state_power par rapport à 1949-1958\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1969-1978": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1969-1978, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1959-1968, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1969-1978 :\nTendances :\n- **Présidentialisme et technocratie de la Ve République** : l’exécutif, les grands corps, la planification et les politiques industrielles restent très centraux sous Pompidou puis Giscard — **État renforcé**.\n- **Essoufflement des “Trente Glorieuses” après 1973** : inflation, chômage de masse naissant, déficits et contraintes monétaires réduisent la capacité de pilotage économique — **État affaibli**, société salariée plus conflictuelle.\n- **Montée d’une société civile post-1968** : syndicats, associations, mouvements féministes, écologistes, consommateurs, étudiants et comités locaux se structurent davantage — **société renforcée**.\n- **Recomposition politique à gauche** : refondation du PS, alliance avec le PCF, progression électorale locale ; l’alternance devient crédible — **société/opposition renforcée**, monopole gaulliste affaibli.\n- **Massification scolaire, urbanisation, entrée des femmes et des jeunes dans l’espace public** : nouvelles demandes de droits, d’autonomie et de participation — **société renforcée**, État poussé à réformer.\n- **Européanisation et contraintes internationales** : CEE, crise monétaire, dépendance énergétique ; l’État français garde de la capacité mais perd de l’autonomie — **État national partiellement contraint**.\n\nÉvénements :\n- **1969 : échec du référendum et départ de De Gaulle** — sanction populaire contre l’exécutif personnel ; **société renforcée**, **État présidentiel affaibli symboliquement**.\n- **1971-1972 : congrès d’Épinay et Programme commun PS-PCF-MRG** — structuration d’une opposition de masse ; **société politique renforcée**.\n- **1973 : premier choc pétrolier** — fin brutale de la croissance facile, inflation et chômage ; **État affaibli économiquement**, tensions sociales accrues.\n- **1974 : élection de Giscard et abaissement de la majorité électorale à 18 ans** — intégration politique des jeunes ; **société renforcée**, légitimité démocratique élargie.\n- **1974 : réforme constitutionnelle ouvrant la saisine du Conseil constitutionnel à 60 députés ou sénateurs** — contrôle accru de la loi par l’opposition ; **État contraint**, **société/opposition renforcée**.\n- **1975 : loi Veil sur l’IVG et réforme du divorce par consentement mutuel** — élargissement des libertés individuelles, surtout des femmes ; **société renforcée**, État modernisateur.\n- **1975 : loi Haby créant le collège unique** — uniformisation scolaire nationale et massification ; **État renforcé dans l’éducation**, société plus intégrée.\n- **1976-1978 : plan Barre, austérité et lutte contre l’inflation** — affirmation de l’État gestionnaire, mais acceptabilité sociale limitée ; **État renforcé administrativement**, société salariée sous pression.\n- **1977 : victoire de la gauche aux municipales dans de nombreuses grandes villes** — montée du pouvoir local et de l’alternance ; **société politique locale renforcée**.\n- **1978 : lois CNIL et accès aux documents administratifs** — limitation de la surveillance et transparence administrative ; **État encadré**, **société civile renforcée**.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n1909-1918: <7.5, 9.5>\n1919-1928: <8.0, 9.2>\n1929-1938: <8.2, 9.0>\n1939-1948: <8.5, 9.2>\n1949-1958: <8.5, 9.2>\n1959-1968: <8.8, 9.4>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1969-1978\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1969-1978\n- society_change (float) : changement de society_power par rapport à 1959-1968\n- state_change (float) : changement de state_power par rapport à 1959-1968\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1979-1988": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1979-1988, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1969-1978, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1979-1988 :\nTendances :\n- **Désindustrialisation, chômage de masse et précarisation (1979-1988)** : affaiblissent la société ouvrière organisée et les syndicats ; renforcent en partie l’État social par l’indemnisation et les politiques d’emploi, mais sous forte contrainte budgétaire.\n- **Européanisation et contrainte monétaire** — SME dès 1979, « franc fort », Acte unique européen signé en 1986 : affaiblissent l’autonomie économique discrétionnaire de l’État français ; renforcent les contraintes juridiques et de marché pesant sur lui.\n- **Décentralisation Defferre à partir de 1982** : affaiblit l’État central jacobin ; renforce les collectivités locales, les élus territoriaux et les contre-pouvoirs locaux de la société.\n- **Libéralisation financière et recul progressif du dirigisme** — réformes Delors/Bérégovoy, modernisation des marchés financiers, privatisations après 1986 : affaiblissent la propriété directe de l’État sur l’économie ; renforcent acteurs privés, banques, marchés et grandes entreprises.\n- **Libéralisation de l’audiovisuel et des médias** — radios libres, Canal+, La Cinq, M6, privatisation de TF1 en 1987 : affaiblit le monopole étatique de l’information ; renforce la société civile, l’opinion publique et les groupes médiatiques privés.\n- **Montée des mobilisations autour de l’immigration, du racisme et de l’extrême droite** — banlieues, Marche pour l’égalité, SOS Racisme, progression du FN : renforce certaines formes de mobilisation associative ; fragmente aussi la société et pousse l’État vers des politiques sécuritaires et migratoires plus dures.\n- **Consolidation institutionnelle de la Ve République par l’alternance et la cohabitation** : renforce l’État constitutionnel en montrant sa capacité d’adaptation ; renforce aussi la société électorale, capable de sanctionner et d’alterner les gouvernants.\n\nÉvénements :\n- **1979 : second choc pétrolier et entrée dans le SME** : affaiblissent la marge économique de l’État ; accentuent la dépendance aux marchés et à la discipline monétaire européenne.\n- **10 mai 1981 : élection de François Mitterrand, première alternance de la Ve République** : renforce la société par le suffrage et l’alternance ; renforce aussi l’État en lui donnant un mandat massif de réforme.\n- **1981 : abolition de la peine de mort** : affaiblit le pouvoir coercitif extrême de l’État ; renforce les droits individuels et les garanties de la société contre l’État.\n- **1982 : nationalisations et lois Auroux** : les nationalisations renforcent fortement l’État économique ; les lois Auroux renforcent les salariés, syndicats et droits d’expression dans l’entreprise.\n- **1983 : “tournant de la rigueur”** : affaiblit l’ambition de transformation sociale par l’État ; renforce l’État technocratique et budgétaire, mais aussi les contraintes de marché sur la société.\n- **1984 : grandes manifestations pour l’école privée et retrait du projet Savary** : renforce nettement la société civile organisée, capable de faire reculer l’État.\n- **1986 : cohabitation, privatisations et lois Pasqua** : les privatisations affaiblissent l’État propriétaire ; les lois sécuritaires et antiterroristes renforcent l’État policier et administratif.\n- **1986 : mouvement étudiant contre la loi Devaquet, mort de Malik Oussekine, retrait du projet** : renforce la capacité de mobilisation de la société ; affaiblit l’autorité politique immédiate de l’État.\n- **1984-1988 : crise en Nouvelle-Calédonie, Ouvéa puis accords de Matignon** : la violence renforce temporairement l’État coercitif ; les accords de 1988 renforcent ensuite une logique négociée avec les forces locales et indépendantistes.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n1909-1918: <7.5, 9.5>\n1919-1928: <8.0, 9.2>\n1929-1938: <8.2, 9.0>\n1939-1948: <8.5, 9.2>\n1949-1958: <8.5, 9.2>\n1959-1968: <8.8, 9.4>\n1969-1978: <9.1, 9.2>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1979-1988\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1979-1988\n- society_change (float) : changement de society_power par rapport à 1969-1978\n- state_change (float) : changement de state_power par rapport à 1969-1978\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1989-1998": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1989-1998, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1979-1988, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1989-1998 :\nTendances :\n- **Européanisation accélérée** — Maastricht, Schengen, préparation à l’euro : **affaiblit l’autonomie de l’État français** en matière monétaire, budgétaire et frontalière, mais **renforce un État régulateur intégré à l’UE**.\n- **Privatisations et libéralisation économique** — vagues Balladur puis Jospin, ouverture télécoms/banques/industrie : **affaiblit l’État propriétaire-dirigiste**, renforce marchés, actionnaires et régulateurs.\n- **Chômage de masse et précarisation** — autour de 10-12 %, pic en 1997 : **affaiblit le pouvoir social des salariés et syndicats**, mais **renforce la centralité de l’État social**.\n- **Décentralisation consolidée** — montée des régions, départements, grandes villes : **affaiblit la centralisation parisienne**, renforce pouvoirs locaux et acteurs civiques territoriaux.\n- **Judiciarisation et affaires politico-financières** — financement des partis, corruption locale, rôle accru des juges : **affaiblit l’exécutif et les partis**, renforce contre-pouvoirs judiciaires et demande sociale de transparence.\n- **Immigration, banlieues, montée du FN et contre-mobilisations associatives** : **renforce l’État sécuritaire et migratoire**, mais aussi les associations antiracistes, humanitaires et de défense des sans-papiers.\n\nÉvénements :\n- **1989, affaire du foulard de Creil** : oblige l’État à arbitrer la laïcité scolaire ; **renforce le pouvoir normatif de l’État**, mobilise fortement la société civile.\n- **1992, traité et référendum de Maastricht** : transfert de souveraineté vers l’UE ; **affaiblit l’État national autonome**, mais le référendum **renforce ponctuellement la société électorale**.\n- **1993, lois Pasqua sur immigration et nationalité** : contrôles, séjour, naturalisation plus restrictifs ; **renforce l’État coercitif**, affaiblit les droits des étrangers.\n- **1995, attentats islamistes et plan Vigipirate** : **renforce l’appareil sécuritaire de l’État** et l’acceptation sociale de contrôles policiers accrus.\n- **1995, grèves contre le plan Juppé** : les syndicats et salariés bloquent une partie des réformes ; **renforce la société organisée face à l’État**, même si la réforme de la Sécurité sociale accroît ensuite le contrôle étatique.\n- **1996-1997, suspension du service national et professionnalisation de l’armée** : **renforce un État militaire professionnel**, mais **affaiblit le lien civique direct société-armée**.\n- **1996, occupation de Saint-Bernard par les sans-papiers ; 1997, loi Debré** : **renforce la mobilisation associative**, tout en durcissant le débat sur le contrôle étatique des étrangers.\n- **1997, dissolution ratée de Chirac et cohabitation Jospin** : sanction électorale nette ; **renforce le pouvoir de la société électorale** et limite la présidence.\n- **1998, loi Aubry sur les 35 heures et loi contre les exclusions** : **renforce l’intervention de l’État social**, donne aussi aux syndicats un rôle dans les négociations d’entreprise.\n- **1998, accord de Nouméa** : transfert progressif de compétences en Nouvelle-Calédonie ; **affaiblit l’État central**, renforce pouvoirs locaux et société civile kanak/caldoche.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n1909-1918: <7.5, 9.5>\n1919-1928: <8.0, 9.2>\n1929-1938: <8.2, 9.0>\n1939-1948: <8.5, 9.2>\n1949-1958: <8.5, 9.2>\n1959-1968: <8.8, 9.4>\n1969-1978: <9.1, 9.2>\n1979-1988: <9.2, 9.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1989-1998\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1989-1998\n- society_change (float) : changement de society_power par rapport à 1979-1988\n- state_change (float) : changement de state_power par rapport à 1979-1988\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1999-2008": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1999-2008, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1989-1998, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1999-2008 :\nTendances :\n- **Européanisation et euro (1999-2008)** : l’euro, la BCE, les règles budgétaires et le droit européen ont **affaibli la marge d’action de l’État national** en matière monétaire, budgétaire et industrielle, tout en **renforçant un niveau quasi-étatique européen**.\n- **Présidentialisation du régime** : quinquennat, calendrier électoral aligné, majorités disciplinées et montée de l’“hyperprésidence” ont **renforcé l’exécutif d’État**, au détriment relatif du Parlement et des contre-pouvoirs partisans.\n- **Montée de l’État sécuritaire** : lois antiterroristes, fichiers, vidéosurveillance, police de proximité abandonnée puis logique de maintien de l’ordre plus dure ont **renforcé la capacité coercitive de l’État**, en **affaiblissant certaines libertés civiles**.\n- **Décentralisation “Acte II” et réforme administrative** : transferts aux régions/départements, LOLF, RGPP naissante ont **réorganisé l’État** : central affaibli sur certains services, mais État gestionnaire et évaluateur renforcé.\n- **Vieillissement, retraites et contrainte budgétaire** : réformes des retraites et de l’assurance-maladie ont **renforcé le pilotage étatique des dépenses sociales**, mais ont aussi révélé la pression démographique qui **affaiblit la capacité redistributive future de l’État**.\n- **Libéralisation/privatisations et concurrence européenne** : recul de l’État propriétaire dans plusieurs secteurs, régulation par autorités indépendantes ; **affaiblissement de l’État producteur**, **renforcement des acteurs de marché**.\n- **Faible syndicalisation mais forte capacité de mobilisation de rue** : les syndicats restent numériquement faibles, mais les mobilisations contre les retraites, le CPE ou certaines réformes montrent une **société civile capable de bloquer ponctuellement l’État**.\n- **Fractures urbaines, chômage des jeunes et ségrégation des banlieues** : ont **affaibli la cohésion sociale et la légitimité de l’État** dans certains territoires, tout en nourrissant des réponses plus coercitives de l’État.\n\nÉvénements :\n- **1999-2002 : introduction de l’euro** : **affaiblit l’État national** sur la monnaie ; **renforce l’intégration européenne**.\n- **1999 : PACS et réforme de la parité** : **renforce la société civile** par reconnaissance de nouveaux droits et meilleure représentation des femmes ; l’État arbitre l’évolution des normes sociales.\n- **2000 : référendum sur le quinquennat** : **renforce l’exécutif présidentiel** en stabilisant les majorités ; **affaiblit légèrement les contre-pouvoirs parlementaires**.\n- **2001-2006 : attentats du 11-Septembre puis lois de sécurité intérieure et antiterroristes** : **renforcent l’État policier et judiciaire**, **affaiblissent certaines garanties individuelles**.\n- **2002 : choc Le Pen au second tour de la présidentielle** : forte mobilisation civique antifrontiste, donc **renforcement ponctuel de la société civile** ; puis large majorité Chirac-UMP, donc **renforcement de l’exécutif**.\n- **2003 : réforme des retraites et grandes grèves** : l’État impose la réforme, donc **renforcement de sa capacité réformatrice** ; mais les mobilisations montrent une **société civile encore puissante**.\n- **2004 : loi interdisant les signes religieux ostensibles à l’école** : **renforce l’État républicain-laïque** dans l’espace scolaire ; **affaiblit certaines expressions religieuses civiles**.\n- **2005 : rejet par référendum du traité constitutionnel européen** : **renforce la société comme contre-pouvoir direct** face aux élites gouvernementales ; **affaiblit l’exécutif et la dynamique européenne**.\n- **2005 : émeutes des banlieues et état d’urgence** : révèlent un **affaiblissement de la légitimité de l’État** dans certains territoires ; l’état d’urgence **renforce temporairement son pouvoir coercitif**.\n- **2006 : mobilisation contre le CPE et retrait du texte** : **renforce nettement la société civile organisée**, jeunesse et syndicats ; **affaiblit le gouvernement Villepin**.\n- **2007-2008 : élection Sarkozy, traité de Lisbonne, réforme constitutionnelle** : **renforce l’exécutif réformateur** et l’intégration européenne ; la ratification parlementaire de Lisbonne après le “non” de 2005 **affaiblit la perception du pouvoir direct de la société**.\n- **2008 : crise financière mondiale** : retour massif de l’intervention publique, garanties bancaires et plans de soutien ; **renforce à court terme l’État économique**, mais **affaiblit ses finances publiques**.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n1909-1918: <7.5, 9.5>\n1919-1928: <8.0, 9.2>\n1929-1938: <8.2, 9.0>\n1939-1948: <8.5, 9.2>\n1949-1958: <8.5, 9.2>\n1959-1968: <8.8, 9.4>\n1969-1978: <9.1, 9.2>\n1979-1988: <9.2, 9.0>\n1989-1998: <9.3, 8.8>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1999-2008\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1999-2008\n- society_change (float) : changement de society_power par rapport à 1989-1998\n- state_change (float) : changement de state_power par rapport à 1989-1998\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "2009-2018": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 2009-2018, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1999-2008, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 2009-2018 :\nTendances :\n- **Renforcement sécuritaire de l’État** après la montée du djihadisme intérieur et extérieur : extension du renseignement, police administrative, surveillance numérique, lois antiterroristes de 2014-2017. **État renforcé ; société civile affaiblie** sur certaines libertés publiques.\n- **Crise économique prolongée, chômage élevé et contraintes budgétaires européennes** après 2008 : marges de redistribution plus faibles, défiance envers les gouvernements successifs. **État affaibli** en légitimité et capacité sociale ; **société renforcée** par la contestation mais fragmentée.\n- **Présidentialisation et affaiblissement des partis traditionnels** culminant en 2017 avec l’effondrement PS/LR et l’ascension de LREM. **Exécutif renforcé ; corps intermédiaires et partis affaiblis**.\n- **Réformes territoriales et métropolisation** : création des grandes régions, montée des intercommunalités, loi MAPTAM 2014 et NOTRe 2015. **État administratif renforcé** par rationalisation ; **sociétés locales parfois affaiblies** par éloignement des centres de décision.\n- **Érosion relative des syndicats et des formes classiques de médiation sociale**, malgré des mobilisations importantes contre retraites, loi Travail, SNCF. **Société civile organisée affaiblie ; État/exécutif renforcé** dans sa capacité à réformer.\n- **Montée des mobilisations numériques et horizontales** : réseaux sociaux, pétitions, occupations, puis Gilets jaunes. **Société civile renforcée** dans sa capacité de mobilisation rapide ; **institutions représentatives affaiblies**.\n\nÉvénements :\n- **2009-2010 : crise financière puis réforme des retraites de 2010** sous Sarkozy, avec recul de l’âge légal de 60 à 62 ans et grandes manifestations. **État renforcé** fiscalement et administrativement ; **syndicats mobilisés mais finalement affaiblis**.\n- **2012 : alternance Hollande et crise de la zone euro** ; ratification du traité budgétaire européen et politiques de consolidation. **État national affaibli** par les contraintes européennes ; **société civile contestataire renforcée** mais dispersée.\n- **2013 : “Manif pour tous” contre le mariage pour tous**. **Société civile conservatrice renforcée** par une mobilisation massive ; **État renforcé symboliquement** en imposant la réforme malgré la contestation.\n- **Janvier et novembre 2015 : attentats de Charlie Hebdo, de l’Hyper Cacher et du Bataclan**. **État renforcé** par l’union nationale, l’armée dans l’espace public et l’état d’urgence ; **société civile simultanément mobilisée et vulnérabilisée**.\n- **2015-2017 : état d’urgence puis intégration de plusieurs mesures dans le droit commun** avec la loi antiterroriste de 2017. **Pouvoir coercitif de l’État renforcé ; libertés associatives et individuelles partiellement affaiblies**.\n- **2016 : loi Travail, usage du 49.3, manifestations et Nuit debout**. **Exécutif renforcé institutionnellement ; syndicats et mouvements sociaux visibles mais incapables de bloquer la réforme**.\n- **2017 : élection d’Emmanuel Macron et recomposition politique**. **Présidence et majorité parlementaire renforcées ; partis traditionnels, clivages anciens et corps intermédiaires affaiblis**.\n- **2018 : réforme de la SNCF puis début des Gilets jaunes**. La réforme **renforce l’État réformateur** face aux statuts publics ; les Gilets jaunes **renforcent une société civile horizontale** et **affaiblissent la légitimité de l’exécutif**, qui concède des mesures fiscales et sociales.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n1909-1918: <7.5, 9.5>\n1919-1928: <8.0, 9.2>\n1929-1938: <8.2, 9.0>\n1939-1948: <8.5, 9.2>\n1949-1958: <8.5, 9.2>\n1959-1968: <8.8, 9.4>\n1969-1978: <9.1, 9.2>\n1979-1988: <9.2, 9.0>\n1989-1998: <9.3, 8.8>\n1999-2008: <9.1, 8.7>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 2009-2018\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 2009-2018\n- society_change (float) : changement de society_power par rapport à 1999-2008\n- state_change (float) : changement de state_power par rapport à 1999-2008\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "2019-2028": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 2019-2028, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 2009-2018, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 2019-2028 :\nTendances :\n- **Renforcement de l’exécutif et de l’administration centrale** : usage répété des régimes d’exception ou quasi-exceptionnels, du Conseil de défense, du 49.3, et faible rôle du Parlement dans plusieurs séquences clés — **État renforcé, société/parlement affaiblis**.\n- **Extension des capacités de contrôle et de sécurité** : lois sécurité globale, séparatisme, renseignement, dispositifs antiterroristes, vidéosurveillance algorithmique expérimentée pour les JO 2024 — **État renforcé ; libertés civiles potentiellement affaiblies**.\n- **Endettement public élevé et dépendance aux marchés/à l’UE** après le “quoi qu’il en coûte”, la crise énergétique et les aides aux ménages/entreprises — **État protecteur renforcé à court terme, mais marge d’action budgétaire affaiblie**.\n- **Fragmentation politique et défiance électorale** : abstention élevée, recul des partis traditionnels, montée du RN et polarisation autour de Macron — **société électorale plus contestataire mais moins capable de compromis ; État moins légitime**.\n- **Mobilisations sociales récurrentes** : retraites, climat, gilets jaunes résiduels, agriculteurs, mouvements contre les violences policières — **société civile renforcée comme contre-pouvoir, mais souvent sans traduction institutionnelle stable**.\n- **Vieillissement démographique et pression sur l’État social** : retraites, santé, dépendance, hôpital public — **demande sociale accrue ; capacité de l’État mise sous contrainte**.\n- **Numérisation administrative et policière** : FranceConnect, dématérialisation des services publics, algorithmes fiscaux et sociaux — **État plus capable ; certains publics vulnérables moins autonomes**.\n- **Tensions territoriales** : fractures métropoles/périphéries, outre-mer, Nouvelle-Calédonie, zones rurales — **société locale mobilisée ; État contesté dans son autorité territoriale**.\n\nÉvénements :\n- **2019 : fin du cycle des Gilets jaunes et Grand débat national** — la rue impose une réponse politique ; **société renforcée, État réactif mais contesté**.\n- **2019-2020 : grèves contre la réforme des retraites par points** — forte capacité syndicale dans les transports et services publics ; **société renforcée, réforme suspendue**.\n- **2020-2022 : pandémie de Covid-19** : confinement, état d’urgence sanitaire, passe sanitaire/vaccinal, soutien massif aux entreprises — **État très renforcé ; libertés civiles restreintes ; société dépendante mais aussi mobilisée**.\n- **2020 : élections municipales avec abstention record** — affaiblissement de la participation démocratique locale ; **société civique affaiblie, maires relativement légitimés localement**.\n- **2021 : loi “séparatisme” / principes républicains** — contrôle accru des associations, cultes et financements ; **État renforcé, société associative encadrée**.\n- **2022 : réélection d’Emmanuel Macron sans majorité absolue** — exécutif moins libre au Parlement ; **État central affaibli politiquement, société électorale fragmentée renforcée**.\n- **2022-2023 : guerre en Ukraine, inflation et crise énergétique** — bouclier tarifaire, aides publiques, réarmement stratégique ; **État protecteur renforcé mais finances publiques affaiblies**.\n- **2023 : réforme des retraites adoptée avec le 49.3** — capacité institutionnelle de l’État confirmée malgré une opposition sociale massive ; **État renforcé juridiquement, légitimité sociale affaiblie ; syndicats renforcés symboliquement**.\n- **2023 : émeutes après la mort de Nahel Merzouk** — contestation de la police et crise des banlieues ; **autorité de l’État contestée, demande sécuritaire aussi renforcée**.\n- **2024 : mobilisation des agriculteurs** — blocages, concessions rapides du gouvernement sur normes et aides ; **société corporative renforcée, État contraint**.\n- **2024 : crise en Nouvelle-Calédonie** autour du corps électoral et des violences — **État souverain contesté, société locale polarisée**.\n- **2024 : Jeux olympiques de Paris** : déploiement sécuritaire, restrictions de circulation, vidéosurveillance expérimentale — **État sécuritaire renforcé, libertés de mouvement temporairement réduites**.\n- **2024 : dissolution de l’Assemblée nationale et législatives anticipées** — recomposition brutale du rapport État/société par le vote ; **société électorale renforcée, exécutif affaibli si majorité incertaine**.\n- **2026-2028 : période non encore entièrement observable** ; les jalons certains sont les **municipales de 2026** et la **présidentielle/législatives de 2027**, qui peuvent fortement redistribuer le rapport entre État et société, mais ne sont pas encore des événements historiques évaluables avec précision.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 6.5>\n1799-1808: <5.0, 8.5>\n1809-1818: <5.5, 7.7>\n1819-1828: <6.0, 7.9>\n1829-1838: <6.4, 8.2>\n1839-1848: <7.4, 7.4>\n1849-1858: <4.8, 8.8>\n1859-1868: <6.3, 8.4>\n1869-1878: <7.2, 8.5>\n1879-1888: <8.1, 8.7>\n1889-1898: <8.4, 8.9>\n1899-1908: <8.6, 9.1>\n1909-1918: <7.5, 9.5>\n1919-1928: <8.0, 9.2>\n1929-1938: <8.2, 9.0>\n1939-1948: <8.5, 9.2>\n1949-1958: <8.5, 9.2>\n1959-1968: <8.8, 9.4>\n1969-1978: <9.1, 9.2>\n1979-1988: <9.2, 9.0>\n1989-1998: <9.3, 8.8>\n1999-2008: <9.1, 8.7>\n2009-2018: <8.8, 8.9>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 2019-2028\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 2019-2028\n- society_change (float) : changement de society_power par rapport à 2009-2018\n- state_change (float) : changement de state_power par rapport à 2009-2018\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)"
  },
  "score_response": {
    "1789-1798": "{\"key_event\":\"Révolution française et mobilisation civique de masse\",\"reasoning\":\"La société civile atteint un niveau fort grâce aux clubs, sections, presse, élections, pétitions et mobilisations populaires, même si la Terreur puis le Directoire répriment sévèrement certains acteurs. L’État reste assez puissant par la centralisation révolutionnaire, la conscription, la fiscalité et la coercition, mais son autorité est limitée par l’instabilité des régimes, les insurrections et la guerre civile.\",\"society_change\":0.0,\"society_power\":7.0,\"state_change\":0.0,\"state_power\":6.5}",
    "1799-1808": "{\"key_event\":\"Centralisation napoléonienne et régime autoritaire\",\"reasoning\":\"Le Consulat puis l’Empire reconstruisent une capacité étatique très forte : préfets, fiscalité stabilisée, codification, police, conscription et contrôle économique donnent à l’État une pénétration territoriale et sociale nettement supérieure à celle de la Révolution finissante. La société conserve des élites propriétaires, une pacification religieuse partielle et certains bénéfices juridiques, mais le pluralisme politique, la presse, les associations, l’autonomie locale et la résistance organisée sont fortement comprimés.\",\"society_change\":-2.0,\"society_power\":5.0,\"state_change\":2.0,\"state_power\":8.5}",
    "1809-1818": "{\"key_event\":\"Charte et maintien de l’État administratif\",\"reasoning\":\"À la fin de 1818, l’État français reste fort grâce aux préfets, au Code civil, à la fiscalité et à la gendarmerie, mais il est moins écrasant qu’en 1799-1808 après Waterloo, l’occupation et l’encadrement constitutionnel. La société civile progresse surtout chez les propriétaires et notables par la Charte et la loi Lainé, malgré une société populaire affaiblie par la guerre, la crise frumentaire, la surveillance et les restrictions ouvrières.\",\"society_change\":0.5,\"society_power\":5.5,\"state_change\":-0.8,\"state_power\":7.7}",
    "1819-1828": "{\"key_event\":\"Montée de l’opposition libérale censitaire\",\"reasoning\":\"L’État reste fort grâce à l’appareil napoléonien centralisé, à la police, à la fiscalité, au double vote et au succès espagnol, mais la poussée libérale de 1827-1828 limite son pouvoir discrétionnaire. La société civile progresse surtout par la presse, les réseaux urbains et l’opposition parlementaire censitaire, même si le suffrage étroit, la répression carbonari, la censure intermittente et l’alliance Église-ultras bornent fortement la mobilisation populaire.\",\"society_change\":0.5,\"society_power\":6.0,\"state_change\":0.2,\"state_power\":7.9}",
    "1829-1838": "{\"key_event\":\"Révolution de Juillet et consolidation censitaire\",\"reasoning\":\"La société gagne du pouvoir avec la presse, l’élargissement censitaire, la garde nationale, l’instruction primaire et les mobilisations de 1830, mais ce gain reste borné par l’exclusion populaire et les répressions de 1834-1835. L’État conserve l’ossature napoléonienne, se reconstruit vite après 1830 et se renforce par la coercition, l’administration éducative et l’expansion coloniale, malgré des contraintes parlementaires accrues.\",\"society_change\":0.4,\"society_power\":6.4,\"state_change\":0.3,\"state_power\":8.2}",
    "1839-1848": "{\"key_event\":\"Journées de février 1848\",\"reasoning\":\"Malgré une centralisation policière, administrative et ferroviaire accrue sous Guizot, la crise de 1846-1847 puis l'interdiction du banquet parisien débouchent sur une défection partielle de la Garde nationale et l'abdication de Louis-Philippe, réduisant nettement l'autorité effective de l'État monarchique. En sens inverse, l'urbanisation ouvrière, la presse, les réseaux réformistes et la campagne des banquets portent la société civile à un niveau fort de mobilisation, capable de renverser le régime.\",\"society_change\":1.0,\"society_power\":7.4,\"state_change\":-0.8,\"state_power\":7.4}",
    "1849-1858": "{\"key_event\":\"Coup d’État et Empire autoritaire\",\"reasoning\":\"Le coup d’État de 1851, les plébiscites encadrés, les candidatures officielles, la police, les préfets et la loi de sûreté générale portent l’État à un niveau très fort, renforcé par les chemins de fer, le télégraphe, Haussmann et la guerre de Crimée. La société civile perd fortement la capacité de mobilisation autonome acquise en 1848 : suffrage restreint puis contrôlé, presse et réunions bridées, opposants arrêtés ou exilés, même si subsistent une organisation catholique, économique et quelques foyers urbains d’opposition.\",\"society_change\":-2.6,\"society_power\":4.8,\"state_change\":1.4,\"state_power\":8.8}",
    "1859-1868": "{\"key_event\":\"Libéralisation graduelle du Second Empire\",\"reasoning\":\"La presse, les réunions, les oppositions parlementaires et le mouvement ouvrier gagnent nettement en capacité d’organisation, sans retrouver encore la vigueur civique de 1848. L’État impérial reste très puissant grâce à l’administration, aux chemins de fer, à la police et aux capacités fiscales, mais son arbitraire recule et ses échecs extérieurs entament son autorité.\",\"society_change\":1.5,\"society_power\":6.3,\"state_change\":-0.4,\"state_power\":8.4}",
    "1869-1878": "{\"key_event\":\"Consolidation parlementaire de la IIIe République\",\"reasoning\":\"Par rapport à 1859-1868, la société civile gagne nettement grâce à la politisation électorale, à la victoire républicaine de 1876-1877 et au rôle central du suffrage universel masculin, malgré la répression durable du mouvement ouvrier après la Commune. L’État sort momentanément brisé de 1870-1871, mais il reconstitue rapidement sa souveraineté, ses finances, son armée et un cadre institutionnel stable, retrouvant une capacité très forte quoique davantage contrainte par le parlementarisme.\",\"society_change\":0.9,\"society_power\":7.2,\"state_change\":0.1,\"state_power\":8.5}",
    "1879-1888": "{\"key_event\":\"Lois républicaines libérales et école laïque\",\"reasoning\":\"La société civile se renforce nettement grâce aux libertés de presse et de réunion, à la légalisation syndicale, aux municipalités élues, à la politisation de masse et à l’alphabétisation, même si cette mobilisation nourrit aussi le boulangisme. L’État conserve une très forte capacité administrative et coercitive, consolidée par l’école laïque, la République institutionnalisée et l’expansion coloniale, mais les scandales et crises parlementaires limitent le gain net.\",\"society_change\":0.9,\"society_power\":8.1,\"state_change\":0.2,\"state_power\":8.7}",
    "1889-1898": "{\"key_event\":\"Affaire Dreyfus et consolidation républicaine\",\"reasoning\":\"L’État républicain sort renforcé du boulangisme, étend son administration, la conscription, la répression antianarchiste et l’empire colonial, mais le scandale de Panama et l’affaire Dreyfus entament sa légitimité. La société civile progresse légèrement grâce à la presse de masse, au syndicalisme organisé avec la CGT et à la mobilisation dreyfusarde, malgré des restrictions contre les anarchistes et la coercition sociale.\",\"society_change\":0.3,\"society_power\":8.4,\"state_change\":0.2,\"state_power\":8.9}",
    "1899-1908": "{\"key_event\":\"Consolidation républicaine et laïcisation de l’État\",\"reasoning\":\"L’État républicain gagne encore en pénétration administrative, scolaire, militaire et coercitive, notamment contre les ligues, les congrégations et les grèves, même si les grandes mobilisations limitent son omnipotence. La société civile reste très forte et progresse légèrement grâce aux associations, partis, presse de masse et syndicats, mais le recul institutionnel de l’Église et la répression de la CGT tempèrent ce gain.\",\"society_change\":0.2,\"society_power\":8.6,\"state_change\":0.2,\"state_power\":9.1}",
    "1909-1918": "{\"key_event\":\"Guerre totale et Union sacrée\",\"reasoning\":\"La guerre totale porte l’État français à un niveau quasi maximal de mobilisation militaire, fiscale, policière et économique, malgré l’occupation partielle et les crises de 1917. La société civile reste organisée et capable de résistance par les grèves, mutineries et réseaux politiques/syndicaux, mais la censure, l’état de siège, la répression et l’épuisement humain la font nettement reculer.\",\"society_change\":-1.1,\"society_power\":7.5,\"state_change\":0.4,\"state_power\":9.5}",
    "1919-1928": "{\"key_event\":\"Stabilisation Poincaré après la crise du franc\",\"reasoning\":\"La sortie de guerre rend à la société électorale, syndicale et associative une capacité d’action nettement supérieure à celle de 1909-1918, avec les huit heures, le Cartel des gauches et les anciens combattants, mais le traumatisme démographique, l’inflation et les divisions ouvrières empêchent un retour complet au niveau d’avant-guerre. L’État reste extrêmement puissant grâce à la reconstruction, à l’intégration de l’Alsace-Lorraine, à l’intervention sociale et à la stabilisation Poincaré, mais il est moins exceptionnellement dominant qu’en économie de guerre et a été entamé par la crise financière de 1925-1926.\",\"society_change\":0.5,\"society_power\":8.0,\"state_change\":-0.3,\"state_power\":9.2}",
    "1929-1938": "{\"key_event\":\"Front populaire, grèves, puis reprise exécutive\",\"reasoning\":\"La société civile reste très puissante et même légèrement renforcée par les mobilisations de 1934-1936, la réunification syndicale et les droits collectifs, malgré l’échec de la grève de 1938. L’État demeure très fort par son administration, le réarmement et l’intervention économique, mais la crise budgétaire, l’instabilité parlementaire et la crise de légitimité réduisent légèrement sa capacité globale par rapport aux années 1920.\",\"society_change\":0.2,\"society_power\":8.2,\"state_change\":-0.2,\"state_power\":9.0}",
    "1939-1948": "{\"key_event\":\"Libération et refondation dirigiste-sociale\",\"reasoning\":\"Malgré l’effondrement de 1940, l’occupation et la répression de Vichy, l’État sort de la période restauré, plus interventionniste, planificateur et social qu’en 1938. La société civile libre a été brutalement comprimée sous Vichy, mais la Résistance, le suffrage féminin, les partis de masse, la CGT et les nouveaux droits sociaux la portent en 1948 à un niveau légèrement supérieur à l’avant-guerre.\",\"society_change\":0.3,\"society_power\":8.5,\"state_change\":0.2,\"state_power\":9.2}",
    "1949-1958": "{\"key_event\":\"Crise algérienne et naissance de la Ve République\",\"reasoning\":\"La planification, l’État social et la croissance maintiennent une capacité administrative très élevée, mais l’instabilité de la IVe République, les guerres coloniales, Suez et la crise d’Alger montrent de fortes limites avant le recentrage exécutif de 1958. La société civile reste très puissante grâce aux partis, syndicats, grèves, urbanisation et protections sociales, mais la guerre d’Algérie, l’état d’urgence et la réduction du parlementarisme empêchent une progression nette.\",\"society_change\":0.0,\"society_power\":8.5,\"state_change\":0.0,\"state_power\":9.2}",
    "1959-1968": "{\"key_event\":\"Mai 1968 et présidentialisation gaullienne\",\"reasoning\":\"La Ve République gaullienne accroît nettement la capacité exécutive, administrative et stratégique de l’État, même si Mai 1968 révèle des limites coercitives temporaires avant la restauration électorale de juin. La société civile, déjà forte, gagne en autonomie matérielle, en éducation et en capacité syndicale/étudiante de mobilisation, malgré l’affaiblissement relatif du Parlement, des partis et le contrôle de l’audiovisuel.\",\"society_change\":0.3,\"society_power\":8.8,\"state_change\":0.2,\"state_power\":9.4}",
    "1969-1978": "{\"key_event\":\"Société post-1968 et crise des Trente Glorieuses\",\"reasoning\":\"La société civile se renforce légèrement depuis un niveau déjà très élevé grâce à la structuration syndicale, associative, féministe, écologiste et politique, à l’élargissement du suffrage et aux nouveaux contre-pouvoirs constitutionnels et administratifs. L’État reste extrêmement puissant et technocratique, mais son autonomie de pilotage recule avec la crise économique, les contraintes européennes et monétaires, et l’encadrement accru par l’opposition et les droits individuels.\",\"society_change\":0.3,\"society_power\":9.1,\"state_change\":-0.2,\"state_power\":9.2}",
    "1979-1988": "{\"key_event\":\"Alternance, décentralisation et libéralisation sous contrainte européenne\",\"reasoning\":\"La société reste très puissante et gagne légèrement grâce à l’alternance de 1981, aux mobilisations victorieuses de 1984 et 1986, à la décentralisation et à la libéralisation médiatique, malgré l’affaiblissement syndical lié au chômage et à la désindustrialisation. L’État demeure extrêmement capable administrativement et coercitivement, mais recule un peu sous l’effet de la contrainte européenne et monétaire, des privatisations, de la décentralisation et de la perte de monopole sur l’information.\",\"society_change\":0.1,\"society_power\":9.2,\"state_change\":-0.2,\"state_power\":9.0}",
    "1989-1998": "{\"key_event\":\"Maastricht, privatisations et grèves de 1995\",\"reasoning\":\"L’État français reste très puissant par son appareil administratif, social, sécuritaire et réglementaire, mais l’européanisation, les privatisations et la décentralisation réduisent légèrement son autonomie nationale et dirigiste. La société civile demeure exceptionnellement forte : grèves de 1995, référendum, sanction électorale de 1997, associations et juges renforcent les contre-pouvoirs, malgré le chômage de masse qui affaiblit les salariés organisés.\",\"society_change\":0.1,\"society_power\":9.3,\"state_change\":-0.2,\"state_power\":8.8}",
    "1999-2008": "{\"key_event\":\"Euro, hyperprésidence et résistances civiques\",\"reasoning\":\"L’État français reste très puissant par son exécutif présidentialisé, ses outils sécuritaires et sa capacité d’intervention en 2008, mais l’euro, le droit européen, les privatisations et la décentralisation réduisent légèrement sa marge nationale directe. La société civile demeure exceptionnellement forte, capable de rejeter le traité constitutionnel et de faire retirer le CPE, mais l’hyperprésidence, la ratification de Lisbonne après le « non », la faiblesse syndicale et les tensions sécuritaires entament légèrement son pouvoir effectif.\",\"society_change\":-0.2,\"society_power\":9.1,\"state_change\":-0.1,\"state_power\":8.7}",
    "2009-2018": "{\"key_event\":\"État d’urgence et recomposition macronienne\",\"reasoning\":\"L’État reste très fort et gagne légèrement en pouvoir coercitif et réformateur avec l’état d’urgence, les lois antiterroristes, la présidentialisation de 2017 et les réformes administratives, malgré les contraintes européennes et la crise de légitimité révélée par les Gilets jaunes. La société civile demeure très puissante, mais recule un peu car syndicats, partis et libertés publiques classiques s’affaiblissent, même si les mobilisations numériques et horizontales compensent partiellement ce recul.\",\"society_change\":-0.3,\"society_power\":8.8,\"state_change\":0.2,\"state_power\":8.9}",
    "2019-2028": "{\"key_event\":\"Pandémie et gouvernement par l’exception\",\"reasoning\":\"L’État conserve une capacité très élevée et gagne légèrement avec l’état d’urgence sanitaire, les instruments sécuritaires, la numérisation administrative et l’usage répété de procédures centralisées, malgré l’endettement, l’absence de majorité absolue et les contestations territoriales. La société civile reste forte par les mobilisations sociales, syndicales, électorales et corporatives, mais son pouvoir net recule un peu sous l’effet de la fragmentation, de l’abstention, de l’encadrement associatif et d’une traduction institutionnelle limitée.\",\"society_change\":-0.1,\"society_power\":8.7,\"state_change\":0.2,\"state_power\":9.1}"
  }
}

==> experiments/results_lang/france__openrouter-qwen-qwen-2.5-72b-instruct__fr.json <==
{
  "country": "France",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1789,
      1798
    ],
    [
      1799,
      1808
    ],
    [
      1809,
      1818
    ],
    [
      1819,
      1828
    ],
    [
      1829,
      1838
    ],
    [
      1839,
      1848
    ],
    [
      1849,
      1858
    ],
    [
      1859,
      1868
    ],
    [
      1869,
      1878
    ],
    [
      1879,
      1888
    ],
    [
      1889,
      1898
    ],
    [
      1899,
      1908
    ],
    [
      1909,
      1918
    ],
    [
      1919,
      1928
    ],
    [
      1929,
      1938
    ],
    [
      1939,
      1948
    ],
    [
      1949,
      1958
    ],
    [
      1959,
      1968
    ],
    [
      1969,
      1978
    ],
    [
      1979,
      1988
    ],
    [
      1989,
      1998
    ],
    [
      1999,
      2008
    ],
    [
      2009,
      2018
    ],
    [
      2019,
      2028
    ]
  ],
  "society_power": {
    "1789-1798": 7.0,
    "1799-1808": 5.0,
    "1809-1818": 4.5,
    "1819-1828": 5.0,
    "1829-1838": 5.7,
    "1839-1848": 6.3,
    "1849-1858": 4.5,
    "1859-1868": 5.5,
    "1869-1878": 7.0,
    "1879-1888": 7.5,
    "1889-1898": 8.0,
    "1899-1908": 8.5,
    "1909-1918": 8.2,
    "1919-1928": 8.5,
    "1929-1938": 8.3,
    "1939-1948": 8.5,
    "1949-1958": 8.4,
    "1959-1968": 8.7,
    "1969-1978": 8.9,
    "1979-1988": 9.3,
    "1989-1998": 9.5,
    "1999-2008": 9.6,
    "2009-2018": 9.3,
    "2019-2028": 9.5
  },
  "state_power": {
    "1789-1798": 5.5,
    "1799-1808": 8.0,
    "1809-1818": 5.5,
    "1819-1828": 6.0,
    "1829-1838": 5.8,
    "1839-1848": 5.0,
    "1849-1858": 7.5,
    "1859-1868": 7.7,
    "1869-1878": 7.5,
    "1879-1888": 7.8,
    "1889-1898": 8.2,
    "1899-1908": 8.3,
    "1909-1918": 8.7,
    "1919-1928": 8.5,
    "1929-1938": 8.1,
    "1939-1948": 8.8,
    "1949-1958": 9.0,
    "1959-1968": 8.5,
    "1969-1978": 8.3,
    "1979-1988": 7.8,
    "1989-1998": 7.5,
    "1999-2008": 7.2,
    "2009-2018": 7.7,
    "2019-2028": 7.5
  },
  "key_event": {
    "1789-1798": "Révolution française, constitution de 1791",
    "1799-1808": "Coup d'État du 18 Brumaire, centralisation administrative",
    "1809-1818": "Défaites militaires, fin de l'Empire, début de la Restauration",
    "1819-1828": "Crise économique et sociale (1820-1822)",
    "1829-1838": "Révolte des canuts, Insurrection de Paris",
    "1839-1848": "Révolutions de 1848 et mouvement ouvrier",
    "1849-1858": "Coup d'État du 2 décembre 1851",
    "1859-1868": "Réformes constitutionnelles et développement industriel",
    "1869-1878": "Adoption de la Troisième République, montée du socialisme",
    "1879-1888": "Républicanisation politique, expansion de l'éducation",
    "1889-1898": "Développement des partis politiques et grèves",
    "1899-1908": "Montée du syndicalisme et réformes",
    "1909-1918": "Montée du syndicalisme et Première Guerre Mondiale",
    "1919-1928": "Renforcement des syndicats et réformes sociales",
    "1929-1938": "Montée du nationalisme, crise économique, Front Populaire",
    "1939-1948": "Libération, nationalisation, modernisation administrative",
    "1949-1958": "Nationalisation, expansion de l'État-providence, retour de De Gaulle",
    "1959-1968": "Les manifestations de mai 1968",
    "1969-1978": "Loi Veil et manifestations 1977-1978",
    "1979-1988": "Décentralisation et libéralisation économique",
    "1989-1998": "Grèves 1995, privatisations, décentralisation",
    "1999-2008": "Décentralisation et affaires de retraites",
    "2009-2018": "Manifestations contre la Loi Travail, Mouvement des Gilets Jaunes",
    "2019-2028": "Mouvements sociaux et Gilets Jaunes"
  },
  "reasoning": {
    "1789-1798": "La Révolution accroît considérablement le pouvoir de la société, tandis que l'État reste modéré avec une administration en reconstruction.",
    "1799-1808": "La prise de pouvoir par Napoléon et la centralisation administrative ont fortement réduit les pouvoirs de la société civile, tandis que l'État a renforcé son contrôle et ses capacités.",
    "1809-1818": "Les défaites militaires et la Restauration affaiblissent l'État, tandis que l'opinion publique critique gagne en influence malgré la censure, renforçant modérément la société civile.",
    "1819-1828": "La crise économique a renforcé la société civile face à l'inaction de l'État, qui a vu sa légitimité contestée.",
    "1829-1838": "La mobilisation sociale s'est renforcée malgré la répression, tandis que l'État a vu sa capacité économique et financière s'affaiblir.",
    "1839-1848": "La société civile s'est renforcée par la croissance du mouvement ouvrier et la révolution de 1848, tandis que l'État a perdu en autorité et en légitimité.",
    "1849-1858": "Le coup d'État de Napoléon III a affaibli la société civile et renforcé fortement l'État.",
    "1859-1868": "Les réformes politiques libérales et l'expansion industrielle ont renforcé à la fois l'État et la société civile, bien que l'État ait bénéficié davantage des réforms économiques.",
    "1869-1878": "La société civile se renforce par la démocratie et le syndicalisme, tandis que l'État perd en autorité mais gagne en légitimité.",
    "1879-1888": "La républicanisation politique et l'expansion de l'éducation renforcent à la fois l'État et la société civile, malgré quelques affaiblissements temporaires.",
    "1889-1898": "L'organisation des partis politiques et les grèves ont renforcé la société civile, tandis que l'État a dû répondre aux défis sociaux et politiques croissants.",
    "1899-1908": "La montée du syndicalisme et des réformes éducatives renforcent la société civile. L'État se fortifie légèrement par les réformes et la loi de 1905.",
    "1909-1918": "La montée du syndicalisme a renforcé la société civile, tandis que la Première Guerre Mondiale a accru le pouvoir de l'État.",
    "1919-1928": "Le mouvement ouvrier et syndical s'est renforcé, tandis que les difficultés économiques ont temporairement affaibli l'État, malgré des réformes sociales importantes.",
    "1929-1938": "La montée du nationalisme et les mouvements sociaux ont renforcé la société civile, tandis que la crise économique et les événements comme la manifestation du 6 février 1934 ont affaibli l'État.",
    "1939-1948": "La Libération et les réformes post-guerre ont renforcé l'État et les syndicats.",
    "1949-1958": "La société civile reste forte, malgré une légère augmentation du pouvoir de l'État, principalement due à la nationalisation et à l'expansion de l'État-providence. Le retour de De Gaulle renforce les institutions et les pouvoirs présidentiels.",
    "1959-1968": "Les manifestations de mai 1968 ont fortement renforcé la société civile, exposant les faiblesses de l'État gaulliste et conduisant à une réorganisation politique et sociale.",
    "1969-1978": "La loi Veil et les manifestations ont renforcé la société civile, alors que l'État a affronté des défis économiques et sociaux, affaiblissant son autorité.",
    "1979-1988": "La décentralisation a renforcé la société civile, tandis que la libéralisation a affaibli le contrôle étatique. Les mouvements sociaux ont également renforcé la société.",
    "1989-1998": "La décentralisation et les grèves de 1995 ont renforcé la société civile, tandis que les réformes économiques et l'UE ont affaibli le pouvoir de l'État.",
    "1999-2008": "La décentralisation et la mobilisation contre la réforme des retraites ont renforcé la société civile, tandis que le pouvoir de l'État a été amoindri par ces défis et par les réformes économiques.",
    "2009-2018": "La société civile s'est mobilisée fortement, mais a subi des affaiblissements structurels. L'État a renforcé sa capacité de gestion des crises et de régulation.",
    "2019-2028": "Les mouvements sociaux et la polarisation politique ont renforcé la société civile, tandis que l'État a vu sa capacité d'action affaiblie."
  },
  "events_trends_prompt": {
    "1789-1798": "",
    "1799-1808": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1799-1808 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1799-1808. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1809-1818": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1809-1818 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1809-1818. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1819-1828": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1819-1828 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1819-1828. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1829-1838": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1829-1838 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1829-1838. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1839-1848": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1839-1848 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1839-1848. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1849-1858": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1849-1858 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1849-1858. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1859-1868": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1859-1868 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1859-1868. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1869-1878": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1869-1878 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1869-1878. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1879-1888": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1879-1888 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1879-1888. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1889-1898": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1889-1898 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1889-1898. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1899-1908": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1899-1908 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1899-1908. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1909-1918": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1909-1918 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1909-1918. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1919-1928": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1919-1928 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1919-1928. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1929-1938": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1929-1938 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1929-1938. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1939-1948": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1939-1948 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1939-1948. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1949-1958": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1949-1958 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1949-1958. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1959-1968": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1959-1968 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1959-1968. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1969-1978": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1969-1978 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1969-1978. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1979-1988": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1979-1988 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1979-1988. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1989-1998": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1989-1998 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1989-1998. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "1999-2008": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n1999-2008 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 1999-2008. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "2009-2018": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n2009-2018 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 2009-2018. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ...",
    "2019-2028": "En vous appuyant sur le cadre d'analyse de Daron Acemoğlu et James A. Robinson\ndans *The Narrow Corridor: States, Societies, and the Fate of Liberty*,\nidentifiez les grands événements et tendances historiques en la France durant\n2019-2028 qui ont matériellement affecté SOIT le pouvoir de l'État SOIT le\npouvoir de la société civile.\n\nSoyez concret et précis pour 2019-2028. Distinguez les tendances lentes\n(institutionnelles, économiques, démographiques) des événements ponctuels. Pour\nchaque élément, indiquez brièvement s'il a renforcé ou affaibli l'État, la\nsociété, ou les deux.\n\nRépondez par deux courtes listes à puces :\n\nTendances :\n- ...\n\nÉvénements :\n- ..."
  },
  "events_trends_response": {
    "1789-1798": "",
    "1799-1808": "Tendances :\n- **Suppression des institutions de l'Ancien Régime** (1799-1808) : Bénéficiant du contexte révolutionnaire, Napoléon Bonaparte a progressivement aboli les anciennes structures de gouvernance, comme les États généraux et les corporations, ce qui a affaibli les forces de la société civile et renforcé l'État central.\n- **Centralisation de l'administration** : La création des préfectures (1800) et la réorganisation des départements ont renforcé le contrôle central de l'État, réduisant l'autonomie locale et affaiblissant les pouvoirs de la société civile.\n- **Codification du droit** : La mise en place du Code Civil (1804) a uniformisé les lois dans tout le territoire, renforçant la cohérence et la stabilité juridique de l'État. Cela a également affaibli certaines pratiques locales et traditionnelles, réduisant la diversité des pouvoirs sociaux.\n- **Expansion économique et industrielle** : La poursuite des réformes économiques, comme la mise en place de la Banque de France (1800), a stimulé l'activité économique, renforçant l'État en termes de ressources financières mais aussi en créant une nouvelle classe bourgeoise qui a pu potentiellement s'opposer au pouvoir absolu de l'État.\n\nÉvénements :\n- **Coup d'État du 18 Brumaire (9 Novembre 1799)** : Napoléon Bonaparte a pris le pouvoir, renforçant considérablement le pouvoir de l'État en créant le Consulat, qui a progressivement érodé les institutions républicaines.\n- **Signature du Concordat de 1801** : L'accord entre Napoléon et le pape Pie VII a rétabli l'influence de l'Église catholique en France, mais de manière contrôlée par l'État. Cela a affaibli les mouvements anticléricaux et renforcé l'autorité de l'État sur les affaires religieuses.\n- **Institution du Sénat conservateur** (1799) : Ce nouvel organe politique, composé de membres nommés par Napoléon, a renforcé le pouvoir exécutif et affaibli les institutions représentatives de la société civile.\n- **Création de la Légion d'Honneur** (1802) : Ce système d'honneurs a servi à renforcer la loyauté envers l'État et le chef d'État, Napoléon, en récompensant les services rendus, ce qui a consolidé le pouvoir de l'État.\n- **Victoires militaires de Napoléon** (1800-1807) : Les succès sur le champ de bataille, notamment à Marengo (1800), Austerlitz (1805), et Iéna (1806), ont renforcé la légitimité et le prestige de Napoléon, renforçant ainsi le pouvoir de l'État. Ces victoires ont également accru les ressources de l'État grâce aux contributions et aux pillages des territoires conquis.",
    "1809-1818": "Voici les tendances et événements clés pour la période 1809-1818 en France, analysés selon le cadre d'Acemoğlu et Robinson :\n\nTendances :\n- Déclin économique progressif : Affaiblit l'État et la société civile. Les difficultés économiques entraînent un appauvrissement général.\n- Perte territoriale et de prestige international : Affaiblit l'État. La défaite militaire et les pertes territoriales réduisent la puissance française.\n- Réaffirmation de l'autoritarisme impérial : Renforce temporairement l'État aux dépens de la société civile. L'empereur concentre les pouvoirs, limitant les libertés politiques.\n- Émergence d'une opinion publique de plus en plus critique : Renforce progressivement la société civile. Les idées libérales gagnent en influence malgré la censure.\n- Crise démographique après les guerres : Affaiblit initialement l'État et la société, puis favorise l'intégration des classes populaires à l'État-providence naissant.\n\nÉvénements :\n- Échec de la campagne d'Espagne (1810-1814) : Affaiblit drastiquement l'État. Le conflit épuise militairement et financièrement la France.\n- Invasion de la Russie (1812) : Affaiblit sévèrement l'État. La catastrophe militaire entame la puissance de Napoléon.\n- Campagne de France et abdication de Napoléon (1814) : Affaiblit très fortement l'État. La défaite contre les coalisés entraîne la fin du Premier Empire.\n- Retour de Louis XVIII et Restauration bourbon (1814) : Affaiblit initialement l'État avant une stabilisation. Le nouveau régime doit composer avec une armée impériale encore influente.\n- Cent-Jours et défaite finale à Waterloo (1815) : Affaiblit radicalement l'État. La fin définitive de l'Empire marque la perte de prestige et le début de la Restauration.\n- Adoption de la Charte constitutionnelle (1814 et 1830) : Renforce progressivement la société civile. Le texte institue un pouvoir exécutif moins absolu et prévoit une certaine séparation des pouvoirs.",
    "1819-1828": "### Tendances :\n\n- **Lent retour à la stabilité politique après la Révolution** :\n  - **Effet** : Renforcement de l'État. La Monarchie de Juillet, bien qu'elle ne soit pas encore installée (elle commence en 1830), est préparée par une période de stabilisation des institutions sous la Restauration. Cela permet à l'État de regagner en légitimité et en capacité de gouvernement.\n  - **Impact** : L'État est renforcé, mais la société civile reste sous pression.\n\n- **Développement économique et industrialisation** :\n  - **Effet** : Renforcement de la société civile. L'industrialisation accélère, notamment dans les secteurs du textile et de la métallurgie, créant de nouvelles classes moyennes et ouvrières. Ces groupes sociaux commencent à prendre conscience de leurs intérêts et à s'organiser.\n  - **Impact** : La société civile est renforcée, tandis que l'État doit gérer de nouvelles dynamiques sociales.\n\n- **Croissance démographique** :\n  - **Effet** : Renforcement de la société civile. La population française continue de croître, ce qui accentue les pressions sur les ressources et les institutions. Les villes s'agrandissent, et les mouvements sociaux deviennent plus fréquents et plus nombreux.\n  - **Impact** : La société civile est renforcée, et l'État doit affronter de nouveaux défis en termes de gestion et de contrôle.\n\n### Événements :\n\n- **Promulgation de la Charte constitutionnelle (1814, révisée en 1816)** :\n  - **Effet** : Renforcement de l'État. La Charte, bien que limitée, établit un cadre constitutionnel qui reconnaît certains principes libéraux, comme la séparation des pouvoirs et la liberté de la presse. Cela donne une certaine légitimité à l'État, mais reste un compromis fragile.\n  - **Impact** : L'État est renforcé, mais la société civile reste en attente de plus de libertés.\n\n- **Légitimisation de la Restauration (1819-1820)** :\n  - **Effet** : Renforcement de l'État. Le roi Louis XVIII et son successeur Charles X travaillent à légitimer le retour de la monarchie. Des lois répressives, comme la loi de juillet 1819 sur les élections, restreignent les libertés politiques et civiles.\n  - **Impact** : L'État est renforcé, mais la société civile est affaiblie.\n\n- **Crise économique et sociale (1820-1822)** :\n  - **Effet** : Affaiblissement de l'État et renforcement de la société civile. La crise économique entraîne des grèves, des émeutes et des mouvements de protestation. La société civile s'organise face à la détresse économique et à l'inaction de l'État.\n  - **Impact** : L'État est affaibli, et la société civile se renforce en réaction.\n\n- **Assasinat de Charles Ferdinand, duc de Berry (1820)** :\n  - **Effet** : Affaiblissement de l'État. L'assassinat du duc de Berry, un membre important de la famille royale, provoque une crise politique et sociale. Cela met en lumière les tensions entre les différents factions politiques et la fragilité du régime.\n  - **Impact** : L'État est affaibli, et la société civile est polarisée entre les royalistes et les républicains.\n\n- **Loi sur le blé (1822)** :\n  - **Effet** : Affaiblissement de l'État. La loi sur le blé, qui limite les importations de céréales, est mal perçue par les classes populaires et les commerçants. Elle entraîne une montée des prix et des tensions sociales.\n  - **Impact** : L'État est affaibli, et la société civile s'organise pour protester contre cette politique.\n\n- **Révolte des canuts à Lyon (1831)** :\n  - **Effet** : Renforcement de la société civile. Bien que cette révolte ait lieu en 1831, elle est le résultat des tensions économiques et sociales qui se sont accumulées au cours de la décennie précédente. Elle montre la capacité de la société civile à s'organiser et à défendre ses intérêts.\n  - **Impact** : La société civile est renforcée, et l'État doit affronter de nouvelles menaces.\n\nCes éléments montrent que la période 1819-1828 en France est marquée par des tensions entre le renforcement progressif de l'État et les dynamiques de renforcement de la société civile, qui s'expriment de manière de plus en plus visible.",
    "1829-1838": "### Tendances :\n\n- **Industrialisation et urbainisation** :\n  - L'industrialisation se poursuit, entraînant une concentration de la population dans les grandes villes. Cela renforce le pouvoir de la société civile en favorisant l'organisation des travailleurs et la formation de mouvements sociaux, mais peut également renforcer l'État en termes de contrôle urbain et de réglementation.\n- **Éducation et alphabétisation** :\n  - L'augmentation du taux d'alphabétisation renforce la capacité de la société civile à s'organiser et à diffuser des idées, mais peut également renforcer l'État en termes de formation d'une force de travail qualifiée et d'une citoyenneté plus éclairée.\n- **Expansion de la presse** :\n  - La presse grandissante joue un rôle crucial dans la diffusion d'informations et d'idées politiques, renforçant la société civile en termes d'information et de mobilisation.\n- **Évolution du système fiscal** :\n  - La mise en place de nouveaux impôts et la rationalisation du système fiscal renforcent le pouvoir de l'État en lui permettant de disposer de ressources supplémentaires pour financer ses actions, mais peuvent également susciter des résistances sociales.\n\n### Événements :\n\n- **Révolte des canuts (1831)** :\n  - Grève et révolte des tisserands lyonnais contre les conditions de travail, renforçant le pouvoir de la société civile en montrant la capacité d'action collective.\n- **Insurrection de Paris (1832)** :\n  - Révolte initiée par des républicains et des socialistes contre le corps législatif, affaiblissant temporairement le pouvoir de l'État et renforçant le sentiment de résistance populaire.\n- **Loi sur le jury (1831)** :\n  - Réforme du système judiciaire qui étend le droit de jugement par jury à davantage de crimes, renforçant à la fois l'État en termes de légitimité judiciaire et la société civile en termes de participation citoyenne.\n- **Loi sur le cautionnement des mœurs (1832)** :\n  - Loi visant à réprimer la presse et les activités politiques jugées subversives, affaiblissant la société civile en restreignant la liberté d'expression et renforçant le pouvoir de l'État en termes de contrôle de l'information.\n- **Crise économique de 1837** :\n  - Crise économique qui a entraîné des difficultés financières, affaiblissant le pouvoir de l'État en termes de capacité de gestion économique et renforçant les tensions sociales.",
    "1839-1848": "### Tendances :\n- **Industrialisation et croissance économique** : L'accélération de l'industrialisation a conduit à une urbanisation rapide et à une augmentation de la production manufacturière. Cela a renforcé le pouvoir de l'État en augmentant les revenus fiscaux mais a aussi renforcé la société civile en créant une classe ouvrière plus nombreuse et plus consciente de ses droits.\n- ** Expansion du mouvement ouvrier** : Le développement des syndicats et des organisations ouvrières a accru la capacité de la société civile à s'organiser et à revendiquer des droits. Cela a affaibli le contrôle fearing traditionnel de l'État sur les travailleurs.\n- ** Évolution du système éducatif** : L'élargissement de l'accès à l'éducation, notamment avec la création de nouvelles écoles et la formation de maîtres, a contribué à l'émergence d'une classe moyenne plus éduquée et plus critique, renforçant ainsi la société civile.\n- ** Démographie** : La croissance de la population urbaine a exacerbé les problèmes sociaux tels que le logement, l'hygiène et le chômage. Cela a augmenté la pression sur l'État pour fournir des services et des réformes, tout en renforçant la société civile en créant des mouvements sociaux.\n\n### Événements :\n- ** Révolte des canuts à Lyon (1839)** : Cette révolte a mis en lumière les tensions sociales engendrées par l'exploitation et les conditions de travail précaires. Elle a affaibli l'État en démontrant son incapacité à gérer les conflits sociaux, tout en renforçant la société civile par l'émergence de la conscience classe ouvrière.\n- ** Réformes de Guizot (1840-1846)** : Les réformes éducatives et administratives de François Guizot ont visé à moderniser l'État et à renforcer son contrôle. Cependant, elles ont également contribué à l'émergence d'une classe moyenne éduquée et critique, renforçant ainsi la société civile.\n- ** Crise économique (1847)** : Une crise économique sévère a touché la France, accentuant le mécontentement social et économique. Cela a affaibli l'État en révélant ses limites dans la gestion des crises, tout en renforçant la société civile en générant des mouvements de protestation et de revendication.\n- ** Printemps des peuples (1848)** : Les révolutions de 1848 en Europe ont eu un impact significatif en France, conduisant à la chute de la Monarchie de Juillet et à la proclamation de la Deuxième République. Cet événement a fortement affaibli l'État en remettant en question sa légitimité, tout en renforçant la société civile en ouvrant la voie à de nouvelles formes de participation politique et à des réformes sociales.",
    "1849-1858": "Tendances :\n- **Industrialisation en cours** : Renforcement de la société civile grâce à l'émergence d'une classe ouvrière plus importante et à une demande croissante de droits syndicaux et de meilleures conditions de travail.\n- **Expansion de l'enseignement primaire** : Renforcement de la société civile par une population de plus en plus éduquée, ce qui favorise la participation politique et la critique des institutions.\n- **Développement des réseaux de transport** : Renforcement de l'État par une meilleure connectivité des régions, facilitant l'administration et le contrôle centralisé.\n- **Croissance démographique** : Renforcement de la société civile par une augmentation de la main-d'œuvre et des revendications sociales, mais aussi renforcement de l'État par une plus grande base fiscale et une plus grande capacité de mobilisation.\n\nÉvénements :\n- **Élections de 1849** : Affaiblissement de la société civile car le Parti de l'Ordre, conservateur, remporte largement, limitant ainsi les réformes progressistes et les droits des travailleurs.\n- **Loi Falloux de 1850** : Affaiblissement de la société civile par une reprise en main de l'enseignement par l'Église, réduisant l'influence laïque et progressiste.\n- **Coup d'État du 2 décembre 1851** : Renforcement de l'État par le renversement de la République et l'instauration du Second Empire sous Napoléon III, ce qui concentre le pouvoir entre les mains de l'exécutif.\n- **Loi sur le suffrage universel de 1852** : Renforcement de l'État par la restriction du suffrage universel, limitant la participation politique de la société civile.\n- **Établissement du Second Empire (1852)** : Renforcement de l'État par la consolidation du pouvoir de Napoléon III, réduisant les libertés individuelles et les droits de la société civile.",
    "1859-1868": "### Tendances :\n\n- **Expansion de l'industrie et du commerce** :\n  - **Description** : La période 1859-1868 voit une accélération de l'industrialisation, notamment grâce aux investissements dans les chemins de fer, l'acier, et le textile. Cela conduit à une croissance économique significative.\n  - **Impact** : Renforce l'État en lui fournissant de nouvelles sources de revenus et en stimulant la création d'infrastructures. Renforce également la société civile en créant une classe moyenne plus importante et en favorisant l'émergence de syndicats ouvriers.\n\n- **Éducation et instruction publique** :\n  - **Description** : La loi Falloux (1850) et les réformes éducatives de l'Empire favorisent l'expansion de l'enseignement primaire et secondaire, ce qui contribue à la formation d'une population plus instruite.\n  - **Impact** : Renforce l'État en consolidant son contrôle sur l'éducation et en formant des citoyens plus enclins à participer à la vie sociale et politique. Renforce également la société civile en augmentant sa capacité de mobilisation et de critique.\n\n- **Urbanisation croissante** :\n  - **Description** : Les migrations rurales vers les villes s’accélèrent, ce qui modifie la structure sociale et économique du pays.\n  - **Impact** : Renforce l'État en concentrant les populations dans des zones plus facilement contrôlables. Renforce également la société civile en permettant la formation de communautés urbaines plus dynamiques et politiquement actives.\n\n- **Développement des communications** :\n  - **Description** : L'expansion des réseaux de télégraphie et de presse permet une diffusion plus rapide de l'information.\n  - **Impact** : Renforce l'État en améliorant la coordination administrative et en contrôlant le flux d'information. Renforce également la société civile en facilitant la mobilisation et la diffusion des idées.\n\n### Événements :\n\n- **Révolte des tailleurs (1859)** :\n  - **Description** : Une grève des tailleurs à Paris qui s'étend à d'autres métiers, marquant une résistance ouvrière au régime impérial.\n  - **Impact** : Affaiblit temporairement l'État en démontrant la capacité de mobilisation de la classe ouvrière. Renforce la société civile en installant une tradition de contestation ouvrière.\n\n- **Traité de commerce franco-britannique (1860)** :\n  - **Description** : Accords commerciaux entre la France et le Royaume-Uni qui réduisent les tarifs douaniers.\n  - **Impact** : Renforce l'État en stimulant le commerce international et en favorisant la croissance économique. Renforce également la société civile en créant des opportunités pour les entreprises et les travailleurs.\n\n- **Réformes constitutionnelles (1860-1868)** :\n  - **Description** : Séries de réformes politiques qui visent à libéraliser progressivement le régime, notamment l'établissement d'élections municipales plus libres.\n  - **Impact** : Renforce l'État en lui donnant une légitimité accrue en temps de paix. Renforce également la société civile en offrant plus de voies de participation politique.\n\n- **Crise économique de 1866** :\n  - **Description** : Une crise financière qui frappe l'Europe, affectant particulièrement les industries françaises.\n  - **Impact** : Affaiblit temporairement l'État en réduisant ses revenus fiscaux et en augmentant les tensions sociales. Affaiblit également la société civile en limitant les possibilités d'emploi et de mobilisation économique.\n\n- **Couronnement de Maximilien en Mexique (1864)** :\n  - **Description** : L'Empire français soutient la nomination de Maximilien Ier comme empereur du Mexique dans le cadre de son expansion coloniale.\n  - **Impact** : Renforce l'État en augmentant sa présence internationale. Affaiblit potentiellement la société civile en détournant des ressources qui auraient pu être utilisées pour des réformes intérieures.\n\nCes événements et tendances ont façonné l'équilibre de pouvoir entre l'État et la société civile en France pendant cette période, contribuant aux dynamiques complexes décrites par Acemoğlu et Robinson.",
    "1869-1878": "Voici un résumé des tendances et événements clés pour la France de 1869 à 1878, analysés selon le cadre proposé par Acemoğlu et Robinson :\n\nTendances :\n- Développement économique et industriel : renforce le pouvoir de l'État en lui procurant plus de ressources, mais aussi la société civile par l'essor d'une bourgeoisie croissante.\n- Expansion de l'éducation publique : renforce la société civile en éduquant les masses, mais aussi l'État qui assure son contrôle.\n- Décentralisation administratif-militaire : affaiblit légèrement le pouvoir central tout en renforçant les pouvoirs locaux de la société.\n- Montée du socialisme et du syndicalisme : renforce la société civile, notamment le prolétariat, aux yeux du pouvoir existant.\n- Émergence d'une presse libre et critique : renforce la société civile en informant davantage le public et en érodant l'influence étatique.\n- Expansion du suffrage (1875) : renforce la société civile et par certains aspects, l'État(y augmente la légitimité du gouvernement).\n\nÉvénements :\n- Élection de 1869 : renforce la société civile, marquant un coup sérieux porté à la légitimité de l'Empire et Hobby-Servitude, réduisant le pouvoir impérial.\n- Commune de Paris (1871) : fragilise temporairement l'État mais renforce la société civile en laissant un héritage idéologique fort, malgré sa répression.\n- Adoption de la Troisième République (1875) : renforce l'État en cambiant le système politique vers une forme plus durable et représentative tout en renforçant la société civile par la démocratie.\n- Crise agricole (1873-1877) : affaiblit à la fois l'État et la société civile par la pauvreté et l'instabilité sociales, mais incite à de nouvelles réformes qui renforcent ultimement l'État.\n- Réforme scolaire de Jules Ferry (débutée en 1878) : renforce à long terme l'État par l’éducation et la formation d'une population plus instruite, renforçant également la société civile.",
    "1879-1888": "### Tendances :\n\n- **Républicanisation politique :**\n  - **Description :** La consolidation de la Troisième République avec l'émergence de leaders républicains comme Jules Grévy, qui succède à Patrice de Mac-Mahon en 1879. Les républicains gagnent progressivement du terrain au Parlement, ce qui entraîne une diminution du pouvoir des monarchistes et des conservateurs.\n  - **Impact :** Renforcement de l'État et de la société civile. L'État devient plus stable et la société civile plus engagée politiquement.\n  \n- **Expansion de l'éducation :**\n  - **Description :** La mise en place des lois Jules Ferry (1881-1882) qui instituent l'éducation primaire gratuite, laïque et obligatoire.\n  - **Impact :** Renforcement de la société civile. L'éducation contribue à une population plus informée et plus capable de participer au débat public et à la vie démocratique.\n  \n- **Modernisation économique :**\n  - **Description :** La croissance industrielle et l'urbanisation accélérées, favorisées par les investissements en infrastructures et la révolution des transports (chemins de fer, bateaux à vapeur).\n  - **Impact :** Renforcement de l'État et de la société civile. L'État gagne en pouvoir fiscal et régulateur, tandis que la société civile bénéficie d'une économie plus dynamique et diversifiée.\n\n- **Évolution démographique :**\n  - **Description :** L'augmentation de la population, liée à l'urbanisation et aux améliorations de la santé publique.\n  - **Impact :** Renforcement de la société civile. Une population plus nombreuse et plus concentrée dans les villes favorise la formation de groupes sociaux et politiques plus organisés.\n\n### Événements :\n\n- **Affaire de Panama (1881-1889) :**\n  - **Description :** Début des premières controverses autour de la construction du canal de Panama, qui entraîneront des scandales financiers et politiques à partir de 1892.\n  - **Impact :** Affaiblissement de l'État. Les scandales politiques et financiers minent la confiance du public dans les institutions gouvernementales.\n  \n- **Lois anticléricales (1880-1882) :**\n  - **Description :** Série de lois visant à réduire l'influence de l'Église dans la société, notamment la loi de 1880 sur la séparation des congrégations et l'État et la loi sur l'instruction laïque de 1882.\n  - **Impact :** Renforcement de l'État et affaiblissement de la société civile (secteur clé). L'État affirme son contrôle sur l'éducation et les institutions, réduisant l'influence de l'Église.\n  \n- **Grève de Fourmies (1891) :**\n  - **Description :** Bien que se déroulant en 1891, les grèves ouvrières à Fourmies en 1889 et 1890 préfigurent cette importante grève.\n  - **Impact :** Renforcement de la société civile. Les grèves ouvrières témoignent de la mobilisation et de la conscience de classe montante, renforçant la capacité de la société civile à réclamer des droits et des conditions de travail améliorés.\n  \n- **Élection de Jules Grévy comme président (1879) :**\n  - **Description :** Élection de Jules Grévy, un républicain modéré, comme président de la République, marquant un tournant vers une république plus stable et durable.\n  - **Impact :** Renforcement de l'État. La présidence de Grévy contribue à la consolidation du régime républicain, renforçant la stabilité politique de l'État.",
    "1889-1898": "**Tendances :**\n\n- **Industrialisation et urbanisation croissantes** : La période 1889-1898 a vu une accélération de l'industrialisation et de l'urbanisation, ce qui a entraîné la concentration de la population dans les villes. Cette tendance a renforcé **la société civile** en favorisant la formation de syndicats ouvriers et d'associations, tout en créant des défis sociaux et économiques que l'État a dû gérer, ainsi renforçant **l'État** dans sa capacité de régulation sociale.\n- **Réforme électorale de 1889** : Cette réforme a élargi le suffrage en abaissant l'âge de vote et en simplifiant les conditions d'inscription sur les listes électorales. Elle a renforcé **la société civile** en augmentant la participation politique, mais a également renforcé **l'État** en consolidant la légitimité démocratique des institutions.\n- **Développement des partis politiques** : La période a vu une professionnalisation et une organisation plus structurée des partis politiques, notamment le parti radical. Cela a renforcé **la société civile** en donnant plus de voix politiques à la population, tout en renforçant **l'État** par la stabilité politique et la représentativité des institutions.\n- **Croissance de l'éducation publique** : La loi de 1882 sur l'école obligatoire a été appliquée de manière plus stricte durant cette période. Cela a renforcé **la société civile** en éducant une population plus critique et informée, tout en renforçant **l'État** par la promotion de la laïcité et de la citoyenneté.\n\n**Événements :**\n\n- **Affaire Duchêne (1894)** : Cette affaire a révélé des abus de pouvoir et de la corruption dans l'administration. Elle a affaibli **l'État** en érodant la confiance publique dans les institutions, mais a renforcé **la société civile** en stimulant les mouvements de réforme et le journalisme d'investigation.\n- **Crise de Panama (1892-1893)** : La révélation de la corruption liée au scandale de la Société du canal de Panama a affaibli **l'État** en mettant en lumière la collusion entre les élites politiques et financières, mais a renforcé **la société civile** en exacerbant la demande de transparence et de responsabilité.\n- **Affaire Dreyfus (1894-1899)** : Bien que commençant en 1894, l'affaire a eu des répercussions tout au long de cette décennie. Elle a affaibli **l'État** en mettant en évidence les préjugés et l'antisémitisme au sein des institutions militaires, mais a renforcé **la société civile** en mobilisant les intellectuels et les mouvements de défense des droits civils.\n- **Grève des mineurs du Nord (1886-1899)** : Bien que commençant avant 1889, la grève a continué à avoir des impacts durant cette période. Elle a renforcé **la société civile** en légitimant les revendications ouvrières et en favorisant la formation de syndicats, tout en obligeant **l'État** à négocier et à mettre en place des réformes sociales.",
    "1899-1908": "### Tendances :\n- **Montée du syndicalisme et du mouvement ouvrier** : \n  - **Effet** : Renforce la société civile en augmentant le pouvoir de négociation des travailleurs et en favorisant la création de syndicats, tels que la Confédération Générale du Travail (CGT) en 1895.\n- **Réformes éducatives** :\n  - **Effet** : Renforce l'État en améliorant la qualité de l'éducation et en favorisant une société plus instruite, ce qui augmente le potentiel de mobilisation sociale.\n- **Expansion de la presse** :\n  - **Effet** : Renforce la société civile en permettant une diffusion plus large de l'information et une plus grande participation des citoyens aux débats publics, notamment autour de l'affaire Dreyfus.\n- **Industrialisation et urbanisation** :\n  - **Effet** : Renforce l'État en augmentant la base fiscale et les ressources disponibles, mais aussi la société civile en créant de nouvelles classes sociales et en favorisant la concentration urbaine.\n\n### Événements :\n- **Loi de 1901 sur les associations** :\n  - **Effet** : Renforce la société civile en légalisant les associations et les syndicats, mais peut également renforcer l'État en permettant une meilleure régulation de ces groupes.\n- **Affaire Dreyfus (1894-1906)** :\n  - **Effet** : Renforce la société civile en mobilisant des intellectuels et des groupes de pression, mais affaiblit l'État en révélant des failles dans les institutions militaires et judiciaires.\n- **Loi de séparation de l'Église et de l'État (1905)** :\n  - **Effet** : Renforce l'État en réduisant l'influence de l'Église sur les affaires publiques et en consolidant la laïcité, mais peut affaiblir certaines factions de la société civile qui appuyaient l'Église.\n- **Grève générale de 1906** :\n  - **Effet** : Renforce la société civile en démontrant le pouvoir des syndicats et des travailleurs, mais peut affaiblir l'État en mettant en évidence les tensions sociales et économiques.\n- **Renvoi de Jaurès du Parti Socialiste** (1905) :\n  - **Effet** : Affaiblit la société civile en divisant le mouvement socialiste, mais peut renforcer l'État en réduisant le risque de troubles sociaux.",
    "1909-1918": "### Tendances :\n\n- **Industrialisation et urbanisation** : L'industrialisation continuelle et l'urbanisation ont renforcé le pouvoir de l'État en augmentant les ressources économiques et fiscales, mais ont aussi renforcé la société civile par la montée des mouvements ouvriers et syndicaux.\n- **Montée du syndicalisme** : Le développement des syndicats ouvriers et du mouvement socialiste a renforcé la société civile, créant une pression sur l'État pour des réformes sociales et économiques.\n- **Réformes sociales** : Les lois sur les accidents du travail (1910) et les assurances sociales (1910) ont renforcé le pouvoir de l'État en matière de protection sociale, tout en répondant aux demandes de la société civile.\n- **Éducation** : L'expansion de l'enseignement primaire et secondaire a renforcé la société civile en éduquant une population plus informée et critique, mais a aussi consolidé le pouvoir de l'État en matière d'éducation.\n- **Dépopulation rurale** : La dépopulation des zones rurales a affaibli le pouvoir traditionnel des élites rurales, mais a renforcé l'État en concentrant la population dans des zones plus facilement administrables.\n\n### Événements :\n\n- **Grève générale de 1910** : Cette grève a renforcé la société civile en montrant la puissance du mouvement ouvrier, mais a aussi conduit l'État à prendre des mesures pour limiter les perturbations sociales.\n- **Affaire Caillaux (1914)** : Cette affaire politique a affaibli l'État en montrant les limites de la justice et de la politique, mais a renforcé la société civile en suscitant un débat public sur la corruption et la transparence.\n- **Début de la Première Guerre Mondiale (1914)** : La guerre a renforcé le pouvoir de l'État en termes de mobilisation et de contrôle, mais a affaibli la société civile en limitant les libertés individuelles et en focalisant les ressources sur l'effort de guerre.\n- **Loi sur le service militaire de 1913** : Cette loi a renforcé le pouvoir de l'État en augmentant la durée du service militaire, ce qui a permis une meilleure préparation à la guerre, mais a aussi suscité des oppositions au sein de la société civile.\n- **Manifestations pacifistes (1917)** : Les manifestations pacifistes ont renforcé la société civile en exprimant une opposition à la guerre, mais ont affaibli l'État en mettant en lumière les tensions internes et les difficultés de mise en œuvre de la censure.",
    "1919-1928": "Tendances :\n- Le mouvement ouvrier et syndical se renforce après la grande guerre, ce qui renforce la société civile (par exemple, la création de l'Union Syndicale des Syndicats d'ouvriers et d'employés - l'Union des Syndicats - en 1921). Cela contribue à l'émergence d'une société civile plus forte et plus affirmée.\n- L'influence accrue de la presse et des médias, notamment grâce au développement de la radio, qui renforce le pouvoir de la société civile en termes d'information et d'opinion publique.\n- Les difficultés économiques et financières de l'après-guerre, notamment l'inflation et le déclin du franc, affaiblissent la capacité de l'État à exercer son pouvoir et contribuent au mécontentement civil.\n- La démographie, marquée par une perte de population importante suite à la Première Guerre mondiale, a exercé une pression sur l’État pour fournir des services sociaux et un soutien aux vétérans et aux familles des victimes, renforçant de manière temporaire le rôle de l'État tout en affaiblissant sa capacité administrative.\n\nÉvénements :\n- En 1919, la signature du Traité de Versailles met une fin officielle à la Première Guerre mondiale et pose les bases de nouvelles relations internationales, ce qui a un impact direct sur la puissance et la place de la France sur la scène internationale, renforçant le rôle de l'État.\n- En 1920, la loi sur l'assurance maladie renforce le pouvoir de l'État en matière de protection sociale.\n- En 1922, l'adoption de la loi sur les syndicats, dite loi Oumansky, accorde plus de droits aux syndicats, renforçant la société civile.\n- En 1924, la victoire du Cartel des Gauches aux élections législatives marque une période de réformes sociales et politiques, renforçant à la fois l'État et la société civile.\n- En 1926, la crise financière conduisant à la formation du gouvernement de Raymond Poincaré, qui met en place des réformes radicales pour stabiliser la situation, renforce le pouvoir de l'État en réponse à une crise économique.\n- En 1928, la loi sur la sécurité sociale est votée, renforçant le rôle de l'État dans la protection sociale.",
    "1929-1938": "### Tendances :\n\n- **Montée du nationalisme et de l'extrémisme** : \n  - **Renforcement de la société civile** : Les mouvements nationalistes et extrémistes, tels que l'Action Française, ont gagné en popularité, affaiblissant la stabilité politique et renforçant la société civile au détriment de l'État.\n  - **Affaiblissement de l'État** : Ces mouvements ont contribué à la fragmentation politique, rendant plus difficile la gouvernance efficace.\n\n- **Crise économique mondiale (1929-1938)** :\n  - **Affaiblissement de l'État** : La crise a conduit à une réduction des moyens financiers de l'État et à une baisse de sa capacité à répondre aux besoins socio-économiques, affaiblissant ainsi son autorité.\n  - **Affaiblissement de la société civile** : La crise a également entraîné une détérioration des conditions de vie, réduisant le bien-être et la mobilisation civique.\n\n- **Évolution démographique** :\n  - **Renforcement de la société civile** : La natalité en baisse et l'urbanisation croissante ont conduit à de nouvelles formes de mobilisation et d'association, renforçant certaines segments de la société civile.\n  - **Affaiblissement de l'État** : L'urbanisation a aussi créé des défis de gestion urbaine et sociale complexes, affaiblissant l'efficacité de l'État.\n\n- **Réformes institutionnelles** :\n  - **Renforcement de l'État** : Les réformes du gouvernement, comme la création de la Troisième République, ont visé à renforcer les institutions étatiques.\n  - **Affaiblissement de la société civile** : Ces réformes ont parfois été perçues comme un moyen de limiter les pouvoirs des groupes politiques et des mouvements sociaux, affaiblissant ainsi la société civile.\n\n### Événements :\n\n- **Crise de la Bourse de New York (1929)** :\n  - **Affaiblissement de l'État** : La crise a eu un impact direct sur l'économie française, réduisant les ressources de l'État et sa capacité à agir.\n  - **Affaiblissement de la société civile** : La crise a exacerbé les difficultés économiques, réduisant les moyens de la société civile pour s'engager socialement.\n\n- **Manifestation du 6 février 1934** :\n  - **Affaiblissement de l'État** : Cette manifestation a conduit à des troubles graves et à la démission du gouvernement Daladier, affaiblissant la légitimité et la stabilité de l'État.\n  - **Renforcement de la société civile** : Elle a également renforcé les mouvements extrémistes et nationalistes, augmentant leur influence sur la société civile.\n\n- **Front Populaire (1936)** :\n  - **Renforcement de la société civile** : Le Front Populaire a mobilisé largement la société civile, notamment les syndicats et les partis socialistes et communistes, renforçant leur pouvoir.\n  - **Affaiblissement de l'État** : Les réformes sociales et le contexte de grèves ont parfois affaibli la capacité de l'État à maintenir l'ordre et à gérer les conflits sociaux.\n\n- **Pacte de Munich (1938)** :\n  - **Affaiblissement de l'État** : Le pacte a été perçu comme une capitulation face aux revendications allemandes, affaiblissant le prestige et la confiance dans l'État.\n  - **Affaiblissement de la société civile** : Cette décision a également suscité des critiques et des désaccords au sein de la société civile, réduisant la cohésion et la confiance dans les institutions étatiques.",
    "1939-1948": "### Tendances :\n- **Nationalisation des secteurs clés de l'économie** : Après la Libération, la nationalisation de secteurs importants comme les banques, l’énergie et les transports (comme la SNCF) a renforcé le pouvoir de l’État en lui donnant un contrôle plus direct sur l’économie.\n- **Modernisation administrative** : Les réformes administratives mises en place pendant et après la guerre ont permis une meilleure structuration et organisation de l'État, renforçant ainsi son pouvoir.\n- **Croissance démographique** : La croissance démographique après la guerre a conduit à une demande accrue de services publics, ce qui a renforcé le rôle de l'État dans la vie quotidienne.\n- **Développement des mouvements syndicaux** : Les syndicats ont gagné en influence pendant cette période, renforçant le pouvoir de la société civile en matière de négociations et de droits des travailleurs.\n\n### Événements :\n- **Occupation allemande (1940-1944)** : L'occupation a affaibli le pouvoir de l'État français en le réduisant à un état de collaboration (Gouvernement de Vichy), tandis que la résistance a renforcé le pouvoir de la société civile.\n- **Libération de la France (1944)** : La Libération a permis le retour d'un gouvernement légitime et a renforcé le pouvoir de l'État en rétablissant les institutions démocratiques.\n- **Plan Marshall (1948)** : L'aide économique américaine a renforcé le pouvoir de l'État en permettant la reconstruction rapide de l'économie et la modernisation des infrastructures.\n- **Instauration de la Quatrième République (1946)** : La nouvelle constitution a renforcé les institutions de l'État et a permis une plus grande participation des citoyens à la vie politique, renforçant ainsi la société civile.\n- **Décolonisation** : Les mouvements de décolonisation qui ont commencé à s'intensifier ont affaibli le pouvoir de l'État sur ses colonies, tout en renforçant le pouvoir de la société civile dans ces régions.",
    "1949-1958": "### Tendances :\n- **Nationalisation des industries stratégiques (1946-1956)** : Cette tendance a renforcé le pouvoir de l'État en permettant une plus grande intervention dans l'économie et en favorisant une économie planifiée. Cela a également réduit le pouvoir de certains secteurs de la société civile, notamment les grandes entreprises privées.\n- **Expansion de l'État-providence** : La création et l'expansion des systèmes de sécurité sociale et de santé publique ont renforcé le pouvoir de l'État en matière de prestations sociales, ce qui a accru sa légitimité et sa capacité d'intervention.\n- **Croissance économique et modernisation** : La période a vu une forte croissance économique, particulièrement dans les secteurs industriels et agricoles, ce qui a renforcé le pouvoir de l'État en termes de ressources et de contrôle économique. Cela a également renforcé la société civile en améliorant les conditions de vie et en facilitant l'émergence d'une classe moyenne plus solide.\n- **Réformes éducatives** : L'expansion et la modernisation du système éducatif, notamment avec la loi de 1959 sur l'éducation, ont renforcé le pouvoir de l'État en matière de formation et d'éducation, tout en contribuant à l'émergence d'une société mieux éduquée et plus critique.\n- **Recomposition politique et sociale** : Le déclin du Parti communiste et l'ascension de la droite gaulliste ont redéfini les balances de pouvoir dans la société civile, avec un renforcement de la droite et une certaine perte de pouvoir pour les mouvements de gauche.\n\n### Événements :\n- **Indépendance de l'Algérie (1958)** : Cet événement a profondément affaibli le pouvoir de l'État français, déjà mis à rude épreuve par la guerre d'Algérie. L'indépendance a également eu un impact sur la société civile, en modifiant les balances de pouvoir et les identités politiques.\n- **Crise de Mayotte (1958)** : Cette crise a mis en évidence les tensions coloniales et a affaibli l'État en termes de gestion des colonies, bien qu'elle n'ait pas eu le même impact que l'indépendance de l'Algérie.\n- **Crise constitutive et le retour de Charles de Gaulle (1958)** : Cette crise a mené à la chute du IVe République et à l'instauration de la Ve République. Le retour de Charles de Gaulle a renforcé le pouvoir de l'État en réformant la Constitution, ce qui a accru les pouvoirs présidentiels et modernisé les institutions.\n- **Grève générale de 1949** : Cette grève a montré la force de la société civile, notamment des syndicats, et a affaibli temporairement le pouvoir de l'État en mettant en lumière les tensions sociales et les demandes des travailleurs.\n- **Échec de la Communauté européenne de défense (CED) (1954)** : L'échec de la CED a affaibli le pouvoir de l'État en matière de défense et de coopération européenne, bien que cela ait également renforcé le rôle de la nation-État dans la défense.",
    "1959-1968": "**Tendances :**\n\n- **Modernisation économique et industrielle** : \n  - Renforcement de l'État : Le plan de modernisation lancé par le gouvernement de Charles de Gaulle visait à industrialiser et moderniser l'économie française, ce qui a renforcé le rôle de l'État en tant que catalyseur du développement.\n  - Affaiblissement de la société civile : Les projets de modernisation ont parfois été mis en œuvre sans une large consultation de la société civile, ce qui a pu créer des tensions.\n\n- **Expansion de l'education et de la classe moyenne** :\n  - Renforcement de la société civile : L'expansion de l'éducation a conduit à une augmentation du nombre de personnes éduquées, ce qui a renforcé la société civile et favorisé une plus grande demande de participation et de transparence.\n  - Affaiblissement de l'État : La montée de la classe moyenne a également conduit à une plus grande exigence de responsabilité de l'État, ce qui a pu le contraindre à être plus réactif aux besoins de la population.\n\n- **Migration et urbanisation** :\n  - Renforcement de la société civile : L'urbanisation a conduit à une concentration de la population dans les villes, favorisant l'émergence de mouvements sociaux et de groupes de pression.\n  - Affaiblissement de l'État : La gestion des défis liés à l'urbanisation, tels que le logement et les infrastructures, a pu mettre la pression sur l'État.\n\n**Événements :**\n\n- **La crise algérienne et l'indépendance de l'Algérie (1962)** :\n  - Affaiblissement de l'État : La crise a mis à rude épreuve la capacité de l'État à gérer les conflits internationaux et a conduit à une importante crise politique.\n  - Renforcement de la société civile : L'indépendance de l'Algérie a également permis l'émergence de mouvements anticolonialistes et de groupes de soutien à la démocratie.\n\n- **Les élections présidentielles de 1965** :\n  - Renforcement de la société civile : La campagne présidentielle entre Charles de Gaulle et François Mitterrand a été marquée par une forte mobilisation politique et une plus grande participation des citoyens.\n  - Affaiblissement de l'État : La campagne a souligné les limites du pouvoir gaulliste et a conduit à une remise en question de l'autoritarisme de l'État.\n\n- **Les accords de l'Élysée (1963)** :\n  - Renforcement de l'État : Les accords de l'Élysée ont renforcé la position internationale de la France en promouvant une alliance stratégique avec l'Allemagne.\n  - Affaiblissement de la société civile : Les accords ont été critiqués par certains pour leur manque de transparence et leur focalisation sur les intérêts diplomatiques plutôt que sur les besoins de la population.\n\n- **Les manifestations étudiantes et ouvrières de mai 1968** :\n  - Renforcement de la société civile : Les événements de mai 1968 ont marqué un tournant dans la mobilisation sociale et politique, avec des manifestations massives et une demande croissante de démocratie et de liberté.\n  - Affaiblissement de l'État : Les événements ont exposé les faiblesses du pouvoir gaulliste et ont conduit à une réorganisation politique et sociale.",
    "1969-1978": "### Tendances :\n\n- **Expansion de l'État-providence** :\n  - **Renforcement de l'État** : Augmentation des dépenses sociales et de la couverture des prestations, renforçant le rôle de l'État dans la vie quotidienne.\n  - **Affaiblissement de la société civile** : Les syndicats et les associations sociales voient leur influence relative diminuer face à l'extension des services publics.\n\n- **Croissance économique et changements démographiques** :\n  - **Renforcement de l'État** : La croissance économique soutenue durant cette période a permis à l'État de financer ses politiques expansionnistes.\n  - **Renforcement de la société civile** : Augmentation du niveau de vie et de l'éducation, favorisant une société civile plus éduquée et active, mais aussi plus demandeuse en matière de services publics.\n\n- **Évolution des mouvements sociaux et politiques** :\n  - **Renforcement de la société civile** : Les mouvements sociaux, notamment les femmes et les jeunes, gagnent en visibilité et en influence, exerçant une pression sur l'État pour des réformes sociales et politiques.\n  - **Affaiblissement de l'État** : Les mouvements de contestation, héritiers de Mai 68, remettent en question le pouvoir autoritaire de l'État et demandent plus de démocratie et de participation.\n\n### Événements :\n\n- **Loi Veil de 1975 (dépénalisation de l'avortement)** :\n  - **Renforcement de la société civile** : Cette loi est le résultat d'une forte mobilisation sociale et politique, notamment des mouvements féministes.\n  - **Affaiblissement de l'État** : L'État a dû répondre aux demandes de la société civile et a été contraint de réformer la législation pour plus de libertés individuelles.\n\n- **Manifestations et grèves de 1977-1978** :\n  - **Renforcement de la société civile** : Ces mouvements de protestation ont montré la capacité de la société civile à s'organiser et à faire entendre ses revendications, notamment sur les conditions de travail et les droits sociaux.\n  - **Affaiblissement de l'État** : L'État a été contraint de négocier et de prendre en compte les revendications, ce qui a affaibli son autorité face à des mouvements sociaux puissants.\n\n- **Crise pétrolière de 1973** :\n  - **Affaiblissement de l'État** : La crise a mis l'État face à des défis économiques majeurs, entrainant des réformes et des ajustements dans les politiques économiques.\n  - **Renforcement de la société civile** : Les citoyens et les organisations de la société civile ont pris conscience de l'importance de l'autonomie énergétique et de la nécessité de politiques plus durables.\n\n- **Élections municipales de 1977** :\n  - **Renforcement de la société civile** : L'opposition de gauche a remporté de nombreuses municipalités, ce qui a renforcé la dynamique de contestation et de demande de changement.\n  - **Affaiblissement de l'État** : Le gouvernement gaulliste a subi des revers significatifs, réduisant sa base de soutien et préparant le terrain pour la victoire de l'opposition aux élections présidentielles de 1981.",
    "1979-1988": "### Tendances :\n- **Décentralisation** : La loi de décentralisation de 1982 a transféré de nombreux pouvoirs des autorités centrales aux collectivités locales, renforçant ainsi le pouvoir de la société civile et affaiblissant le pouvoir de l'État au niveau central.\n- **Libéralisation économique** : Les réformes économiques menées par le gouvernement de François Mitterrand, notamment la déréglementation et la privatisation partielle de certaines entreprises publiques, ont progressivement affaibli le contrôle étatique sur l'économie, renforçant le secteur privé et la société civile.\n- **Montée du chômage** : La crise économique des années 1980 a conduit à une augmentation du chômage, ce qui a affaibli la société civile en termes de stabilité économique et a également mis sous pression le pouvoir de l'État pour prévoir des politiques de soutien.\n- **Évolution démographique** : La transition démographique vers une population plus âgée a commencé à se manifester, ce qui a entraîné des défis pour les systèmes de santé et de retraite, renforçant le besoin d'une intervention étatique plus importante et potentiellement affaiblissant la société civile en termes de ressources.\n- ** llevar le rôle des médias** : L'émergence de nouveaux médias et la multiplication des chaînes de télévision ont renforcé la société civile en termes de pluralisme et de liberté d'information, tout en mettant en question certaines formes de censure étatique.\n\n### Événements :\n- **Loi de décentralisation de 1982** : Cette loi a marqué un tournant en transférant des compétences aux collectivités locales, renforçant la société civile et affaiblissant le pouvoir central de l'État.\n- **Élection de François Mitterrand en 1981** : L'arrivée de la gauche au pouvoir a entraîné des réformes économiques et sociales importantes, notamment la nationalisation d'entreprises clés, renforçant temporairement le pouvoir de l'État.\n- **Crise économique de 1982-1983** : La crise économique a conduit à des mesures d'austérité et à une réduction des dépenses publiques, affaiblissant le pouvoir de l'État et affectant négativement la société civile.\n- **Grève des fonctionnaires en 1982** : Une large grève des fonctionnaires a souligné la capacité de la société civile à faire pression sur le gouvernement, renforçant le pouvoir de la société et mettant en évidence les limites du pouvoir étatique.\n- **Manifestation contre le VIH/SIDA en 1987** : La mobilisation de la société civile pour sensibiliser au VIH/SIDA a renforcé le rôle des ONG et des associations, soulignant le besoin d'une action plus proactive de l'État dans la santé publique.",
    "1989-1998": "**Tendances :**\n\n- **Décentralisation (1982-1992)** : La loi de décentralisation de 1982, bien que commencée avant la période 1989-1998, a continué à s’appliquer et à se renforcer. Elle a renforcé le pouvoir des collectivités locales, affaiblissant dans une certaine mesure le pouvoir central de l'État tout en renforçant la société civile via une participation plus directe à la gestion locale.\n- **Réformes économiques et libéralisation** : La France a poursuivi des réformes économiques visant à réduire le rôle de l'État dans l'économie, notamment par la privatisation d'entreprises publiques. Ces réformes ont affaibli le pouvoir direct de l'État sur l'économie mais ont potentiellement renforcé la société civile en encourageant l'entrepreneuriat et la compétitivité.\n- **Montée de l'Union Européenne** : L'adhésion de la France à l'Union Européenne (UE) s'est intensifiée, notamment avec le traité de Maastricht en 1992. Cela a affaibli le pouvoir de décision national de l'État au profit des institutions supranationales de l'UE, tout en renforçant la société civile par une plus grande intégration économique et politique européenne.\n- **Transformation démographique** : La France a connu une augmentation de sa population, notamment due à l'immigration. Cette tendance a complexifié les politiques sociales et a stimulé la diversité culturelle, renforçant la société civile mais posant également des défis au pouvoir de l'État en termes de gestion et d'intégration.\n\n**Événements :**\n\n- **Présidentielles de 1995** : La victoire de Jacques Chirac aux élections présidentielles de 1995 a marqué un changement de cap politique, avec une orientation plus libérale et une volonté de réduire le déficit budgétaire. Cela a affaibli le pouvoir de l'État en termes d'intervention économique, mais a renforcé la société civile en promouvant des politiques de marché plus ouvertes.\n- **Grèves de 1995** : Les grèves massives de 1995 ont été une réponse à la réforme des retraites proposée par le gouvernement, conduisant à un retrait partiel de la réforme. Ces grèves ont renforcé la société civile en montrant la puissance des mouvements sociaux et syndicaux, tout en affaiblissant temporairement le pouvoir de l'État à mener des réformes.\n- **Introduction de l'euro** : En 1998, la France a adopté l'euro comme monnaie unique européenne, préparant le terrain pour son introduction effective en 2002. Cette décision a affaibli le pouvoir monétaire national de l'État au profit de la Banque Centrale Européenne (BCE), tout en renforçant la société civile par une plus grande stabilité économique et une intégration financière.\n- **Affaire des sondages de la mairie de Paris (1997)** : Cette affaire a révélé des pratiques de corruption au sein de l'administration de la mairie de Paris, menant à des scandales politiques. Elle a affaibli le pouvoir de l'État et des politiciens en érodant la confiance publique, tout en renforçant la société civile en suscitant des demandes de transparence et de responsabilité.",
    "1999-2008": "**Tendances :**\n- **Affaiblissement du pouvoir de l'État par la décentralisation (1999-2004) :** La loi SRU (Solidarité et Renouvellement Urbain) de 2000 et la loi de décentralisation de 2004 ont transféré des compétences aux collectivités locales, renforçant le pouvoir de la société civile locale tout en affaiblissant le centralisme étatique.\n- **Renforcement de la société civile par l'essor des ONG et des associations :** La croissance des organisations non gouvernementales et des associations, notamment grâce à la loi de 1901, a permis une plus grande mobilisation de la société civile sur des questions sociales, environnementales, et de développement, renforçant ainsi son influence.\n- **Évolution démographique et vieillissement de la population :** Le vieillissement de la population a conduit à une demande croissante de services publics et de politiques sociales, mettant la pression sur l'État pour qu'il réponde aux besoins des seniors, tout en renforçant le rôle des associations de retraités et de défense des droits des aînés.\n- **Transformation économique et mondialisation :** La France s'est de plus en plus intégrée dans l'économie mondiale, ce qui a conduit à des réformes économiques visant à maintenir la compétitivité. Ces réformes ont parfois affaibli le pouvoir de l'État en termes de régulation économique, tout en renforçant le secteur privé et les acteurs économiques transnationaux.\n\n**Événements :**\n- **Affaire des retraites (2003) :** Le projet de réforme des retraites proposé par le gouvernement de Jean-Pierre Raffarin a déclenché de grandes grèves et manifestations, montrant la force de la société civile et des syndicats. Cette mobilisation a conduit à des concessions du gouvernement, affaiblissant temporairement le pouvoir de l'État.\n- **Référendum sur la Constitution européenne (2005) :** Le rejet de la Constitution européenne par les French votants lors du référendum a été interprété comme un vote de défiance envers l'élite politique et le projet européen, renforçant la société civile dans son rôle de contrepoids à l'autoritarisme potentiel de l'État et des institutions supranationales.\n- **Élection de Nicolas Sarkozy (2007) :** L'arrivée de Nicolas Sarkozy à la présidence a marqué un tournant dans la politique française, avec une volonté affichée de moderniser le pays et de réduire le rôle de l'État dans l'économie. Les politiques de libéralisation et de dérégulation ont renforcé le secteur privé et affaibli certaines prérogatives de l'État.\n- **Crise financière de 2008 :** La crise financière mondiale a eu des répercussions en France, mettant en lumière les limites de la régulation étatique et renforçant les appels à une meilleure gouvernance économique. Cette crise a aussi affaibli le pouvoir de l'État en termes de contrôle économique, tout en renforçant le rôle des institutions financières internationales.",
    "2009-2018": "### Tendances :\n- **Désindustrialisation et Monte en Puissance des Services** : La France a continué de perdre des emplois dans l'industrie, ce qui a affaibli le pouvoir des syndicats traditionnels. En revanche, la montée en puissance du secteur des services a renforcé l'État en augmentant les ressources fiscales, mais a également favorisé l'émergence de nouvelles formes de société civile, plus individualisées.\n- **Crise Économique et Restructuration Budgétaire** : La crise financière de 2008-2009 a eu des répercussions prolongées sur l'économie française, entraînant des mesures d'austérité et des réformes qui ont affaibli le pouvoir de la société civile en réduisant les dépenses sociales et en augmentant les inégalités. L'État a dû se renforcer pour gérer ces défis, notamment par la mise en place de réformes fiscales et structurelles.\n- **Montée du Populisme et de l'Extrême Droite** : L'augmentation de la popularité du Front National (RN) a affaibli le consensus politique traditionnel, mettant en question la légitimité des institutions étatiques. Cela a également conduit à une polarisation sociale, affectant le pouvoir de la société civile en termes de cohésion et de mobilisation.\n- **Numérisation et Technologies de l'Information** : La numérisation a renforcé le pouvoir de l'État en termes de surveillance et de collecte de données, mais a également permis à la société civile de s'organiser plus efficacement, notamment à travers les réseaux sociaux et les mouvements de protestation en ligne.\n- **Changement Démographique et Immigration** : L'augmentation de la diversité de la population a posé des défis en termes d'intégration, mais a également contribué à une société civile plus dynamique et diverse. Cela a parfois affaibli le pouvoir de l'État en termes de Cohésion nationale, mais a renforcé la résilience sociale.\n\n### Événements :\n- **Crise Financière de 2008-2009** : Bien que commencée avant 2009, ses effets ont été ressentis tout au long de la décennie. Cette crise a affaibli le pouvoir de la société civile en augmentant le chômage et les inégalités, mais a également conduit l'État à renforcer sa régulation financière et économique.\n- **Manifestations contre la Loi Travail de 2016** : Ces manifestations, menées principalement par les étudiants et les syndicats, ont affaibli le pouvoir de l'État en termes de légitimité et de capacité à imposer des réformes. Cependant, elles ont renforcé la société civile en termes de mobilisation et d'organisation.\n- **Attentats de 2015 et 2016** : Les attentats terroristes à Paris ont renforcé le pouvoir de l'État en termes de sécurité et de surveillance, mais ont également affaibli la confiance de la société civile dans la capacité de l'État à assurer la sécurité et la cohésion sociale.\n- **Élection d'Emmanuel Macron en 2017** : L'arrivée d'Emmanuel Macron au pouvoir a renforcé le pouvoir de l'État en termes de réformes structurelles et de vision politique. Cependant, cela a également affaibli certains aspects de la société civile, en particulier les mouvements sociaux traditionnels, qui se sont sentis marginaux.\n- **Mouvement des Gilets Jaunes en 2018** : Ce mouvement de protestation a affaibli le pouvoir de l'État en mettant en évidence les fractures sociales et économiques. Il a renforcé la société civile en termes de mobilisation spontanée et de contestation des politiques gouvernementales.",
    "2019-2028": "**Tendances :**\n- **Polarisation politique et montée des extrêmes :** La polarisation politique a renforcé le pouvoir de la société civile en rendant les institutions étatiques plus vulnérables aux pressions de groupes politiques radicaux. Par exemple, le rassemblement de mouvements comme La France Insoumise et Rassemblement National a mis en évidence des divisions profondes, affaiblissant l'autorité de l'État.\n- **Transformation numérique de l'administration :** La digitalisation des services publics a progressivement renforcé l'efficacité de l'État, améliorant la transparence et la réactivité face aux besoins de la société. Cependant, cela a également accru les attentes de la société civile en termes de performance et de responsabilité.\n- **Développement des mouvements sociaux et citoyens :** La montée en puissance des mouvements sociaux, tels que les Gilets Jaunes, a renforcé le pouvoir de la société civile en faisant pression sur l'État pour des réformes sociales et économiques. Ces mouvements ont parfois déstabilisé les structures étatiques, montrant une certaine forme de résilience et d'engagement citoyen.\n- **Changements démographiques :** L'augmentation de la diversité ethnique et culturelle a complexifié les relations entre l'État et la société civile. Bien que cela ait conduit à une plus grande pluralité d'opinions et de revendications, il a également posé des défis en termes de cohésion sociale et de gestion des différences.\n\n**Événements :**\n- **Crise des Gilets Jaunes (2019) :** Cette crise a puissamment renforcé le pouvoir de la société civile, mettant en évidence la méfiance envers les institutions étatiques et forçant le gouvernement à adopter des mesures concrètes pour apaiser les tensions sociales.\n- **Réforme des retraites (2019-2020) :** Les grèves massives et les manifestations ont affaibli l'État en mettant en lumière les limites de sa capacité à imposer des réformes controversées. Cependant, la persistance du gouvernement a finalement conduit à une version modifiée de la réforme, montrant un équilibre de pouvoir entre l'État et la société civile.\n- **Pandémie de COVID-19 (2020-2021) :** La gestion de la pandémie a renforcé temporairement l'État en lui attribuant des pouvoirs exceptionnels, mais a également exposé des failles dans le système de santé et la communication gouvernementale, affaiblissant la confiance de la société civile.\n- **Crise des migrants (2021-2022) :** L'afflux de migrants a mis en évidence les limites de la politique migratoire française, renforçant les mouvements d'extrême droite et mettant sous pression les institutions étatiques pour trouver des solutions humanitaires et efficaces.\n- **Élections présidentielles de 2022 :** La victoire d'Emmanuel Macron a été marquée par une forte participation électorale, montrant le dynamisme de la société civile. Cependant, l'augmentation des voix extrémistes a également révélé des fractures profondes, affaiblissant la perception de la légitimité de l'État.\n- **Scandales politiques et affaires de corruption (2023-2024) :** Les scandales impliquant des personnalités politiques ont affaibli l'État en érodant la confiance publique, mais ont également renforcé le rôle des médias et des organisations de la société civile dans la surveillance de la vie politique.\n- **Réformes fiscales et sociales (2025-2026) :** Des réformes visant à moderniser le système fiscal et social ont été mises en place, renforçant l'efficacité de l'État mais遇到来自社会的强烈反对，特别是来自受影响的工人群体，这削弱了政府的改革能力。\n- **Climat et environnement (2027-2028) :** Les manifestations et les initiatives citoyennes en faveur de l'environnement ont renforcé le pouvoir de la société civile, poussant l'État à adopter des politiques plus ambitieuses en matière de lutte contre le changement climatique.\n\n(Note: The last point was mistakenly written in part in Chinese. Here is the corrected version in French:)\n\n- **Climat et environnement (2027-2028) :** Les manifestations et les initiatives citoyennes en faveur de l'environnement ont renforcé le pouvoir de la société civile, poussant l'État à adopter des politiques plus ambitieuses en matière de lutte contre le changement climatique."
  },
  "score_prompt": {
    "1789-1798": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nIl s'agit de la PREMIÈRE période de la trajectoire : 1789-1798. Établissez\nle point de départ. Estimez le pouvoir absolu de la société civile et celui de\nl'État en la France durant 1789-1798 à l'aide du barème ci-dessus. Comme il\nn'y a pas de période antérieure, indiquez les deux valeurs de changement comme 0.0.\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string, <= ~10 mots : la caractéristique la plus déterminante de cette période)\n- reasoning (string, 1-2 phrases justifiant les deux valeurs de pouvoir)",
    "1799-1808": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1799-1808, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1789-1798, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1799-1808 :\nTendances :\n- **Suppression des institutions de l'Ancien Régime** (1799-1808) : Bénéficiant du contexte révolutionnaire, Napoléon Bonaparte a progressivement aboli les anciennes structures de gouvernance, comme les États généraux et les corporations, ce qui a affaibli les forces de la société civile et renforcé l'État central.\n- **Centralisation de l'administration** : La création des préfectures (1800) et la réorganisation des départements ont renforcé le contrôle central de l'État, réduisant l'autonomie locale et affaiblissant les pouvoirs de la société civile.\n- **Codification du droit** : La mise en place du Code Civil (1804) a uniformisé les lois dans tout le territoire, renforçant la cohérence et la stabilité juridique de l'État. Cela a également affaibli certaines pratiques locales et traditionnelles, réduisant la diversité des pouvoirs sociaux.\n- **Expansion économique et industrielle** : La poursuite des réformes économiques, comme la mise en place de la Banque de France (1800), a stimulé l'activité économique, renforçant l'État en termes de ressources financières mais aussi en créant une nouvelle classe bourgeoise qui a pu potentiellement s'opposer au pouvoir absolu de l'État.\n\nÉvénements :\n- **Coup d'État du 18 Brumaire (9 Novembre 1799)** : Napoléon Bonaparte a pris le pouvoir, renforçant considérablement le pouvoir de l'État en créant le Consulat, qui a progressivement érodé les institutions républicaines.\n- **Signature du Concordat de 1801** : L'accord entre Napoléon et le pape Pie VII a rétabli l'influence de l'Église catholique en France, mais de manière contrôlée par l'État. Cela a affaibli les mouvements anticléricaux et renforcé l'autorité de l'État sur les affaires religieuses.\n- **Institution du Sénat conservateur** (1799) : Ce nouvel organe politique, composé de membres nommés par Napoléon, a renforcé le pouvoir exécutif et affaibli les institutions représentatives de la société civile.\n- **Création de la Légion d'Honneur** (1802) : Ce système d'honneurs a servi à renforcer la loyauté envers l'État et le chef d'État, Napoléon, en récompensant les services rendus, ce qui a consolidé le pouvoir de l'État.\n- **Victoires militaires de Napoléon** (1800-1807) : Les succès sur le champ de bataille, notamment à Marengo (1800), Austerlitz (1805), et Iéna (1806), ont renforcé la légitimité et le prestige de Napoléon, renforçant ainsi le pouvoir de l'État. Ces victoires ont également accru les ressources de l'État grâce aux contributions et aux pillages des territoires conquis.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1799-1808\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1799-1808\n- society_change (float) : changement de society_power par rapport à 1789-1798\n- state_change (float) : changement de state_power par rapport à 1789-1798\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1809-1818": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1809-1818, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1799-1808, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1809-1818 :\nVoici les tendances et événements clés pour la période 1809-1818 en France, analysés selon le cadre d'Acemoğlu et Robinson :\n\nTendances :\n- Déclin économique progressif : Affaiblit l'État et la société civile. Les difficultés économiques entraînent un appauvrissement général.\n- Perte territoriale et de prestige international : Affaiblit l'État. La défaite militaire et les pertes territoriales réduisent la puissance française.\n- Réaffirmation de l'autoritarisme impérial : Renforce temporairement l'État aux dépens de la société civile. L'empereur concentre les pouvoirs, limitant les libertés politiques.\n- Émergence d'une opinion publique de plus en plus critique : Renforce progressivement la société civile. Les idées libérales gagnent en influence malgré la censure.\n- Crise démographique après les guerres : Affaiblit initialement l'État et la société, puis favorise l'intégration des classes populaires à l'État-providence naissant.\n\nÉvénements :\n- Échec de la campagne d'Espagne (1810-1814) : Affaiblit drastiquement l'État. Le conflit épuise militairement et financièrement la France.\n- Invasion de la Russie (1812) : Affaiblit sévèrement l'État. La catastrophe militaire entame la puissance de Napoléon.\n- Campagne de France et abdication de Napoléon (1814) : Affaiblit très fortement l'État. La défaite contre les coalisés entraîne la fin du Premier Empire.\n- Retour de Louis XVIII et Restauration bourbon (1814) : Affaiblit initialement l'État avant une stabilisation. Le nouveau régime doit composer avec une armée impériale encore influente.\n- Cent-Jours et défaite finale à Waterloo (1815) : Affaiblit radicalement l'État. La fin définitive de l'Empire marque la perte de prestige et le début de la Restauration.\n- Adoption de la Charte constitutionnelle (1814 et 1830) : Renforce progressivement la société civile. Le texte institue un pouvoir exécutif moins absolu et prévoit une certaine séparation des pouvoirs.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1809-1818\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1809-1818\n- society_change (float) : changement de society_power par rapport à 1799-1808\n- state_change (float) : changement de state_power par rapport à 1799-1808\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1819-1828": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1819-1828, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1809-1818, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1819-1828 :\n### Tendances :\n\n- **Lent retour à la stabilité politique après la Révolution** :\n  - **Effet** : Renforcement de l'État. La Monarchie de Juillet, bien qu'elle ne soit pas encore installée (elle commence en 1830), est préparée par une période de stabilisation des institutions sous la Restauration. Cela permet à l'État de regagner en légitimité et en capacité de gouvernement.\n  - **Impact** : L'État est renforcé, mais la société civile reste sous pression.\n\n- **Développement économique et industrialisation** :\n  - **Effet** : Renforcement de la société civile. L'industrialisation accélère, notamment dans les secteurs du textile et de la métallurgie, créant de nouvelles classes moyennes et ouvrières. Ces groupes sociaux commencent à prendre conscience de leurs intérêts et à s'organiser.\n  - **Impact** : La société civile est renforcée, tandis que l'État doit gérer de nouvelles dynamiques sociales.\n\n- **Croissance démographique** :\n  - **Effet** : Renforcement de la société civile. La population française continue de croître, ce qui accentue les pressions sur les ressources et les institutions. Les villes s'agrandissent, et les mouvements sociaux deviennent plus fréquents et plus nombreux.\n  - **Impact** : La société civile est renforcée, et l'État doit affronter de nouveaux défis en termes de gestion et de contrôle.\n\n### Événements :\n\n- **Promulgation de la Charte constitutionnelle (1814, révisée en 1816)** :\n  - **Effet** : Renforcement de l'État. La Charte, bien que limitée, établit un cadre constitutionnel qui reconnaît certains principes libéraux, comme la séparation des pouvoirs et la liberté de la presse. Cela donne une certaine légitimité à l'État, mais reste un compromis fragile.\n  - **Impact** : L'État est renforcé, mais la société civile reste en attente de plus de libertés.\n\n- **Légitimisation de la Restauration (1819-1820)** :\n  - **Effet** : Renforcement de l'État. Le roi Louis XVIII et son successeur Charles X travaillent à légitimer le retour de la monarchie. Des lois répressives, comme la loi de juillet 1819 sur les élections, restreignent les libertés politiques et civiles.\n  - **Impact** : L'État est renforcé, mais la société civile est affaiblie.\n\n- **Crise économique et sociale (1820-1822)** :\n  - **Effet** : Affaiblissement de l'État et renforcement de la société civile. La crise économique entraîne des grèves, des émeutes et des mouvements de protestation. La société civile s'organise face à la détresse économique et à l'inaction de l'État.\n  - **Impact** : L'État est affaibli, et la société civile se renforce en réaction.\n\n- **Assasinat de Charles Ferdinand, duc de Berry (1820)** :\n  - **Effet** : Affaiblissement de l'État. L'assassinat du duc de Berry, un membre important de la famille royale, provoque une crise politique et sociale. Cela met en lumière les tensions entre les différents factions politiques et la fragilité du régime.\n  - **Impact** : L'État est affaibli, et la société civile est polarisée entre les royalistes et les républicains.\n\n- **Loi sur le blé (1822)** :\n  - **Effet** : Affaiblissement de l'État. La loi sur le blé, qui limite les importations de céréales, est mal perçue par les classes populaires et les commerçants. Elle entraîne une montée des prix et des tensions sociales.\n  - **Impact** : L'État est affaibli, et la société civile s'organise pour protester contre cette politique.\n\n- **Révolte des canuts à Lyon (1831)** :\n  - **Effet** : Renforcement de la société civile. Bien que cette révolte ait lieu en 1831, elle est le résultat des tensions économiques et sociales qui se sont accumulées au cours de la décennie précédente. Elle montre la capacité de la société civile à s'organiser et à défendre ses intérêts.\n  - **Impact** : La société civile est renforcée, et l'État doit affronter de nouvelles menaces.\n\nCes éléments montrent que la période 1819-1828 en France est marquée par des tensions entre le renforcement progressif de l'État et les dynamiques de renforcement de la société civile, qui s'expriment de manière de plus en plus visible.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1819-1828\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1819-1828\n- society_change (float) : changement de society_power par rapport à 1809-1818\n- state_change (float) : changement de state_power par rapport à 1809-1818\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1829-1838": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1829-1838, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1819-1828, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1829-1838 :\n### Tendances :\n\n- **Industrialisation et urbainisation** :\n  - L'industrialisation se poursuit, entraînant une concentration de la population dans les grandes villes. Cela renforce le pouvoir de la société civile en favorisant l'organisation des travailleurs et la formation de mouvements sociaux, mais peut également renforcer l'État en termes de contrôle urbain et de réglementation.\n- **Éducation et alphabétisation** :\n  - L'augmentation du taux d'alphabétisation renforce la capacité de la société civile à s'organiser et à diffuser des idées, mais peut également renforcer l'État en termes de formation d'une force de travail qualifiée et d'une citoyenneté plus éclairée.\n- **Expansion de la presse** :\n  - La presse grandissante joue un rôle crucial dans la diffusion d'informations et d'idées politiques, renforçant la société civile en termes d'information et de mobilisation.\n- **Évolution du système fiscal** :\n  - La mise en place de nouveaux impôts et la rationalisation du système fiscal renforcent le pouvoir de l'État en lui permettant de disposer de ressources supplémentaires pour financer ses actions, mais peuvent également susciter des résistances sociales.\n\n### Événements :\n\n- **Révolte des canuts (1831)** :\n  - Grève et révolte des tisserands lyonnais contre les conditions de travail, renforçant le pouvoir de la société civile en montrant la capacité d'action collective.\n- **Insurrection de Paris (1832)** :\n  - Révolte initiée par des républicains et des socialistes contre le corps législatif, affaiblissant temporairement le pouvoir de l'État et renforçant le sentiment de résistance populaire.\n- **Loi sur le jury (1831)** :\n  - Réforme du système judiciaire qui étend le droit de jugement par jury à davantage de crimes, renforçant à la fois l'État en termes de légitimité judiciaire et la société civile en termes de participation citoyenne.\n- **Loi sur le cautionnement des mœurs (1832)** :\n  - Loi visant à réprimer la presse et les activités politiques jugées subversives, affaiblissant la société civile en restreignant la liberté d'expression et renforçant le pouvoir de l'État en termes de contrôle de l'information.\n- **Crise économique de 1837** :\n  - Crise économique qui a entraîné des difficultés financières, affaiblissant le pouvoir de l'État en termes de capacité de gestion économique et renforçant les tensions sociales.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1829-1838\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1829-1838\n- society_change (float) : changement de society_power par rapport à 1819-1828\n- state_change (float) : changement de state_power par rapport à 1819-1828\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1839-1848": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1839-1848, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1829-1838, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1839-1848 :\n### Tendances :\n- **Industrialisation et croissance économique** : L'accélération de l'industrialisation a conduit à une urbanisation rapide et à une augmentation de la production manufacturière. Cela a renforcé le pouvoir de l'État en augmentant les revenus fiscaux mais a aussi renforcé la société civile en créant une classe ouvrière plus nombreuse et plus consciente de ses droits.\n- ** Expansion du mouvement ouvrier** : Le développement des syndicats et des organisations ouvrières a accru la capacité de la société civile à s'organiser et à revendiquer des droits. Cela a affaibli le contrôle fearing traditionnel de l'État sur les travailleurs.\n- ** Évolution du système éducatif** : L'élargissement de l'accès à l'éducation, notamment avec la création de nouvelles écoles et la formation de maîtres, a contribué à l'émergence d'une classe moyenne plus éduquée et plus critique, renforçant ainsi la société civile.\n- ** Démographie** : La croissance de la population urbaine a exacerbé les problèmes sociaux tels que le logement, l'hygiène et le chômage. Cela a augmenté la pression sur l'État pour fournir des services et des réformes, tout en renforçant la société civile en créant des mouvements sociaux.\n\n### Événements :\n- ** Révolte des canuts à Lyon (1839)** : Cette révolte a mis en lumière les tensions sociales engendrées par l'exploitation et les conditions de travail précaires. Elle a affaibli l'État en démontrant son incapacité à gérer les conflits sociaux, tout en renforçant la société civile par l'émergence de la conscience classe ouvrière.\n- ** Réformes de Guizot (1840-1846)** : Les réformes éducatives et administratives de François Guizot ont visé à moderniser l'État et à renforcer son contrôle. Cependant, elles ont également contribué à l'émergence d'une classe moyenne éduquée et critique, renforçant ainsi la société civile.\n- ** Crise économique (1847)** : Une crise économique sévère a touché la France, accentuant le mécontentement social et économique. Cela a affaibli l'État en révélant ses limites dans la gestion des crises, tout en renforçant la société civile en générant des mouvements de protestation et de revendication.\n- ** Printemps des peuples (1848)** : Les révolutions de 1848 en Europe ont eu un impact significatif en France, conduisant à la chute de la Monarchie de Juillet et à la proclamation de la Deuxième République. Cet événement a fortement affaibli l'État en remettant en question sa légitimité, tout en renforçant la société civile en ouvrant la voie à de nouvelles formes de participation politique et à des réformes sociales.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1839-1848\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1839-1848\n- society_change (float) : changement de society_power par rapport à 1829-1838\n- state_change (float) : changement de state_power par rapport à 1829-1838\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1849-1858": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1849-1858, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1839-1848, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1849-1858 :\nTendances :\n- **Industrialisation en cours** : Renforcement de la société civile grâce à l'émergence d'une classe ouvrière plus importante et à une demande croissante de droits syndicaux et de meilleures conditions de travail.\n- **Expansion de l'enseignement primaire** : Renforcement de la société civile par une population de plus en plus éduquée, ce qui favorise la participation politique et la critique des institutions.\n- **Développement des réseaux de transport** : Renforcement de l'État par une meilleure connectivité des régions, facilitant l'administration et le contrôle centralisé.\n- **Croissance démographique** : Renforcement de la société civile par une augmentation de la main-d'œuvre et des revendications sociales, mais aussi renforcement de l'État par une plus grande base fiscale et une plus grande capacité de mobilisation.\n\nÉvénements :\n- **Élections de 1849** : Affaiblissement de la société civile car le Parti de l'Ordre, conservateur, remporte largement, limitant ainsi les réformes progressistes et les droits des travailleurs.\n- **Loi Falloux de 1850** : Affaiblissement de la société civile par une reprise en main de l'enseignement par l'Église, réduisant l'influence laïque et progressiste.\n- **Coup d'État du 2 décembre 1851** : Renforcement de l'État par le renversement de la République et l'instauration du Second Empire sous Napoléon III, ce qui concentre le pouvoir entre les mains de l'exécutif.\n- **Loi sur le suffrage universel de 1852** : Renforcement de l'État par la restriction du suffrage universel, limitant la participation politique de la société civile.\n- **Établissement du Second Empire (1852)** : Renforcement de l'État par la consolidation du pouvoir de Napoléon III, réduisant les libertés individuelles et les droits de la société civile.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1849-1858\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1849-1858\n- society_change (float) : changement de society_power par rapport à 1839-1848\n- state_change (float) : changement de state_power par rapport à 1839-1848\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1859-1868": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1859-1868, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1849-1858, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1859-1868 :\n### Tendances :\n\n- **Expansion de l'industrie et du commerce** :\n  - **Description** : La période 1859-1868 voit une accélération de l'industrialisation, notamment grâce aux investissements dans les chemins de fer, l'acier, et le textile. Cela conduit à une croissance économique significative.\n  - **Impact** : Renforce l'État en lui fournissant de nouvelles sources de revenus et en stimulant la création d'infrastructures. Renforce également la société civile en créant une classe moyenne plus importante et en favorisant l'émergence de syndicats ouvriers.\n\n- **Éducation et instruction publique** :\n  - **Description** : La loi Falloux (1850) et les réformes éducatives de l'Empire favorisent l'expansion de l'enseignement primaire et secondaire, ce qui contribue à la formation d'une population plus instruite.\n  - **Impact** : Renforce l'État en consolidant son contrôle sur l'éducation et en formant des citoyens plus enclins à participer à la vie sociale et politique. Renforce également la société civile en augmentant sa capacité de mobilisation et de critique.\n\n- **Urbanisation croissante** :\n  - **Description** : Les migrations rurales vers les villes s’accélèrent, ce qui modifie la structure sociale et économique du pays.\n  - **Impact** : Renforce l'État en concentrant les populations dans des zones plus facilement contrôlables. Renforce également la société civile en permettant la formation de communautés urbaines plus dynamiques et politiquement actives.\n\n- **Développement des communications** :\n  - **Description** : L'expansion des réseaux de télégraphie et de presse permet une diffusion plus rapide de l'information.\n  - **Impact** : Renforce l'État en améliorant la coordination administrative et en contrôlant le flux d'information. Renforce également la société civile en facilitant la mobilisation et la diffusion des idées.\n\n### Événements :\n\n- **Révolte des tailleurs (1859)** :\n  - **Description** : Une grève des tailleurs à Paris qui s'étend à d'autres métiers, marquant une résistance ouvrière au régime impérial.\n  - **Impact** : Affaiblit temporairement l'État en démontrant la capacité de mobilisation de la classe ouvrière. Renforce la société civile en installant une tradition de contestation ouvrière.\n\n- **Traité de commerce franco-britannique (1860)** :\n  - **Description** : Accords commerciaux entre la France et le Royaume-Uni qui réduisent les tarifs douaniers.\n  - **Impact** : Renforce l'État en stimulant le commerce international et en favorisant la croissance économique. Renforce également la société civile en créant des opportunités pour les entreprises et les travailleurs.\n\n- **Réformes constitutionnelles (1860-1868)** :\n  - **Description** : Séries de réformes politiques qui visent à libéraliser progressivement le régime, notamment l'établissement d'élections municipales plus libres.\n  - **Impact** : Renforce l'État en lui donnant une légitimité accrue en temps de paix. Renforce également la société civile en offrant plus de voies de participation politique.\n\n- **Crise économique de 1866** :\n  - **Description** : Une crise financière qui frappe l'Europe, affectant particulièrement les industries françaises.\n  - **Impact** : Affaiblit temporairement l'État en réduisant ses revenus fiscaux et en augmentant les tensions sociales. Affaiblit également la société civile en limitant les possibilités d'emploi et de mobilisation économique.\n\n- **Couronnement de Maximilien en Mexique (1864)** :\n  - **Description** : L'Empire français soutient la nomination de Maximilien Ier comme empereur du Mexique dans le cadre de son expansion coloniale.\n  - **Impact** : Renforce l'État en augmentant sa présence internationale. Affaiblit potentiellement la société civile en détournant des ressources qui auraient pu être utilisées pour des réformes intérieures.\n\nCes événements et tendances ont façonné l'équilibre de pouvoir entre l'État et la société civile en France pendant cette période, contribuant aux dynamiques complexes décrites par Acemoğlu et Robinson.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1859-1868\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1859-1868\n- society_change (float) : changement de society_power par rapport à 1849-1858\n- state_change (float) : changement de state_power par rapport à 1849-1858\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1869-1878": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1869-1878, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1859-1868, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1869-1878 :\nVoici un résumé des tendances et événements clés pour la France de 1869 à 1878, analysés selon le cadre proposé par Acemoğlu et Robinson :\n\nTendances :\n- Développement économique et industriel : renforce le pouvoir de l'État en lui procurant plus de ressources, mais aussi la société civile par l'essor d'une bourgeoisie croissante.\n- Expansion de l'éducation publique : renforce la société civile en éduquant les masses, mais aussi l'État qui assure son contrôle.\n- Décentralisation administratif-militaire : affaiblit légèrement le pouvoir central tout en renforçant les pouvoirs locaux de la société.\n- Montée du socialisme et du syndicalisme : renforce la société civile, notamment le prolétariat, aux yeux du pouvoir existant.\n- Émergence d'une presse libre et critique : renforce la société civile en informant davantage le public et en érodant l'influence étatique.\n- Expansion du suffrage (1875) : renforce la société civile et par certains aspects, l'État(y augmente la légitimité du gouvernement).\n\nÉvénements :\n- Élection de 1869 : renforce la société civile, marquant un coup sérieux porté à la légitimité de l'Empire et Hobby-Servitude, réduisant le pouvoir impérial.\n- Commune de Paris (1871) : fragilise temporairement l'État mais renforce la société civile en laissant un héritage idéologique fort, malgré sa répression.\n- Adoption de la Troisième République (1875) : renforce l'État en cambiant le système politique vers une forme plus durable et représentative tout en renforçant la société civile par la démocratie.\n- Crise agricole (1873-1877) : affaiblit à la fois l'État et la société civile par la pauvreté et l'instabilité sociales, mais incite à de nouvelles réformes qui renforcent ultimement l'État.\n- Réforme scolaire de Jules Ferry (débutée en 1878) : renforce à long terme l'État par l’éducation et la formation d'une population plus instruite, renforçant également la société civile.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1869-1878\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1869-1878\n- society_change (float) : changement de society_power par rapport à 1859-1868\n- state_change (float) : changement de state_power par rapport à 1859-1868\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1879-1888": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1879-1888, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1869-1878, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1879-1888 :\n### Tendances :\n\n- **Républicanisation politique :**\n  - **Description :** La consolidation de la Troisième République avec l'émergence de leaders républicains comme Jules Grévy, qui succède à Patrice de Mac-Mahon en 1879. Les républicains gagnent progressivement du terrain au Parlement, ce qui entraîne une diminution du pouvoir des monarchistes et des conservateurs.\n  - **Impact :** Renforcement de l'État et de la société civile. L'État devient plus stable et la société civile plus engagée politiquement.\n  \n- **Expansion de l'éducation :**\n  - **Description :** La mise en place des lois Jules Ferry (1881-1882) qui instituent l'éducation primaire gratuite, laïque et obligatoire.\n  - **Impact :** Renforcement de la société civile. L'éducation contribue à une population plus informée et plus capable de participer au débat public et à la vie démocratique.\n  \n- **Modernisation économique :**\n  - **Description :** La croissance industrielle et l'urbanisation accélérées, favorisées par les investissements en infrastructures et la révolution des transports (chemins de fer, bateaux à vapeur).\n  - **Impact :** Renforcement de l'État et de la société civile. L'État gagne en pouvoir fiscal et régulateur, tandis que la société civile bénéficie d'une économie plus dynamique et diversifiée.\n\n- **Évolution démographique :**\n  - **Description :** L'augmentation de la population, liée à l'urbanisation et aux améliorations de la santé publique.\n  - **Impact :** Renforcement de la société civile. Une population plus nombreuse et plus concentrée dans les villes favorise la formation de groupes sociaux et politiques plus organisés.\n\n### Événements :\n\n- **Affaire de Panama (1881-1889) :**\n  - **Description :** Début des premières controverses autour de la construction du canal de Panama, qui entraîneront des scandales financiers et politiques à partir de 1892.\n  - **Impact :** Affaiblissement de l'État. Les scandales politiques et financiers minent la confiance du public dans les institutions gouvernementales.\n  \n- **Lois anticléricales (1880-1882) :**\n  - **Description :** Série de lois visant à réduire l'influence de l'Église dans la société, notamment la loi de 1880 sur la séparation des congrégations et l'État et la loi sur l'instruction laïque de 1882.\n  - **Impact :** Renforcement de l'État et affaiblissement de la société civile (secteur clé). L'État affirme son contrôle sur l'éducation et les institutions, réduisant l'influence de l'Église.\n  \n- **Grève de Fourmies (1891) :**\n  - **Description :** Bien que se déroulant en 1891, les grèves ouvrières à Fourmies en 1889 et 1890 préfigurent cette importante grève.\n  - **Impact :** Renforcement de la société civile. Les grèves ouvrières témoignent de la mobilisation et de la conscience de classe montante, renforçant la capacité de la société civile à réclamer des droits et des conditions de travail améliorés.\n  \n- **Élection de Jules Grévy comme président (1879) :**\n  - **Description :** Élection de Jules Grévy, un républicain modéré, comme président de la République, marquant un tournant vers une république plus stable et durable.\n  - **Impact :** Renforcement de l'État. La présidence de Grévy contribue à la consolidation du régime républicain, renforçant la stabilité politique de l'État.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1879-1888\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1879-1888\n- society_change (float) : changement de society_power par rapport à 1869-1878\n- state_change (float) : changement de state_power par rapport à 1869-1878\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1889-1898": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1889-1898, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1879-1888, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1889-1898 :\n**Tendances :**\n\n- **Industrialisation et urbanisation croissantes** : La période 1889-1898 a vu une accélération de l'industrialisation et de l'urbanisation, ce qui a entraîné la concentration de la population dans les villes. Cette tendance a renforcé **la société civile** en favorisant la formation de syndicats ouvriers et d'associations, tout en créant des défis sociaux et économiques que l'État a dû gérer, ainsi renforçant **l'État** dans sa capacité de régulation sociale.\n- **Réforme électorale de 1889** : Cette réforme a élargi le suffrage en abaissant l'âge de vote et en simplifiant les conditions d'inscription sur les listes électorales. Elle a renforcé **la société civile** en augmentant la participation politique, mais a également renforcé **l'État** en consolidant la légitimité démocratique des institutions.\n- **Développement des partis politiques** : La période a vu une professionnalisation et une organisation plus structurée des partis politiques, notamment le parti radical. Cela a renforcé **la société civile** en donnant plus de voix politiques à la population, tout en renforçant **l'État** par la stabilité politique et la représentativité des institutions.\n- **Croissance de l'éducation publique** : La loi de 1882 sur l'école obligatoire a été appliquée de manière plus stricte durant cette période. Cela a renforcé **la société civile** en éducant une population plus critique et informée, tout en renforçant **l'État** par la promotion de la laïcité et de la citoyenneté.\n\n**Événements :**\n\n- **Affaire Duchêne (1894)** : Cette affaire a révélé des abus de pouvoir et de la corruption dans l'administration. Elle a affaibli **l'État** en érodant la confiance publique dans les institutions, mais a renforcé **la société civile** en stimulant les mouvements de réforme et le journalisme d'investigation.\n- **Crise de Panama (1892-1893)** : La révélation de la corruption liée au scandale de la Société du canal de Panama a affaibli **l'État** en mettant en lumière la collusion entre les élites politiques et financières, mais a renforcé **la société civile** en exacerbant la demande de transparence et de responsabilité.\n- **Affaire Dreyfus (1894-1899)** : Bien que commençant en 1894, l'affaire a eu des répercussions tout au long de cette décennie. Elle a affaibli **l'État** en mettant en évidence les préjugés et l'antisémitisme au sein des institutions militaires, mais a renforcé **la société civile** en mobilisant les intellectuels et les mouvements de défense des droits civils.\n- **Grève des mineurs du Nord (1886-1899)** : Bien que commençant avant 1889, la grève a continué à avoir des impacts durant cette période. Elle a renforcé **la société civile** en légitimant les revendications ouvrières et en favorisant la formation de syndicats, tout en obligeant **l'État** à négocier et à mettre en place des réformes sociales.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1889-1898\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1889-1898\n- society_change (float) : changement de society_power par rapport à 1879-1888\n- state_change (float) : changement de state_power par rapport à 1879-1888\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1899-1908": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1899-1908, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1889-1898, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1899-1908 :\n### Tendances :\n- **Montée du syndicalisme et du mouvement ouvrier** : \n  - **Effet** : Renforce la société civile en augmentant le pouvoir de négociation des travailleurs et en favorisant la création de syndicats, tels que la Confédération Générale du Travail (CGT) en 1895.\n- **Réformes éducatives** :\n  - **Effet** : Renforce l'État en améliorant la qualité de l'éducation et en favorisant une société plus instruite, ce qui augmente le potentiel de mobilisation sociale.\n- **Expansion de la presse** :\n  - **Effet** : Renforce la société civile en permettant une diffusion plus large de l'information et une plus grande participation des citoyens aux débats publics, notamment autour de l'affaire Dreyfus.\n- **Industrialisation et urbanisation** :\n  - **Effet** : Renforce l'État en augmentant la base fiscale et les ressources disponibles, mais aussi la société civile en créant de nouvelles classes sociales et en favorisant la concentration urbaine.\n\n### Événements :\n- **Loi de 1901 sur les associations** :\n  - **Effet** : Renforce la société civile en légalisant les associations et les syndicats, mais peut également renforcer l'État en permettant une meilleure régulation de ces groupes.\n- **Affaire Dreyfus (1894-1906)** :\n  - **Effet** : Renforce la société civile en mobilisant des intellectuels et des groupes de pression, mais affaiblit l'État en révélant des failles dans les institutions militaires et judiciaires.\n- **Loi de séparation de l'Église et de l'État (1905)** :\n  - **Effet** : Renforce l'État en réduisant l'influence de l'Église sur les affaires publiques et en consolidant la laïcité, mais peut affaiblir certaines factions de la société civile qui appuyaient l'Église.\n- **Grève générale de 1906** :\n  - **Effet** : Renforce la société civile en démontrant le pouvoir des syndicats et des travailleurs, mais peut affaiblir l'État en mettant en évidence les tensions sociales et économiques.\n- **Renvoi de Jaurès du Parti Socialiste** (1905) :\n  - **Effet** : Affaiblit la société civile en divisant le mouvement socialiste, mais peut renforcer l'État en réduisant le risque de troubles sociaux.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1899-1908\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1899-1908\n- society_change (float) : changement de society_power par rapport à 1889-1898\n- state_change (float) : changement de state_power par rapport à 1889-1898\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1909-1918": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1909-1918, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1899-1908, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1909-1918 :\n### Tendances :\n\n- **Industrialisation et urbanisation** : L'industrialisation continuelle et l'urbanisation ont renforcé le pouvoir de l'État en augmentant les ressources économiques et fiscales, mais ont aussi renforcé la société civile par la montée des mouvements ouvriers et syndicaux.\n- **Montée du syndicalisme** : Le développement des syndicats ouvriers et du mouvement socialiste a renforcé la société civile, créant une pression sur l'État pour des réformes sociales et économiques.\n- **Réformes sociales** : Les lois sur les accidents du travail (1910) et les assurances sociales (1910) ont renforcé le pouvoir de l'État en matière de protection sociale, tout en répondant aux demandes de la société civile.\n- **Éducation** : L'expansion de l'enseignement primaire et secondaire a renforcé la société civile en éduquant une population plus informée et critique, mais a aussi consolidé le pouvoir de l'État en matière d'éducation.\n- **Dépopulation rurale** : La dépopulation des zones rurales a affaibli le pouvoir traditionnel des élites rurales, mais a renforcé l'État en concentrant la population dans des zones plus facilement administrables.\n\n### Événements :\n\n- **Grève générale de 1910** : Cette grève a renforcé la société civile en montrant la puissance du mouvement ouvrier, mais a aussi conduit l'État à prendre des mesures pour limiter les perturbations sociales.\n- **Affaire Caillaux (1914)** : Cette affaire politique a affaibli l'État en montrant les limites de la justice et de la politique, mais a renforcé la société civile en suscitant un débat public sur la corruption et la transparence.\n- **Début de la Première Guerre Mondiale (1914)** : La guerre a renforcé le pouvoir de l'État en termes de mobilisation et de contrôle, mais a affaibli la société civile en limitant les libertés individuelles et en focalisant les ressources sur l'effort de guerre.\n- **Loi sur le service militaire de 1913** : Cette loi a renforcé le pouvoir de l'État en augmentant la durée du service militaire, ce qui a permis une meilleure préparation à la guerre, mais a aussi suscité des oppositions au sein de la société civile.\n- **Manifestations pacifistes (1917)** : Les manifestations pacifistes ont renforcé la société civile en exprimant une opposition à la guerre, mais ont affaibli l'État en mettant en lumière les tensions internes et les difficultés de mise en œuvre de la censure.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1909-1918\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1909-1918\n- society_change (float) : changement de society_power par rapport à 1899-1908\n- state_change (float) : changement de state_power par rapport à 1899-1908\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1919-1928": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1919-1928, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1909-1918, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1919-1928 :\nTendances :\n- Le mouvement ouvrier et syndical se renforce après la grande guerre, ce qui renforce la société civile (par exemple, la création de l'Union Syndicale des Syndicats d'ouvriers et d'employés - l'Union des Syndicats - en 1921). Cela contribue à l'émergence d'une société civile plus forte et plus affirmée.\n- L'influence accrue de la presse et des médias, notamment grâce au développement de la radio, qui renforce le pouvoir de la société civile en termes d'information et d'opinion publique.\n- Les difficultés économiques et financières de l'après-guerre, notamment l'inflation et le déclin du franc, affaiblissent la capacité de l'État à exercer son pouvoir et contribuent au mécontentement civil.\n- La démographie, marquée par une perte de population importante suite à la Première Guerre mondiale, a exercé une pression sur l’État pour fournir des services sociaux et un soutien aux vétérans et aux familles des victimes, renforçant de manière temporaire le rôle de l'État tout en affaiblissant sa capacité administrative.\n\nÉvénements :\n- En 1919, la signature du Traité de Versailles met une fin officielle à la Première Guerre mondiale et pose les bases de nouvelles relations internationales, ce qui a un impact direct sur la puissance et la place de la France sur la scène internationale, renforçant le rôle de l'État.\n- En 1920, la loi sur l'assurance maladie renforce le pouvoir de l'État en matière de protection sociale.\n- En 1922, l'adoption de la loi sur les syndicats, dite loi Oumansky, accorde plus de droits aux syndicats, renforçant la société civile.\n- En 1924, la victoire du Cartel des Gauches aux élections législatives marque une période de réformes sociales et politiques, renforçant à la fois l'État et la société civile.\n- En 1926, la crise financière conduisant à la formation du gouvernement de Raymond Poincaré, qui met en place des réformes radicales pour stabiliser la situation, renforce le pouvoir de l'État en réponse à une crise économique.\n- En 1928, la loi sur la sécurité sociale est votée, renforçant le rôle de l'État dans la protection sociale.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n1909-1918: <8.2, 8.7>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1919-1928\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1919-1928\n- society_change (float) : changement de society_power par rapport à 1909-1918\n- state_change (float) : changement de state_power par rapport à 1909-1918\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1929-1938": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1929-1938, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1919-1928, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1929-1938 :\n### Tendances :\n\n- **Montée du nationalisme et de l'extrémisme** : \n  - **Renforcement de la société civile** : Les mouvements nationalistes et extrémistes, tels que l'Action Française, ont gagné en popularité, affaiblissant la stabilité politique et renforçant la société civile au détriment de l'État.\n  - **Affaiblissement de l'État** : Ces mouvements ont contribué à la fragmentation politique, rendant plus difficile la gouvernance efficace.\n\n- **Crise économique mondiale (1929-1938)** :\n  - **Affaiblissement de l'État** : La crise a conduit à une réduction des moyens financiers de l'État et à une baisse de sa capacité à répondre aux besoins socio-économiques, affaiblissant ainsi son autorité.\n  - **Affaiblissement de la société civile** : La crise a également entraîné une détérioration des conditions de vie, réduisant le bien-être et la mobilisation civique.\n\n- **Évolution démographique** :\n  - **Renforcement de la société civile** : La natalité en baisse et l'urbanisation croissante ont conduit à de nouvelles formes de mobilisation et d'association, renforçant certaines segments de la société civile.\n  - **Affaiblissement de l'État** : L'urbanisation a aussi créé des défis de gestion urbaine et sociale complexes, affaiblissant l'efficacité de l'État.\n\n- **Réformes institutionnelles** :\n  - **Renforcement de l'État** : Les réformes du gouvernement, comme la création de la Troisième République, ont visé à renforcer les institutions étatiques.\n  - **Affaiblissement de la société civile** : Ces réformes ont parfois été perçues comme un moyen de limiter les pouvoirs des groupes politiques et des mouvements sociaux, affaiblissant ainsi la société civile.\n\n### Événements :\n\n- **Crise de la Bourse de New York (1929)** :\n  - **Affaiblissement de l'État** : La crise a eu un impact direct sur l'économie française, réduisant les ressources de l'État et sa capacité à agir.\n  - **Affaiblissement de la société civile** : La crise a exacerbé les difficultés économiques, réduisant les moyens de la société civile pour s'engager socialement.\n\n- **Manifestation du 6 février 1934** :\n  - **Affaiblissement de l'État** : Cette manifestation a conduit à des troubles graves et à la démission du gouvernement Daladier, affaiblissant la légitimité et la stabilité de l'État.\n  - **Renforcement de la société civile** : Elle a également renforcé les mouvements extrémistes et nationalistes, augmentant leur influence sur la société civile.\n\n- **Front Populaire (1936)** :\n  - **Renforcement de la société civile** : Le Front Populaire a mobilisé largement la société civile, notamment les syndicats et les partis socialistes et communistes, renforçant leur pouvoir.\n  - **Affaiblissement de l'État** : Les réformes sociales et le contexte de grèves ont parfois affaibli la capacité de l'État à maintenir l'ordre et à gérer les conflits sociaux.\n\n- **Pacte de Munich (1938)** :\n  - **Affaiblissement de l'État** : Le pacte a été perçu comme une capitulation face aux revendications allemandes, affaiblissant le prestige et la confiance dans l'État.\n  - **Affaiblissement de la société civile** : Cette décision a également suscité des critiques et des désaccords au sein de la société civile, réduisant la cohésion et la confiance dans les institutions étatiques.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n1909-1918: <8.2, 8.7>\n1919-1928: <8.5, 8.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1929-1938\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1929-1938\n- society_change (float) : changement de society_power par rapport à 1919-1928\n- state_change (float) : changement de state_power par rapport à 1919-1928\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1939-1948": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1939-1948, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1929-1938, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1939-1948 :\n### Tendances :\n- **Nationalisation des secteurs clés de l'économie** : Après la Libération, la nationalisation de secteurs importants comme les banques, l’énergie et les transports (comme la SNCF) a renforcé le pouvoir de l’État en lui donnant un contrôle plus direct sur l’économie.\n- **Modernisation administrative** : Les réformes administratives mises en place pendant et après la guerre ont permis une meilleure structuration et organisation de l'État, renforçant ainsi son pouvoir.\n- **Croissance démographique** : La croissance démographique après la guerre a conduit à une demande accrue de services publics, ce qui a renforcé le rôle de l'État dans la vie quotidienne.\n- **Développement des mouvements syndicaux** : Les syndicats ont gagné en influence pendant cette période, renforçant le pouvoir de la société civile en matière de négociations et de droits des travailleurs.\n\n### Événements :\n- **Occupation allemande (1940-1944)** : L'occupation a affaibli le pouvoir de l'État français en le réduisant à un état de collaboration (Gouvernement de Vichy), tandis que la résistance a renforcé le pouvoir de la société civile.\n- **Libération de la France (1944)** : La Libération a permis le retour d'un gouvernement légitime et a renforcé le pouvoir de l'État en rétablissant les institutions démocratiques.\n- **Plan Marshall (1948)** : L'aide économique américaine a renforcé le pouvoir de l'État en permettant la reconstruction rapide de l'économie et la modernisation des infrastructures.\n- **Instauration de la Quatrième République (1946)** : La nouvelle constitution a renforcé les institutions de l'État et a permis une plus grande participation des citoyens à la vie politique, renforçant ainsi la société civile.\n- **Décolonisation** : Les mouvements de décolonisation qui ont commencé à s'intensifier ont affaibli le pouvoir de l'État sur ses colonies, tout en renforçant le pouvoir de la société civile dans ces régions.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n1909-1918: <8.2, 8.7>\n1919-1928: <8.5, 8.5>\n1929-1938: <8.3, 8.1>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1939-1948\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1939-1948\n- society_change (float) : changement de society_power par rapport à 1929-1938\n- state_change (float) : changement de state_power par rapport à 1929-1938\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1949-1958": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1949-1958, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1939-1948, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1949-1958 :\n### Tendances :\n- **Nationalisation des industries stratégiques (1946-1956)** : Cette tendance a renforcé le pouvoir de l'État en permettant une plus grande intervention dans l'économie et en favorisant une économie planifiée. Cela a également réduit le pouvoir de certains secteurs de la société civile, notamment les grandes entreprises privées.\n- **Expansion de l'État-providence** : La création et l'expansion des systèmes de sécurité sociale et de santé publique ont renforcé le pouvoir de l'État en matière de prestations sociales, ce qui a accru sa légitimité et sa capacité d'intervention.\n- **Croissance économique et modernisation** : La période a vu une forte croissance économique, particulièrement dans les secteurs industriels et agricoles, ce qui a renforcé le pouvoir de l'État en termes de ressources et de contrôle économique. Cela a également renforcé la société civile en améliorant les conditions de vie et en facilitant l'émergence d'une classe moyenne plus solide.\n- **Réformes éducatives** : L'expansion et la modernisation du système éducatif, notamment avec la loi de 1959 sur l'éducation, ont renforcé le pouvoir de l'État en matière de formation et d'éducation, tout en contribuant à l'émergence d'une société mieux éduquée et plus critique.\n- **Recomposition politique et sociale** : Le déclin du Parti communiste et l'ascension de la droite gaulliste ont redéfini les balances de pouvoir dans la société civile, avec un renforcement de la droite et une certaine perte de pouvoir pour les mouvements de gauche.\n\n### Événements :\n- **Indépendance de l'Algérie (1958)** : Cet événement a profondément affaibli le pouvoir de l'État français, déjà mis à rude épreuve par la guerre d'Algérie. L'indépendance a également eu un impact sur la société civile, en modifiant les balances de pouvoir et les identités politiques.\n- **Crise de Mayotte (1958)** : Cette crise a mis en évidence les tensions coloniales et a affaibli l'État en termes de gestion des colonies, bien qu'elle n'ait pas eu le même impact que l'indépendance de l'Algérie.\n- **Crise constitutive et le retour de Charles de Gaulle (1958)** : Cette crise a mené à la chute du IVe République et à l'instauration de la Ve République. Le retour de Charles de Gaulle a renforcé le pouvoir de l'État en réformant la Constitution, ce qui a accru les pouvoirs présidentiels et modernisé les institutions.\n- **Grève générale de 1949** : Cette grève a montré la force de la société civile, notamment des syndicats, et a affaibli temporairement le pouvoir de l'État en mettant en lumière les tensions sociales et les demandes des travailleurs.\n- **Échec de la Communauté européenne de défense (CED) (1954)** : L'échec de la CED a affaibli le pouvoir de l'État en matière de défense et de coopération européenne, bien que cela ait également renforcé le rôle de la nation-État dans la défense.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n1909-1918: <8.2, 8.7>\n1919-1928: <8.5, 8.5>\n1929-1938: <8.3, 8.1>\n1939-1948: <8.5, 8.8>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1949-1958\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1949-1958\n- society_change (float) : changement de society_power par rapport à 1939-1948\n- state_change (float) : changement de state_power par rapport à 1939-1948\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1959-1968": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1959-1968, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1949-1958, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1959-1968 :\n**Tendances :**\n\n- **Modernisation économique et industrielle** : \n  - Renforcement de l'État : Le plan de modernisation lancé par le gouvernement de Charles de Gaulle visait à industrialiser et moderniser l'économie française, ce qui a renforcé le rôle de l'État en tant que catalyseur du développement.\n  - Affaiblissement de la société civile : Les projets de modernisation ont parfois été mis en œuvre sans une large consultation de la société civile, ce qui a pu créer des tensions.\n\n- **Expansion de l'education et de la classe moyenne** :\n  - Renforcement de la société civile : L'expansion de l'éducation a conduit à une augmentation du nombre de personnes éduquées, ce qui a renforcé la société civile et favorisé une plus grande demande de participation et de transparence.\n  - Affaiblissement de l'État : La montée de la classe moyenne a également conduit à une plus grande exigence de responsabilité de l'État, ce qui a pu le contraindre à être plus réactif aux besoins de la population.\n\n- **Migration et urbanisation** :\n  - Renforcement de la société civile : L'urbanisation a conduit à une concentration de la population dans les villes, favorisant l'émergence de mouvements sociaux et de groupes de pression.\n  - Affaiblissement de l'État : La gestion des défis liés à l'urbanisation, tels que le logement et les infrastructures, a pu mettre la pression sur l'État.\n\n**Événements :**\n\n- **La crise algérienne et l'indépendance de l'Algérie (1962)** :\n  - Affaiblissement de l'État : La crise a mis à rude épreuve la capacité de l'État à gérer les conflits internationaux et a conduit à une importante crise politique.\n  - Renforcement de la société civile : L'indépendance de l'Algérie a également permis l'émergence de mouvements anticolonialistes et de groupes de soutien à la démocratie.\n\n- **Les élections présidentielles de 1965** :\n  - Renforcement de la société civile : La campagne présidentielle entre Charles de Gaulle et François Mitterrand a été marquée par une forte mobilisation politique et une plus grande participation des citoyens.\n  - Affaiblissement de l'État : La campagne a souligné les limites du pouvoir gaulliste et a conduit à une remise en question de l'autoritarisme de l'État.\n\n- **Les accords de l'Élysée (1963)** :\n  - Renforcement de l'État : Les accords de l'Élysée ont renforcé la position internationale de la France en promouvant une alliance stratégique avec l'Allemagne.\n  - Affaiblissement de la société civile : Les accords ont été critiqués par certains pour leur manque de transparence et leur focalisation sur les intérêts diplomatiques plutôt que sur les besoins de la population.\n\n- **Les manifestations étudiantes et ouvrières de mai 1968** :\n  - Renforcement de la société civile : Les événements de mai 1968 ont marqué un tournant dans la mobilisation sociale et politique, avec des manifestations massives et une demande croissante de démocratie et de liberté.\n  - Affaiblissement de l'État : Les événements ont exposé les faiblesses du pouvoir gaulliste et ont conduit à une réorganisation politique et sociale.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n1909-1918: <8.2, 8.7>\n1919-1928: <8.5, 8.5>\n1929-1938: <8.3, 8.1>\n1939-1948: <8.5, 8.8>\n1949-1958: <8.4, 9.0>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1959-1968\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1959-1968\n- society_change (float) : changement de society_power par rapport à 1949-1958\n- state_change (float) : changement de state_power par rapport à 1949-1958\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1969-1978": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1969-1978, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1959-1968, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1969-1978 :\n### Tendances :\n\n- **Expansion de l'État-providence** :\n  - **Renforcement de l'État** : Augmentation des dépenses sociales et de la couverture des prestations, renforçant le rôle de l'État dans la vie quotidienne.\n  - **Affaiblissement de la société civile** : Les syndicats et les associations sociales voient leur influence relative diminuer face à l'extension des services publics.\n\n- **Croissance économique et changements démographiques** :\n  - **Renforcement de l'État** : La croissance économique soutenue durant cette période a permis à l'État de financer ses politiques expansionnistes.\n  - **Renforcement de la société civile** : Augmentation du niveau de vie et de l'éducation, favorisant une société civile plus éduquée et active, mais aussi plus demandeuse en matière de services publics.\n\n- **Évolution des mouvements sociaux et politiques** :\n  - **Renforcement de la société civile** : Les mouvements sociaux, notamment les femmes et les jeunes, gagnent en visibilité et en influence, exerçant une pression sur l'État pour des réformes sociales et politiques.\n  - **Affaiblissement de l'État** : Les mouvements de contestation, héritiers de Mai 68, remettent en question le pouvoir autoritaire de l'État et demandent plus de démocratie et de participation.\n\n### Événements :\n\n- **Loi Veil de 1975 (dépénalisation de l'avortement)** :\n  - **Renforcement de la société civile** : Cette loi est le résultat d'une forte mobilisation sociale et politique, notamment des mouvements féministes.\n  - **Affaiblissement de l'État** : L'État a dû répondre aux demandes de la société civile et a été contraint de réformer la législation pour plus de libertés individuelles.\n\n- **Manifestations et grèves de 1977-1978** :\n  - **Renforcement de la société civile** : Ces mouvements de protestation ont montré la capacité de la société civile à s'organiser et à faire entendre ses revendications, notamment sur les conditions de travail et les droits sociaux.\n  - **Affaiblissement de l'État** : L'État a été contraint de négocier et de prendre en compte les revendications, ce qui a affaibli son autorité face à des mouvements sociaux puissants.\n\n- **Crise pétrolière de 1973** :\n  - **Affaiblissement de l'État** : La crise a mis l'État face à des défis économiques majeurs, entrainant des réformes et des ajustements dans les politiques économiques.\n  - **Renforcement de la société civile** : Les citoyens et les organisations de la société civile ont pris conscience de l'importance de l'autonomie énergétique et de la nécessité de politiques plus durables.\n\n- **Élections municipales de 1977** :\n  - **Renforcement de la société civile** : L'opposition de gauche a remporté de nombreuses municipalités, ce qui a renforcé la dynamique de contestation et de demande de changement.\n  - **Affaiblissement de l'État** : Le gouvernement gaulliste a subi des revers significatifs, réduisant sa base de soutien et préparant le terrain pour la victoire de l'opposition aux élections présidentielles de 1981.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n1909-1918: <8.2, 8.7>\n1919-1928: <8.5, 8.5>\n1929-1938: <8.3, 8.1>\n1939-1948: <8.5, 8.8>\n1949-1958: <8.4, 9.0>\n1959-1968: <8.7, 8.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1969-1978\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1969-1978\n- society_change (float) : changement de society_power par rapport à 1959-1968\n- state_change (float) : changement de state_power par rapport à 1959-1968\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1979-1988": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1979-1988, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1969-1978, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1979-1988 :\n### Tendances :\n- **Décentralisation** : La loi de décentralisation de 1982 a transféré de nombreux pouvoirs des autorités centrales aux collectivités locales, renforçant ainsi le pouvoir de la société civile et affaiblissant le pouvoir de l'État au niveau central.\n- **Libéralisation économique** : Les réformes économiques menées par le gouvernement de François Mitterrand, notamment la déréglementation et la privatisation partielle de certaines entreprises publiques, ont progressivement affaibli le contrôle étatique sur l'économie, renforçant le secteur privé et la société civile.\n- **Montée du chômage** : La crise économique des années 1980 a conduit à une augmentation du chômage, ce qui a affaibli la société civile en termes de stabilité économique et a également mis sous pression le pouvoir de l'État pour prévoir des politiques de soutien.\n- **Évolution démographique** : La transition démographique vers une population plus âgée a commencé à se manifester, ce qui a entraîné des défis pour les systèmes de santé et de retraite, renforçant le besoin d'une intervention étatique plus importante et potentiellement affaiblissant la société civile en termes de ressources.\n- ** llevar le rôle des médias** : L'émergence de nouveaux médias et la multiplication des chaînes de télévision ont renforcé la société civile en termes de pluralisme et de liberté d'information, tout en mettant en question certaines formes de censure étatique.\n\n### Événements :\n- **Loi de décentralisation de 1982** : Cette loi a marqué un tournant en transférant des compétences aux collectivités locales, renforçant la société civile et affaiblissant le pouvoir central de l'État.\n- **Élection de François Mitterrand en 1981** : L'arrivée de la gauche au pouvoir a entraîné des réformes économiques et sociales importantes, notamment la nationalisation d'entreprises clés, renforçant temporairement le pouvoir de l'État.\n- **Crise économique de 1982-1983** : La crise économique a conduit à des mesures d'austérité et à une réduction des dépenses publiques, affaiblissant le pouvoir de l'État et affectant négativement la société civile.\n- **Grève des fonctionnaires en 1982** : Une large grève des fonctionnaires a souligné la capacité de la société civile à faire pression sur le gouvernement, renforçant le pouvoir de la société et mettant en évidence les limites du pouvoir étatique.\n- **Manifestation contre le VIH/SIDA en 1987** : La mobilisation de la société civile pour sensibiliser au VIH/SIDA a renforcé le rôle des ONG et des associations, soulignant le besoin d'une action plus proactive de l'État dans la santé publique.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n1909-1918: <8.2, 8.7>\n1919-1928: <8.5, 8.5>\n1929-1938: <8.3, 8.1>\n1939-1948: <8.5, 8.8>\n1949-1958: <8.4, 9.0>\n1959-1968: <8.7, 8.5>\n1969-1978: <8.9, 8.3>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1979-1988\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1979-1988\n- society_change (float) : changement de society_power par rapport à 1969-1978\n- state_change (float) : changement de state_power par rapport à 1969-1978\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1989-1998": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1989-1998, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1979-1988, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1989-1998 :\n**Tendances :**\n\n- **Décentralisation (1982-1992)** : La loi de décentralisation de 1982, bien que commencée avant la période 1989-1998, a continué à s’appliquer et à se renforcer. Elle a renforcé le pouvoir des collectivités locales, affaiblissant dans une certaine mesure le pouvoir central de l'État tout en renforçant la société civile via une participation plus directe à la gestion locale.\n- **Réformes économiques et libéralisation** : La France a poursuivi des réformes économiques visant à réduire le rôle de l'État dans l'économie, notamment par la privatisation d'entreprises publiques. Ces réformes ont affaibli le pouvoir direct de l'État sur l'économie mais ont potentiellement renforcé la société civile en encourageant l'entrepreneuriat et la compétitivité.\n- **Montée de l'Union Européenne** : L'adhésion de la France à l'Union Européenne (UE) s'est intensifiée, notamment avec le traité de Maastricht en 1992. Cela a affaibli le pouvoir de décision national de l'État au profit des institutions supranationales de l'UE, tout en renforçant la société civile par une plus grande intégration économique et politique européenne.\n- **Transformation démographique** : La France a connu une augmentation de sa population, notamment due à l'immigration. Cette tendance a complexifié les politiques sociales et a stimulé la diversité culturelle, renforçant la société civile mais posant également des défis au pouvoir de l'État en termes de gestion et d'intégration.\n\n**Événements :**\n\n- **Présidentielles de 1995** : La victoire de Jacques Chirac aux élections présidentielles de 1995 a marqué un changement de cap politique, avec une orientation plus libérale et une volonté de réduire le déficit budgétaire. Cela a affaibli le pouvoir de l'État en termes d'intervention économique, mais a renforcé la société civile en promouvant des politiques de marché plus ouvertes.\n- **Grèves de 1995** : Les grèves massives de 1995 ont été une réponse à la réforme des retraites proposée par le gouvernement, conduisant à un retrait partiel de la réforme. Ces grèves ont renforcé la société civile en montrant la puissance des mouvements sociaux et syndicaux, tout en affaiblissant temporairement le pouvoir de l'État à mener des réformes.\n- **Introduction de l'euro** : En 1998, la France a adopté l'euro comme monnaie unique européenne, préparant le terrain pour son introduction effective en 2002. Cette décision a affaibli le pouvoir monétaire national de l'État au profit de la Banque Centrale Européenne (BCE), tout en renforçant la société civile par une plus grande stabilité économique et une intégration financière.\n- **Affaire des sondages de la mairie de Paris (1997)** : Cette affaire a révélé des pratiques de corruption au sein de l'administration de la mairie de Paris, menant à des scandales politiques. Elle a affaibli le pouvoir de l'État et des politiciens en érodant la confiance publique, tout en renforçant la société civile en suscitant des demandes de transparence et de responsabilité.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n1909-1918: <8.2, 8.7>\n1919-1928: <8.5, 8.5>\n1929-1938: <8.3, 8.1>\n1939-1948: <8.5, 8.8>\n1949-1958: <8.4, 9.0>\n1959-1968: <8.7, 8.5>\n1969-1978: <8.9, 8.3>\n1979-1988: <9.3, 7.8>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1989-1998\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1989-1998\n- society_change (float) : changement de society_power par rapport à 1979-1988\n- state_change (float) : changement de state_power par rapport à 1979-1988\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "1999-2008": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 1999-2008, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1989-1998, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 1999-2008 :\n**Tendances :**\n- **Affaiblissement du pouvoir de l'État par la décentralisation (1999-2004) :** La loi SRU (Solidarité et Renouvellement Urbain) de 2000 et la loi de décentralisation de 2004 ont transféré des compétences aux collectivités locales, renforçant le pouvoir de la société civile locale tout en affaiblissant le centralisme étatique.\n- **Renforcement de la société civile par l'essor des ONG et des associations :** La croissance des organisations non gouvernementales et des associations, notamment grâce à la loi de 1901, a permis une plus grande mobilisation de la société civile sur des questions sociales, environnementales, et de développement, renforçant ainsi son influence.\n- **Évolution démographique et vieillissement de la population :** Le vieillissement de la population a conduit à une demande croissante de services publics et de politiques sociales, mettant la pression sur l'État pour qu'il réponde aux besoins des seniors, tout en renforçant le rôle des associations de retraités et de défense des droits des aînés.\n- **Transformation économique et mondialisation :** La France s'est de plus en plus intégrée dans l'économie mondiale, ce qui a conduit à des réformes économiques visant à maintenir la compétitivité. Ces réformes ont parfois affaibli le pouvoir de l'État en termes de régulation économique, tout en renforçant le secteur privé et les acteurs économiques transnationaux.\n\n**Événements :**\n- **Affaire des retraites (2003) :** Le projet de réforme des retraites proposé par le gouvernement de Jean-Pierre Raffarin a déclenché de grandes grèves et manifestations, montrant la force de la société civile et des syndicats. Cette mobilisation a conduit à des concessions du gouvernement, affaiblissant temporairement le pouvoir de l'État.\n- **Référendum sur la Constitution européenne (2005) :** Le rejet de la Constitution européenne par les French votants lors du référendum a été interprété comme un vote de défiance envers l'élite politique et le projet européen, renforçant la société civile dans son rôle de contrepoids à l'autoritarisme potentiel de l'État et des institutions supranationales.\n- **Élection de Nicolas Sarkozy (2007) :** L'arrivée de Nicolas Sarkozy à la présidence a marqué un tournant dans la politique française, avec une volonté affichée de moderniser le pays et de réduire le rôle de l'État dans l'économie. Les politiques de libéralisation et de dérégulation ont renforcé le secteur privé et affaibli certaines prérogatives de l'État.\n- **Crise financière de 2008 :** La crise financière mondiale a eu des répercussions en France, mettant en lumière les limites de la régulation étatique et renforçant les appels à une meilleure gouvernance économique. Cette crise a aussi affaibli le pouvoir de l'État en termes de contrôle économique, tout en renforçant le rôle des institutions financières internationales.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n1909-1918: <8.2, 8.7>\n1919-1928: <8.5, 8.5>\n1929-1938: <8.3, 8.1>\n1939-1948: <8.5, 8.8>\n1949-1958: <8.4, 9.0>\n1959-1968: <8.7, 8.5>\n1969-1978: <8.9, 8.3>\n1979-1988: <9.3, 7.8>\n1989-1998: <9.5, 7.5>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 1999-2008\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 1999-2008\n- society_change (float) : changement de society_power par rapport à 1989-1998\n- state_change (float) : changement de state_power par rapport à 1989-1998\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "2009-2018": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 2009-2018, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 1999-2008, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 2009-2018 :\n### Tendances :\n- **Désindustrialisation et Monte en Puissance des Services** : La France a continué de perdre des emplois dans l'industrie, ce qui a affaibli le pouvoir des syndicats traditionnels. En revanche, la montée en puissance du secteur des services a renforcé l'État en augmentant les ressources fiscales, mais a également favorisé l'émergence de nouvelles formes de société civile, plus individualisées.\n- **Crise Économique et Restructuration Budgétaire** : La crise financière de 2008-2009 a eu des répercussions prolongées sur l'économie française, entraînant des mesures d'austérité et des réformes qui ont affaibli le pouvoir de la société civile en réduisant les dépenses sociales et en augmentant les inégalités. L'État a dû se renforcer pour gérer ces défis, notamment par la mise en place de réformes fiscales et structurelles.\n- **Montée du Populisme et de l'Extrême Droite** : L'augmentation de la popularité du Front National (RN) a affaibli le consensus politique traditionnel, mettant en question la légitimité des institutions étatiques. Cela a également conduit à une polarisation sociale, affectant le pouvoir de la société civile en termes de cohésion et de mobilisation.\n- **Numérisation et Technologies de l'Information** : La numérisation a renforcé le pouvoir de l'État en termes de surveillance et de collecte de données, mais a également permis à la société civile de s'organiser plus efficacement, notamment à travers les réseaux sociaux et les mouvements de protestation en ligne.\n- **Changement Démographique et Immigration** : L'augmentation de la diversité de la population a posé des défis en termes d'intégration, mais a également contribué à une société civile plus dynamique et diverse. Cela a parfois affaibli le pouvoir de l'État en termes de Cohésion nationale, mais a renforcé la résilience sociale.\n\n### Événements :\n- **Crise Financière de 2008-2009** : Bien que commencée avant 2009, ses effets ont été ressentis tout au long de la décennie. Cette crise a affaibli le pouvoir de la société civile en augmentant le chômage et les inégalités, mais a également conduit l'État à renforcer sa régulation financière et économique.\n- **Manifestations contre la Loi Travail de 2016** : Ces manifestations, menées principalement par les étudiants et les syndicats, ont affaibli le pouvoir de l'État en termes de légitimité et de capacité à imposer des réformes. Cependant, elles ont renforcé la société civile en termes de mobilisation et d'organisation.\n- **Attentats de 2015 et 2016** : Les attentats terroristes à Paris ont renforcé le pouvoir de l'État en termes de sécurité et de surveillance, mais ont également affaibli la confiance de la société civile dans la capacité de l'État à assurer la sécurité et la cohésion sociale.\n- **Élection d'Emmanuel Macron en 2017** : L'arrivée d'Emmanuel Macron au pouvoir a renforcé le pouvoir de l'État en termes de réformes structurelles et de vision politique. Cependant, cela a également affaibli certains aspects de la société civile, en particulier les mouvements sociaux traditionnels, qui se sont sentis marginaux.\n- **Mouvement des Gilets Jaunes en 2018** : Ce mouvement de protestation a affaibli le pouvoir de l'État en mettant en évidence les fractures sociales et économiques. Il a renforcé la société civile en termes de mobilisation spontanée et de contestation des politiques gouvernementales.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n1909-1918: <8.2, 8.7>\n1919-1928: <8.5, 8.5>\n1929-1938: <8.3, 8.1>\n1939-1948: <8.5, 8.8>\n1949-1958: <8.4, 9.0>\n1959-1968: <8.7, 8.5>\n1969-1978: <8.9, 8.3>\n1979-1988: <9.3, 7.8>\n1989-1998: <9.5, 7.5>\n1999-2008: <9.6, 7.2>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 2009-2018\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 2009-2018\n- society_change (float) : changement de society_power par rapport à 1999-2008\n- state_change (float) : changement de state_power par rapport à 1999-2008\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)",
    "2019-2028": "Vous placez le pays la France dans l'espace 2D de *The Narrow Corridor*\nd'Acemoğlu et Robinson : l'axe des x est le pouvoir de la société civile et\nl'axe des y est le pouvoir de l'État. Nous traçons la trajectoire de\n1789 à 2020.\n\nUtilisez ce barème fixe de 0 à 10 afin que les valeurs soient comparables entre\nles périodes et les pays.\n\nPOUVOIR DE L'ÉTAT — la capacité de l'État à imposer sa volonté, administrer le\nterritoire, lever l'impôt et projeter son autorité :\n  0-2  effondré / inexistant : aucune autorité centrale effective.\n  3-4  faible : portée limitée, contrôle contesté, dépendance aux pouvoirs locaux.\n  5-6  modéré : bureaucratie et armée fonctionnelles, à la portée réelle mais bornée.\n  7-8  fort : administration omniprésente, coercition efficace et capacité de recettes.\n  9-10 écrasant : pénétration quasi totale de la société ; peu de choses qu'il ne puisse imposer.\n\nPOUVOIR DE LA SOCIÉTÉ — la capacité de la société civile à s'organiser, se\nmobiliser, demander des comptes à l'État et résister à la domination (normes,\nassociations, presse, protestation, institutions indépendantes) :\n  0-2  atomisée : aucune organisation autonome ; action collective quasi impossible.\n  3-4  faible : mobilisation sporadique, aisément réprimée.\n  5-6  modérée : vie associative réelle et mobilisation efficace par intermittence.\n  7-8  forte : institutions civiques denses contraignant régulièrement l'État.\n  9-10 dominante : la société façonne et contrôle largement l'action de l'État.\n\nConsignes d'objectivité :\n- Jugez chaque période selon ses propres termes ; ne supposez pas que le pays\n  tend vers la liberté, l'autocratie ou un coin particulier de l'espace.\n- Pesez les éléments pour et contre un changement avant d'arrêter un chiffre.\n- Évitez le présentisme : notez selon les normes et informations de l'époque,\n  non selon la manière dont les choses ont tourné par la suite.\n- Ces deux axes sont indépendants : un État fort peut coexister avec une société\n  forte ou faible. Notez-les séparément.\n\nNotez la période 2019-2028, en vous appuyant sur la trajectoire établie.\nPartez de la position de la France à la fin de 2009-2018, puis\nappliquez les changements induits par les événements et tendances ci-dessous.\nIndiquez à la fois le changement par axe et les valeurs absolues résultantes\n(ancrées au barème, et non seulement au point précédent). Une période avec peu\nde changement réel devrait montrer des changements proches de 0.0.\n\nÉvénements et tendances historiques en 2019-2028 :\n**Tendances :**\n- **Polarisation politique et montée des extrêmes :** La polarisation politique a renforcé le pouvoir de la société civile en rendant les institutions étatiques plus vulnérables aux pressions de groupes politiques radicaux. Par exemple, le rassemblement de mouvements comme La France Insoumise et Rassemblement National a mis en évidence des divisions profondes, affaiblissant l'autorité de l'État.\n- **Transformation numérique de l'administration :** La digitalisation des services publics a progressivement renforcé l'efficacité de l'État, améliorant la transparence et la réactivité face aux besoins de la société. Cependant, cela a également accru les attentes de la société civile en termes de performance et de responsabilité.\n- **Développement des mouvements sociaux et citoyens :** La montée en puissance des mouvements sociaux, tels que les Gilets Jaunes, a renforcé le pouvoir de la société civile en faisant pression sur l'État pour des réformes sociales et économiques. Ces mouvements ont parfois déstabilisé les structures étatiques, montrant une certaine forme de résilience et d'engagement citoyen.\n- **Changements démographiques :** L'augmentation de la diversité ethnique et culturelle a complexifié les relations entre l'État et la société civile. Bien que cela ait conduit à une plus grande pluralité d'opinions et de revendications, il a également posé des défis en termes de cohésion sociale et de gestion des différences.\n\n**Événements :**\n- **Crise des Gilets Jaunes (2019) :** Cette crise a puissamment renforcé le pouvoir de la société civile, mettant en évidence la méfiance envers les institutions étatiques et forçant le gouvernement à adopter des mesures concrètes pour apaiser les tensions sociales.\n- **Réforme des retraites (2019-2020) :** Les grèves massives et les manifestations ont affaibli l'État en mettant en lumière les limites de sa capacité à imposer des réformes controversées. Cependant, la persistance du gouvernement a finalement conduit à une version modifiée de la réforme, montrant un équilibre de pouvoir entre l'État et la société civile.\n- **Pandémie de COVID-19 (2020-2021) :** La gestion de la pandémie a renforcé temporairement l'État en lui attribuant des pouvoirs exceptionnels, mais a également exposé des failles dans le système de santé et la communication gouvernementale, affaiblissant la confiance de la société civile.\n- **Crise des migrants (2021-2022) :** L'afflux de migrants a mis en évidence les limites de la politique migratoire française, renforçant les mouvements d'extrême droite et mettant sous pression les institutions étatiques pour trouver des solutions humanitaires et efficaces.\n- **Élections présidentielles de 2022 :** La victoire d'Emmanuel Macron a été marquée par une forte participation électorale, montrant le dynamisme de la société civile. Cependant, l'augmentation des voix extrémistes a également révélé des fractures profondes, affaiblissant la perception de la légitimité de l'État.\n- **Scandales politiques et affaires de corruption (2023-2024) :** Les scandales impliquant des personnalités politiques ont affaibli l'État en érodant la confiance publique, mais ont également renforcé le rôle des médias et des organisations de la société civile dans la surveillance de la vie politique.\n- **Réformes fiscales et sociales (2025-2026) :** Des réformes visant à moderniser le système fiscal et social ont été mises en place, renforçant l'efficacité de l'État mais遇到来自社会的强烈反对，特别是来自受影响的工人群体，这削弱了政府的改革能力。\n- **Climat et environnement (2027-2028) :** Les manifestations et les initiatives citoyennes en faveur de l'environnement ont renforcé le pouvoir de la société civile, poussant l'État à adopter des politiques plus ambitieuses en matière de lutte contre le changement climatique.\n\n(Note: The last point was mistakenly written in part in Chinese. Here is the corrected version in French:)\n\n- **Climat et environnement (2027-2028) :** Les manifestations et les initiatives citoyennes en faveur de l'environnement ont renforcé le pouvoir de la société civile, poussant l'État à adopter des politiques plus ambitieuses en matière de lutte contre le changement climatique.\n\nTrajectoire jusqu'ici (période : <society_power, state_power>) :\n1789-1798: <7.0, 5.5>\n1799-1808: <5.0, 8.0>\n1809-1818: <4.5, 5.5>\n1819-1828: <5.0, 6.0>\n1829-1838: <5.7, 5.8>\n1839-1848: <6.3, 5.0>\n1849-1858: <4.5, 7.5>\n1859-1868: <5.5, 7.7>\n1869-1878: <7.0, 7.5>\n1879-1888: <7.5, 7.8>\n1889-1898: <8.0, 8.2>\n1899-1908: <8.5, 8.3>\n1909-1918: <8.2, 8.7>\n1919-1928: <8.5, 8.5>\n1929-1938: <8.3, 8.1>\n1939-1948: <8.5, 8.8>\n1949-1958: <8.4, 9.0>\n1959-1968: <8.7, 8.5>\n1969-1978: <8.9, 8.3>\n1979-1988: <9.3, 7.8>\n1989-1998: <9.5, 7.5>\n1999-2008: <9.6, 7.2>\n2009-2018: <9.3, 7.7>\n\nRenvoyez un objet JSON comportant exactement ces champs :\n- society_power (float, 0-10) : pouvoir absolu de la société à la fin de 2019-2028\n- state_power (float, 0-10) : pouvoir absolu de l'État à la fin de 2019-2028\n- society_change (float) : changement de society_power par rapport à 2009-2018\n- state_change (float) : changement de state_power par rapport à 2009-2018\n- key_event (string, <= ~10 mots : l'événement/la tendance déterminant(e) du changement)\n- reasoning (string, 1-2 phrases justifiant les valeurs)"
  },
  "score_response": {
    "1789-1798": "{\n  \"society_power\": 7.0,\n  \"state_power\": 5.5,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"Révolution française, constitution de 1791\",\n  \"reasoning\": \"La Révolution accroît considérablement le pouvoir de la société, tandis que l'État reste modéré avec une administration en reconstruction.\"\n}",
    "1799-1808": "{\n  \"society_power\": 5.0,\n  \"state_power\": 8.0,\n  \"society_change\": -2.0,\n  \"state_change\": 2.5,\n  \"key_event\": \"Coup d'État du 18 Brumaire, centralisation administrative\",\n  \"reasoning\": \"La prise de pouvoir par Napoléon et la centralisation administrative ont fortement réduit les pouvoirs de la société civile, tandis que l'État a renforcé son contrôle et ses capacités.\"\n}",
    "1809-1818": "{\n  \"society_power\": 4.5,\n  \"state_power\": 5.5,\n  \"society_change\": -1.5,\n  \"state_change\": -2.5,\n  \"key_event\": \"Défaites militaires, fin de l'Empire, début de la Restauration\",\n  \"reasoning\": \"Les défaites militaires et la Restauration affaiblissent l'État, tandis que l'opinion publique critique gagne en influence malgré la censure, renforçant modérément la société civile.\"\n}",
    "1819-1828": "{\n  \"society_power\": 5.0,\n  \"state_power\": 6.0,\n  \"society_change\": 0.5,\n  \"state_change\": 0.5,\n  \"key_event\": \"Crise économique et sociale (1820-1822)\",\n  \"reasoning\": \"La crise économique a renforcé la société civile face à l'inaction de l'État, qui a vu sa légitimité contestée.\"\n}",
    "1829-1838": "{\n  \"society_power\": 5.7,\n  \"state_power\": 5.8,\n  \"society_change\": 0.7,\n  \"state_change\": -1.2,\n  \"key_event\": \"Révolte des canuts, Insurrection de Paris\",\n  \"reasoning\": \"La mobilisation sociale s'est renforcée malgré la répression, tandis que l'État a vu sa capacité économique et financière s'affaiblir.\"\n}",
    "1839-1848": "{\n  \"society_power\": 6.3,\n  \"state_power\": 5.0,\n  \"society_change\": 0.6,\n  \"state_change\": -1.0,\n  \"key_event\": \"Révolutions de 1848 et mouvement ouvrier\",\n  \"reasoning\": \"La société civile s'est renforcée par la croissance du mouvement ouvrier et la révolution de 1848, tandis que l'État a perdu en autorité et en légitimité.\"\n}",
    "1849-1858": "{\n  \"society_power\": 4.5,\n  \"state_power\": 7.5,\n  \"society_change\": -1.8,\n  \"state_change\": 2.5,\n  \"key_event\": \"Coup d'État du 2 décembre 1851\",\n  \"reasoning\": \"Le coup d'État de Napoléon III a affaibli la société civile et renforcé fortement l'État.\"\n}",
    "1859-1868": "{\n  \"society_power\": 5.5,\n  \"state_power\": 7.7,\n  \"society_change\": 1.0,\n  \"state_change\": 0.2,\n  \"key_event\": \"Réformes constitutionnelles et développement industriel\",\n  \"reasoning\": \"Les réformes politiques libérales et l'expansion industrielle ont renforcé à la fois l'État et la société civile, bien que l'État ait bénéficié davantage des réforms économiques.\"\n}",
    "1869-1878": "{\n  \"society_power\": 7.0,\n  \"state_power\": 7.5,\n  \"society_change\": 1.5,\n  \"state_change\": -1.2,\n  \"key_event\": \"Adoption de la Troisième République, montée du socialisme\",\n  \"reasoning\": \"La société civile se renforce par la démocratie et le syndicalisme, tandis que l'État perd en autorité mais gagne en légitimité.\"\n}",
    "1879-1888": "{\n  \"society_power\": 7.5,\n  \"state_power\": 7.8,\n  \"society_change\": 0.5,\n  \"state_change\": 0.3,\n  \"key_event\": \"Républicanisation politique, expansion de l'éducation\",\n  \"reasoning\": \"La républicanisation politique et l'expansion de l'éducation renforcent à la fois l'État et la société civile, malgré quelques affaiblissements temporaires.\"\n}",
    "1889-1898": "{\n  \"society_power\": 8.0,\n  \"state_power\": 8.2,\n  \"society_change\": 0.5,\n  \"state_change\": 0.4,\n  \"key_event\": \"Développement des partis politiques et grèves\",\n  \"reasoning\": \"L'organisation des partis politiques et les grèves ont renforcé la société civile, tandis que l'État a dû répondre aux défis sociaux et politiques croissants.\"\n}",
    "1899-1908": "{\n  \"society_power\": 8.5,\n  \"state_power\": 8.3,\n  \"society_change\": 0.5,\n  \"state_change\": 0.1,\n  \"key_event\": \"Montée du syndicalisme et réformes\",\n  \"reasoning\": \"La montée du syndicalisme et des réformes éducatives renforcent la société civile. L'État se fortifie légèrement par les réformes et la loi de 1905.\"\n}",
    "1909-1918": "{\n  \"society_power\": 8.2,\n  \"state_power\": 8.7,\n  \"society_change\": 0.7,\n  \"state_change\": 0.4,\n  \"key_event\": \"Montée du syndicalisme et Première Guerre Mondiale\",\n  \"reasoning\": \"La montée du syndicalisme a renforcé la société civile, tandis que la Première Guerre Mondiale a accru le pouvoir de l'État.\"\n}",
    "1919-1928": "{\n  \"society_power\": 8.5,\n  \"state_power\": 8.5,\n  \"society_change\": 0.3,\n  \"state_change\": -1.2,\n  \"key_event\": \"Renforcement des syndicats et réformes sociales\",\n  \"reasoning\": \"Le mouvement ouvrier et syndical s'est renforcé, tandis que les difficultés économiques ont temporairement affaibli l'État, malgré des réformes sociales importantes.\"\n}",
    "1929-1938": "{\n  \"society_power\": 8.3,\n  \"state_power\": 8.1,\n  \"society_change\": 0.8,\n  \"state_change\": -1.6,\n  \"key_event\": \"Montée du nationalisme, crise économique, Front Populaire\",\n  \"reasoning\": \"La montée du nationalisme et les mouvements sociaux ont renforcé la société civile, tandis que la crise économique et les événements comme la manifestation du 6 février 1934 ont affaibli l'État.\"\n}",
    "1939-1948": "{\n  \"society_power\": 8.5,\n  \"state_power\": 8.8,\n  \"society_change\": 0.2,\n  \"state_change\": 0.7,\n  \"key_event\": \"Libération, nationalisation, modernisation administrative\",\n  \"reasoning\": \"La Libération et les réformes post-guerre ont renforcé l'État et les syndicats.\"\n}",
    "1949-1958": "{\n  \"society_power\": 8.4,\n  \"state_power\": 9.0,\n  \"society_change\": 0.1,\n  \"state_change\": 0.2,\n  \"key_event\": \"Nationalisation, expansion de l'État-providence, retour de De Gaulle\",\n  \"reasoning\": \"La société civile reste forte, malgré une légère augmentation du pouvoir de l'État, principalement due à la nationalisation et à l'expansion de l'État-providence. Le retour de De Gaulle renforce les institutions et les pouvoirs présidentiels.\"\n}",
    "1959-1968": "{\n  \"society_power\": 8.7,\n  \"state_power\": 8.5,\n  \"society_change\": 0.3,\n  \"state_change\": -2.0,\n  \"key_event\": \"Les manifestations de mai 1968\",\n  \"reasoning\": \"Les manifestations de mai 1968 ont fortement renforcé la société civile, exposant les faiblesses de l'État gaulliste et conduisant à une réorganisation politique et sociale.\"\n}",
    "1969-1978": "{\n  \"society_power\": 8.9,\n  \"state_power\": 8.3,\n  \"society_change\": 0.2,\n  \"state_change\": -1.2,\n  \"key_event\": \"Loi Veil et manifestations 1977-1978\",\n  \"reasoning\": \"La loi Veil et les manifestations ont renforcé la société civile, alors que l'État a affronté des défis économiques et sociaux, affaiblissant son autorité.\"\n}",
    "1979-1988": "{\n  \"society_power\": 9.3,\n  \"state_power\": 7.8,\n  \"society_change\": 0.4,\n  \"state_change\": -1.5,\n  \"key_event\": \"Décentralisation et libéralisation économique\",\n  \"reasoning\": \"La décentralisation a renforcé la société civile, tandis que la libéralisation a affaibli le contrôle étatique. Les mouvements sociaux ont également renforcé la société.\"\n}",
    "1989-1998": "{\n  \"society_power\": 9.5,\n  \"state_power\": 7.5,\n  \"society_change\": 0.2,\n  \"state_change\": -1.3,\n  \"key_event\": \"Grèves 1995, privatisations, décentralisation\",\n  \"reasoning\": \"La décentralisation et les grèves de 1995 ont renforcé la société civile, tandis que les réformes économiques et l'UE ont affaibli le pouvoir de l'État.\"\n}",
    "1999-2008": "{\n  \"society_power\": 9.6,\n  \"state_power\": 7.2,\n  \"society_change\": 0.1,\n  \"state_change\": -1.3,\n  \"key_event\": \"Décentralisation et affaires de retraites\",\n  \"reasoning\": \"La décentralisation et la mobilisation contre la réforme des retraites ont renforcé la société civile, tandis que le pouvoir de l'État a été amoindri par ces défis et par les réformes économiques.\"\n}",
    "2009-2018": "{\n  \"society_power\": 9.3,\n  \"state_power\": 7.7,\n  \"society_change\": -3.3,\n  \"state_change\": 0.5,\n  \"key_event\": \"Manifestations contre la Loi Travail, Mouvement des Gilets Jaunes\",\n  \"reasoning\": \"La société civile s'est mobilisée fortement, mais a subi des affaiblissements structurels. L'État a renforcé sa capacité de gestion des crises et de régulation.\"\n}",
    "2019-2028": "{\n  \"society_power\": 9.5,\n  \"state_power\": 7.5,\n  \"society_change\": 0.2,\n  \"state_change\": -1.2,\n  \"key_event\": \"Mouvements sociaux et Gilets Jaunes\",\n  \"reasoning\": \"Les mouvements sociaux et la polarisation politique ont renforcé la société civile, tandis que l'État a vu sa capacité d'action affaiblie.\"\n}"
  }
}

==> experiments/results_lang/iran-persia__anthropic-claude-opus-4-8__fa.json <==
{
  "country": "Iran (Persia)",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.0,
    "1890-1899": 4.0,
    "1900-1909": 6.0,
    "1910-1919": 4.5,
    "1920-1929": 2.5,
    "1930-1939": 1.5,
    "1940-1949": 5.0,
    "1950-1959": 2.5,
    "1960-1969": 1.5,
    "1970-1979": 6.5,
    "1980-1989": 2.0,
    "1990-1999": 4.0,
    "2000-2009": 3.5,
    "2010-2019": 3.0
  },
  "state_power": {
    "1880-1889": 3.0,
    "1890-1899": 2.5,
    "1900-1909": 2.5,
    "1910-1919": 1.5,
    "1920-1929": 5.5,
    "1930-1939": 7.5,
    "1940-1949": 3.5,
    "1950-1959": 6.5,
    "1960-1969": 8.0,
    "1970-1979": 3.0,
    "1980-1989": 7.5,
    "1990-1999": 7.5,
    "2000-2009": 8.0,
    "2010-2019": 8.5
  },
  "key_event": {
    "1880-1889": "دولت قاجار ضعیف و متکی بر قدرت‌های محلی و روحانیت",
    "1890-1899": "جنبش تحریم تنباکو و ترور ناصرالدین‌شاه",
    "1900-1909": "انقلاب مشروطه و تأسیس مجلس اول",
    "1910-1919": "اشغال خارجی، انحلال مجلس دوم و قحطی بزرگ",
    "1920-1929": "کودتای رضاخان، تمرکزگرایی و سرکوب کانون‌های خودمختار",
    "1930-1939": "تحکیم لویاتان مستبد رضاشاه؛ تمرکزگرایی و سرکوب جامعه",
    "1940-1949": "اشغال متفقین، سقوط رضاشاه و شکوفایی احزاب و اتحادیه‌ها",
    "1950-1959": "کودتای ۲۸ مرداد ۱۹۵۳ و تأسیس ساواک",
    "1960-1969": "انقلاب سفید و سرکوب ۱۵ خرداد؛ تحکیم لویاتان مستبد",
    "1970-1979": "انقلاب ۱۳۵۷ و فروپاشی رژیم پهلوی",
    "1980-1989": "جنگ، تثبیت ولایت فقیه و سرکوب سیاسی گسترده",
    "1990-1999": "پایان جنگ، بازسازی و خیزش اصلاح‌طلبی خرداد ۱۳۷۶",
    "2000-2009": "اوج نفتی، تقویت سپاه و سرکوب جنبش سبز",
    "2010-2019": "سرکوب اعتراضات آبان ۹۸ و گسترش نظارت دیجیتال"
  },
  "reasoning": {
    "1880-1889": "در دوره ناصرالدین‌شاه دولت قاجار فاقد بوروکراسی مدرن، ارتش منظم و توان وصول مالیات مرکزی بود و کنترل ولایات به خوانین و حکام محلی واگذار می‌شد؛ جامعه نیز عمدتاً از طریق شبکه‌های سنتی بازار، اصناف و روحانیت سازمان می‌یافت که ظرفیت بسیج پراکنده اما واقعی داشت (نمود آن اندکی بعد در نهضت تنباکو).",
    "1890-1899": "بسیج سراسری تحریم تنباکو و شبکه‌ی علما-بازار توان سازمان‌یابی جامعه را آشکارا افزایش داد، در حالی که وابستگی مالی به وام و امتیازات خارجی، ترور شاه و جلوس مظفرالدین‌شاهِ ضعیف اقتدار و مشروعیت دولت قاجار را بیشتر فرسود.",
    "1900-1909": "جنبش مشروطه با ائتلاف بازار، علما و روشنفکران و تأسیس مجلس، قدرت بسیج و مهار جامعه را به‌شدت افزایش داد (نمره متوسط رو به قوی)، در حالی که دولت قاجار با بحران مالی، وابستگی به وام‌ها، قرارداد ۱۹۰۷ و ضعف اجرایی همچنان بسیار ضعیف و پراکنده باقی ماند.",
    "1910-1919": "اشغال روس، عثمانی و بریتانیا، اخراج شوستر، انحلال مجلس و پلیس جنوب حاکمیت را به «لویاتان کاغذی» فروکاست، پس دولت از سطح ضعیف پیشین نیز پایین‌تر افتاد؛ جامعه‌ی مشروطه با تعطیلی مجلس و قحطی تضعیف شد اما با جنبش‌های منطقه‌ای و مقاومت در برابر قرارداد ۱۹۱۹ ظرفیت بسیج شکننده‌ای را حفظ کرد.",
    "1920-1929": "کودتای ۱۹۲۱، ساخت ارتش نوین، سرکوب جنگل و خزعل و عشایر، و تأسیس سلسله پهلوی قدرت دولت را از سطح فروپاشیده به متوسط رساند، درحالی‌که خلع سلاح ایلات و تضعیف روحانیت و بازار جامعه‌ی مدنی را به سطح ضعیف/اتمیزه فروکاست.",
    "1930-1939": "تمرکزگرایی بوروکراتیک، ارتش نوین، راه‌آهن و درآمد نفتی ظرفیت و نفوذ دولت را به‌سطح «قوی» رساند، در حالی که سرکوب روحانیت، عشایر، مطبوعات و مسجد گوهرشاد جامعه‌ی مدنی را تا حد اتمیزه تضعیف کرد.",
    "1940-1949": "اشغال ۱۹۴۱ و کناره‌گیری رضاشاه اقتدار متمرکز را فروپاشاند و کنترل ارضی را به نیروهای گریزازمرکز واگذارد، اما بازسازی نسبی اقتدار پس از ۱۹۴۶ دولت را از فروپاشی کامل بازداشت؛ هم‌زمان خلأ استبداد به شکوفایی احزاب، مطبوعات و اتحادیه‌های کارگری منجر شد، هرچند این جامعه هنوز نهادینه و پایدار نشده بود.",
    "1950-1959": "بسیج مردمی دوره‌ی مصدق پس از کودتای ۱۹۵۳ با سرکوب احزاب و تأسیس ساواک درهم شکست؛ درآمد نفت، کمک آمریکا و دستگاه امنیتی، ظرفیت اجباری و مالی دولت را به‌شدت بالا برد در حالی‌که جامعه‌ی مدنی به‌طور پایدار تضعیف شد.",
    "1960-1969": "درآمد نفت، گسترش ارتش/ساواک و اصلاحات از بالا ظرفیت دولت را به‌شدت افزایش داد، در حالی که سرکوب قیام ۱۵ خرداد، تبعید خمینی و حذف بازیگران مستقل (زمین‌داران، روحانیت، احزاب) جامعه‌ی مدنی را به سطحی اتمیزه‌شده تنزل داد.",
    "1970-1979": "دولت رانتیر تا اواسط دهه در اوج قدرت (نزدیک ۸.۵) بود، اما اعتصابات نفتی و بسیج انقلابی آن را در پایان ۱۹۷۹ فروپاشاند؛ ارزش پایان‌دوره وضعیت پساانقلابی است. جامعه که سرکوب و بی‌نهاد بود، از طریق شبکه‌ی مذهبی به بسیج توده‌ای انفجاری و پیروزمند رسید و به اوج قدرت خیابانی رسید.",
    "1980-1989": "جنگ ایران-عراق، انحصار قدرت (حذف بنی‌صدر و چپ‌ها)، اعدام‌های ۱۳۶۷ و انقلاب فرهنگی دولتی نیرومند و متمرکز ساختند و بسیج انقلابی مستقل ۱۳۵۷ را در جامعه‌ای اتمیزه و سرکوب‌شده منحل کردند.",
    "1990-1999": "پایان جنگ و رشد جمعیتی-آموزشی به‌همراه پیروزی خاتمی و جنبش مطبوعات، جامعه‌ی مدنی را از حالت اتمیزه‌ی جنگ خارج و به سطح متوسط رساند؛ دولت با نهادهای موازی و توان سرکوب (کوی دانشگاه) همچنان قوی و تقریباً بدون تغییر باقی ماند.",
    "2000-2009": "درآمدهای نفتی و گسترش نهادهای امنیتی-نظامی دولت را تقویت کرد، در حالی که بن‌بست اصلاحات، ردصلاحیت‌ها و سرکوب جنبش سبز جامعه‌ی مدنی را تضعیف کرد؛ اما ظرفیت بسیج جامعه (اینترنت، جوانان، خیزش ۲۰۰۹) کاملاً از میان نرفت.",
    "2010-2019": "دولت با گسترش اقتصادی سپاه، سانسور دیجیتال و سرکوب خونین اعتراضات (دی ۹۶ و آبان ۹۸) قدرت قهری خود را تقویت کرد؛ جامعه با وجود ظرفیت اعتراضی و نسل جوان متصل، به‌دلیل انقباض اقتصادی و سرکوب مکرر از سازمان‌یابی پایدار بازماند و اندکی تضعیف شد."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1890-1899 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1890-1899 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1900-1909": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1900-1909 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1900-1909 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1910-1919": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1910-1919 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1910-1919 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1920-1929": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1920-1929 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1920-1929 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1930-1939": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1930-1939 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1930-1939 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1940-1949": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1940-1949 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1940-1949 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1950-1959": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1950-1959 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1950-1959 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1960-1969": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1960-1969 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1960-1969 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1970-1979": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1970-1979 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1970-1979 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1980-1989": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1980-1989 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1980-1989 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1990-1999": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1990-1999 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1990-1999 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "2000-2009": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 2000-2009 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 2000-2009 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "2010-2019": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 2010-2019 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 2010-2019 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "# ایران در دهه ۱۸۹۰–۱۸۹۹ در چارچوب «دالان باریک»\n\nدر این چارچوب، «قدرت دولت» به ظرفیت نهادی و انحصار اجبار دولت مرکزی و «قدرت جامعه» به توان بسیج، سازمان‌یابی و مهار جامعه‌ی مدنی در برابر دولت اشاره دارد. دوره‌ی موردنظر مقارن با اواخر سلطنت ناصرالدین‌شاه و آغاز سلطنت مظفرالدین‌شاه است.\n\n## روندها (تدریجی)\n\n- **نفوذ فزاینده‌ی اقتصادی و مالی خارجی (امتیازات و استقراض):** واگذاری امتیازات پیاپی به بریتانیا و روسیه، دولت را از نظر مالی وابسته و از نظر مشروعیت تضعیف کرد؛ در نهایت **دولت را تضعیف** و بسترِ نارضایتی جامعه را فراهم کرد.\n\n- **رشد شبکه‌ی روحانیت و بازار به‌مثابه نهادهای مستقل بسیج:** پیوند فزاینده‌ی علما و تجار بازار به‌عنوان کانون سازمان‌یافته‌ی مقاومت مدنی؛ **جامعه را تقویت** کرد.\n\n- **گسترش ارتباطات و مطبوعات/آگاهی سیاسی نوگرا:** ورود روزنامه‌های برون‌مرزی (مانند نشریات اصلاح‌طلبان)، تلگراف و ایده‌های مشروطه‌خواهی و ضداستبدادی؛ به‌تدریج **جامعه را تقویت** کرد.\n\n- **ضعف مزمن ساختار مالی و دیوانی قاجار:** نبود نظام مالیاتی و بوروکراسی متمرکز کارآمد و اتکا به فروش امتیاز؛ **دولت را (به‌طور ساختاری) تضعیف** نگه داشت.\n\n## رویدادها (منفرد)\n\n- **امتیاز تنباکو (رژی) ۱۸۹۰ و جنبش تحریم تنباکو (۱۸۹۱–۱۸۹۲):** لغو امتیاز پس از فتوای تحریم و بسیج سراسری؛ نمونه‌ای برجسته از **تقویت جامعه** و **تضعیف اقتدار و مشروعیت دولت**.\n\n- **نخستین وام خارجی کلان برای پرداخت غرامت لغو رژی (۱۸۹۲):** آغاز چرخه‌ی بدهی خارجی؛ **دولت را (مالی) تضعیف** و وابستگی بیرونی را عمیق‌تر کرد.\n\n- **ترور ناصرالدین‌شاه توسط میرزا رضای کرمانی (۱۸۹۶):** ضربه به تداوم و ثبات رأس قدرت و نمود خشونت‌آمیزِ نارضایتی متأثر از اندیشه‌های سیدجمال‌الدین اسدآبادی؛ **دولت را تضعیف** و پیوند خشونت‌آمیز میان روشنفکری معترض و کنش سیاسی را نشان داد.\n\n- **جلوس مظفرالدین‌شاه (۱۸۹۶):** انتقال قدرت به شاهی ضعیف‌تر و بیمار؛ عملاً **دولت را تضعیف** و فضا را برای مطالبات جامعه بازتر کرد.\n\n- **استقراض‌های جدید و ادامه‌ی واگذاری امتیازات در اواخر دهه:** تعمیق کسری و نفوذ خارجی؛ **دولت را تضعیف** کرد و زمینه‌ساز اعتراضات منتهی به مشروطه (پس از ۱۹۰۰) شد.\n\n**جمع‌بندی:** در این دهه، برآیند کلی به‌سمت **تضعیف نسبی قدرت دولت** و **تقویت تدریجی قدرت جامعه** بود؛ یعنی حرکت به‌سوی وضعیتی که در آن جامعه توان مهار دولت را می‌یافت، اما بدون تقویت هم‌زمان ظرفیت نهادی دولت — پیش‌درآمدی برای تنش‌های ساختاری مشروطه.",
    "1900-1909": "# ایران ۱۹۰۰–۱۹۰۹ در چارچوب «دالان باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، «دولت» به‌معنای ظرفیت و اقتدار متمرکز نهادهای حاکم و «جامعه» به‌معنای توان بسیج، نظارت و مهار قدرت از سوی نیروهای اجتماعی است. تعادل میان این دو، شرط ماندن در «دالان» آزادی است.\n\n## روندها (تدریجی: نهادی، اقتصادی، جمعیتی)\n\n- **بحران مالی مزمن دولت قاجار و وابستگی به وام‌های خارجی** (روسیه/بریتانیا): تضعیف دولت — کاهش خودمختاری مالی و مشروعیت.\n- **گسترش نفوذ اقتصادی روس و انگلیس (امتیازات، گمرک، تجارت)**: تضعیف دولت و بخشی از جامعه — اما همزمان محرک واکنش ملی‌گرایانه.\n- **رشد طبقه بازرگان و اصناف بازار و پیوند آنان با علما**: تقویت جامعه — شکل‌گیری شبکه‌های مستقل بسیج.\n- **گسترش تدریجی آموزش نوین، مطبوعات و ورود اندیشه‌های مشروطه‌خواهی**: تقویت جامعه — افزایش ظرفیت گفتمانی و سازمان‌دهی.\n- **تضعیف ساختاری اقتدار مرکزی و پراکندگی قدرت میان ایلات و حکام محلی**: تضعیف دولت — ظرفیت پایین اجرایی و نظامی.\n- **شهرنشینی محدود و شکل‌گیری فضاهای عمومی (مسجد، بازار، انجمن)**: تقویت جامعه.\n\n## رویدادها (گسسته و مشخص)\n\n- **وام‌های روسیه به مظفرالدین‌شاه (۱۹۰۰ و ۱۹۰۲) برای سفرهای اروپا**: تضعیف دولت — خشم عمومی و انباشت نارضایتی.\n- **تعرفه گمرکی جدید تحت مدیریت بلژیکی‌ها (نوز / Naus) ۱۹۰۳**: تضعیف دولت و ضرر بازار — جرقه اعتراض بازرگانان و علما.\n- **تحصن و اعتراضات ۱۹۰۵ (چوب‌زدن بازرگانان قند، مهاجرت صغرا)**: تقویت جامعه — نمایش توان بسیج جمعی.\n- **تحصن در سفارت بریتانیا / مهاجرت کبرا (تابستان ۱۹۰۶)**: تقویت جامعه — ائتلاف علما، بازار و روشنفکران؛ فشار سازمان‌یافته بر دربار.\n- **فرمان مشروطیت و تأسیس مجلس اول (اوت–اکتبر ۱۹۰۶)**: تقویت جامعه و مهار دولت — نهادینه‌شدن قدرت جامعه در برابر سلطنت.\n- **تصویب قانون اساسی و متمم آن (۱۹۰۶–۱۹۰۷)**: تقویت جامعه — محدودسازی رسمی قدرت شاه، تفکیک قوا.\n- **مرگ مظفرالدین‌شاه و جلوس محمدعلی‌شاه (۱۹۰۷)**: تضعیف بالقوه جامعه — شاه ضدمشروطه.\n- **قرارداد ۱۹۰۷ روس و انگلیس (تقسیم ایران به مناطق نفوذ)**: تضعیف دولت و حاکمیت — کاهش استقلال ملی.\n- **به توپ بستن مجلس با کمک بریگاد قزاق (لیاخوف)، ژوئن ۱۹۰۸**: تضعیف شدید جامعه، تقویت موقت دولت مستبد — «استبداد صغیر».\n- **مقاومت تبریز و ظهور انجمن‌ها (ستارخان، باقرخان) ۱۹۰۸–۱۹۰۹**: تقویت جامعه — بسیج مسلحانه از پایین.\n- **فتح تهران و خلع محمدعلی‌شاه (ژوئیه ۱۹۰۹)**: تقویت جامعه و بازسازی مهار دولت — احیای مشروطه و مجلس دوم.\n\n## جمع‌بندی تحلیلی\n\nدر این دهه، **قدرت جامعه به‌سرعت رشد کرد** (بازار، علما، روشنفکران، انجمن‌ها) در حالی که **قدرت دولت به‌طور ساختاری ضعیف و وابسته** ماند. این عدم‌تقارن، به‌جای ورود پایدار به «دالان»، نوسانی پرتنش میان استبداد و انقلاب پدید آورد؛ نمونه‌ای از تلاش جامعه برای مهار دولتی که فاقد ظرفیت لازم برای همکاری متوازن بود.",
    "1910-1919": "# ایران ۱۹۱۰–۱۹۱۹ در چارچوب «کریدور باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، این دوره عمدتاً نمونه‌ی یک «دولت غایب/کاغذی» (paper Leviathan) در ایران است؛ جامعه‌ای که پس از انقلاب مشروطه بسیج شده اما دولتی که هم‌زمان توسط قدرت‌های خارجی و مراکز قدرت داخلی تضعیف می‌شود.\n\n## روندها (روندهای کند: نهادی، اقتصادی، جمعیتی)\n\n- **زوال تدریجی مالی و اداری دولت مرکزی قاجار:** ورشکستگی خزانه، ناتوانی در وصول مالیات و اتکا به وام خارجی → **تضعیف دولت**.\n\n- **نفوذ فزاینده‌ی روسیه و بریتانیا (به‌ویژه پس از قرارداد ۱۹۰۷ و مناطق نفوذ):** تحلیل‌بردن حاکمیت و انحصار مشروع خشونت دولت → **تضعیف دولت** (و به‌طور غیرمستقیم مانع تحکیم نهادهای مشارکتی جامعه).\n\n- **قدرت پایدار مراکز قدرت غیرمتمرکز (خوانین ایلات، اشراف زمین‌دار، حکام محلی):** پراکندگی اقتدار در سطح محلی → **تقویت بخش‌هایی از «جامعه» به‌معنای قدرت‌های محلی، اما تضعیف دولت** و مانع کریدور نهادی.\n\n- **نهادینه‌شدن تدریجی گفتمان و نهادهای مشروطه‌خواهی (مجلس، مطبوعات، انجمن‌ها):** میراث انقلاب مشروطه که ظرفیت بسیج جامعه را بالا نگه داشت → **تقویت جامعه** (هرچند شکننده).\n\n- **رشد اقتصاد نفتی جنوب (شرکت نفت ایران و انگلیس، از ۱۹۰۹):** ایجاد منبع درآمدی که بیرون از کنترل دولت ایران و در دست بریتانیا بود → **تضعیف دولت** (رانت خارجی به‌جای ظرفیت داخلی).\n\n- **بحران اقتصادی و اجتماعی ناشی از جنگ (قحطی بزرگ ۱۹۱۷–۱۹۱۹):** فروپاشی جمعیتی و معیشتی، مرگ‌ومیر گسترده → **تضعیف هم دولت و هم جامعه**.\n\n## رویدادها (رویدادهای مجزا)\n\n- **کودتای محمدعلی‌شاه و بازگشایی مجلس دوم (۱۹۰۹–۱۹۱۱):** احیای موقت نهاد پارلمانی → **تقویت جامعه**.\n\n- **مأموریت مالی مورگان شوستر و اخراج اجباری او با اولتیماتوم روسیه (۱۹۱۱):** تلاش برای ساخت ظرفیت مالی دولت که با فشار خارجی شکست خورد → **تضعیف دولت** (و تحقیر نهاد مجلس).\n\n- **انحلال/تعطیلی مجلس دوم زیر فشار روسیه (پایان ۱۹۱۱):** فلج‌شدن نهاد نمایندگی → **تضعیف جامعه**.\n\n- **جنگ جهانی اول و اشغال خاک ایران توسط نیروهای روس، عثمانی و بریتانیا (۱۹۱۴–۱۹۱۸):** نقض عملی حاکمیت و بی‌طرفی اعلام‌شده → **تضعیف شدید دولت**.\n\n- **تشکیل «کمیته‌ی دفاع ملی» و دولت مهاجرت در کرمانشاه (۱۹۱۵–۱۹۱۶):** تلاش ناسیونالیستی برای مقاومت و حکومت موازی → **تلاش برای تقویت جامعه/دولت جایگزین** که ناکام ماند.\n\n- **قیام‌ها و جنبش‌های منطقه‌ای (نهضت جنگل در گیلان از ۱۹۱۵، شورش‌های جنوب):** بسیج مسلحانه‌ی جامعه در برابر مداخله‌ی خارجی و ضعف مرکز → **تقویت قدرت‌های محلی/جامعه، تضعیف دولت مرکزی**.\n\n- **تأسیس نیروی نظامی تحت کنترل خارجی (پلیس جنوب/SPR توسط بریتانیا، ۱۹۱۶):** جایگزینی انحصار خشونت دولت با ابزار قدرت خارجی → **تضعیف دولت**.\n\n- **قرارداد ۱۹۱۹ (وثوق‌الدوله–بریتانیا):** تلاش برای تحت‌الحمایه‌کردن عملی ایران؛ مقاومت گسترده‌ی افکار عمومی و مجلس مانع تصویب آن شد → **تضعیف بالقوه‌ی دولت، اما تجلی مقاومت و تقویت نمادین جامعه**.\n\n---\n\n**جمع‌بندی تحلیلی:** در این دهه ایران به‌جای حرکت به درون «کریدور باریک»، از آن دور شد؛ دولت زیر فشار مداخله‌ی خارجی و بحران مالی به «لویاتان کاغذی» فروکاسته شد، در حالی که جامعه‌ی بسیج‌شده‌ی مشروطه ظرفیت مقاومت خود را (هرچند پراکنده و شکننده) حفظ کرد — عدم‌توازنی که زمینه‌ساز ظهور دولت متمرکز و اقتدارگرای رضاخان در دهه‌ی بعد شد.",
    "1920-1929": "# ایران در دهه ۱۹۲۰ از منظر چارچوب «کریدور باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، «کریدور باریک» فضایی است که در آن قدرت دولت و قدرت جامعه به‌طور همزمان و متوازن رشد می‌کنند («لویاتان مقیدشده»). دهه ۱۹۲۰ ایران نمونه‌ای برجسته از تقویت شدید دولت همراه با تضعیف جامعه است — یعنی حرکت به سمت «لویاتان مستبد».\n\n## روندها (تدریجی، نهادی، اقتصادی، جمعیتی)\n\n- **مرکزگرایی و ساخت بوروکراسی نوین**: ایجاد نظام اداری متمرکز، ثبت احوال، و دیوان‌سالاری مدرن → **تقویت دولت / تضعیف جامعه** (کاهش خودمختاری محلی و نهادهای واسط سنتی).\n- **ساخت ارتش نوین و انحصار خشونت**: تبدیل نیروهای پراکنده به ارتش واحد و سراسری → **تقویت شدید دولت** بر پایه ظرفیت نظامی.\n- **اسکان اجباری و سرکوب تدریجی عشایر**: خلع سلاح و تضعیف قدرت ایلات (بختیاری، لرها، قشقایی و…) → **تضعیف جامعه** (نابودی یکی از مهم‌ترین کانون‌های قدرت مستقل جامعه در برابر دولت).\n- **مرکزیت‌یابی درآمد نفت و منابع مالی مستقل از مالیات جامعه**: افزایش استقلال مالی دولت از شهروندان → **تقویت دولت** و کاهش اهرم چانه‌زنی جامعه (منطق «دولت رانتیر» که پاسخ‌گویی را تضعیف می‌کند).\n- **سکولاریزاسیون و کاهش نفوذ نهاد روحانیت**: عرفی‌سازی آموزش و قضاوت → **تضعیف یک نهاد قدرتمند جامعه مدنی سنتی** و **تقویت دولت** (اما بدون جایگزینی با نهادهای مدنی مشارکتی).\n- **نوسازی اقتصادی و زیرساختی (راه، ارتباطات)**: افزایش «نفوذ زیرساختی» دولت در قلمرو → **تقویت دولت** (توانایی رساندن قدرت به سراسر کشور).\n\n## رویدادها (مجزا و نقطه‌ای)\n\n- **کودتای سوم اسفند ۱۲۹۹ (فوریه ۱۹۲۱)**: به قدرت رسیدن رضاخان و سیدضیاء → آغاز تمرکز خشونت و اقتدار → **تقویت دولت / تضعیف جامعه**.\n- **سرکوب جنبش‌ها و «جمهوری»‌های محلی (جنگل در گیلان ۱۹۲۱، خیابانی در تبریز، شیخ خزعل در خوزستان ۱۹۲۴)**: از میان رفتن کانون‌های خودمختار → **تضعیف جامعه / تقویت دولت**.\n- **الغای سلسله قاجار و تأسیس سلسله پهلوی (۱۹۲۵)**: تثبیت اقتدار شخصی و متمرکز → **تقویت دولت** به‌صورت متمرکز و فراقانونی.\n- **بحران/ماجرای جمهوری‌خواهی (۱۹۲۴)**: شکست تلاش برای جمهوری تحت فشار روحانیت و بازار → لحظه‌ای نادر از **ابراز قدرت جامعه**، اما در نهایت به تحکیم قدرت شخصی رضاشاه انجامید.\n- **تصویب قانون سربازگیری اجباری (نظام وظیفه، ۱۹۲۵)**: دسترسی مستقیم دولت به بدن شهروندان → **تقویت دولت / تضعیف استقلال جامعه**.\n- **تأسیس بانک ملی ایران (۱۹۲۸)** و اصلاحات مالی/گمرکی: تمرکز ابزارهای اقتصادی → **تقویت دولت**.\n- **تصویب قانون مدنی و نظام قضایی متمرکز (اواخر دهه ۱۹۲۰)**: انتقال داوری از نهادهای سنتی به دولت → **تقویت دولت / تضعیف نهادهای قضایی جامعه**.\n\n---\n**جمع‌بندی تحلیلی**: تقریباً همه روندها و رویدادهای این دهه هم‌جهت‌اند: رشد نامتوازن قدرت دولت در برابر تضعیف نظام‌مند جامعه. طبق چارچوب کتاب، ایران در این دهه نه به سمت «کریدور» بلکه به سمت **لویاتان مستبد** حرکت کرد؛ زیرا ظرفیت دولت به‌سرعت افزایش یافت بی‌آنکه توان بسیج و نظارت جامعه به‌طور متوازن رشد کند.",
    "1930-1939": "# ایران در دهه ۱۳۰۹–۱۳۱۸ (۱۹۳۰–۱۹۳۹) از منظر «دالان باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، این دوره نمونه‌ای بارز از تقویت شدید «دولت مستبد» (Despotic Leviathan) و تضعیف نظام‌مند «جامعه» است — یعنی حرکت به بیرون از دالان باریک، نه به‌سوی آن.\n\n## روندها (روندهای کند: نهادی، اقتصادی، جمعیتی)\n\n- **تمرکزگرایی بوروکراتیک و گسترش دستگاه اداری مدرن**: ساخت وزارتخانه‌ها، نظام مالیاتی متمرکز و دیوان‌سالاری → **تقویت شدید دولت**، تضعیف قدرت‌های محلی و میانجی.\n\n- **ساخت ارتش نوین و سربازی اجباری (نظام وظیفه، ۱۳۰۴ به بعد که در این دهه تثبیت شد)**: انحصار خشونت به‌دست دولت → **تقویت دولت**، تضعیف نیروی مسلح ایلات و جامعه.\n\n- **مدرن‌سازی اقتصادی از بالا (صنعتی‌سازی دولتی، انحصارهای تجاری، احداث راه‌آهن سراسری)**: انباشت ظرفیت اقتصادی در دست دولت → **تقویت دولت**؛ استقلال اقتصادی بازار سنتی و بازرگانان تضعیف شد.\n\n- **سکولارسازی و کاهش قدرت نهاد روحانیت** (کنترل اوقاف، محاکم، آموزش دینی): تضعیف یکی از قوی‌ترین نهادهای مستقل جامعه‌ی مدنی → **تضعیف جامعه**، تقویت دولت.\n\n- **گسترش آموزش نوین و تأسیس دانشگاه تهران (۱۳۱۳)**: به‌طور بالقوه ظرفیت‌ساز برای جامعه، اما در عمل ابزار دولت‌سازی و تربیت کادر وفادار → عمدتاً **تقویت دولت**، با اثر دوگانه‌ی محدود بر جامعه.\n\n- **اسکان اجباری و تضعیف ساختار ایلی–عشایری**: خلع سلاح و یکجانشین‌سازی عشایر → **تضعیف قدرت‌های سنتی جامعه**، تقویت دولت.\n\n## رویدادها (رویدادهای مجزا)\n\n- **کشف حجاب (۱۷ دی ۱۳۱۴ / ژانویه ۱۹۳۶)**: مداخله‌ی آمرانه‌ی دولت در حوزه‌ی خصوصی و اجتماعی با اجبار پلیسی → **تقویت اقتدار دولت، تضعیف خودمختاری جامعه**.\n\n- **واقعه‌ی مسجد گوهرشاد (تیر ۱۳۱۴ / ۱۹۳۵)**: سرکوب خونین اعتراض مذهبی در مشهد → نمایش برتری قهری دولت، **تضعیف بسیج مستقل جامعه**.\n\n- **قانون یکسان‌سازی البسه و متحدالشکل کردن پوشش (۱۳۰۷–۱۳۱۴)**: استانداردسازی اجباری هویت → **تقویت دولت** در قدرت «رؤیت‌پذیر کردن» و کنترل شهروندان.\n\n- **تأسیس و بهره‌برداری از راه‌آهن سراسری (تکمیل ۱۳۱۷ / ۱۹۳۸)**: افزایش «ظرفیت زیرساختی» دولت برای نفوذ در قلمرو → **تقویت دولت**.\n\n- **قرارداد نفتی جدید با شرکت نفت انگلیس–ایران (۱۳۱۲ / ۱۹۳۳)**: تثبیت منبع درآمد مستقل از مالیات جامعه → **تقویت مالی و استقلال دولت از جامعه** (منطق «دولت رانتیر»).\n\n- **سرکوب مطبوعات مستقل و احزاب و بازداشت روشنفکران/فعالان (از جمله «گروه ۵۳ نفر»، ۱۳۱۶)**: خفه‌کردن فضای مدنی → **تضعیف مستقیم جامعه**.\n\n---\n\n**جمع‌بندی تحلیلی**: تقریباً همه‌ی روندها و رویدادهای این دهه در یک جهت عمل کردند: تقویت نامتوازن دولت و تضعیف توأمان جامعه. طبق منطق کتاب، این عدم‌تعادل ایران را از حالت پیشین (نوعی «دولت غایب/کاغذی») به‌سمت **لویاتان مستبد** برد — بیرون از دالان باریک — که در آن ظرفیت دولت بدون کنترل جامعه رشد می‌کند.",
    "1940-1949": "# ایران در دهه ۱۹۴۰ (۱۹۴۰–۱۹۴۹) در چارچوب «دالان باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، «دولت مقتدر» (Leviathan) و «جامعه‌ی توانمند/بسیج‌شده» باید هم‌زمان رشد کنند تا در «دالان» آزادی بمانند. دهه ۱۹۴۰ در ایران دوره‌ای است که با سقوط رضاشاه، دولت به‌شدت تضعیف و جامعه به‌طور موقت آزاد شد.\n\n## روندها (تدریجی: نهادی، اقتصادی، جمعیتی)\n\n- **تضعیف تدریجی دولت مرکزی مقتدر رضاشاهی:** فروپاشی اقتدارگرایی متمرکز و بازگشت قدرت نیروهای گریزازمرکز (عشایر، اربابان محلی) — **تضعیف دولت**.\n\n- **رشد جامعه‌ی مدنی و فضای باز سیاسی:** شکل‌گیری احزاب، مطبوعات آزاد، اتحادیه‌های کارگری و تشکل‌های صنفی در خلأ استبداد — **تقویت جامعه**.\n\n- **گسترش طبقه‌ی کارگر صنعتی و نفتی و سازمان‌یابی آن:** رشد اتحادیه‌ها (به‌ویژه پیرامون صنعت نفت) — **تقویت جامعه**.\n\n- **بحران اقتصادی و تورم ناشی از حضور نیروهای متفقین:** کمبود غلات، قحطی و بی‌ثباتی که هم مشروعیت دولت را کاست و هم توان اقتصادی جامعه را فرسود — **تضعیف دولت و (بخشاً) جامعه**.\n\n- **رشد ناسیونالیسم اقتصادی و حساسیت بر سر نفت:** شکل‌گیری تدریجی گفتمان مطالبه‌ی حاکمیت ملی که بعدها به نهضت ملی رسید — **تقویت جامعه**.\n\n## رویدادها (مجزا و مقطعی)\n\n- **اشغال ایران توسط متفقین (شهریور ۱۳۲۰ / اوت ۱۹۴۱):** فروپاشی حاکمیت و کنترل ارضی دولت — **تضعیف شدید دولت**.\n\n- **کناره‌گیری اجباری رضاشاه و جانشینی محمدرضا (۱۹۴۱):** انتقال به شاهی ضعیف و وابسته به توازن قدرت‌ها — **تضعیف دولت**.\n\n- **تأسیس حزب توده (۱۳۲۰/۱۹۴۱):** ظهور تشکیلات توده‌ای سازمان‌یافته — **تقویت جامعه**.\n\n- **بحران غلات و ناآرامی‌های نان (۱۳۲۱–۱۳۲۲):** بی‌کفایتی دولت در تأمین معیشت — **تضعیف دولت**.\n\n- **بحران آذربایجان و کردستان و تشکیل حکومت‌های خودمختار (۱۳۲۴–۱۳۲۵ / ۱۹۴۵–۱۹۴۶):** به چالش کشیدن انحصار قدرت مرکزی؛ نهایتاً فروپاشی آن‌ها با خروج شوروی و لشکرکشی دولت — ابتدا **تضعیف دولت** سپس **بازیابی نسبی اقتدار دولت**.\n\n- **اعتصاب بزرگ کارگران نفت خوزستان (۱۳۲۵/۱۹۴۶):** اوج قدرت بسیج کارگری — **تقویت جامعه**.\n\n- **سوءقصد به شاه (بهمن ۱۳۲۷ / فوریه ۱۹۴۹):** بهانه‌ای برای سرکوب، انحلال حزب توده و اعلام حکومت‌نظامی — **تقویت دولت / تضعیف جامعه**.\n\n- **تشکیل مجلس مؤسسان و افزایش اختیارات شاه (۱۳۲۸/۱۹۴۹):** آغاز بازسازی و تحکیم قدرت متمرکز پادشاهی — **تقویت دولت**.\n\n---\n**جمع‌بندی تحلیلی:** دهه ۱۹۴۰ با یک «شوک آزادسازی» ناشی از اشغال آغاز شد که دولت را فروپاشاند و جامعه را آزاد کرد؛ اما این وضعیت نه به «دالان باریک» متوازن، بلکه به یک خلأ ناپایدار انجامید. از ۱۹۴۶ به بعد، دولت شروع به بازسازی اقتدار (اغلب سرکوبگرانه) کرد، در حالی که جامعه هنوز نهادینه نشده بود — پیش‌درآمدی بر تنش‌های دهه ۱۹۵۰.",
    "1950-1959": "# ایران ۱۹۵۰-۱۹۵۹ در چارچوب «دالان باریک»\n\nدر این چارچوب، «قدرت دولت» به ظرفیت نهادی، اداری و اجباری دولت اشاره دارد و «قدرت جامعه» به توان بسیج، مشارکت و نظارت جامعه مدنی بر قدرت.\n\n## روندها (کند، نهادی/اقتصادی/جمعیتی):\n\n- **رشد درآمد نفتی و تمرکز مالی در دولت**: به‌ویژه پس از ۱۹۵۴ (کنسرسیوم نفت) درآمدها به دولت سرازیر شد و آن را از اتکا به مالیات جامعه بی‌نیازتر کرد ← **تقویت دولت، تضعیف اهرم‌های نظارتی جامعه**.\n\n- **گسترش دستگاه بوروکراتیک و نظامی**: تقویت ارتش و نیروهای امنیتی با کمک آمریکا (پس از ۱۹۵۳) و در ادامه شکل‌گیری ساواک (۱۹۵۷) ← **تقویت شدید ظرفیت اجباری دولت**.\n\n- **شهرنشینی و رشد طبقه متوسط تحصیل‌کرده**: افزایش تدریجی جمعیت شهری و باسوادان که بالقوه ظرفیت بسیج مدنی را بالا می‌برد ← **تقویت بالقوه جامعه** (که با سرکوب مهار شد).\n\n- **وابستگی فزاینده به قدرت‌های خارجی**: جهت‌گیری به سمت بلوک غرب و کمک‌های نظامی/اقتصادی آمریکا ← **تقویت دولت مستقل از جامعه داخلی**.\n\n- **رشد سازمان‌های سیاسی و صنفی در نیمه اول دهه**: فعال شدن جبهه ملی، حزب توده و اتحادیه‌ها تا ۱۹۵۳ ← **تقویت موقت جامعه** که سپس معکوس شد.\n\n## رویدادها (مجزا و معین):\n\n- **ملی شدن صنعت نفت (۱۹۵۱) و نخست‌وزیری مصدق**: بسیج گسترده مردمی و تقویت نهادهای پارلمانی/مدنی ← **تقویت جامعه، به چالش کشیدن قدرت دولت متمرکز شاه**.\n\n- **کودتای ۲۸ مرداد ۱۳۳۲ / ۱۹۵۳ (عملیات آژاکس)**: سرنگونی مصدق با دخالت CIA و MI6 ← **تقویت قاطع دولت (شاه)، تضعیف بنیادی جامعه مدنی و نهادهای دموکراتیک**.\n\n- **سرکوب حزب توده و جبهه ملی پس از ۱۹۵۳**: انحلال احزاب، دستگیری و اعدام کادرها ← **تضعیف شدید جامعه**.\n\n- **قرارداد کنسرسیوم نفت (۱۹۵۴)**: بازگشت کنترل بین‌المللی نفت با تضمین درآمد برای دولت ← **تقویت مالی دولت**.\n\n- **پیوستن به پیمان بغداد (۱۹۵۵)**: ادغام در ساختار امنیتی غرب ← **تقویت دولت و پشتوانه خارجی آن**.\n\n- **تأسیس ساواک (۱۹۵۷)**: نهادینه‌سازی نظارت و سرکوب ← **تقویت اجباری دولت، تضعیف پایدار جامعه**.\n\n- **تشکیل نظام دو حزبی فرمایشی (اواخر دهه: ملیون و مردم)**: سیاست کنترل‌شده به‌جای مشارکت واقعی ← **تضعیف استقلال جامعه** (شبه‌مشارکت).\n\n---\n\n**جمع‌بندی چارچوبی**: دهه ۱۹۵۰ نقطه عطفی بود که ایران را از یک لحظه کوتاه نزدیک شدن به «دالان» (دوره مصدق با بسیج جامعه) به سمت **«لویاتان مستبد»** (Despotic Leviathan) سوق داد؛ یعنی رشد نامتوازن قدرت دولت بدون رشد متناظر قدرت جامعه.",
    "1960-1969": "# ایران ۱۹۶۰–۱۹۶۹ در چارچوب «دالان باریک»\n\nدر این چارچوب، «قدرت دولت» (Leviathan) و «قدرت جامعه» باید به‌موازات رشد کنند تا آزادی حفظ شود. دهه‌ی ۱۹۶۰ در ایران دوره‌ای است که در آن دولت به‌شدت تقویت شد، در حالی که جامعه‌ی مدنی به‌طور نظام‌مند تضعیف گردید — یعنی حرکت به‌سمت «لویاتان مستبد» (Despotic Leviathan) و خروج از دالان.\n\n## روندها (کند: نهادی، اقتصادی، جمعیتی)\n\n- **تمرکز درآمد نفتی و رشد بودجه‌ی دولتی:** افزایش تدریجی درآمد نفت، استقلال مالی دولت از مالیات و جامعه را تقویت کرد → **تقویت دولت / تضعیف نسبی جامعه** (دولت پاسخگو به شهروندان نبود).\n- **گسترش بوروکراسی و ارتش/ساواک:** رشد نهادهای امنیتی و اداری متمرکز → **تقویت شدید ظرفیت دولت**، همراه با سرکوب ظرفیت سازمان‌یابی جامعه.\n- **صنعتی‌شدن و رشد اقتصادی برنامه‌ریزی‌شده (برنامه‌های عمرانی):** توسعه‌ی اقتصادی هدایت‌شده از بالا → **تقویت دولت**؛ ایجاد طبقه‌ی متوسط و کارگری جدید که بالقوه می‌توانست جامعه را تقویت کند، اما فاقد کانال‌های سیاسی مستقل بود.\n- **شهرنشینی و مهاجرت روستا به شهر:** تغییر جمعیتی که پایگاه‌های سنتی قدرت اجتماعی را جابه‌جا کرد → **اثر دوگانه**: تضعیف ساختارهای سنتی، اما بدون شکل‌گیری نهادهای مدنی مؤثر جایگزین.\n- **گسترش آموزش و باسوادی:** رشد تدریجی طبقه‌ی تحصیل‌کرده → **تقویت بالقوه‌ی جامعه** در بلندمدت، اما تحت کنترل دولتی در کوتاه‌مدت.\n- **تضعیف نهادی مالکیت سنتی زمین‌داران و روحانیت:** فرسایش تدریجی پایگاه‌های قدرت مستقل از دولت → **تضعیف بازیگران سنتی جامعه**، تمرکز بیشتر قدرت در دولت.\n\n## رویدادها (مجزا)\n\n- **انقلاب سفید (۱۹۶۳):** مجموعه اصلاحات از بالا (اصلاحات ارضی، حق رأی زنان و…) → **تقویت چشمگیر دولت** با دور زدن جامعه؛ تضعیف طبقات مستقل (زمین‌داران، بازار، روحانیت) بدون توانمندسازی سیاسی مردم.\n- **اصلاحات ارضی (آغاز ۱۹۶۲–۱۹۶۳):** انحلال قدرت اربابان بزرگ → **تضعیف یک بازیگر مستقل جامعه**، افزایش وابستگی دهقانان به دولت و **تقویت دولت**.\n- **قیام ۱۵ خرداد ۱۳۴۲ (ژوئن ۱۹۶۳):** اعتراض گسترده و سرکوب خونین آن → تلاش جامعه برای ابراز قدرت که با **سرکوب پاسخ داده شد؛ تضعیف جامعه / تحکیم سلطه‌ی دولت**.\n- **تبعید آیت‌الله خمینی (۱۹۶۴):** حذف چهره‌ی مخالف و کانون بسیج مذهبی → **تضعیف موقت اپوزیسیون/جامعه**، اما زمینه‌ساز مقاومت زیرزمینی بعدی.\n- **قانون کاپیتولاسیون / مصونیت مستشاران آمریکایی (۱۹۶۴):** واکنش ناسیونالیستی-مذهبی → به‌طور موقت **بسیج جامعه** را تحریک کرد، اما با سرکوب مهار شد.\n- **ترور نافرجام شاه (۱۹۶۵) و ترور نخست‌وزیر حسنعلی منصور (۱۹۶۵):** واکنش دولت با تشدید امنیتی → **تقویت بیشتر دستگاه سرکوب و تمرکز قدرت**.\n- **تحکیم نظام تک‌پایه‌ی سیاسی و انتخابات کنترل‌شده:** حذف رقابت واقعی حزبی → **تضعیف نهادهای مشارکتی جامعه**.\n\n---\n\n**جمع‌بندی تحلیلی:** دهه‌ی ۱۹۶۰ ایران را از منظر عجم‌اوغلو و رابینسون **دورتر از «دالان باریک»** برد: دولت به‌سرعت قدرت گرفت (نفت، ارتش، ساواک، اصلاحات از بالا)، اما به‌جای رشد موازی جامعه، ظرفیت سازمان‌یابی و صدای مستقل جامعه سرکوب یا کنترل شد — الگوی کلاسیک حرکت به‌سوی **لویاتان مستبد**.",
    "1970-1979": "# ایران ۱۳۴۹–۱۳۵۸ (۱۹۷۰–۱۹۷۹) در چارچوب «دالان باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، «دولت مستبد» (Despotic Leviathan) وضعیتی است که در آن قدرت دولت بسیار فراتر از قدرت جامعه رشد می‌کند و توازن لازم برای ورود به دالان آزادی از میان می‌رود. ایران این دهه نمونه‌ای از رشد نامتوازن قدرت دولت است.\n\n## روندها (کند: نهادی، اقتصادی، جمعیتی)\n\n- **جهش درآمد نفت پس از شوک ۱۹۷۳:** استقلال مالی دولت از مالیات و جامعه را به‌شدت افزایش داد → **تقویت شدید دولت / تضعیف اهرم پاسخگویی جامعه** (دولت رانتیر بی‌نیاز از مذاکره با شهروندان).\n\n- **گسترش دستگاه امنیتی و بوروکراسی متمرکز (ساواک، ارتش):** رشد ظرفیت سرکوب و نظارت → **تقویت ظرفیت اجبار دولت / تضعیف فضای مدنی**.\n\n- **شهرنشینی و مهاجرت روستایی سریع:** توده‌های جدید شهری بی‌ریشه و ناراضی، اما فاقد نهادهای مدنی سازمان‌یافته → **تضعیف نسبی جامعه‌ی مدنی خودگردان؛ رشد پتانسیل بسیج توده‌ای**.\n\n- **گسترش آموزش و طبقه‌ی متوسط تحصیل‌کرده:** رشد ظرفیت بالقوه‌ی جامعه برای مطالبه‌گری → **تقویت تدریجی جامعه** (اما سرکوب‌شده و بدون مجرای نهادی).\n\n- **تضعیف نهادهای واسط سنتی (بازار، روحانیت، احزاب):** حذف احزاب و تک‌حزبی شدن (رستاخیز ۱۹۷۵) → **تضعیف نهادمند جامعه؛ تقویت انحصار دولت**، که پارادوکس‌وار شبکه‌ی مذهبی مسجد را به تنها کانال باقی‌مانده‌ی بسیج بدل کرد.\n\n- **تورم و نابرابری فزاینده (اواسط دهه):** فشار اقتصادی بر بازاریان و مزدبگیران → **تضعیف مشروعیت دولت / انباشت نارضایتی اجتماعی**.\n\n## رویدادها (مجزا و نقطه‌ای)\n\n- **افزایش قیمت نفت ۱۹۷۳–۱۹۷۴:** نقطه‌ی جهش درآمدی → **تقویت ناگهانی دولت مستبد**.\n\n- **جشن‌های ۲۵۰۰ ساله (۱۹۷۱):** نمایش تمرکز نمادین قدرت و فاصله از جامعه → **تقویت اقتدارگرایی نمادین / تضعیف مشروعیت**.\n\n- **تأسیس حزب رستاخیز (۱۹۷۵):** انحلال نظام دوحزبی و اجبار به عضویت → **تقویت انحصار دولت / تضعیف جدی پلورالیسم و جامعه‌ی مدنی**.\n\n- **تغییر تقویم شاهنشاهی (۱۹۷۶):** تحریک نیروهای مذهبی → **تضعیف مشروعیت / تحریک بسیج جامعه‌ی سنتی**.\n\n- **فشار حقوق بشری دولت کارتر (۱۹۷۷):** فضای باز سیاسی محدود → **تضعیف موقت کنترل دولت / گشایش فرصت برای جامعه**.\n\n- **مقاله‌ی توهین‌آمیز به خمینی (دی ۱۳۵۶ / ژانویه ۱۹۷۸) و آغاز چرخه‌ی اعتراض‌ها:** جرقه‌ی بسیج زنجیره‌ای → **تقویت شتابان بسیج جامعه**.\n\n- **آتش‌سوزی سینما رکس آبادان و جمعه‌ی سیاه (۱۹۷۸):** تشدید خشونت و ریزش مشروعیت → **تضعیف بنیادی دولت**.\n\n- **اعتصابات کارگران صنعت نفت (پاییز-زمستان ۱۹۷۸):** قطع شریان مالی دولت → **تضعیف کمرشکن قدرت مادی دولت / اوج قدرت بسیج جامعه**.\n\n- **انقلاب و فروپاشی رژیم (بهمن ۱۳۵۷ / فوریه ۱۹۷۹):** فروپاشی لویاتان → **تخریب دولت مستقر و پیروزی موقت بسیج جامعه**.\n\n---\n**جمع‌بندی تحلیلی:** روندهای دهه، قدرت دولت را به‌شکل نامتوازن و رانتی بالا بردند و همزمان نهادهای واسط جامعه را ضعیف کردند؛ نتیجه، خروج از دالان به سمت استبداد بود. اما همین حذف نهادها، بسیج جامعه را به کانال‌های غیررسمی (شبکه‌ی مذهبی) راند که در نبود توازن نهادی، به فروپاشی انفجاری انجامید—نه به گذار به «لویاتان مقیّد».\n\nآیا مایل‌اید تحلیلی از دوره‌ی پس از ۱۹۷۹ در همین چارچوب اضافه کنم؟",
    "1980-1989": "# ایران در دهه ۱۹۸۰ از منظر «دالان باریک»\n\nچارچوب عجم‌اوغلو و رابینسون بر تعادل میان **قدرت دولت** (Leviathan) و **قدرت جامعه** استوار است. دهه ۱۹۸۰ ایران دوره‌ای است که در آن دولت به‌شدت تقویت و جامعه‌ی مدنی مستقل به‌طور نظام‌مند تضعیف شد.\n\n## روندها (فرآیندهای کند: نهادی، اقتصادی، جمعیتی)\n\n- **نهادینه‌سازی ساختار ولایت فقیه و تمرکز قدرت (قانون اساسی ۱۳۵۸ و بازنگری ۱۳۶۸):** تقویت اساسی دولت؛ ایجاد نهادهای موازیِ فراقانونی که پاسخگویی به جامعه را کاهش داد.\n\n- **رشد نهادهای نظامی-اقتصادی موازی (سپاه، بنیادها، جهاد سازندگی):** تقویت دولت و بازوهای شبه‌دولتی؛ تضعیف استقلال اقتصادی جامعه از طریق کنترل منابع.\n\n- **اقتصاد جنگی و دولتی‌سازی/مصادره‌ها:** تقویت کنترل دولت بر اقتصاد؛ تضعیف بورژوازی مستقل و بخش خصوصی به‌عنوان پایگاه بالقوه‌ی قدرت جامعه.\n\n- **انفجار جمعیتی و تشویق به فرزندآوری در دوران جنگ:** پیامد بلندمدت دوگانه؛ در کوتاه‌مدت بسیج توده‌ای به نفع دولت، در بلندمدت زمینه‌ساز نسل جوان و فشار اجتماعی آینده.\n\n- **گسترش سوادآموزی، بهداشت روستایی و شبکه‌ی خدمات دولتی:** تقویت ظرفیت و نفوذ دولت در پهنه‌ی سرزمینی؛ ابهام در اثر بر جامعه (افزایش سرمایه‌ی انسانی، اما ذیل کنترل دولت).\n\n- **یکدست‌سازی ایدئولوژیک نهادهای فرهنگی و آموزشی (انقلاب فرهنگی):** تقویت دولت؛ تضعیف شدید خودمختاری دانشگاه‌ها و فضای فکری مستقل.\n\n## رویدادها (رویدادهای مجزا)\n\n- **جنگ ایران و عراق (۱۳۵۹–۱۳۶۷):** به‌شدت تقویت‌کننده‌ی دولت (بسیج، توجیه سرکوب، تمرکز منابع)؛ تضعیف‌کننده‌ی فضای مطالبه‌گری جامعه تحت شرایط اضطراری.\n\n- **حذف نیروهای سیاسی رقیب (بنی‌صدر ۱۳۶۰، سرکوب گروه‌های چپ و مجاهدین):** تقویت انحصار قدرت دولت؛ نابودی احزاب و سازمان‌های سیاسی مستقل جامعه.\n\n- **موج اعدام‌ها و سرکوب سیاسی، به‌ویژه اعدام‌های ۱۳۶۷:** تقویت قهرآمیز دولت مستبد؛ تضعیف بنیادین توان بسیج و اعتماد جامعه‌ی مدنی.\n\n- **مرگ آیت‌الله خمینی و جانشینی (۱۳۶۸):** آزمون نهادی که به تثبیت و تقویت ساختار دولت (نه فروپاشی آن) انجامید.\n\n- **پایان جنگ و آغاز دوره‌ی بازسازی (۱۳۶۷):** گشایش محدود اقتصادی؛ نه تقویت واقعی جامعه، بلکه بازآرایی قدرت دولت.\n\n---\n\n**جمع‌بندی تحلیلی:** در این دهه، ایران از منظر مدل مذکور به‌سمت «Leviathan مستبد» حرکت کرد—دولتی نیرومند در برابر جامعه‌ای تضعیف‌شده—یعنی دور شدن از «دالان باریک» آزادی.\n\nآیا مایل‌اید مقایسه‌ای با دهه‌ی پیش یا پس از آن انجام دهم؟",
    "1990-1999": "# ایران در دهه ۱۹۹۰ از منظر «کریدور باریک»\n\nچارچوب عجم‌اوغلو و رابینسون بر توازن میان «قدرت دولت» (Leviathan) و «قدرت جامعه» استوار است؛ آزادی زمانی پدید می‌آید که این دو در رقابت متوازن پیش بروند. با این ملاحظه:\n\n## روندها (تحولات کند و ساختاری)\n\n- **بازسازی اقتصادی و تعدیل ساختاری دوران هاشمی رفسنجانی**: خصوصی‌سازی محدود، آزادسازی نسبی و رشد بروکراسی اجرایی → عمدتاً **تقویت دولت** (تمرکز منابع در نهادهای اجرایی و شبه‌دولتی)، با تضعیف نسبی استقلال اقتصادی بخش‌هایی از جامعه به‌دلیل تورم و نابرابری.\n\n- **رشد نهادهای شبه‌دولتی و اقتصاد بنیادها/سپاه**: گسترش نفوذ اقتصادی نهادهای موازی → **تقویت دولت (به‌ویژه بخش غیرپاسخگو)** و تضعیف توان چانه‌زنی مستقل جامعه.\n\n- **گذار جمعیتی و انفجار جوانان**: رسیدن نسل پرشمار متولدین دهه ۶۰ شمسی به سن نوجوانی/جوانی و شهرنشینی فزاینده → بستری برای **تقویت بالقوه جامعه** (تقاضای اجتماعی و فرهنگی جدید).\n\n- **گسترش آموزش عالی و افزایش سواد، به‌ویژه زنانه**: ورود گسترده زنان به دانشگاه → **تقویت تدریجی جامعه مدنی** و ظرفیت مطالبه‌گری.\n\n- **شکل‌گیری مطبوعات و روشنفکری دینی و سکولار (نطفه جامعه مدنی)**: رشد گفتمان اصلاح‌طلبی و نظریه‌پردازی درباره حقوق شهروندی → **تقویت جامعه**.\n\n## رویدادها (وقایع مجزا)\n\n- **پایان جنگ و ادامه بازسازی (اوایل دهه)**: کاهش فضای بسیج نظامی جنگی و بازگشت به سیاست داخلی → زمینه‌ساز **تقویت تدریجی جامعه** پس از سال‌ها فشار امنیتی جنگ.\n\n- **بازنگری قانون اساسی ۱۳۶۸ (۱۹۸۹) و تقویت نهاد ریاست‌جمهوری اجرایی**: هرچند دقیقاً پیش از ۱۹۹۰، اثر آن در سراسر دهه جاری بود → **تقویت دولت** و تمرکز قدرت اجرایی.\n\n- **اعتراضات و ناآرامی‌های شهری (مثل مشهد ۱۹۹۲/۱۳۷۱ و برخی شهرها)**: واکنش به مشکلات معیشتی و مسکن → نمایش فشار اجتماعی، اما سرکوب آن‌ها → در عمل **تقویت دست دولت** در کوتاه‌مدت.\n\n- **قتل‌های زنجیره‌ای روشنفکران و نویسندگان (اواخر دهه، ۱۹۹۸)**: حذف کنشگران فکری → تلاش برای **تضعیف جامعه**، اما افشای بعدی آن **جامعه را از نظر اخلاقی و سیاسی تقویت کرد**.\n\n- **انتخابات ریاست‌جمهوری خرداد ۱۳۷۶ (۱۹۹۷) و پیروزی خاتمی**: مشارکت بالا و شعار جامعه مدنی و قانون‌گرایی → **تقویت چشمگیر جامعه** و ورود گفتمان حقوق شهروندی به عرصه رسمی.\n\n- **جنبش مطبوعات و رشد انفجاری روزنامه‌های اصلاح‌طلب (۱۹۹۸–۱۹۹۹)**: → **تقویت قوی جامعه مدنی**.\n\n- **اعتراضات دانشجویی تیر ۱۳۷۸ (کوی دانشگاه، ۱۹۹۹)**: بزرگ‌ترین خیزش دانشجویی دهه و سرکوب آن → نمایش **قدرت بسیج جامعه** اما با پاسخ سرکوبگرانه که **قدرت قهری دولت** را نیز آشکار کرد.\n\n---\n\n**جمع‌بندی تحلیلی**: دهه ۱۹۹۰ ایران را می‌توان دوره‌ای دانست که در نیمه نخست، «دولت» از طریق بازسازی و نهادهای موازی تقویت شد، اما در نیمه دوم، روندهای جمعیتی–آموزشی به‌همراه رویداد ۱۳۷۶ موجب **جهش قدرت جامعه** گردید. به تعبیر عجم‌اوغلو و رابینسون، ایران در این دهه به لبه «کریدور» نزدیک شد، اما نامتوازن‌بودن قدرت (به‌ویژه نهادهای غیرپاسخگو) مانع از ورود پایدار به آن شد.",
    "2000-2009": "# ایران ۲۰۰۰–۲۰۰۹ در چارچوب «دالان باریک»\n\nدر این چارچوب، آزادی حاصل توازن میان **قدرت دولت** (Leviathan) و **قدرت جامعه** است. در ایران این دوره، الگوی غالب تقویت دولت و تضعیف نسبی جامعه است، هرچند جامعه ظرفیت‌هایی نشان داد.\n\n## روندها (تدریجی: نهادی، اقتصادی، جمعیتی)\n\n- **رشد درآمدهای نفتی (اوج قیمت نفت ۲۰۰۳–۲۰۰۸):** تقویت شدید دولت؛ استقلال مالی دولت از مالیات و جامعه، تضعیف پاسخگویی و اهرم‌های چانه‌زنی جامعه.\n\n- **گسترش نهادهای موازی و اقتصادی سپاه پاسداران:** تقویت بازوی نظامی-اقتصادی دولت (فراقانونی)، تضعیف بخش خصوصی مستقل و جامعه.\n\n- **گذار جمعیتی و انفجار جوانان تحصیل‌کرده:** بالقوه تقویت جامعه (سرمایه انسانی، انتظارات و مطالبات)، اما با بیکاری و مهاجرت نخبگان همراه شد که ظرفیت آن را محدود کرد.\n\n- **گسترش دانشگاه‌ها، رسانه‌ها و مطبوعات اصلاح‌طلب (اوایل دهه):** تقویت جامعه مدنی و فضای عمومی؛ سپس با محدودسازی و توقیف‌ها تضعیف شد.\n\n- **نهادینه‌شدن نظارت استصوابی و کنترل نهادهای انتصابی (شورای نگهبان، قوه قضائیه):** تقویت هسته سخت دولت، تضعیف تدریجی سازوکارهای انتخاباتی و جامعه سیاسی.\n\n- **گسترش دسترسی به اینترنت و ماهواره:** تقویت تدریجی ظرفیت بسیج و ارتباطی جامعه (بستر جنبش ۲۰۰۹).\n\n## رویدادها (مجزا و نقطه‌ای)\n\n- **پیروزی اصلاح‌طلبان در مجلس ششم (۲۰۰۰) و پروژه اصلاحات خاتمی:** تقویت موقت جامعه سیاسی؛ کوتاه‌مدت.\n\n- **تعطیلی گسترده مطبوعات (بهار ۲۰۰۰) و ترور حجاریان:** ضربه مستقیم به جامعه مدنی؛ تقویت جناح اقتدارگرا.\n\n- **بحران قتل‌های زنجیره‌ای و افشاگری‌های آن (اواخر ۹۹/۲۰۰۰):** مقطعی جامعه را آگاه کرد اما در عمل به تحکیم کنترل امنیتی انجامید.\n\n- **رد لوایح دوگانه خاتمی توسط شورای نگهبان (۲۰۰۲–۲۰۰۳):** بن‌بست اصلاحات؛ تضعیف کارآمدی نهادهای منتخب و سرخوردگی جامعه.\n\n- **رد صلاحیت گسترده و انتخابات مجلس هفتم (۲۰۰۴):** بازپس‌گیری قدرت توسط جناح اصولگرا؛ تضعیف جامعه سیاسی.\n\n- **انتخاب احمدی‌نژاد (۲۰۰۵):** تمرکز قدرت اجرایی نزد جناح اصولگرا-نظامی؛ تقویت دولت متمرکز.\n\n- **تشدید تحریم‌ها و قطعنامه‌های شورای امنیت (پرونده هسته‌ای، ۲۰۰۶ به بعد):** تقویت روایت امنیتی/بسیج داخلی دولت، اما فشار اقتصادی درازمدت.\n\n- **انتخابات مناقشه‌برانگیز و جنبش سبز (خرداد ۲۰۰۹):** خیزش بزرگ جامعه مدنی؛ سپس سرکوب شدید که هم بسیج‌گری جامعه و هم مشروعیت دولت را به‌طور همزمان به چالش کشید — پایان دوره با **تقویت دستگاه سرکوب دولت** و **تضعیف موقت اما آشکارساز ظرفیت جامعه**.\n\n---\n**جمع‌بندی:** بر پایه استدلال عجم‌اوغلو و رابینسون، غلبه درآمد نفتی و رشد نهادهای امنیتی-نظامی ایران را از «دالان باریک» دورتر کرد؛ دولت تقویت شد و جامعه با وجود جهش‌های مقطعی (۲۰۰۰، ۲۰۰۹) نتوانست توازن پایدار ایجاد کند.",
    "2010-2019": "# ایران در چارچوب «کریدور باریک» (۲۰۱۰–۲۰۱۹)\n\nدر چارچوب عجم‌اوغلو و رابینسون، «دولت مقتدر» (Leviathan) و «جامعه‌ی توانمند» باید در توازن باشند تا آزادی در «کریدور» پایدار بماند. در ایران این دوره، عمدتاً شاهد تقویت نامتوازن دولت و فرسایش تدریجی ظرفیت جامعه هستیم.\n\n## روندها (کند: نهادی، اقتصادی، جمعیتی)\n\n- **گسترش اقتصادی نهادهای نظامی-امنیتی (به‌ویژه سپاه):** نفوذ فزاینده در نفت، مخابرات، پیمانکاری و تجارت خارجی → **تقویت دولت (بخش سخت آن)** و تضعیف جامعه‌ی مدنی و بخش خصوصی مستقل.\n- **تحریم‌ها و انقباض اقتصادی (به‌ویژه پس از ۲۰۱۲ و بازگشت آن‌ها در ۲۰۱۸):** فقر گسترده، تورم و کوچک‌شدن طبقه‌ی متوسط → **تضعیف جامعه** و افزایش وابستگی مردم به رانت و توزیع دولتی → **تقویت اهرم کنترلی دولت**.\n- **گذار جمعیتی و شهرنشینی/افزایش تحصیلات و کاربران اینترنت:** رشد نسل جوان تحصیل‌کرده و متصل → **تقویت بالقوه‌ی جامعه** (ظرفیت بسیج و مطالبه‌گری).\n- **نهادینه‌شدن نظارت و سانسور دیجیتال:** توسعه‌ی «اینترنت ملی»، فیلترینگ و پایش → **تقویت ظرفیت کنترلی دولت** و **تضعیف فضای مدنی**.\n- **فرسایش نهادهای انتخاباتی و نظارت استصوابی:** محدودسازی مستمر رقابت → **تضعیف کانال‌های نهادی مشارکت جامعه**.\n- **گسترش شبکه‌های مدنی غیررسمی و کنشگری آنلاین:** کمپین‌های حقوق زنان، محیط‌زیست و صنفی → **تقویت تدریجی جامعه** (هرچند پراکنده و بدون سازمان‌یابی پایدار).\n\n## رویدادها (مجزا و نقطه‌ای)\n\n- **سرکوب باقی‌مانده‌ی جنبش سبز و حصر رهبران آن (۱۳۸۹/۲۰۱۱):** → **تضعیف شدید جامعه‌ی مدنی** و تثبیت اقتدار دولت.\n- **انتخاب حسن روحانی (۲۰۱۳):** گشایش نسبی فضا و امید به اصلاح → **تقویت موقتِ کانال نهادیِ جامعه** بدون تغییر ساختاری قدرت.\n- **توافق هسته‌ای برجام (۲۰۱۵):** گشایش اقتصادی کوتاه‌مدت → **تقویت مشروعیت بخش معتدل دولت** و انتظار توانمندی جامعه.\n- **خروج آمریکا از برجام و بازگشت تحریم‌ها (۲۰۱۸):** فروپاشی گشایش اقتصادی → **تضعیف جامعه** و تقویت جناح امنیتی/تندرو.\n- **اعتراضات دی‌ماه ۱۳۹۶ (دسامبر ۲۰۱۷–ژانویه ۲۰۱۸):** خیزش معیشتی فراگیر و فراطبقاتی → نشانه‌ی **ظرفیت اعتراضی جامعه**، اما سرکوب آن **تقویت ابزار قهری دولت**.\n- **اعتراضات آبان ۱۳۹۸ (نوامبر ۲۰۱۹):** سرکوب خونین و قطع سراسری اینترنت → **تضعیف جدی جامعه** و نمایش حداکثری **قدرت قهری دولت** (نمونه‌ی «دولت مستبد» در نمودار کتاب).\n\n## جمع‌بندی تحلیلی\n\nروند غالب دهه، **دور شدن ایران از کریدور** به سمت **Leviathan مستبد** است: دولت در ظرفیت امنیتی-اقتصادی تقویت شد، در حالی که جامعه به‌رغم رشد بالقوه (جمعیت جوان، شبکه‌های دیجیتال)، به‌طور مکرر با سرکوب و انقباض اقتصادی از سازمان‌یابی پایدار بازماند."
  },
  "score_prompt": {
    "1880-1889": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nاین نخستین دوره‌ی مسیر است: 1880-1889. نقطه‌ی آغاز را تعیین کنید. با استفاده\nاز معیار بالا، قدرت مطلق جامعه‌ی مدنی و دولت را در ایران طی 1880-1889\nبرآورد کنید. چون دوره‌ی پیشینی وجود ندارد، هر دو مقدار تغییر را 0.0 گزارش کنید.\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string، حداکثر حدود ۱۰ کلمه: تعیین‌کننده‌ترین ویژگی این دوره)\n- reasoning (string، ۱ تا ۲ جمله در توجیه دو مقدار قدرت)",
    "1890-1899": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1890-1899 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1880-1889 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1890-1899:\n# ایران در دهه ۱۸۹۰–۱۸۹۹ در چارچوب «دالان باریک»\n\nدر این چارچوب، «قدرت دولت» به ظرفیت نهادی و انحصار اجبار دولت مرکزی و «قدرت جامعه» به توان بسیج، سازمان‌یابی و مهار جامعه‌ی مدنی در برابر دولت اشاره دارد. دوره‌ی موردنظر مقارن با اواخر سلطنت ناصرالدین‌شاه و آغاز سلطنت مظفرالدین‌شاه است.\n\n## روندها (تدریجی)\n\n- **نفوذ فزاینده‌ی اقتصادی و مالی خارجی (امتیازات و استقراض):** واگذاری امتیازات پیاپی به بریتانیا و روسیه، دولت را از نظر مالی وابسته و از نظر مشروعیت تضعیف کرد؛ در نهایت **دولت را تضعیف** و بسترِ نارضایتی جامعه را فراهم کرد.\n\n- **رشد شبکه‌ی روحانیت و بازار به‌مثابه نهادهای مستقل بسیج:** پیوند فزاینده‌ی علما و تجار بازار به‌عنوان کانون سازمان‌یافته‌ی مقاومت مدنی؛ **جامعه را تقویت** کرد.\n\n- **گسترش ارتباطات و مطبوعات/آگاهی سیاسی نوگرا:** ورود روزنامه‌های برون‌مرزی (مانند نشریات اصلاح‌طلبان)، تلگراف و ایده‌های مشروطه‌خواهی و ضداستبدادی؛ به‌تدریج **جامعه را تقویت** کرد.\n\n- **ضعف مزمن ساختار مالی و دیوانی قاجار:** نبود نظام مالیاتی و بوروکراسی متمرکز کارآمد و اتکا به فروش امتیاز؛ **دولت را (به‌طور ساختاری) تضعیف** نگه داشت.\n\n## رویدادها (منفرد)\n\n- **امتیاز تنباکو (رژی) ۱۸۹۰ و جنبش تحریم تنباکو (۱۸۹۱–۱۸۹۲):** لغو امتیاز پس از فتوای تحریم و بسیج سراسری؛ نمونه‌ای برجسته از **تقویت جامعه** و **تضعیف اقتدار و مشروعیت دولت**.\n\n- **نخستین وام خارجی کلان برای پرداخت غرامت لغو رژی (۱۸۹۲):** آغاز چرخه‌ی بدهی خارجی؛ **دولت را (مالی) تضعیف** و وابستگی بیرونی را عمیق‌تر کرد.\n\n- **ترور ناصرالدین‌شاه توسط میرزا رضای کرمانی (۱۸۹۶):** ضربه به تداوم و ثبات رأس قدرت و نمود خشونت‌آمیزِ نارضایتی متأثر از اندیشه‌های سیدجمال‌الدین اسدآبادی؛ **دولت را تضعیف** و پیوند خشونت‌آمیز میان روشنفکری معترض و کنش سیاسی را نشان داد.\n\n- **جلوس مظفرالدین‌شاه (۱۸۹۶):** انتقال قدرت به شاهی ضعیف‌تر و بیمار؛ عملاً **دولت را تضعیف** و فضا را برای مطالبات جامعه بازتر کرد.\n\n- **استقراض‌های جدید و ادامه‌ی واگذاری امتیازات در اواخر دهه:** تعمیق کسری و نفوذ خارجی؛ **دولت را تضعیف** کرد و زمینه‌ساز اعتراضات منتهی به مشروطه (پس از ۱۹۰۰) شد.\n\n**جمع‌بندی:** در این دهه، برآیند کلی به‌سمت **تضعیف نسبی قدرت دولت** و **تقویت تدریجی قدرت جامعه** بود؛ یعنی حرکت به‌سوی وضعیتی که در آن جامعه توان مهار دولت را می‌یافت، اما بدون تقویت هم‌زمان ظرفیت نهادی دولت — پیش‌درآمدی برای تنش‌های ساختاری مشروطه.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1890-1899\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1890-1899\n- society_change (float): تغییر society_power نسبت به 1880-1889\n- state_change (float): تغییر state_power نسبت به 1880-1889\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1900-1909": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1900-1909 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1890-1899 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1900-1909:\n# ایران ۱۹۰۰–۱۹۰۹ در چارچوب «دالان باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، «دولت» به‌معنای ظرفیت و اقتدار متمرکز نهادهای حاکم و «جامعه» به‌معنای توان بسیج، نظارت و مهار قدرت از سوی نیروهای اجتماعی است. تعادل میان این دو، شرط ماندن در «دالان» آزادی است.\n\n## روندها (تدریجی: نهادی، اقتصادی، جمعیتی)\n\n- **بحران مالی مزمن دولت قاجار و وابستگی به وام‌های خارجی** (روسیه/بریتانیا): تضعیف دولت — کاهش خودمختاری مالی و مشروعیت.\n- **گسترش نفوذ اقتصادی روس و انگلیس (امتیازات، گمرک، تجارت)**: تضعیف دولت و بخشی از جامعه — اما همزمان محرک واکنش ملی‌گرایانه.\n- **رشد طبقه بازرگان و اصناف بازار و پیوند آنان با علما**: تقویت جامعه — شکل‌گیری شبکه‌های مستقل بسیج.\n- **گسترش تدریجی آموزش نوین، مطبوعات و ورود اندیشه‌های مشروطه‌خواهی**: تقویت جامعه — افزایش ظرفیت گفتمانی و سازمان‌دهی.\n- **تضعیف ساختاری اقتدار مرکزی و پراکندگی قدرت میان ایلات و حکام محلی**: تضعیف دولت — ظرفیت پایین اجرایی و نظامی.\n- **شهرنشینی محدود و شکل‌گیری فضاهای عمومی (مسجد، بازار، انجمن)**: تقویت جامعه.\n\n## رویدادها (گسسته و مشخص)\n\n- **وام‌های روسیه به مظفرالدین‌شاه (۱۹۰۰ و ۱۹۰۲) برای سفرهای اروپا**: تضعیف دولت — خشم عمومی و انباشت نارضایتی.\n- **تعرفه گمرکی جدید تحت مدیریت بلژیکی‌ها (نوز / Naus) ۱۹۰۳**: تضعیف دولت و ضرر بازار — جرقه اعتراض بازرگانان و علما.\n- **تحصن و اعتراضات ۱۹۰۵ (چوب‌زدن بازرگانان قند، مهاجرت صغرا)**: تقویت جامعه — نمایش توان بسیج جمعی.\n- **تحصن در سفارت بریتانیا / مهاجرت کبرا (تابستان ۱۹۰۶)**: تقویت جامعه — ائتلاف علما، بازار و روشنفکران؛ فشار سازمان‌یافته بر دربار.\n- **فرمان مشروطیت و تأسیس مجلس اول (اوت–اکتبر ۱۹۰۶)**: تقویت جامعه و مهار دولت — نهادینه‌شدن قدرت جامعه در برابر سلطنت.\n- **تصویب قانون اساسی و متمم آن (۱۹۰۶–۱۹۰۷)**: تقویت جامعه — محدودسازی رسمی قدرت شاه، تفکیک قوا.\n- **مرگ مظفرالدین‌شاه و جلوس محمدعلی‌شاه (۱۹۰۷)**: تضعیف بالقوه جامعه — شاه ضدمشروطه.\n- **قرارداد ۱۹۰۷ روس و انگلیس (تقسیم ایران به مناطق نفوذ)**: تضعیف دولت و حاکمیت — کاهش استقلال ملی.\n- **به توپ بستن مجلس با کمک بریگاد قزاق (لیاخوف)، ژوئن ۱۹۰۸**: تضعیف شدید جامعه، تقویت موقت دولت مستبد — «استبداد صغیر».\n- **مقاومت تبریز و ظهور انجمن‌ها (ستارخان، باقرخان) ۱۹۰۸–۱۹۰۹**: تقویت جامعه — بسیج مسلحانه از پایین.\n- **فتح تهران و خلع محمدعلی‌شاه (ژوئیه ۱۹۰۹)**: تقویت جامعه و بازسازی مهار دولت — احیای مشروطه و مجلس دوم.\n\n## جمع‌بندی تحلیلی\n\nدر این دهه، **قدرت جامعه به‌سرعت رشد کرد** (بازار، علما، روشنفکران، انجمن‌ها) در حالی که **قدرت دولت به‌طور ساختاری ضعیف و وابسته** ماند. این عدم‌تقارن، به‌جای ورود پایدار به «دالان»، نوسانی پرتنش میان استبداد و انقلاب پدید آورد؛ نمونه‌ای از تلاش جامعه برای مهار دولتی که فاقد ظرفیت لازم برای همکاری متوازن بود.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1900-1909\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1900-1909\n- society_change (float): تغییر society_power نسبت به 1890-1899\n- state_change (float): تغییر state_power نسبت به 1890-1899\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1910-1919": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1910-1919 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1900-1909 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1910-1919:\n# ایران ۱۹۱۰–۱۹۱۹ در چارچوب «کریدور باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، این دوره عمدتاً نمونه‌ی یک «دولت غایب/کاغذی» (paper Leviathan) در ایران است؛ جامعه‌ای که پس از انقلاب مشروطه بسیج شده اما دولتی که هم‌زمان توسط قدرت‌های خارجی و مراکز قدرت داخلی تضعیف می‌شود.\n\n## روندها (روندهای کند: نهادی، اقتصادی، جمعیتی)\n\n- **زوال تدریجی مالی و اداری دولت مرکزی قاجار:** ورشکستگی خزانه، ناتوانی در وصول مالیات و اتکا به وام خارجی → **تضعیف دولت**.\n\n- **نفوذ فزاینده‌ی روسیه و بریتانیا (به‌ویژه پس از قرارداد ۱۹۰۷ و مناطق نفوذ):** تحلیل‌بردن حاکمیت و انحصار مشروع خشونت دولت → **تضعیف دولت** (و به‌طور غیرمستقیم مانع تحکیم نهادهای مشارکتی جامعه).\n\n- **قدرت پایدار مراکز قدرت غیرمتمرکز (خوانین ایلات، اشراف زمین‌دار، حکام محلی):** پراکندگی اقتدار در سطح محلی → **تقویت بخش‌هایی از «جامعه» به‌معنای قدرت‌های محلی، اما تضعیف دولت** و مانع کریدور نهادی.\n\n- **نهادینه‌شدن تدریجی گفتمان و نهادهای مشروطه‌خواهی (مجلس، مطبوعات، انجمن‌ها):** میراث انقلاب مشروطه که ظرفیت بسیج جامعه را بالا نگه داشت → **تقویت جامعه** (هرچند شکننده).\n\n- **رشد اقتصاد نفتی جنوب (شرکت نفت ایران و انگلیس، از ۱۹۰۹):** ایجاد منبع درآمدی که بیرون از کنترل دولت ایران و در دست بریتانیا بود → **تضعیف دولت** (رانت خارجی به‌جای ظرفیت داخلی).\n\n- **بحران اقتصادی و اجتماعی ناشی از جنگ (قحطی بزرگ ۱۹۱۷–۱۹۱۹):** فروپاشی جمعیتی و معیشتی، مرگ‌ومیر گسترده → **تضعیف هم دولت و هم جامعه**.\n\n## رویدادها (رویدادهای مجزا)\n\n- **کودتای محمدعلی‌شاه و بازگشایی مجلس دوم (۱۹۰۹–۱۹۱۱):** احیای موقت نهاد پارلمانی → **تقویت جامعه**.\n\n- **مأموریت مالی مورگان شوستر و اخراج اجباری او با اولتیماتوم روسیه (۱۹۱۱):** تلاش برای ساخت ظرفیت مالی دولت که با فشار خارجی شکست خورد → **تضعیف دولت** (و تحقیر نهاد مجلس).\n\n- **انحلال/تعطیلی مجلس دوم زیر فشار روسیه (پایان ۱۹۱۱):** فلج‌شدن نهاد نمایندگی → **تضعیف جامعه**.\n\n- **جنگ جهانی اول و اشغال خاک ایران توسط نیروهای روس، عثمانی و بریتانیا (۱۹۱۴–۱۹۱۸):** نقض عملی حاکمیت و بی‌طرفی اعلام‌شده → **تضعیف شدید دولت**.\n\n- **تشکیل «کمیته‌ی دفاع ملی» و دولت مهاجرت در کرمانشاه (۱۹۱۵–۱۹۱۶):** تلاش ناسیونالیستی برای مقاومت و حکومت موازی → **تلاش برای تقویت جامعه/دولت جایگزین** که ناکام ماند.\n\n- **قیام‌ها و جنبش‌های منطقه‌ای (نهضت جنگل در گیلان از ۱۹۱۵، شورش‌های جنوب):** بسیج مسلحانه‌ی جامعه در برابر مداخله‌ی خارجی و ضعف مرکز → **تقویت قدرت‌های محلی/جامعه، تضعیف دولت مرکزی**.\n\n- **تأسیس نیروی نظامی تحت کنترل خارجی (پلیس جنوب/SPR توسط بریتانیا، ۱۹۱۶):** جایگزینی انحصار خشونت دولت با ابزار قدرت خارجی → **تضعیف دولت**.\n\n- **قرارداد ۱۹۱۹ (وثوق‌الدوله–بریتانیا):** تلاش برای تحت‌الحمایه‌کردن عملی ایران؛ مقاومت گسترده‌ی افکار عمومی و مجلس مانع تصویب آن شد → **تضعیف بالقوه‌ی دولت، اما تجلی مقاومت و تقویت نمادین جامعه**.\n\n---\n\n**جمع‌بندی تحلیلی:** در این دهه ایران به‌جای حرکت به درون «کریدور باریک»، از آن دور شد؛ دولت زیر فشار مداخله‌ی خارجی و بحران مالی به «لویاتان کاغذی» فروکاسته شد، در حالی که جامعه‌ی بسیج‌شده‌ی مشروطه ظرفیت مقاومت خود را (هرچند پراکنده و شکننده) حفظ کرد — عدم‌توازنی که زمینه‌ساز ظهور دولت متمرکز و اقتدارگرای رضاخان در دهه‌ی بعد شد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n1900-1909: <6.0, 2.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1910-1919\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1910-1919\n- society_change (float): تغییر society_power نسبت به 1900-1909\n- state_change (float): تغییر state_power نسبت به 1900-1909\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1920-1929": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1920-1929 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1910-1919 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1920-1929:\n# ایران در دهه ۱۹۲۰ از منظر چارچوب «کریدور باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، «کریدور باریک» فضایی است که در آن قدرت دولت و قدرت جامعه به‌طور همزمان و متوازن رشد می‌کنند («لویاتان مقیدشده»). دهه ۱۹۲۰ ایران نمونه‌ای برجسته از تقویت شدید دولت همراه با تضعیف جامعه است — یعنی حرکت به سمت «لویاتان مستبد».\n\n## روندها (تدریجی، نهادی، اقتصادی، جمعیتی)\n\n- **مرکزگرایی و ساخت بوروکراسی نوین**: ایجاد نظام اداری متمرکز، ثبت احوال، و دیوان‌سالاری مدرن → **تقویت دولت / تضعیف جامعه** (کاهش خودمختاری محلی و نهادهای واسط سنتی).\n- **ساخت ارتش نوین و انحصار خشونت**: تبدیل نیروهای پراکنده به ارتش واحد و سراسری → **تقویت شدید دولت** بر پایه ظرفیت نظامی.\n- **اسکان اجباری و سرکوب تدریجی عشایر**: خلع سلاح و تضعیف قدرت ایلات (بختیاری، لرها، قشقایی و…) → **تضعیف جامعه** (نابودی یکی از مهم‌ترین کانون‌های قدرت مستقل جامعه در برابر دولت).\n- **مرکزیت‌یابی درآمد نفت و منابع مالی مستقل از مالیات جامعه**: افزایش استقلال مالی دولت از شهروندان → **تقویت دولت** و کاهش اهرم چانه‌زنی جامعه (منطق «دولت رانتیر» که پاسخ‌گویی را تضعیف می‌کند).\n- **سکولاریزاسیون و کاهش نفوذ نهاد روحانیت**: عرفی‌سازی آموزش و قضاوت → **تضعیف یک نهاد قدرتمند جامعه مدنی سنتی** و **تقویت دولت** (اما بدون جایگزینی با نهادهای مدنی مشارکتی).\n- **نوسازی اقتصادی و زیرساختی (راه، ارتباطات)**: افزایش «نفوذ زیرساختی» دولت در قلمرو → **تقویت دولت** (توانایی رساندن قدرت به سراسر کشور).\n\n## رویدادها (مجزا و نقطه‌ای)\n\n- **کودتای سوم اسفند ۱۲۹۹ (فوریه ۱۹۲۱)**: به قدرت رسیدن رضاخان و سیدضیاء → آغاز تمرکز خشونت و اقتدار → **تقویت دولت / تضعیف جامعه**.\n- **سرکوب جنبش‌ها و «جمهوری»‌های محلی (جنگل در گیلان ۱۹۲۱، خیابانی در تبریز، شیخ خزعل در خوزستان ۱۹۲۴)**: از میان رفتن کانون‌های خودمختار → **تضعیف جامعه / تقویت دولت**.\n- **الغای سلسله قاجار و تأسیس سلسله پهلوی (۱۹۲۵)**: تثبیت اقتدار شخصی و متمرکز → **تقویت دولت** به‌صورت متمرکز و فراقانونی.\n- **بحران/ماجرای جمهوری‌خواهی (۱۹۲۴)**: شکست تلاش برای جمهوری تحت فشار روحانیت و بازار → لحظه‌ای نادر از **ابراز قدرت جامعه**، اما در نهایت به تحکیم قدرت شخصی رضاشاه انجامید.\n- **تصویب قانون سربازگیری اجباری (نظام وظیفه، ۱۹۲۵)**: دسترسی مستقیم دولت به بدن شهروندان → **تقویت دولت / تضعیف استقلال جامعه**.\n- **تأسیس بانک ملی ایران (۱۹۲۸)** و اصلاحات مالی/گمرکی: تمرکز ابزارهای اقتصادی → **تقویت دولت**.\n- **تصویب قانون مدنی و نظام قضایی متمرکز (اواخر دهه ۱۹۲۰)**: انتقال داوری از نهادهای سنتی به دولت → **تقویت دولت / تضعیف نهادهای قضایی جامعه**.\n\n---\n**جمع‌بندی تحلیلی**: تقریباً همه روندها و رویدادهای این دهه هم‌جهت‌اند: رشد نامتوازن قدرت دولت در برابر تضعیف نظام‌مند جامعه. طبق چارچوب کتاب، ایران در این دهه نه به سمت «کریدور» بلکه به سمت **لویاتان مستبد** حرکت کرد؛ زیرا ظرفیت دولت به‌سرعت افزایش یافت بی‌آنکه توان بسیج و نظارت جامعه به‌طور متوازن رشد کند.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n1900-1909: <6.0, 2.5>\n1910-1919: <4.5, 1.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1920-1929\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1920-1929\n- society_change (float): تغییر society_power نسبت به 1910-1919\n- state_change (float): تغییر state_power نسبت به 1910-1919\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1930-1939": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1930-1939 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1920-1929 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1930-1939:\n# ایران در دهه ۱۳۰۹–۱۳۱۸ (۱۹۳۰–۱۹۳۹) از منظر «دالان باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، این دوره نمونه‌ای بارز از تقویت شدید «دولت مستبد» (Despotic Leviathan) و تضعیف نظام‌مند «جامعه» است — یعنی حرکت به بیرون از دالان باریک، نه به‌سوی آن.\n\n## روندها (روندهای کند: نهادی، اقتصادی، جمعیتی)\n\n- **تمرکزگرایی بوروکراتیک و گسترش دستگاه اداری مدرن**: ساخت وزارتخانه‌ها، نظام مالیاتی متمرکز و دیوان‌سالاری → **تقویت شدید دولت**، تضعیف قدرت‌های محلی و میانجی.\n\n- **ساخت ارتش نوین و سربازی اجباری (نظام وظیفه، ۱۳۰۴ به بعد که در این دهه تثبیت شد)**: انحصار خشونت به‌دست دولت → **تقویت دولت**، تضعیف نیروی مسلح ایلات و جامعه.\n\n- **مدرن‌سازی اقتصادی از بالا (صنعتی‌سازی دولتی، انحصارهای تجاری، احداث راه‌آهن سراسری)**: انباشت ظرفیت اقتصادی در دست دولت → **تقویت دولت**؛ استقلال اقتصادی بازار سنتی و بازرگانان تضعیف شد.\n\n- **سکولارسازی و کاهش قدرت نهاد روحانیت** (کنترل اوقاف، محاکم، آموزش دینی): تضعیف یکی از قوی‌ترین نهادهای مستقل جامعه‌ی مدنی → **تضعیف جامعه**، تقویت دولت.\n\n- **گسترش آموزش نوین و تأسیس دانشگاه تهران (۱۳۱۳)**: به‌طور بالقوه ظرفیت‌ساز برای جامعه، اما در عمل ابزار دولت‌سازی و تربیت کادر وفادار → عمدتاً **تقویت دولت**، با اثر دوگانه‌ی محدود بر جامعه.\n\n- **اسکان اجباری و تضعیف ساختار ایلی–عشایری**: خلع سلاح و یکجانشین‌سازی عشایر → **تضعیف قدرت‌های سنتی جامعه**، تقویت دولت.\n\n## رویدادها (رویدادهای مجزا)\n\n- **کشف حجاب (۱۷ دی ۱۳۱۴ / ژانویه ۱۹۳۶)**: مداخله‌ی آمرانه‌ی دولت در حوزه‌ی خصوصی و اجتماعی با اجبار پلیسی → **تقویت اقتدار دولت، تضعیف خودمختاری جامعه**.\n\n- **واقعه‌ی مسجد گوهرشاد (تیر ۱۳۱۴ / ۱۹۳۵)**: سرکوب خونین اعتراض مذهبی در مشهد → نمایش برتری قهری دولت، **تضعیف بسیج مستقل جامعه**.\n\n- **قانون یکسان‌سازی البسه و متحدالشکل کردن پوشش (۱۳۰۷–۱۳۱۴)**: استانداردسازی اجباری هویت → **تقویت دولت** در قدرت «رؤیت‌پذیر کردن» و کنترل شهروندان.\n\n- **تأسیس و بهره‌برداری از راه‌آهن سراسری (تکمیل ۱۳۱۷ / ۱۹۳۸)**: افزایش «ظرفیت زیرساختی» دولت برای نفوذ در قلمرو → **تقویت دولت**.\n\n- **قرارداد نفتی جدید با شرکت نفت انگلیس–ایران (۱۳۱۲ / ۱۹۳۳)**: تثبیت منبع درآمد مستقل از مالیات جامعه → **تقویت مالی و استقلال دولت از جامعه** (منطق «دولت رانتیر»).\n\n- **سرکوب مطبوعات مستقل و احزاب و بازداشت روشنفکران/فعالان (از جمله «گروه ۵۳ نفر»، ۱۳۱۶)**: خفه‌کردن فضای مدنی → **تضعیف مستقیم جامعه**.\n\n---\n\n**جمع‌بندی تحلیلی**: تقریباً همه‌ی روندها و رویدادهای این دهه در یک جهت عمل کردند: تقویت نامتوازن دولت و تضعیف توأمان جامعه. طبق منطق کتاب، این عدم‌تعادل ایران را از حالت پیشین (نوعی «دولت غایب/کاغذی») به‌سمت **لویاتان مستبد** برد — بیرون از دالان باریک — که در آن ظرفیت دولت بدون کنترل جامعه رشد می‌کند.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n1900-1909: <6.0, 2.5>\n1910-1919: <4.5, 1.5>\n1920-1929: <2.5, 5.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1930-1939\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1930-1939\n- society_change (float): تغییر society_power نسبت به 1920-1929\n- state_change (float): تغییر state_power نسبت به 1920-1929\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1940-1949": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1940-1949 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1930-1939 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1940-1949:\n# ایران در دهه ۱۹۴۰ (۱۹۴۰–۱۹۴۹) در چارچوب «دالان باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، «دولت مقتدر» (Leviathan) و «جامعه‌ی توانمند/بسیج‌شده» باید هم‌زمان رشد کنند تا در «دالان» آزادی بمانند. دهه ۱۹۴۰ در ایران دوره‌ای است که با سقوط رضاشاه، دولت به‌شدت تضعیف و جامعه به‌طور موقت آزاد شد.\n\n## روندها (تدریجی: نهادی، اقتصادی، جمعیتی)\n\n- **تضعیف تدریجی دولت مرکزی مقتدر رضاشاهی:** فروپاشی اقتدارگرایی متمرکز و بازگشت قدرت نیروهای گریزازمرکز (عشایر، اربابان محلی) — **تضعیف دولت**.\n\n- **رشد جامعه‌ی مدنی و فضای باز سیاسی:** شکل‌گیری احزاب، مطبوعات آزاد، اتحادیه‌های کارگری و تشکل‌های صنفی در خلأ استبداد — **تقویت جامعه**.\n\n- **گسترش طبقه‌ی کارگر صنعتی و نفتی و سازمان‌یابی آن:** رشد اتحادیه‌ها (به‌ویژه پیرامون صنعت نفت) — **تقویت جامعه**.\n\n- **بحران اقتصادی و تورم ناشی از حضور نیروهای متفقین:** کمبود غلات، قحطی و بی‌ثباتی که هم مشروعیت دولت را کاست و هم توان اقتصادی جامعه را فرسود — **تضعیف دولت و (بخشاً) جامعه**.\n\n- **رشد ناسیونالیسم اقتصادی و حساسیت بر سر نفت:** شکل‌گیری تدریجی گفتمان مطالبه‌ی حاکمیت ملی که بعدها به نهضت ملی رسید — **تقویت جامعه**.\n\n## رویدادها (مجزا و مقطعی)\n\n- **اشغال ایران توسط متفقین (شهریور ۱۳۲۰ / اوت ۱۹۴۱):** فروپاشی حاکمیت و کنترل ارضی دولت — **تضعیف شدید دولت**.\n\n- **کناره‌گیری اجباری رضاشاه و جانشینی محمدرضا (۱۹۴۱):** انتقال به شاهی ضعیف و وابسته به توازن قدرت‌ها — **تضعیف دولت**.\n\n- **تأسیس حزب توده (۱۳۲۰/۱۹۴۱):** ظهور تشکیلات توده‌ای سازمان‌یافته — **تقویت جامعه**.\n\n- **بحران غلات و ناآرامی‌های نان (۱۳۲۱–۱۳۲۲):** بی‌کفایتی دولت در تأمین معیشت — **تضعیف دولت**.\n\n- **بحران آذربایجان و کردستان و تشکیل حکومت‌های خودمختار (۱۳۲۴–۱۳۲۵ / ۱۹۴۵–۱۹۴۶):** به چالش کشیدن انحصار قدرت مرکزی؛ نهایتاً فروپاشی آن‌ها با خروج شوروی و لشکرکشی دولت — ابتدا **تضعیف دولت** سپس **بازیابی نسبی اقتدار دولت**.\n\n- **اعتصاب بزرگ کارگران نفت خوزستان (۱۳۲۵/۱۹۴۶):** اوج قدرت بسیج کارگری — **تقویت جامعه**.\n\n- **سوءقصد به شاه (بهمن ۱۳۲۷ / فوریه ۱۹۴۹):** بهانه‌ای برای سرکوب، انحلال حزب توده و اعلام حکومت‌نظامی — **تقویت دولت / تضعیف جامعه**.\n\n- **تشکیل مجلس مؤسسان و افزایش اختیارات شاه (۱۳۲۸/۱۹۴۹):** آغاز بازسازی و تحکیم قدرت متمرکز پادشاهی — **تقویت دولت**.\n\n---\n**جمع‌بندی تحلیلی:** دهه ۱۹۴۰ با یک «شوک آزادسازی» ناشی از اشغال آغاز شد که دولت را فروپاشاند و جامعه را آزاد کرد؛ اما این وضعیت نه به «دالان باریک» متوازن، بلکه به یک خلأ ناپایدار انجامید. از ۱۹۴۶ به بعد، دولت شروع به بازسازی اقتدار (اغلب سرکوبگرانه) کرد، در حالی که جامعه هنوز نهادینه نشده بود — پیش‌درآمدی بر تنش‌های دهه ۱۹۵۰.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n1900-1909: <6.0, 2.5>\n1910-1919: <4.5, 1.5>\n1920-1929: <2.5, 5.5>\n1930-1939: <1.5, 7.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1940-1949\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1940-1949\n- society_change (float): تغییر society_power نسبت به 1930-1939\n- state_change (float): تغییر state_power نسبت به 1930-1939\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1950-1959": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1950-1959 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1940-1949 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1950-1959:\n# ایران ۱۹۵۰-۱۹۵۹ در چارچوب «دالان باریک»\n\nدر این چارچوب، «قدرت دولت» به ظرفیت نهادی، اداری و اجباری دولت اشاره دارد و «قدرت جامعه» به توان بسیج، مشارکت و نظارت جامعه مدنی بر قدرت.\n\n## روندها (کند، نهادی/اقتصادی/جمعیتی):\n\n- **رشد درآمد نفتی و تمرکز مالی در دولت**: به‌ویژه پس از ۱۹۵۴ (کنسرسیوم نفت) درآمدها به دولت سرازیر شد و آن را از اتکا به مالیات جامعه بی‌نیازتر کرد ← **تقویت دولت، تضعیف اهرم‌های نظارتی جامعه**.\n\n- **گسترش دستگاه بوروکراتیک و نظامی**: تقویت ارتش و نیروهای امنیتی با کمک آمریکا (پس از ۱۹۵۳) و در ادامه شکل‌گیری ساواک (۱۹۵۷) ← **تقویت شدید ظرفیت اجباری دولت**.\n\n- **شهرنشینی و رشد طبقه متوسط تحصیل‌کرده**: افزایش تدریجی جمعیت شهری و باسوادان که بالقوه ظرفیت بسیج مدنی را بالا می‌برد ← **تقویت بالقوه جامعه** (که با سرکوب مهار شد).\n\n- **وابستگی فزاینده به قدرت‌های خارجی**: جهت‌گیری به سمت بلوک غرب و کمک‌های نظامی/اقتصادی آمریکا ← **تقویت دولت مستقل از جامعه داخلی**.\n\n- **رشد سازمان‌های سیاسی و صنفی در نیمه اول دهه**: فعال شدن جبهه ملی، حزب توده و اتحادیه‌ها تا ۱۹۵۳ ← **تقویت موقت جامعه** که سپس معکوس شد.\n\n## رویدادها (مجزا و معین):\n\n- **ملی شدن صنعت نفت (۱۹۵۱) و نخست‌وزیری مصدق**: بسیج گسترده مردمی و تقویت نهادهای پارلمانی/مدنی ← **تقویت جامعه، به چالش کشیدن قدرت دولت متمرکز شاه**.\n\n- **کودتای ۲۸ مرداد ۱۳۳۲ / ۱۹۵۳ (عملیات آژاکس)**: سرنگونی مصدق با دخالت CIA و MI6 ← **تقویت قاطع دولت (شاه)، تضعیف بنیادی جامعه مدنی و نهادهای دموکراتیک**.\n\n- **سرکوب حزب توده و جبهه ملی پس از ۱۹۵۳**: انحلال احزاب، دستگیری و اعدام کادرها ← **تضعیف شدید جامعه**.\n\n- **قرارداد کنسرسیوم نفت (۱۹۵۴)**: بازگشت کنترل بین‌المللی نفت با تضمین درآمد برای دولت ← **تقویت مالی دولت**.\n\n- **پیوستن به پیمان بغداد (۱۹۵۵)**: ادغام در ساختار امنیتی غرب ← **تقویت دولت و پشتوانه خارجی آن**.\n\n- **تأسیس ساواک (۱۹۵۷)**: نهادینه‌سازی نظارت و سرکوب ← **تقویت اجباری دولت، تضعیف پایدار جامعه**.\n\n- **تشکیل نظام دو حزبی فرمایشی (اواخر دهه: ملیون و مردم)**: سیاست کنترل‌شده به‌جای مشارکت واقعی ← **تضعیف استقلال جامعه** (شبه‌مشارکت).\n\n---\n\n**جمع‌بندی چارچوبی**: دهه ۱۹۵۰ نقطه عطفی بود که ایران را از یک لحظه کوتاه نزدیک شدن به «دالان» (دوره مصدق با بسیج جامعه) به سمت **«لویاتان مستبد»** (Despotic Leviathan) سوق داد؛ یعنی رشد نامتوازن قدرت دولت بدون رشد متناظر قدرت جامعه.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n1900-1909: <6.0, 2.5>\n1910-1919: <4.5, 1.5>\n1920-1929: <2.5, 5.5>\n1930-1939: <1.5, 7.5>\n1940-1949: <5.0, 3.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1950-1959\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1950-1959\n- society_change (float): تغییر society_power نسبت به 1940-1949\n- state_change (float): تغییر state_power نسبت به 1940-1949\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1960-1969": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1960-1969 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1950-1959 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1960-1969:\n# ایران ۱۹۶۰–۱۹۶۹ در چارچوب «دالان باریک»\n\nدر این چارچوب، «قدرت دولت» (Leviathan) و «قدرت جامعه» باید به‌موازات رشد کنند تا آزادی حفظ شود. دهه‌ی ۱۹۶۰ در ایران دوره‌ای است که در آن دولت به‌شدت تقویت شد، در حالی که جامعه‌ی مدنی به‌طور نظام‌مند تضعیف گردید — یعنی حرکت به‌سمت «لویاتان مستبد» (Despotic Leviathan) و خروج از دالان.\n\n## روندها (کند: نهادی، اقتصادی، جمعیتی)\n\n- **تمرکز درآمد نفتی و رشد بودجه‌ی دولتی:** افزایش تدریجی درآمد نفت، استقلال مالی دولت از مالیات و جامعه را تقویت کرد → **تقویت دولت / تضعیف نسبی جامعه** (دولت پاسخگو به شهروندان نبود).\n- **گسترش بوروکراسی و ارتش/ساواک:** رشد نهادهای امنیتی و اداری متمرکز → **تقویت شدید ظرفیت دولت**، همراه با سرکوب ظرفیت سازمان‌یابی جامعه.\n- **صنعتی‌شدن و رشد اقتصادی برنامه‌ریزی‌شده (برنامه‌های عمرانی):** توسعه‌ی اقتصادی هدایت‌شده از بالا → **تقویت دولت**؛ ایجاد طبقه‌ی متوسط و کارگری جدید که بالقوه می‌توانست جامعه را تقویت کند، اما فاقد کانال‌های سیاسی مستقل بود.\n- **شهرنشینی و مهاجرت روستا به شهر:** تغییر جمعیتی که پایگاه‌های سنتی قدرت اجتماعی را جابه‌جا کرد → **اثر دوگانه**: تضعیف ساختارهای سنتی، اما بدون شکل‌گیری نهادهای مدنی مؤثر جایگزین.\n- **گسترش آموزش و باسوادی:** رشد تدریجی طبقه‌ی تحصیل‌کرده → **تقویت بالقوه‌ی جامعه** در بلندمدت، اما تحت کنترل دولتی در کوتاه‌مدت.\n- **تضعیف نهادی مالکیت سنتی زمین‌داران و روحانیت:** فرسایش تدریجی پایگاه‌های قدرت مستقل از دولت → **تضعیف بازیگران سنتی جامعه**، تمرکز بیشتر قدرت در دولت.\n\n## رویدادها (مجزا)\n\n- **انقلاب سفید (۱۹۶۳):** مجموعه اصلاحات از بالا (اصلاحات ارضی، حق رأی زنان و…) → **تقویت چشمگیر دولت** با دور زدن جامعه؛ تضعیف طبقات مستقل (زمین‌داران، بازار، روحانیت) بدون توانمندسازی سیاسی مردم.\n- **اصلاحات ارضی (آغاز ۱۹۶۲–۱۹۶۳):** انحلال قدرت اربابان بزرگ → **تضعیف یک بازیگر مستقل جامعه**، افزایش وابستگی دهقانان به دولت و **تقویت دولت**.\n- **قیام ۱۵ خرداد ۱۳۴۲ (ژوئن ۱۹۶۳):** اعتراض گسترده و سرکوب خونین آن → تلاش جامعه برای ابراز قدرت که با **سرکوب پاسخ داده شد؛ تضعیف جامعه / تحکیم سلطه‌ی دولت**.\n- **تبعید آیت‌الله خمینی (۱۹۶۴):** حذف چهره‌ی مخالف و کانون بسیج مذهبی → **تضعیف موقت اپوزیسیون/جامعه**، اما زمینه‌ساز مقاومت زیرزمینی بعدی.\n- **قانون کاپیتولاسیون / مصونیت مستشاران آمریکایی (۱۹۶۴):** واکنش ناسیونالیستی-مذهبی → به‌طور موقت **بسیج جامعه** را تحریک کرد، اما با سرکوب مهار شد.\n- **ترور نافرجام شاه (۱۹۶۵) و ترور نخست‌وزیر حسنعلی منصور (۱۹۶۵):** واکنش دولت با تشدید امنیتی → **تقویت بیشتر دستگاه سرکوب و تمرکز قدرت**.\n- **تحکیم نظام تک‌پایه‌ی سیاسی و انتخابات کنترل‌شده:** حذف رقابت واقعی حزبی → **تضعیف نهادهای مشارکتی جامعه**.\n\n---\n\n**جمع‌بندی تحلیلی:** دهه‌ی ۱۹۶۰ ایران را از منظر عجم‌اوغلو و رابینسون **دورتر از «دالان باریک»** برد: دولت به‌سرعت قدرت گرفت (نفت، ارتش، ساواک، اصلاحات از بالا)، اما به‌جای رشد موازی جامعه، ظرفیت سازمان‌یابی و صدای مستقل جامعه سرکوب یا کنترل شد — الگوی کلاسیک حرکت به‌سوی **لویاتان مستبد**.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n1900-1909: <6.0, 2.5>\n1910-1919: <4.5, 1.5>\n1920-1929: <2.5, 5.5>\n1930-1939: <1.5, 7.5>\n1940-1949: <5.0, 3.5>\n1950-1959: <2.5, 6.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1960-1969\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1960-1969\n- society_change (float): تغییر society_power نسبت به 1950-1959\n- state_change (float): تغییر state_power نسبت به 1950-1959\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1970-1979": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1970-1979 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1960-1969 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1970-1979:\n# ایران ۱۳۴۹–۱۳۵۸ (۱۹۷۰–۱۹۷۹) در چارچوب «دالان باریک»\n\nدر چارچوب عجم‌اوغلو و رابینسون، «دولت مستبد» (Despotic Leviathan) وضعیتی است که در آن قدرت دولت بسیار فراتر از قدرت جامعه رشد می‌کند و توازن لازم برای ورود به دالان آزادی از میان می‌رود. ایران این دهه نمونه‌ای از رشد نامتوازن قدرت دولت است.\n\n## روندها (کند: نهادی، اقتصادی، جمعیتی)\n\n- **جهش درآمد نفت پس از شوک ۱۹۷۳:** استقلال مالی دولت از مالیات و جامعه را به‌شدت افزایش داد → **تقویت شدید دولت / تضعیف اهرم پاسخگویی جامعه** (دولت رانتیر بی‌نیاز از مذاکره با شهروندان).\n\n- **گسترش دستگاه امنیتی و بوروکراسی متمرکز (ساواک، ارتش):** رشد ظرفیت سرکوب و نظارت → **تقویت ظرفیت اجبار دولت / تضعیف فضای مدنی**.\n\n- **شهرنشینی و مهاجرت روستایی سریع:** توده‌های جدید شهری بی‌ریشه و ناراضی، اما فاقد نهادهای مدنی سازمان‌یافته → **تضعیف نسبی جامعه‌ی مدنی خودگردان؛ رشد پتانسیل بسیج توده‌ای**.\n\n- **گسترش آموزش و طبقه‌ی متوسط تحصیل‌کرده:** رشد ظرفیت بالقوه‌ی جامعه برای مطالبه‌گری → **تقویت تدریجی جامعه** (اما سرکوب‌شده و بدون مجرای نهادی).\n\n- **تضعیف نهادهای واسط سنتی (بازار، روحانیت، احزاب):** حذف احزاب و تک‌حزبی شدن (رستاخیز ۱۹۷۵) → **تضعیف نهادمند جامعه؛ تقویت انحصار دولت**، که پارادوکس‌وار شبکه‌ی مذهبی مسجد را به تنها کانال باقی‌مانده‌ی بسیج بدل کرد.\n\n- **تورم و نابرابری فزاینده (اواسط دهه):** فشار اقتصادی بر بازاریان و مزدبگیران → **تضعیف مشروعیت دولت / انباشت نارضایتی اجتماعی**.\n\n## رویدادها (مجزا و نقطه‌ای)\n\n- **افزایش قیمت نفت ۱۹۷۳–۱۹۷۴:** نقطه‌ی جهش درآمدی → **تقویت ناگهانی دولت مستبد**.\n\n- **جشن‌های ۲۵۰۰ ساله (۱۹۷۱):** نمایش تمرکز نمادین قدرت و فاصله از جامعه → **تقویت اقتدارگرایی نمادین / تضعیف مشروعیت**.\n\n- **تأسیس حزب رستاخیز (۱۹۷۵):** انحلال نظام دوحزبی و اجبار به عضویت → **تقویت انحصار دولت / تضعیف جدی پلورالیسم و جامعه‌ی مدنی**.\n\n- **تغییر تقویم شاهنشاهی (۱۹۷۶):** تحریک نیروهای مذهبی → **تضعیف مشروعیت / تحریک بسیج جامعه‌ی سنتی**.\n\n- **فشار حقوق بشری دولت کارتر (۱۹۷۷):** فضای باز سیاسی محدود → **تضعیف موقت کنترل دولت / گشایش فرصت برای جامعه**.\n\n- **مقاله‌ی توهین‌آمیز به خمینی (دی ۱۳۵۶ / ژانویه ۱۹۷۸) و آغاز چرخه‌ی اعتراض‌ها:** جرقه‌ی بسیج زنجیره‌ای → **تقویت شتابان بسیج جامعه**.\n\n- **آتش‌سوزی سینما رکس آبادان و جمعه‌ی سیاه (۱۹۷۸):** تشدید خشونت و ریزش مشروعیت → **تضعیف بنیادی دولت**.\n\n- **اعتصابات کارگران صنعت نفت (پاییز-زمستان ۱۹۷۸):** قطع شریان مالی دولت → **تضعیف کمرشکن قدرت مادی دولت / اوج قدرت بسیج جامعه**.\n\n- **انقلاب و فروپاشی رژیم (بهمن ۱۳۵۷ / فوریه ۱۹۷۹):** فروپاشی لویاتان → **تخریب دولت مستقر و پیروزی موقت بسیج جامعه**.\n\n---\n**جمع‌بندی تحلیلی:** روندهای دهه، قدرت دولت را به‌شکل نامتوازن و رانتی بالا بردند و همزمان نهادهای واسط جامعه را ضعیف کردند؛ نتیجه، خروج از دالان به سمت استبداد بود. اما همین حذف نهادها، بسیج جامعه را به کانال‌های غیررسمی (شبکه‌ی مذهبی) راند که در نبود توازن نهادی، به فروپاشی انفجاری انجامید—نه به گذار به «لویاتان مقیّد».\n\nآیا مایل‌اید تحلیلی از دوره‌ی پس از ۱۹۷۹ در همین چارچوب اضافه کنم؟\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n1900-1909: <6.0, 2.5>\n1910-1919: <4.5, 1.5>\n1920-1929: <2.5, 5.5>\n1930-1939: <1.5, 7.5>\n1940-1949: <5.0, 3.5>\n1950-1959: <2.5, 6.5>\n1960-1969: <1.5, 8.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1970-1979\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1970-1979\n- society_change (float): تغییر society_power نسبت به 1960-1969\n- state_change (float): تغییر state_power نسبت به 1960-1969\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1980-1989": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1980-1989 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1970-1979 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1980-1989:\n# ایران در دهه ۱۹۸۰ از منظر «دالان باریک»\n\nچارچوب عجم‌اوغلو و رابینسون بر تعادل میان **قدرت دولت** (Leviathan) و **قدرت جامعه** استوار است. دهه ۱۹۸۰ ایران دوره‌ای است که در آن دولت به‌شدت تقویت و جامعه‌ی مدنی مستقل به‌طور نظام‌مند تضعیف شد.\n\n## روندها (فرآیندهای کند: نهادی، اقتصادی، جمعیتی)\n\n- **نهادینه‌سازی ساختار ولایت فقیه و تمرکز قدرت (قانون اساسی ۱۳۵۸ و بازنگری ۱۳۶۸):** تقویت اساسی دولت؛ ایجاد نهادهای موازیِ فراقانونی که پاسخگویی به جامعه را کاهش داد.\n\n- **رشد نهادهای نظامی-اقتصادی موازی (سپاه، بنیادها، جهاد سازندگی):** تقویت دولت و بازوهای شبه‌دولتی؛ تضعیف استقلال اقتصادی جامعه از طریق کنترل منابع.\n\n- **اقتصاد جنگی و دولتی‌سازی/مصادره‌ها:** تقویت کنترل دولت بر اقتصاد؛ تضعیف بورژوازی مستقل و بخش خصوصی به‌عنوان پایگاه بالقوه‌ی قدرت جامعه.\n\n- **انفجار جمعیتی و تشویق به فرزندآوری در دوران جنگ:** پیامد بلندمدت دوگانه؛ در کوتاه‌مدت بسیج توده‌ای به نفع دولت، در بلندمدت زمینه‌ساز نسل جوان و فشار اجتماعی آینده.\n\n- **گسترش سوادآموزی، بهداشت روستایی و شبکه‌ی خدمات دولتی:** تقویت ظرفیت و نفوذ دولت در پهنه‌ی سرزمینی؛ ابهام در اثر بر جامعه (افزایش سرمایه‌ی انسانی، اما ذیل کنترل دولت).\n\n- **یکدست‌سازی ایدئولوژیک نهادهای فرهنگی و آموزشی (انقلاب فرهنگی):** تقویت دولت؛ تضعیف شدید خودمختاری دانشگاه‌ها و فضای فکری مستقل.\n\n## رویدادها (رویدادهای مجزا)\n\n- **جنگ ایران و عراق (۱۳۵۹–۱۳۶۷):** به‌شدت تقویت‌کننده‌ی دولت (بسیج، توجیه سرکوب، تمرکز منابع)؛ تضعیف‌کننده‌ی فضای مطالبه‌گری جامعه تحت شرایط اضطراری.\n\n- **حذف نیروهای سیاسی رقیب (بنی‌صدر ۱۳۶۰، سرکوب گروه‌های چپ و مجاهدین):** تقویت انحصار قدرت دولت؛ نابودی احزاب و سازمان‌های سیاسی مستقل جامعه.\n\n- **موج اعدام‌ها و سرکوب سیاسی، به‌ویژه اعدام‌های ۱۳۶۷:** تقویت قهرآمیز دولت مستبد؛ تضعیف بنیادین توان بسیج و اعتماد جامعه‌ی مدنی.\n\n- **مرگ آیت‌الله خمینی و جانشینی (۱۳۶۸):** آزمون نهادی که به تثبیت و تقویت ساختار دولت (نه فروپاشی آن) انجامید.\n\n- **پایان جنگ و آغاز دوره‌ی بازسازی (۱۳۶۷):** گشایش محدود اقتصادی؛ نه تقویت واقعی جامعه، بلکه بازآرایی قدرت دولت.\n\n---\n\n**جمع‌بندی تحلیلی:** در این دهه، ایران از منظر مدل مذکور به‌سمت «Leviathan مستبد» حرکت کرد—دولتی نیرومند در برابر جامعه‌ای تضعیف‌شده—یعنی دور شدن از «دالان باریک» آزادی.\n\nآیا مایل‌اید مقایسه‌ای با دهه‌ی پیش یا پس از آن انجام دهم؟\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n1900-1909: <6.0, 2.5>\n1910-1919: <4.5, 1.5>\n1920-1929: <2.5, 5.5>\n1930-1939: <1.5, 7.5>\n1940-1949: <5.0, 3.5>\n1950-1959: <2.5, 6.5>\n1960-1969: <1.5, 8.0>\n1970-1979: <6.5, 3.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1980-1989\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1980-1989\n- society_change (float): تغییر society_power نسبت به 1970-1979\n- state_change (float): تغییر state_power نسبت به 1970-1979\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1990-1999": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1990-1999 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1980-1989 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1990-1999:\n# ایران در دهه ۱۹۹۰ از منظر «کریدور باریک»\n\nچارچوب عجم‌اوغلو و رابینسون بر توازن میان «قدرت دولت» (Leviathan) و «قدرت جامعه» استوار است؛ آزادی زمانی پدید می‌آید که این دو در رقابت متوازن پیش بروند. با این ملاحظه:\n\n## روندها (تحولات کند و ساختاری)\n\n- **بازسازی اقتصادی و تعدیل ساختاری دوران هاشمی رفسنجانی**: خصوصی‌سازی محدود، آزادسازی نسبی و رشد بروکراسی اجرایی → عمدتاً **تقویت دولت** (تمرکز منابع در نهادهای اجرایی و شبه‌دولتی)، با تضعیف نسبی استقلال اقتصادی بخش‌هایی از جامعه به‌دلیل تورم و نابرابری.\n\n- **رشد نهادهای شبه‌دولتی و اقتصاد بنیادها/سپاه**: گسترش نفوذ اقتصادی نهادهای موازی → **تقویت دولت (به‌ویژه بخش غیرپاسخگو)** و تضعیف توان چانه‌زنی مستقل جامعه.\n\n- **گذار جمعیتی و انفجار جوانان**: رسیدن نسل پرشمار متولدین دهه ۶۰ شمسی به سن نوجوانی/جوانی و شهرنشینی فزاینده → بستری برای **تقویت بالقوه جامعه** (تقاضای اجتماعی و فرهنگی جدید).\n\n- **گسترش آموزش عالی و افزایش سواد، به‌ویژه زنانه**: ورود گسترده زنان به دانشگاه → **تقویت تدریجی جامعه مدنی** و ظرفیت مطالبه‌گری.\n\n- **شکل‌گیری مطبوعات و روشنفکری دینی و سکولار (نطفه جامعه مدنی)**: رشد گفتمان اصلاح‌طلبی و نظریه‌پردازی درباره حقوق شهروندی → **تقویت جامعه**.\n\n## رویدادها (وقایع مجزا)\n\n- **پایان جنگ و ادامه بازسازی (اوایل دهه)**: کاهش فضای بسیج نظامی جنگی و بازگشت به سیاست داخلی → زمینه‌ساز **تقویت تدریجی جامعه** پس از سال‌ها فشار امنیتی جنگ.\n\n- **بازنگری قانون اساسی ۱۳۶۸ (۱۹۸۹) و تقویت نهاد ریاست‌جمهوری اجرایی**: هرچند دقیقاً پیش از ۱۹۹۰، اثر آن در سراسر دهه جاری بود → **تقویت دولت** و تمرکز قدرت اجرایی.\n\n- **اعتراضات و ناآرامی‌های شهری (مثل مشهد ۱۹۹۲/۱۳۷۱ و برخی شهرها)**: واکنش به مشکلات معیشتی و مسکن → نمایش فشار اجتماعی، اما سرکوب آن‌ها → در عمل **تقویت دست دولت** در کوتاه‌مدت.\n\n- **قتل‌های زنجیره‌ای روشنفکران و نویسندگان (اواخر دهه، ۱۹۹۸)**: حذف کنشگران فکری → تلاش برای **تضعیف جامعه**، اما افشای بعدی آن **جامعه را از نظر اخلاقی و سیاسی تقویت کرد**.\n\n- **انتخابات ریاست‌جمهوری خرداد ۱۳۷۶ (۱۹۹۷) و پیروزی خاتمی**: مشارکت بالا و شعار جامعه مدنی و قانون‌گرایی → **تقویت چشمگیر جامعه** و ورود گفتمان حقوق شهروندی به عرصه رسمی.\n\n- **جنبش مطبوعات و رشد انفجاری روزنامه‌های اصلاح‌طلب (۱۹۹۸–۱۹۹۹)**: → **تقویت قوی جامعه مدنی**.\n\n- **اعتراضات دانشجویی تیر ۱۳۷۸ (کوی دانشگاه، ۱۹۹۹)**: بزرگ‌ترین خیزش دانشجویی دهه و سرکوب آن → نمایش **قدرت بسیج جامعه** اما با پاسخ سرکوبگرانه که **قدرت قهری دولت** را نیز آشکار کرد.\n\n---\n\n**جمع‌بندی تحلیلی**: دهه ۱۹۹۰ ایران را می‌توان دوره‌ای دانست که در نیمه نخست، «دولت» از طریق بازسازی و نهادهای موازی تقویت شد، اما در نیمه دوم، روندهای جمعیتی–آموزشی به‌همراه رویداد ۱۳۷۶ موجب **جهش قدرت جامعه** گردید. به تعبیر عجم‌اوغلو و رابینسون، ایران در این دهه به لبه «کریدور» نزدیک شد، اما نامتوازن‌بودن قدرت (به‌ویژه نهادهای غیرپاسخگو) مانع از ورود پایدار به آن شد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n1900-1909: <6.0, 2.5>\n1910-1919: <4.5, 1.5>\n1920-1929: <2.5, 5.5>\n1930-1939: <1.5, 7.5>\n1940-1949: <5.0, 3.5>\n1950-1959: <2.5, 6.5>\n1960-1969: <1.5, 8.0>\n1970-1979: <6.5, 3.0>\n1980-1989: <2.0, 7.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1990-1999\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1990-1999\n- society_change (float): تغییر society_power نسبت به 1980-1989\n- state_change (float): تغییر state_power نسبت به 1980-1989\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "2000-2009": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 2000-2009 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1990-1999 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 2000-2009:\n# ایران ۲۰۰۰–۲۰۰۹ در چارچوب «دالان باریک»\n\nدر این چارچوب، آزادی حاصل توازن میان **قدرت دولت** (Leviathan) و **قدرت جامعه** است. در ایران این دوره، الگوی غالب تقویت دولت و تضعیف نسبی جامعه است، هرچند جامعه ظرفیت‌هایی نشان داد.\n\n## روندها (تدریجی: نهادی، اقتصادی، جمعیتی)\n\n- **رشد درآمدهای نفتی (اوج قیمت نفت ۲۰۰۳–۲۰۰۸):** تقویت شدید دولت؛ استقلال مالی دولت از مالیات و جامعه، تضعیف پاسخگویی و اهرم‌های چانه‌زنی جامعه.\n\n- **گسترش نهادهای موازی و اقتصادی سپاه پاسداران:** تقویت بازوی نظامی-اقتصادی دولت (فراقانونی)، تضعیف بخش خصوصی مستقل و جامعه.\n\n- **گذار جمعیتی و انفجار جوانان تحصیل‌کرده:** بالقوه تقویت جامعه (سرمایه انسانی، انتظارات و مطالبات)، اما با بیکاری و مهاجرت نخبگان همراه شد که ظرفیت آن را محدود کرد.\n\n- **گسترش دانشگاه‌ها، رسانه‌ها و مطبوعات اصلاح‌طلب (اوایل دهه):** تقویت جامعه مدنی و فضای عمومی؛ سپس با محدودسازی و توقیف‌ها تضعیف شد.\n\n- **نهادینه‌شدن نظارت استصوابی و کنترل نهادهای انتصابی (شورای نگهبان، قوه قضائیه):** تقویت هسته سخت دولت، تضعیف تدریجی سازوکارهای انتخاباتی و جامعه سیاسی.\n\n- **گسترش دسترسی به اینترنت و ماهواره:** تقویت تدریجی ظرفیت بسیج و ارتباطی جامعه (بستر جنبش ۲۰۰۹).\n\n## رویدادها (مجزا و نقطه‌ای)\n\n- **پیروزی اصلاح‌طلبان در مجلس ششم (۲۰۰۰) و پروژه اصلاحات خاتمی:** تقویت موقت جامعه سیاسی؛ کوتاه‌مدت.\n\n- **تعطیلی گسترده مطبوعات (بهار ۲۰۰۰) و ترور حجاریان:** ضربه مستقیم به جامعه مدنی؛ تقویت جناح اقتدارگرا.\n\n- **بحران قتل‌های زنجیره‌ای و افشاگری‌های آن (اواخر ۹۹/۲۰۰۰):** مقطعی جامعه را آگاه کرد اما در عمل به تحکیم کنترل امنیتی انجامید.\n\n- **رد لوایح دوگانه خاتمی توسط شورای نگهبان (۲۰۰۲–۲۰۰۳):** بن‌بست اصلاحات؛ تضعیف کارآمدی نهادهای منتخب و سرخوردگی جامعه.\n\n- **رد صلاحیت گسترده و انتخابات مجلس هفتم (۲۰۰۴):** بازپس‌گیری قدرت توسط جناح اصولگرا؛ تضعیف جامعه سیاسی.\n\n- **انتخاب احمدی‌نژاد (۲۰۰۵):** تمرکز قدرت اجرایی نزد جناح اصولگرا-نظامی؛ تقویت دولت متمرکز.\n\n- **تشدید تحریم‌ها و قطعنامه‌های شورای امنیت (پرونده هسته‌ای، ۲۰۰۶ به بعد):** تقویت روایت امنیتی/بسیج داخلی دولت، اما فشار اقتصادی درازمدت.\n\n- **انتخابات مناقشه‌برانگیز و جنبش سبز (خرداد ۲۰۰۹):** خیزش بزرگ جامعه مدنی؛ سپس سرکوب شدید که هم بسیج‌گری جامعه و هم مشروعیت دولت را به‌طور همزمان به چالش کشید — پایان دوره با **تقویت دستگاه سرکوب دولت** و **تضعیف موقت اما آشکارساز ظرفیت جامعه**.\n\n---\n**جمع‌بندی:** بر پایه استدلال عجم‌اوغلو و رابینسون، غلبه درآمد نفتی و رشد نهادهای امنیتی-نظامی ایران را از «دالان باریک» دورتر کرد؛ دولت تقویت شد و جامعه با وجود جهش‌های مقطعی (۲۰۰۰، ۲۰۰۹) نتوانست توازن پایدار ایجاد کند.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n1900-1909: <6.0, 2.5>\n1910-1919: <4.5, 1.5>\n1920-1929: <2.5, 5.5>\n1930-1939: <1.5, 7.5>\n1940-1949: <5.0, 3.5>\n1950-1959: <2.5, 6.5>\n1960-1969: <1.5, 8.0>\n1970-1979: <6.5, 3.0>\n1980-1989: <2.0, 7.5>\n1990-1999: <4.0, 7.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 2000-2009\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 2000-2009\n- society_change (float): تغییر society_power نسبت به 1990-1999\n- state_change (float): تغییر state_power نسبت به 1990-1999\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "2010-2019": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 2010-2019 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 2000-2009 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 2010-2019:\n# ایران در چارچوب «کریدور باریک» (۲۰۱۰–۲۰۱۹)\n\nدر چارچوب عجم‌اوغلو و رابینسون، «دولت مقتدر» (Leviathan) و «جامعه‌ی توانمند» باید در توازن باشند تا آزادی در «کریدور» پایدار بماند. در ایران این دوره، عمدتاً شاهد تقویت نامتوازن دولت و فرسایش تدریجی ظرفیت جامعه هستیم.\n\n## روندها (کند: نهادی، اقتصادی، جمعیتی)\n\n- **گسترش اقتصادی نهادهای نظامی-امنیتی (به‌ویژه سپاه):** نفوذ فزاینده در نفت، مخابرات، پیمانکاری و تجارت خارجی → **تقویت دولت (بخش سخت آن)** و تضعیف جامعه‌ی مدنی و بخش خصوصی مستقل.\n- **تحریم‌ها و انقباض اقتصادی (به‌ویژه پس از ۲۰۱۲ و بازگشت آن‌ها در ۲۰۱۸):** فقر گسترده، تورم و کوچک‌شدن طبقه‌ی متوسط → **تضعیف جامعه** و افزایش وابستگی مردم به رانت و توزیع دولتی → **تقویت اهرم کنترلی دولت**.\n- **گذار جمعیتی و شهرنشینی/افزایش تحصیلات و کاربران اینترنت:** رشد نسل جوان تحصیل‌کرده و متصل → **تقویت بالقوه‌ی جامعه** (ظرفیت بسیج و مطالبه‌گری).\n- **نهادینه‌شدن نظارت و سانسور دیجیتال:** توسعه‌ی «اینترنت ملی»، فیلترینگ و پایش → **تقویت ظرفیت کنترلی دولت** و **تضعیف فضای مدنی**.\n- **فرسایش نهادهای انتخاباتی و نظارت استصوابی:** محدودسازی مستمر رقابت → **تضعیف کانال‌های نهادی مشارکت جامعه**.\n- **گسترش شبکه‌های مدنی غیررسمی و کنشگری آنلاین:** کمپین‌های حقوق زنان، محیط‌زیست و صنفی → **تقویت تدریجی جامعه** (هرچند پراکنده و بدون سازمان‌یابی پایدار).\n\n## رویدادها (مجزا و نقطه‌ای)\n\n- **سرکوب باقی‌مانده‌ی جنبش سبز و حصر رهبران آن (۱۳۸۹/۲۰۱۱):** → **تضعیف شدید جامعه‌ی مدنی** و تثبیت اقتدار دولت.\n- **انتخاب حسن روحانی (۲۰۱۳):** گشایش نسبی فضا و امید به اصلاح → **تقویت موقتِ کانال نهادیِ جامعه** بدون تغییر ساختاری قدرت.\n- **توافق هسته‌ای برجام (۲۰۱۵):** گشایش اقتصادی کوتاه‌مدت → **تقویت مشروعیت بخش معتدل دولت** و انتظار توانمندی جامعه.\n- **خروج آمریکا از برجام و بازگشت تحریم‌ها (۲۰۱۸):** فروپاشی گشایش اقتصادی → **تضعیف جامعه** و تقویت جناح امنیتی/تندرو.\n- **اعتراضات دی‌ماه ۱۳۹۶ (دسامبر ۲۰۱۷–ژانویه ۲۰۱۸):** خیزش معیشتی فراگیر و فراطبقاتی → نشانه‌ی **ظرفیت اعتراضی جامعه**، اما سرکوب آن **تقویت ابزار قهری دولت**.\n- **اعتراضات آبان ۱۳۹۸ (نوامبر ۲۰۱۹):** سرکوب خونین و قطع سراسری اینترنت → **تضعیف جدی جامعه** و نمایش حداکثری **قدرت قهری دولت** (نمونه‌ی «دولت مستبد» در نمودار کتاب).\n\n## جمع‌بندی تحلیلی\n\nروند غالب دهه، **دور شدن ایران از کریدور** به سمت **Leviathan مستبد** است: دولت در ظرفیت امنیتی-اقتصادی تقویت شد، در حالی که جامعه به‌رغم رشد بالقوه (جمعیت جوان، شبکه‌های دیجیتال)، به‌طور مکرر با سرکوب و انقباض اقتصادی از سازمان‌یابی پایدار بازماند.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.0, 3.0>\n1890-1899: <4.0, 2.5>\n1900-1909: <6.0, 2.5>\n1910-1919: <4.5, 1.5>\n1920-1929: <2.5, 5.5>\n1930-1939: <1.5, 7.5>\n1940-1949: <5.0, 3.5>\n1950-1959: <2.5, 6.5>\n1960-1969: <1.5, 8.0>\n1970-1979: <6.5, 3.0>\n1980-1989: <2.0, 7.5>\n1990-1999: <4.0, 7.5>\n2000-2009: <3.5, 8.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 2010-2019\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 2010-2019\n- society_change (float): تغییر society_power نسبت به 2000-2009\n- state_change (float): تغییر state_power نسبت به 2000-2009\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)"
  },
  "score_response": {
    "1880-1889": "{\"society_power\": 3.0, \"state_power\": 3.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"\\u062f\\u0648\\u0644\\u062a \\u0642\\u0627\\u062c\\u0627\\u0631 \\u0636\\u0639\\u06cc\\u0641 \\u0648 \\u0645\\u062a\\u06a9\\u06cc \\u0628\\u0631 \\u0642\\u062f\\u0631\\u062a\\u200c\\u0647\\u0627\\u06cc \\u0645\\u062d\\u0644\\u06cc \\u0648 \\u0631\\u0648\\u062d\\u0627\\u0646\\u06cc\\u062a\", \"reasoning\": \"\\u062f\\u0631 \\u062f\\u0648\\u0631\\u0647 \\u0646\\u0627\\u0635\\u0631\\u0627\\u0644\\u062f\\u06cc\\u0646\\u200c\\u0634\\u0627\\u0647 \\u062f\\u0648\\u0644\\u062a \\u0642\\u0627\\u062c\\u0627\\u0631 \\u0641\\u0627\\u0642\\u062f \\u0628\\u0648\\u0631\\u0648\\u06a9\\u0631\\u0627\\u0633\\u06cc \\u0645\\u062f\\u0631\\u0646\\u060c \\u0627\\u0631\\u062a\\u0634 \\u0645\\u0646\\u0638\\u0645 \\u0648 \\u062a\\u0648\\u0627\\u0646 \\u0648\\u0635\\u0648\\u0644 \\u0645\\u0627\\u0644\\u06cc\\u0627\\u062a \\u0645\\u0631\\u06a9\\u0632\\u06cc \\u0628\\u0648\\u062f \\u0648 \\u06a9\\u0646\\u062a\\u0631\\u0644 \\u0648\\u0644\\u0627\\u06cc\\u0627\\u062a \\u0628\\u0647 \\u062e\\u0648\\u0627\\u0646\\u06cc\\u0646 \\u0648 \\u062d\\u06a9\\u0627\\u0645 \\u0645\\u062d\\u0644\\u06cc \\u0648\\u0627\\u06af\\u0630\\u0627\\u0631 \\u0645\\u06cc\\u200c\\u0634\\u062f\\u061b \\u062c\\u0627\\u0645\\u0639\\u0647 \\u0646\\u06cc\\u0632 \\u0639\\u0645\\u062f\\u062a\\u0627\\u064b \\u0627\\u0632 \\u0637\\u0631\\u06cc\\u0642 \\u0634\\u0628\\u06a9\\u0647\\u200c\\u0647\\u0627\\u06cc \\u0633\\u0646\\u062a\\u06cc \\u0628\\u0627\\u0632\\u0627\\u0631\\u060c \\u0627\\u0635\\u0646\\u0627\\u0641 \\u0648 \\u0631\\u0648\\u062d\\u0627\\u0646\\u06cc\\u062a \\u0633\\u0627\\u0632\\u0645\\u0627\\u0646 \\u0645\\u06cc\\u200c\\u06cc\\u0627\\u0641\\u062a \\u06a9\\u0647 \\u0638\\u0631\\u0641\\u06cc\\u062a \\u0628\\u0633\\u06cc\\u062c \\u067e\\u0631\\u0627\\u06a9\\u0646\\u062f\\u0647 \\u0627\\u0645\\u0627 \\u0648\\u0627\\u0642\\u0639\\u06cc \\u062f\\u0627\\u0634\\u062a (\\u0646\\u0645\\u0648\\u062f \\u0622\\u0646 \\u0627\\u0646\\u062f\\u06a9\\u06cc \\u0628\\u0639\\u062f \\u062f\\u0631 \\u0646\\u0647\\u0636\\u062a \\u062a\\u0646\\u0628\\u0627\\u06a9\\u0648).\"}",
    "1890-1899": "{\"society_power\": 4.0, \"state_power\": 2.5, \"society_change\": 1.0, \"state_change\": -0.5, \"key_event\": \"\\u062c\\u0646\\u0628\\u0634 \\u062a\\u062d\\u0631\\u06cc\\u0645 \\u062a\\u0646\\u0628\\u0627\\u06a9\\u0648 \\u0648 \\u062a\\u0631\\u0648\\u0631 \\u0646\\u0627\\u0635\\u0631\\u0627\\u0644\\u062f\\u06cc\\u0646\\u200c\\u0634\\u0627\\u0647\", \"reasoning\": \"\\u0628\\u0633\\u06cc\\u062c \\u0633\\u0631\\u0627\\u0633\\u0631\\u06cc \\u062a\\u062d\\u0631\\u06cc\\u0645 \\u062a\\u0646\\u0628\\u0627\\u06a9\\u0648 \\u0648 \\u0634\\u0628\\u06a9\\u0647\\u200c\\u06cc \\u0639\\u0644\\u0645\\u0627-\\u0628\\u0627\\u0632\\u0627\\u0631 \\u062a\\u0648\\u0627\\u0646 \\u0633\\u0627\\u0632\\u0645\\u0627\\u0646\\u200c\\u06cc\\u0627\\u0628\\u06cc \\u062c\\u0627\\u0645\\u0639\\u0647 \\u0631\\u0627 \\u0622\\u0634\\u06a9\\u0627\\u0631\\u0627 \\u0627\\u0641\\u0632\\u0627\\u06cc\\u0634 \\u062f\\u0627\\u062f\\u060c \\u062f\\u0631 \\u062d\\u0627\\u0644\\u06cc \\u06a9\\u0647 \\u0648\\u0627\\u0628\\u0633\\u062a\\u06af\\u06cc \\u0645\\u0627\\u0644\\u06cc \\u0628\\u0647 \\u0648\\u0627\\u0645 \\u0648 \\u0627\\u0645\\u062a\\u06cc\\u0627\\u0632\\u0627\\u062a \\u062e\\u0627\\u0631\\u062c\\u06cc\\u060c \\u062a\\u0631\\u0648\\u0631 \\u0634\\u0627\\u0647 \\u0648 \\u062c\\u0644\\u0648\\u0633 \\u0645\\u0638\\u0641\\u0631\\u0627\\u0644\\u062f\\u06cc\\u0646\\u200c\\u0634\\u0627\\u0647\\u0650 \\u0636\\u0639\\u06cc\\u0641 \\u0627\\u0642\\u062a\\u062f\\u0627\\u0631 \\u0648 \\u0645\\u0634\\u0631\\u0648\\u0639\\u06cc\\u062a \\u062f\\u0648\\u0644\\u062a \\u0642\\u0627\\u062c\\u0627\\u0631 \\u0631\\u0627 \\u0628\\u06cc\\u0634\\u062a\\u0631 \\u0641\\u0631\\u0633\\u0648\\u062f.\"}",
    "1900-1909": "{\"society_power\": 6.0, \"state_power\": 2.5, \"society_change\": 2.0, \"state_change\": 0.0, \"key_event\": \"\\u0627\\u0646\\u0642\\u0644\\u0627\\u0628 \\u0645\\u0634\\u0631\\u0648\\u0637\\u0647 \\u0648 \\u062a\\u0623\\u0633\\u06cc\\u0633 \\u0645\\u062c\\u0644\\u0633 \\u0627\\u0648\\u0644\", \"reasoning\": \"\\u062c\\u0646\\u0628\\u0634 \\u0645\\u0634\\u0631\\u0648\\u0637\\u0647 \\u0628\\u0627 \\u0627\\u0626\\u062a\\u0644\\u0627\\u0641 \\u0628\\u0627\\u0632\\u0627\\u0631\\u060c \\u0639\\u0644\\u0645\\u0627 \\u0648 \\u0631\\u0648\\u0634\\u0646\\u0641\\u06a9\\u0631\\u0627\\u0646 \\u0648 \\u062a\\u0623\\u0633\\u06cc\\u0633 \\u0645\\u062c\\u0644\\u0633\\u060c \\u0642\\u062f\\u0631\\u062a \\u0628\\u0633\\u06cc\\u062c \\u0648 \\u0645\\u0647\\u0627\\u0631 \\u062c\\u0627\\u0645\\u0639\\u0647 \\u0631\\u0627 \\u0628\\u0647\\u200c\\u0634\\u062f\\u062a \\u0627\\u0641\\u0632\\u0627\\u06cc\\u0634 \\u062f\\u0627\\u062f (\\u0646\\u0645\\u0631\\u0647 \\u0645\\u062a\\u0648\\u0633\\u0637 \\u0631\\u0648 \\u0628\\u0647 \\u0642\\u0648\\u06cc)\\u060c \\u062f\\u0631 \\u062d\\u0627\\u0644\\u06cc \\u06a9\\u0647 \\u062f\\u0648\\u0644\\u062a \\u0642\\u0627\\u062c\\u0627\\u0631 \\u0628\\u0627 \\u0628\\u062d\\u0631\\u0627\\u0646 \\u0645\\u0627\\u0644\\u06cc\\u060c \\u0648\\u0627\\u0628\\u0633\\u062a\\u06af\\u06cc \\u0628\\u0647 \\u0648\\u0627\\u0645\\u200c\\u0647\\u0627\\u060c \\u0642\\u0631\\u0627\\u0631\\u062f\\u0627\\u062f \\u06f1\\u06f9\\u06f0\\u06f7 \\u0648 \\u0636\\u0639\\u0641 \\u0627\\u062c\\u0631\\u0627\\u06cc\\u06cc \\u0647\\u0645\\u0686\\u0646\\u0627\\u0646 \\u0628\\u0633\\u06cc\\u0627\\u0631 \\u0636\\u0639\\u06cc\\u0641 \\u0648 \\u067e\\u0631\\u0627\\u06a9\\u0646\\u062f\\u0647 \\u0628\\u0627\\u0642\\u06cc \\u0645\\u0627\\u0646\\u062f.\"}",
    "1910-1919": "{\"society_power\": 4.5, \"state_power\": 1.5, \"society_change\": -1.5, \"state_change\": -1.0, \"key_event\": \"\\u0627\\u0634\\u063a\\u0627\\u0644 \\u062e\\u0627\\u0631\\u062c\\u06cc\\u060c \\u0627\\u0646\\u062d\\u0644\\u0627\\u0644 \\u0645\\u062c\\u0644\\u0633 \\u062f\\u0648\\u0645 \\u0648 \\u0642\\u062d\\u0637\\u06cc \\u0628\\u0632\\u0631\\u06af\", \"reasoning\": \"\\u0627\\u0634\\u063a\\u0627\\u0644 \\u0631\\u0648\\u0633\\u060c \\u0639\\u062b\\u0645\\u0627\\u0646\\u06cc \\u0648 \\u0628\\u0631\\u06cc\\u062a\\u0627\\u0646\\u06cc\\u0627\\u060c \\u0627\\u062e\\u0631\\u0627\\u062c \\u0634\\u0648\\u0633\\u062a\\u0631\\u060c \\u0627\\u0646\\u062d\\u0644\\u0627\\u0644 \\u0645\\u062c\\u0644\\u0633 \\u0648 \\u067e\\u0644\\u06cc\\u0633 \\u062c\\u0646\\u0648\\u0628 \\u062d\\u0627\\u06a9\\u0645\\u06cc\\u062a \\u0631\\u0627 \\u0628\\u0647 \\u00ab\\u0644\\u0648\\u06cc\\u0627\\u062a\\u0627\\u0646 \\u06a9\\u0627\\u063a\\u0630\\u06cc\\u00bb \\u0641\\u0631\\u0648\\u06a9\\u0627\\u0633\\u062a\\u060c \\u067e\\u0633 \\u062f\\u0648\\u0644\\u062a \\u0627\\u0632 \\u0633\\u0637\\u062d \\u0636\\u0639\\u06cc\\u0641 \\u067e\\u06cc\\u0634\\u06cc\\u0646 \\u0646\\u06cc\\u0632 \\u067e\\u0627\\u06cc\\u06cc\\u0646\\u200c\\u062a\\u0631 \\u0627\\u0641\\u062a\\u0627\\u062f\\u061b \\u062c\\u0627\\u0645\\u0639\\u0647\\u200c\\u06cc \\u0645\\u0634\\u0631\\u0648\\u0637\\u0647 \\u0628\\u0627 \\u062a\\u0639\\u0637\\u06cc\\u0644\\u06cc \\u0645\\u062c\\u0644\\u0633 \\u0648 \\u0642\\u062d\\u0637\\u06cc \\u062a\\u0636\\u0639\\u06cc\\u0641 \\u0634\\u062f \\u0627\\u0645\\u0627 \\u0628\\u0627 \\u062c\\u0646\\u0628\\u0634\\u200c\\u0647\\u0627\\u06cc \\u0645\\u0646\\u0637\\u0642\\u0647\\u200c\\u0627\\u06cc \\u0648 \\u0645\\u0642\\u0627\\u0648\\u0645\\u062a \\u062f\\u0631 \\u0628\\u0631\\u0627\\u0628\\u0631 \\u0642\\u0631\\u0627\\u0631\\u062f\\u0627\\u062f \\u06f1\\u06f9\\u06f1\\u06f9 \\u0638\\u0631\\u0641\\u06cc\\u062a \\u0628\\u0633\\u06cc\\u062c \\u0634\\u06a9\\u0646\\u0646\\u062f\\u0647\\u200c\\u0627\\u06cc \\u0631\\u0627 \\u062d\\u0641\\u0638 \\u06a9\\u0631\\u062f.\"}",
    "1920-1929": "{\"society_power\": 2.5, \"state_power\": 5.5, \"society_change\": -2.0, \"state_change\": 4.0, \"key_event\": \"\\u06a9\\u0648\\u062f\\u062a\\u0627\\u06cc \\u0631\\u0636\\u0627\\u062e\\u0627\\u0646\\u060c \\u062a\\u0645\\u0631\\u06a9\\u0632\\u06af\\u0631\\u0627\\u06cc\\u06cc \\u0648 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u06a9\\u0627\\u0646\\u0648\\u0646\\u200c\\u0647\\u0627\\u06cc \\u062e\\u0648\\u062f\\u0645\\u062e\\u062a\\u0627\\u0631\", \"reasoning\": \"\\u06a9\\u0648\\u062f\\u062a\\u0627\\u06cc \\u06f1\\u06f9\\u06f2\\u06f1\\u060c \\u0633\\u0627\\u062e\\u062a \\u0627\\u0631\\u062a\\u0634 \\u0646\\u0648\\u06cc\\u0646\\u060c \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u062c\\u0646\\u06af\\u0644 \\u0648 \\u062e\\u0632\\u0639\\u0644 \\u0648 \\u0639\\u0634\\u0627\\u06cc\\u0631\\u060c \\u0648 \\u062a\\u0623\\u0633\\u06cc\\u0633 \\u0633\\u0644\\u0633\\u0644\\u0647 \\u067e\\u0647\\u0644\\u0648\\u06cc \\u0642\\u062f\\u0631\\u062a \\u062f\\u0648\\u0644\\u062a \\u0631\\u0627 \\u0627\\u0632 \\u0633\\u0637\\u062d \\u0641\\u0631\\u0648\\u067e\\u0627\\u0634\\u06cc\\u062f\\u0647 \\u0628\\u0647 \\u0645\\u062a\\u0648\\u0633\\u0637 \\u0631\\u0633\\u0627\\u0646\\u062f\\u060c \\u062f\\u0631\\u062d\\u0627\\u0644\\u06cc\\u200c\\u06a9\\u0647 \\u062e\\u0644\\u0639 \\u0633\\u0644\\u0627\\u062d \\u0627\\u06cc\\u0644\\u0627\\u062a \\u0648 \\u062a\\u0636\\u0639\\u06cc\\u0641 \\u0631\\u0648\\u062d\\u0627\\u0646\\u06cc\\u062a \\u0648 \\u0628\\u0627\\u0632\\u0627\\u0631 \\u062c\\u0627\\u0645\\u0639\\u0647\\u200c\\u06cc \\u0645\\u062f\\u0646\\u06cc \\u0631\\u0627 \\u0628\\u0647 \\u0633\\u0637\\u062d \\u0636\\u0639\\u06cc\\u0641/\\u0627\\u062a\\u0645\\u06cc\\u0632\\u0647 \\u0641\\u0631\\u0648\\u06a9\\u0627\\u0633\\u062a.\"}",
    "1930-1939": "{\"society_power\": 1.5, \"state_power\": 7.5, \"society_change\": -1.0, \"state_change\": 2.0, \"key_event\": \"\\u062a\\u062d\\u06a9\\u06cc\\u0645 \\u0644\\u0648\\u06cc\\u0627\\u062a\\u0627\\u0646 \\u0645\\u0633\\u062a\\u0628\\u062f \\u0631\\u0636\\u0627\\u0634\\u0627\\u0647\\u061b \\u062a\\u0645\\u0631\\u06a9\\u0632\\u06af\\u0631\\u0627\\u06cc\\u06cc \\u0648 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u062c\\u0627\\u0645\\u0639\\u0647\", \"reasoning\": \"\\u062a\\u0645\\u0631\\u06a9\\u0632\\u06af\\u0631\\u0627\\u06cc\\u06cc \\u0628\\u0648\\u0631\\u0648\\u06a9\\u0631\\u0627\\u062a\\u06cc\\u06a9\\u060c \\u0627\\u0631\\u062a\\u0634 \\u0646\\u0648\\u06cc\\u0646\\u060c \\u0631\\u0627\\u0647\\u200c\\u0622\\u0647\\u0646 \\u0648 \\u062f\\u0631\\u0622\\u0645\\u062f \\u0646\\u0641\\u062a\\u06cc \\u0638\\u0631\\u0641\\u06cc\\u062a \\u0648 \\u0646\\u0641\\u0648\\u0630 \\u062f\\u0648\\u0644\\u062a \\u0631\\u0627 \\u0628\\u0647\\u200c\\u0633\\u0637\\u062d \\u00ab\\u0642\\u0648\\u06cc\\u00bb \\u0631\\u0633\\u0627\\u0646\\u062f\\u060c \\u062f\\u0631 \\u062d\\u0627\\u0644\\u06cc \\u06a9\\u0647 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u0631\\u0648\\u062d\\u0627\\u0646\\u06cc\\u062a\\u060c \\u0639\\u0634\\u0627\\u06cc\\u0631\\u060c \\u0645\\u0637\\u0628\\u0648\\u0639\\u0627\\u062a \\u0648 \\u0645\\u0633\\u062c\\u062f \\u06af\\u0648\\u0647\\u0631\\u0634\\u0627\\u062f \\u062c\\u0627\\u0645\\u0639\\u0647\\u200c\\u06cc \\u0645\\u062f\\u0646\\u06cc \\u0631\\u0627 \\u062a\\u0627 \\u062d\\u062f \\u0627\\u062a\\u0645\\u06cc\\u0632\\u0647 \\u062a\\u0636\\u0639\\u06cc\\u0641 \\u06a9\\u0631\\u062f.\"}",
    "1940-1949": "{\"society_power\": 5.0, \"state_power\": 3.5, \"society_change\": 3.5, \"state_change\": -4.0, \"key_event\": \"\\u0627\\u0634\\u063a\\u0627\\u0644 \\u0645\\u062a\\u0641\\u0642\\u06cc\\u0646\\u060c \\u0633\\u0642\\u0648\\u0637 \\u0631\\u0636\\u0627\\u0634\\u0627\\u0647 \\u0648 \\u0634\\u06a9\\u0648\\u0641\\u0627\\u06cc\\u06cc \\u0627\\u062d\\u0632\\u0627\\u0628 \\u0648 \\u0627\\u062a\\u062d\\u0627\\u062f\\u06cc\\u0647\\u200c\\u0647\\u0627\", \"reasoning\": \"\\u0627\\u0634\\u063a\\u0627\\u0644 \\u06f1\\u06f9\\u06f4\\u06f1 \\u0648 \\u06a9\\u0646\\u0627\\u0631\\u0647\\u200c\\u06af\\u06cc\\u0631\\u06cc \\u0631\\u0636\\u0627\\u0634\\u0627\\u0647 \\u0627\\u0642\\u062a\\u062f\\u0627\\u0631 \\u0645\\u062a\\u0645\\u0631\\u06a9\\u0632 \\u0631\\u0627 \\u0641\\u0631\\u0648\\u067e\\u0627\\u0634\\u0627\\u0646\\u062f \\u0648 \\u06a9\\u0646\\u062a\\u0631\\u0644 \\u0627\\u0631\\u0636\\u06cc \\u0631\\u0627 \\u0628\\u0647 \\u0646\\u06cc\\u0631\\u0648\\u0647\\u0627\\u06cc \\u06af\\u0631\\u06cc\\u0632\\u0627\\u0632\\u0645\\u0631\\u06a9\\u0632 \\u0648\\u0627\\u06af\\u0630\\u0627\\u0631\\u062f\\u060c \\u0627\\u0645\\u0627 \\u0628\\u0627\\u0632\\u0633\\u0627\\u0632\\u06cc \\u0646\\u0633\\u0628\\u06cc \\u0627\\u0642\\u062a\\u062f\\u0627\\u0631 \\u067e\\u0633 \\u0627\\u0632 \\u06f1\\u06f9\\u06f4\\u06f6 \\u062f\\u0648\\u0644\\u062a \\u0631\\u0627 \\u0627\\u0632 \\u0641\\u0631\\u0648\\u067e\\u0627\\u0634\\u06cc \\u06a9\\u0627\\u0645\\u0644 \\u0628\\u0627\\u0632\\u062f\\u0627\\u0634\\u062a\\u061b \\u0647\\u0645\\u200c\\u0632\\u0645\\u0627\\u0646 \\u062e\\u0644\\u0623 \\u0627\\u0633\\u062a\\u0628\\u062f\\u0627\\u062f \\u0628\\u0647 \\u0634\\u06a9\\u0648\\u0641\\u0627\\u06cc\\u06cc \\u0627\\u062d\\u0632\\u0627\\u0628\\u060c \\u0645\\u0637\\u0628\\u0648\\u0639\\u0627\\u062a \\u0648 \\u0627\\u062a\\u062d\\u0627\\u062f\\u06cc\\u0647\\u200c\\u0647\\u0627\\u06cc \\u06a9\\u0627\\u0631\\u06af\\u0631\\u06cc \\u0645\\u0646\\u062c\\u0631 \\u0634\\u062f\\u060c \\u0647\\u0631\\u0686\\u0646\\u062f \\u0627\\u06cc\\u0646 \\u062c\\u0627\\u0645\\u0639\\u0647 \\u0647\\u0646\\u0648\\u0632 \\u0646\\u0647\\u0627\\u062f\\u06cc\\u0646\\u0647 \\u0648 \\u067e\\u0627\\u06cc\\u062f\\u0627\\u0631 \\u0646\\u0634\\u062f\\u0647 \\u0628\\u0648\\u062f.\"}",
    "1950-1959": "{\"society_power\": 2.5, \"state_power\": 6.5, \"society_change\": -2.5, \"state_change\": 3.0, \"key_event\": \"\\u06a9\\u0648\\u062f\\u062a\\u0627\\u06cc \\u06f2\\u06f8 \\u0645\\u0631\\u062f\\u0627\\u062f \\u06f1\\u06f9\\u06f5\\u06f3 \\u0648 \\u062a\\u0623\\u0633\\u06cc\\u0633 \\u0633\\u0627\\u0648\\u0627\\u06a9\", \"reasoning\": \"\\u0628\\u0633\\u06cc\\u062c \\u0645\\u0631\\u062f\\u0645\\u06cc \\u062f\\u0648\\u0631\\u0647\\u200c\\u06cc \\u0645\\u0635\\u062f\\u0642 \\u067e\\u0633 \\u0627\\u0632 \\u06a9\\u0648\\u062f\\u062a\\u0627\\u06cc \\u06f1\\u06f9\\u06f5\\u06f3 \\u0628\\u0627 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u0627\\u062d\\u0632\\u0627\\u0628 \\u0648 \\u062a\\u0623\\u0633\\u06cc\\u0633 \\u0633\\u0627\\u0648\\u0627\\u06a9 \\u062f\\u0631\\u0647\\u0645 \\u0634\\u06a9\\u0633\\u062a\\u061b \\u062f\\u0631\\u0622\\u0645\\u062f \\u0646\\u0641\\u062a\\u060c \\u06a9\\u0645\\u06a9 \\u0622\\u0645\\u0631\\u06cc\\u06a9\\u0627 \\u0648 \\u062f\\u0633\\u062a\\u06af\\u0627\\u0647 \\u0627\\u0645\\u0646\\u06cc\\u062a\\u06cc\\u060c \\u0638\\u0631\\u0641\\u06cc\\u062a \\u0627\\u062c\\u0628\\u0627\\u0631\\u06cc \\u0648 \\u0645\\u0627\\u0644\\u06cc \\u062f\\u0648\\u0644\\u062a \\u0631\\u0627 \\u0628\\u0647\\u200c\\u0634\\u062f\\u062a \\u0628\\u0627\\u0644\\u0627 \\u0628\\u0631\\u062f \\u062f\\u0631 \\u062d\\u0627\\u0644\\u06cc\\u200c\\u06a9\\u0647 \\u062c\\u0627\\u0645\\u0639\\u0647\\u200c\\u06cc \\u0645\\u062f\\u0646\\u06cc \\u0628\\u0647\\u200c\\u0637\\u0648\\u0631 \\u067e\\u0627\\u06cc\\u062f\\u0627\\u0631 \\u062a\\u0636\\u0639\\u06cc\\u0641 \\u0634\\u062f.\"}",
    "1960-1969": "{\"society_power\": 1.5, \"state_power\": 8.0, \"society_change\": -1.0, \"state_change\": 1.5, \"key_event\": \"\\u0627\\u0646\\u0642\\u0644\\u0627\\u0628 \\u0633\\u0641\\u06cc\\u062f \\u0648 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u06f1\\u06f5 \\u062e\\u0631\\u062f\\u0627\\u062f\\u061b \\u062a\\u062d\\u06a9\\u06cc\\u0645 \\u0644\\u0648\\u06cc\\u0627\\u062a\\u0627\\u0646 \\u0645\\u0633\\u062a\\u0628\\u062f\", \"reasoning\": \"\\u062f\\u0631\\u0622\\u0645\\u062f \\u0646\\u0641\\u062a\\u060c \\u06af\\u0633\\u062a\\u0631\\u0634 \\u0627\\u0631\\u062a\\u0634/\\u0633\\u0627\\u0648\\u0627\\u06a9 \\u0648 \\u0627\\u0635\\u0644\\u0627\\u062d\\u0627\\u062a \\u0627\\u0632 \\u0628\\u0627\\u0644\\u0627 \\u0638\\u0631\\u0641\\u06cc\\u062a \\u062f\\u0648\\u0644\\u062a \\u0631\\u0627 \\u0628\\u0647\\u200c\\u0634\\u062f\\u062a \\u0627\\u0641\\u0632\\u0627\\u06cc\\u0634 \\u062f\\u0627\\u062f\\u060c \\u062f\\u0631 \\u062d\\u0627\\u0644\\u06cc \\u06a9\\u0647 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u0642\\u06cc\\u0627\\u0645 \\u06f1\\u06f5 \\u062e\\u0631\\u062f\\u0627\\u062f\\u060c \\u062a\\u0628\\u0639\\u06cc\\u062f \\u062e\\u0645\\u06cc\\u0646\\u06cc \\u0648 \\u062d\\u0630\\u0641 \\u0628\\u0627\\u0632\\u06cc\\u06af\\u0631\\u0627\\u0646 \\u0645\\u0633\\u062a\\u0642\\u0644 (\\u0632\\u0645\\u06cc\\u0646\\u200c\\u062f\\u0627\\u0631\\u0627\\u0646\\u060c \\u0631\\u0648\\u062d\\u0627\\u0646\\u06cc\\u062a\\u060c \\u0627\\u062d\\u0632\\u0627\\u0628) \\u062c\\u0627\\u0645\\u0639\\u0647\\u200c\\u06cc \\u0645\\u062f\\u0646\\u06cc \\u0631\\u0627 \\u0628\\u0647 \\u0633\\u0637\\u062d\\u06cc \\u0627\\u062a\\u0645\\u06cc\\u0632\\u0647\\u200c\\u0634\\u062f\\u0647 \\u062a\\u0646\\u0632\\u0644 \\u062f\\u0627\\u062f.\"}",
    "1970-1979": "{\"society_power\": 6.5, \"state_power\": 3.0, \"society_change\": 5.0, \"state_change\": -5.0, \"key_event\": \"\\u0627\\u0646\\u0642\\u0644\\u0627\\u0628 \\u06f1\\u06f3\\u06f5\\u06f7 \\u0648 \\u0641\\u0631\\u0648\\u067e\\u0627\\u0634\\u06cc \\u0631\\u0698\\u06cc\\u0645 \\u067e\\u0647\\u0644\\u0648\\u06cc\", \"reasoning\": \"\\u062f\\u0648\\u0644\\u062a \\u0631\\u0627\\u0646\\u062a\\u06cc\\u0631 \\u062a\\u0627 \\u0627\\u0648\\u0627\\u0633\\u0637 \\u062f\\u0647\\u0647 \\u062f\\u0631 \\u0627\\u0648\\u062c \\u0642\\u062f\\u0631\\u062a (\\u0646\\u0632\\u062f\\u06cc\\u06a9 \\u06f8.\\u06f5) \\u0628\\u0648\\u062f\\u060c \\u0627\\u0645\\u0627 \\u0627\\u0639\\u062a\\u0635\\u0627\\u0628\\u0627\\u062a \\u0646\\u0641\\u062a\\u06cc \\u0648 \\u0628\\u0633\\u06cc\\u062c \\u0627\\u0646\\u0642\\u0644\\u0627\\u0628\\u06cc \\u0622\\u0646 \\u0631\\u0627 \\u062f\\u0631 \\u067e\\u0627\\u06cc\\u0627\\u0646 \\u06f1\\u06f9\\u06f7\\u06f9 \\u0641\\u0631\\u0648\\u067e\\u0627\\u0634\\u0627\\u0646\\u062f\\u061b \\u0627\\u0631\\u0632\\u0634 \\u067e\\u0627\\u06cc\\u0627\\u0646\\u200c\\u062f\\u0648\\u0631\\u0647 \\u0648\\u0636\\u0639\\u06cc\\u062a \\u067e\\u0633\\u0627\\u0627\\u0646\\u0642\\u0644\\u0627\\u0628\\u06cc \\u0627\\u0633\\u062a. \\u062c\\u0627\\u0645\\u0639\\u0647 \\u06a9\\u0647 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u0648 \\u0628\\u06cc\\u200c\\u0646\\u0647\\u0627\\u062f \\u0628\\u0648\\u062f\\u060c \\u0627\\u0632 \\u0637\\u0631\\u06cc\\u0642 \\u0634\\u0628\\u06a9\\u0647\\u200c\\u06cc \\u0645\\u0630\\u0647\\u0628\\u06cc \\u0628\\u0647 \\u0628\\u0633\\u06cc\\u062c \\u062a\\u0648\\u062f\\u0647\\u200c\\u0627\\u06cc \\u0627\\u0646\\u0641\\u062c\\u0627\\u0631\\u06cc \\u0648 \\u067e\\u06cc\\u0631\\u0648\\u0632\\u0645\\u0646\\u062f \\u0631\\u0633\\u06cc\\u062f \\u0648 \\u0628\\u0647 \\u0627\\u0648\\u062c \\u0642\\u062f\\u0631\\u062a \\u062e\\u06cc\\u0627\\u0628\\u0627\\u0646\\u06cc \\u0631\\u0633\\u06cc\\u062f.\"}",
    "1980-1989": "{\"society_power\": 2.0, \"state_power\": 7.5, \"society_change\": -4.5, \"state_change\": 4.5, \"key_event\": \"\\u062c\\u0646\\u06af\\u060c \\u062a\\u062b\\u0628\\u06cc\\u062a \\u0648\\u0644\\u0627\\u06cc\\u062a \\u0641\\u0642\\u06cc\\u0647 \\u0648 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u0633\\u06cc\\u0627\\u0633\\u06cc \\u06af\\u0633\\u062a\\u0631\\u062f\\u0647\", \"reasoning\": \"\\u062c\\u0646\\u06af \\u0627\\u06cc\\u0631\\u0627\\u0646-\\u0639\\u0631\\u0627\\u0642\\u060c \\u0627\\u0646\\u062d\\u0635\\u0627\\u0631 \\u0642\\u062f\\u0631\\u062a (\\u062d\\u0630\\u0641 \\u0628\\u0646\\u06cc\\u200c\\u0635\\u062f\\u0631 \\u0648 \\u0686\\u067e\\u200c\\u0647\\u0627)\\u060c \\u0627\\u0639\\u062f\\u0627\\u0645\\u200c\\u0647\\u0627\\u06cc \\u06f1\\u06f3\\u06f6\\u06f7 \\u0648 \\u0627\\u0646\\u0642\\u0644\\u0627\\u0628 \\u0641\\u0631\\u0647\\u0646\\u06af\\u06cc \\u062f\\u0648\\u0644\\u062a\\u06cc \\u0646\\u06cc\\u0631\\u0648\\u0645\\u0646\\u062f \\u0648 \\u0645\\u062a\\u0645\\u0631\\u06a9\\u0632 \\u0633\\u0627\\u062e\\u062a\\u0646\\u062f \\u0648 \\u0628\\u0633\\u06cc\\u062c \\u0627\\u0646\\u0642\\u0644\\u0627\\u0628\\u06cc \\u0645\\u0633\\u062a\\u0642\\u0644 \\u06f1\\u06f3\\u06f5\\u06f7 \\u0631\\u0627 \\u062f\\u0631 \\u062c\\u0627\\u0645\\u0639\\u0647\\u200c\\u0627\\u06cc \\u0627\\u062a\\u0645\\u06cc\\u0632\\u0647 \\u0648 \\u0633\\u0631\\u06a9\\u0648\\u0628\\u200c\\u0634\\u062f\\u0647 \\u0645\\u0646\\u062d\\u0644 \\u06a9\\u0631\\u062f\\u0646\\u062f.\"}",
    "1990-1999": "{\"society_power\": 4.0, \"state_power\": 7.5, \"society_change\": 2.0, \"state_change\": 0.0, \"key_event\": \"\\u067e\\u0627\\u06cc\\u0627\\u0646 \\u062c\\u0646\\u06af\\u060c \\u0628\\u0627\\u0632\\u0633\\u0627\\u0632\\u06cc \\u0648 \\u062e\\u06cc\\u0632\\u0634 \\u0627\\u0635\\u0644\\u0627\\u062d\\u200c\\u0637\\u0644\\u0628\\u06cc \\u062e\\u0631\\u062f\\u0627\\u062f \\u06f1\\u06f3\\u06f7\\u06f6\", \"reasoning\": \"\\u067e\\u0627\\u06cc\\u0627\\u0646 \\u062c\\u0646\\u06af \\u0648 \\u0631\\u0634\\u062f \\u062c\\u0645\\u0639\\u06cc\\u062a\\u06cc-\\u0622\\u0645\\u0648\\u0632\\u0634\\u06cc \\u0628\\u0647\\u200c\\u0647\\u0645\\u0631\\u0627\\u0647 \\u067e\\u06cc\\u0631\\u0648\\u0632\\u06cc \\u062e\\u0627\\u062a\\u0645\\u06cc \\u0648 \\u062c\\u0646\\u0628\\u0634 \\u0645\\u0637\\u0628\\u0648\\u0639\\u0627\\u062a\\u060c \\u062c\\u0627\\u0645\\u0639\\u0647\\u200c\\u06cc \\u0645\\u062f\\u0646\\u06cc \\u0631\\u0627 \\u0627\\u0632 \\u062d\\u0627\\u0644\\u062a \\u0627\\u062a\\u0645\\u06cc\\u0632\\u0647\\u200c\\u06cc \\u062c\\u0646\\u06af \\u062e\\u0627\\u0631\\u062c \\u0648 \\u0628\\u0647 \\u0633\\u0637\\u062d \\u0645\\u062a\\u0648\\u0633\\u0637 \\u0631\\u0633\\u0627\\u0646\\u062f\\u061b \\u062f\\u0648\\u0644\\u062a \\u0628\\u0627 \\u0646\\u0647\\u0627\\u062f\\u0647\\u0627\\u06cc \\u0645\\u0648\\u0627\\u0632\\u06cc \\u0648 \\u062a\\u0648\\u0627\\u0646 \\u0633\\u0631\\u06a9\\u0648\\u0628 (\\u06a9\\u0648\\u06cc \\u062f\\u0627\\u0646\\u0634\\u06af\\u0627\\u0647) \\u0647\\u0645\\u0686\\u0646\\u0627\\u0646 \\u0642\\u0648\\u06cc \\u0648 \\u062a\\u0642\\u0631\\u06cc\\u0628\\u0627\\u064b \\u0628\\u062f\\u0648\\u0646 \\u062a\\u063a\\u06cc\\u06cc\\u0631 \\u0628\\u0627\\u0642\\u06cc \\u0645\\u0627\\u0646\\u062f.\"}",
    "2000-2009": "{\"society_power\": 3.5, \"state_power\": 8.0, \"society_change\": -0.5, \"state_change\": 0.5, \"key_event\": \"\\u0627\\u0648\\u062c \\u0646\\u0641\\u062a\\u06cc\\u060c \\u062a\\u0642\\u0648\\u06cc\\u062a \\u0633\\u067e\\u0627\\u0647 \\u0648 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u062c\\u0646\\u0628\\u0634 \\u0633\\u0628\\u0632\", \"reasoning\": \"\\u062f\\u0631\\u0622\\u0645\\u062f\\u0647\\u0627\\u06cc \\u0646\\u0641\\u062a\\u06cc \\u0648 \\u06af\\u0633\\u062a\\u0631\\u0634 \\u0646\\u0647\\u0627\\u062f\\u0647\\u0627\\u06cc \\u0627\\u0645\\u0646\\u06cc\\u062a\\u06cc-\\u0646\\u0638\\u0627\\u0645\\u06cc \\u062f\\u0648\\u0644\\u062a \\u0631\\u0627 \\u062a\\u0642\\u0648\\u06cc\\u062a \\u06a9\\u0631\\u062f\\u060c \\u062f\\u0631 \\u062d\\u0627\\u0644\\u06cc \\u06a9\\u0647 \\u0628\\u0646\\u200c\\u0628\\u0633\\u062a \\u0627\\u0635\\u0644\\u0627\\u062d\\u0627\\u062a\\u060c \\u0631\\u062f\\u0635\\u0644\\u0627\\u062d\\u06cc\\u062a\\u200c\\u0647\\u0627 \\u0648 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u062c\\u0646\\u0628\\u0634 \\u0633\\u0628\\u0632 \\u062c\\u0627\\u0645\\u0639\\u0647\\u200c\\u06cc \\u0645\\u062f\\u0646\\u06cc \\u0631\\u0627 \\u062a\\u0636\\u0639\\u06cc\\u0641 \\u06a9\\u0631\\u062f\\u061b \\u0627\\u0645\\u0627 \\u0638\\u0631\\u0641\\u06cc\\u062a \\u0628\\u0633\\u06cc\\u062c \\u062c\\u0627\\u0645\\u0639\\u0647 (\\u0627\\u06cc\\u0646\\u062a\\u0631\\u0646\\u062a\\u060c \\u062c\\u0648\\u0627\\u0646\\u0627\\u0646\\u060c \\u062e\\u06cc\\u0632\\u0634 \\u06f2\\u06f0\\u06f0\\u06f9) \\u06a9\\u0627\\u0645\\u0644\\u0627\\u064b \\u0627\\u0632 \\u0645\\u06cc\\u0627\\u0646 \\u0646\\u0631\\u0641\\u062a.\"}",
    "2010-2019": "{\"society_power\": 3.0, \"state_power\": 8.5, \"society_change\": -0.5, \"state_change\": 0.5, \"key_event\": \"\\u0633\\u0631\\u06a9\\u0648\\u0628 \\u0627\\u0639\\u062a\\u0631\\u0627\\u0636\\u0627\\u062a \\u0622\\u0628\\u0627\\u0646 \\u06f9\\u06f8 \\u0648 \\u06af\\u0633\\u062a\\u0631\\u0634 \\u0646\\u0638\\u0627\\u0631\\u062a \\u062f\\u06cc\\u062c\\u06cc\\u062a\\u0627\\u0644\", \"reasoning\": \"\\u062f\\u0648\\u0644\\u062a \\u0628\\u0627 \\u06af\\u0633\\u062a\\u0631\\u0634 \\u0627\\u0642\\u062a\\u0635\\u0627\\u062f\\u06cc \\u0633\\u067e\\u0627\\u0647\\u060c \\u0633\\u0627\\u0646\\u0633\\u0648\\u0631 \\u062f\\u06cc\\u062c\\u06cc\\u062a\\u0627\\u0644 \\u0648 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u062e\\u0648\\u0646\\u06cc\\u0646 \\u0627\\u0639\\u062a\\u0631\\u0627\\u0636\\u0627\\u062a (\\u062f\\u06cc \\u06f9\\u06f6 \\u0648 \\u0622\\u0628\\u0627\\u0646 \\u06f9\\u06f8) \\u0642\\u062f\\u0631\\u062a \\u0642\\u0647\\u0631\\u06cc \\u062e\\u0648\\u062f \\u0631\\u0627 \\u062a\\u0642\\u0648\\u06cc\\u062a \\u06a9\\u0631\\u062f\\u061b \\u062c\\u0627\\u0645\\u0639\\u0647 \\u0628\\u0627 \\u0648\\u062c\\u0648\\u062f \\u0638\\u0631\\u0641\\u06cc\\u062a \\u0627\\u0639\\u062a\\u0631\\u0627\\u0636\\u06cc \\u0648 \\u0646\\u0633\\u0644 \\u062c\\u0648\\u0627\\u0646 \\u0645\\u062a\\u0635\\u0644\\u060c \\u0628\\u0647\\u200c\\u062f\\u0644\\u06cc\\u0644 \\u0627\\u0646\\u0642\\u0628\\u0627\\u0636 \\u0627\\u0642\\u062a\\u0635\\u0627\\u062f\\u06cc \\u0648 \\u0633\\u0631\\u06a9\\u0648\\u0628 \\u0645\\u06a9\\u0631\\u0631 \\u0627\\u0632 \\u0633\\u0627\\u0632\\u0645\\u0627\\u0646\\u200c\\u06cc\\u0627\\u0628\\u06cc \\u067e\\u0627\\u06cc\\u062f\\u0627\\u0631 \\u0628\\u0627\\u0632\\u0645\\u0627\\u0646\\u062f \\u0648 \\u0627\\u0646\\u062f\\u06a9\\u06cc \\u062a\\u0636\\u0639\\u06cc\\u0641 \\u0634\\u062f.\"}"
  }
}

==> experiments/results_lang/iran-persia__ensemble-mean__en.json <==
{
  "country": "Iran (Persia)",
  "model": "ensemble-mean (English)",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.625,
    "1890-1899": 4.925,
    "1900-1909": 6.25,
    "1910-1919": 4.85,
    "1920-1929": 3.675,
    "1930-1939": 2.575,
    "1940-1949": 5.325,
    "1950-1959": 2.95,
    "1960-1969": 2.625,
    "1970-1979": 6.5,
    "1980-1989": 2.675,
    "1990-1999": 5.125,
    "2000-2009": 4.8,
    "2010-2019": 4.7
  },
  "state_power": {
    "1880-1889": 3.625,
    "1890-1899": 3.175,
    "1900-1909": 2.75,
    "1910-1919": 1.975,
    "1920-1929": 6.05,
    "1930-1939": 7.775,
    "1940-1949": 5.65,
    "1950-1959": 7.475,
    "1960-1969": 8.375,
    "1970-1979": 3.95,
    "1980-1989": 7.7,
    "1990-1999": 7.425,
    "2000-2009": 7.875,
    "2010-2019": 7.9
  },
  "key_event": {},
  "reasoning": {},
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results_lang/iran-persia__ensemble-mean__fa.json <==
{
  "country": "Iran (Persia)",
  "model": "ensemble-mean (Persian)",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 4.0,
    "1890-1899": 5.0,
    "1900-1909": 6.7,
    "1910-1919": 5.025,
    "1920-1929": 3.45,
    "1930-1939": 2.775,
    "1940-1949": 6.0,
    "1950-1959": 3.65,
    "1960-1969": 2.75,
    "1970-1979": 6.275,
    "1980-1989": 2.625,
    "1990-1999": 4.9,
    "2000-2009": 4.375,
    "2010-2019": 4.15
  },
  "state_power": {
    "1880-1889": 3.5,
    "1890-1899": 3.375,
    "1900-1909": 3.025,
    "1910-1919": 2.525,
    "1920-1929": 5.975,
    "1930-1939": 7.775,
    "1940-1949": 4.75,
    "1950-1959": 6.9,
    "1960-1969": 8.05,
    "1970-1979": 4.45,
    "1980-1989": 7.75,
    "1990-1999": 7.4,
    "2000-2009": 7.975,
    "2010-2019": 7.975
  },
  "key_event": {},
  "reasoning": {},
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results_lang/iran-persia__gemini-gemini-2.5-pro__fa.json <==
{
  "country": "Iran (Persia)",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 5.5,
    "1890-1899": 6.8,
    "1900-1909": 7.8,
    "1910-1919": 3.5,
    "1920-1929": 2.0,
    "1930-1939": 1.0,
    "1940-1949": 7.0,
    "1950-1959": 2.5,
    "1960-1969": 1.0,
    "1970-1979": 8.0,
    "1980-1989": 1.5,
    "1990-1999": 5.5,
    "2000-2009": 3.5,
    "2010-2019": 3.0
  },
  "state_power": {
    "1880-1889": 3.5,
    "1890-1899": 2.8,
    "1900-1909": 2.2,
    "1910-1919": 1.0,
    "1920-1929": 5.5,
    "1930-1939": 8.0,
    "1940-1949": 4.0,
    "1950-1959": 7.0,
    "1960-1969": 8.5,
    "1970-1979": 2.0,
    "1980-1989": 8.0,
    "1990-1999": 7.0,
    "2000-2009": 8.5,
    "2010-2019": 8.2
  },
  "key_event": {
    "1880-1889": "Growing foreign concessions under a weak Qajar state.",
    "1890-1899": "پیروزی جنبش تنباکو و تضعیف اقتدار شاه",
    "1900-1909": "The Constitutional Revolution establishes a parliament.",
    "1910-1919": "WWI occupation and Great Famine collapse the central state.",
    "1920-1929": "Rise of Reza Khan and creation of a modern, centralized state.",
    "1930-1939": "Consolidation of Reza Shah's authoritarian state.",
    "1940-1949": "Allied invasion and abdication of Reza Shah in 1941.",
    "1950-1959": "کودتای ۱۳۳۲ جامعه مدنی را در هم شکست و قدرت دولت را تثبیت کرد.",
    "1960-1969": "انقلاب سفید و سرکوب مخالفان، قدرت دولت را تثبیت کرد.",
    "1970-1979": "The Iranian Revolution of 1979 overthrows the Shah's regime.",
    "1980-1989": "The Iran-Iraq War and consolidation of the revolutionary state.",
    "1990-1999": "انتخابات دوم خرداد و ظهور جنبش اصلاحات",
    "2000-2009": "The 2009 Green Movement and its subsequent suppression.",
    "2010-2019": "The rise and fall of the JCPOA amid widespread protests."
  },
  "reasoning": {
    "1880-1889": "The Qajar state under Naser al-Din Shah had limited administrative and military reach, relying on local notables and contending with foreign influence. In contrast, society's power was considerable, vested in strong, traditional networks of the clergy, bazaar merchants, and powerful tribal confederations that effectively checked central authority.",
    "1890-1899": "پیروزی در جنبش تنباکو قدرت جامعه را برای بسیج و وادار کردن دولت به عقب‌نشینی آشکار کرد. همزمان، ترور ناصرالدین شاه و روی کار آمدن جانشینی ضعیف‌تر، اقتدار و ظرفیت اجرایی دولت را به شدت کاهش داد.",
    "1900-1909": "Society's power surged through the Constitutional Revolution, which created formal institutions like the Majles to check the monarchy. Meanwhile, the state's power was decimated by foreign debt, the 1907 Anglo-Russian agreement partitioning its sovereignty, and the ultimate military defeat of the Shah's forces.",
    "1910-1919": "State power effectively collapsed due to foreign occupation, internal fragmentation, and inability to function during the Great Famine. Societal power also plummeted as the Majles was dissolved and the population was atomized by war and starvation, though regional and nationalist movements showed some resilience.",
    "1920-1929": "The state's power surged with the creation of a modern national army and bureaucracy that crushed regional rivals. This same consolidation of power systematically dismantled traditional sources of societal organization (tribes, clergy, regional powers), leading to a sharp decline in society's ability to resist.",
    "1930-1939": "The state systematically dismantled all independent centers of power—tribes, clergy, bazaaris—through military, economic, and cultural centralization. This process, marked by events like the Goharshad suppression and forced unveiling, led to a surge in state capacity and the atomization of society.",
    "1940-1949": "The collapse of Reza Shah's despotic state after the 1941 Allied invasion created a power vacuum, allowing for an explosive resurgence of civil society (parties, press, unions). Although the state began a slow recovery after resolving the Azerbaijan crisis, it remained weak and was consistently constrained by this newly empowered, pluralistic society.",
    "1950-1959": "کودتای ۱۳۳۲ جنبش دموکراتیک و جامعه مدنی پرجنب‌وجوش دوران مصدق را به‌شدت سرکوب کرد. پس از آن، دولت شاه با تأسیس ساواک و درآمدهای نفتی، قدرت سرکوبگر خود را به میزان چشمگیری افزایش داد و ایران را از کریدور خارج کرد.",
    "1960-1969": "قدرت دولت با اصلاحات از بالا (انقلاب سفید) و درآمدهای نفتی که آن را از جامعه بی‌نیاز می‌کرد، به شدت افزایش یافت. در مقابل، سرکوب خشونت‌آمیز قیام ۱۵ خرداد و گسترش نفوذ ساواک، جامعه‌ی مدنی را به شدت تضعیف و اتمیزه کرد.",
    "1970-1979": "State power, peaking mid-decade due to oil wealth, completely collapsed in the face of a mass revolutionary movement. Society, organized primarily through religious networks, transformed from atomized to dominant, successfully overthrowing the powerful Pahlavi state.",
    "1980-1989": "The Iran-Iraq War provided the new revolutionary state the justification and means to build a powerful security apparatus and control the economy. This process, combined with the violent suppression of all political opposition, crushed the once-mobilized civil society and created a strong, despotic state.",
    "1990-1999": "انتخابات دوم خرداد و ظهور مطبوعات آزاد، قدرت جامعه‌ی مدنی را به شدت افزایش داد. در مقابل، قدرت دولت به دلیل شکاف عمیق میان نهادهای انتخابی و انتصابی کاهش یافت، هرچند ابزارهای سرکوب آن همچنان قوی باقی ماند.",
    "2000-2009": "While the rise of digital media and civic campaigns showed societal potential, the state, empowered by oil revenues and security apparatuses like the IRGC, decisively crushed the mass mobilization of 2009. This event demonstrated the state's vast coercive power and left civil society severely weakened and suppressed.",
    "2010-2019": "The state's coercive power remained formidable, crushing major protests, though its economic capacity was weakened by the collapse of the nuclear deal. Society showed mobilization capacity in elections and protests, but was ultimately weakened by severe economic hardship and effective repression."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1890-1899 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1890-1899 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1900-1909": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1900-1909 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1900-1909 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1910-1919": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1910-1919 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1910-1919 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1920-1929": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1920-1929 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1920-1929 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1930-1939": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1930-1939 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1930-1939 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1940-1949": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1940-1949 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1940-1949 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1950-1959": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1950-1959 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1950-1959 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1960-1969": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1960-1969 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1960-1969 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1970-1979": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1970-1979 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1970-1979 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1980-1989": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1980-1989 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1980-1989 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1990-1999": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1990-1999 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1990-1999 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "2000-2009": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 2000-2009 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 2000-2009 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "2010-2019": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 2010-2019 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 2010-2019 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "با توجه به چارچوب «راهروی باریک» عجم‌اوغلو و رابینسون، که بر توازن قدرت میان دولت و جامعه برای دستیابی به آزادی تأکید دارد، رویدادها و روندهای کلیدی در ایران دهه ۱۸۹۰ به شرح زیر است:\n\n### روندها:\n\n*   **گسترش نفوذ اقتصادی و سیاسی بیگانگان:** این روند، که از طریق اعطای امتیازات تجاری و دریافت وام‌های خارجی تشدید می‌شد، **دولت** را از نظر حاکمیت ملی و استقلال مالی تضعیف کرد. همزمان، این روند با ایجاد نارضایتی گسترده در میان بازرگانان و روحانیون، به بسیج و **تقویت جامعه** علیه تصمیمات دولت و سلطه خارجی کمک کرد.\n*   **رشد آگاهی سیاسی و ایده‌های جدید:** انتشار روزنامه‌هایی مانند «قانون» در خارج از کشور و ورود افکار مدرن (مانند قانون‌گرایی و ناسیونالیسم) از طریق روشنفکران، **جامعه** را با ارائه چارچوب‌های فکری جدید برای نقد استبداد و مطالبه حقوق، تقویت نمود. این روند پایه‌های مشروعیت سنتی **دولت** مطلقه را به چالش کشید.\n*   **شکل‌گیری ائتلاف میان نیروهای اجتماعی:** در این دهه، ائتلافی نانوشته اما قدرتمند میان سه گروه اصلی اجتماعی - روحانیون، بازاریان و روشنفکران نوگرا - علیه **دولت** و نفوذ خارجی شکل گرفت. این همبستگی، ظرفیت کنش جمعی **جامعه** را به شدت تقویت کرد و آن را از حالت پراکندگی خارج نمود.\n*   **بحران مالی مزمن دولت قاجار:** ناکارآمدی نظام مالیاتی، هزینه‌های سرسام‌آور دربار و فساد گسترده، **دولت** را به شدت تضعیف کرده بود. این ضعف مالی، دولت را به فروش امتیازات و گرفتن وام وادار می‌کرد که خود چرخه‌ای از تضعیف بیشتر حاکمیت و تقویت مخالفت‌های اجتماعی را به راه می‌انداخت.\n\n### رویدادها:\n\n*   **جنبش تنباکو (۱۸۹۱-۱۸۹۲):** این رویداد نقطه عطفی بود که در آن ائتلاف جامعه (روحانیت، بازار و مردم) توانست شاه را وادار به لغو یک امتیاز انحصاری بزرگ کند. این پیروزی به شکل چشمگیری **جامعه** را تقویت کرد، زیرا قدرت کنش جمعی خود را به اثبات رساند. در مقابل، این شکست، اقتدار و توانایی **دولت** در تحمیل اراده خود را آشکارا تضعیف کرد.\n*   **ترور ناصرالدین شاه (۱۸۹۶):** قتل شاه توسط میرزا رضا کرمانی، هیبت و شکست‌ناپذیری سلطنت مطلقه را در هم شکست و **دولت** را با ایجاد یک شوک و خلأ قدرت موقت، تضعیف نمود. این رویداد همچنین به گروه‌های رادیکال در **جامعه** جسارت بخشید و نشان داد که رأس حکومت نیز آسیب‌پذیر است.\n*   **آغاز سلطنت مظفرالدین شاه (۱۸۹۶):** روی کار آمدن یک شاه ضعیف‌تر، بیمار و کم‌تجربه‌تر نسبت به پدرش، به خودی خود ظرفیت اجرایی و استبدادی **دولت** را کاهش داد. دوره سلطنت او که با افزایش وام‌های خارجی و نفوذ درباریان فاسد همراه بود، زمینه را برای تضعیف بیشتر **دولت** و تقویت بیشتر نیروهای اجتماعی در سال‌های منتهی به انقلاب مشروطه فراهم کرد.",
    "1900-1909": "با استفاده از چارچوب کتاب *راهروی باریک*، که بر تعادل و رقابت میان قدرت دولت و قدرت جامعه برای شکل‌گیری آزادی تمرکز دارد، رویدادها و روندهای کلیدی در ایران بین سال‌های ۱۹۰۰ تا ۱۹۰۹ به شرح زیر قابل تحلیل است. در این دوره، جامعه ایران به شدت بسیج شد تا یک \"لویاتان استبدادی\" (دولت قاجار) را به یک \"لویاتان در زنجیر\" تبدیل کند.\n\n### روندها:\n\n*   **گسترش ایده‌های مدرن و آگاهی سیاسی:** نفوذ اندیشه‌هایی مانند حاکمیت قانون، ناسیونالیسم، و مشروطه‌خواهی از طریق روزنامه‌ها، روشنفکران تحصیل‌کرده در خارج، و ارتباطات تجاری، باعث ایجاد یک زبان مشترک برای نقد استبداد شد.\n    *   **اثر:** این روند به شدت **جامعه را تقویت کرد** و ابزارهای فکری لازم برای به چالش کشیدن دولت را در اختیار آن قرار داد.\n\n*   **افزایش بدهی خارجی و وابستگی اقتصادی دولت:** وام‌های سنگین مظفرالدین شاه از روسیه و بریتانیا و اعطای امتیازات اقتصادی، توانایی و استقلال مالی دولت را به شدت تحلیل برد و مشروعیت آن را در نزد مردم خدشه‌دار کرد.\n    *   **اثر:** این روند **دولت را تضعیف کرد** و آن را در برابر فشار‌های داخلی و خارجی آسیب‌پذیر ساخت.\n\n*   **شکل‌گیری ائتلاف‌های جدید در جامعه:** برای اولین بار، ائتلافی قدرتمند میان بازاریان (که از تعرفه‌های گمرکی جدید ناراضی بودند)، روحانیون مترقی (که به دنبال عدالت‌خانه و اجرای شریعت در برابر قانون خودسرانه بودند)، و روشنفکران (که خواهان قانون اساسی بودند) شکل گرفت.\n    *   **اثر:** این روند با ایجاد یک جبهه متحد، به طور چشمگیری **قدرت بسیج‌کنندگی جامعه را تقویت کرد**.\n\n*   **تشدید نفوذ و رقابت قدرت‌های خارجی (روسیه و بریتانیا):** این دو قدرت از یک سو با حمایت از شاه و دربار به تداوم استبداد کمک می‌کردند و از سوی دیگر با تضعیف حاکمیت ملی ایران، دولت مرکزی را بی‌اعتبار می‌ساختند.\n    *   **اثر:** این روند **حاکمیت و استقلال دولت را تضعیف کرد**، اما همزمان ابزارهای سرکوب (مانند بریگاد قزاق تحت امر روسیه) را در اختیار بخش استبدادی دولت قرار داد.\n\n### رویدادها:\n\n*   **صدور فرمان مشروطیت (۱۹۰۶):** پس از اعتراضات گسترده و بست‌نشینی‌ها، مظفرالدین شاه مجبور به پذیرش تشکیل مجلس شورای ملی و تدوین قانون اساسی شد.\n    *   **اثر:** این رویداد یک پیروزی قاطع برای جامعه بود که **قدرت جامعه را به طور رسمی تقویت کرد** و با ایجاد نهاد مجلس، تلاشی برای به زنجیر کشیدن قدرت مطلق دولت بود.\n\n*   **قرارداد ۱۹۰۷ انگلیس و روسیه:** تقسیم ایران به مناطق نفوذ میان این دو قدرت، بدون اطلاع یا رضایت دولت مشروطه، اوج ناتوانی دولت مرکزی را به نمایش گذاشت.\n    *   **اثر:** این رویداد **قدرت و حاکمیت دولت ایران را به شدت تضعیف کرد** و نشان داد که لویاتان ایران حتی قادر به کنترل مرزهای خود نیست.\n\n*   **به توپ بستن مجلس (۱۹۰۸):** محمدعلی شاه با استفاده از بریگاد قزاق، مجلس را منحل کرد و رهبران مشروطه‌خواه را سرکوب نمود. این رویداد آغاز دوره \"استبداد صغیر\" بود.\n    *   **اثر:** این رویداد یک ضدحمله از سوی دولت بود که به طور موقت **قدرت استبدادی دولت را تقویت** و نهادهای نوپای **جامعه مدنی را تضعیف کرد**.\n\n*   **فتح تهران و بازگشت مشروطه (۱۹۰۹):** نیروهای مردمی از تبریز (به رهبری ستارخان و باقرخان) و نیروهای بختیاری و گیلان با حرکت به سمت پایتخت، محمدعلی شاه را خلع کرده و مشروطه را احیا کردند.\n    *   **اثر:** این رویداد نمایانگر اوج قدرت جامعه بسیج‌شده بود که **قدرت جامعه را به شکلی قاطع تقویت کرد** و بخش استبدادی دولت را شکست داد.",
    "1910-1919": "با تحلیل چارچوب «کریدور تنگ» عجم‌اوغلو و رابینسون، که بر تعامل و توازن قدرت میان دولت و جامعه برای شکل‌گیری آزادی تمرکز دارد، رویدادها و روندهای کلیدی ایران در دهه 1910-1919 را می‌توان به شکل زیر دسته‌بندی کرد. این دهه در ایران با یک «لویاتان غایب» (Absent Leviathan) مشخص می‌شود: دولتی مرکزی که بسیار ضعیف و ناکارآمد است و جامعه‌ای که گرچه در سطح محلی و قبیله‌ای قدرتمند است، اما فاقد انسجام ملی برای مهار دولت یا ایجاد نظم فراگیر است.\n\n### روندها:\n\n*   **فروپاشی اقتدار دولت مرکزی:** در سراسر این دهه، دولت مرکزی در تهران تقریباً هیچ کنترلی بر ولایات نداشت. این روند، که از دوره قاجار به ارث رسیده بود، عمیق‌تر شد. دولت توانایی جمع‌آوری مؤثر مالیات، اجرای قانون، و حفظ انحصار خشونت را از دست داد.\n    *   **اثر:** **تضعیف شدید دولت**. این وضعیت، ایران را کاملاً از کریدور تنگ خارج کرده و در وضعیت «لویاتان غایب» قرار داد.\n*   **تشدید نفوذ و مداخله قدرت‌های خارجی:** بر اساس قرارداد 1907، روسیه در شمال و بریتانیا در جنوب ایران مناطق نفوذ خود را گسترش دادند. تشکیل نیروهایی مانند «پلیس جنوب» (South Persia Rifles) توسط بریتانیا و حضور قزاق‌های تحت امر روسیه، عملاً حاکمیت دولت ایران را نقض می‌کرد.\n    *   **اثر:** **تضعیف شدید دولت**. استقلال و ظرفیت دولت برای حکمرانی توسط قدرت‌های خارجی از بین رفت.\n*   **ظهور قدرت‌های محلی و منطقه‌ای:** در خلأ قدرت مرکزی، خان‌های محلی، سران ایلات (مانند بختیاری‌ها و قشقایی‌ها) و رهبران جنبش‌های منطقه‌ای (مانند شیخ خزعل در خوزستان و اسماعیل آقا سیمیتقو در کردستان) به حاکمان بلامنازع مناطق خود تبدیل شدند.\n    *   **اثر:** **تضعیف دولت مرکزی** و **تقویت جامعه به شکلی غیرملی و غیرمتمرکز**. این امر مانع از شکل‌گیری یک جامعه مدنی یکپارچه ملی شد و به جای آن، قدرت‌های رقیب و پراکنده را تقویت کرد.\n*   **فروپاشی اقتصادی و اجتماعی:** جنگ جهانی اول، اشغال نظامی کشور، خشکسالی‌های پیاپی و اختلال در تجارت به قحطی بزرگ (1917-1919) منجر شد. این فاجعه باعث مرگ میلیون‌ها نفر و نابودی زیرساخت‌های اقتصادی و اجتماعی شد.\n    *   **اثر:** **تضعیف دولت و جامعه (هر دو)**. دولت توانایی ارائه ابتدایی‌ترین خدمات (امنیت غذایی) را از دست داد و جامعه نیز به دلیل مرگ‌ومیر گسترده و فروپاشی ساختارهای اجتماعی، توانایی هرگونه کنش جمعی سازمان‌یافته را از دست داد.\n\n### رویدادها:\n\n*   **انحلال مجلس دوم (دسامبر 1911):** به دنبال اولتیماتوم روسیه برای اخراج مورگان شوستر (خزانه‌دار کل آمریکایی) و مقاومت مجلس، مجلس دوم با کودتای ناصرالملک (نایب‌السلطنه) و ابوالقاسم خان قراگوزلو (وزیر داخله) منحل شد.\n    *   **اثر:** **تضعیف دولت و جامعه (هر دو)**. این رویداد نهاد نوپای قانون‌گذاری (بخشی از دولت) را فلج کرد و مهم‌ترین دستاورد جامعه مدنی (مجلس) را از بین برد و کشور را برای سال‌ها بدون پارلمان گذاشت.\n*   **اشغال ایران در جنگ جهانی اول (1914-1918):** علی‌رغم اعلام بی‌طرفی رسمی ایران، کشور به میدان جنگ نیروهای متخاصم (روسیه، بریتانیا، عثمانی و آلمان) تبدیل شد.\n    *   **اثر:** **تضعیف کامل دولت**. این رویداد ناتوانی مطلق دولت در حفظ حاکمیت و تمامیت ارضی خود را به نمایش گذاشت.\n*   **قیام جنگل (آغاز از حدود 1914):** جنبش میرزا کوچک خان جنگلی در گیلان به عنوان یک نیروی منطقه‌ای علیه دولت مرکزی و اشغالگران خارجی ظهور کرد.\n    *   **اثر:** **تضعیف دولت مرکزی** با به چالش کشیدن اقتدار آن در یک منطقه استراتژیک. از سوی دیگر، این جنبش نمونه‌ای از **تقویت جامعه (در سطح منطقه‌ای)** بود که در غیاب یک دولت کارآمد، برای ایجاد نظم و مقاومت در برابر بیگانگان سازماندهی شد.\n*   **قرارداد 1919 (وثوق‌الدوله-کاکس):** تلاشی از سوی بریتانیا برای تبدیل ایران به یک کشور تحت‌الحمایه از طریق در دست گرفتن کنترل کامل امور مالی و نظامی آن.\n    *   **اثر:** این قرارداد در صورت اجرا، **دولت ایران را کاملاً تضعیف** و به ابزاری در دست بریتانیا تبدیل می‌کرد. اما مخالفت گسترده و نهایتاً شکست آن، نشان‌دهنده **تقویت جامعه مدنی ملی‌گرا** بود که توانست در برابر تسلط کامل بیگانگان مقاومت کرده و دولت را از پذیرش آن باز دارد. این رویداد یک نقطه عطف در نمایش قدرت جامعه برای مهار دولت بود.",
    "1920-1929": "با توجه به چارچوب مفهومی دارون عجم‌اوغلو و جیمز رابینسون در کتاب *کریدور تنگ*، که بر تعادل و رقابت میان قدرت دولت و قدرت جامعه برای شکل‌گیری آزادی تمرکز دارد، رویدادها و روندهای کلیدی در دهه ۱۹۲۰ ایران (۱۳۰۰-۱۳۰۹ شمسی) را می‌توان به این صورت تحلیل کرد:\n\nدر آغاز این دهه، ایران نمونه‌ای کلاسیک از \"لویاتان غایب\" (Absent Leviathan) بود: دولتی مرکزی بسیار ضعیف و جامعه‌ای متشکل از مراکز قدرت متکثر و رقیب (ایلات، روحانیون، زمین‌داران، جنبش‌های منطقه‌ای) که مانع از اعمال حاکمیت مؤثر دولت می‌شدند. تحولات این دهه عمدتاً در جهت ساختن یک دولت قدرتمند (لویاتان) و سرکوب قدرت جامعه مدنی بود که ایران را از وضعیت \"لویاتان غایب\" به سمت \"لویاتان مستبد\" (Despotic Leviathan) سوق داد.\n\nدر ادامه، روندها و رویدادهای کلیدی تفکیک شده‌اند:\n\n### روندها:\n\n*   **ایجاد ارتش یکپارچه و مدرن:** این مهم‌ترین روند دهه بود که طی آن رضاخان ارتش ملی را با سربازگیری اجباری و بودجه متمرکز تأسیس کرد. این روند به طور مستقیم قدرت نظامی دولت مرکزی را به‌شدت افزایش داد و ابزار اصلی برای سرکوب رقبای داخلی شد.\n    *   **اثر:** تقویت چشمگیر قدرت دولت، تضعیف شدید قدرت جامعه (به‌ویژه ایلات و نیروهای محلی).\n\n*   **تمرکزگرایی اداری و تأسیس بوروکراسی نوین:** ایجاد ساختارهای اداری مدرن مانند وزارتخانه‌های کارآمد، نظام مالیاتی متمرکز، و ثبت اسناد و احوال، کنترل دولت بر جمعیت و منابع اقتصادی را افزایش داد.\n    *   **اثر:** تقویت قدرت دولت، تضعیف ساختارهای سنتی و محلی قدرت در جامعه.\n\n*   **مدرنیزاسیون حقوقی و قضایی:** تدوین و اجرای قوانین جدید (قانون مدنی، قانون تجارت) که عمدتاً سکولار بودند، انحصار نهاد روحانیت بر امور قضایی را شکست و یک سیستم حقوقی واحد تحت کنترل دولت ایجاد کرد.\n    *   **اثر:** تقویت قدرت دولت، تضعیف قدرت جامعه (به‌ویژه نهاد روحانیت).\n\n*   **تضعیف مراکز قدرت سنتی:** در طول این دهه، قدرت ایلات و عشایر، زمین‌داران بزرگ، و روحانیون به‌طور سیستماتیک از طریق اقدامات نظامی، قانونی و اقتصادی کاهش یافت.\n    *   **اثر:** تضعیف قدرت جامعه، تقویت نسبی قدرت دولت (با حذف رقبا).\n\n### رویدادها:\n\n*   **کودتای سوم اسفند ۱۲۹۹ (۱۹۲۱):** این رویداد نقطه آغازی برای تمرکز قدرت در دستان رضاخان (وزیر جنگ وقت) بود. این کودتا اراده‌ای سیاسی برای ساختن یک دولت مرکزی قدرتمند را به نمایش گذاشت.\n    *   **اثر:** تقویت بالقوه دولت (با روی کار آمدن نیرویی مصمم به تمرکزگرایی)، تضعیف ساختار سیاسی پیشین جامعه.\n\n*   **سرکوب جنبش‌های منطقه‌ای و خودمختار (۱۹۲۱-۱۹۲۵):** سلسله عملیات نظامی موفقیت‌آمیز رضاخان علیه جنبش جنگل در گیلان، شیخ خزعل در خوزستان، و سمیتقو در کردستان، تمام مراکز قدرت نظامی رقیب دولت مرکزی را از بین برد.\n    *   **اثر:** تقویت قاطع قدرت دولت، تضعیف شدید قدرت جامعه (در قالب هویت‌ها و نیروهای منطقه‌ای).\n\n*   **انقراض سلسله قاجار و تأسیس سلطنت پهلوی (۱۹۲۵):** این رویداد با رأی مجلس مؤسسان، ساختار سیاسی کشور را به‌طور رسمی تغییر داد و مشروعیت را به یک دولت متمرکز و نوساز به رهبری رضاشاه بخشید.\n    *   **اثر:** تقویت دولت (با ایجاد یک ساختار رهبری جدید و باثبات)، تضعیف جامعه مدنی (با حذف بخشی از نخبگان سیاسی سنتی و کاهش نقش مجلس).\n\n*   **لغو کاپیتولاسیون (۱۹۲۸):** این اقدام حاکمیت قضایی کامل دولت ایران بر تمام ساکنان کشور (اعم از ایرانی و خارجی) را برقرار کرد و نمادی از تقویت استقلال و اقتدار دولت در عرصه بین‌المللی و داخلی بود.\n    *   **اثر:** تقویت قدرت و حاکمیت دولت.",
    "1930-1939": "با کمال میل. در اینجا تحلیلی از رویدادها و روندهای کلیدی ایران در دهه ۱۹۳۰ بر اساس چارچوب عجم‌اوغلو و رابینسون ارائه می‌شود. این چارچوب بر تعادل قدرت میان «دولت» (لویاتان) و «جامعه» تمرکز دارد. دهه ۱۹۳۰ در ایران، دوران تثبیت قدرت رضاشاه، نمونه‌ای کلاسیک از تقویت سریع و نامتناسب دولت به قیمت تضعیف جامعه است که کشور را از «راهروی باریک» دور کرده و به سمت «لویاتان استبدادی» سوق داد.\n\n### روندها:\n\n-   **تمرکزگرایی اداری و نظامی:** در طول این دهه، دولت مرکزی با ایجاد یک ارتش ملی یکپارچه، بوروکراسی مدرن و نظام مالیاتی متمرکز، قدرت خود را به سراسر کشور گسترش داد. این روند به طور سیستماتیک قدرت‌های محلی خودمختار مانند خوانین، ایلات و روحانیون بانفوذ را از بین برد.\n    -   **اثر:** تقویت چشمگیر دولت، تضعیف شدید جامعه (به‌ویژه مراکز قدرت سنتی و رقیب).\n\n-   **اقتصاد دولتی و صنعتی‌سازی از بالا به پایین:** دولت به بازیگر اصلی اقتصادی تبدیل شد و از طریق تأسیس کارخانه‌های دولتی، انحصار تجارت خارجی و ساخت زیربناها (مانند راه‌آهن)، کنترل خود را بر اقتصاد افزایش داد. این امر استقلال بازاریان و بخش خصوصی سنتی را کاهش داد.\n    -   **اثر:** تقویت دولت، تضعیف استقلال اقتصادی جامعه.\n\n-   **سکولاریزاسیون و یکسان‌سازی فرهنگی:** دولت با تأسیس مدارس نوین، تضعیف مکتب‌خانه‌ها و حوزه‌های علمیه، و ترویج ملی‌گرایی باستان‌گرا، انحصار روایت فرهنگی و آموزشی را به دست گرفت. این روند قدرت نهادهای مذهبی و تنوع فرهنگی اقوام را به شدت کاهش داد.\n    -   **اثر:** تقویت دولت، تضعیف نهادهای مستقل فرهنگی و مذهبی در جامعه.\n\n-   **سرکوب و اسکان اجباری عشایر:** سیاست قاطع دولت برای خلع سلاح و یکجانشین کردن ایلات و عشایر، یکی از مهم‌ترین مراکز قدرت نظامی و اجتماعی مستقل از دولت مرکزی را نابود کرد. عشایر که قرن‌ها بازیگران سیاسی مهمی بودند، به حاشیه رانده شدند.\n    -   **اثر:** تقویت قاطع دولت، تضعیف شدید یکی از سازمان‌یافته‌ترین بخش‌های جامعه.\n\n### رویدادها:\n\n-   **تأسیس دانشگاه تهران (۱۳۱۳/ ۱۹۳۴):** این رویداد نماد ایجاد نهادی برای تربیت بوروکرات‌ها و تکنوکرات‌های وفادار به دولت مدرن بود. در حالی که این امر به نوسازی کمک کرد، اما همزمان یک طبقه تحصیل‌کرده وابسته به دولت ایجاد کرد و جایگزین نهادهای آموزشی مستقل (مانند حوزه‌های علمیه) شد.\n    -   **اثر:** تقویت دولت (با ایجاد کادر متخصص)، تضعیف استقلال فکری جامعه (با وابسته کردن نخبگان به دولت).\n\n-   **واقعه مسجد گوهرشاد (۱۳۱۴/ ۱۹۳۵):** سرکوب خونین اعتراضات مردمی علیه قانون متحدالشکل کردن لباس و کلاه پهلوی، به وضوح نشان داد که دولت جدید برای پیشبرد برنامه‌های خود از اعمال خشونت علیه مقاومت جامعه ابایی ندارد.\n    -   **اثر:** تقویت دولت (با نمایش قدرت سرکوب)، تضعیف شدید جامعه (با ایجاد ارعاب و سرکوب مقاومت سازمان‌یافته مذهبی).\n\n-   **فرمان کشف حجاب اجباری (۱۳۱۴/ ۱۹۳۶):** این فرمان، دخالت مستقیم و بی‌سابقه دولت در خصوصی‌ترین حوزه زندگی اجتماعی و فرهنگی (لباس زنان) بود. این اقدام، قدرت دولت برای تغییر هنجارهای اجتماعی از طریق زور را به نمایش گذاشت و بخش بزرگی از جامعه سنتی و مذهبی را به شدت تضعیف و منزوی کرد.\n    -   **اثر:** تقویت دولت (با نمایش توانایی مهندسی اجتماعی)، تضعیف جامعه (با حمله به هنجارها و نهادهای سنتی).\n\n-   **افتتاح راه‌آهن سراسری ایران (۱۳۱۷/ ۱۹۳۸):** تکمیل این پروژه عظیم ملی، نماد اوج ظرفیت و توانایی دولت در بسیج منابع و اجرای پروژه‌های زیربنایی در مقیاس بزرگ بود. راه‌آهن، کنترل نظامی و اقتصادی دولت مرکزی بر سراسر کشور را تسهیل کرد.\n    -   **اثر:** تقویت چشمگیر دولت، تضعیف نسبی جامعه (با تسهیل کنترل و نظارت دولت بر مناطق دورافتاده).",
    "1940-1949": "با در نظر گرفتن چارچوب عجم‌اوغلو و رابینسون، دهه‌ی ۱۹۴۰ در ایران دوره‌ی گذار از یک «دولت استبدادی» (Despotic Leviathan) به وضعیتی نزدیک به «دولت غایب» (Absent Leviathan) و سپس تلاش جامعه برای ورود به «دالان باریک» (The Narrow Corridor) است. با فروپاشی قدرت مطلقه رضاشاه، دولت به شدت تضعیف شد و جامعه مدنی (احزاب، مطبوعات، اتحادیه‌ها) با نیرویی انفجاری سر برآورد. این دهه، صحنه‌ی رقابت شدید میان یک دولت ضعیف برای بازسازی خود و یک جامعه‌ی متکثر و قدرتمند برای کنترل آن دولت بود.\n\nدر ادامه، روندها و رویدادهای کلیدی این دوره تفکیک شده‌اند:\n\n### روندها:\n\n*   **کثرت‌گرایی سیاسی و بازگشت احزاب (Political Pluralism):** پس از سال‌ها سرکوب در دوره رضاشاه، شاهد ظهور و رشد سریع احزاب سیاسی با ایدئولوژی‌های گوناگون (از چپ افراطی مانند حزب توده تا راست میانه و ملی‌گرایان) بودیم.\n    *   **اثر:** جامعه را به شدت تقویت کرد و قدرت انحصاری دولت در عرصه سیاسی را تضعیف نمود.\n*   **رشد انفجاری مطبوعات آزاد:** صدها روزنامه و نشریه با دیدگاه‌های مختلف و اغلب منتقد دولت منتشر شدند که فضایی برای بحث عمومی ایجاد کردند.\n    *   **اثر:** جامعه را با ایجاد یک حوزه عمومی قدرتمند تقویت کرد و دولت را در برابر نقد و پاسخگویی قرار داد.\n*   **تقویت جنبش‌های کارگری:** اتحادیه‌های کارگری، به ویژه «شورای متحده مرکزی اتحادیه‌های کارگران و زحمتکشان ایران» وابسته به حزب توده، در مراکز صنعتی مانند خوزستان نفوذ و قدرت چشمگیری یافتند.\n    *   **اثر:** بخشی از جامعه (کارگران سازمان‌یافته) را تقویت کرد و قدرت دولت و شرکت‌های خارجی را به چالش کشید.\n*   **تضعیف مستمر اقتدار دولت مرکزی:** دولت‌ها در این دهه بسیار بی‌ثبات بودند و نخست‌وزیران به سرعت تغییر می‌کردند. ارتش نیز پس از اشغال کشور، روحیه‌ی خود را از دست داده بود و توانایی اعمال قدرت کامل در سراسر کشور را نداشت.\n    *   **اثر:** دولت را به طور مداوم تضعیف کرد و فضا را برای قدرت‌نمایی نیروهای اجتماعی و محلی باز نمود.\n\n### رویدادها:\n\n*   **اشغال ایران توسط متفقین و تبعید رضاشاه (اوت-سپتامبر ۱۹۴۱):** این رویداد ناگهانی، ستون اصلی دولت استبدادی را فروریخت و یک خلاء قدرت عظیم ایجاد کرد.\n    *   **اثر:** دولت را به شکلی بنیادین و فوری تضعیف کرد و به طور غیرمستقیم، با رفع سرکوب، باعث تقویت انفجاری جامعه شد.\n*   **بحران آذربایجان و کردستان (۱۹۴۵-۱۹۴۶):** تشکیل حکومت‌های خودمختار و جدایی‌طلب با حمایت شوروی، حاکمیت ملی و تمامیت ارضی ایران را مستقیماً به چالش کشید.\n    *   **اثر:** این رویداد در کوتاه‌مدت دولت را با به چالش کشیدن حاکمیت ملی به شدت تضعیف کرد. اما حل نهایی آن و بازپس‌گیری آذربایجان، مشروعیت دولت مرکزی و ارتش را **تقویت** نمود و توانایی دولت برای اعمال مجدد قدرت را نشان داد.\n*   **قیام عشایر جنوب (۱۹۴۶):** شورش ایل قشقایی و دیگر ایلات در جنوب علیه دولت مرکزی و نفوذ حزب توده، نشان‌دهنده تداوم قدرت‌های محلی و مقاومت در برابر تمرکزگرایی بود.\n    *   **اثر:** قدرت دولت مرکزی را با به چالش کشیدن انحصار خشونت آن تضعیف کرد و همزمان قدرت جامعه (در شکل سنتی و ایلیاتی آن) را به نمایش گذاشت.\n*   **رد قرارداد نفت شمال در مجلس پانزدهم (۱۹۴۷):** مجلس که بازتابی از جامعه‌ی مدنی قدرتمند آن زمان بود، با قاطعیت با واگذاری امتیاز نفت شمال به شوروی که توسط نخست‌وزیر (قوام) وعده داده شده بود، مخالفت کرد.\n    *   **اثر:** هم جامعه (از طریق نهاد پارلمان) و هم دولت ملی (در برابر فشار خارجی) را تقویت کرد. این یک لحظه کلاسیک از عملکرد «دالان باریک» بود که در آن جامعه مدنی (مجلس) دولت را مهار کرده و به سمت دفاع از منافع ملی سوق داد.",
    "1950-1959": "با کمال میل. در اینجا تحلیلی از رویدادها و روندهای مهم در ایران بین سال‌های ۱۹۵۰-۱۹۵۹ (۱۳۲۹-۱۳۳۸ شمسی) بر اساس چارچوب «کریدور باریک» عجم‌اوغلو و رابینسون ارائه می‌شود. این چارچوب بر رقابت و تعادل میان قدرت دولت (لویاتان) و قدرت جامعه مدنی برای دستیابی به آزادی تمرکز دارد.\n\n### روندها:\n\n*   **رشد شهرنشینی و گسترش طبقه متوسط تحصیل‌کرده:** این روند کند جمعیتی و اجتماعی، با افزایش سواد و ارتباطات، به شکل‌گیری و تقویت نهادهای جامعه مدنی (احزاب، اتحادیه‌ها، مطبوعات) کمک کرد. این روند در ابتدای دهه به تقویت جامعه در برابر دولت منجر شد.\n    *   **اثر:** تقویت جامعه.\n\n*   **افزایش درآمدهای نفتی و وابستگی اقتصاد به آن (قبل و بعد از ملی شدن):** این روند اقتصادی، پتانسیل قدرت دولت را به‌شدت افزایش داد. دولتی که به درآمدهای نفتی متکی است، کمتر به مالیات شهروندان نیاز دارد و در نتیجه کمتر پاسخگوست. این روند، زمینه را برای شکل‌گیری یک «لویاتان استبدادی» (Despotic Leviathan) فراهم کرد.\n    *   **اثر:** تقویت بالقوه دولت، تضعیف اهرم فشار جامعه.\n\n*   **تحکیم قدرت استبدادی شاه و تمرکزگرایی پس از کودتا (۱۹۵۳-۱۹۵۹):** پس از کودتای ۲۸ مرداد، یک روند نظام‌مند برای سرکوب جامعه مدنی و تقویت انحصاری قدرت در شخص شاه و نهادهای امنیتی-نظامی آغاز شد. این روند ایران را قاطعانه از «کریدور باریک» خارج کرد.\n    *   **اثر:** تقویت دولت (در وجه استبدادی)، تضعیف جامعه.\n\n*   **افزایش نفوذ و کمک‌های خارجی (به‌ویژه آمریکا) پس از ۱۹۵۳:** سرازیر شدن کمک‌های مالی و نظامی آمریکا به دولت شاه، قدرت دولت را به صورت نامتقارن و بدون نیاز به کسب مشروعیت از جامعه، تقویت کرد. این کمک‌ها مستقیماً به نهادهای سرکوبگر دولت تزریق می‌شد.\n    *   **اثر:** تقویت دولت، تضعیف جامعه.\n\n### رویدادها:\n\n*   **ملی شدن صنعت نفت (اسفند ۱۳۲۹ - اردیبهشت ۱۳۳۰):** این رویداد نقطه اوج همکاری و رقابت سازنده میان دولت (دولت مصدق) و جامعه مدنی بسیج‌شده (جبهه ملی، احزاب، افکار عمومی) بود. جامعه، دولت را برای اعمال حاکمیت ملی تحت فشار قرار داد و دولت با تکیه بر این حمایت، قدرت خود را در عرصه بین‌المللی تثبیت کرد. این یک حرکت کلاسیک به درون «کریدور باریک» بود.\n    *   **اثر:** تقویت همزمان دولت و جامعه.\n\n*   **قیام ۳۰ تیر ۱۳۳۱:** تظاهرات گسترده مردمی در حمایت از دکتر مصدق، شاه را وادار به عقب‌نشینی و پذیرش مجدد نخست‌وزیری او کرد. این رویداد نمایش قدرتمندی از توانایی جامعه برای مهار کردن قدرت دولت (شخص شاه) بود.\n    *   **اثر:** تقویت جامعه، تضعیف قدرت انحصاری دولت (شاه).\n\n*   **کودتای ۲۸ مرداد ۱۳۳۲:** این رویداد نقطه عطفی بود که تعادل را به نفع دولت به هم زد. با سرنگونی دولت منتخب و سرکوب شدید احزاب سیاسی، اتحادیه‌ها و مطبوعات آزاد، قدرت جامعه مدنی درهم شکست. دولت (که اکنون توسط ارتش و دربار نمایندگی می‌شد) به یک نیروی مسلط و غیرپاسخگو تبدیل شد.\n    *   **اثر:** تضعیف بنیادین جامعه، تقویت چشمگیر دولت (به‌ویژه نهادهای نظامی و امنیتی).\n\n*   **تأسیس ساواک (سازمان اطلاعات و امنیت کشور) در سال ۱۳۳۵:** این رویداد، روند سرکوب پس از کودتا را نهادینه کرد. تأسیس یک پلیس سیاسی قدرتمند، ابزار اصلی دولت برای کنترل، ارعاب و از بین بردن هرگونه تشکل مستقل در جامعه شد.\n    *   **اثر:** تقویت شدید قدرت سرکوب دولت، تضعیف جامعه.",
    "1960-1969": "بر اساس چارچوب دارون عجم‌اوغلو و جیمز رابینسون در کتاب *کریدور باریک*، دهه ۱۹۶۰ در ایران دوره‌ای بود که در آن «لویاتان» (دولت) به شکلی چشمگیر و فزاینده تقویت شد، در حالی که قدرت جامعه مدنی به شدت سرکوب و تضعیف گردید. این روند ایران را از «کریدور باریک» (جایی که دولت و جامعه قدرتمند در موازنه‌اند) به سمت «لویاتان مستبد» (دولتی قدرتمند و جامعه‌ای ضعیف) سوق داد.\n\nدر ادامه، روندها و رویدادهای کلیدی این دهه بر اساس این چارچوب تفکیک شده‌اند:\n\n### روندها:\n\n*   **رشد دولت رانتیر به واسطه درآمدهای نفتی:** افزایش مداوم درآمدهای نفتی به دولت این امکان را داد که بدون اتکا به مالیات‌ستانی از جامعه، بوروکراسی و ارتش خود را گسترش دهد. این استقلال مالی، پاسخگویی دولت به جامعه را کاهش داد.\n    *   **اثر:** **تقویت شدید دولت، تضعیف جامعه** (با کاهش اهرم فشار اقتصادی جامعه بر دولت).\n\n*   **شهرنشینی سریع و گسترش طبقه متوسط جدید:** اصلاحات ارضی و رشد صنعتی، مهاجرت گسترده از روستاها به شهرها را به دنبال داشت. همزمان، گسترش آموزش عالی منجر به شکل‌گیری یک طبقه متوسط تحصیل‌کرده (تکنوکرات‌ها، معلمان، کارمندان) شد.\n    *   **اثر:** **دوگانه؛** از یک سو با شکستن ساختارهای سنتی روستایی، جامعه را اتمیزه و ضعیف کرد، اما از سوی دیگر در بلندمدت پتانسیل جامعه برای سازماندهی حول مطالبات جدید را افزایش داد.\n\n*   **تمرکز قدرت در بوروکراسی دولتی:** دولت با ایجاد نهادهای جدید (مانند سازمان برنامه و بودجه) و به کارگیری تکنوکرات‌ها، ظرفیت خود را برای برنامه‌ریزی متمرکز و اجرای سیاست‌ها در سراسر کشور به شدت افزایش داد.\n    *   **اثر:** **تقویت دولت** (افزایش ظرفیت اداری و اجرایی).\n\n### رویدادها:\n\n*   **انقلاب سفید (رفراندوم ۶ بهمن ۱۳۴۱/ ۲۶ ژانویه ۱۹۶۳):** این مجموعه اصلاحات از بالا به پایین، به ویژه «اصلاحات ارضی»، قدرت طبقه زمین‌دار بزرگ و روحانیون مرتبط با آن‌ها را که پایگاه‌های قدرت سنتی و مستقل از دولت بودند، در هم شکست. دولت با این کار رقبای خود را حذف و نفوذ خود را مستقیماً به روستاها گسترش داد.\n    *   **اثر:** **تقویت شدید دولت، تضعیف پایگاه‌های قدرت سنتی در جامعه.**\n\n*   **قیام ۱۵ خرداد و سرکوب آن (۱۹۶۳):** این قیام که در اعتراض به سیاست‌های شاه و دستگیری آیت‌الله خمینی رخ داد، بزرگ‌ترین نمایش قدرت بسیج جامعه علیه دولت در آن دهه بود. سرکوب خشونت‌آمیز و موفقیت‌آمیز این قیام توسط ارتش، برتری مطلق دولت در انحصار خشونت را به نمایش گذاشت.\n    *   **اثر:** **تقویت انحصاری قدرت دولت، تضعیف شدید جامعه** (با نشان دادن هزینه بالای مخالفت سازمان‌یافته).\n\n*   **تبعید آیت‌الله خمینی (۱۹۶۴):** دولت با تبعید رهبر اصلی قیام ۱۵ خرداد، یک کانون مهم بسیج اجتماعی و سیاسی را از صحنه داخلی حذف کرد.\n    *   **اثر:** **تقویت دولت** (با حذف یک رقیب کلیدی)، **تضعیف جامعه** (با از دست دادن یک رهبر نمادین و بسیج‌کننده).\n\n*   **گسترش قدرت و نفوذ ساواک:** در طول این دهه، ساواک به ابزار اصلی دولت برای سرکوب هرگونه مخالفت سیاسی، از گروه‌های مذهبی و ملی‌گرا گرفته تا حلقه‌های روشنفکری و دانشجویی، تبدیل شد. این امر فضای سیاسی را کاملاً بست.\n    *   **اثر:** **تقویت دولت** (از طریق ابزار سرکوب)، **تضعیف شدید جامعه** (با ایجاد ترس و اتمیزه کردن مخالفان).",
    "1970-1979": "با در نظر گرفتن چارچوب «کریدور باریک»، ایران در دهه‌ی ۱۹۷۰ نمونه‌ی کلاسیک یک «لویاتان استبدادی» (Despotic Leviathan) است؛ دولتی که قدرت آن بسیار سریع‌تر از قدرت جامعه رشد کرده و موازنه‌ی لازم برای حفظ آزادی را از بین برده است. رویدادها و روندهای این دهه، تشدید این عدم توازن و سپس واکنش انفجاری جامعه را نشان می‌دهند.\n\n### روندها:\n\n-   **افزایش سرسام‌آور درآمدهای نفتی و شکل‌گیری دولت رانتی (Rentier State):** این مهم‌ترین روند ساختاری دهه بود. شوک نفتی ۱۹۷۳ درآمدهای دولت را چند برابر کرد و آن را از نظر مالی کاملاً مستقل از جامعه (مالیات‌دهندگان) نمود.\n    -   **اثر:** **تقویت شدید دولت، تضعیف جامعه.** دولت برای اداره‌ی کشور نیازی به رضایت یا مشارکت جامعه نداشت و می‌توانست با توزیع رانت، وفاداری ایجاد کرده و اپوزیسیون را سرکوب کند. این روند، پیوند میان دولت و ملت را از بین برد.\n\n-   **سرکوب سیستماتیک نهادهای مدنی مستقل:** در این دهه، احزاب سیاسی مستقل (مانند جبهه ملی)، اتحادیه‌های کارگری و مطبوعات آزاد به طور کامل سرکوب یا توسط دولت کنترل شدند.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** با از بین رفتن کانال‌های رسمی و مسالمت‌آمیز برای بیان مخالفت، دولت کنترل خود را افزایش داد، اما همزمان جامعه را به سمت سازماندهی در شبکه‌های زیرزمینی و غیررسمی (به‌ویژه شبکه‌ی مساجد) سوق داد.\n\n-   **رشد شهرنشینی و گسترش آموزش عالی:** سیاست‌های مدرنیزاسیون منجر به مهاجرت گسترده به شهرها و افزایش چشمگیر تعداد دانشجویان شد.\n    -   **اثر:** **اثر دوگانه؛ در کوتاه‌مدت تقویت دولت، در بلندمدت تقویت جامعه.** دولت با ایجاد یک بوروکراسی تحصیل‌کرده و نیروی کار صنعتی، در ظاهر تقویت شد. اما این روند، طبقه‌ی متوسط جدید شهری و گروه‌های روشنفکری را ایجاد کرد که آگاهی سیاسی بالاتری داشتند و در نهایت به ستون فقرات مخالفت‌ها علیه دولت تبدیل شدند.\n\n-   **تقویت شبکه‌ی اپوزیسیون مذهبی:** در خلاء ناشی از سرکوب نیروهای سکولار و چپ، شبکه‌ی مساجد، هیئت‌ها و روحانیون به رهبری آیت‌الله خمینی به تنها نیروی سازمان‌یافته و مستقل در سراسر کشور تبدیل شد. این شبکه از منابع مالی مستقل (وجوهات شرعی) و یک ایدئولوژی بسیج‌کننده برخوردار بود.\n    -   **اثر:** **تضعیف پایگاه مشروعیت دولت، تقویت شدید جامعه.** این روند یک قدرت موازی در دل جامعه ایجاد کرد که دولت توانایی کنترل یا نفوذ در آن را نداشت و در نهایت توانست توده‌ها را علیه دولت بسیج کند.\n\n### رویدادها:\n\n-   **تأسیس حزب رستاخیز (۱۹۷۵):** شاه با انحلال تمام احزاب موجود، یک نظام تک‌حزبی را اعلام کرد و از همه ایرانیان خواست یا به آن بپیوندند یا کشور را ترک کنند.\n    -   **اثر:** **تقویت دولت (در ظاهر)، تضعیف جامعه.** این رویداد اوج تلاش دولت برای کنترل کامل فضای سیاسی و حذف هرگونه تکثرگرایی بود. این اقدام بیگانگی بخش بزرگی از جامعه با حاکمیت را قطعی کرد.\n\n-   **اعلام سیاست «فضای باز سیاسی» (۱۹۷۷-۱۹۷۸):** تحت فشار دولت کارتر و به دلیل نارضایتی‌های داخلی، شاه تا حدودی از شدت سرکوب کاست.\n    -   **اثر:** **تضعیف کنترل دولت، تقویت جامعه.** این گشایش محدود، مانند باز کردن یک دریچه‌ی کوچک بر روی دیگ بخار پرفشار عمل کرد. جامعه‌ی مدنی سرکوب‌شده (نویسندگان، وکلا، دانشجویان) از این فرصت برای بیان اعتراضات انباشته‌شده‌ی خود استفاده کرد و شتاب حرکت‌های اعتراضی را به شدت افزایش داد.\n\n-   **انتشار مقاله‌ی توهین‌آمیز علیه آیت‌الله خمینی در روزنامه اطلاعات (۱۷ دی ۱۳۵۶ / ۷ ژانویه ۱۹۷۸):** این مقاله که به دستور دربار نوشته شده بود، جرقه‌ی اصلی اعتراضات گسترده‌ای شد که به انقلاب منتهی گشت.\n    -   **اثر:** **تضعیف شدید دولت، تقویت چشمگیر جامعه.** این رویداد یک اشتباه محاسباتی مرگبار از سوی دولت بود که باعث اتحاد بی‌سابقه‌ی نیروهای مذهبی و اقشار سنتی جامعه و آغاز چرخه‌ی تظاهرات و مراسم چهلم‌ها در شهرهای مختلف شد.\n\n-   **آتش‌سوزی سینما رکس آبادان (۲۸ مرداد ۱۳۵۷ / ۱۹ اوت ۱۹۷۸):** در این فاجعه حدود ۴۰۰ نفر کشته شدند. افکار عمومی، علی‌رغم شواهد بعدی، سازمان امنیت دولت (ساواک) را مقصر دانست.\n    -   **اثر:** **تضعیف شدید مشروعیت دولت، تقویت جامعه.** این رویداد، تصویر دولت را به عنوان یک نیروی سرکوبگر و بی‌رحم در ذهن مردم تثبیت کرد و خشم عمومی را به نقطه‌ی جوش رساند و شکاف میان دولت و جامعه را ترمیم‌ناپذیر ساخت.\n\n-   **کشتار میدان ژاله یا «جمعه‌ی سیاه» (۱۷ شهریور ۱۳۵۷ / ۸ سپتامبر ۱۹۷۸):** تیراندازی نیروهای نظامی به روی تظاهرکنندگان در تهران، امید به هرگونه مصالحه‌ی مسالمت‌آمیز را از بین برد.\n    -   **اثر:** **تضعیف کامل اقتدار اخلاقی دولت، تقویت اراده‌ی انقلابی جامعه.** این رویداد نقطه‌ی عطفی بود که پس از آن، هدف اصلی معترضان از اصلاحات به سرنگونی کامل رژیم تغییر یافت و قدرت بسیج جامعه را به اوج خود رساند.",
    "1980-1989": "با کمال میل. در اینجا تحلیلی از رویدادها و روندهای کلیدی ایران در دهه 1980 بر اساس چارچوب عجم‌اوغلو و رابینسون ارائه می‌شود. این چارچوب بر توازن قدرت میان دولت (Leviathan) و جامعه (Society) برای ایجاد \"دالان باریک\" آزادی تمرکز دارد. در دهه 1980، ایران شاهد تقویت چشمگیر قدرت دولت و تضعیف شدید جامعه مدنی سازمان‌یافته بود که کشور را از این دالان دور کرد و به سمت یک \"لویاتان استبدادی\" (Despotic Leviathan) سوق داد.\n\n### روندها (Trends)\n\n-   **دولتی‌سازی اقتصاد و شکل‌گیری اقتصاد جنگی:** در طول دهه 1980، به‌ویژه به دلیل جنگ، دولت کنترل خود را بر اقتصاد به شدت افزایش داد. ملی‌سازی صنایع بزرگ، سیستم توزیع کالاهای اساسی با کوپن و تخصیص منابع در جهت جنگ، قدرت اقتصادی را در دستان دولت متمرکز کرد.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** دولت با کنترل شریان‌های اقتصادی، به ابزار قدرتمندی برای کنترل جامعه دست یافت و استقلال بازیگران اقتصادی خصوصی و در نتیجه، پایگاه مادی جامعه مدنی را تضعیف کرد.\n\n-   **تثبیت نهادهای ایدئولوژیک و امنیتی جدید:** این دهه شاهد تأسیس و تحکیم نهادهایی مانند سپاه پاسداران، بسیج، کمیته‌های انقلاب اسلامی و دادگاه‌های انقلاب بود. این نهادها بازوهای اجرایی، امنیتی و ایدئولوژیک دولت جدید بودند که در سراسر جامعه نفوذ کردند.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** این روند، ظرفیت دولت برای نظارت، کنترل و سرکوب را به طرز چشمگیری افزایش داد و همزمان، هرگونه فضای لازم برای سازماندهی مستقل جامعه را از بین برد.\n\n-   **اسلامی‌سازی فضای عمومی و فرهنگی:** از طریق اجرای قوانینی مانند حجاب اجباری، پاکسازی دانشگاه‌ها (انقلاب فرهنگی) و کنترل شدید بر رسانه‌ها، هنر و آموزش، دولت به طور سیستماتیک هنجارهای خود را بر حوزه عمومی و حتی خصوصی تحمیل کرد.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** این روند با محدود کردن آزادی‌های فردی و فرهنگی و تضعیف نهادهای فرهنگی مستقل، قدرت نظارتی دولت را به خصوصی‌ترین عرصه‌های زندگی گسترش داد و توانایی جامعه برای ابراز هویت‌های متکثر را کاهش داد.\n\n-   **رشد بالای جمعیت:** ایران در دهه 1980 یکی از بالاترین نرخ‌های رشد جمعیت در جهان را تجربه کرد. این \"انفجار جمعیت\" ترکیب سنی جامعه را به نفع جوانان تغییر داد.\n    -   **اثر:** **در کوتاه‌مدت برای دولت خنثی، در بلندمدت تقویت بالقوه جامعه.** اگرچه این روند در همان دهه فشار بر منابع دولتی را افزایش داد، اما در دهه‌های بعد، این نسل جوان به نیروی محرکه‌ی اصلی مطالبات اجتماعی و سیاسی تبدیل شد و پتانسیل قدرت جامعه را افزایش داد.\n\n### رویدادها (Events)\n\n-   **آغاز جنگ ایران و عراق (سپتامبر ۱۹۸۰):** وقوع جنگ یک نقطه عطف تعیین‌کننده بود که کل دهه را تحت تأثیر قرار داد. وضعیت اضطراری ناشی از جنگ به دولت اجازه داد تا قدرت خود را به شکلی بی‌سابقه متمرکز کند.\n    -   **اثر:** **تقویت چشمگیر دولت، تضعیف جامعه.** جنگ بهانه‌ی لازم برای سرکوب شدید مخالفان داخلی، تعلیق آزادی‌های سیاسی و بسیج توده‌ای جامعه تحت کنترل دولت (از طریق نهادهایی مانند بسیج) را فراهم آورد و جامعه مدنی مستقل را کاملاً به حاشیه راند.\n\n-   **انقلاب فرهنگی (آغاز در ۱۹۸۰):** تعطیلی دانشگاه‌ها برای یک دوره حدوداً سه ساله با هدف \"پاکسازی\" آن‌ها از اساتید و دانشجویان دگراندیش، ضربه‌ای اساسی به نهاد علم و اندیشه مستقل بود.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** این رویداد یکی از مهم‌ترین سنگرهای تفکر انتقادی و سازماندهی مستقل اجتماعی را از بین برد و به دولت اجازه داد تا کنترل ایدئولوژیک خود را بر نهاد آموزش عالی تثبیت کند.\n\n-   **سرکوب خشونت‌بار گروه‌های مخالف سیاسی (به‌ویژه ۱۹۸۱-۱۹۸۳):** پس از خرداد ۱۳۶۰، جمهوری اسلامی به طور سیستماتیک تمام گروه‌های اپوزیسیون سازمان‌یافته (از مجاهدین خلق تا گروه‌های چپ و لیبرال) را سرکوب، حذف فیزیکی یا وادار به خروج از کشور کرد.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** این رویداد با نابود کردن کامل اپوزیسیون سازمان‌یافته، انحصار قدرت سیاسی را در دست حاکمیت تثبیت کرد و ظرفیت جامعه برای چانه‌زنی سیاسی و مقاومت متشکل را به صفر رساند.\n\n-   **اعدام‌های دسته‌جمعی زندانیان سیاسی (تابستان ۱۳۶۷/۱۹۸۸):** این رویداد که در پایان جنگ رخ داد، نقطه اوج سرکوب دهه شصت بود و آخرین بقایای کادرهای سازمان‌یافته مخالف در زندان‌ها را از بین برد.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** این اقدام موازنه قوا را بیش از پیش به نفع دولت تغییر داد و با ایجاد وحشت، هرگونه امید به احیای فعالیت سیاسی سازمان‌یافته در کوتاه‌مدت را از میان برد.\n\n-   **درگذشت آیت‌الله خمینی و بازنگری در قانون اساسی (۱۹۸۹):** این رویداد با حذف پست نخست‌وزیری و تمرکز قدرت اجرایی در نهاد ریاست‌جمهوری، ساختار دولت را متمرکزتر و قدرتمندتر کرد.\n    -   **اثر:** **تقویت دولت.** این تغییرات نهادی، ساختار قدرت دولت را برای دوره پس از بنیانگذار انقلاب مستحکم‌تر کرد و با افزایش اختیارات رهبری و ریاست‌جمهوری، قدرت دولت را در برابر جامعه تقویت نمود.",
    "1990-1999": "با در نظر گرفتن چارچوب عجم‌اوغلو و رابینسون، که بر موازنه‌ی قدرت میان دولت (Leviathan) و جامعه برای ایجاد \"دالان باریک\" آزادی تأکید دارد، رویدادها و روندهای کلیدی در ایران دهه ۱۹۹۰ (۱۳۶۹-۱۳۷۸) به شرح زیر قابل تحلیل هستند. این دهه با ریاست‌جمهوری هاشمی رفسنجانی (دوران سازندگی) آغاز و با دوره اول ریاست‌جمهوری محمد خاتمی (دوران اصلاحات) به پایان رسید.\n\n### روندها (فرایندهای کند و ساختاری)\n\n*   **پیاده‌سازی سیاست‌های تعدیل اقتصادی و خصوصی‌سازی:** پس از جنگ، دولت رفسنجانی سیاست‌های آزادسازی اقتصادی را با هدف بازسازی کشور به اجرا گذاشت. این روند، که در تمام دهه ادامه داشت، منجر به شکل‌گیری یک اقتصاد شبه‌دولتی یا خصولتی شد.\n    *   **اثر:** این روند به‌طور همزمان **دولت و بخش‌هایی از جامعه (نخبگان اقتصادی جدید)** را تقویت کرد. از یک سو، با واگذاری شرکت‌ها به نهادهای انقلابی و افراد نزدیک به قدرت، بخشی از دستگاه دولتی (state apparatus) و متحدانش قدرتمندتر و ثروتمندتر شدند. از سوی دیگر، این سیاست‌ها با ایجاد تورم و نابرابری، باعث ایجاد نارضایتی در بخش‌های وسیعی از جامعه شد که زمینه را برای بسیج اجتماعی در آینده فراهم کرد.\n\n*   **رشد جمعیت جوان و شهرنشین:** نسل متولد شده در انفجار جمعیت پس از انقلاب (دهه ۱۳۶۰)، در دهه ۱۹۹۰ به سن نوجوانی و جوانی رسید. این نسل عمدتاً در شهرها ساکن بود و سطح تحصیلات بالاتری نسبت به نسل‌های قبل داشت.\n    *   **اثر:** این روند به‌طور بنیادین **قدرت جامعه** را تقویت کرد. جامعه‌ای جوان، باسواد و متمرکز در شهرها، پتانسیل بالاتری برای سازماندهی، مطالبه‌گری و به چالش کشیدن ساختارهای سنتی قدرت دارد. این نسل به پایگاه اصلی جنبش اصلاحات تبدیل شد.\n\n*   **گسترش آموزش عالی و فضای فکری:** در دوران سازندگی، ظرفیت دانشگاه‌ها افزایش یافت و طبقه متوسط تحصیل‌کرده گسترش پیدا کرد. این امر به شکل‌گیری حلقه‌های روشنفکری و مباحث جدیدی درباره جامعه مدنی، دموکراسی و قانون‌گرایی دامن زد.\n    *   **اثر:** این روند به وضوح **قدرت جامعه** را از طریق افزایش آگاهی، ایجاد سرمایه انسانی و شکل‌دهی به گفتمان‌های انتقادی تقویت کرد. این بستر فکری، نیروی محرکه اصلی برای تحولات سیاسی پایان دهه بود.\n\n### رویدادها (وقایع مشخص و مجزا)\n\n*   **انتخابات ریاست‌جمهوری دوم خرداد ۱۳۷۶:** انتخاب غیرمنتظره محمد خاتمی با رأی قاطع ۲۰ میلیونی، نقطه عطفی در تاریخ سیاسی ایران بود. این رویداد صرفاً یک انتخابات نبود، بلکه یک بسیج اجتماعی گسترده علیه وضع موجود بود.\n    *   **اثر:** این رویداد به‌شدت **قدرت جامعه** را تقویت کرد. جامعه مدنی برای اولین بار توانست اراده خود را از طریق صندوق رأی به بخش انتصابی حکومت تحمیل کند و نماینده‌ای در بالاترین سطح اجرایی دولت داشته باشد. این امر همچنین شکاف درون ساختار قدرت (دولت) را عمیق‌تر کرد.\n\n*   **ظهور و گسترش مطبوعات آزاد (۱۳۷۶-۱۳۷۸):** پس از پیروزی خاتمی، فضای باز سیاسی به ده‌ها روزنامه و مجله جدید اجازه فعالیت داد. این مطبوعات به فضایی برای نقد قدرت، طرح مطالبات مدنی و افشاگری تبدیل شدند.\n    *   **اثر:** این رویداد **قدرت جامعه** را به‌طور چشمگیری تقویت کرد. مطبوعات به عنوان ابزار اصلی جامعه مدنی برای سازماندهی افکار عمومی و نظارت بر قدرت عمل کردند و انحصار رسانه‌ای دولت را شکستند.\n\n*   **قتل‌های زنجیره‌ای روشنفکران و فعالان سیاسی (پاییز ۱۳۷۷):** قتل داریوش و پروانه فروهر، محمد مختاری و محمدجعفر پوینده توسط عواملی در وزارت اطلاعات، تلاشی آشکار برای ارعاب جامعه مدنی و روشنفکران بود.\n    *   **اثر:** این رویداد نمایانگر واکنش بخش‌های سرکوبگر **دولت** برای **تضعیف جامعه مدنی** بود. این اقدام نشان داد که چگونه عناصر مستبد درون دولت (Despotic Leviathan) در برابر قدرت‌یابی جامعه مقاومت می‌کنند. با این حال، افشای این قتل‌ها و پذیرش مسئولیت توسط دولت خاتمی، به نوبه خود باعث آگاهی بیشتر و بسیج جامعه علیه این ساختارها شد.\n\n*   **حمله به کوی دانشگاه تهران (۱۸ تیر ۱۳۷۸):** در پی اعتراضات دانشجویی به توقیف روزنامه سلام، نیروهای امنیتی و لباس شخصی به خوابگاه دانشجویان حمله کردند. این رویداد به بزرگترین ناآرامی‌های دانشجویی پس از انقلاب منجر شد.\n    *   **اثر:** این رویداد یک تقابل مستقیم میان بخش سرکوبگر **دولت** و بخش سازمان‌یافته **جامعه** (دانشجویان) بود. هدف دولت **تضعیف** جنبش دانشجویی و بازگرداندن جامعه به سکوت بود و نشان داد که دولت همچنان از ابزارهای قهریه برای مقابله با جامعه مدنی استفاده می‌کند و \"دالان\" بسیار شکننده است.",
    "2000-2009": "با کمال میل. در اینجا تحلیلی از رویدادها و روندهای کلیدی ایران در دهه‌ی 2000-2009 با استفاده از چارچوب «کریدور باریک» عجم‌اوغلو و رابینسون ارائه می‌شود. این چارچوب بر تعادل و رقابت سازنده میان قدرت دولت (توانایی وضع و اجرای قانون) و قدرت جامعه (توانایی بسیج و نظارت بر دولت) برای دستیابی به آزادی تأکید دارد.\n\n### روندها:\n\n*   **گسترش دسترسی به اینترنت و ظهور رسانه‌های دیجیتال:** در طول این دهه، اینترنت از یک ابزار نخبه به یک پدیده‌ی اجتماعی گسترده‌تر تبدیل شد. ظهور وبلاگ‌ها، شبکه‌های اجتماعی اولیه و وب‌سایت‌های خبری مستقل، فضایی جدید و خارج از کنترل مستقیم دولت برای تبادل اطلاعات، سازمان‌دهی و نقد قدرت ایجاد کرد.\n    *   **اثر:** **تقویت جامعه مدنی** (با ایجاد ابزارهای جدید برای بسیج و ارتباطات).\n\n*   **افزایش درآمدهای نفتی و اقتصاد رانتی:** به ویژه در نیمه‌ی دوم این دهه (دولت احمدی‌نژاد)، افزایش چشمگیر قیمت نفت، منابع مالی عظیمی را در اختیار دولت قرار داد. این امر به دولت اجازه داد تا بدون نیاز به مالیات‌ستانی گسترده از شهروندان (که معمولاً به پاسخ‌گویی بیشتر منجر می‌شود)، برنامه‌های پوپولیستی را اجرا کرده و دستگاه‌های امنیتی و بوروکراتیک خود را تقویت کند.\n    *   **اثر:** **تقویت دولت** (به‌ویژه بخش‌های غیرپاسخ‌گو) و **تضعیف جامعه** (با کاهش اهرم فشار اقتصادی شهروندان بر دولت).\n\n*   **رشد قدرت نهادهای موازی و شبه‌دولتی:** در این دوره، به ویژه پس از سال 2005، شاهد گسترش نفوذ اقتصادی و سیاسی نهادهایی مانند سپاه پاسداران انقلاب اسلامی در حوزه‌های کلیدی اقتصاد (مخابرات، انرژی، ساخت‌وساز) بودیم. این روند یک «دولت در دولت» را تقویت کرد که کمتر در برابر نهادهای منتخب و جامعه پاسخ‌گو بود.\n    *   **اثر:** **تقویت بخش‌های غیرپاسخ‌گوی دولت** و **تضعیف** همزمان نهادهای رسمی دولت و جامعه مدنی. این روند ایران را از «کریدور باریک» دور کرد.\n\n*   **موج جوانی جمعیت و افزایش سطح تحصیلات:** ایران در این دهه با یک جمعیت جوان، تحصیل‌کرده و به‌طور فزاینده شهرنشین روبرو بود که مطالباتی متفاوت از نسل‌های پیشین داشت. این ساختار جمعیتی، پتانسیل و انرژی لازم برای جنبش‌های اجتماعی و فرهنگی را فراهم می‌آورد.\n    *   **اثر:** **تقویت بالقوه‌ی جامعه مدنی** (با فراهم کردن نیروی انسانی و فکری برای بسیج اجتماعی).\n\n### رویدادها:\n\n*   **انتخابات مجلس هفتم (2004) و ریاست‌جمهوری نهم (2005):** رد صلاحیت گسترده‌ی نامزدهای اصلاح‌طلب در انتخابات مجلس و سپس پیروزی محمود احمدی‌نژاد در انتخابات ریاست‌جمهوری، نقطه عطفی در پایان دوره‌ی اصلاحات بود. این رویدادها نشان‌دهنده‌ی قدرت نهادهای نظارتی (مانند شورای نگهبان) برای محدود کردن فضای رقابت سیاسی و تغییر مسیر قوه‌ی مجریه و مقننه بود.\n    *   **اثر:** **تقویت بخش‌های غیرمنتخب دولت** و **تضعیف** نهادهای منتخب و توانایی جامعه برای تأثیرگذاری از طریق صندوق رأی.\n\n*   **توقیف گسترده‌ی مطبوعات و بازداشت روزنامه‌نگاران و فعالان (به‌ویژه 2000-2004):** در اوایل این دهه، قوه‌ی قضائیه به شکل سیستماتیک اقدام به توقیف ده‌ها روزنامه‌ی اصلاح‌طلب و منتقد کرد. این رویدادها یکی از مهم‌ترین ابزارهای جامعه مدنی برای نظارت بر قدرت و شکل‌دهی به افکار عمومی را از آن گرفت.\n    *   **اثر:** **تضعیف جامعه مدنی** (با محدود کردن شدید آزادی بیان و گردش اطلاعات).\n\n*   **راه‌اندازی کمپین یک میلیون امضا برای تغییر قوانین تبعیض‌آمیز علیه زنان (2006):** این کمپین یک نمونه‌ی برجسته از سازمان‌دهی جامعه مدنی از پایین به بالا بود. فعالان با رویکردی مدنی و مسالمت‌آمیز، برای تغییر قوانین و افزایش آگاهی عمومی تلاش کردند و شبکه‌ای از فعالان را در سراسر کشور ایجاد نمودند.\n    *   **اثر:** **تقویت جامعه مدنی** (با نمایش ظرفیت خود برای سازمان‌دهی مستقل و پیگیری مطالبات مشخص).\n\n*   **انتخابات ریاست‌جمهوری دهم و رویدادهای پس از آن (جنبش سبز، 2009):** این رویداد مهم‌ترین تقابل میان دولت و جامعه در این دهه بود. اعلام نتایج انتخابات به بسیج اجتماعی بی‌سابقه‌ای در تاریخ جمهوری اسلامی منجر شد که قدرت جامعه را به نمایش گذاشت. واکنش شدید و سرکوب‌گرانه‌ی دولت نیز نشان‌دهنده‌ی تمامیت قدرت قهریه‌ی آن بود.\n    *   **اثر:** در ابتدا **تقویت شدید و ناگهانی جامعه** (از طریق بسیج توده‌ای)، اما در نهایت **تقویت قدرت سرکوب‌گر دولت** که با موفقیت آن جنبش را مهار کرد و جامعه مدنی را برای سال‌ها به شدت **تضعیف** نمود. این رویداد تعادل شکننده‌ی پیشین را کاملاً از بین برد.",
    "2010-2019": "با توجه به چارچوب تحلیلی دارون عجم‌اوغلو و جیمز ای. رابینسون در کتاب *راهروی باریک*، که بر تعادل و رقابت میان قدرت دولت (لویاتان) و قدرت جامعه برای ایجاد آزادی تمرکز دارد، رویدادها و روندهای کلیدی در ایران بین سال‌های ۲۰۱۰ تا ۲۰۱۹ را می‌توان به شرح زیر تحلیل کرد. این چارچوب استدلال می‌کند که آزادی در \"راهروی باریک\" پدیدار می‌شود، جایی که هم دولت و هم جامعه قدرتمند هستند و یکدیگر را مهار می‌کنند.\n\n### روندها:\n\n-   **تشدید تحریم‌های اقتصادی و انزوای بین‌المللی:** این روند مستمر، توانایی و ظرفیت اقتصادی دولت برای ارائه‌ی خدمات و تحقق وعده‌هایش را کاهش داد. همزمان، با ایجاد فقر گسترده و فشار بر معیشت، توان سازماندهی و پویایی جامعه‌ی مدنی را نیز تحلیل برد.\n    -   **اثر:** تضعیف همزمان دولت (کاهش ظرفیت) و جامعه (فشار اقتصادی).\n\n-   **گسترش قدرت اقتصادی و سیاسی نهادهای موازی (به‌ویژه سپاه پاسداران):** این روند، قدرت را درون ساختار دولت از نهادهای انتخابی و پاسخگو (مانند دولت) به سمت نهادهای غیرپاسخگو و امنیتی سوق داد. این امر استقلال جامعه را محدود کرد و دولت را به سمت \"لویاتان مستبد\" سوق داد.\n    -   **اثر:** تقویت بخش‌های غیرپاسخگو و سرکوبگر دولت؛ تضعیف نهادهای رسمی دولت و جامعه.\n\n-   **رشد نفوذ اینترنت، تلفن‌های هوشمند و شبکه‌های اجتماعی:** این روند تکنولوژیک ابزارهای جدیدی برای سازماندهی، اطلاع‌رسانی و به چالش کشیدن روایت رسمی در اختیار جامعه قرار داد و توانایی آن برای بسیج شدن مستقل از دولت را افزایش داد.\n    -   **اثر:** تقویت جامعه.\n\n-   **فرسایش طبقه متوسط و تعمیق نابرابری اقتصادی:** فشار اقتصادی ناشی از تحریم‌ها و سوءمدیریت داخلی، طبقه‌ی متوسط را که به‌طور سنتی پایگاه اصلی جامعه‌ی مدنی و مطالبات دموکراتیک است، کوچک و ضعیف کرد.\n    -   **اثر:** تضعیف جامعه‌ی مدنی.\n\n### رویدادها:\n\n-   **انتخاب حسن روحانی (۱۳۹۲/2013):** این رویداد نشان‌دهنده‌ی بسیج بخشی از جامعه برای تغییر از طریق صندوق رأی و امید به تعامل با جهان بود. این انتخاب به‌طور موقت به نهاد دولت (قوه‌ی مجریه) در برابر سایر نهادهای قدرت، مشروعیت و قدرت مانور بخشید.\n    -   **اثر:** تقویت موقت جامعه (از طریق مشارکت) و نهادهای رسمی دولت.\n\n-   **توافق هسته‌ای (برجام) (۱۳۹۴/2015):** این توافق یک پیروزی بزرگ برای نهاد دولت رسمی (دولت روحانی) بود که پتانسیل افزایش ظرفیت اقتصادی دولت و کاهش فشار بر جامعه را داشت. این رویداد ایران را به سمت \"راهروی باریک\" سوق داد، زیرا هم دولت و هم جامعه از آن منتفع می‌شدند.\n    -   **اثر:** تقویت همزمان دولت (افزایش مشروعیت و پتانسیل اقتصادی) و جامعه (امید به گشایش).\n\n-   **خروج آمریکا از برجام و بازگشت تحریم‌ها (۱۳۹۷/2018):** این رویداد به‌شدت ظرفیت اقتصادی دولت رسمی را از بین برد، آن را در مقابل نهادهای تندرو تضعیف کرد و تمام امیدهای جامعه برای بهبود اقتصادی را از میان برد و به سرخوردگی گسترده دامن زد.\n    -   **اثر:** تضعیف شدید دولت رسمی (اجرایی) و جامعه.\n\n-   **اعتراضات سراسری دی ۱۳۹۶ (2017-2018) و آبان ۱۳۹۸ (2019):** این رویدادها انفجارهای قدرتمند جامعه علیه ناکارآمدی اقتصادی و سیاسی دولت بودند. با این حال، سرکوب شدید این اعتراضات، قدرت قهریه‌ی دولت را به نمایش گذاشت و نشان داد که توازن قدرت همچنان به نفع یک \"لویاتان مستبد\" سنگینی می‌کند.\n    -   **اثر:** نمایش قدرت جامعه، اما سرکوب آن در نهایت موجب تقویت قدرت سرکوبگر دولت شد."
  },
  "score_prompt": {
    "1880-1889": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nاین نخستین دوره‌ی مسیر است: 1880-1889. نقطه‌ی آغاز را تعیین کنید. با استفاده\nاز معیار بالا، قدرت مطلق جامعه‌ی مدنی و دولت را در ایران طی 1880-1889\nبرآورد کنید. چون دوره‌ی پیشینی وجود ندارد، هر دو مقدار تغییر را 0.0 گزارش کنید.\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string، حداکثر حدود ۱۰ کلمه: تعیین‌کننده‌ترین ویژگی این دوره)\n- reasoning (string، ۱ تا ۲ جمله در توجیه دو مقدار قدرت)",
    "1890-1899": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1890-1899 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1880-1889 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1890-1899:\nبا توجه به چارچوب «راهروی باریک» عجم‌اوغلو و رابینسون، که بر توازن قدرت میان دولت و جامعه برای دستیابی به آزادی تأکید دارد، رویدادها و روندهای کلیدی در ایران دهه ۱۸۹۰ به شرح زیر است:\n\n### روندها:\n\n*   **گسترش نفوذ اقتصادی و سیاسی بیگانگان:** این روند، که از طریق اعطای امتیازات تجاری و دریافت وام‌های خارجی تشدید می‌شد، **دولت** را از نظر حاکمیت ملی و استقلال مالی تضعیف کرد. همزمان، این روند با ایجاد نارضایتی گسترده در میان بازرگانان و روحانیون، به بسیج و **تقویت جامعه** علیه تصمیمات دولت و سلطه خارجی کمک کرد.\n*   **رشد آگاهی سیاسی و ایده‌های جدید:** انتشار روزنامه‌هایی مانند «قانون» در خارج از کشور و ورود افکار مدرن (مانند قانون‌گرایی و ناسیونالیسم) از طریق روشنفکران، **جامعه** را با ارائه چارچوب‌های فکری جدید برای نقد استبداد و مطالبه حقوق، تقویت نمود. این روند پایه‌های مشروعیت سنتی **دولت** مطلقه را به چالش کشید.\n*   **شکل‌گیری ائتلاف میان نیروهای اجتماعی:** در این دهه، ائتلافی نانوشته اما قدرتمند میان سه گروه اصلی اجتماعی - روحانیون، بازاریان و روشنفکران نوگرا - علیه **دولت** و نفوذ خارجی شکل گرفت. این همبستگی، ظرفیت کنش جمعی **جامعه** را به شدت تقویت کرد و آن را از حالت پراکندگی خارج نمود.\n*   **بحران مالی مزمن دولت قاجار:** ناکارآمدی نظام مالیاتی، هزینه‌های سرسام‌آور دربار و فساد گسترده، **دولت** را به شدت تضعیف کرده بود. این ضعف مالی، دولت را به فروش امتیازات و گرفتن وام وادار می‌کرد که خود چرخه‌ای از تضعیف بیشتر حاکمیت و تقویت مخالفت‌های اجتماعی را به راه می‌انداخت.\n\n### رویدادها:\n\n*   **جنبش تنباکو (۱۸۹۱-۱۸۹۲):** این رویداد نقطه عطفی بود که در آن ائتلاف جامعه (روحانیت، بازار و مردم) توانست شاه را وادار به لغو یک امتیاز انحصاری بزرگ کند. این پیروزی به شکل چشمگیری **جامعه** را تقویت کرد، زیرا قدرت کنش جمعی خود را به اثبات رساند. در مقابل، این شکست، اقتدار و توانایی **دولت** در تحمیل اراده خود را آشکارا تضعیف کرد.\n*   **ترور ناصرالدین شاه (۱۸۹۶):** قتل شاه توسط میرزا رضا کرمانی، هیبت و شکست‌ناپذیری سلطنت مطلقه را در هم شکست و **دولت** را با ایجاد یک شوک و خلأ قدرت موقت، تضعیف نمود. این رویداد همچنین به گروه‌های رادیکال در **جامعه** جسارت بخشید و نشان داد که رأس حکومت نیز آسیب‌پذیر است.\n*   **آغاز سلطنت مظفرالدین شاه (۱۸۹۶):** روی کار آمدن یک شاه ضعیف‌تر، بیمار و کم‌تجربه‌تر نسبت به پدرش، به خودی خود ظرفیت اجرایی و استبدادی **دولت** را کاهش داد. دوره سلطنت او که با افزایش وام‌های خارجی و نفوذ درباریان فاسد همراه بود، زمینه را برای تضعیف بیشتر **دولت** و تقویت بیشتر نیروهای اجتماعی در سال‌های منتهی به انقلاب مشروطه فراهم کرد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1890-1899\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1890-1899\n- society_change (float): تغییر society_power نسبت به 1880-1889\n- state_change (float): تغییر state_power نسبت به 1880-1889\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1900-1909": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1900-1909 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1890-1899 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1900-1909:\nبا استفاده از چارچوب کتاب *راهروی باریک*، که بر تعادل و رقابت میان قدرت دولت و قدرت جامعه برای شکل‌گیری آزادی تمرکز دارد، رویدادها و روندهای کلیدی در ایران بین سال‌های ۱۹۰۰ تا ۱۹۰۹ به شرح زیر قابل تحلیل است. در این دوره، جامعه ایران به شدت بسیج شد تا یک \"لویاتان استبدادی\" (دولت قاجار) را به یک \"لویاتان در زنجیر\" تبدیل کند.\n\n### روندها:\n\n*   **گسترش ایده‌های مدرن و آگاهی سیاسی:** نفوذ اندیشه‌هایی مانند حاکمیت قانون، ناسیونالیسم، و مشروطه‌خواهی از طریق روزنامه‌ها، روشنفکران تحصیل‌کرده در خارج، و ارتباطات تجاری، باعث ایجاد یک زبان مشترک برای نقد استبداد شد.\n    *   **اثر:** این روند به شدت **جامعه را تقویت کرد** و ابزارهای فکری لازم برای به چالش کشیدن دولت را در اختیار آن قرار داد.\n\n*   **افزایش بدهی خارجی و وابستگی اقتصادی دولت:** وام‌های سنگین مظفرالدین شاه از روسیه و بریتانیا و اعطای امتیازات اقتصادی، توانایی و استقلال مالی دولت را به شدت تحلیل برد و مشروعیت آن را در نزد مردم خدشه‌دار کرد.\n    *   **اثر:** این روند **دولت را تضعیف کرد** و آن را در برابر فشار‌های داخلی و خارجی آسیب‌پذیر ساخت.\n\n*   **شکل‌گیری ائتلاف‌های جدید در جامعه:** برای اولین بار، ائتلافی قدرتمند میان بازاریان (که از تعرفه‌های گمرکی جدید ناراضی بودند)، روحانیون مترقی (که به دنبال عدالت‌خانه و اجرای شریعت در برابر قانون خودسرانه بودند)، و روشنفکران (که خواهان قانون اساسی بودند) شکل گرفت.\n    *   **اثر:** این روند با ایجاد یک جبهه متحد، به طور چشمگیری **قدرت بسیج‌کنندگی جامعه را تقویت کرد**.\n\n*   **تشدید نفوذ و رقابت قدرت‌های خارجی (روسیه و بریتانیا):** این دو قدرت از یک سو با حمایت از شاه و دربار به تداوم استبداد کمک می‌کردند و از سوی دیگر با تضعیف حاکمیت ملی ایران، دولت مرکزی را بی‌اعتبار می‌ساختند.\n    *   **اثر:** این روند **حاکمیت و استقلال دولت را تضعیف کرد**، اما همزمان ابزارهای سرکوب (مانند بریگاد قزاق تحت امر روسیه) را در اختیار بخش استبدادی دولت قرار داد.\n\n### رویدادها:\n\n*   **صدور فرمان مشروطیت (۱۹۰۶):** پس از اعتراضات گسترده و بست‌نشینی‌ها، مظفرالدین شاه مجبور به پذیرش تشکیل مجلس شورای ملی و تدوین قانون اساسی شد.\n    *   **اثر:** این رویداد یک پیروزی قاطع برای جامعه بود که **قدرت جامعه را به طور رسمی تقویت کرد** و با ایجاد نهاد مجلس، تلاشی برای به زنجیر کشیدن قدرت مطلق دولت بود.\n\n*   **قرارداد ۱۹۰۷ انگلیس و روسیه:** تقسیم ایران به مناطق نفوذ میان این دو قدرت، بدون اطلاع یا رضایت دولت مشروطه، اوج ناتوانی دولت مرکزی را به نمایش گذاشت.\n    *   **اثر:** این رویداد **قدرت و حاکمیت دولت ایران را به شدت تضعیف کرد** و نشان داد که لویاتان ایران حتی قادر به کنترل مرزهای خود نیست.\n\n*   **به توپ بستن مجلس (۱۹۰۸):** محمدعلی شاه با استفاده از بریگاد قزاق، مجلس را منحل کرد و رهبران مشروطه‌خواه را سرکوب نمود. این رویداد آغاز دوره \"استبداد صغیر\" بود.\n    *   **اثر:** این رویداد یک ضدحمله از سوی دولت بود که به طور موقت **قدرت استبدادی دولت را تقویت** و نهادهای نوپای **جامعه مدنی را تضعیف کرد**.\n\n*   **فتح تهران و بازگشت مشروطه (۱۹۰۹):** نیروهای مردمی از تبریز (به رهبری ستارخان و باقرخان) و نیروهای بختیاری و گیلان با حرکت به سمت پایتخت، محمدعلی شاه را خلع کرده و مشروطه را احیا کردند.\n    *   **اثر:** این رویداد نمایانگر اوج قدرت جامعه بسیج‌شده بود که **قدرت جامعه را به شکلی قاطع تقویت کرد** و بخش استبدادی دولت را شکست داد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1900-1909\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1900-1909\n- society_change (float): تغییر society_power نسبت به 1890-1899\n- state_change (float): تغییر state_power نسبت به 1890-1899\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1910-1919": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1910-1919 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1900-1909 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1910-1919:\nبا تحلیل چارچوب «کریدور تنگ» عجم‌اوغلو و رابینسون، که بر تعامل و توازن قدرت میان دولت و جامعه برای شکل‌گیری آزادی تمرکز دارد، رویدادها و روندهای کلیدی ایران در دهه 1910-1919 را می‌توان به شکل زیر دسته‌بندی کرد. این دهه در ایران با یک «لویاتان غایب» (Absent Leviathan) مشخص می‌شود: دولتی مرکزی که بسیار ضعیف و ناکارآمد است و جامعه‌ای که گرچه در سطح محلی و قبیله‌ای قدرتمند است، اما فاقد انسجام ملی برای مهار دولت یا ایجاد نظم فراگیر است.\n\n### روندها:\n\n*   **فروپاشی اقتدار دولت مرکزی:** در سراسر این دهه، دولت مرکزی در تهران تقریباً هیچ کنترلی بر ولایات نداشت. این روند، که از دوره قاجار به ارث رسیده بود، عمیق‌تر شد. دولت توانایی جمع‌آوری مؤثر مالیات، اجرای قانون، و حفظ انحصار خشونت را از دست داد.\n    *   **اثر:** **تضعیف شدید دولت**. این وضعیت، ایران را کاملاً از کریدور تنگ خارج کرده و در وضعیت «لویاتان غایب» قرار داد.\n*   **تشدید نفوذ و مداخله قدرت‌های خارجی:** بر اساس قرارداد 1907، روسیه در شمال و بریتانیا در جنوب ایران مناطق نفوذ خود را گسترش دادند. تشکیل نیروهایی مانند «پلیس جنوب» (South Persia Rifles) توسط بریتانیا و حضور قزاق‌های تحت امر روسیه، عملاً حاکمیت دولت ایران را نقض می‌کرد.\n    *   **اثر:** **تضعیف شدید دولت**. استقلال و ظرفیت دولت برای حکمرانی توسط قدرت‌های خارجی از بین رفت.\n*   **ظهور قدرت‌های محلی و منطقه‌ای:** در خلأ قدرت مرکزی، خان‌های محلی، سران ایلات (مانند بختیاری‌ها و قشقایی‌ها) و رهبران جنبش‌های منطقه‌ای (مانند شیخ خزعل در خوزستان و اسماعیل آقا سیمیتقو در کردستان) به حاکمان بلامنازع مناطق خود تبدیل شدند.\n    *   **اثر:** **تضعیف دولت مرکزی** و **تقویت جامعه به شکلی غیرملی و غیرمتمرکز**. این امر مانع از شکل‌گیری یک جامعه مدنی یکپارچه ملی شد و به جای آن، قدرت‌های رقیب و پراکنده را تقویت کرد.\n*   **فروپاشی اقتصادی و اجتماعی:** جنگ جهانی اول، اشغال نظامی کشور، خشکسالی‌های پیاپی و اختلال در تجارت به قحطی بزرگ (1917-1919) منجر شد. این فاجعه باعث مرگ میلیون‌ها نفر و نابودی زیرساخت‌های اقتصادی و اجتماعی شد.\n    *   **اثر:** **تضعیف دولت و جامعه (هر دو)**. دولت توانایی ارائه ابتدایی‌ترین خدمات (امنیت غذایی) را از دست داد و جامعه نیز به دلیل مرگ‌ومیر گسترده و فروپاشی ساختارهای اجتماعی، توانایی هرگونه کنش جمعی سازمان‌یافته را از دست داد.\n\n### رویدادها:\n\n*   **انحلال مجلس دوم (دسامبر 1911):** به دنبال اولتیماتوم روسیه برای اخراج مورگان شوستر (خزانه‌دار کل آمریکایی) و مقاومت مجلس، مجلس دوم با کودتای ناصرالملک (نایب‌السلطنه) و ابوالقاسم خان قراگوزلو (وزیر داخله) منحل شد.\n    *   **اثر:** **تضعیف دولت و جامعه (هر دو)**. این رویداد نهاد نوپای قانون‌گذاری (بخشی از دولت) را فلج کرد و مهم‌ترین دستاورد جامعه مدنی (مجلس) را از بین برد و کشور را برای سال‌ها بدون پارلمان گذاشت.\n*   **اشغال ایران در جنگ جهانی اول (1914-1918):** علی‌رغم اعلام بی‌طرفی رسمی ایران، کشور به میدان جنگ نیروهای متخاصم (روسیه، بریتانیا، عثمانی و آلمان) تبدیل شد.\n    *   **اثر:** **تضعیف کامل دولت**. این رویداد ناتوانی مطلق دولت در حفظ حاکمیت و تمامیت ارضی خود را به نمایش گذاشت.\n*   **قیام جنگل (آغاز از حدود 1914):** جنبش میرزا کوچک خان جنگلی در گیلان به عنوان یک نیروی منطقه‌ای علیه دولت مرکزی و اشغالگران خارجی ظهور کرد.\n    *   **اثر:** **تضعیف دولت مرکزی** با به چالش کشیدن اقتدار آن در یک منطقه استراتژیک. از سوی دیگر، این جنبش نمونه‌ای از **تقویت جامعه (در سطح منطقه‌ای)** بود که در غیاب یک دولت کارآمد، برای ایجاد نظم و مقاومت در برابر بیگانگان سازماندهی شد.\n*   **قرارداد 1919 (وثوق‌الدوله-کاکس):** تلاشی از سوی بریتانیا برای تبدیل ایران به یک کشور تحت‌الحمایه از طریق در دست گرفتن کنترل کامل امور مالی و نظامی آن.\n    *   **اثر:** این قرارداد در صورت اجرا، **دولت ایران را کاملاً تضعیف** و به ابزاری در دست بریتانیا تبدیل می‌کرد. اما مخالفت گسترده و نهایتاً شکست آن، نشان‌دهنده **تقویت جامعه مدنی ملی‌گرا** بود که توانست در برابر تسلط کامل بیگانگان مقاومت کرده و دولت را از پذیرش آن باز دارد. این رویداد یک نقطه عطف در نمایش قدرت جامعه برای مهار دولت بود.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n1900-1909: <7.8, 2.2>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1910-1919\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1910-1919\n- society_change (float): تغییر society_power نسبت به 1900-1909\n- state_change (float): تغییر state_power نسبت به 1900-1909\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1920-1929": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1920-1929 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1910-1919 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1920-1929:\nبا توجه به چارچوب مفهومی دارون عجم‌اوغلو و جیمز رابینسون در کتاب *کریدور تنگ*، که بر تعادل و رقابت میان قدرت دولت و قدرت جامعه برای شکل‌گیری آزادی تمرکز دارد، رویدادها و روندهای کلیدی در دهه ۱۹۲۰ ایران (۱۳۰۰-۱۳۰۹ شمسی) را می‌توان به این صورت تحلیل کرد:\n\nدر آغاز این دهه، ایران نمونه‌ای کلاسیک از \"لویاتان غایب\" (Absent Leviathan) بود: دولتی مرکزی بسیار ضعیف و جامعه‌ای متشکل از مراکز قدرت متکثر و رقیب (ایلات، روحانیون، زمین‌داران، جنبش‌های منطقه‌ای) که مانع از اعمال حاکمیت مؤثر دولت می‌شدند. تحولات این دهه عمدتاً در جهت ساختن یک دولت قدرتمند (لویاتان) و سرکوب قدرت جامعه مدنی بود که ایران را از وضعیت \"لویاتان غایب\" به سمت \"لویاتان مستبد\" (Despotic Leviathan) سوق داد.\n\nدر ادامه، روندها و رویدادهای کلیدی تفکیک شده‌اند:\n\n### روندها:\n\n*   **ایجاد ارتش یکپارچه و مدرن:** این مهم‌ترین روند دهه بود که طی آن رضاخان ارتش ملی را با سربازگیری اجباری و بودجه متمرکز تأسیس کرد. این روند به طور مستقیم قدرت نظامی دولت مرکزی را به‌شدت افزایش داد و ابزار اصلی برای سرکوب رقبای داخلی شد.\n    *   **اثر:** تقویت چشمگیر قدرت دولت، تضعیف شدید قدرت جامعه (به‌ویژه ایلات و نیروهای محلی).\n\n*   **تمرکزگرایی اداری و تأسیس بوروکراسی نوین:** ایجاد ساختارهای اداری مدرن مانند وزارتخانه‌های کارآمد، نظام مالیاتی متمرکز، و ثبت اسناد و احوال، کنترل دولت بر جمعیت و منابع اقتصادی را افزایش داد.\n    *   **اثر:** تقویت قدرت دولت، تضعیف ساختارهای سنتی و محلی قدرت در جامعه.\n\n*   **مدرنیزاسیون حقوقی و قضایی:** تدوین و اجرای قوانین جدید (قانون مدنی، قانون تجارت) که عمدتاً سکولار بودند، انحصار نهاد روحانیت بر امور قضایی را شکست و یک سیستم حقوقی واحد تحت کنترل دولت ایجاد کرد.\n    *   **اثر:** تقویت قدرت دولت، تضعیف قدرت جامعه (به‌ویژه نهاد روحانیت).\n\n*   **تضعیف مراکز قدرت سنتی:** در طول این دهه، قدرت ایلات و عشایر، زمین‌داران بزرگ، و روحانیون به‌طور سیستماتیک از طریق اقدامات نظامی، قانونی و اقتصادی کاهش یافت.\n    *   **اثر:** تضعیف قدرت جامعه، تقویت نسبی قدرت دولت (با حذف رقبا).\n\n### رویدادها:\n\n*   **کودتای سوم اسفند ۱۲۹۹ (۱۹۲۱):** این رویداد نقطه آغازی برای تمرکز قدرت در دستان رضاخان (وزیر جنگ وقت) بود. این کودتا اراده‌ای سیاسی برای ساختن یک دولت مرکزی قدرتمند را به نمایش گذاشت.\n    *   **اثر:** تقویت بالقوه دولت (با روی کار آمدن نیرویی مصمم به تمرکزگرایی)، تضعیف ساختار سیاسی پیشین جامعه.\n\n*   **سرکوب جنبش‌های منطقه‌ای و خودمختار (۱۹۲۱-۱۹۲۵):** سلسله عملیات نظامی موفقیت‌آمیز رضاخان علیه جنبش جنگل در گیلان، شیخ خزعل در خوزستان، و سمیتقو در کردستان، تمام مراکز قدرت نظامی رقیب دولت مرکزی را از بین برد.\n    *   **اثر:** تقویت قاطع قدرت دولت، تضعیف شدید قدرت جامعه (در قالب هویت‌ها و نیروهای منطقه‌ای).\n\n*   **انقراض سلسله قاجار و تأسیس سلطنت پهلوی (۱۹۲۵):** این رویداد با رأی مجلس مؤسسان، ساختار سیاسی کشور را به‌طور رسمی تغییر داد و مشروعیت را به یک دولت متمرکز و نوساز به رهبری رضاشاه بخشید.\n    *   **اثر:** تقویت دولت (با ایجاد یک ساختار رهبری جدید و باثبات)، تضعیف جامعه مدنی (با حذف بخشی از نخبگان سیاسی سنتی و کاهش نقش مجلس).\n\n*   **لغو کاپیتولاسیون (۱۹۲۸):** این اقدام حاکمیت قضایی کامل دولت ایران بر تمام ساکنان کشور (اعم از ایرانی و خارجی) را برقرار کرد و نمادی از تقویت استقلال و اقتدار دولت در عرصه بین‌المللی و داخلی بود.\n    *   **اثر:** تقویت قدرت و حاکمیت دولت.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n1900-1909: <7.8, 2.2>\n1910-1919: <3.5, 1.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1920-1929\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1920-1929\n- society_change (float): تغییر society_power نسبت به 1910-1919\n- state_change (float): تغییر state_power نسبت به 1910-1919\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1930-1939": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1930-1939 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1920-1929 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1930-1939:\nبا کمال میل. در اینجا تحلیلی از رویدادها و روندهای کلیدی ایران در دهه ۱۹۳۰ بر اساس چارچوب عجم‌اوغلو و رابینسون ارائه می‌شود. این چارچوب بر تعادل قدرت میان «دولت» (لویاتان) و «جامعه» تمرکز دارد. دهه ۱۹۳۰ در ایران، دوران تثبیت قدرت رضاشاه، نمونه‌ای کلاسیک از تقویت سریع و نامتناسب دولت به قیمت تضعیف جامعه است که کشور را از «راهروی باریک» دور کرده و به سمت «لویاتان استبدادی» سوق داد.\n\n### روندها:\n\n-   **تمرکزگرایی اداری و نظامی:** در طول این دهه، دولت مرکزی با ایجاد یک ارتش ملی یکپارچه، بوروکراسی مدرن و نظام مالیاتی متمرکز، قدرت خود را به سراسر کشور گسترش داد. این روند به طور سیستماتیک قدرت‌های محلی خودمختار مانند خوانین، ایلات و روحانیون بانفوذ را از بین برد.\n    -   **اثر:** تقویت چشمگیر دولت، تضعیف شدید جامعه (به‌ویژه مراکز قدرت سنتی و رقیب).\n\n-   **اقتصاد دولتی و صنعتی‌سازی از بالا به پایین:** دولت به بازیگر اصلی اقتصادی تبدیل شد و از طریق تأسیس کارخانه‌های دولتی، انحصار تجارت خارجی و ساخت زیربناها (مانند راه‌آهن)، کنترل خود را بر اقتصاد افزایش داد. این امر استقلال بازاریان و بخش خصوصی سنتی را کاهش داد.\n    -   **اثر:** تقویت دولت، تضعیف استقلال اقتصادی جامعه.\n\n-   **سکولاریزاسیون و یکسان‌سازی فرهنگی:** دولت با تأسیس مدارس نوین، تضعیف مکتب‌خانه‌ها و حوزه‌های علمیه، و ترویج ملی‌گرایی باستان‌گرا، انحصار روایت فرهنگی و آموزشی را به دست گرفت. این روند قدرت نهادهای مذهبی و تنوع فرهنگی اقوام را به شدت کاهش داد.\n    -   **اثر:** تقویت دولت، تضعیف نهادهای مستقل فرهنگی و مذهبی در جامعه.\n\n-   **سرکوب و اسکان اجباری عشایر:** سیاست قاطع دولت برای خلع سلاح و یکجانشین کردن ایلات و عشایر، یکی از مهم‌ترین مراکز قدرت نظامی و اجتماعی مستقل از دولت مرکزی را نابود کرد. عشایر که قرن‌ها بازیگران سیاسی مهمی بودند، به حاشیه رانده شدند.\n    -   **اثر:** تقویت قاطع دولت، تضعیف شدید یکی از سازمان‌یافته‌ترین بخش‌های جامعه.\n\n### رویدادها:\n\n-   **تأسیس دانشگاه تهران (۱۳۱۳/ ۱۹۳۴):** این رویداد نماد ایجاد نهادی برای تربیت بوروکرات‌ها و تکنوکرات‌های وفادار به دولت مدرن بود. در حالی که این امر به نوسازی کمک کرد، اما همزمان یک طبقه تحصیل‌کرده وابسته به دولت ایجاد کرد و جایگزین نهادهای آموزشی مستقل (مانند حوزه‌های علمیه) شد.\n    -   **اثر:** تقویت دولت (با ایجاد کادر متخصص)، تضعیف استقلال فکری جامعه (با وابسته کردن نخبگان به دولت).\n\n-   **واقعه مسجد گوهرشاد (۱۳۱۴/ ۱۹۳۵):** سرکوب خونین اعتراضات مردمی علیه قانون متحدالشکل کردن لباس و کلاه پهلوی، به وضوح نشان داد که دولت جدید برای پیشبرد برنامه‌های خود از اعمال خشونت علیه مقاومت جامعه ابایی ندارد.\n    -   **اثر:** تقویت دولت (با نمایش قدرت سرکوب)، تضعیف شدید جامعه (با ایجاد ارعاب و سرکوب مقاومت سازمان‌یافته مذهبی).\n\n-   **فرمان کشف حجاب اجباری (۱۳۱۴/ ۱۹۳۶):** این فرمان، دخالت مستقیم و بی‌سابقه دولت در خصوصی‌ترین حوزه زندگی اجتماعی و فرهنگی (لباس زنان) بود. این اقدام، قدرت دولت برای تغییر هنجارهای اجتماعی از طریق زور را به نمایش گذاشت و بخش بزرگی از جامعه سنتی و مذهبی را به شدت تضعیف و منزوی کرد.\n    -   **اثر:** تقویت دولت (با نمایش توانایی مهندسی اجتماعی)، تضعیف جامعه (با حمله به هنجارها و نهادهای سنتی).\n\n-   **افتتاح راه‌آهن سراسری ایران (۱۳۱۷/ ۱۹۳۸):** تکمیل این پروژه عظیم ملی، نماد اوج ظرفیت و توانایی دولت در بسیج منابع و اجرای پروژه‌های زیربنایی در مقیاس بزرگ بود. راه‌آهن، کنترل نظامی و اقتصادی دولت مرکزی بر سراسر کشور را تسهیل کرد.\n    -   **اثر:** تقویت چشمگیر دولت، تضعیف نسبی جامعه (با تسهیل کنترل و نظارت دولت بر مناطق دورافتاده).\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n1900-1909: <7.8, 2.2>\n1910-1919: <3.5, 1.0>\n1920-1929: <2.0, 5.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1930-1939\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1930-1939\n- society_change (float): تغییر society_power نسبت به 1920-1929\n- state_change (float): تغییر state_power نسبت به 1920-1929\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1940-1949": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1940-1949 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1930-1939 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1940-1949:\nبا در نظر گرفتن چارچوب عجم‌اوغلو و رابینسون، دهه‌ی ۱۹۴۰ در ایران دوره‌ی گذار از یک «دولت استبدادی» (Despotic Leviathan) به وضعیتی نزدیک به «دولت غایب» (Absent Leviathan) و سپس تلاش جامعه برای ورود به «دالان باریک» (The Narrow Corridor) است. با فروپاشی قدرت مطلقه رضاشاه، دولت به شدت تضعیف شد و جامعه مدنی (احزاب، مطبوعات، اتحادیه‌ها) با نیرویی انفجاری سر برآورد. این دهه، صحنه‌ی رقابت شدید میان یک دولت ضعیف برای بازسازی خود و یک جامعه‌ی متکثر و قدرتمند برای کنترل آن دولت بود.\n\nدر ادامه، روندها و رویدادهای کلیدی این دوره تفکیک شده‌اند:\n\n### روندها:\n\n*   **کثرت‌گرایی سیاسی و بازگشت احزاب (Political Pluralism):** پس از سال‌ها سرکوب در دوره رضاشاه، شاهد ظهور و رشد سریع احزاب سیاسی با ایدئولوژی‌های گوناگون (از چپ افراطی مانند حزب توده تا راست میانه و ملی‌گرایان) بودیم.\n    *   **اثر:** جامعه را به شدت تقویت کرد و قدرت انحصاری دولت در عرصه سیاسی را تضعیف نمود.\n*   **رشد انفجاری مطبوعات آزاد:** صدها روزنامه و نشریه با دیدگاه‌های مختلف و اغلب منتقد دولت منتشر شدند که فضایی برای بحث عمومی ایجاد کردند.\n    *   **اثر:** جامعه را با ایجاد یک حوزه عمومی قدرتمند تقویت کرد و دولت را در برابر نقد و پاسخگویی قرار داد.\n*   **تقویت جنبش‌های کارگری:** اتحادیه‌های کارگری، به ویژه «شورای متحده مرکزی اتحادیه‌های کارگران و زحمتکشان ایران» وابسته به حزب توده، در مراکز صنعتی مانند خوزستان نفوذ و قدرت چشمگیری یافتند.\n    *   **اثر:** بخشی از جامعه (کارگران سازمان‌یافته) را تقویت کرد و قدرت دولت و شرکت‌های خارجی را به چالش کشید.\n*   **تضعیف مستمر اقتدار دولت مرکزی:** دولت‌ها در این دهه بسیار بی‌ثبات بودند و نخست‌وزیران به سرعت تغییر می‌کردند. ارتش نیز پس از اشغال کشور، روحیه‌ی خود را از دست داده بود و توانایی اعمال قدرت کامل در سراسر کشور را نداشت.\n    *   **اثر:** دولت را به طور مداوم تضعیف کرد و فضا را برای قدرت‌نمایی نیروهای اجتماعی و محلی باز نمود.\n\n### رویدادها:\n\n*   **اشغال ایران توسط متفقین و تبعید رضاشاه (اوت-سپتامبر ۱۹۴۱):** این رویداد ناگهانی، ستون اصلی دولت استبدادی را فروریخت و یک خلاء قدرت عظیم ایجاد کرد.\n    *   **اثر:** دولت را به شکلی بنیادین و فوری تضعیف کرد و به طور غیرمستقیم، با رفع سرکوب، باعث تقویت انفجاری جامعه شد.\n*   **بحران آذربایجان و کردستان (۱۹۴۵-۱۹۴۶):** تشکیل حکومت‌های خودمختار و جدایی‌طلب با حمایت شوروی، حاکمیت ملی و تمامیت ارضی ایران را مستقیماً به چالش کشید.\n    *   **اثر:** این رویداد در کوتاه‌مدت دولت را با به چالش کشیدن حاکمیت ملی به شدت تضعیف کرد. اما حل نهایی آن و بازپس‌گیری آذربایجان، مشروعیت دولت مرکزی و ارتش را **تقویت** نمود و توانایی دولت برای اعمال مجدد قدرت را نشان داد.\n*   **قیام عشایر جنوب (۱۹۴۶):** شورش ایل قشقایی و دیگر ایلات در جنوب علیه دولت مرکزی و نفوذ حزب توده، نشان‌دهنده تداوم قدرت‌های محلی و مقاومت در برابر تمرکزگرایی بود.\n    *   **اثر:** قدرت دولت مرکزی را با به چالش کشیدن انحصار خشونت آن تضعیف کرد و همزمان قدرت جامعه (در شکل سنتی و ایلیاتی آن) را به نمایش گذاشت.\n*   **رد قرارداد نفت شمال در مجلس پانزدهم (۱۹۴۷):** مجلس که بازتابی از جامعه‌ی مدنی قدرتمند آن زمان بود، با قاطعیت با واگذاری امتیاز نفت شمال به شوروی که توسط نخست‌وزیر (قوام) وعده داده شده بود، مخالفت کرد.\n    *   **اثر:** هم جامعه (از طریق نهاد پارلمان) و هم دولت ملی (در برابر فشار خارجی) را تقویت کرد. این یک لحظه کلاسیک از عملکرد «دالان باریک» بود که در آن جامعه مدنی (مجلس) دولت را مهار کرده و به سمت دفاع از منافع ملی سوق داد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n1900-1909: <7.8, 2.2>\n1910-1919: <3.5, 1.0>\n1920-1929: <2.0, 5.5>\n1930-1939: <1.0, 8.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1940-1949\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1940-1949\n- society_change (float): تغییر society_power نسبت به 1930-1939\n- state_change (float): تغییر state_power نسبت به 1930-1939\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1950-1959": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1950-1959 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1940-1949 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1950-1959:\nبا کمال میل. در اینجا تحلیلی از رویدادها و روندهای مهم در ایران بین سال‌های ۱۹۵۰-۱۹۵۹ (۱۳۲۹-۱۳۳۸ شمسی) بر اساس چارچوب «کریدور باریک» عجم‌اوغلو و رابینسون ارائه می‌شود. این چارچوب بر رقابت و تعادل میان قدرت دولت (لویاتان) و قدرت جامعه مدنی برای دستیابی به آزادی تمرکز دارد.\n\n### روندها:\n\n*   **رشد شهرنشینی و گسترش طبقه متوسط تحصیل‌کرده:** این روند کند جمعیتی و اجتماعی، با افزایش سواد و ارتباطات، به شکل‌گیری و تقویت نهادهای جامعه مدنی (احزاب، اتحادیه‌ها، مطبوعات) کمک کرد. این روند در ابتدای دهه به تقویت جامعه در برابر دولت منجر شد.\n    *   **اثر:** تقویت جامعه.\n\n*   **افزایش درآمدهای نفتی و وابستگی اقتصاد به آن (قبل و بعد از ملی شدن):** این روند اقتصادی، پتانسیل قدرت دولت را به‌شدت افزایش داد. دولتی که به درآمدهای نفتی متکی است، کمتر به مالیات شهروندان نیاز دارد و در نتیجه کمتر پاسخگوست. این روند، زمینه را برای شکل‌گیری یک «لویاتان استبدادی» (Despotic Leviathan) فراهم کرد.\n    *   **اثر:** تقویت بالقوه دولت، تضعیف اهرم فشار جامعه.\n\n*   **تحکیم قدرت استبدادی شاه و تمرکزگرایی پس از کودتا (۱۹۵۳-۱۹۵۹):** پس از کودتای ۲۸ مرداد، یک روند نظام‌مند برای سرکوب جامعه مدنی و تقویت انحصاری قدرت در شخص شاه و نهادهای امنیتی-نظامی آغاز شد. این روند ایران را قاطعانه از «کریدور باریک» خارج کرد.\n    *   **اثر:** تقویت دولت (در وجه استبدادی)، تضعیف جامعه.\n\n*   **افزایش نفوذ و کمک‌های خارجی (به‌ویژه آمریکا) پس از ۱۹۵۳:** سرازیر شدن کمک‌های مالی و نظامی آمریکا به دولت شاه، قدرت دولت را به صورت نامتقارن و بدون نیاز به کسب مشروعیت از جامعه، تقویت کرد. این کمک‌ها مستقیماً به نهادهای سرکوبگر دولت تزریق می‌شد.\n    *   **اثر:** تقویت دولت، تضعیف جامعه.\n\n### رویدادها:\n\n*   **ملی شدن صنعت نفت (اسفند ۱۳۲۹ - اردیبهشت ۱۳۳۰):** این رویداد نقطه اوج همکاری و رقابت سازنده میان دولت (دولت مصدق) و جامعه مدنی بسیج‌شده (جبهه ملی، احزاب، افکار عمومی) بود. جامعه، دولت را برای اعمال حاکمیت ملی تحت فشار قرار داد و دولت با تکیه بر این حمایت، قدرت خود را در عرصه بین‌المللی تثبیت کرد. این یک حرکت کلاسیک به درون «کریدور باریک» بود.\n    *   **اثر:** تقویت همزمان دولت و جامعه.\n\n*   **قیام ۳۰ تیر ۱۳۳۱:** تظاهرات گسترده مردمی در حمایت از دکتر مصدق، شاه را وادار به عقب‌نشینی و پذیرش مجدد نخست‌وزیری او کرد. این رویداد نمایش قدرتمندی از توانایی جامعه برای مهار کردن قدرت دولت (شخص شاه) بود.\n    *   **اثر:** تقویت جامعه، تضعیف قدرت انحصاری دولت (شاه).\n\n*   **کودتای ۲۸ مرداد ۱۳۳۲:** این رویداد نقطه عطفی بود که تعادل را به نفع دولت به هم زد. با سرنگونی دولت منتخب و سرکوب شدید احزاب سیاسی، اتحادیه‌ها و مطبوعات آزاد، قدرت جامعه مدنی درهم شکست. دولت (که اکنون توسط ارتش و دربار نمایندگی می‌شد) به یک نیروی مسلط و غیرپاسخگو تبدیل شد.\n    *   **اثر:** تضعیف بنیادین جامعه، تقویت چشمگیر دولت (به‌ویژه نهادهای نظامی و امنیتی).\n\n*   **تأسیس ساواک (سازمان اطلاعات و امنیت کشور) در سال ۱۳۳۵:** این رویداد، روند سرکوب پس از کودتا را نهادینه کرد. تأسیس یک پلیس سیاسی قدرتمند، ابزار اصلی دولت برای کنترل، ارعاب و از بین بردن هرگونه تشکل مستقل در جامعه شد.\n    *   **اثر:** تقویت شدید قدرت سرکوب دولت، تضعیف جامعه.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n1900-1909: <7.8, 2.2>\n1910-1919: <3.5, 1.0>\n1920-1929: <2.0, 5.5>\n1930-1939: <1.0, 8.0>\n1940-1949: <7.0, 4.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1950-1959\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1950-1959\n- society_change (float): تغییر society_power نسبت به 1940-1949\n- state_change (float): تغییر state_power نسبت به 1940-1949\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1960-1969": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1960-1969 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1950-1959 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1960-1969:\nبر اساس چارچوب دارون عجم‌اوغلو و جیمز رابینسون در کتاب *کریدور باریک*، دهه ۱۹۶۰ در ایران دوره‌ای بود که در آن «لویاتان» (دولت) به شکلی چشمگیر و فزاینده تقویت شد، در حالی که قدرت جامعه مدنی به شدت سرکوب و تضعیف گردید. این روند ایران را از «کریدور باریک» (جایی که دولت و جامعه قدرتمند در موازنه‌اند) به سمت «لویاتان مستبد» (دولتی قدرتمند و جامعه‌ای ضعیف) سوق داد.\n\nدر ادامه، روندها و رویدادهای کلیدی این دهه بر اساس این چارچوب تفکیک شده‌اند:\n\n### روندها:\n\n*   **رشد دولت رانتیر به واسطه درآمدهای نفتی:** افزایش مداوم درآمدهای نفتی به دولت این امکان را داد که بدون اتکا به مالیات‌ستانی از جامعه، بوروکراسی و ارتش خود را گسترش دهد. این استقلال مالی، پاسخگویی دولت به جامعه را کاهش داد.\n    *   **اثر:** **تقویت شدید دولت، تضعیف جامعه** (با کاهش اهرم فشار اقتصادی جامعه بر دولت).\n\n*   **شهرنشینی سریع و گسترش طبقه متوسط جدید:** اصلاحات ارضی و رشد صنعتی، مهاجرت گسترده از روستاها به شهرها را به دنبال داشت. همزمان، گسترش آموزش عالی منجر به شکل‌گیری یک طبقه متوسط تحصیل‌کرده (تکنوکرات‌ها، معلمان، کارمندان) شد.\n    *   **اثر:** **دوگانه؛** از یک سو با شکستن ساختارهای سنتی روستایی، جامعه را اتمیزه و ضعیف کرد، اما از سوی دیگر در بلندمدت پتانسیل جامعه برای سازماندهی حول مطالبات جدید را افزایش داد.\n\n*   **تمرکز قدرت در بوروکراسی دولتی:** دولت با ایجاد نهادهای جدید (مانند سازمان برنامه و بودجه) و به کارگیری تکنوکرات‌ها، ظرفیت خود را برای برنامه‌ریزی متمرکز و اجرای سیاست‌ها در سراسر کشور به شدت افزایش داد.\n    *   **اثر:** **تقویت دولت** (افزایش ظرفیت اداری و اجرایی).\n\n### رویدادها:\n\n*   **انقلاب سفید (رفراندوم ۶ بهمن ۱۳۴۱/ ۲۶ ژانویه ۱۹۶۳):** این مجموعه اصلاحات از بالا به پایین، به ویژه «اصلاحات ارضی»، قدرت طبقه زمین‌دار بزرگ و روحانیون مرتبط با آن‌ها را که پایگاه‌های قدرت سنتی و مستقل از دولت بودند، در هم شکست. دولت با این کار رقبای خود را حذف و نفوذ خود را مستقیماً به روستاها گسترش داد.\n    *   **اثر:** **تقویت شدید دولت، تضعیف پایگاه‌های قدرت سنتی در جامعه.**\n\n*   **قیام ۱۵ خرداد و سرکوب آن (۱۹۶۳):** این قیام که در اعتراض به سیاست‌های شاه و دستگیری آیت‌الله خمینی رخ داد، بزرگ‌ترین نمایش قدرت بسیج جامعه علیه دولت در آن دهه بود. سرکوب خشونت‌آمیز و موفقیت‌آمیز این قیام توسط ارتش، برتری مطلق دولت در انحصار خشونت را به نمایش گذاشت.\n    *   **اثر:** **تقویت انحصاری قدرت دولت، تضعیف شدید جامعه** (با نشان دادن هزینه بالای مخالفت سازمان‌یافته).\n\n*   **تبعید آیت‌الله خمینی (۱۹۶۴):** دولت با تبعید رهبر اصلی قیام ۱۵ خرداد، یک کانون مهم بسیج اجتماعی و سیاسی را از صحنه داخلی حذف کرد.\n    *   **اثر:** **تقویت دولت** (با حذف یک رقیب کلیدی)، **تضعیف جامعه** (با از دست دادن یک رهبر نمادین و بسیج‌کننده).\n\n*   **گسترش قدرت و نفوذ ساواک:** در طول این دهه، ساواک به ابزار اصلی دولت برای سرکوب هرگونه مخالفت سیاسی، از گروه‌های مذهبی و ملی‌گرا گرفته تا حلقه‌های روشنفکری و دانشجویی، تبدیل شد. این امر فضای سیاسی را کاملاً بست.\n    *   **اثر:** **تقویت دولت** (از طریق ابزار سرکوب)، **تضعیف شدید جامعه** (با ایجاد ترس و اتمیزه کردن مخالفان).\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n1900-1909: <7.8, 2.2>\n1910-1919: <3.5, 1.0>\n1920-1929: <2.0, 5.5>\n1930-1939: <1.0, 8.0>\n1940-1949: <7.0, 4.0>\n1950-1959: <2.5, 7.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1960-1969\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1960-1969\n- society_change (float): تغییر society_power نسبت به 1950-1959\n- state_change (float): تغییر state_power نسبت به 1950-1959\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1970-1979": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1970-1979 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1960-1969 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1970-1979:\nبا در نظر گرفتن چارچوب «کریدور باریک»، ایران در دهه‌ی ۱۹۷۰ نمونه‌ی کلاسیک یک «لویاتان استبدادی» (Despotic Leviathan) است؛ دولتی که قدرت آن بسیار سریع‌تر از قدرت جامعه رشد کرده و موازنه‌ی لازم برای حفظ آزادی را از بین برده است. رویدادها و روندهای این دهه، تشدید این عدم توازن و سپس واکنش انفجاری جامعه را نشان می‌دهند.\n\n### روندها:\n\n-   **افزایش سرسام‌آور درآمدهای نفتی و شکل‌گیری دولت رانتی (Rentier State):** این مهم‌ترین روند ساختاری دهه بود. شوک نفتی ۱۹۷۳ درآمدهای دولت را چند برابر کرد و آن را از نظر مالی کاملاً مستقل از جامعه (مالیات‌دهندگان) نمود.\n    -   **اثر:** **تقویت شدید دولت، تضعیف جامعه.** دولت برای اداره‌ی کشور نیازی به رضایت یا مشارکت جامعه نداشت و می‌توانست با توزیع رانت، وفاداری ایجاد کرده و اپوزیسیون را سرکوب کند. این روند، پیوند میان دولت و ملت را از بین برد.\n\n-   **سرکوب سیستماتیک نهادهای مدنی مستقل:** در این دهه، احزاب سیاسی مستقل (مانند جبهه ملی)، اتحادیه‌های کارگری و مطبوعات آزاد به طور کامل سرکوب یا توسط دولت کنترل شدند.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** با از بین رفتن کانال‌های رسمی و مسالمت‌آمیز برای بیان مخالفت، دولت کنترل خود را افزایش داد، اما همزمان جامعه را به سمت سازماندهی در شبکه‌های زیرزمینی و غیررسمی (به‌ویژه شبکه‌ی مساجد) سوق داد.\n\n-   **رشد شهرنشینی و گسترش آموزش عالی:** سیاست‌های مدرنیزاسیون منجر به مهاجرت گسترده به شهرها و افزایش چشمگیر تعداد دانشجویان شد.\n    -   **اثر:** **اثر دوگانه؛ در کوتاه‌مدت تقویت دولت، در بلندمدت تقویت جامعه.** دولت با ایجاد یک بوروکراسی تحصیل‌کرده و نیروی کار صنعتی، در ظاهر تقویت شد. اما این روند، طبقه‌ی متوسط جدید شهری و گروه‌های روشنفکری را ایجاد کرد که آگاهی سیاسی بالاتری داشتند و در نهایت به ستون فقرات مخالفت‌ها علیه دولت تبدیل شدند.\n\n-   **تقویت شبکه‌ی اپوزیسیون مذهبی:** در خلاء ناشی از سرکوب نیروهای سکولار و چپ، شبکه‌ی مساجد، هیئت‌ها و روحانیون به رهبری آیت‌الله خمینی به تنها نیروی سازمان‌یافته و مستقل در سراسر کشور تبدیل شد. این شبکه از منابع مالی مستقل (وجوهات شرعی) و یک ایدئولوژی بسیج‌کننده برخوردار بود.\n    -   **اثر:** **تضعیف پایگاه مشروعیت دولت، تقویت شدید جامعه.** این روند یک قدرت موازی در دل جامعه ایجاد کرد که دولت توانایی کنترل یا نفوذ در آن را نداشت و در نهایت توانست توده‌ها را علیه دولت بسیج کند.\n\n### رویدادها:\n\n-   **تأسیس حزب رستاخیز (۱۹۷۵):** شاه با انحلال تمام احزاب موجود، یک نظام تک‌حزبی را اعلام کرد و از همه ایرانیان خواست یا به آن بپیوندند یا کشور را ترک کنند.\n    -   **اثر:** **تقویت دولت (در ظاهر)، تضعیف جامعه.** این رویداد اوج تلاش دولت برای کنترل کامل فضای سیاسی و حذف هرگونه تکثرگرایی بود. این اقدام بیگانگی بخش بزرگی از جامعه با حاکمیت را قطعی کرد.\n\n-   **اعلام سیاست «فضای باز سیاسی» (۱۹۷۷-۱۹۷۸):** تحت فشار دولت کارتر و به دلیل نارضایتی‌های داخلی، شاه تا حدودی از شدت سرکوب کاست.\n    -   **اثر:** **تضعیف کنترل دولت، تقویت جامعه.** این گشایش محدود، مانند باز کردن یک دریچه‌ی کوچک بر روی دیگ بخار پرفشار عمل کرد. جامعه‌ی مدنی سرکوب‌شده (نویسندگان، وکلا، دانشجویان) از این فرصت برای بیان اعتراضات انباشته‌شده‌ی خود استفاده کرد و شتاب حرکت‌های اعتراضی را به شدت افزایش داد.\n\n-   **انتشار مقاله‌ی توهین‌آمیز علیه آیت‌الله خمینی در روزنامه اطلاعات (۱۷ دی ۱۳۵۶ / ۷ ژانویه ۱۹۷۸):** این مقاله که به دستور دربار نوشته شده بود، جرقه‌ی اصلی اعتراضات گسترده‌ای شد که به انقلاب منتهی گشت.\n    -   **اثر:** **تضعیف شدید دولت، تقویت چشمگیر جامعه.** این رویداد یک اشتباه محاسباتی مرگبار از سوی دولت بود که باعث اتحاد بی‌سابقه‌ی نیروهای مذهبی و اقشار سنتی جامعه و آغاز چرخه‌ی تظاهرات و مراسم چهلم‌ها در شهرهای مختلف شد.\n\n-   **آتش‌سوزی سینما رکس آبادان (۲۸ مرداد ۱۳۵۷ / ۱۹ اوت ۱۹۷۸):** در این فاجعه حدود ۴۰۰ نفر کشته شدند. افکار عمومی، علی‌رغم شواهد بعدی، سازمان امنیت دولت (ساواک) را مقصر دانست.\n    -   **اثر:** **تضعیف شدید مشروعیت دولت، تقویت جامعه.** این رویداد، تصویر دولت را به عنوان یک نیروی سرکوبگر و بی‌رحم در ذهن مردم تثبیت کرد و خشم عمومی را به نقطه‌ی جوش رساند و شکاف میان دولت و جامعه را ترمیم‌ناپذیر ساخت.\n\n-   **کشتار میدان ژاله یا «جمعه‌ی سیاه» (۱۷ شهریور ۱۳۵۷ / ۸ سپتامبر ۱۹۷۸):** تیراندازی نیروهای نظامی به روی تظاهرکنندگان در تهران، امید به هرگونه مصالحه‌ی مسالمت‌آمیز را از بین برد.\n    -   **اثر:** **تضعیف کامل اقتدار اخلاقی دولت، تقویت اراده‌ی انقلابی جامعه.** این رویداد نقطه‌ی عطفی بود که پس از آن، هدف اصلی معترضان از اصلاحات به سرنگونی کامل رژیم تغییر یافت و قدرت بسیج جامعه را به اوج خود رساند.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n1900-1909: <7.8, 2.2>\n1910-1919: <3.5, 1.0>\n1920-1929: <2.0, 5.5>\n1930-1939: <1.0, 8.0>\n1940-1949: <7.0, 4.0>\n1950-1959: <2.5, 7.0>\n1960-1969: <1.0, 8.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1970-1979\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1970-1979\n- society_change (float): تغییر society_power نسبت به 1960-1969\n- state_change (float): تغییر state_power نسبت به 1960-1969\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1980-1989": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1980-1989 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1970-1979 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1980-1989:\nبا کمال میل. در اینجا تحلیلی از رویدادها و روندهای کلیدی ایران در دهه 1980 بر اساس چارچوب عجم‌اوغلو و رابینسون ارائه می‌شود. این چارچوب بر توازن قدرت میان دولت (Leviathan) و جامعه (Society) برای ایجاد \"دالان باریک\" آزادی تمرکز دارد. در دهه 1980، ایران شاهد تقویت چشمگیر قدرت دولت و تضعیف شدید جامعه مدنی سازمان‌یافته بود که کشور را از این دالان دور کرد و به سمت یک \"لویاتان استبدادی\" (Despotic Leviathan) سوق داد.\n\n### روندها (Trends)\n\n-   **دولتی‌سازی اقتصاد و شکل‌گیری اقتصاد جنگی:** در طول دهه 1980، به‌ویژه به دلیل جنگ، دولت کنترل خود را بر اقتصاد به شدت افزایش داد. ملی‌سازی صنایع بزرگ، سیستم توزیع کالاهای اساسی با کوپن و تخصیص منابع در جهت جنگ، قدرت اقتصادی را در دستان دولت متمرکز کرد.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** دولت با کنترل شریان‌های اقتصادی، به ابزار قدرتمندی برای کنترل جامعه دست یافت و استقلال بازیگران اقتصادی خصوصی و در نتیجه، پایگاه مادی جامعه مدنی را تضعیف کرد.\n\n-   **تثبیت نهادهای ایدئولوژیک و امنیتی جدید:** این دهه شاهد تأسیس و تحکیم نهادهایی مانند سپاه پاسداران، بسیج، کمیته‌های انقلاب اسلامی و دادگاه‌های انقلاب بود. این نهادها بازوهای اجرایی، امنیتی و ایدئولوژیک دولت جدید بودند که در سراسر جامعه نفوذ کردند.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** این روند، ظرفیت دولت برای نظارت، کنترل و سرکوب را به طرز چشمگیری افزایش داد و همزمان، هرگونه فضای لازم برای سازماندهی مستقل جامعه را از بین برد.\n\n-   **اسلامی‌سازی فضای عمومی و فرهنگی:** از طریق اجرای قوانینی مانند حجاب اجباری، پاکسازی دانشگاه‌ها (انقلاب فرهنگی) و کنترل شدید بر رسانه‌ها، هنر و آموزش، دولت به طور سیستماتیک هنجارهای خود را بر حوزه عمومی و حتی خصوصی تحمیل کرد.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** این روند با محدود کردن آزادی‌های فردی و فرهنگی و تضعیف نهادهای فرهنگی مستقل، قدرت نظارتی دولت را به خصوصی‌ترین عرصه‌های زندگی گسترش داد و توانایی جامعه برای ابراز هویت‌های متکثر را کاهش داد.\n\n-   **رشد بالای جمعیت:** ایران در دهه 1980 یکی از بالاترین نرخ‌های رشد جمعیت در جهان را تجربه کرد. این \"انفجار جمعیت\" ترکیب سنی جامعه را به نفع جوانان تغییر داد.\n    -   **اثر:** **در کوتاه‌مدت برای دولت خنثی، در بلندمدت تقویت بالقوه جامعه.** اگرچه این روند در همان دهه فشار بر منابع دولتی را افزایش داد، اما در دهه‌های بعد، این نسل جوان به نیروی محرکه‌ی اصلی مطالبات اجتماعی و سیاسی تبدیل شد و پتانسیل قدرت جامعه را افزایش داد.\n\n### رویدادها (Events)\n\n-   **آغاز جنگ ایران و عراق (سپتامبر ۱۹۸۰):** وقوع جنگ یک نقطه عطف تعیین‌کننده بود که کل دهه را تحت تأثیر قرار داد. وضعیت اضطراری ناشی از جنگ به دولت اجازه داد تا قدرت خود را به شکلی بی‌سابقه متمرکز کند.\n    -   **اثر:** **تقویت چشمگیر دولت، تضعیف جامعه.** جنگ بهانه‌ی لازم برای سرکوب شدید مخالفان داخلی، تعلیق آزادی‌های سیاسی و بسیج توده‌ای جامعه تحت کنترل دولت (از طریق نهادهایی مانند بسیج) را فراهم آورد و جامعه مدنی مستقل را کاملاً به حاشیه راند.\n\n-   **انقلاب فرهنگی (آغاز در ۱۹۸۰):** تعطیلی دانشگاه‌ها برای یک دوره حدوداً سه ساله با هدف \"پاکسازی\" آن‌ها از اساتید و دانشجویان دگراندیش، ضربه‌ای اساسی به نهاد علم و اندیشه مستقل بود.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** این رویداد یکی از مهم‌ترین سنگرهای تفکر انتقادی و سازماندهی مستقل اجتماعی را از بین برد و به دولت اجازه داد تا کنترل ایدئولوژیک خود را بر نهاد آموزش عالی تثبیت کند.\n\n-   **سرکوب خشونت‌بار گروه‌های مخالف سیاسی (به‌ویژه ۱۹۸۱-۱۹۸۳):** پس از خرداد ۱۳۶۰، جمهوری اسلامی به طور سیستماتیک تمام گروه‌های اپوزیسیون سازمان‌یافته (از مجاهدین خلق تا گروه‌های چپ و لیبرال) را سرکوب، حذف فیزیکی یا وادار به خروج از کشور کرد.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** این رویداد با نابود کردن کامل اپوزیسیون سازمان‌یافته، انحصار قدرت سیاسی را در دست حاکمیت تثبیت کرد و ظرفیت جامعه برای چانه‌زنی سیاسی و مقاومت متشکل را به صفر رساند.\n\n-   **اعدام‌های دسته‌جمعی زندانیان سیاسی (تابستان ۱۳۶۷/۱۹۸۸):** این رویداد که در پایان جنگ رخ داد، نقطه اوج سرکوب دهه شصت بود و آخرین بقایای کادرهای سازمان‌یافته مخالف در زندان‌ها را از بین برد.\n    -   **اثر:** **تقویت دولت، تضعیف جامعه.** این اقدام موازنه قوا را بیش از پیش به نفع دولت تغییر داد و با ایجاد وحشت، هرگونه امید به احیای فعالیت سیاسی سازمان‌یافته در کوتاه‌مدت را از میان برد.\n\n-   **درگذشت آیت‌الله خمینی و بازنگری در قانون اساسی (۱۹۸۹):** این رویداد با حذف پست نخست‌وزیری و تمرکز قدرت اجرایی در نهاد ریاست‌جمهوری، ساختار دولت را متمرکزتر و قدرتمندتر کرد.\n    -   **اثر:** **تقویت دولت.** این تغییرات نهادی، ساختار قدرت دولت را برای دوره پس از بنیانگذار انقلاب مستحکم‌تر کرد و با افزایش اختیارات رهبری و ریاست‌جمهوری، قدرت دولت را در برابر جامعه تقویت نمود.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n1900-1909: <7.8, 2.2>\n1910-1919: <3.5, 1.0>\n1920-1929: <2.0, 5.5>\n1930-1939: <1.0, 8.0>\n1940-1949: <7.0, 4.0>\n1950-1959: <2.5, 7.0>\n1960-1969: <1.0, 8.5>\n1970-1979: <8.0, 2.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1980-1989\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1980-1989\n- society_change (float): تغییر society_power نسبت به 1970-1979\n- state_change (float): تغییر state_power نسبت به 1970-1979\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1990-1999": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1990-1999 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1980-1989 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1990-1999:\nبا در نظر گرفتن چارچوب عجم‌اوغلو و رابینسون، که بر موازنه‌ی قدرت میان دولت (Leviathan) و جامعه برای ایجاد \"دالان باریک\" آزادی تأکید دارد، رویدادها و روندهای کلیدی در ایران دهه ۱۹۹۰ (۱۳۶۹-۱۳۷۸) به شرح زیر قابل تحلیل هستند. این دهه با ریاست‌جمهوری هاشمی رفسنجانی (دوران سازندگی) آغاز و با دوره اول ریاست‌جمهوری محمد خاتمی (دوران اصلاحات) به پایان رسید.\n\n### روندها (فرایندهای کند و ساختاری)\n\n*   **پیاده‌سازی سیاست‌های تعدیل اقتصادی و خصوصی‌سازی:** پس از جنگ، دولت رفسنجانی سیاست‌های آزادسازی اقتصادی را با هدف بازسازی کشور به اجرا گذاشت. این روند، که در تمام دهه ادامه داشت، منجر به شکل‌گیری یک اقتصاد شبه‌دولتی یا خصولتی شد.\n    *   **اثر:** این روند به‌طور همزمان **دولت و بخش‌هایی از جامعه (نخبگان اقتصادی جدید)** را تقویت کرد. از یک سو، با واگذاری شرکت‌ها به نهادهای انقلابی و افراد نزدیک به قدرت، بخشی از دستگاه دولتی (state apparatus) و متحدانش قدرتمندتر و ثروتمندتر شدند. از سوی دیگر، این سیاست‌ها با ایجاد تورم و نابرابری، باعث ایجاد نارضایتی در بخش‌های وسیعی از جامعه شد که زمینه را برای بسیج اجتماعی در آینده فراهم کرد.\n\n*   **رشد جمعیت جوان و شهرنشین:** نسل متولد شده در انفجار جمعیت پس از انقلاب (دهه ۱۳۶۰)، در دهه ۱۹۹۰ به سن نوجوانی و جوانی رسید. این نسل عمدتاً در شهرها ساکن بود و سطح تحصیلات بالاتری نسبت به نسل‌های قبل داشت.\n    *   **اثر:** این روند به‌طور بنیادین **قدرت جامعه** را تقویت کرد. جامعه‌ای جوان، باسواد و متمرکز در شهرها، پتانسیل بالاتری برای سازماندهی، مطالبه‌گری و به چالش کشیدن ساختارهای سنتی قدرت دارد. این نسل به پایگاه اصلی جنبش اصلاحات تبدیل شد.\n\n*   **گسترش آموزش عالی و فضای فکری:** در دوران سازندگی، ظرفیت دانشگاه‌ها افزایش یافت و طبقه متوسط تحصیل‌کرده گسترش پیدا کرد. این امر به شکل‌گیری حلقه‌های روشنفکری و مباحث جدیدی درباره جامعه مدنی، دموکراسی و قانون‌گرایی دامن زد.\n    *   **اثر:** این روند به وضوح **قدرت جامعه** را از طریق افزایش آگاهی، ایجاد سرمایه انسانی و شکل‌دهی به گفتمان‌های انتقادی تقویت کرد. این بستر فکری، نیروی محرکه اصلی برای تحولات سیاسی پایان دهه بود.\n\n### رویدادها (وقایع مشخص و مجزا)\n\n*   **انتخابات ریاست‌جمهوری دوم خرداد ۱۳۷۶:** انتخاب غیرمنتظره محمد خاتمی با رأی قاطع ۲۰ میلیونی، نقطه عطفی در تاریخ سیاسی ایران بود. این رویداد صرفاً یک انتخابات نبود، بلکه یک بسیج اجتماعی گسترده علیه وضع موجود بود.\n    *   **اثر:** این رویداد به‌شدت **قدرت جامعه** را تقویت کرد. جامعه مدنی برای اولین بار توانست اراده خود را از طریق صندوق رأی به بخش انتصابی حکومت تحمیل کند و نماینده‌ای در بالاترین سطح اجرایی دولت داشته باشد. این امر همچنین شکاف درون ساختار قدرت (دولت) را عمیق‌تر کرد.\n\n*   **ظهور و گسترش مطبوعات آزاد (۱۳۷۶-۱۳۷۸):** پس از پیروزی خاتمی، فضای باز سیاسی به ده‌ها روزنامه و مجله جدید اجازه فعالیت داد. این مطبوعات به فضایی برای نقد قدرت، طرح مطالبات مدنی و افشاگری تبدیل شدند.\n    *   **اثر:** این رویداد **قدرت جامعه** را به‌طور چشمگیری تقویت کرد. مطبوعات به عنوان ابزار اصلی جامعه مدنی برای سازماندهی افکار عمومی و نظارت بر قدرت عمل کردند و انحصار رسانه‌ای دولت را شکستند.\n\n*   **قتل‌های زنجیره‌ای روشنفکران و فعالان سیاسی (پاییز ۱۳۷۷):** قتل داریوش و پروانه فروهر، محمد مختاری و محمدجعفر پوینده توسط عواملی در وزارت اطلاعات، تلاشی آشکار برای ارعاب جامعه مدنی و روشنفکران بود.\n    *   **اثر:** این رویداد نمایانگر واکنش بخش‌های سرکوبگر **دولت** برای **تضعیف جامعه مدنی** بود. این اقدام نشان داد که چگونه عناصر مستبد درون دولت (Despotic Leviathan) در برابر قدرت‌یابی جامعه مقاومت می‌کنند. با این حال، افشای این قتل‌ها و پذیرش مسئولیت توسط دولت خاتمی، به نوبه خود باعث آگاهی بیشتر و بسیج جامعه علیه این ساختارها شد.\n\n*   **حمله به کوی دانشگاه تهران (۱۸ تیر ۱۳۷۸):** در پی اعتراضات دانشجویی به توقیف روزنامه سلام، نیروهای امنیتی و لباس شخصی به خوابگاه دانشجویان حمله کردند. این رویداد به بزرگترین ناآرامی‌های دانشجویی پس از انقلاب منجر شد.\n    *   **اثر:** این رویداد یک تقابل مستقیم میان بخش سرکوبگر **دولت** و بخش سازمان‌یافته **جامعه** (دانشجویان) بود. هدف دولت **تضعیف** جنبش دانشجویی و بازگرداندن جامعه به سکوت بود و نشان داد که دولت همچنان از ابزارهای قهریه برای مقابله با جامعه مدنی استفاده می‌کند و \"دالان\" بسیار شکننده است.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n1900-1909: <7.8, 2.2>\n1910-1919: <3.5, 1.0>\n1920-1929: <2.0, 5.5>\n1930-1939: <1.0, 8.0>\n1940-1949: <7.0, 4.0>\n1950-1959: <2.5, 7.0>\n1960-1969: <1.0, 8.5>\n1970-1979: <8.0, 2.0>\n1980-1989: <1.5, 8.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1990-1999\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1990-1999\n- society_change (float): تغییر society_power نسبت به 1980-1989\n- state_change (float): تغییر state_power نسبت به 1980-1989\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "2000-2009": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 2000-2009 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1990-1999 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 2000-2009:\nبا کمال میل. در اینجا تحلیلی از رویدادها و روندهای کلیدی ایران در دهه‌ی 2000-2009 با استفاده از چارچوب «کریدور باریک» عجم‌اوغلو و رابینسون ارائه می‌شود. این چارچوب بر تعادل و رقابت سازنده میان قدرت دولت (توانایی وضع و اجرای قانون) و قدرت جامعه (توانایی بسیج و نظارت بر دولت) برای دستیابی به آزادی تأکید دارد.\n\n### روندها:\n\n*   **گسترش دسترسی به اینترنت و ظهور رسانه‌های دیجیتال:** در طول این دهه، اینترنت از یک ابزار نخبه به یک پدیده‌ی اجتماعی گسترده‌تر تبدیل شد. ظهور وبلاگ‌ها، شبکه‌های اجتماعی اولیه و وب‌سایت‌های خبری مستقل، فضایی جدید و خارج از کنترل مستقیم دولت برای تبادل اطلاعات، سازمان‌دهی و نقد قدرت ایجاد کرد.\n    *   **اثر:** **تقویت جامعه مدنی** (با ایجاد ابزارهای جدید برای بسیج و ارتباطات).\n\n*   **افزایش درآمدهای نفتی و اقتصاد رانتی:** به ویژه در نیمه‌ی دوم این دهه (دولت احمدی‌نژاد)، افزایش چشمگیر قیمت نفت، منابع مالی عظیمی را در اختیار دولت قرار داد. این امر به دولت اجازه داد تا بدون نیاز به مالیات‌ستانی گسترده از شهروندان (که معمولاً به پاسخ‌گویی بیشتر منجر می‌شود)، برنامه‌های پوپولیستی را اجرا کرده و دستگاه‌های امنیتی و بوروکراتیک خود را تقویت کند.\n    *   **اثر:** **تقویت دولت** (به‌ویژه بخش‌های غیرپاسخ‌گو) و **تضعیف جامعه** (با کاهش اهرم فشار اقتصادی شهروندان بر دولت).\n\n*   **رشد قدرت نهادهای موازی و شبه‌دولتی:** در این دوره، به ویژه پس از سال 2005، شاهد گسترش نفوذ اقتصادی و سیاسی نهادهایی مانند سپاه پاسداران انقلاب اسلامی در حوزه‌های کلیدی اقتصاد (مخابرات، انرژی، ساخت‌وساز) بودیم. این روند یک «دولت در دولت» را تقویت کرد که کمتر در برابر نهادهای منتخب و جامعه پاسخ‌گو بود.\n    *   **اثر:** **تقویت بخش‌های غیرپاسخ‌گوی دولت** و **تضعیف** همزمان نهادهای رسمی دولت و جامعه مدنی. این روند ایران را از «کریدور باریک» دور کرد.\n\n*   **موج جوانی جمعیت و افزایش سطح تحصیلات:** ایران در این دهه با یک جمعیت جوان، تحصیل‌کرده و به‌طور فزاینده شهرنشین روبرو بود که مطالباتی متفاوت از نسل‌های پیشین داشت. این ساختار جمعیتی، پتانسیل و انرژی لازم برای جنبش‌های اجتماعی و فرهنگی را فراهم می‌آورد.\n    *   **اثر:** **تقویت بالقوه‌ی جامعه مدنی** (با فراهم کردن نیروی انسانی و فکری برای بسیج اجتماعی).\n\n### رویدادها:\n\n*   **انتخابات مجلس هفتم (2004) و ریاست‌جمهوری نهم (2005):** رد صلاحیت گسترده‌ی نامزدهای اصلاح‌طلب در انتخابات مجلس و سپس پیروزی محمود احمدی‌نژاد در انتخابات ریاست‌جمهوری، نقطه عطفی در پایان دوره‌ی اصلاحات بود. این رویدادها نشان‌دهنده‌ی قدرت نهادهای نظارتی (مانند شورای نگهبان) برای محدود کردن فضای رقابت سیاسی و تغییر مسیر قوه‌ی مجریه و مقننه بود.\n    *   **اثر:** **تقویت بخش‌های غیرمنتخب دولت** و **تضعیف** نهادهای منتخب و توانایی جامعه برای تأثیرگذاری از طریق صندوق رأی.\n\n*   **توقیف گسترده‌ی مطبوعات و بازداشت روزنامه‌نگاران و فعالان (به‌ویژه 2000-2004):** در اوایل این دهه، قوه‌ی قضائیه به شکل سیستماتیک اقدام به توقیف ده‌ها روزنامه‌ی اصلاح‌طلب و منتقد کرد. این رویدادها یکی از مهم‌ترین ابزارهای جامعه مدنی برای نظارت بر قدرت و شکل‌دهی به افکار عمومی را از آن گرفت.\n    *   **اثر:** **تضعیف جامعه مدنی** (با محدود کردن شدید آزادی بیان و گردش اطلاعات).\n\n*   **راه‌اندازی کمپین یک میلیون امضا برای تغییر قوانین تبعیض‌آمیز علیه زنان (2006):** این کمپین یک نمونه‌ی برجسته از سازمان‌دهی جامعه مدنی از پایین به بالا بود. فعالان با رویکردی مدنی و مسالمت‌آمیز، برای تغییر قوانین و افزایش آگاهی عمومی تلاش کردند و شبکه‌ای از فعالان را در سراسر کشور ایجاد نمودند.\n    *   **اثر:** **تقویت جامعه مدنی** (با نمایش ظرفیت خود برای سازمان‌دهی مستقل و پیگیری مطالبات مشخص).\n\n*   **انتخابات ریاست‌جمهوری دهم و رویدادهای پس از آن (جنبش سبز، 2009):** این رویداد مهم‌ترین تقابل میان دولت و جامعه در این دهه بود. اعلام نتایج انتخابات به بسیج اجتماعی بی‌سابقه‌ای در تاریخ جمهوری اسلامی منجر شد که قدرت جامعه را به نمایش گذاشت. واکنش شدید و سرکوب‌گرانه‌ی دولت نیز نشان‌دهنده‌ی تمامیت قدرت قهریه‌ی آن بود.\n    *   **اثر:** در ابتدا **تقویت شدید و ناگهانی جامعه** (از طریق بسیج توده‌ای)، اما در نهایت **تقویت قدرت سرکوب‌گر دولت** که با موفقیت آن جنبش را مهار کرد و جامعه مدنی را برای سال‌ها به شدت **تضعیف** نمود. این رویداد تعادل شکننده‌ی پیشین را کاملاً از بین برد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n1900-1909: <7.8, 2.2>\n1910-1919: <3.5, 1.0>\n1920-1929: <2.0, 5.5>\n1930-1939: <1.0, 8.0>\n1940-1949: <7.0, 4.0>\n1950-1959: <2.5, 7.0>\n1960-1969: <1.0, 8.5>\n1970-1979: <8.0, 2.0>\n1980-1989: <1.5, 8.0>\n1990-1999: <5.5, 7.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 2000-2009\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 2000-2009\n- society_change (float): تغییر society_power نسبت به 1990-1999\n- state_change (float): تغییر state_power نسبت به 1990-1999\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "2010-2019": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 2010-2019 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 2000-2009 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 2010-2019:\nبا توجه به چارچوب تحلیلی دارون عجم‌اوغلو و جیمز ای. رابینسون در کتاب *راهروی باریک*، که بر تعادل و رقابت میان قدرت دولت (لویاتان) و قدرت جامعه برای ایجاد آزادی تمرکز دارد، رویدادها و روندهای کلیدی در ایران بین سال‌های ۲۰۱۰ تا ۲۰۱۹ را می‌توان به شرح زیر تحلیل کرد. این چارچوب استدلال می‌کند که آزادی در \"راهروی باریک\" پدیدار می‌شود، جایی که هم دولت و هم جامعه قدرتمند هستند و یکدیگر را مهار می‌کنند.\n\n### روندها:\n\n-   **تشدید تحریم‌های اقتصادی و انزوای بین‌المللی:** این روند مستمر، توانایی و ظرفیت اقتصادی دولت برای ارائه‌ی خدمات و تحقق وعده‌هایش را کاهش داد. همزمان، با ایجاد فقر گسترده و فشار بر معیشت، توان سازماندهی و پویایی جامعه‌ی مدنی را نیز تحلیل برد.\n    -   **اثر:** تضعیف همزمان دولت (کاهش ظرفیت) و جامعه (فشار اقتصادی).\n\n-   **گسترش قدرت اقتصادی و سیاسی نهادهای موازی (به‌ویژه سپاه پاسداران):** این روند، قدرت را درون ساختار دولت از نهادهای انتخابی و پاسخگو (مانند دولت) به سمت نهادهای غیرپاسخگو و امنیتی سوق داد. این امر استقلال جامعه را محدود کرد و دولت را به سمت \"لویاتان مستبد\" سوق داد.\n    -   **اثر:** تقویت بخش‌های غیرپاسخگو و سرکوبگر دولت؛ تضعیف نهادهای رسمی دولت و جامعه.\n\n-   **رشد نفوذ اینترنت، تلفن‌های هوشمند و شبکه‌های اجتماعی:** این روند تکنولوژیک ابزارهای جدیدی برای سازماندهی، اطلاع‌رسانی و به چالش کشیدن روایت رسمی در اختیار جامعه قرار داد و توانایی آن برای بسیج شدن مستقل از دولت را افزایش داد.\n    -   **اثر:** تقویت جامعه.\n\n-   **فرسایش طبقه متوسط و تعمیق نابرابری اقتصادی:** فشار اقتصادی ناشی از تحریم‌ها و سوءمدیریت داخلی، طبقه‌ی متوسط را که به‌طور سنتی پایگاه اصلی جامعه‌ی مدنی و مطالبات دموکراتیک است، کوچک و ضعیف کرد.\n    -   **اثر:** تضعیف جامعه‌ی مدنی.\n\n### رویدادها:\n\n-   **انتخاب حسن روحانی (۱۳۹۲/2013):** این رویداد نشان‌دهنده‌ی بسیج بخشی از جامعه برای تغییر از طریق صندوق رأی و امید به تعامل با جهان بود. این انتخاب به‌طور موقت به نهاد دولت (قوه‌ی مجریه) در برابر سایر نهادهای قدرت، مشروعیت و قدرت مانور بخشید.\n    -   **اثر:** تقویت موقت جامعه (از طریق مشارکت) و نهادهای رسمی دولت.\n\n-   **توافق هسته‌ای (برجام) (۱۳۹۴/2015):** این توافق یک پیروزی بزرگ برای نهاد دولت رسمی (دولت روحانی) بود که پتانسیل افزایش ظرفیت اقتصادی دولت و کاهش فشار بر جامعه را داشت. این رویداد ایران را به سمت \"راهروی باریک\" سوق داد، زیرا هم دولت و هم جامعه از آن منتفع می‌شدند.\n    -   **اثر:** تقویت همزمان دولت (افزایش مشروعیت و پتانسیل اقتصادی) و جامعه (امید به گشایش).\n\n-   **خروج آمریکا از برجام و بازگشت تحریم‌ها (۱۳۹۷/2018):** این رویداد به‌شدت ظرفیت اقتصادی دولت رسمی را از بین برد، آن را در مقابل نهادهای تندرو تضعیف کرد و تمام امیدهای جامعه برای بهبود اقتصادی را از میان برد و به سرخوردگی گسترده دامن زد.\n    -   **اثر:** تضعیف شدید دولت رسمی (اجرایی) و جامعه.\n\n-   **اعتراضات سراسری دی ۱۳۹۶ (2017-2018) و آبان ۱۳۹۸ (2019):** این رویدادها انفجارهای قدرتمند جامعه علیه ناکارآمدی اقتصادی و سیاسی دولت بودند. با این حال، سرکوب شدید این اعتراضات، قدرت قهریه‌ی دولت را به نمایش گذاشت و نشان داد که توازن قدرت همچنان به نفع یک \"لویاتان مستبد\" سنگینی می‌کند.\n    -   **اثر:** نمایش قدرت جامعه، اما سرکوب آن در نهایت موجب تقویت قدرت سرکوبگر دولت شد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <5.5, 3.5>\n1890-1899: <6.8, 2.8>\n1900-1909: <7.8, 2.2>\n1910-1919: <3.5, 1.0>\n1920-1929: <2.0, 5.5>\n1930-1939: <1.0, 8.0>\n1940-1949: <7.0, 4.0>\n1950-1959: <2.5, 7.0>\n1960-1969: <1.0, 8.5>\n1970-1979: <8.0, 2.0>\n1980-1989: <1.5, 8.0>\n1990-1999: <5.5, 7.0>\n2000-2009: <3.5, 8.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 2010-2019\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 2010-2019\n- society_change (float): تغییر society_power نسبت به 2000-2009\n- state_change (float): تغییر state_power نسبت به 2000-2009\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)"
  },
  "score_response": {
    "1880-1889": "{\n  \"society_power\": 5.5,\n  \"state_power\": 3.5,\n  \"key_event\": \"Growing foreign concessions under a weak Qajar state.\",\n  \"reasoning\": \"The Qajar state under Naser al-Din Shah had limited administrative and military reach, relying on local notables and contending with foreign influence. In contrast, society's power was considerable, vested in strong, traditional networks of the clergy, bazaar merchants, and powerful tribal confederations that effectively checked central authority.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1890-1899": "{\n  \"society_power\": 6.8,\n  \"state_power\": 2.8,\n  \"key_event\": \"پیروزی جنبش تنباکو و تضعیف اقتدار شاه\",\n  \"reasoning\": \"پیروزی در جنبش تنباکو قدرت جامعه را برای بسیج و وادار کردن دولت به عقب‌نشینی آشکار کرد. همزمان، ترور ناصرالدین شاه و روی کار آمدن جانشینی ضعیف‌تر، اقتدار و ظرفیت اجرایی دولت را به شدت کاهش داد.\",\n  \"society_change\": 1.3,\n  \"state_change\": -0.7\n}",
    "1900-1909": "{\n  \"society_power\": 7.8,\n  \"state_power\": 2.2,\n  \"key_event\": \"The Constitutional Revolution establishes a parliament.\",\n  \"reasoning\": \"Society's power surged through the Constitutional Revolution, which created formal institutions like the Majles to check the monarchy. Meanwhile, the state's power was decimated by foreign debt, the 1907 Anglo-Russian agreement partitioning its sovereignty, and the ultimate military defeat of the Shah's forces.\",\n  \"society_change\": 1.0,\n  \"state_change\": -0.6\n}",
    "1910-1919": "{\n  \"society_power\": 3.5,\n  \"state_power\": 1.0,\n  \"key_event\": \"WWI occupation and Great Famine collapse the central state.\",\n  \"reasoning\": \"State power effectively collapsed due to foreign occupation, internal fragmentation, and inability to function during the Great Famine. Societal power also plummeted as the Majles was dissolved and the population was atomized by war and starvation, though regional and nationalist movements showed some resilience.\",\n  \"society_change\": -4.3,\n  \"state_change\": -1.2\n}",
    "1920-1929": "{\n  \"society_power\": 2.0,\n  \"state_power\": 5.5,\n  \"key_event\": \"Rise of Reza Khan and creation of a modern, centralized state.\",\n  \"reasoning\": \"The state's power surged with the creation of a modern national army and bureaucracy that crushed regional rivals. This same consolidation of power systematically dismantled traditional sources of societal organization (tribes, clergy, regional powers), leading to a sharp decline in society's ability to resist.\",\n  \"society_change\": -1.5,\n  \"state_change\": 4.5\n}",
    "1930-1939": "{\n  \"society_power\": 1.0,\n  \"state_power\": 8.0,\n  \"key_event\": \"Consolidation of Reza Shah's authoritarian state.\",\n  \"reasoning\": \"The state systematically dismantled all independent centers of power—tribes, clergy, bazaaris—through military, economic, and cultural centralization. This process, marked by events like the Goharshad suppression and forced unveiling, led to a surge in state capacity and the atomization of society.\",\n  \"society_change\": -1.0,\n  \"state_change\": 2.5\n}",
    "1940-1949": "{\n  \"society_power\": 7.0,\n  \"state_power\": 4.0,\n  \"key_event\": \"Allied invasion and abdication of Reza Shah in 1941.\",\n  \"reasoning\": \"The collapse of Reza Shah's despotic state after the 1941 Allied invasion created a power vacuum, allowing for an explosive resurgence of civil society (parties, press, unions). Although the state began a slow recovery after resolving the Azerbaijan crisis, it remained weak and was consistently constrained by this newly empowered, pluralistic society.\",\n  \"society_change\": 6.0,\n  \"state_change\": -4.0\n}",
    "1950-1959": "{\n  \"society_power\": 2.5,\n  \"state_power\": 7.0,\n  \"key_event\": \"کودتای ۱۳۳۲ جامعه مدنی را در هم شکست و قدرت دولت را تثبیت کرد.\",\n  \"reasoning\": \"کودتای ۱۳۳۲ جنبش دموکراتیک و جامعه مدنی پرجنب‌وجوش دوران مصدق را به‌شدت سرکوب کرد. پس از آن، دولت شاه با تأسیس ساواک و درآمدهای نفتی، قدرت سرکوبگر خود را به میزان چشمگیری افزایش داد و ایران را از کریدور خارج کرد.\",\n  \"society_change\": -4.5,\n  \"state_change\": 3.0\n}",
    "1960-1969": "{\n  \"society_power\": 1.0,\n  \"state_power\": 8.5,\n  \"key_event\": \"انقلاب سفید و سرکوب مخالفان، قدرت دولت را تثبیت کرد.\",\n  \"reasoning\": \"قدرت دولت با اصلاحات از بالا (انقلاب سفید) و درآمدهای نفتی که آن را از جامعه بی‌نیاز می‌کرد، به شدت افزایش یافت. در مقابل، سرکوب خشونت‌آمیز قیام ۱۵ خرداد و گسترش نفوذ ساواک، جامعه‌ی مدنی را به شدت تضعیف و اتمیزه کرد.\",\n  \"society_change\": -1.5,\n  \"state_change\": 1.5\n}",
    "1970-1979": "{\n  \"society_power\": 8.0,\n  \"state_power\": 2.0,\n  \"key_event\": \"The Iranian Revolution of 1979 overthrows the Shah's regime.\",\n  \"reasoning\": \"State power, peaking mid-decade due to oil wealth, completely collapsed in the face of a mass revolutionary movement. Society, organized primarily through religious networks, transformed from atomized to dominant, successfully overthrowing the powerful Pahlavi state.\",\n  \"society_change\": 7.0,\n  \"state_change\": -6.5\n}",
    "1980-1989": "{\n  \"society_power\": 1.5,\n  \"state_power\": 8.0,\n  \"key_event\": \"The Iran-Iraq War and consolidation of the revolutionary state.\",\n  \"reasoning\": \"The Iran-Iraq War provided the new revolutionary state the justification and means to build a powerful security apparatus and control the economy. This process, combined with the violent suppression of all political opposition, crushed the once-mobilized civil society and created a strong, despotic state.\",\n  \"society_change\": -6.5,\n  \"state_change\": 6.0\n}",
    "1990-1999": "{\n  \"society_power\": 5.5,\n  \"state_power\": 7.0,\n  \"key_event\": \"انتخابات دوم خرداد و ظهور جنبش اصلاحات\",\n  \"reasoning\": \"انتخابات دوم خرداد و ظهور مطبوعات آزاد، قدرت جامعه‌ی مدنی را به شدت افزایش داد. در مقابل، قدرت دولت به دلیل شکاف عمیق میان نهادهای انتخابی و انتصابی کاهش یافت، هرچند ابزارهای سرکوب آن همچنان قوی باقی ماند.\",\n  \"society_change\": 4.0,\n  \"state_change\": -1.0\n}",
    "2000-2009": "{\n  \"society_power\": 3.5,\n  \"state_power\": 8.5,\n  \"key_event\": \"The 2009 Green Movement and its subsequent suppression.\",\n  \"reasoning\": \"While the rise of digital media and civic campaigns showed societal potential, the state, empowered by oil revenues and security apparatuses like the IRGC, decisively crushed the mass mobilization of 2009. This event demonstrated the state's vast coercive power and left civil society severely weakened and suppressed.\",\n  \"society_change\": -2.0,\n  \"state_change\": 1.5\n}",
    "2010-2019": "{\n  \"society_power\": 3.0,\n  \"state_power\": 8.2,\n  \"key_event\": \"The rise and fall of the JCPOA amid widespread protests.\",\n  \"reasoning\": \"The state's coercive power remained formidable, crushing major protests, though its economic capacity was weakened by the collapse of the nuclear deal. Society showed mobilization capacity in elections and protests, but was ultimately weakened by severe economic hardship and effective repression.\",\n  \"society_change\": -0.5,\n  \"state_change\": -0.3\n}"
  }
}

==> experiments/results_lang/iran-persia__openai-gpt-5.5__fa.json <==
{
  "country": "Iran (Persia)",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 4.0,
    "1890-1899": 5.2,
    "1900-1909": 6.5,
    "1910-1919": 5.3,
    "1920-1929": 4.1,
    "1930-1939": 3.0,
    "1940-1949": 5.0,
    "1950-1959": 3.8,
    "1960-1969": 3.3,
    "1970-1979": 6.1,
    "1980-1989": 3.0,
    "1990-1999": 4.6,
    "2000-2009": 4.3,
    "2010-2019": 4.1
  },
  "state_power": {
    "1880-1889": 3.5,
    "1890-1899": 3.2,
    "1900-1909": 2.9,
    "1910-1919": 2.1,
    "1920-1929": 5.9,
    "1930-1939": 7.4,
    "1940-1949": 6.0,
    "1950-1959": 7.3,
    "1960-1969": 8.2,
    "1970-1979": 5.6,
    "1980-1989": 7.5,
    "1990-1999": 7.8,
    "2000-2009": 8.4,
    "2010-2019": 8.4
  },
  "key_event": {
    "1880-1889": "حکمرانی ضعیف قاجار و نفوذ محلی",
    "1890-1899": "جنبش تنباکو و بسیج علما-بازار",
    "1900-1909": "انقلاب مشروطه و احیای مجلس",
    "1910-1919": "اشغال خارجی، قحطی و فرسایش مشروطه",
    "1920-1929": "تمرکزگرایی رضاشاهی و تضعیف مشروطه",
    "1930-1939": "تمرکز اقتدار رضاشاهی و سرکوب جامعهٔ مستقل",
    "1940-1949": "اشغال ۱۹۴۱ و گشایش سیاسی پس از رضاشاه",
    "1950-1959": "کودتای ۱۳۳۲ و تثبیت دولت امنیتی پهلوی",
    "1960-1969": "انقلاب سفید و تثبیت اقتدارگرایی پهلوی",
    "1970-1979": "انقلاب ۱۳۵۷ و فروپاشی سلطنت پهلوی",
    "1980-1989": "جنگ و تثبیت امنیتی جمهوری اسلامی",
    "1990-1999": "انتخاب خاتمی و خیزش جامعه مدنی اصلاح‌طلب",
    "2000-2009": "جنبش سبز و تحکیم دولت امنیتی",
    "2010-2019": "امنیتی‌شدن پس از ۱۳۸۸ و سرکوب آبان ۱۳۹۸"
  },
  "reasoning": {
    "1880-1889": "دولت قاجار در دههٔ ۱۸۸۰ اقتدار مرکزی و ابزارهایی مانند دیوان، مالیات‌گیری و نیروی نظامی داشت، اما کنترلش بر ایالات، قبایل و نخبگان محلی محدود و تا حدی وابسته به میانجی‌گری و امتیازدهی بود. جامعهٔ مدنی به معنای مدرن هنوز کم‌نهادینه بود، ولی شبکه‌های علما، بازار، اصناف و اجتماعات محلی ظرفیت بسیج و مقاومت پراکنده اما واقعی ایجاد می‌کردند.",
    "1890-1899": "جنبش تنباکو، شبکه‌های علما و بازار، مطبوعات برون‌مرزی و آموزش جدید جامعه را از بسیج پراکنده به توان بسیج مؤثر دوره‌ای رساند، هرچند هنوز نهادهای پایدار محدودکنندهٔ دولت شکل نگرفته بود. دولت قاجار با وجود تداوم سلطنت و اصلاحات محدود گمرکی، زیر فشار ورشکستگی مالی، امتیازدهی، نفوذ روس و بریتانیا و بحران مشروعیت پس از ترور شاه کمی ضعیف‌تر شد.",
    "1900-1909": "شبکه‌های بازار، علما، مطبوعات، انجمن‌ها و سپس مجلس و مقاومت مسلحانهٔ مشروطه‌خواهان توان بسیج و مهار سلطنت را به‌طور چشمگیری بالا برد، هرچند سرکوب ۱۹۰۸ و فشار خارجی مانع رسیدن جامعه به سطح کاملاً نیرومند شد. دولت قاجار با وجود وام‌ها و بریگاد قزاق، به‌سبب وابستگی خارجی، بحران مشروعیت، جنگ داخلی و ضعف مالی-نظامی در پایان دوره همچنان دولتی ضعیف و با اقتدار مرکزی مناقشه‌پذیر بود.",
    "1910-1919": "جامعه از اوج بسیج مشروطه‌خواهانه پایین آمد: مجلس و مطبوعات زیر فشار روسیه، بریتانیا و بحران جنگ تضعیف شدند، هرچند جنبش جنگل، دفاع ملی و اعتراض به قرارداد ۱۹۱۹ ظرفیت بسیج ملی‌گرا را حفظ کرد. دولت قاجار با ناتوانی مالی، فقدان انحصار خشونت، اشغال خارجی، قحطی و نیروهای مسلح رقیب به آستانه فروپاشی اقتدار مرکزی رسید.",
    "1920-1929": "در پایان دههٔ ۱۹۲۰ دولت مرکزی با ارتش منظم، مالیات‌گیری بهتر، عدلیهٔ دولتی، خلع سلاح ایلات و حذف خودمختاری‌های محلی از وضعیت بسیار ضعیف پس از جنگ جهانی اول به ظرفیت متوسط و رو به قوی رسید. در مقابل، هرچند آموزش نوین، شهرنشینی و ارتباطات اندکی ظرفیت اجتماعی را بالا برد، کنترل انتخابات و مطبوعات، حاشیه‌راندن مجلس و تضعیف نیروهای محلی، مذهبی و ایلی قدرت مستقل جامعه را کاهش داد.",
    "1930-1939": "در دههٔ 1930 دولت با ارتش، شهربانی، بوروکراسی، انحصارات اقتصادی، راه‌آهن و سیاست‌های یکسان‌ساز به سطحی قوی از نفوذ اداری و coercive رسید، هرچند هنوز ظرفیت فراگیر ۹-۱۰ نداشت. جامعهٔ مدنی مستقل با سرکوب مطبوعات، احزاب، اتحادیه‌ها، ایلات، روحانیت و بازار تضعیف شد؛ با این حال آموزش نوین و شهرنشینی مانع سقوط آن به سطح کاملاً اتمیزه بود.",
    "1940-1949": "اشغال متفقین و کناره‌گیری رضاشاه اقتدار متمرکز دههٔ ۱۳۱۰ را شکست، اما بازپس‌گیری آذربایجان و مهاباد و سرکوب ۱۹۴۹ بخشی از ظرفیت ارتش، دربار و بوروکراسی را احیا کرد؛ بنابراین دولت در پایان دهه متوسط رو به قوی، اما پایین‌تر از دورهٔ رضاشاه است. جامعه با مطبوعات، احزاب، مجلس فعال‌تر، حزب توده، اتحادیه‌ها و بسیج ملی‌گرایانه نیرومندتر شد، هرچند حکومت نظامی و غیرقانونی‌شدن توده در ۱۹۴۹ آن را محدود کرد.",
    "1950-1959": "فضای باز و بسیج ملی‌گرایانهٔ اوایل دهه جامعه را موقتاً بالا برد، اما کودتا، سرکوب جبهه ملی و توده، تعطیلی مطبوعات و تأسیس ساواک در پایان دهه جامعهٔ مستقل را پایین‌تر از سطح دههٔ ۱۹۴۰ گذاشت. در مقابل، درآمد نفت پس از کنسرسیوم، کمک و تضمین امنیتی آمریکا، تقویت ارتش و تمرکز قدرت در دربار ظرفیت اداری-سرکوبگر دولت را به سطحی قوی رساند.",
    "1960-1969": "در دههٔ ۱۳۴۰ دولت با اصلاحات از بالا، رشد نفتی، بوروکراسی توسعه‌گرا، ساواک و سرکوب ۱۵ خرداد نفوذ اداری و قهری خود را از سطح قوی به مرز بسیار قوی رساند. جامعه از آموزش، شهرنشینی، حق رأی زنان و بسیج‌های مقطعی نیرو گرفت، اما سرکوب احزاب، مطبوعات، اتحادیه‌ها، روحانیت سیاسی و نهادهای میانجی باعث شد توان مستقل آن نسبت به دههٔ ۱۳۳۰ کاهش یابد.",
    "1970-1979": "جهش نفتی و امنیتی‌سازی دههٔ ۱۳۵۰ ابتدا دولت پهلوی را بسیار نیرومند کرد، اما چرخهٔ اعتراضات، اعتصاب نفت، خروج شاه و فروپاشی سلطنت قدرت حکمرانی متمرکز را به‌شدت فرسود؛ دولت انقلابی تازه در ۱۳۵۸ نهادهای coercive ساخت، ولی هنوز انسجام و انحصار کامل اقتدار نداشت. جامعه از سطح سرکوب‌شدهٔ دههٔ ۱۳۴۰ به بسیج گستردهٔ شهری، مذهبی، بازاری، دانشجویی و کارگری رسید، هرچند در پایان ۱۳۵۸ تکثر لیبرال و سکولار زیر فشار نهادهای انقلابی تضعیف شد.",
    "1980-1989": "جنگ، بسیج سپاه و بسیج، اقتصاد سهمیه‌ای و تمرکز نهادی پس از حذف رقبا، دولت را از وضعیت پس از انقلاب به دولتی قوی و مداخله‌گر رساند، هرچند فشار جنگ و محدودیت‌های اجرایی مانع نفوذ تقریباً کامل بود. در مقابل، سرکوب احزاب و مطبوعات مستقل، انقلاب فرهنگی، اعدام‌های ۱۳۶۷ و امنیتی‌شدن فضای عمومی جامعه‌ی مدنی مستقل را به سطحی ضعیف کاهش داد، با وجود تداوم برخی شبکه‌های اجتماعی و افزایش سواد.",
    "1990-1999": "بازسازی پس از جنگ، تثبیت نهادهای غیرانتخابی، بوروکراسی و توان سرکوب، دولت را همچنان در سطح قوی نگه داشت و اندکی تقویت کرد، هرچند تحریم‌ها، شکاف جناحی و نهادهای انتخابی مانع جهش بزرگ شدند. جامعه نسبت به دهه جنگ و سرکوب احیا شد: مطبوعات، دانشجویان، زنان، شوراها و بسیج انتخاباتی ۱۳۷۶ قدرت مدنی را بالا بردند، اما ردصلاحیت‌ها، بنیادهای شبه‌دولتی، قتل‌های زنجیره‌ای و سرکوب کوی دانشگاه آن را زیر سطح متوسطِ پایدار نگه داشتند.",
    "2000-2009": "گسترش دانشگاه، اینترنت و بسیج ۱۳۸۸ نشان داد جامعه هنوز ظرفیت شبکه‌سازی و اعتراض گسترده دارد، اما توقیف مطبوعات، ردصلاحیت‌ها، فشار بر NGOها و سرکوب پس از انتخابات، قدرت سازمان‌یافته و نهادی جامعه را نسبت به دهه ۱۹۹۰ کمی کاهش داد. در مقابل، درآمد نفتی، نقش فزاینده سپاه و بسیج، امنیتی‌سازی پرونده هسته‌ای و غلبه نهادهای غیرانتخابی توان اداری-سرکوبگر و مالی دولت را از سطحی از پیش بالا، باز هم تقویت کرد.",
    "2010-2019": "جامعه با اینترنت، اعتراضات صنفی و بسیج‌های غیرمتمرکز توان کنشگری نشان داد، اما حصر، سرکوب، بازداشت فعالان، فرسایش اقتصادی و قطع اینترنت سازمان‌یافتگی پایدار آن را نسبت به دهه قبل کمی تضعیف کرد. دولت از نظر قهری، امنیتی و کنترل ارتباطات بسیار نیرومند ماند، ولی تحریم‌ها، بحران مالی و ضعف خدماتی مانع افزایش معنادار قدرت کل آن شد."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1890-1899 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1890-1899 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1900-1909": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1900-1909 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1900-1909 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1910-1919": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1910-1919 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1910-1919 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1920-1929": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1920-1929 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1920-1929 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1930-1939": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1930-1939 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1930-1939 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1940-1949": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1940-1949 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1940-1949 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1950-1959": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1950-1959 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1950-1959 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1960-1969": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1960-1969 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1960-1969 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1970-1979": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1970-1979 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1970-1979 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1980-1989": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1980-1989 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1980-1989 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1990-1999": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1990-1999 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1990-1999 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "2000-2009": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 2000-2009 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 2000-2009 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "2010-2019": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 2010-2019 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 2010-2019 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "روندها:\n- **فرسایش مالی دولت قاجار و اتکای بیشتر به وام، پیش‌فروش درآمدها و امتیازدهی خارجی** در سراسر دههٔ 1890: دولت را از نظر نقدینگی کوتاه‌مدت سرپا نگه داشت، اما **استقلال و ظرفیت پایدار دولت را تضعیف** کرد و نارضایتی اجتماعی را افزایش داد.\n- **گسترش نفوذ اقتصادی بریتانیا و روسیه** از طریق بانک شاهنشاهی، امتیازات، تجارت و سپس دخالت در گمرکات: **حاکمیت دولت را تضعیف** کرد؛ هم‌زمان، احساسات ضد امتیاز و ضد نفوذ خارجی، **جامعه/بازار/علما را سیاسی‌تر و منسجم‌تر** کرد.\n- **تقویت شبکهٔ علما، بازار و اصناف پس از جنبش تنباکو**: تجربهٔ تحریم، بست‌نشینی، تلگراف، فتوا و بسیج شهری، **قدرت جامعهٔ مدنی را تقویت** و امکان عقب‌نشینی‌دادن دولت را اثبات کرد.\n- **رشد مطبوعات برون‌مرزی و گردش ایده‌های اصلاحی**؛ مانند *قانون* ملکم‌خان در لندن‌، *حبل‌المتین* در کلکته از 1893 و دیگر نشریات مهاجر: **جامعهٔ سیاسی و روشنفکری را تقویت** و مشروعیت استبداد قاجار را فرسوده کرد.\n- **گسترش آموزش جدید و انجمن‌های معارفی در اواخر دهه**، از جمله مدارس رشدیّه و انجمن معارف 1898: از یک سو **جامعهٔ مدنی و طبقهٔ اصلاح‌طلب شهری را تقویت** کرد؛ از سوی دیگر بالقوه برای دولت کادر اداری جدید می‌ساخت، اما اثر فوری آن بیشتر اجتماعی بود.\n- **کوشش‌های محدود برای اصلاح دیوانی و گمرکی، به‌ویژه در دورهٔ امین‌الدوله و با استخدام مستشاران بلژیکی 1898-1899**: **ظرفیت مالی/اداری دولت را تا حدی تقویت** کرد، اما به‌دلیل وابستگی به بیگانگان و فشار بر تجار، مشروعیت دولت را نیز آسیب‌پذیرتر کرد.\n\nرویدادها:\n- **1890: اعطای امتیاز انحصار تنباکو به تالبوت/رژی**: درآمد کوتاه‌مدت برای دولت ایجاد می‌کرد، اما **اقتدار و مشروعیت دولت را تضعیف** و منافع بازار، کشاورزان و علما را تهدید کرد؛ در نتیجه **جامعه را بسیج** کرد.\n- **1891-1892: جنبش تنباکو و فتوای میرزای شیرازی**: نقطهٔ عطف در قدرت اجتماعی بود؛ **جامعه، علما و بازار را به‌شدت تقویت** کرد و دولت را وادار به لغو امتیاز نمود؛ بنابراین **دولت از نظر اقتدار سیاسی تضعیف** شد.\n- **1892: پرداخت غرامت لغو امتیاز تنباکو و اتکا به وام/درآمدهای گمرکی**: دولت را موقتاً از بحران مالی نجات داد، اما **وابستگی مالی و ضعف حاکمیت دولت** را افزایش داد.\n- **1896: ترور ناصرالدین‌شاه به دست میرزا رضای کرمانی**: اقتدار نمادین سلطنت را لرزاند و **ضعف دولت و بحران مشروعیت** را آشکار کرد؛ برای نیروهای منتقد نیز نشانه‌ای از شکنندگی استبداد بود، پس **جامعهٔ سیاسی مخالف را جسورتر** کرد.\n- **1896: جلوس مظفرالدین‌شاه**: انتقال سلطنت بدون فروپاشی کامل، **تداوم حداقلی دولت** را نشان داد، اما شاه جدید ضعیف‌تر و بدهکارتر بود؛ بنابراین در عمل **قدرت دولت مرکزی را چندان تقویت نکرد**.\n- **1897-1898: صدارت امین‌الدوله و برنامه‌های اصلاحی او**: تلاش برای اصلاح مالیه، آموزش و اداره، **دولت اصلاح‌گر را موقتاً تقویت** کرد و به رشد مدارس و محافل جدید، یعنی **تقویت جامعهٔ مدنی** کمک نمود؛ برکناری او نشان‌دهندهٔ ضعف پایگاه اصلاح در دولت بود.\n- **1898-1899: ورود و تثبیت نقش ژوزف نوز و مستشاران بلژیکی در گمرکات**: از نظر فنی **ظرفیت مالی دولت را تقویت** کرد، اما چون با نفوذ خارجی و فشار بر تجار همراه بود، **مشروعیت دولت را تضعیف** و نارضایتی بازار و علما را افزایش داد.",
    "1900-1909": "روندها:\n- **وابستگی مالی دولت قاجار به وام‌ها و گمرکاتِ تحت نفوذ خارجی، به‌ویژه روسیه و بلژیکی‌ها**: از یک‌سو توان مالی کوتاه‌مدت دولت را کمی تقویت کرد؛ اما در مجموع استقلال و مشروعیت دولت را تضعیف کرد.\n- **گسترش شبکه‌های بازار، علما، انجمن‌ها، مطبوعات، تلگراف و مدارس جدید**: ظرفیت بسیج، هماهنگی و بیان مطالبات عمومی را بالا برد؛ بنابراین جامعه‌ی مدنی را تقویت کرد.\n- **رشد نارضایتی اقتصادی؛ تورم، گرانی، فشار مالیاتی و رکود تجارت**: مشروعیت دولت را تضعیف و ائتلاف بازار-علما-روشنفکران را تقویت کرد.\n- **نفوذ فزاینده‌ی روس و بریتانیا در سیاست، اقتصاد و امنیت ایران**: هم دولت ملی را از نظر حاکمیت تضعیف کرد و هم جامعه را زیر فشار خارجی قرار داد؛ هرچند به بسیج ملی‌گرایانه‌ی جامعه نیز کمک کرد.\n- **نهادینه‌شدن تدریجی مشروطه، مجلس، انجمن‌های ایالتی و ولایتی و زبان حقوق شهروندی پس از 1906**: قدرت سازمان‌یافته‌ی جامعه را تقویت کرد و قدرت خودسرانه‌ی دولت را محدود ساخت؛ در عین حال امکان ساخت دولت قانون‌مندتر را نیز ایجاد کرد.\n- **تقویت ابزارهای قهریه‌ی دربار، به‌ویژه بریگاد قزاق**: قدرت سرکوب دولتِ سلطنتی را افزایش داد، اما چون وابسته و ضدنهادی بود، دولت مدرن و پاسخ‌گو را تقویت نکرد.\n\nرویدادها:\n- **1900: گرفتن وام بزرگ مظفرالدین‌شاه از روسیه با وثیقه‌ی درآمدهای گمرکی**: توان مالی فوری دولت را تقویت کرد، اما استقلال و اعتبار دولت را تضعیف کرد.\n- **1901: امتیاز دارسی برای نفت**: دولت را از نظر درآمد بالقوه تقویت می‌کرد، اما حاکمیت اقتصادی را تضعیف و حساسیت ملی‌گرایانه‌ی جامعه را تقویت کرد.\n- **1905: اعتراضات بازار و علما پس از تنبیه بازرگانان قند در تهران**: دولت را از نظر مشروعیت تضعیف و ائتلاف اجتماعیِ ضد استبداد را تقویت کرد.\n- **1906: صدور فرمان مشروطیت، تشکیل مجلس اول و تصویب قانون اساسی**: جامعه و نهادهای نمایندگی را به‌شدت تقویت کرد؛ قدرت خودسرانه‌ی شاه را تضعیف و مسیر دولت قانون‌مند را باز کرد.\n- **1907: متمم قانون اساسی**: حقوق، حدود سلطنت و مسئولیت دولت را روشن‌تر کرد؛ جامعه و حاکمیت قانون را تقویت و دولت استبدادی را محدود کرد.\n- **1907: قرارداد سن‌پترزبورگ میان روسیه و بریتانیا و تقسیم ایران به حوزه‌های نفوذ**: حاکمیت دولت ایران را تضعیف کرد و فشار خارجی بر جامعه و مشروطه‌خواهان را افزایش داد.\n- **1908: به توپ بستن مجلس به دستور محمدعلی‌شاه با کمک بریگاد قزاق**: قدرت قهری دولت سلطنتی را موقتاً تقویت کرد، اما جامعه‌ی مدنی و نهادهای مشروطه را سرکوب و تضعیف کرد.\n- **1908-1909: مقاومت تبریز به رهبری ستارخان و باقرخان**: جامعه‌ی مسلح و انجمن‌های شهری را تقویت کرد و کنترل دولت مرکزیِ استبدادی را تضعیف نمود.\n- **1909: حرکت نیروهای مشروطه‌خواه از گیلان و بختیاری به تهران و فتح تهران**: جامعه‌ی سیاسی و ائتلاف‌های مشروطه‌خواه را تقویت کرد؛ محمدعلی‌شاه را برکنار و دولت مشروطه را احیا کرد.\n- **1909: آغاز مجلس دوم و بازگشت رسمی مشروطه**: جامعه و نهاد نمایندگی را تقویت کرد و قدرت مطلقه‌ی سلطنت را کاهش داد، هرچند دولت همچنان از نظر مالی و نظامی ضعیف ماند.",
    "1910-1919": "روندها:\n- **فرسایش نهادهای مشروطه و پارلمان‌گرایی، 1910-1919:** مجلس، احزاب، مطبوعات و انجمن‌ها پس از انقلاب مشروطه باقی ماندند، اما با فشار روسیه، بریتانیا، دربار و نیروهای مسلح وابسته تضعیف شدند. **جامعه‌ی مدنی را تضعیف کرد** و در عین حال **دولت قانونی-مشروطه را هم ضعیف نگه داشت**.\n- **ضعف مالی و اداری دولت قاجار:** دولت مرکزی در گرفتن مالیات، پرداخت حقوق، کنترل ایالات و اداره‌ی ارتش ناتوان بود؛ تلاش‌هایی مانند اصلاحات خزانه‌داری مورگان شوستر دوام نیاورد. **قدرت دولت را تضعیف کرد** و فضا را برای نیروهای محلی، قبایل و مداخله‌ی خارجی باز کرد.\n- **نظامی‌شدن سیاست و رشد نیروهای مسلح رقیب:** قزاق‌ها، ژاندارمری، نیروهای ایلی، نیروهای محلی، پلیس جنوب و دسته‌های جنگلی هم‌زمان فعال بودند. این روند **انحصار خشونت دولت را تضعیف کرد**؛ اما در برخی مناطق **ظرفیت بسیج جامعه یا نیروهای محلی ضد دولت/ضد خارجی را تقویت کرد**.\n- **افزایش نفوذ روسیه و بریتانیا در ساختار قدرت ایران:** اشغال مناطق، کنترل مالی، نظامی و سیاسی، و نفوذ در نیروهای مسلح باعث شد تصمیم‌گیری دولت مرکزی محدود شود. **دولت مستقل را تضعیف کرد** و **جامعه‌ی ملی‌گرا و مشروطه‌خواه را نیز تحت فشار گذاشت**.\n- **بحران اقتصادی، قحطی و بیماری در سال‌های جنگ جهانی اول، به‌ویژه 1917-1919:** اختلال تجارت، مصادره‌ی آذوقه، تورم، ناامنی و تلفات انسانی شدید رخ داد. **هم دولت را از نظر ظرفیت اداره و مشروعیت تضعیف کرد** و هم **جامعه را از نظر سازمان‌یابی، معیشت و توان مقاومت فرسوده ساخت**.\n- **رشد جریان‌های ملی‌گرا، ضد استعماری و منطقه‌ای، به‌ویژه در گیلان، آذربایجان و غرب ایران:** این جریان‌ها از دل مشروطه، جنگ و اشغال بیرون آمدند. **جامعه‌ی سیاسی را تقویت کردند**، اما گاه با ایجاد قدرت‌های موازی، **دولت مرکزی را تضعیف کردند**.\n\nرویدادها:\n- **1911: اولتیماتوم روسیه و اخراج مورگان شوستر:** روسیه خواستار برکناری شوستر و توقف اصلاحات مالی شد؛ مجلس دوم تحت فشار منحل شد. **دولت اصلاح‌گر و جامعه‌ی مشروطه‌خواه هر دو تضعیف شدند**؛ نفوذ خارجی تقویت شد.\n- **1911-1912: اشغال تبریز و سرکوب مشروطه‌خواهان توسط روسیه:** حضور نظامی روسیه در شمال و اعدام یا سرکوب فعالان مشروطه‌خواه، فضای سیاسی را محدود کرد. **جامعه‌ی مدنی و نیروهای مشروطه‌خواه تضعیف شدند**؛ دولت مرکزی نیز وابسته‌تر و ناتوان‌تر شد.\n- **1914: آغاز جنگ جهانی اول و اعلام بی‌طرفی ایران:** ایران بی‌طرفی اعلام کرد، اما توان اعمال آن را نداشت. این رویداد **ضعف دولت در حاکمیت سرزمینی را آشکار کرد** و جامعه را وارد دوره‌ای از ناامنی و بسیج‌های محلی کرد.\n- **1915-1916: اشغال و رقابت نظامی روسیه، بریتانیا و عثمانی در خاک ایران:** بخش‌های مختلف کشور میدان جنگ و نفوذ خارجی شد. **دولت مرکزی شدیداً تضعیف شد**؛ در مقابل، برخی نیروهای اجتماعی و محلی، مانند ملی‌گرایان و نیروهای ضد اشغال، **بسیج شدند**.\n- **1915: مهاجرت گروهی از نمایندگان و ملی‌گرایان به قم، کرمانشاه و غرب ایران و تشکیل جریان «دفاع ملی»:** بخشی از نخبگان سیاسی در برابر نفوذ روس و انگلیس از تهران خارج شدند. **جامعه‌ی سیاسی ملی‌گرا را تقویت کرد**، اما **انسجام دولت مرکزی و مجلس را تضعیف کرد**.\n- **1915-1919: شکل‌گیری و گسترش جنبش جنگل به رهبری میرزا کوچک‌خان در گیلان:** جنبشی ضد استبدادی و ضد نفوذ خارجی با پایگاه اجتماعی محلی شکل گرفت. **جامعه‌ی بسیج‌شده و مقاومت محلی را تقویت کرد**، اما هم‌زمان **اقتدار دولت مرکزی را در شمال تضعیف کرد**.\n- **1916: تشکیل پلیس جنوب ایران توسط بریتانیا:** نیرویی نظامی با حمایت بریتانیا در جنوب ایجاد شد. **قدرت دولت مستقل ایران را تضعیف کرد** و انحصار خشونت را از دولت گرفت؛ جامعه‌ی محلی نیز زیر فشار نیروی خارجی قرار گرفت.\n- **1917-1919: قحطی بزرگ، بیماری و مرگ‌ومیر گسترده:** پیامد جنگ، اختلال حمل‌ونقل، احتکار، اشغال و ضعف دولت بود. **دولت را از نظر مشروعیت و ظرفیت اداری تضعیف کرد** و **جامعه را از نظر جمعیتی، اقتصادی و سازمانی فرسوده ساخت**.\n- **1919: قرارداد وثوق‌الدوله با بریتانیا، معروف به قرارداد 1919:** این قرارداد قرار بود امور مالی و نظامی ایران را زیر نفوذ مستشاران بریتانیایی ببرد. از نظر ظرفیت اداری ممکن بود ظاهراً دولت را تقویت کند، اما در چارچوب استقلال، **دولت مستقل را تضعیف می‌کرد**؛ اعتراض گسترده به آن **جامعه‌ی ملی‌گرا را بسیج و تقویت کرد**.",
    "1920-1929": "روندها:\n- **تمرکزگرایی نظامی و اداری، 1921-1929**: ساخت ارتش منظم، ادغام/تضعیف ژاندارمری و نیروهای محلی، خلع سلاح ایلات؛ **دولت را به‌شدت تقویت** و قدرت ایلات، خوانین و خودمختاری‌های محلی را **تضعیف** کرد.\n- **کاهش تدریجی فضای مشروطه‌خواهی و رقابت سیاسی، به‌ویژه پس از 1925**: کنترل انتخابات، محدودیت مطبوعات و احزاب، حاشیه‌راندن مجلس؛ **قدرت جامعه‌ی مدنی و نهادهای نظارتی** را تضعیف و دولت اجرایی/دربار را **تقویت** کرد.\n- **نوسازی مالی و بوروکراتیک دولت، 1922-1929**: مأموریت مالی میلسپو، تنظیم بودجه، گسترش مالیات‌گیری و انحصارات دولتی؛ ظرفیت استخراج منابع را بالا برد؛ **دولت تقویت** شد، اصناف و بازار در برابر دولت دستِ پایین‌تری یافتند.\n- **عرفی‌سازی حقوق و قضا، 1926-1929**: بازسازی عدلیه، گسترش دادگاه‌های دولتی، آغاز تدوین قانون مدنی؛ **دولت حقوقی-اداری تقویت** شد و اقتدار روحانیت و محاکم شرعی **تضعیف** شد؛ برای شهروندان حقوق رسمی بیشتری آورد اما زیر نظارت دولت.\n- **گسترش زیرساخت و یکپارچه‌سازی بازار داخلی، 1920s**: راه‌سازی، امنیت راه‌ها، تلگراف و مقدمات راه‌آهن؛ هم نفوذ دولت به پیرامون را **تقویت** کرد، هم تا حدی ارتباط و تحرک اجتماعی/اقتصادی جامعه را افزایش داد، اما کفه به سود دولت بود.\n- **رشد آموزش نوین و طبقه‌ی اداری-شهری، 1920s**: مدارس جدید، کارمندان دولت، متخصصان و روشنفکران شهری بیشتر شدند؛ از نظر ظرفیت انسانی، **هم دولت و هم جامعه** تقویت شدند، ولی وابستگی بسیاری از این نیروها به استخدام دولتی، استقلال جامعه را محدود کرد.\n- **تضعیف تدریجی قدرت سیاسی نیروهای محلی، مذهبی و ایلی**: نه فقط با سرکوب، بلکه با ثبت اسناد، سربازگیری، مالیات و دادگستری دولتی؛ **جامعه‌ی مستقلِ محلی/سنتی تضعیف** و دولت مرکزی **تقویت** شد.\n\nرویدادها:\n- **1920: جمهوری شوروی گیلان و جنبش جنگل**: دولت مرکزی را در شمال به چالش کشید و نوعی بسیج اجتماعی-محلی/چپ‌گرا ایجاد کرد؛ موقتاً **دولت تضعیف** و جامعه‌ی شورشی/محلی **تقویت** شد.\n- **1921: کودتای سوم اسفند رضاخان و سیدضیاء**: نقطه‌ی آغاز تمرکز قدرت نظامی در مرکز؛ **دولت coercive/نظامی تقویت** و روند مشروطه‌خواهی و جامعه‌ی سیاسی مستقل **تضعیف** شد.\n- **1921: عهدنامه ایران و شوروی و خروج نیروهای شوروی از گیلان**: فشار خارجی روسیه کاهش یافت و امکان سرکوب جنبش گیلان فراهم شد؛ حاکمیت و ظرفیت دولت مرکزی **تقویت** شد.\n- **1921-1922: سرکوب نهایی جنبش جنگل و اعدام/مرگ رهبران آن**: پایان یک مرکز مهم قدرت اجتماعی-منطقه‌ای؛ **دولت تقویت** و جامعه‌ی مسلح/خودمختار شمال **تضعیف** شد.\n- **1923: نخست‌وزیری رضاخان**: انتقال قدرت از فرماندهی نظامی به کنترل دولت؛ **دولت مرکزی و شخص نخست‌وزیر تقویت** و مجلس/کابینه‌های مشروطه‌محور **تضعیف** شدند.\n- **1924: بحران جمهوری‌خواهی و عقب‌نشینی رضاخان در برابر مخالفت مدرس، روحانیون و بازار**: نمونه‌ای کوتاه از مهار اجتماعی دولت؛ جامعه‌ی مذهبی-بازاری و مجلس موقتاً **تقویت** و پروژه‌ی دولت **مهار** شد.\n- **1924: شکست شیخ خزعل در خوزستان**: پایان یکی از مهم‌ترین خودمختاری‌های محلی؛ **دولت مرکزی تقویت** و قدرت محلی/ایلی و حمایت‌های خارجی آن **تضعیف** شد.\n- **1925: قانون نظام وظیفه عمومی**: دولت توانست مستقیماً از جمعیت نیروی انسانی بگیرد؛ **دولت تقویت** و خانواده‌ها، ایلات و شبکه‌های محلی در کنترل مردان جوان **تضعیف** شدند.\n- **1925: انقراض قاجار و تأسیس سلطنت پهلوی**: تمرکز قدرت در شخص رضاشاه و دولت جدید؛ **دولت تقویت** و موازنه‌ی مشروطه میان شاه، مجلس و جامعه **تضعیف** شد.\n- **1927-1928: اصلاحات عدلیه به رهبری علی‌اکبر داور**: دادگستری دولتی جایگزین بسیاری از سازوکارهای شرعی و محلی شد؛ **دولت تقویت** و اقتدار قضایی روحانیت و میانجی‌های سنتی **تضعیف** شد.\n- **1927: تصویب قانون راه‌آهن سراسری**: آغاز پروژه‌ی بزرگ زیرساختی با مالیات‌های مصرفی؛ ظرفیت برنامه‌ریزی و استخراج مالی دولت **تقویت** شد، جامعه هزینه‌ی مالی بیشتری پرداخت.\n- **1928: لغو کاپیتولاسیون و تأسیس/فعال‌شدن بانک ملی ایران**: حاکمیت حقوقی و مالی دولت در برابر خارجیان **تقویت** شد؛ امکان سیاست‌گذاری مستقل‌تر اقتصادی افزایش یافت.\n- **1928: قانون متحدالشکل کردن لباس**: دخالت مستقیم دولت در ظاهر و نظم اجتماعی؛ **نفوذ دولت در جامعه تقویت** و استقلال فرهنگیِ روحانیون، اصناف و گروه‌های سنتی **تضعیف** شد.",
    "1930-1939": "روندها:\n- تمرکز اقتدار اداری ـ نظامی دولت رضاشاهی در سراسر دههٔ ۱۳۱۰/1930s: گسترش ارتش، شهربانی، استانداری‌ها، نظام وظیفه، ثبت احوال و کنترل ایلات؛ **دولت را تقویت** و قدرت خودمختار ایلات، محلی‌ها و شبکه‌های سنتی جامعه را **تضعیف** کرد.\n- نوسازی اقتصادیِ دولت‌محور: توسعهٔ راه‌ها، راه‌آهن، صنایع دولتی/نیمه‌دولتی، انحصارات تجاری و افزایش ظرفیت مالیاتی؛ **ظرفیت دولت را تقویت** کرد، اما چون از بالا و بدون مشارکت سیاسی بود، جامعهٔ مدنی مستقل را چندان تقویت نکرد.\n- سکولارسازی و یکسان‌سازی حقوقی و آموزشی: گسترش دادگستری نوین، مدارس دولتی، اعزام دانشجو، محدودکردن محاکم شرعی و نفوذ روحانیت؛ **دولت را در برابر نهادهای دینی تقویت** و بخشی از جامعهٔ سنتی/روحانیت را **تضعیف** کرد، هرچند سواد و طبقهٔ جدید شهری را تا حدی بالا برد.\n- سرکوب سازمان‌های مستقل، مطبوعات، احزاب، اتحادیه‌ها و مخالفان سیاسی در سراسر دههٔ 1930: فضای عمومی و امکان بسیج اجتماعی مستقل کاهش یافت؛ **جامعهٔ مدنی تضعیف** و دولت اقتدارگرا **تقویت** شد.\n- سیاست‌های فرهنگی ـ ملی‌گرایانه و یکسان‌ساز، از جمله فارسی‌سازی اداری، تغییر پوشش و کنترل نمادهای دینی و قومی: **قدرت نمادین و مداخله‌گر دولت را تقویت** و تنوع نهادی و فرهنگی جامعه را **تضعیف** کرد.\n\nرویدادها:\n- 1931: تصویب قانون انحصار تجارت خارجی؛ دولت کنترل گسترده‌تری بر واردات، صادرات و توزیع ارز گرفت؛ **دولت را تقویت** و استقلال بازرگانان و بازار را **تضعیف** کرد.\n- 1932–1933: لغو امتیاز دارسی توسط رضاشاه و سپس قرارداد جدید نفتی با شرکت نفت انگلیس و ایران؛ از نظر نمادین اقتدار دولت را بالا برد و درآمد/چانه‌زنی دولت را تا حدی تقویت کرد، اما وابستگی نفتی و محدودیت مشارکت جامعه باقی ماند؛ **دولت تقویت، جامعه بی‌اثر**.\n- 1934: تأسیس دانشگاه تهران؛ دستگاه آموزشی و نخبگان فنیِ وابسته به دولت را گسترش داد؛ **دولت را تقویت** و در بلندمدت ظرفیت اجتماعی طبقهٔ تحصیل‌کرده را نیز تا حدی **تقویت** کرد.\n- 1935: قیام مسجد گوهرشاد در اعتراض به سیاست‌های فرهنگی و پوشش و سرکوب خونین آن؛ نشان‌دهندهٔ برخورد دولت با بسیج مذهبی ـ اجتماعی بود؛ **دولت coercive را تقویت** و جامعهٔ مذهبی مستقل را **تضعیف** کرد.\n- 1935: درخواست رسمی استفاده از نام «ایران» در مکاتبات بین‌المللی؛ بخشی از پروژهٔ دولت‌سازی ملی و هویت‌سازی متمرکز بود؛ **دولت ملی را تقویت** کرد.\n- 1936: اجرای رسمی کشف حجاب و تشدید سیاست‌های پوشش اجباری؛ دخالت دولت در زندگی روزمره و خانواده را گسترش داد؛ **دولت را تقویت** و استقلال فرهنگی/دینی جامعه را **تضعیف** کرد.\n- 1937: پیمان سعدآباد میان ایران، ترکیه، عراق و افغانستان؛ امنیت مرزی و جایگاه دیپلماتیک دولت را تقویت کرد؛ اثر مستقیم اندکی بر جامعه داشت؛ **دولت تقویت**.\n- 1938: تکمیل راه‌آهن سراسری ایران؛ ظرفیت لجستیکی، نظامی و اداری دولت را افزایش داد و بازار ملی را یکپارچه‌تر کرد؛ **دولت را تقویت** و به‌طور غیرمستقیم ارتباطات اقتصادی جامعه را نیز تا حدی **تقویت** کرد.",
    "1940-1949": "روندها:\n- فرسایش دولت متمرکز رضاشاهی در اثر جنگ جهانی دوم، کمبودها، تورم و اشغال خارجی‌ (1941-1946): دولت مرکزی و ظرفیت اجبار آن را تضعیف کرد.\n- گشایش سیاسی پس از 1941: رشد مطبوعات، احزاب، انجمن‌ها، انتخابات رقابتی‌تر و نقش فعال‌تر مجلس؛ جامعه‌ی مدنی و نیروهای اجتماعی را تقویت کرد و دولت را مقیدتر ساخت.\n- رشد حزب توده، اتحادیه‌های کارگری و سازمان‌یابی کارگران به‌ویژه در شهرها و مناطق نفتی: جامعه‌ی سازمان‌یافته را تقویت کرد، اما از دید دولت تهدید امنیتی محسوب شد.\n- بازسازی تدریجی اقتدار دولت پس از پایان اشغال، به‌ویژه با اتکا به ارتش، دربار و بوروکراسی مرکزی از 1946 به بعد: دولت را تقویت و فضای جامعه‌ی مدنی را محدودتر کرد.\n- سیاسی‌شدن مسئله‌ی نفت و امتیازات خارجی، از مخالفت با امتیاز نفت شمال تا اعتراضات کارگری در جنوب: هم جامعه‌ی ملی‌گرا و کارگری را تقویت کرد، هم مطالبه‌ی دولت برای حاکمیت و درآمد بیشتر را بالا برد.\n- تداوم ضعف مالی و اداری دولت، وابستگی به درآمدهای محدود و نفوذ قدرت‌های خارجی: ظرفیت دولت را تضعیف کرد و میدان مانور نیروهای اجتماعی، محلی و خارجی را افزایش داد.\n\nرویدادها:\n- 1941: اشغال ایران توسط بریتانیا و شوروی و کناره‌گیری رضاشاه؛ دولت متمرکز را به‌شدت تضعیف کرد و به جامعه و نیروهای سیاسی فضای تنفس داد.\n- 1941: سلطنت محمدرضاشاه و احیای نسبی قانون اساسی و مجلس؛ قدرت شخصی شاه را محدود و جامعه‌ی سیاسی و پارلمانی را تقویت کرد.\n- 1942: شورش نان در تهران در پی قحطی، تورم و ناکارآمدی دولت؛ اقتدار دولت را تضعیف و قدرت اعتراض خیابانی جامعه را نشان داد.\n- 1942-1943: ورود و نقش‌آفرینی گسترده‌ی مستشاران و نیروهای خارجی، از جمله مأموریت مالی میلسپو؛ حاکمیت دولت را محدود کرد، هرچند به قصد تقویت ظرفیت اداری بود.\n- 1945-1946: تشکیل حکومت خودمختار آذربایجان و جمهوری مهاباد با پشتوانه‌ی شوروی؛ دولت مرکزی را تضعیف کرد و نیروهای محلی/قومی و حزبی را موقتاً تقویت کرد.\n- 1946: خروج شوروی و بازپس‌گیری آذربایجان و مهاباد توسط ارتش ایران؛ دولت مرکزی و ارتش را تقویت و خودمختاری‌های محلی را سرکوب کرد.\n- 1947: رد امتیاز نفت شمال در مجلس و تثبیت شعار «عدم اعطای امتیاز به قدرت‌های خارجی»؛ جامعه‌ی ملی‌گرا و مجلس را تقویت و حاکمیت دولت را در برابر شوروی تحکیم کرد.\n- 1949: سوءقصد به محمدرضاشاه، اعلام حکومت نظامی، غیرقانونی‌شدن حزب توده و تشکیل مجلس مؤسسان با افزایش اختیارات شاه؛ دولت و دربار را تقویت و جامعه‌ی مدنی، احزاب و مطبوعات را تضعیف کرد.",
    "1950-1959": "روندها:\n- **تداوم فضای نسبتاً باز سیاسی تا 1953**: فعالیت جبهه ملی، حزب توده، مطبوعات، اتحادیه‌ها و بسیج خیابانی افزایش یافت؛ **جامعه را تقویت** و اقتدار دولت/دربار را محدود کرد.\n- **رشد شهرنشینی، سوادآموزی و طبقه متوسط شهری در دهه 1950**: ظرفیت سازمان‌یابی سیاسی و اجتماعی را بالا برد؛ در کوتاه‌مدت **جامعه را تقویت** کرد، هرچند پس از 1953 زیر کنترل امنیتی رفت.\n- **تمرکز دوباره قدرت پس از کودتای 1953 در دربار، ارتش و دستگاه اداری**: احزاب مستقل، مطبوعات و اتحادیه‌ها تضعیف شدند؛ **دولت را تقویت** و **جامعه مدنی را تضعیف** کرد.\n- **افزایش درآمد نفت و برنامه‌ریزی توسعه‌ای پس از قرارداد کنسرسیوم 1954**: منابع مالی، بوروکراسی، طرح‌های عمرانی و ظرفیت توزیع رانت را گسترش داد؛ عمدتاً **دولت را تقویت** کرد.\n- **وابستگی امنیتی و مالی به ایالات متحده در چارچوب جنگ سرد**: کمک نظامی، آموزش امنیتی و حمایت سیاسی خارجی به حکومت پهلوی قدرت داد؛ **دولت را تقویت** و میدان مانور مخالفان را کم کرد.\n\nرویدادها:\n- **ملی‌شدن صنعت نفت، 1951**: بسیج گسترده ملی‌گرایان، بازار، روحانیون و روشنفکران را ممکن کرد؛ **جامعه را تقویت** و دولت وابسته به دربار/قدرت‌های خارجی را به چالش کشید.\n- **نخست‌وزیری محمد مصدق، 1951-1953**: تلاش برای کنترل ارتش، محدودکردن شاه و تکیه بر پارلمان و افکار عمومی؛ **جامعه و نهادهای انتخابی را تقویت** و قدرت دربار را تضعیف کرد.\n- **قیام 30 تیر 1331 / ژوئیه 1952**: بازگشت مصدق با فشار خیابانی و ائتلاف اجتماعی؛ نمونه‌ای از قدرت بسیج جامعه بود و **جامعه را تقویت** کرد.\n- **کودتای 28 مرداد 1332 / اوت 1953**: سرنگونی مصدق و بازگشت اقتدار شاه؛ نقطه عطفی که **دولت سلطنتی و ارتش را تقویت** و **جامعه مدنی، احزاب و مطبوعات را تضعیف** کرد.\n- **سرکوب جبهه ملی، حزب توده و شبکه افسران توده‌ای، 1953-1955**: بازداشت‌ها، اعدام‌ها و تعطیلی سازمان‌ها؛ **جامعه سازمان‌یافته را شدیداً تضعیف** و دولت امنیتی را تقویت کرد.\n- **قرارداد کنسرسیوم نفت، 1954**: پایان بحران نفت و بازگشت درآمدهای پایدار به حکومت؛ **ظرفیت مالی دولت را تقویت** کرد، هرچند بخشی از مطالبه حاکمیت ملی جامعه را خنثی ساخت.\n- **پیوستن ایران به پیمان بغداد، 1955**: قرارگرفتن رسمی در بلوک امنیتی غرب؛ **دولت و ارتش را تقویت** و مخالفان چپ و ملی‌گرا را بیشتر تحت فشار گذاشت.\n- **تأسیس ساواک، 1957**: نهادینه‌شدن نظارت، اطلاعات و سرکوب سیاسی؛ **دولت را بسیار تقویت** و **جامعه مدنی مستقل را تضعیف** کرد.\n- **توافق دفاعی دوجانبه ایران و آمریکا، 1959**: تضمین و تعمیق پشتیبانی امنیتی آمریکا از حکومت شاه؛ **دولت پهلوی را تقویت** و هزینه کنشگری مخالفان را افزایش داد.",
    "1960-1969": "روندها:\n- **تمرکزگرایی اقتدارگرای پهلوی و گسترش ساواک و سانسور در دههٔ ۱۳۴۰/1960s**: قدرت سرکوب و نفوذ دولت را تقویت کرد؛ احزاب، مطبوعات، اتحادیه‌ها و تشکل‌های مستقل را تضعیف کرد.\n- **انقلاب سفید و اصلاحات از بالا، از 1963 به بعد**: دولت را در روستاها، آموزش، بهداشت و مالکیت زمین پرنفوذتر کرد؛ مالکان بزرگ و بخشی از نفوذ سنتی روحانیت را تضعیف کرد؛ هم‌زمان برخی گروه‌ها مثل دهقانان، زنان و باسوادان جدید را تا حدی توانمند کرد، اما نه به‌صورت مستقل از دولت.\n- **رشد درآمد نفت، برنامه‌ریزی عمرانی و صنعتی‌سازی دولتی/شبه‌دولتی؛ به‌ویژه برنامهٔ سوم 1962-1967 و آغاز برنامهٔ چهارم 1968**: ظرفیت مالی و اداری دولت را تقویت کرد؛ طبقهٔ متوسط شهری و کارگران صنعتی را گسترش داد، اما وابستگی آنان به دولت مانع قدرت‌یابی مستقل جامعه شد.\n- **شهرنشینی، گسترش آموزش، دانشگاه‌ها، سپاه دانش و افزایش باسوادی**: در کوتاه‌مدت ابزار دولت برای نوسازی و کنترل اجتماعی را تقویت کرد؛ در بلندمدت ظرفیت سازمان‌یابی و اعتراض جامعه، به‌ویژه دانشجویان و طبقهٔ متوسط جدید، را افزایش داد.\n- **تضعیف تدریجی نهادهای میانجی سنتی؛ مالکان، ایلات، شبکه‌های محلی و بخشی از بازار-روحانیت**: موازنه را به سود دولت تغییر داد و توان جامعه برای مهار دولت را کاهش داد، هرچند شبکهٔ مذهبی-بازاری به شکل زیرزمینی و اعتراضی بازسازی شد.\n\nرویدادها:\n- **انتخابات بحث‌برانگیز مجلس در 1960 و ابطال آن، سپس بحران سیاسی 1960-1961**: مشروعیت نهاد پارلمان را تضعیف کرد؛ نشان داد دولت و دربار بر رقابت سیاسی مسلط‌اند.\n- **اعتصاب معلمان و کشته‌شدن ابوالحسن خانعلی در 1961، و روی کار آمدن علی امینی**: جامعهٔ شهری و صنفی را موقتاً تقویت کرد و دولت را به امتیازدهی و اصلاحات واداشت؛ اما این گشایش کوتاه‌مدت بود.\n- **لایحهٔ انجمن‌های ایالتی و ولایتی در 1962 و عقب‌نشینی دولت پس از اعتراض روحانیت**: نشان داد جامعهٔ مذهبی-روحانی هنوز توان بسیج و مهار دولت را دارد؛ دولت موقتاً تضعیف شد، اما سپس به اصلاحات تهاجمی‌تر روی آورد.\n- **رفراندوم انقلاب سفید در ژانویهٔ 1963**: دولت را با ابزار همه‌پرسی و دورزدن نیروهای مخالف تقویت کرد؛ حقوقی مانند حق رأی زنان و اصلاحات ارضی برخی بخش‌های جامعه را تقویت کرد، اما به‌شکل دولتی و کنترل‌شده.\n- **قیام ۱۵ خرداد ۱۳۴۲ / ژوئن 1963 پس از بازداشت آیت‌الله خمینی و سرکوب آن**: جامعهٔ مذهبی، بازار و بخشی از شهرنشینان را به صحنه آورد، اما سرکوب شدید دولت قدرت قهریهٔ حکومت را تقویت و جامعهٔ مدنی آشکار را تضعیف کرد.\n- **تصویب کاپیتولاسیون/مصونیت مستشاران آمریکایی و تبعید خمینی در 1964**: دولت مخالف اصلی روحانی را از صحنهٔ داخلی حذف کرد و در کوتاه‌مدت تقویت شد؛ اما مخالفت مذهبی-ملی را رادیکال‌تر و شبکه‌ای‌تر کرد.\n- **ترور نخست‌وزیر حسنعلی منصور در 1965 و سرکوب هیئت‌های مؤتلفه و نیروهای مذهبی militant**: دولت امنیتی را تقویت کرد؛ سازمان‌یابی مستقل مذهبی-سیاسی در داخل را موقتاً تضعیف کرد.\n- **قانون حمایت خانواده در 1967**: حقوق زنان در ازدواج، طلاق و حضانت را تقویت کرد و بخشی از جامعه را توانمند ساخت؛ هم‌زمان چون از بالا و توسط دولت اعمال شد، اقتدار اصلاح‌گرانهٔ دولت را نیز افزایش داد.",
    "1970-1979": "روندها:\n- **جهش نفتی و رانتیرشدن دولت، به‌ویژه پس از 1973:** درآمد نفتی، بودجه، ارتش، بوروکراسی و طرح‌های عمرانی را بزرگ کرد؛ **دولت را تقویت** و نیاز آن به مالیات‌ستانی/پاسخ‌گویی به جامعه را کمتر کرد، در نتیجه **جامعه‌ی مستقل را تضعیف** کرد.\n- **تمرکز اقتدارگرایانه و امنیتی‌سازی سیاست در دهه‌ی 1970:** اتکا به ساواک، سانسور، کنترل احزاب و اتحادیه‌ها؛ در کوتاه‌مدت **قدرت اجبار دولت را تقویت** کرد اما ظرفیت میانجی‌گری سیاسی و مشروعیت را **تضعیف** کرد.\n- **شهرنشینی، آموزش عالی و رشد جمعیت جوان:** مهاجرت روستایی، گسترش دانشگاه‌ها و طبقه‌ی متوسط شهری؛ شبکه‌ها و توان بسیج دانشجویان، کارمندان، روشنفکران و حاشیه‌نشینان را بالا برد؛ **جامعه را تقویت** و کنترل دولت را دشوارتر کرد.\n- **تورم، نابرابری و «داغ‌شدن» اقتصاد در 1974-1977:** کمبود مسکن، فساد، فشار بر بازار و حقوق‌بگیران؛ **مشروعیت دولت را تضعیف** و نارضایتی اجتماعی را **تقویت** کرد.\n- **تقویت شبکه‌های مسجد، روحانیت و بازار در برابر نهادهای رسمی سرکوب‌شده:** هیئت‌ها، منابر، نوار کاست و ارتباطات بازار-روحانیت کانال‌های بسیج مستقل ساختند؛ **جامعه‌ی بسیج‌پذیر را تقویت** کردند، هرچند نه لزوماً جامعه‌ی مدنی لیبرال.\n- **تضعیف سازمان‌های رسمی و قانونی جامعه‌ی مدنی:** احزاب مستقل، اتحادیه‌ها و انجمن‌های حرفه‌ای زیر فشار بودند؛ **جامعه‌ی سازمان‌یافته‌ی قانونی تضعیف** شد و اعتراض به سمت شبکه‌های غیررسمی، مذهبی و انقلابی رفت.\n\nرویدادها:\n- **جشن‌های 2500 ساله شاهنشاهی، 1971:** تلاش برای تقویت نمادین دولت سلطنتی بود، اما به‌دلیل هزینه و فاصله با جامعه، **مشروعیت دولت را تضعیف** کرد.\n- **شوک نفتی 1973 و افزایش شدید درآمد ایران:** منابع مالی دولت و توان نظامی/عمرانی را جهش داد؛ **دولت را تقویت** کرد و وابستگی آن به جامعه را کمتر ساخت.\n- **تشکیل حزب واحد رستاخیز، 1975:** همه‌ی شهروندان عملاً به عضویت حزب حکومتی فراخوانده شدند؛ **دولت کنترل‌گر را تقویت** و احزاب/جامعه‌ی مستقل را **تضعیف** کرد، ولی نارضایتی بازار و مذهبی‌ها را افزایش داد.\n- **کارزارهای ضدگران‌فروشی و فشار بر بازار، 1975-1976:** دولت برای کنترل تورم به بازرگانان و اصناف فشار آورد؛ در کوتاه‌مدت **قدرت مداخله‌ی دولت را نشان داد** اما پیوند بازار با اپوزیسیون مذهبی را تقویت کرد؛ بنابراین **جامعه‌ی مخالف را تقویت** کرد.\n- **فضای باز سیاسی نسبی در 1977:** تحت فشار حقوق بشری دولت کارتر و بحران مشروعیت، سانسور و سرکوب اندکی کاهش یافت؛ نامه‌های سرگشاده، کانون نویسندگان و محافل سیاسی فعال‌تر شدند؛ **جامعه‌ی مدنی را تقویت** و هیبت دولت امنیتی را **تضعیف** کرد.\n- **اعتراضات قم پس از مقاله‌ی توهین‌آمیز به خمینی، ژانویه 1978، و چرخه‌ی چهلم‌ها:** اعتراضات قم، تبریز، یزد و شهرهای دیگر شبکه‌ی سراسری بسیج ساخت؛ **جامعه‌ی انقلابی را تقویت** و اقتدار دولت را **فرسوده** کرد.\n- **آتش‌سوزی سینما رکس آبادان و سپس جمعه‌ی سیاه، اوت-سپتامبر 1978:** بی‌اعتمادی عمومی و رادیکالیزه‌شدن اعتراضات را افزایش داد؛ دولت از نظر coercion موقتاً فعال‌تر شد، اما **مشروعیت و توان حکمرانی‌اش شدیداً تضعیف** شد.\n- **اعتصاب‌های سراسری، به‌ویژه اعتصاب صنعت نفت در پاییز 1978:** درآمد و ماشین اداری دولت را مختل کرد؛ **قدرت جامعه‌ی کارگری و ائتلاف انقلابی را تقویت** و **توان مالی دولت را تضعیف** کرد.\n- **خروج شاه، بازگشت خمینی و سقوط سلطنت، ژانویه-فوریه 1979:** دولت پهلوی فروپاشید؛ **دولت پیشین از میان رفت** و شبکه‌های انقلابی، روحانیت و کمیته‌ها **قدرت جامعه‌ی بسیج‌شده را به قدرت سیاسی تبدیل کردند**.\n- **رفراندوم جمهوری اسلامی، تشکیل سپاه، کمیته‌ها، دادگاه‌های انقلاب و قانون اساسی ولایت فقیه، 1979:** دولت جدید نهادهای ایدئولوژیک و coercive ساخت؛ **دولت انقلابی-روحانی را تقویت** و بخش‌های لیبرال، سکولار و متکثر جامعه‌ی مدنی را **تضعیف** کرد.",
    "1980-1989": "روندها:\n- **جنگ فرسایشی ایران و عراق (1980-1988):** دولت را از نظر بسیج، کنترل امنیتی، سهمیه‌بندی و ظرفیت نظامی تقویت کرد؛ جامعه‌ی مدنی مستقل را به‌دلیل وضعیت اضطراری، تلفات، آوارگی و محدودیت سیاسی تضعیف کرد.\n- **گسترش سپاه پاسداران، بسیج و نهادهای انقلابی در دهه‌ی 1980:** قدرت قهری و سازمانی دولت/حکومت را تقویت کرد؛ بخشی از جامعه را در قالب شبکه‌های بسیج‌شده‌ی حکومتی فعال کرد، اما استقلال جامعه‌ی مدنی را کاهش داد.\n- **یکپارچه‌سازی سیاسی و حذف رقبا، به‌ویژه نیروهای لیبرال، چپ، ملی‌گرا و مجاهدین خلق (1980-1983 و پس از آن):** دولت ایدئولوژیک و امنیتی را تقویت کرد؛ جامعه‌ی مدنی، احزاب مستقل و مطبوعات را تضعیف کرد.\n- **اقتصاد جنگی، سهمیه‌بندی، کنترل قیمت‌ها و گسترش بنیادها و نهادهای شبه‌دولتی:** ظرفیت توزیعی و مداخله‌گری دولت را تقویت کرد؛ بازار و تشکل‌های مستقل اقتصادی را محدودتر کرد.\n- **رشد جمعیت، بسیج جوانان و گسترش آموزش و سوادآموزی در دهه‌ی 1980:** از یک‌سو نیروی انسانی و پایگاه بسیج دولت را تقویت کرد؛ از سوی دیگر در بلندمدت ظرفیت اجتماعی، سواد و مطالبه‌گری جامعه را نیز افزایش داد.\n- **تمرکز نهادی در جمهوری اسلامی تا پایان دهه، به‌ویژه تقویت رهبری، شورای نگهبان، قوه‌ی قضائیه و مجمع تشخیص:** دولت/حکومت را در برابر رقابت اجتماعی و انتخاباتی تقویت کرد؛ امکان مهار دولت از سوی جامعه را کاهش داد.\n\nرویدادها:\n- **انقلاب فرهنگی و تعطیلی دانشگاه‌ها (1980-1983):** دولت را در کنترل ایدئولوژیک آموزش عالی تقویت کرد؛ استقلال دانشگاه، انجمن‌های دانشجویی و فضای فکری جامعه را تضعیف کرد.\n- **آغاز جنگ ایران و عراق، شهریور 1980:** دولت را به سمت تمرکز، بسیج و امنیتی‌سازی برد؛ جامعه را زیر فشار جنگ، مهاجرت و محدودیت سیاسی قرار داد.\n- **عزل ابوالحسن بنی‌صدر از ریاست‌جمهوری و سرکوب مخالفان پس از خرداد 1981:** جناح حاکم و نهادهای انقلابی را تقویت کرد؛ تکثر سیاسی و جامعه‌ی مدنی را به‌شدت تضعیف کرد.\n- **انفجار دفتر حزب جمهوری اسلامی و ترورهای سیاسی 1981:** به امنیتی‌تر شدن حکومت و گسترش سرکوب کمک کرد؛ فضای عمومی و فعالیت سیاسی مستقل را تضعیف کرد.\n- **آزادسازی خرمشهر در 1982:** مشروعیت و روحیه‌ی بسیج دولتی را تقویت کرد؛ ادامه‌ی جنگ پس از آن به استمرار وضعیت اضطراری و محدودیت جامعه انجامید.\n- **انحلال حزب توده و سرکوب گسترده‌ی نیروهای چپ در 1983:** قدرت امنیتی دولت را تقویت کرد؛ سازمان‌یابی مستقل کارگری، روشنفکری و حزبی را تضعیف کرد.\n- **پذیرش قطعنامه‌ی 598 و پایان جنگ در 1988:** فشار نظامی بر دولت و جامعه را کاهش داد؛ اما دولت امنیتی و نهادهای جنگیِ تقویت‌شده را حفظ کرد.\n- **اعدام‌های گسترده‌ی زندانیان سیاسی در 1988:** قدرت قهری دولت را تثبیت کرد؛ جامعه‌ی مدنی، اپوزیسیون و فضای ترس‌زدایی سیاسی را به‌شدت تضعیف کرد.\n- **درگذشت آیت‌الله خمینی و بازنگری قانون اساسی در 1989:** انتقال رهبری و تمرکز قدرت در نهاد رهبری/ریاست‌جمهوری را تقویت کرد؛ امکان موازنه‌ی جامعه و نهادهای انتخابی در برابر دولت را محدودتر کرد.",
    "1990-1999": "روندها:\n- **بازسازی پس از جنگ و دولت تکنوکرات رفسنجانی (1990-1997):** گسترش بوروکراسی، زیرساخت و برنامه‌ریزی اقتصادی، **ظرفیت دولت را تقویت** کرد؛ اما تورم، بدهی خارجی و نابرابری، **اعتماد اجتماعی و طبقات فرودست شهری را تضعیف/معترض** کرد.\n- **آزادسازی و خصوصی‌سازی محدود، همراه با رشد نهادهای شبه‌دولتی و بنیادها:** به‌جای تقویت بازار و جامعه مستقل، اغلب منابع را به شبکه‌های وابسته به دولت/حاکمیت منتقل کرد؛ **دولت و نهادهای پیرادولتی را تقویت** و **جامعه اقتصادی مستقل را تضعیف** کرد.\n- **تثبیت نهادهای غیرانتخابی پس از بازنگری قانون اساسی 1989 در طول دهه 1990:** نقش رهبری، شورای نگهبان، قوه قضائیه و نهادهای امنیتی پررنگ‌تر شد؛ **قدرت دولتِ غیرپاسخگو را تقویت** و **قدرت انتخاباتی/مدنی جامعه را محدود** کرد.\n- **رشد جمعیت جوان، شهرنشینی، سواد و آموزش عالی، به‌ویژه میان زنان:** نسل جدید دانشجویی و طبقه متوسط شهری را بزرگ‌تر کرد؛ **ظرفیت سازمان‌یابی و مطالبه‌گری جامعه مدنی را تقویت** کرد.\n- **گسترش مطبوعات، انجمن‌های دانشجویی، NGOها، ماهواره و سپس اینترنت در اواخر دهه:** فضای عمومی جدیدی ساخت؛ **جامعه مدنی را تقویت** کرد، هرچند با سانسور و کنترل دولتی مواجه شد.\n- **انتخاباتی‌تر شدن رقابت جناحی درون نظام:** از مجلس تا ریاست‌جمهوری و شوراها، سیاست رسمی به کانالی برای بسیج اجتماعی تبدیل شد؛ **هم جامعه را تقویت** کرد و هم **دولت را نهادمندتر** ساخت، اما تنش میان نهادهای انتخابی و غیرانتخابی را افزایش داد.\n\nرویدادها:\n- **انتخابات مجلس چهارم، 1992:** ردصلاحیت گسترده نیروهای چپ/رادیکال و پیروزی محافظه‌کاران؛ **قدرت نهادهای نظارتی دولت را تقویت** و **پلورالیسم سیاسی جامعه را تضعیف** کرد.\n- **اعتراضات شهری مشهد 1992، قزوین 1994 و اسلام‌شهر 1995:** نشان‌دهنده فشار اقتصادی و نارضایتی اجتماعی بود؛ در کوتاه‌مدت با سرکوب، **قدرت قهری دولت تقویت** و **قدرت خیابانی جامعه تضعیف** شد.\n- **تحریم‌های آمریکا، 1995، و قانون داماتو/ILSA، 1996:** فشار اقتصادی بر دولت و جامعه وارد کرد؛ از یک‌سو **توان مالی دولت و معیشت جامعه را تضعیف** کرد، از سوی دیگر بهانه امنیتی برای **تمرکزگرایی دولت** فراهم آورد.\n- **انتخاب محمد خاتمی، 1997:** بسیج گسترده جوانان، زنان و طبقه متوسط؛ **جامعه مدنی و نهادهای انتخابی دولت را تقویت** و انحصار جناح‌های محافظه‌کار را تضعیف کرد.\n- **محاکمه غلامحسین کرباسچی، 1998:** برخورد قوه قضائیه با شهردار تهران و شبکه اصلاح‌طلبان شهری؛ **نهادهای غیرانتخابی دولت را تقویت** و **قدرت اصلاح‌طلبان و مدیریت شهری انتخابی/نیمه‌انتخابی را تضعیف** کرد.\n- **قتل‌های زنجیره‌ای روشنفکران، 1998:** شبکه‌های امنیتی علیه نویسندگان و فعالان عمل کردند؛ **جامعه مدنی را تضعیف** کرد، اما افشاگری عمومی و استعفای وزیر اطلاعات، تا حدی **مطالبه پاسخگویی را تقویت** کرد.\n- **نخستین انتخابات شوراهای شهر و روستا، 1999:** نهاد تازه‌ای برای مشارکت محلی ایجاد کرد؛ **جامعه مدنی و دولت محلی انتخابی را تقویت** و انحصار دولت مرکزی را اندکی محدود کرد.\n- **توقیف روزنامه سلام، حمله به کوی دانشگاه و اعتراضات دانشجویی، ژوئیه 1999:** جامعه دانشجویی بسیج شد، اما سرکوب گسترده رخ داد؛ در کوتاه‌مدت **قدرت قهری دولت تقویت** و **جامعه مدنی دانشجویی تضعیف** شد.",
    "2000-2009": "روندها:\n- **بسته‌تر شدن تدریجی رقابت انتخاباتی و غلبه نهادهای غیرانتخابی**؛ با نظارت استصوابی، ردصلاحیت‌ها و نقش شورای نگهبان/قوه قضائیه، **دولتِ غیرپاسخ‌گو تقویت** و **جامعه از مسیرهای نهادی تضعیف** شد.\n- **رشد نقش سیاسی، امنیتی و اقتصادی سپاه و بسیج، به‌ویژه از 2005 به بعد**؛ ظرفیت بسیج و سرکوب دولت را **تقویت** و استقلال احزاب، رسانه‌ها و بخش خصوصی/مدنی را **تضعیف** کرد.\n- **رونق درآمدهای نفتی 2003-2008 و سیاست‌های توزیعی/یارانه‌ای احمدی‌نژاد**؛ توان مالی و شبکه‌های حامی‌پرور دولت را **تقویت** کرد، اما وابستگی جامعه به دولت و ضعف پاسخ‌گویی را افزایش داد.\n- **گسترش آموزش عالی، شهرنشینی، اینترنت، وبلاگ‌ها و تلفن همراه**؛ شبکه‌سازی نسل جوان، زنان، دانشجویان و طبقه متوسط را **تقویت** کرد و ظرفیت بسیج جامعه را بالا برد.\n- **فشار مستمر بر مطبوعات، NGOها، اتحادیه‌های کارگری، جنبش دانشجویی و زنان**؛ جامعه مدنی سازمان‌یافته را **تضعیف** و ظرفیت کنترلی دولت را **تقویت** کرد.\n- **پرونده هسته‌ای و تشدید تحریم‌ها از 2006**؛ اقتصاد و فضای مدنی را **تضعیف** کرد، اما به دولت امکان داد سیاست داخلی را امنیتی‌تر کند و دستگاه coercive را **تقویت** کند.\n\nرویدادها:\n- **انتخابات مجلس ششم، 2000**؛ پیروزی اصلاح‌طلبان، جامعه و نهادهای انتخابی را موقتاً **تقویت** کرد و قدرت نهادهای غیرانتخابی را به چالش کشید.\n- **توقیف گسترده مطبوعات اصلاح‌طلب، 2000**؛ جامعه مدنی و فضای عمومی را **تضعیف** و قوه قضائیه/دولت امنیتی را **تقویت** کرد.\n- **انتخاب دوباره محمد خاتمی، 2001**؛ نشان‌دهنده قدرت اجتماعی اصلاح‌طلبان بود و جامعه را در سطح انتخاباتی **تقویت** کرد، اما محدودیت ساختاری دولت دوگانه را هم آشکار کرد.\n- **اعتراضات دانشجویی 2003 و سرکوب آن**؛ ظرفیت اعتراضی جامعه را نشان داد، ولی در نتیجه سرکوب، جامعه **تضعیف** و نیروهای امنیتی **تقویت** شدند.\n- **ردصلاحیت گسترده و انتخابات مجلس هفتم، 2004**؛ مسیر نهادی اصلاحات را بست؛ دولت غیرانتخابی و محافظه‌کاران را **تقویت** و جامعه/احزاب اصلاح‌طلب را **تضعیف** کرد.\n- **انتخابات ریاست‌جمهوری 2005 و پیروزی احمدی‌نژاد**؛ ائتلاف پوپولیستی-امنیتی و نقش سپاه/بسیج را **تقویت** و اصلاح‌طلبان و جامعه مدنی شهری را **تضعیف** کرد.\n- **ارجاع پرونده هسته‌ای به شورای امنیت و آغاز تحریم‌های سازمان ملل، 2006**؛ دولت را از بیرون تحت فشار گذاشت، اما در داخل به امنیتی‌سازی سیاست و کنترل جامعه کمک کرد.\n- **انتخابات ریاست‌جمهوری 2009، اعتراضات جنبش سبز و سرکوب پس از آن**؛ جامعه مدنی را در بسیج خیابانی و شبکه‌ای بسیار **تقویتِ موقت** کرد، اما سرکوب، بازداشت‌ها و محدودیت رسانه‌ای، در نهایت دولت امنیتی را **تقویت** و جامعه سازمان‌یافته را **تضعیف** کرد.",
    "2010-2019": "روندها:\n- **امنیتی‌شدن سیاست پس از ۱۳۸۸ و تقویت نهادهای موازی امنیتی/قضایی**: قدرت سرکوب و کنترل دولت را تقویت کرد؛ احزاب، رسانه‌ها، انجمن‌ها و شبکه‌های اصلاح‌طلب/مدنی را تضعیف کرد.\n- **گسترش اینترنت، گوشی هوشمند و شبکه‌های اجتماعی با وجود فیلترینگ**: جامعه را در اطلاع‌رسانی، افشاگری و بسیج سریع تقویت کرد؛ هم‌زمان دولت را در نظارت دیجیتال و کنترل ارتباطات توانمندتر کرد.\n- **تشدید تحریم‌ها، تورم، سقوط ارزش ریال و فرسایش طبقه متوسط**: ظرفیت مالی و کارآمدی دولت را تضعیف کرد، اما بهانه و ابزار برای تمرکز امنیتی داد؛ جامعه مدنی مستقل را از نظر منابع، سازمان‌دهی و دوام تضعیف کرد.\n- **رشد اقتصاد شبه‌دولتی و نقش اقتصادی نهادهای نظامی/بنیادها**: بخش‌های غیرپاسخ‌گو و coercive دولت را تقویت کرد؛ بخش خصوصی مستقل، اتحادیه‌ها و نهادهای مدنی را تضعیف کرد.\n- **افزایش جمعیت شهری، تحصیل‌کرده، زنان فعال و جوانان متصل به جهان**: مطالبات جامعه برای آزادی‌های مدنی، سبک زندگی، شفافیت و مشارکت را تقویت کرد؛ شکاف دولت-جامعه را عمیق‌تر کرد.\n- **گسترش اعتراضات صنفی و معیشتیِ معلمان، کارگران، بازنشستگان، کامیون‌داران و سپرده‌گذاران**: ظرفیت مطالبه‌گری جامعه را تقویت کرد؛ اما بازداشت فعالان و محدودیت تشکل‌یابی، سازمان‌یافتگی پایدار جامعه را تضعیف کرد.\n- **بحران آب، محیط زیست و حاشیه‌نشینی شهری**: مشروعیت و توان خدماتی دولت را تضعیف کرد؛ بسیج‌های محلی و زیست‌محیطی جامعه را تقویت کرد، ولی با امنیتی‌شدن مطالبات محلی، جامعه نیز محدود شد.\n\nرویدادها:\n- **۱۳۹۰/۲۰۱۱: حصر موسوی، کروبی و رهنورد و تداوم سرکوب پس از جنبش سبز**: قدرت قهری دولت را تقویت کرد؛ جامعه مدنی سیاسی و انتخاباتی را به‌شدت تضعیف کرد.\n- **۲۰۱۱-۲۰۱۲: تحریم‌های شدید نفتی و بانکی، از جمله محدودیت‌های SWIFT**: منابع مالی و ظرفیت اقتصادی دولت را تضعیف کرد؛ معیشت و توان سازمان‌دهی جامعه را نیز تضعیف کرد؛ نهادهای دورزننده تحریم را تقویت کرد.\n- **۱۳۹۲/۲۰۱۳: انتخاب حسن روحانی**: کانال انتخاباتی و امید اجتماعی را تا حدی تقویت کرد؛ دولت را از نظر مشروعیت و دیپلماسی تقویت کرد، بدون آن‌که ساختارهای امنیتی به‌طور اساسی تضعیف شوند.\n- **۱۳۹۴/۲۰۱۵: توافق هسته‌ای برجام**: ظرفیت دیپلماتیک و اقتصادی دولت را تقویت کرد؛ فضای امید، تعاملات مدنی و فعالیت اقتصادی جامعه را موقتاً تقویت کرد.\n- **۱۳۹۵/۲۰۱۶: انتخابات مجلس و خبرگان با پیروزی نسبی میانه‌روها در تهران**: جامعه انتخاباتی و اصلاح‌طلب را تا حدی تقویت کرد؛ اما به‌دلیل نظارت استصوابی و محدودیت نهادهای انتخابی، اثر آن محدود ماند.\n- **دی ۱۳۹۶ تا دی ۱۳۹۷/۲۰۱7-2018: موج اعتراضات سراسری معیشتی و سیاسی**: نشان داد جامعه توان بسیج غیرمتمرکز دارد؛ اما پاسخ امنیتی، بازداشت‌ها و کنترل خیابان قدرت قهری دولت را تقویت کرد.\n- **۲۰۱۸: خروج آمریکا از برجام و آغاز «فشار حداکثری»**: منابع مالی و مشروعیت کارآمدی دولت را تضعیف کرد؛ جامعه را با تورم و ناامنی اقتصادی تضعیف کرد؛ نیروهای امنیتی و اقتصاد شبه‌دولتی را تقویت کرد.\n- **۲۰۱۸: اعتراضات کامیون‌داران، کارگران هفت‌تپه و فولاد اهواز، و تجمعات بازاریان**: قدرت مطالبه‌گری صنفی جامعه را تقویت کرد؛ اما بازداشت فعالان و برخورد قضایی، تشکل‌یابی مستقل را تضعیف کرد.\n- **فروردین ۱۳۹۸/۲۰۱۹: سیل‌های گسترده**: ضعف ظرفیت اجرایی و هماهنگی دولت را آشکار کرد؛ شبکه‌های داوطلبانه و همبستگی اجتماعی را تقویت کرد، هرچند حضور مستقل گروه‌های مدنی با محدودیت امنیتی روبه‌رو شد.\n- **آبان ۱۳۹۸/نوامبر ۲۰۱۹: افزایش قیمت بنزین، اعتراضات سراسری، سرکوب خونین و قطع اینترنت**: جامعه را از نظر اعتراض خیابانی و ارتباطات کوتاه‌مدت به‌شدت تضعیف کرد؛ قدرت قهری و توان دولت در قطع ارتباطات را نشان داد، اما مشروعیت دولت را به‌طور جدی فرسوده کرد."
  },
  "score_prompt": {
    "1880-1889": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nاین نخستین دوره‌ی مسیر است: 1880-1889. نقطه‌ی آغاز را تعیین کنید. با استفاده\nاز معیار بالا، قدرت مطلق جامعه‌ی مدنی و دولت را در ایران طی 1880-1889\nبرآورد کنید. چون دوره‌ی پیشینی وجود ندارد، هر دو مقدار تغییر را 0.0 گزارش کنید.\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string، حداکثر حدود ۱۰ کلمه: تعیین‌کننده‌ترین ویژگی این دوره)\n- reasoning (string، ۱ تا ۲ جمله در توجیه دو مقدار قدرت)",
    "1890-1899": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1890-1899 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1880-1889 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1890-1899:\nروندها:\n- **فرسایش مالی دولت قاجار و اتکای بیشتر به وام، پیش‌فروش درآمدها و امتیازدهی خارجی** در سراسر دههٔ 1890: دولت را از نظر نقدینگی کوتاه‌مدت سرپا نگه داشت، اما **استقلال و ظرفیت پایدار دولت را تضعیف** کرد و نارضایتی اجتماعی را افزایش داد.\n- **گسترش نفوذ اقتصادی بریتانیا و روسیه** از طریق بانک شاهنشاهی، امتیازات، تجارت و سپس دخالت در گمرکات: **حاکمیت دولت را تضعیف** کرد؛ هم‌زمان، احساسات ضد امتیاز و ضد نفوذ خارجی، **جامعه/بازار/علما را سیاسی‌تر و منسجم‌تر** کرد.\n- **تقویت شبکهٔ علما، بازار و اصناف پس از جنبش تنباکو**: تجربهٔ تحریم، بست‌نشینی، تلگراف، فتوا و بسیج شهری، **قدرت جامعهٔ مدنی را تقویت** و امکان عقب‌نشینی‌دادن دولت را اثبات کرد.\n- **رشد مطبوعات برون‌مرزی و گردش ایده‌های اصلاحی**؛ مانند *قانون* ملکم‌خان در لندن‌، *حبل‌المتین* در کلکته از 1893 و دیگر نشریات مهاجر: **جامعهٔ سیاسی و روشنفکری را تقویت** و مشروعیت استبداد قاجار را فرسوده کرد.\n- **گسترش آموزش جدید و انجمن‌های معارفی در اواخر دهه**، از جمله مدارس رشدیّه و انجمن معارف 1898: از یک سو **جامعهٔ مدنی و طبقهٔ اصلاح‌طلب شهری را تقویت** کرد؛ از سوی دیگر بالقوه برای دولت کادر اداری جدید می‌ساخت، اما اثر فوری آن بیشتر اجتماعی بود.\n- **کوشش‌های محدود برای اصلاح دیوانی و گمرکی، به‌ویژه در دورهٔ امین‌الدوله و با استخدام مستشاران بلژیکی 1898-1899**: **ظرفیت مالی/اداری دولت را تا حدی تقویت** کرد، اما به‌دلیل وابستگی به بیگانگان و فشار بر تجار، مشروعیت دولت را نیز آسیب‌پذیرتر کرد.\n\nرویدادها:\n- **1890: اعطای امتیاز انحصار تنباکو به تالبوت/رژی**: درآمد کوتاه‌مدت برای دولت ایجاد می‌کرد، اما **اقتدار و مشروعیت دولت را تضعیف** و منافع بازار، کشاورزان و علما را تهدید کرد؛ در نتیجه **جامعه را بسیج** کرد.\n- **1891-1892: جنبش تنباکو و فتوای میرزای شیرازی**: نقطهٔ عطف در قدرت اجتماعی بود؛ **جامعه، علما و بازار را به‌شدت تقویت** کرد و دولت را وادار به لغو امتیاز نمود؛ بنابراین **دولت از نظر اقتدار سیاسی تضعیف** شد.\n- **1892: پرداخت غرامت لغو امتیاز تنباکو و اتکا به وام/درآمدهای گمرکی**: دولت را موقتاً از بحران مالی نجات داد، اما **وابستگی مالی و ضعف حاکمیت دولت** را افزایش داد.\n- **1896: ترور ناصرالدین‌شاه به دست میرزا رضای کرمانی**: اقتدار نمادین سلطنت را لرزاند و **ضعف دولت و بحران مشروعیت** را آشکار کرد؛ برای نیروهای منتقد نیز نشانه‌ای از شکنندگی استبداد بود، پس **جامعهٔ سیاسی مخالف را جسورتر** کرد.\n- **1896: جلوس مظفرالدین‌شاه**: انتقال سلطنت بدون فروپاشی کامل، **تداوم حداقلی دولت** را نشان داد، اما شاه جدید ضعیف‌تر و بدهکارتر بود؛ بنابراین در عمل **قدرت دولت مرکزی را چندان تقویت نکرد**.\n- **1897-1898: صدارت امین‌الدوله و برنامه‌های اصلاحی او**: تلاش برای اصلاح مالیه، آموزش و اداره، **دولت اصلاح‌گر را موقتاً تقویت** کرد و به رشد مدارس و محافل جدید، یعنی **تقویت جامعهٔ مدنی** کمک نمود؛ برکناری او نشان‌دهندهٔ ضعف پایگاه اصلاح در دولت بود.\n- **1898-1899: ورود و تثبیت نقش ژوزف نوز و مستشاران بلژیکی در گمرکات**: از نظر فنی **ظرفیت مالی دولت را تقویت** کرد، اما چون با نفوذ خارجی و فشار بر تجار همراه بود، **مشروعیت دولت را تضعیف** و نارضایتی بازار و علما را افزایش داد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1890-1899\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1890-1899\n- society_change (float): تغییر society_power نسبت به 1880-1889\n- state_change (float): تغییر state_power نسبت به 1880-1889\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1900-1909": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1900-1909 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1890-1899 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1900-1909:\nروندها:\n- **وابستگی مالی دولت قاجار به وام‌ها و گمرکاتِ تحت نفوذ خارجی، به‌ویژه روسیه و بلژیکی‌ها**: از یک‌سو توان مالی کوتاه‌مدت دولت را کمی تقویت کرد؛ اما در مجموع استقلال و مشروعیت دولت را تضعیف کرد.\n- **گسترش شبکه‌های بازار، علما، انجمن‌ها، مطبوعات، تلگراف و مدارس جدید**: ظرفیت بسیج، هماهنگی و بیان مطالبات عمومی را بالا برد؛ بنابراین جامعه‌ی مدنی را تقویت کرد.\n- **رشد نارضایتی اقتصادی؛ تورم، گرانی، فشار مالیاتی و رکود تجارت**: مشروعیت دولت را تضعیف و ائتلاف بازار-علما-روشنفکران را تقویت کرد.\n- **نفوذ فزاینده‌ی روس و بریتانیا در سیاست، اقتصاد و امنیت ایران**: هم دولت ملی را از نظر حاکمیت تضعیف کرد و هم جامعه را زیر فشار خارجی قرار داد؛ هرچند به بسیج ملی‌گرایانه‌ی جامعه نیز کمک کرد.\n- **نهادینه‌شدن تدریجی مشروطه، مجلس، انجمن‌های ایالتی و ولایتی و زبان حقوق شهروندی پس از 1906**: قدرت سازمان‌یافته‌ی جامعه را تقویت کرد و قدرت خودسرانه‌ی دولت را محدود ساخت؛ در عین حال امکان ساخت دولت قانون‌مندتر را نیز ایجاد کرد.\n- **تقویت ابزارهای قهریه‌ی دربار، به‌ویژه بریگاد قزاق**: قدرت سرکوب دولتِ سلطنتی را افزایش داد، اما چون وابسته و ضدنهادی بود، دولت مدرن و پاسخ‌گو را تقویت نکرد.\n\nرویدادها:\n- **1900: گرفتن وام بزرگ مظفرالدین‌شاه از روسیه با وثیقه‌ی درآمدهای گمرکی**: توان مالی فوری دولت را تقویت کرد، اما استقلال و اعتبار دولت را تضعیف کرد.\n- **1901: امتیاز دارسی برای نفت**: دولت را از نظر درآمد بالقوه تقویت می‌کرد، اما حاکمیت اقتصادی را تضعیف و حساسیت ملی‌گرایانه‌ی جامعه را تقویت کرد.\n- **1905: اعتراضات بازار و علما پس از تنبیه بازرگانان قند در تهران**: دولت را از نظر مشروعیت تضعیف و ائتلاف اجتماعیِ ضد استبداد را تقویت کرد.\n- **1906: صدور فرمان مشروطیت، تشکیل مجلس اول و تصویب قانون اساسی**: جامعه و نهادهای نمایندگی را به‌شدت تقویت کرد؛ قدرت خودسرانه‌ی شاه را تضعیف و مسیر دولت قانون‌مند را باز کرد.\n- **1907: متمم قانون اساسی**: حقوق، حدود سلطنت و مسئولیت دولت را روشن‌تر کرد؛ جامعه و حاکمیت قانون را تقویت و دولت استبدادی را محدود کرد.\n- **1907: قرارداد سن‌پترزبورگ میان روسیه و بریتانیا و تقسیم ایران به حوزه‌های نفوذ**: حاکمیت دولت ایران را تضعیف کرد و فشار خارجی بر جامعه و مشروطه‌خواهان را افزایش داد.\n- **1908: به توپ بستن مجلس به دستور محمدعلی‌شاه با کمک بریگاد قزاق**: قدرت قهری دولت سلطنتی را موقتاً تقویت کرد، اما جامعه‌ی مدنی و نهادهای مشروطه را سرکوب و تضعیف کرد.\n- **1908-1909: مقاومت تبریز به رهبری ستارخان و باقرخان**: جامعه‌ی مسلح و انجمن‌های شهری را تقویت کرد و کنترل دولت مرکزیِ استبدادی را تضعیف نمود.\n- **1909: حرکت نیروهای مشروطه‌خواه از گیلان و بختیاری به تهران و فتح تهران**: جامعه‌ی سیاسی و ائتلاف‌های مشروطه‌خواه را تقویت کرد؛ محمدعلی‌شاه را برکنار و دولت مشروطه را احیا کرد.\n- **1909: آغاز مجلس دوم و بازگشت رسمی مشروطه**: جامعه و نهاد نمایندگی را تقویت کرد و قدرت مطلقه‌ی سلطنت را کاهش داد، هرچند دولت همچنان از نظر مالی و نظامی ضعیف ماند.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1900-1909\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1900-1909\n- society_change (float): تغییر society_power نسبت به 1890-1899\n- state_change (float): تغییر state_power نسبت به 1890-1899\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1910-1919": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1910-1919 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1900-1909 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1910-1919:\nروندها:\n- **فرسایش نهادهای مشروطه و پارلمان‌گرایی، 1910-1919:** مجلس، احزاب، مطبوعات و انجمن‌ها پس از انقلاب مشروطه باقی ماندند، اما با فشار روسیه، بریتانیا، دربار و نیروهای مسلح وابسته تضعیف شدند. **جامعه‌ی مدنی را تضعیف کرد** و در عین حال **دولت قانونی-مشروطه را هم ضعیف نگه داشت**.\n- **ضعف مالی و اداری دولت قاجار:** دولت مرکزی در گرفتن مالیات، پرداخت حقوق، کنترل ایالات و اداره‌ی ارتش ناتوان بود؛ تلاش‌هایی مانند اصلاحات خزانه‌داری مورگان شوستر دوام نیاورد. **قدرت دولت را تضعیف کرد** و فضا را برای نیروهای محلی، قبایل و مداخله‌ی خارجی باز کرد.\n- **نظامی‌شدن سیاست و رشد نیروهای مسلح رقیب:** قزاق‌ها، ژاندارمری، نیروهای ایلی، نیروهای محلی، پلیس جنوب و دسته‌های جنگلی هم‌زمان فعال بودند. این روند **انحصار خشونت دولت را تضعیف کرد**؛ اما در برخی مناطق **ظرفیت بسیج جامعه یا نیروهای محلی ضد دولت/ضد خارجی را تقویت کرد**.\n- **افزایش نفوذ روسیه و بریتانیا در ساختار قدرت ایران:** اشغال مناطق، کنترل مالی، نظامی و سیاسی، و نفوذ در نیروهای مسلح باعث شد تصمیم‌گیری دولت مرکزی محدود شود. **دولت مستقل را تضعیف کرد** و **جامعه‌ی ملی‌گرا و مشروطه‌خواه را نیز تحت فشار گذاشت**.\n- **بحران اقتصادی، قحطی و بیماری در سال‌های جنگ جهانی اول، به‌ویژه 1917-1919:** اختلال تجارت، مصادره‌ی آذوقه، تورم، ناامنی و تلفات انسانی شدید رخ داد. **هم دولت را از نظر ظرفیت اداره و مشروعیت تضعیف کرد** و هم **جامعه را از نظر سازمان‌یابی، معیشت و توان مقاومت فرسوده ساخت**.\n- **رشد جریان‌های ملی‌گرا، ضد استعماری و منطقه‌ای، به‌ویژه در گیلان، آذربایجان و غرب ایران:** این جریان‌ها از دل مشروطه، جنگ و اشغال بیرون آمدند. **جامعه‌ی سیاسی را تقویت کردند**، اما گاه با ایجاد قدرت‌های موازی، **دولت مرکزی را تضعیف کردند**.\n\nرویدادها:\n- **1911: اولتیماتوم روسیه و اخراج مورگان شوستر:** روسیه خواستار برکناری شوستر و توقف اصلاحات مالی شد؛ مجلس دوم تحت فشار منحل شد. **دولت اصلاح‌گر و جامعه‌ی مشروطه‌خواه هر دو تضعیف شدند**؛ نفوذ خارجی تقویت شد.\n- **1911-1912: اشغال تبریز و سرکوب مشروطه‌خواهان توسط روسیه:** حضور نظامی روسیه در شمال و اعدام یا سرکوب فعالان مشروطه‌خواه، فضای سیاسی را محدود کرد. **جامعه‌ی مدنی و نیروهای مشروطه‌خواه تضعیف شدند**؛ دولت مرکزی نیز وابسته‌تر و ناتوان‌تر شد.\n- **1914: آغاز جنگ جهانی اول و اعلام بی‌طرفی ایران:** ایران بی‌طرفی اعلام کرد، اما توان اعمال آن را نداشت. این رویداد **ضعف دولت در حاکمیت سرزمینی را آشکار کرد** و جامعه را وارد دوره‌ای از ناامنی و بسیج‌های محلی کرد.\n- **1915-1916: اشغال و رقابت نظامی روسیه، بریتانیا و عثمانی در خاک ایران:** بخش‌های مختلف کشور میدان جنگ و نفوذ خارجی شد. **دولت مرکزی شدیداً تضعیف شد**؛ در مقابل، برخی نیروهای اجتماعی و محلی، مانند ملی‌گرایان و نیروهای ضد اشغال، **بسیج شدند**.\n- **1915: مهاجرت گروهی از نمایندگان و ملی‌گرایان به قم، کرمانشاه و غرب ایران و تشکیل جریان «دفاع ملی»:** بخشی از نخبگان سیاسی در برابر نفوذ روس و انگلیس از تهران خارج شدند. **جامعه‌ی سیاسی ملی‌گرا را تقویت کرد**، اما **انسجام دولت مرکزی و مجلس را تضعیف کرد**.\n- **1915-1919: شکل‌گیری و گسترش جنبش جنگل به رهبری میرزا کوچک‌خان در گیلان:** جنبشی ضد استبدادی و ضد نفوذ خارجی با پایگاه اجتماعی محلی شکل گرفت. **جامعه‌ی بسیج‌شده و مقاومت محلی را تقویت کرد**، اما هم‌زمان **اقتدار دولت مرکزی را در شمال تضعیف کرد**.\n- **1916: تشکیل پلیس جنوب ایران توسط بریتانیا:** نیرویی نظامی با حمایت بریتانیا در جنوب ایجاد شد. **قدرت دولت مستقل ایران را تضعیف کرد** و انحصار خشونت را از دولت گرفت؛ جامعه‌ی محلی نیز زیر فشار نیروی خارجی قرار گرفت.\n- **1917-1919: قحطی بزرگ، بیماری و مرگ‌ومیر گسترده:** پیامد جنگ، اختلال حمل‌ونقل، احتکار، اشغال و ضعف دولت بود. **دولت را از نظر مشروعیت و ظرفیت اداری تضعیف کرد** و **جامعه را از نظر جمعیتی، اقتصادی و سازمانی فرسوده ساخت**.\n- **1919: قرارداد وثوق‌الدوله با بریتانیا، معروف به قرارداد 1919:** این قرارداد قرار بود امور مالی و نظامی ایران را زیر نفوذ مستشاران بریتانیایی ببرد. از نظر ظرفیت اداری ممکن بود ظاهراً دولت را تقویت کند، اما در چارچوب استقلال، **دولت مستقل را تضعیف می‌کرد**؛ اعتراض گسترده به آن **جامعه‌ی ملی‌گرا را بسیج و تقویت کرد**.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 2.9>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1910-1919\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1910-1919\n- society_change (float): تغییر society_power نسبت به 1900-1909\n- state_change (float): تغییر state_power نسبت به 1900-1909\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1920-1929": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1920-1929 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1910-1919 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1920-1929:\nروندها:\n- **تمرکزگرایی نظامی و اداری، 1921-1929**: ساخت ارتش منظم، ادغام/تضعیف ژاندارمری و نیروهای محلی، خلع سلاح ایلات؛ **دولت را به‌شدت تقویت** و قدرت ایلات، خوانین و خودمختاری‌های محلی را **تضعیف** کرد.\n- **کاهش تدریجی فضای مشروطه‌خواهی و رقابت سیاسی، به‌ویژه پس از 1925**: کنترل انتخابات، محدودیت مطبوعات و احزاب، حاشیه‌راندن مجلس؛ **قدرت جامعه‌ی مدنی و نهادهای نظارتی** را تضعیف و دولت اجرایی/دربار را **تقویت** کرد.\n- **نوسازی مالی و بوروکراتیک دولت، 1922-1929**: مأموریت مالی میلسپو، تنظیم بودجه، گسترش مالیات‌گیری و انحصارات دولتی؛ ظرفیت استخراج منابع را بالا برد؛ **دولت تقویت** شد، اصناف و بازار در برابر دولت دستِ پایین‌تری یافتند.\n- **عرفی‌سازی حقوق و قضا، 1926-1929**: بازسازی عدلیه، گسترش دادگاه‌های دولتی، آغاز تدوین قانون مدنی؛ **دولت حقوقی-اداری تقویت** شد و اقتدار روحانیت و محاکم شرعی **تضعیف** شد؛ برای شهروندان حقوق رسمی بیشتری آورد اما زیر نظارت دولت.\n- **گسترش زیرساخت و یکپارچه‌سازی بازار داخلی، 1920s**: راه‌سازی، امنیت راه‌ها، تلگراف و مقدمات راه‌آهن؛ هم نفوذ دولت به پیرامون را **تقویت** کرد، هم تا حدی ارتباط و تحرک اجتماعی/اقتصادی جامعه را افزایش داد، اما کفه به سود دولت بود.\n- **رشد آموزش نوین و طبقه‌ی اداری-شهری، 1920s**: مدارس جدید، کارمندان دولت، متخصصان و روشنفکران شهری بیشتر شدند؛ از نظر ظرفیت انسانی، **هم دولت و هم جامعه** تقویت شدند، ولی وابستگی بسیاری از این نیروها به استخدام دولتی، استقلال جامعه را محدود کرد.\n- **تضعیف تدریجی قدرت سیاسی نیروهای محلی، مذهبی و ایلی**: نه فقط با سرکوب، بلکه با ثبت اسناد، سربازگیری، مالیات و دادگستری دولتی؛ **جامعه‌ی مستقلِ محلی/سنتی تضعیف** و دولت مرکزی **تقویت** شد.\n\nرویدادها:\n- **1920: جمهوری شوروی گیلان و جنبش جنگل**: دولت مرکزی را در شمال به چالش کشید و نوعی بسیج اجتماعی-محلی/چپ‌گرا ایجاد کرد؛ موقتاً **دولت تضعیف** و جامعه‌ی شورشی/محلی **تقویت** شد.\n- **1921: کودتای سوم اسفند رضاخان و سیدضیاء**: نقطه‌ی آغاز تمرکز قدرت نظامی در مرکز؛ **دولت coercive/نظامی تقویت** و روند مشروطه‌خواهی و جامعه‌ی سیاسی مستقل **تضعیف** شد.\n- **1921: عهدنامه ایران و شوروی و خروج نیروهای شوروی از گیلان**: فشار خارجی روسیه کاهش یافت و امکان سرکوب جنبش گیلان فراهم شد؛ حاکمیت و ظرفیت دولت مرکزی **تقویت** شد.\n- **1921-1922: سرکوب نهایی جنبش جنگل و اعدام/مرگ رهبران آن**: پایان یک مرکز مهم قدرت اجتماعی-منطقه‌ای؛ **دولت تقویت** و جامعه‌ی مسلح/خودمختار شمال **تضعیف** شد.\n- **1923: نخست‌وزیری رضاخان**: انتقال قدرت از فرماندهی نظامی به کنترل دولت؛ **دولت مرکزی و شخص نخست‌وزیر تقویت** و مجلس/کابینه‌های مشروطه‌محور **تضعیف** شدند.\n- **1924: بحران جمهوری‌خواهی و عقب‌نشینی رضاخان در برابر مخالفت مدرس، روحانیون و بازار**: نمونه‌ای کوتاه از مهار اجتماعی دولت؛ جامعه‌ی مذهبی-بازاری و مجلس موقتاً **تقویت** و پروژه‌ی دولت **مهار** شد.\n- **1924: شکست شیخ خزعل در خوزستان**: پایان یکی از مهم‌ترین خودمختاری‌های محلی؛ **دولت مرکزی تقویت** و قدرت محلی/ایلی و حمایت‌های خارجی آن **تضعیف** شد.\n- **1925: قانون نظام وظیفه عمومی**: دولت توانست مستقیماً از جمعیت نیروی انسانی بگیرد؛ **دولت تقویت** و خانواده‌ها، ایلات و شبکه‌های محلی در کنترل مردان جوان **تضعیف** شدند.\n- **1925: انقراض قاجار و تأسیس سلطنت پهلوی**: تمرکز قدرت در شخص رضاشاه و دولت جدید؛ **دولت تقویت** و موازنه‌ی مشروطه میان شاه، مجلس و جامعه **تضعیف** شد.\n- **1927-1928: اصلاحات عدلیه به رهبری علی‌اکبر داور**: دادگستری دولتی جایگزین بسیاری از سازوکارهای شرعی و محلی شد؛ **دولت تقویت** و اقتدار قضایی روحانیت و میانجی‌های سنتی **تضعیف** شد.\n- **1927: تصویب قانون راه‌آهن سراسری**: آغاز پروژه‌ی بزرگ زیرساختی با مالیات‌های مصرفی؛ ظرفیت برنامه‌ریزی و استخراج مالی دولت **تقویت** شد، جامعه هزینه‌ی مالی بیشتری پرداخت.\n- **1928: لغو کاپیتولاسیون و تأسیس/فعال‌شدن بانک ملی ایران**: حاکمیت حقوقی و مالی دولت در برابر خارجیان **تقویت** شد؛ امکان سیاست‌گذاری مستقل‌تر اقتصادی افزایش یافت.\n- **1928: قانون متحدالشکل کردن لباس**: دخالت مستقیم دولت در ظاهر و نظم اجتماعی؛ **نفوذ دولت در جامعه تقویت** و استقلال فرهنگیِ روحانیون، اصناف و گروه‌های سنتی **تضعیف** شد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 2.9>\n1910-1919: <5.3, 2.1>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1920-1929\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1920-1929\n- society_change (float): تغییر society_power نسبت به 1910-1919\n- state_change (float): تغییر state_power نسبت به 1910-1919\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1930-1939": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1930-1939 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1920-1929 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1930-1939:\nروندها:\n- تمرکز اقتدار اداری ـ نظامی دولت رضاشاهی در سراسر دههٔ ۱۳۱۰/1930s: گسترش ارتش، شهربانی، استانداری‌ها، نظام وظیفه، ثبت احوال و کنترل ایلات؛ **دولت را تقویت** و قدرت خودمختار ایلات، محلی‌ها و شبکه‌های سنتی جامعه را **تضعیف** کرد.\n- نوسازی اقتصادیِ دولت‌محور: توسعهٔ راه‌ها، راه‌آهن، صنایع دولتی/نیمه‌دولتی، انحصارات تجاری و افزایش ظرفیت مالیاتی؛ **ظرفیت دولت را تقویت** کرد، اما چون از بالا و بدون مشارکت سیاسی بود، جامعهٔ مدنی مستقل را چندان تقویت نکرد.\n- سکولارسازی و یکسان‌سازی حقوقی و آموزشی: گسترش دادگستری نوین، مدارس دولتی، اعزام دانشجو، محدودکردن محاکم شرعی و نفوذ روحانیت؛ **دولت را در برابر نهادهای دینی تقویت** و بخشی از جامعهٔ سنتی/روحانیت را **تضعیف** کرد، هرچند سواد و طبقهٔ جدید شهری را تا حدی بالا برد.\n- سرکوب سازمان‌های مستقل، مطبوعات، احزاب، اتحادیه‌ها و مخالفان سیاسی در سراسر دههٔ 1930: فضای عمومی و امکان بسیج اجتماعی مستقل کاهش یافت؛ **جامعهٔ مدنی تضعیف** و دولت اقتدارگرا **تقویت** شد.\n- سیاست‌های فرهنگی ـ ملی‌گرایانه و یکسان‌ساز، از جمله فارسی‌سازی اداری، تغییر پوشش و کنترل نمادهای دینی و قومی: **قدرت نمادین و مداخله‌گر دولت را تقویت** و تنوع نهادی و فرهنگی جامعه را **تضعیف** کرد.\n\nرویدادها:\n- 1931: تصویب قانون انحصار تجارت خارجی؛ دولت کنترل گسترده‌تری بر واردات، صادرات و توزیع ارز گرفت؛ **دولت را تقویت** و استقلال بازرگانان و بازار را **تضعیف** کرد.\n- 1932–1933: لغو امتیاز دارسی توسط رضاشاه و سپس قرارداد جدید نفتی با شرکت نفت انگلیس و ایران؛ از نظر نمادین اقتدار دولت را بالا برد و درآمد/چانه‌زنی دولت را تا حدی تقویت کرد، اما وابستگی نفتی و محدودیت مشارکت جامعه باقی ماند؛ **دولت تقویت، جامعه بی‌اثر**.\n- 1934: تأسیس دانشگاه تهران؛ دستگاه آموزشی و نخبگان فنیِ وابسته به دولت را گسترش داد؛ **دولت را تقویت** و در بلندمدت ظرفیت اجتماعی طبقهٔ تحصیل‌کرده را نیز تا حدی **تقویت** کرد.\n- 1935: قیام مسجد گوهرشاد در اعتراض به سیاست‌های فرهنگی و پوشش و سرکوب خونین آن؛ نشان‌دهندهٔ برخورد دولت با بسیج مذهبی ـ اجتماعی بود؛ **دولت coercive را تقویت** و جامعهٔ مذهبی مستقل را **تضعیف** کرد.\n- 1935: درخواست رسمی استفاده از نام «ایران» در مکاتبات بین‌المللی؛ بخشی از پروژهٔ دولت‌سازی ملی و هویت‌سازی متمرکز بود؛ **دولت ملی را تقویت** کرد.\n- 1936: اجرای رسمی کشف حجاب و تشدید سیاست‌های پوشش اجباری؛ دخالت دولت در زندگی روزمره و خانواده را گسترش داد؛ **دولت را تقویت** و استقلال فرهنگی/دینی جامعه را **تضعیف** کرد.\n- 1937: پیمان سعدآباد میان ایران، ترکیه، عراق و افغانستان؛ امنیت مرزی و جایگاه دیپلماتیک دولت را تقویت کرد؛ اثر مستقیم اندکی بر جامعه داشت؛ **دولت تقویت**.\n- 1938: تکمیل راه‌آهن سراسری ایران؛ ظرفیت لجستیکی، نظامی و اداری دولت را افزایش داد و بازار ملی را یکپارچه‌تر کرد؛ **دولت را تقویت** و به‌طور غیرمستقیم ارتباطات اقتصادی جامعه را نیز تا حدی **تقویت** کرد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 2.9>\n1910-1919: <5.3, 2.1>\n1920-1929: <4.1, 5.9>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1930-1939\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1930-1939\n- society_change (float): تغییر society_power نسبت به 1920-1929\n- state_change (float): تغییر state_power نسبت به 1920-1929\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1940-1949": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1940-1949 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1930-1939 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1940-1949:\nروندها:\n- فرسایش دولت متمرکز رضاشاهی در اثر جنگ جهانی دوم، کمبودها، تورم و اشغال خارجی‌ (1941-1946): دولت مرکزی و ظرفیت اجبار آن را تضعیف کرد.\n- گشایش سیاسی پس از 1941: رشد مطبوعات، احزاب، انجمن‌ها، انتخابات رقابتی‌تر و نقش فعال‌تر مجلس؛ جامعه‌ی مدنی و نیروهای اجتماعی را تقویت کرد و دولت را مقیدتر ساخت.\n- رشد حزب توده، اتحادیه‌های کارگری و سازمان‌یابی کارگران به‌ویژه در شهرها و مناطق نفتی: جامعه‌ی سازمان‌یافته را تقویت کرد، اما از دید دولت تهدید امنیتی محسوب شد.\n- بازسازی تدریجی اقتدار دولت پس از پایان اشغال، به‌ویژه با اتکا به ارتش، دربار و بوروکراسی مرکزی از 1946 به بعد: دولت را تقویت و فضای جامعه‌ی مدنی را محدودتر کرد.\n- سیاسی‌شدن مسئله‌ی نفت و امتیازات خارجی، از مخالفت با امتیاز نفت شمال تا اعتراضات کارگری در جنوب: هم جامعه‌ی ملی‌گرا و کارگری را تقویت کرد، هم مطالبه‌ی دولت برای حاکمیت و درآمد بیشتر را بالا برد.\n- تداوم ضعف مالی و اداری دولت، وابستگی به درآمدهای محدود و نفوذ قدرت‌های خارجی: ظرفیت دولت را تضعیف کرد و میدان مانور نیروهای اجتماعی، محلی و خارجی را افزایش داد.\n\nرویدادها:\n- 1941: اشغال ایران توسط بریتانیا و شوروی و کناره‌گیری رضاشاه؛ دولت متمرکز را به‌شدت تضعیف کرد و به جامعه و نیروهای سیاسی فضای تنفس داد.\n- 1941: سلطنت محمدرضاشاه و احیای نسبی قانون اساسی و مجلس؛ قدرت شخصی شاه را محدود و جامعه‌ی سیاسی و پارلمانی را تقویت کرد.\n- 1942: شورش نان در تهران در پی قحطی، تورم و ناکارآمدی دولت؛ اقتدار دولت را تضعیف و قدرت اعتراض خیابانی جامعه را نشان داد.\n- 1942-1943: ورود و نقش‌آفرینی گسترده‌ی مستشاران و نیروهای خارجی، از جمله مأموریت مالی میلسپو؛ حاکمیت دولت را محدود کرد، هرچند به قصد تقویت ظرفیت اداری بود.\n- 1945-1946: تشکیل حکومت خودمختار آذربایجان و جمهوری مهاباد با پشتوانه‌ی شوروی؛ دولت مرکزی را تضعیف کرد و نیروهای محلی/قومی و حزبی را موقتاً تقویت کرد.\n- 1946: خروج شوروی و بازپس‌گیری آذربایجان و مهاباد توسط ارتش ایران؛ دولت مرکزی و ارتش را تقویت و خودمختاری‌های محلی را سرکوب کرد.\n- 1947: رد امتیاز نفت شمال در مجلس و تثبیت شعار «عدم اعطای امتیاز به قدرت‌های خارجی»؛ جامعه‌ی ملی‌گرا و مجلس را تقویت و حاکمیت دولت را در برابر شوروی تحکیم کرد.\n- 1949: سوءقصد به محمدرضاشاه، اعلام حکومت نظامی، غیرقانونی‌شدن حزب توده و تشکیل مجلس مؤسسان با افزایش اختیارات شاه؛ دولت و دربار را تقویت و جامعه‌ی مدنی، احزاب و مطبوعات را تضعیف کرد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 2.9>\n1910-1919: <5.3, 2.1>\n1920-1929: <4.1, 5.9>\n1930-1939: <3.0, 7.4>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1940-1949\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1940-1949\n- society_change (float): تغییر society_power نسبت به 1930-1939\n- state_change (float): تغییر state_power نسبت به 1930-1939\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1950-1959": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1950-1959 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1940-1949 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1950-1959:\nروندها:\n- **تداوم فضای نسبتاً باز سیاسی تا 1953**: فعالیت جبهه ملی، حزب توده، مطبوعات، اتحادیه‌ها و بسیج خیابانی افزایش یافت؛ **جامعه را تقویت** و اقتدار دولت/دربار را محدود کرد.\n- **رشد شهرنشینی، سوادآموزی و طبقه متوسط شهری در دهه 1950**: ظرفیت سازمان‌یابی سیاسی و اجتماعی را بالا برد؛ در کوتاه‌مدت **جامعه را تقویت** کرد، هرچند پس از 1953 زیر کنترل امنیتی رفت.\n- **تمرکز دوباره قدرت پس از کودتای 1953 در دربار، ارتش و دستگاه اداری**: احزاب مستقل، مطبوعات و اتحادیه‌ها تضعیف شدند؛ **دولت را تقویت** و **جامعه مدنی را تضعیف** کرد.\n- **افزایش درآمد نفت و برنامه‌ریزی توسعه‌ای پس از قرارداد کنسرسیوم 1954**: منابع مالی، بوروکراسی، طرح‌های عمرانی و ظرفیت توزیع رانت را گسترش داد؛ عمدتاً **دولت را تقویت** کرد.\n- **وابستگی امنیتی و مالی به ایالات متحده در چارچوب جنگ سرد**: کمک نظامی، آموزش امنیتی و حمایت سیاسی خارجی به حکومت پهلوی قدرت داد؛ **دولت را تقویت** و میدان مانور مخالفان را کم کرد.\n\nرویدادها:\n- **ملی‌شدن صنعت نفت، 1951**: بسیج گسترده ملی‌گرایان، بازار، روحانیون و روشنفکران را ممکن کرد؛ **جامعه را تقویت** و دولت وابسته به دربار/قدرت‌های خارجی را به چالش کشید.\n- **نخست‌وزیری محمد مصدق، 1951-1953**: تلاش برای کنترل ارتش، محدودکردن شاه و تکیه بر پارلمان و افکار عمومی؛ **جامعه و نهادهای انتخابی را تقویت** و قدرت دربار را تضعیف کرد.\n- **قیام 30 تیر 1331 / ژوئیه 1952**: بازگشت مصدق با فشار خیابانی و ائتلاف اجتماعی؛ نمونه‌ای از قدرت بسیج جامعه بود و **جامعه را تقویت** کرد.\n- **کودتای 28 مرداد 1332 / اوت 1953**: سرنگونی مصدق و بازگشت اقتدار شاه؛ نقطه عطفی که **دولت سلطنتی و ارتش را تقویت** و **جامعه مدنی، احزاب و مطبوعات را تضعیف** کرد.\n- **سرکوب جبهه ملی، حزب توده و شبکه افسران توده‌ای، 1953-1955**: بازداشت‌ها، اعدام‌ها و تعطیلی سازمان‌ها؛ **جامعه سازمان‌یافته را شدیداً تضعیف** و دولت امنیتی را تقویت کرد.\n- **قرارداد کنسرسیوم نفت، 1954**: پایان بحران نفت و بازگشت درآمدهای پایدار به حکومت؛ **ظرفیت مالی دولت را تقویت** کرد، هرچند بخشی از مطالبه حاکمیت ملی جامعه را خنثی ساخت.\n- **پیوستن ایران به پیمان بغداد، 1955**: قرارگرفتن رسمی در بلوک امنیتی غرب؛ **دولت و ارتش را تقویت** و مخالفان چپ و ملی‌گرا را بیشتر تحت فشار گذاشت.\n- **تأسیس ساواک، 1957**: نهادینه‌شدن نظارت، اطلاعات و سرکوب سیاسی؛ **دولت را بسیار تقویت** و **جامعه مدنی مستقل را تضعیف** کرد.\n- **توافق دفاعی دوجانبه ایران و آمریکا، 1959**: تضمین و تعمیق پشتیبانی امنیتی آمریکا از حکومت شاه؛ **دولت پهلوی را تقویت** و هزینه کنشگری مخالفان را افزایش داد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 2.9>\n1910-1919: <5.3, 2.1>\n1920-1929: <4.1, 5.9>\n1930-1939: <3.0, 7.4>\n1940-1949: <5.0, 6.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1950-1959\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1950-1959\n- society_change (float): تغییر society_power نسبت به 1940-1949\n- state_change (float): تغییر state_power نسبت به 1940-1949\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1960-1969": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1960-1969 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1950-1959 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1960-1969:\nروندها:\n- **تمرکزگرایی اقتدارگرای پهلوی و گسترش ساواک و سانسور در دههٔ ۱۳۴۰/1960s**: قدرت سرکوب و نفوذ دولت را تقویت کرد؛ احزاب، مطبوعات، اتحادیه‌ها و تشکل‌های مستقل را تضعیف کرد.\n- **انقلاب سفید و اصلاحات از بالا، از 1963 به بعد**: دولت را در روستاها، آموزش، بهداشت و مالکیت زمین پرنفوذتر کرد؛ مالکان بزرگ و بخشی از نفوذ سنتی روحانیت را تضعیف کرد؛ هم‌زمان برخی گروه‌ها مثل دهقانان، زنان و باسوادان جدید را تا حدی توانمند کرد، اما نه به‌صورت مستقل از دولت.\n- **رشد درآمد نفت، برنامه‌ریزی عمرانی و صنعتی‌سازی دولتی/شبه‌دولتی؛ به‌ویژه برنامهٔ سوم 1962-1967 و آغاز برنامهٔ چهارم 1968**: ظرفیت مالی و اداری دولت را تقویت کرد؛ طبقهٔ متوسط شهری و کارگران صنعتی را گسترش داد، اما وابستگی آنان به دولت مانع قدرت‌یابی مستقل جامعه شد.\n- **شهرنشینی، گسترش آموزش، دانشگاه‌ها، سپاه دانش و افزایش باسوادی**: در کوتاه‌مدت ابزار دولت برای نوسازی و کنترل اجتماعی را تقویت کرد؛ در بلندمدت ظرفیت سازمان‌یابی و اعتراض جامعه، به‌ویژه دانشجویان و طبقهٔ متوسط جدید، را افزایش داد.\n- **تضعیف تدریجی نهادهای میانجی سنتی؛ مالکان، ایلات، شبکه‌های محلی و بخشی از بازار-روحانیت**: موازنه را به سود دولت تغییر داد و توان جامعه برای مهار دولت را کاهش داد، هرچند شبکهٔ مذهبی-بازاری به شکل زیرزمینی و اعتراضی بازسازی شد.\n\nرویدادها:\n- **انتخابات بحث‌برانگیز مجلس در 1960 و ابطال آن، سپس بحران سیاسی 1960-1961**: مشروعیت نهاد پارلمان را تضعیف کرد؛ نشان داد دولت و دربار بر رقابت سیاسی مسلط‌اند.\n- **اعتصاب معلمان و کشته‌شدن ابوالحسن خانعلی در 1961، و روی کار آمدن علی امینی**: جامعهٔ شهری و صنفی را موقتاً تقویت کرد و دولت را به امتیازدهی و اصلاحات واداشت؛ اما این گشایش کوتاه‌مدت بود.\n- **لایحهٔ انجمن‌های ایالتی و ولایتی در 1962 و عقب‌نشینی دولت پس از اعتراض روحانیت**: نشان داد جامعهٔ مذهبی-روحانی هنوز توان بسیج و مهار دولت را دارد؛ دولت موقتاً تضعیف شد، اما سپس به اصلاحات تهاجمی‌تر روی آورد.\n- **رفراندوم انقلاب سفید در ژانویهٔ 1963**: دولت را با ابزار همه‌پرسی و دورزدن نیروهای مخالف تقویت کرد؛ حقوقی مانند حق رأی زنان و اصلاحات ارضی برخی بخش‌های جامعه را تقویت کرد، اما به‌شکل دولتی و کنترل‌شده.\n- **قیام ۱۵ خرداد ۱۳۴۲ / ژوئن 1963 پس از بازداشت آیت‌الله خمینی و سرکوب آن**: جامعهٔ مذهبی، بازار و بخشی از شهرنشینان را به صحنه آورد، اما سرکوب شدید دولت قدرت قهریهٔ حکومت را تقویت و جامعهٔ مدنی آشکار را تضعیف کرد.\n- **تصویب کاپیتولاسیون/مصونیت مستشاران آمریکایی و تبعید خمینی در 1964**: دولت مخالف اصلی روحانی را از صحنهٔ داخلی حذف کرد و در کوتاه‌مدت تقویت شد؛ اما مخالفت مذهبی-ملی را رادیکال‌تر و شبکه‌ای‌تر کرد.\n- **ترور نخست‌وزیر حسنعلی منصور در 1965 و سرکوب هیئت‌های مؤتلفه و نیروهای مذهبی militant**: دولت امنیتی را تقویت کرد؛ سازمان‌یابی مستقل مذهبی-سیاسی در داخل را موقتاً تضعیف کرد.\n- **قانون حمایت خانواده در 1967**: حقوق زنان در ازدواج، طلاق و حضانت را تقویت کرد و بخشی از جامعه را توانمند ساخت؛ هم‌زمان چون از بالا و توسط دولت اعمال شد، اقتدار اصلاح‌گرانهٔ دولت را نیز افزایش داد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 2.9>\n1910-1919: <5.3, 2.1>\n1920-1929: <4.1, 5.9>\n1930-1939: <3.0, 7.4>\n1940-1949: <5.0, 6.0>\n1950-1959: <3.8, 7.3>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1960-1969\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1960-1969\n- society_change (float): تغییر society_power نسبت به 1950-1959\n- state_change (float): تغییر state_power نسبت به 1950-1959\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1970-1979": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1970-1979 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1960-1969 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1970-1979:\nروندها:\n- **جهش نفتی و رانتیرشدن دولت، به‌ویژه پس از 1973:** درآمد نفتی، بودجه، ارتش، بوروکراسی و طرح‌های عمرانی را بزرگ کرد؛ **دولت را تقویت** و نیاز آن به مالیات‌ستانی/پاسخ‌گویی به جامعه را کمتر کرد، در نتیجه **جامعه‌ی مستقل را تضعیف** کرد.\n- **تمرکز اقتدارگرایانه و امنیتی‌سازی سیاست در دهه‌ی 1970:** اتکا به ساواک، سانسور، کنترل احزاب و اتحادیه‌ها؛ در کوتاه‌مدت **قدرت اجبار دولت را تقویت** کرد اما ظرفیت میانجی‌گری سیاسی و مشروعیت را **تضعیف** کرد.\n- **شهرنشینی، آموزش عالی و رشد جمعیت جوان:** مهاجرت روستایی، گسترش دانشگاه‌ها و طبقه‌ی متوسط شهری؛ شبکه‌ها و توان بسیج دانشجویان، کارمندان، روشنفکران و حاشیه‌نشینان را بالا برد؛ **جامعه را تقویت** و کنترل دولت را دشوارتر کرد.\n- **تورم، نابرابری و «داغ‌شدن» اقتصاد در 1974-1977:** کمبود مسکن، فساد، فشار بر بازار و حقوق‌بگیران؛ **مشروعیت دولت را تضعیف** و نارضایتی اجتماعی را **تقویت** کرد.\n- **تقویت شبکه‌های مسجد، روحانیت و بازار در برابر نهادهای رسمی سرکوب‌شده:** هیئت‌ها، منابر، نوار کاست و ارتباطات بازار-روحانیت کانال‌های بسیج مستقل ساختند؛ **جامعه‌ی بسیج‌پذیر را تقویت** کردند، هرچند نه لزوماً جامعه‌ی مدنی لیبرال.\n- **تضعیف سازمان‌های رسمی و قانونی جامعه‌ی مدنی:** احزاب مستقل، اتحادیه‌ها و انجمن‌های حرفه‌ای زیر فشار بودند؛ **جامعه‌ی سازمان‌یافته‌ی قانونی تضعیف** شد و اعتراض به سمت شبکه‌های غیررسمی، مذهبی و انقلابی رفت.\n\nرویدادها:\n- **جشن‌های 2500 ساله شاهنشاهی، 1971:** تلاش برای تقویت نمادین دولت سلطنتی بود، اما به‌دلیل هزینه و فاصله با جامعه، **مشروعیت دولت را تضعیف** کرد.\n- **شوک نفتی 1973 و افزایش شدید درآمد ایران:** منابع مالی دولت و توان نظامی/عمرانی را جهش داد؛ **دولت را تقویت** کرد و وابستگی آن به جامعه را کمتر ساخت.\n- **تشکیل حزب واحد رستاخیز، 1975:** همه‌ی شهروندان عملاً به عضویت حزب حکومتی فراخوانده شدند؛ **دولت کنترل‌گر را تقویت** و احزاب/جامعه‌ی مستقل را **تضعیف** کرد، ولی نارضایتی بازار و مذهبی‌ها را افزایش داد.\n- **کارزارهای ضدگران‌فروشی و فشار بر بازار، 1975-1976:** دولت برای کنترل تورم به بازرگانان و اصناف فشار آورد؛ در کوتاه‌مدت **قدرت مداخله‌ی دولت را نشان داد** اما پیوند بازار با اپوزیسیون مذهبی را تقویت کرد؛ بنابراین **جامعه‌ی مخالف را تقویت** کرد.\n- **فضای باز سیاسی نسبی در 1977:** تحت فشار حقوق بشری دولت کارتر و بحران مشروعیت، سانسور و سرکوب اندکی کاهش یافت؛ نامه‌های سرگشاده، کانون نویسندگان و محافل سیاسی فعال‌تر شدند؛ **جامعه‌ی مدنی را تقویت** و هیبت دولت امنیتی را **تضعیف** کرد.\n- **اعتراضات قم پس از مقاله‌ی توهین‌آمیز به خمینی، ژانویه 1978، و چرخه‌ی چهلم‌ها:** اعتراضات قم، تبریز، یزد و شهرهای دیگر شبکه‌ی سراسری بسیج ساخت؛ **جامعه‌ی انقلابی را تقویت** و اقتدار دولت را **فرسوده** کرد.\n- **آتش‌سوزی سینما رکس آبادان و سپس جمعه‌ی سیاه، اوت-سپتامبر 1978:** بی‌اعتمادی عمومی و رادیکالیزه‌شدن اعتراضات را افزایش داد؛ دولت از نظر coercion موقتاً فعال‌تر شد، اما **مشروعیت و توان حکمرانی‌اش شدیداً تضعیف** شد.\n- **اعتصاب‌های سراسری، به‌ویژه اعتصاب صنعت نفت در پاییز 1978:** درآمد و ماشین اداری دولت را مختل کرد؛ **قدرت جامعه‌ی کارگری و ائتلاف انقلابی را تقویت** و **توان مالی دولت را تضعیف** کرد.\n- **خروج شاه، بازگشت خمینی و سقوط سلطنت، ژانویه-فوریه 1979:** دولت پهلوی فروپاشید؛ **دولت پیشین از میان رفت** و شبکه‌های انقلابی، روحانیت و کمیته‌ها **قدرت جامعه‌ی بسیج‌شده را به قدرت سیاسی تبدیل کردند**.\n- **رفراندوم جمهوری اسلامی، تشکیل سپاه، کمیته‌ها، دادگاه‌های انقلاب و قانون اساسی ولایت فقیه، 1979:** دولت جدید نهادهای ایدئولوژیک و coercive ساخت؛ **دولت انقلابی-روحانی را تقویت** و بخش‌های لیبرال، سکولار و متکثر جامعه‌ی مدنی را **تضعیف** کرد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 2.9>\n1910-1919: <5.3, 2.1>\n1920-1929: <4.1, 5.9>\n1930-1939: <3.0, 7.4>\n1940-1949: <5.0, 6.0>\n1950-1959: <3.8, 7.3>\n1960-1969: <3.3, 8.2>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1970-1979\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1970-1979\n- society_change (float): تغییر society_power نسبت به 1960-1969\n- state_change (float): تغییر state_power نسبت به 1960-1969\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1980-1989": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1980-1989 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1970-1979 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1980-1989:\nروندها:\n- **جنگ فرسایشی ایران و عراق (1980-1988):** دولت را از نظر بسیج، کنترل امنیتی، سهمیه‌بندی و ظرفیت نظامی تقویت کرد؛ جامعه‌ی مدنی مستقل را به‌دلیل وضعیت اضطراری، تلفات، آوارگی و محدودیت سیاسی تضعیف کرد.\n- **گسترش سپاه پاسداران، بسیج و نهادهای انقلابی در دهه‌ی 1980:** قدرت قهری و سازمانی دولت/حکومت را تقویت کرد؛ بخشی از جامعه را در قالب شبکه‌های بسیج‌شده‌ی حکومتی فعال کرد، اما استقلال جامعه‌ی مدنی را کاهش داد.\n- **یکپارچه‌سازی سیاسی و حذف رقبا، به‌ویژه نیروهای لیبرال، چپ، ملی‌گرا و مجاهدین خلق (1980-1983 و پس از آن):** دولت ایدئولوژیک و امنیتی را تقویت کرد؛ جامعه‌ی مدنی، احزاب مستقل و مطبوعات را تضعیف کرد.\n- **اقتصاد جنگی، سهمیه‌بندی، کنترل قیمت‌ها و گسترش بنیادها و نهادهای شبه‌دولتی:** ظرفیت توزیعی و مداخله‌گری دولت را تقویت کرد؛ بازار و تشکل‌های مستقل اقتصادی را محدودتر کرد.\n- **رشد جمعیت، بسیج جوانان و گسترش آموزش و سوادآموزی در دهه‌ی 1980:** از یک‌سو نیروی انسانی و پایگاه بسیج دولت را تقویت کرد؛ از سوی دیگر در بلندمدت ظرفیت اجتماعی، سواد و مطالبه‌گری جامعه را نیز افزایش داد.\n- **تمرکز نهادی در جمهوری اسلامی تا پایان دهه، به‌ویژه تقویت رهبری، شورای نگهبان، قوه‌ی قضائیه و مجمع تشخیص:** دولت/حکومت را در برابر رقابت اجتماعی و انتخاباتی تقویت کرد؛ امکان مهار دولت از سوی جامعه را کاهش داد.\n\nرویدادها:\n- **انقلاب فرهنگی و تعطیلی دانشگاه‌ها (1980-1983):** دولت را در کنترل ایدئولوژیک آموزش عالی تقویت کرد؛ استقلال دانشگاه، انجمن‌های دانشجویی و فضای فکری جامعه را تضعیف کرد.\n- **آغاز جنگ ایران و عراق، شهریور 1980:** دولت را به سمت تمرکز، بسیج و امنیتی‌سازی برد؛ جامعه را زیر فشار جنگ، مهاجرت و محدودیت سیاسی قرار داد.\n- **عزل ابوالحسن بنی‌صدر از ریاست‌جمهوری و سرکوب مخالفان پس از خرداد 1981:** جناح حاکم و نهادهای انقلابی را تقویت کرد؛ تکثر سیاسی و جامعه‌ی مدنی را به‌شدت تضعیف کرد.\n- **انفجار دفتر حزب جمهوری اسلامی و ترورهای سیاسی 1981:** به امنیتی‌تر شدن حکومت و گسترش سرکوب کمک کرد؛ فضای عمومی و فعالیت سیاسی مستقل را تضعیف کرد.\n- **آزادسازی خرمشهر در 1982:** مشروعیت و روحیه‌ی بسیج دولتی را تقویت کرد؛ ادامه‌ی جنگ پس از آن به استمرار وضعیت اضطراری و محدودیت جامعه انجامید.\n- **انحلال حزب توده و سرکوب گسترده‌ی نیروهای چپ در 1983:** قدرت امنیتی دولت را تقویت کرد؛ سازمان‌یابی مستقل کارگری، روشنفکری و حزبی را تضعیف کرد.\n- **پذیرش قطعنامه‌ی 598 و پایان جنگ در 1988:** فشار نظامی بر دولت و جامعه را کاهش داد؛ اما دولت امنیتی و نهادهای جنگیِ تقویت‌شده را حفظ کرد.\n- **اعدام‌های گسترده‌ی زندانیان سیاسی در 1988:** قدرت قهری دولت را تثبیت کرد؛ جامعه‌ی مدنی، اپوزیسیون و فضای ترس‌زدایی سیاسی را به‌شدت تضعیف کرد.\n- **درگذشت آیت‌الله خمینی و بازنگری قانون اساسی در 1989:** انتقال رهبری و تمرکز قدرت در نهاد رهبری/ریاست‌جمهوری را تقویت کرد؛ امکان موازنه‌ی جامعه و نهادهای انتخابی در برابر دولت را محدودتر کرد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 2.9>\n1910-1919: <5.3, 2.1>\n1920-1929: <4.1, 5.9>\n1930-1939: <3.0, 7.4>\n1940-1949: <5.0, 6.0>\n1950-1959: <3.8, 7.3>\n1960-1969: <3.3, 8.2>\n1970-1979: <6.1, 5.6>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1980-1989\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1980-1989\n- society_change (float): تغییر society_power نسبت به 1970-1979\n- state_change (float): تغییر state_power نسبت به 1970-1979\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1990-1999": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1990-1999 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1980-1989 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1990-1999:\nروندها:\n- **بازسازی پس از جنگ و دولت تکنوکرات رفسنجانی (1990-1997):** گسترش بوروکراسی، زیرساخت و برنامه‌ریزی اقتصادی، **ظرفیت دولت را تقویت** کرد؛ اما تورم، بدهی خارجی و نابرابری، **اعتماد اجتماعی و طبقات فرودست شهری را تضعیف/معترض** کرد.\n- **آزادسازی و خصوصی‌سازی محدود، همراه با رشد نهادهای شبه‌دولتی و بنیادها:** به‌جای تقویت بازار و جامعه مستقل، اغلب منابع را به شبکه‌های وابسته به دولت/حاکمیت منتقل کرد؛ **دولت و نهادهای پیرادولتی را تقویت** و **جامعه اقتصادی مستقل را تضعیف** کرد.\n- **تثبیت نهادهای غیرانتخابی پس از بازنگری قانون اساسی 1989 در طول دهه 1990:** نقش رهبری، شورای نگهبان، قوه قضائیه و نهادهای امنیتی پررنگ‌تر شد؛ **قدرت دولتِ غیرپاسخگو را تقویت** و **قدرت انتخاباتی/مدنی جامعه را محدود** کرد.\n- **رشد جمعیت جوان، شهرنشینی، سواد و آموزش عالی، به‌ویژه میان زنان:** نسل جدید دانشجویی و طبقه متوسط شهری را بزرگ‌تر کرد؛ **ظرفیت سازمان‌یابی و مطالبه‌گری جامعه مدنی را تقویت** کرد.\n- **گسترش مطبوعات، انجمن‌های دانشجویی، NGOها، ماهواره و سپس اینترنت در اواخر دهه:** فضای عمومی جدیدی ساخت؛ **جامعه مدنی را تقویت** کرد، هرچند با سانسور و کنترل دولتی مواجه شد.\n- **انتخاباتی‌تر شدن رقابت جناحی درون نظام:** از مجلس تا ریاست‌جمهوری و شوراها، سیاست رسمی به کانالی برای بسیج اجتماعی تبدیل شد؛ **هم جامعه را تقویت** کرد و هم **دولت را نهادمندتر** ساخت، اما تنش میان نهادهای انتخابی و غیرانتخابی را افزایش داد.\n\nرویدادها:\n- **انتخابات مجلس چهارم، 1992:** ردصلاحیت گسترده نیروهای چپ/رادیکال و پیروزی محافظه‌کاران؛ **قدرت نهادهای نظارتی دولت را تقویت** و **پلورالیسم سیاسی جامعه را تضعیف** کرد.\n- **اعتراضات شهری مشهد 1992، قزوین 1994 و اسلام‌شهر 1995:** نشان‌دهنده فشار اقتصادی و نارضایتی اجتماعی بود؛ در کوتاه‌مدت با سرکوب، **قدرت قهری دولت تقویت** و **قدرت خیابانی جامعه تضعیف** شد.\n- **تحریم‌های آمریکا، 1995، و قانون داماتو/ILSA، 1996:** فشار اقتصادی بر دولت و جامعه وارد کرد؛ از یک‌سو **توان مالی دولت و معیشت جامعه را تضعیف** کرد، از سوی دیگر بهانه امنیتی برای **تمرکزگرایی دولت** فراهم آورد.\n- **انتخاب محمد خاتمی، 1997:** بسیج گسترده جوانان، زنان و طبقه متوسط؛ **جامعه مدنی و نهادهای انتخابی دولت را تقویت** و انحصار جناح‌های محافظه‌کار را تضعیف کرد.\n- **محاکمه غلامحسین کرباسچی، 1998:** برخورد قوه قضائیه با شهردار تهران و شبکه اصلاح‌طلبان شهری؛ **نهادهای غیرانتخابی دولت را تقویت** و **قدرت اصلاح‌طلبان و مدیریت شهری انتخابی/نیمه‌انتخابی را تضعیف** کرد.\n- **قتل‌های زنجیره‌ای روشنفکران، 1998:** شبکه‌های امنیتی علیه نویسندگان و فعالان عمل کردند؛ **جامعه مدنی را تضعیف** کرد، اما افشاگری عمومی و استعفای وزیر اطلاعات، تا حدی **مطالبه پاسخگویی را تقویت** کرد.\n- **نخستین انتخابات شوراهای شهر و روستا، 1999:** نهاد تازه‌ای برای مشارکت محلی ایجاد کرد؛ **جامعه مدنی و دولت محلی انتخابی را تقویت** و انحصار دولت مرکزی را اندکی محدود کرد.\n- **توقیف روزنامه سلام، حمله به کوی دانشگاه و اعتراضات دانشجویی، ژوئیه 1999:** جامعه دانشجویی بسیج شد، اما سرکوب گسترده رخ داد؛ در کوتاه‌مدت **قدرت قهری دولت تقویت** و **جامعه مدنی دانشجویی تضعیف** شد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 2.9>\n1910-1919: <5.3, 2.1>\n1920-1929: <4.1, 5.9>\n1930-1939: <3.0, 7.4>\n1940-1949: <5.0, 6.0>\n1950-1959: <3.8, 7.3>\n1960-1969: <3.3, 8.2>\n1970-1979: <6.1, 5.6>\n1980-1989: <3.0, 7.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1990-1999\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1990-1999\n- society_change (float): تغییر society_power نسبت به 1980-1989\n- state_change (float): تغییر state_power نسبت به 1980-1989\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "2000-2009": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 2000-2009 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1990-1999 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 2000-2009:\nروندها:\n- **بسته‌تر شدن تدریجی رقابت انتخاباتی و غلبه نهادهای غیرانتخابی**؛ با نظارت استصوابی، ردصلاحیت‌ها و نقش شورای نگهبان/قوه قضائیه، **دولتِ غیرپاسخ‌گو تقویت** و **جامعه از مسیرهای نهادی تضعیف** شد.\n- **رشد نقش سیاسی، امنیتی و اقتصادی سپاه و بسیج، به‌ویژه از 2005 به بعد**؛ ظرفیت بسیج و سرکوب دولت را **تقویت** و استقلال احزاب، رسانه‌ها و بخش خصوصی/مدنی را **تضعیف** کرد.\n- **رونق درآمدهای نفتی 2003-2008 و سیاست‌های توزیعی/یارانه‌ای احمدی‌نژاد**؛ توان مالی و شبکه‌های حامی‌پرور دولت را **تقویت** کرد، اما وابستگی جامعه به دولت و ضعف پاسخ‌گویی را افزایش داد.\n- **گسترش آموزش عالی، شهرنشینی، اینترنت، وبلاگ‌ها و تلفن همراه**؛ شبکه‌سازی نسل جوان، زنان، دانشجویان و طبقه متوسط را **تقویت** کرد و ظرفیت بسیج جامعه را بالا برد.\n- **فشار مستمر بر مطبوعات، NGOها، اتحادیه‌های کارگری، جنبش دانشجویی و زنان**؛ جامعه مدنی سازمان‌یافته را **تضعیف** و ظرفیت کنترلی دولت را **تقویت** کرد.\n- **پرونده هسته‌ای و تشدید تحریم‌ها از 2006**؛ اقتصاد و فضای مدنی را **تضعیف** کرد، اما به دولت امکان داد سیاست داخلی را امنیتی‌تر کند و دستگاه coercive را **تقویت** کند.\n\nرویدادها:\n- **انتخابات مجلس ششم، 2000**؛ پیروزی اصلاح‌طلبان، جامعه و نهادهای انتخابی را موقتاً **تقویت** کرد و قدرت نهادهای غیرانتخابی را به چالش کشید.\n- **توقیف گسترده مطبوعات اصلاح‌طلب، 2000**؛ جامعه مدنی و فضای عمومی را **تضعیف** و قوه قضائیه/دولت امنیتی را **تقویت** کرد.\n- **انتخاب دوباره محمد خاتمی، 2001**؛ نشان‌دهنده قدرت اجتماعی اصلاح‌طلبان بود و جامعه را در سطح انتخاباتی **تقویت** کرد، اما محدودیت ساختاری دولت دوگانه را هم آشکار کرد.\n- **اعتراضات دانشجویی 2003 و سرکوب آن**؛ ظرفیت اعتراضی جامعه را نشان داد، ولی در نتیجه سرکوب، جامعه **تضعیف** و نیروهای امنیتی **تقویت** شدند.\n- **ردصلاحیت گسترده و انتخابات مجلس هفتم، 2004**؛ مسیر نهادی اصلاحات را بست؛ دولت غیرانتخابی و محافظه‌کاران را **تقویت** و جامعه/احزاب اصلاح‌طلب را **تضعیف** کرد.\n- **انتخابات ریاست‌جمهوری 2005 و پیروزی احمدی‌نژاد**؛ ائتلاف پوپولیستی-امنیتی و نقش سپاه/بسیج را **تقویت** و اصلاح‌طلبان و جامعه مدنی شهری را **تضعیف** کرد.\n- **ارجاع پرونده هسته‌ای به شورای امنیت و آغاز تحریم‌های سازمان ملل، 2006**؛ دولت را از بیرون تحت فشار گذاشت، اما در داخل به امنیتی‌سازی سیاست و کنترل جامعه کمک کرد.\n- **انتخابات ریاست‌جمهوری 2009، اعتراضات جنبش سبز و سرکوب پس از آن**؛ جامعه مدنی را در بسیج خیابانی و شبکه‌ای بسیار **تقویتِ موقت** کرد، اما سرکوب، بازداشت‌ها و محدودیت رسانه‌ای، در نهایت دولت امنیتی را **تقویت** و جامعه سازمان‌یافته را **تضعیف** کرد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 2.9>\n1910-1919: <5.3, 2.1>\n1920-1929: <4.1, 5.9>\n1930-1939: <3.0, 7.4>\n1940-1949: <5.0, 6.0>\n1950-1959: <3.8, 7.3>\n1960-1969: <3.3, 8.2>\n1970-1979: <6.1, 5.6>\n1980-1989: <3.0, 7.5>\n1990-1999: <4.6, 7.8>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 2000-2009\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 2000-2009\n- society_change (float): تغییر society_power نسبت به 1990-1999\n- state_change (float): تغییر state_power نسبت به 1990-1999\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "2010-2019": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 2010-2019 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 2000-2009 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 2010-2019:\nروندها:\n- **امنیتی‌شدن سیاست پس از ۱۳۸۸ و تقویت نهادهای موازی امنیتی/قضایی**: قدرت سرکوب و کنترل دولت را تقویت کرد؛ احزاب، رسانه‌ها، انجمن‌ها و شبکه‌های اصلاح‌طلب/مدنی را تضعیف کرد.\n- **گسترش اینترنت، گوشی هوشمند و شبکه‌های اجتماعی با وجود فیلترینگ**: جامعه را در اطلاع‌رسانی، افشاگری و بسیج سریع تقویت کرد؛ هم‌زمان دولت را در نظارت دیجیتال و کنترل ارتباطات توانمندتر کرد.\n- **تشدید تحریم‌ها، تورم، سقوط ارزش ریال و فرسایش طبقه متوسط**: ظرفیت مالی و کارآمدی دولت را تضعیف کرد، اما بهانه و ابزار برای تمرکز امنیتی داد؛ جامعه مدنی مستقل را از نظر منابع، سازمان‌دهی و دوام تضعیف کرد.\n- **رشد اقتصاد شبه‌دولتی و نقش اقتصادی نهادهای نظامی/بنیادها**: بخش‌های غیرپاسخ‌گو و coercive دولت را تقویت کرد؛ بخش خصوصی مستقل، اتحادیه‌ها و نهادهای مدنی را تضعیف کرد.\n- **افزایش جمعیت شهری، تحصیل‌کرده، زنان فعال و جوانان متصل به جهان**: مطالبات جامعه برای آزادی‌های مدنی، سبک زندگی، شفافیت و مشارکت را تقویت کرد؛ شکاف دولت-جامعه را عمیق‌تر کرد.\n- **گسترش اعتراضات صنفی و معیشتیِ معلمان، کارگران، بازنشستگان، کامیون‌داران و سپرده‌گذاران**: ظرفیت مطالبه‌گری جامعه را تقویت کرد؛ اما بازداشت فعالان و محدودیت تشکل‌یابی، سازمان‌یافتگی پایدار جامعه را تضعیف کرد.\n- **بحران آب، محیط زیست و حاشیه‌نشینی شهری**: مشروعیت و توان خدماتی دولت را تضعیف کرد؛ بسیج‌های محلی و زیست‌محیطی جامعه را تقویت کرد، ولی با امنیتی‌شدن مطالبات محلی، جامعه نیز محدود شد.\n\nرویدادها:\n- **۱۳۹۰/۲۰۱۱: حصر موسوی، کروبی و رهنورد و تداوم سرکوب پس از جنبش سبز**: قدرت قهری دولت را تقویت کرد؛ جامعه مدنی سیاسی و انتخاباتی را به‌شدت تضعیف کرد.\n- **۲۰۱۱-۲۰۱۲: تحریم‌های شدید نفتی و بانکی، از جمله محدودیت‌های SWIFT**: منابع مالی و ظرفیت اقتصادی دولت را تضعیف کرد؛ معیشت و توان سازمان‌دهی جامعه را نیز تضعیف کرد؛ نهادهای دورزننده تحریم را تقویت کرد.\n- **۱۳۹۲/۲۰۱۳: انتخاب حسن روحانی**: کانال انتخاباتی و امید اجتماعی را تا حدی تقویت کرد؛ دولت را از نظر مشروعیت و دیپلماسی تقویت کرد، بدون آن‌که ساختارهای امنیتی به‌طور اساسی تضعیف شوند.\n- **۱۳۹۴/۲۰۱۵: توافق هسته‌ای برجام**: ظرفیت دیپلماتیک و اقتصادی دولت را تقویت کرد؛ فضای امید، تعاملات مدنی و فعالیت اقتصادی جامعه را موقتاً تقویت کرد.\n- **۱۳۹۵/۲۰۱۶: انتخابات مجلس و خبرگان با پیروزی نسبی میانه‌روها در تهران**: جامعه انتخاباتی و اصلاح‌طلب را تا حدی تقویت کرد؛ اما به‌دلیل نظارت استصوابی و محدودیت نهادهای انتخابی، اثر آن محدود ماند.\n- **دی ۱۳۹۶ تا دی ۱۳۹۷/۲۰۱7-2018: موج اعتراضات سراسری معیشتی و سیاسی**: نشان داد جامعه توان بسیج غیرمتمرکز دارد؛ اما پاسخ امنیتی، بازداشت‌ها و کنترل خیابان قدرت قهری دولت را تقویت کرد.\n- **۲۰۱۸: خروج آمریکا از برجام و آغاز «فشار حداکثری»**: منابع مالی و مشروعیت کارآمدی دولت را تضعیف کرد؛ جامعه را با تورم و ناامنی اقتصادی تضعیف کرد؛ نیروهای امنیتی و اقتصاد شبه‌دولتی را تقویت کرد.\n- **۲۰۱۸: اعتراضات کامیون‌داران، کارگران هفت‌تپه و فولاد اهواز، و تجمعات بازاریان**: قدرت مطالبه‌گری صنفی جامعه را تقویت کرد؛ اما بازداشت فعالان و برخورد قضایی، تشکل‌یابی مستقل را تضعیف کرد.\n- **فروردین ۱۳۹۸/۲۰۱۹: سیل‌های گسترده**: ضعف ظرفیت اجرایی و هماهنگی دولت را آشکار کرد؛ شبکه‌های داوطلبانه و همبستگی اجتماعی را تقویت کرد، هرچند حضور مستقل گروه‌های مدنی با محدودیت امنیتی روبه‌رو شد.\n- **آبان ۱۳۹۸/نوامبر ۲۰۱۹: افزایش قیمت بنزین، اعتراضات سراسری، سرکوب خونین و قطع اینترنت**: جامعه را از نظر اعتراض خیابانی و ارتباطات کوتاه‌مدت به‌شدت تضعیف کرد؛ قدرت قهری و توان دولت در قطع ارتباطات را نشان داد، اما مشروعیت دولت را به‌طور جدی فرسوده کرد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <4.0, 3.5>\n1890-1899: <5.2, 3.2>\n1900-1909: <6.5, 2.9>\n1910-1919: <5.3, 2.1>\n1920-1929: <4.1, 5.9>\n1930-1939: <3.0, 7.4>\n1940-1949: <5.0, 6.0>\n1950-1959: <3.8, 7.3>\n1960-1969: <3.3, 8.2>\n1970-1979: <6.1, 5.6>\n1980-1989: <3.0, 7.5>\n1990-1999: <4.6, 7.8>\n2000-2009: <4.3, 8.4>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 2010-2019\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 2010-2019\n- society_change (float): تغییر society_power نسبت به 2000-2009\n- state_change (float): تغییر state_power نسبت به 2000-2009\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)"
  },
  "score_response": {
    "1880-1889": "{\"key_event\":\"حکمرانی ضعیف قاجار و نفوذ محلی\",\"reasoning\":\"دولت قاجار در دههٔ ۱۸۸۰ اقتدار مرکزی و ابزارهایی مانند دیوان، مالیات‌گیری و نیروی نظامی داشت، اما کنترلش بر ایالات، قبایل و نخبگان محلی محدود و تا حدی وابسته به میانجی‌گری و امتیازدهی بود. جامعهٔ مدنی به معنای مدرن هنوز کم‌نهادینه بود، ولی شبکه‌های علما، بازار، اصناف و اجتماعات محلی ظرفیت بسیج و مقاومت پراکنده اما واقعی ایجاد می‌کردند.\",\"society_change\":0.0,\"society_power\":4.0,\"state_change\":0.0,\"state_power\":3.5}",
    "1890-1899": "{\"key_event\":\"جنبش تنباکو و بسیج علما-بازار\",\"reasoning\":\"جنبش تنباکو، شبکه‌های علما و بازار، مطبوعات برون‌مرزی و آموزش جدید جامعه را از بسیج پراکنده به توان بسیج مؤثر دوره‌ای رساند، هرچند هنوز نهادهای پایدار محدودکنندهٔ دولت شکل نگرفته بود. دولت قاجار با وجود تداوم سلطنت و اصلاحات محدود گمرکی، زیر فشار ورشکستگی مالی، امتیازدهی، نفوذ روس و بریتانیا و بحران مشروعیت پس از ترور شاه کمی ضعیف‌تر شد.\",\"society_change\":1.2,\"society_power\":5.2,\"state_change\":-0.3,\"state_power\":3.2}",
    "1900-1909": "{\"key_event\":\"انقلاب مشروطه و احیای مجلس\",\"reasoning\":\"شبکه‌های بازار، علما، مطبوعات، انجمن‌ها و سپس مجلس و مقاومت مسلحانهٔ مشروطه‌خواهان توان بسیج و مهار سلطنت را به‌طور چشمگیری بالا برد، هرچند سرکوب ۱۹۰۸ و فشار خارجی مانع رسیدن جامعه به سطح کاملاً نیرومند شد. دولت قاجار با وجود وام‌ها و بریگاد قزاق، به‌سبب وابستگی خارجی، بحران مشروعیت، جنگ داخلی و ضعف مالی-نظامی در پایان دوره همچنان دولتی ضعیف و با اقتدار مرکزی مناقشه‌پذیر بود.\",\"society_change\":1.3,\"society_power\":6.5,\"state_change\":-0.3,\"state_power\":2.9}",
    "1910-1919": "{\"key_event\":\"اشغال خارجی، قحطی و فرسایش مشروطه\",\"reasoning\":\"جامعه از اوج بسیج مشروطه‌خواهانه پایین آمد: مجلس و مطبوعات زیر فشار روسیه، بریتانیا و بحران جنگ تضعیف شدند، هرچند جنبش جنگل، دفاع ملی و اعتراض به قرارداد ۱۹۱۹ ظرفیت بسیج ملی‌گرا را حفظ کرد. دولت قاجار با ناتوانی مالی، فقدان انحصار خشونت، اشغال خارجی، قحطی و نیروهای مسلح رقیب به آستانه فروپاشی اقتدار مرکزی رسید.\",\"society_change\":-1.2,\"society_power\":5.3,\"state_change\":-0.8,\"state_power\":2.1}",
    "1920-1929": "{\"key_event\":\"تمرکزگرایی رضاشاهی و تضعیف مشروطه\",\"reasoning\":\"در پایان دههٔ ۱۹۲۰ دولت مرکزی با ارتش منظم، مالیات‌گیری بهتر، عدلیهٔ دولتی، خلع سلاح ایلات و حذف خودمختاری‌های محلی از وضعیت بسیار ضعیف پس از جنگ جهانی اول به ظرفیت متوسط و رو به قوی رسید. در مقابل، هرچند آموزش نوین، شهرنشینی و ارتباطات اندکی ظرفیت اجتماعی را بالا برد، کنترل انتخابات و مطبوعات، حاشیه‌راندن مجلس و تضعیف نیروهای محلی، مذهبی و ایلی قدرت مستقل جامعه را کاهش داد.\",\"society_change\":-1.2,\"society_power\":4.1,\"state_change\":3.8,\"state_power\":5.9}",
    "1930-1939": "{\"key_event\":\"تمرکز اقتدار رضاشاهی و سرکوب جامعهٔ مستقل\",\"reasoning\":\"در دههٔ 1930 دولت با ارتش، شهربانی، بوروکراسی، انحصارات اقتصادی، راه‌آهن و سیاست‌های یکسان‌ساز به سطحی قوی از نفوذ اداری و coercive رسید، هرچند هنوز ظرفیت فراگیر ۹-۱۰ نداشت. جامعهٔ مدنی مستقل با سرکوب مطبوعات، احزاب، اتحادیه‌ها، ایلات، روحانیت و بازار تضعیف شد؛ با این حال آموزش نوین و شهرنشینی مانع سقوط آن به سطح کاملاً اتمیزه بود.\",\"society_change\":-1.1,\"society_power\":3.0,\"state_change\":1.5,\"state_power\":7.4}",
    "1940-1949": "{\"key_event\":\"اشغال ۱۹۴۱ و گشایش سیاسی پس از رضاشاه\",\"reasoning\":\"اشغال متفقین و کناره‌گیری رضاشاه اقتدار متمرکز دههٔ ۱۳۱۰ را شکست، اما بازپس‌گیری آذربایجان و مهاباد و سرکوب ۱۹۴۹ بخشی از ظرفیت ارتش، دربار و بوروکراسی را احیا کرد؛ بنابراین دولت در پایان دهه متوسط رو به قوی، اما پایین‌تر از دورهٔ رضاشاه است. جامعه با مطبوعات، احزاب، مجلس فعال‌تر، حزب توده، اتحادیه‌ها و بسیج ملی‌گرایانه نیرومندتر شد، هرچند حکومت نظامی و غیرقانونی‌شدن توده در ۱۹۴۹ آن را محدود کرد.\",\"society_change\":2.0,\"society_power\":5.0,\"state_change\":-1.4,\"state_power\":6.0}",
    "1950-1959": "{\"key_event\":\"کودتای ۱۳۳۲ و تثبیت دولت امنیتی پهلوی\",\"reasoning\":\"فضای باز و بسیج ملی‌گرایانهٔ اوایل دهه جامعه را موقتاً بالا برد، اما کودتا، سرکوب جبهه ملی و توده، تعطیلی مطبوعات و تأسیس ساواک در پایان دهه جامعهٔ مستقل را پایین‌تر از سطح دههٔ ۱۹۴۰ گذاشت. در مقابل، درآمد نفت پس از کنسرسیوم، کمک و تضمین امنیتی آمریکا، تقویت ارتش و تمرکز قدرت در دربار ظرفیت اداری-سرکوبگر دولت را به سطحی قوی رساند.\",\"society_change\":-1.2,\"society_power\":3.8,\"state_change\":1.3,\"state_power\":7.3}",
    "1960-1969": "{\"key_event\":\"انقلاب سفید و تثبیت اقتدارگرایی پهلوی\",\"reasoning\":\"در دههٔ ۱۳۴۰ دولت با اصلاحات از بالا، رشد نفتی، بوروکراسی توسعه‌گرا، ساواک و سرکوب ۱۵ خرداد نفوذ اداری و قهری خود را از سطح قوی به مرز بسیار قوی رساند. جامعه از آموزش، شهرنشینی، حق رأی زنان و بسیج‌های مقطعی نیرو گرفت، اما سرکوب احزاب، مطبوعات، اتحادیه‌ها، روحانیت سیاسی و نهادهای میانجی باعث شد توان مستقل آن نسبت به دههٔ ۱۳۳۰ کاهش یابد.\",\"society_change\":-0.5,\"society_power\":3.3,\"state_change\":0.9,\"state_power\":8.2}",
    "1970-1979": "{\"key_event\":\"انقلاب ۱۳۵۷ و فروپاشی سلطنت پهلوی\",\"reasoning\":\"جهش نفتی و امنیتی‌سازی دههٔ ۱۳۵۰ ابتدا دولت پهلوی را بسیار نیرومند کرد، اما چرخهٔ اعتراضات، اعتصاب نفت، خروج شاه و فروپاشی سلطنت قدرت حکمرانی متمرکز را به‌شدت فرسود؛ دولت انقلابی تازه در ۱۳۵۸ نهادهای coercive ساخت، ولی هنوز انسجام و انحصار کامل اقتدار نداشت. جامعه از سطح سرکوب‌شدهٔ دههٔ ۱۳۴۰ به بسیج گستردهٔ شهری، مذهبی، بازاری، دانشجویی و کارگری رسید، هرچند در پایان ۱۳۵۸ تکثر لیبرال و سکولار زیر فشار نهادهای انقلابی تضعیف شد.\",\"society_change\":2.8,\"society_power\":6.1,\"state_change\":-2.6,\"state_power\":5.6}",
    "1980-1989": "{\"key_event\":\"جنگ و تثبیت امنیتی جمهوری اسلامی\",\"reasoning\":\"جنگ، بسیج سپاه و بسیج، اقتصاد سهمیه‌ای و تمرکز نهادی پس از حذف رقبا، دولت را از وضعیت پس از انقلاب به دولتی قوی و مداخله‌گر رساند، هرچند فشار جنگ و محدودیت‌های اجرایی مانع نفوذ تقریباً کامل بود. در مقابل، سرکوب احزاب و مطبوعات مستقل، انقلاب فرهنگی، اعدام‌های ۱۳۶۷ و امنیتی‌شدن فضای عمومی جامعه‌ی مدنی مستقل را به سطحی ضعیف کاهش داد، با وجود تداوم برخی شبکه‌های اجتماعی و افزایش سواد.\",\"society_change\":-3.1,\"society_power\":3.0,\"state_change\":1.9,\"state_power\":7.5}",
    "1990-1999": "{\"key_event\":\"انتخاب خاتمی و خیزش جامعه مدنی اصلاح‌طلب\",\"reasoning\":\"بازسازی پس از جنگ، تثبیت نهادهای غیرانتخابی، بوروکراسی و توان سرکوب، دولت را همچنان در سطح قوی نگه داشت و اندکی تقویت کرد، هرچند تحریم‌ها، شکاف جناحی و نهادهای انتخابی مانع جهش بزرگ شدند. جامعه نسبت به دهه جنگ و سرکوب احیا شد: مطبوعات، دانشجویان، زنان، شوراها و بسیج انتخاباتی ۱۳۷۶ قدرت مدنی را بالا بردند، اما ردصلاحیت‌ها، بنیادهای شبه‌دولتی، قتل‌های زنجیره‌ای و سرکوب کوی دانشگاه آن را زیر سطح متوسطِ پایدار نگه داشتند.\",\"society_change\":1.6,\"society_power\":4.6,\"state_change\":0.3,\"state_power\":7.8}",
    "2000-2009": "{\"key_event\":\"جنبش سبز و تحکیم دولت امنیتی\",\"reasoning\":\"گسترش دانشگاه، اینترنت و بسیج ۱۳۸۸ نشان داد جامعه هنوز ظرفیت شبکه‌سازی و اعتراض گسترده دارد، اما توقیف مطبوعات، ردصلاحیت‌ها، فشار بر NGOها و سرکوب پس از انتخابات، قدرت سازمان‌یافته و نهادی جامعه را نسبت به دهه ۱۹۹۰ کمی کاهش داد. در مقابل، درآمد نفتی، نقش فزاینده سپاه و بسیج، امنیتی‌سازی پرونده هسته‌ای و غلبه نهادهای غیرانتخابی توان اداری-سرکوبگر و مالی دولت را از سطحی از پیش بالا، باز هم تقویت کرد.\",\"society_change\":-0.3,\"society_power\":4.3,\"state_change\":0.6,\"state_power\":8.4}",
    "2010-2019": "{\"key_event\":\"امنیتی‌شدن پس از ۱۳۸۸ و سرکوب آبان ۱۳۹۸\",\"reasoning\":\"جامعه با اینترنت، اعتراضات صنفی و بسیج‌های غیرمتمرکز توان کنشگری نشان داد، اما حصر، سرکوب، بازداشت فعالان، فرسایش اقتصادی و قطع اینترنت سازمان‌یافتگی پایدار آن را نسبت به دهه قبل کمی تضعیف کرد. دولت از نظر قهری، امنیتی و کنترل ارتباطات بسیار نیرومند ماند، ولی تحریم‌ها، بحران مالی و ضعف خدماتی مانع افزایش معنادار قدرت کل آن شد.\",\"society_change\":-0.2,\"society_power\":4.1,\"state_change\":0.0,\"state_power\":8.4}"
  }
}

==> experiments/results_lang/iran-persia__openrouter-qwen-qwen-2.5-72b-instruct__fa.json <==
{
  "country": "Iran (Persia)",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1880,
      1889
    ],
    [
      1890,
      1899
    ],
    [
      1900,
      1909
    ],
    [
      1910,
      1919
    ],
    [
      1920,
      1929
    ],
    [
      1930,
      1939
    ],
    [
      1940,
      1949
    ],
    [
      1950,
      1959
    ],
    [
      1960,
      1969
    ],
    [
      1970,
      1979
    ],
    [
      1980,
      1989
    ],
    [
      1990,
      1999
    ],
    [
      2000,
      2009
    ],
    [
      2010,
      2019
    ]
  ],
  "society_power": {
    "1880-1889": 3.5,
    "1890-1899": 4.0,
    "1900-1909": 6.5,
    "1910-1919": 6.8,
    "1920-1929": 5.2,
    "1930-1939": 5.6,
    "1940-1949": 7.0,
    "1950-1959": 5.8,
    "1960-1969": 5.2,
    "1970-1979": 4.5,
    "1980-1989": 4.0,
    "1990-1999": 5.5,
    "2000-2009": 6.2,
    "2010-2019": 6.5
  },
  "state_power": {
    "1880-1889": 4.0,
    "1890-1899": 5.0,
    "1900-1909": 4.5,
    "1910-1919": 5.5,
    "1920-1929": 7.0,
    "1930-1939": 8.2,
    "1940-1949": 5.5,
    "1950-1959": 6.8,
    "1960-1969": 7.5,
    "1970-1979": 7.2,
    "1980-1989": 8.0,
    "1990-1999": 7.3,
    "2000-2009": 7.0,
    "2010-2019": 6.8
  },
  "key_event": {
    "1880-1889": "تأسیس مدارس نوین، جنبش صuir",
    "1890-1899": "Anthony Perrier's Tobacco Régie and Russo-Persian Agreement",
    "1900-1909": "انقلاب مشروطه و تصویب قانون اساسی",
    "1910-1919": "توسعه نهادهای دولتی و مشارکت جامعه",
    "1920-1929": "استیلای رضاخان بر دستگاه دولت",
    "1930-1939": "ملی‌سازی و مركزي‌سازی، توسعه زیرساخت‌ها",
    "1940-1949": "احتلال متفقین، تشکیل حزب توده",
    "1950-1959": "انقلاب 28 مرداد 1332 (1953)",
    "1960-1969": "اصلاح زمینی و تقویت امنیتی",
    "1970-1979": "تظاهرات 15 خرداد و شورش‌های 1978",
    "1980-1989": "توسعة نظام‌پردازی اسلامی و جنگ ایران و عراق",
    "1990-1999": "انتخابات 1997، خاتمی",
    "2000-2009": "گسترش حوزه خصوصی، تحصیلات عالی، Reformation",
    "2010-2019": "تظاهرات 2017 و 2018"
  },
  "reasoning": {
    "1880-1889": "جامعه‌ی مدنی ضعیف ولی در حال سازمان‌یابی؛ دولت قدرت محدودی داشت.",
    "1890-1899": "تقویت دولت به دلیل افزایش تمرکز قدرت و روابط خارجی، در حالی که جامعه مدنی نیز به تدریج قوی‌تر شد اما هنوز محدود بود.",
    "1900-1909": "انقلاب مشروطه و تصویب قانون اساسی جامعه را تقویت کرد، در حالی که دولت تضعیف شد.",
    "1910-1919": "توسعه نهادهای دولتی و مشارکت جامعه مدنی منجر به افزایش قدرت هر دو شده است، اما تأکید بر تقویت دولت و نیروهای نظامی بیشتر بود.",
    "1920-1929": "تمرکز قدرت در دست دولت و تنش‌های رسته‌ای از جمله رخدادهای این دوره بودند.",
    "1930-1939": "ملی‌سازی و مركزي‌سازی دولت باعث تقویت قدرت دولتی شد. توسعه زیرساخت‌ها بر قدرت جامعه تأثیر محدودی داشت.",
    "1940-1949": "احتلال متفقین قدرت دولت را تضعیف کرد، اما حزب توده و جنبش‌های استقلال‌طلب قدرت جامعه را افزایش داد.",
    "1950-1959": "کودتای 1953 قدرت دولت را تقویت و جامعه مدنی را تضعیف کرد.",
    "1960-1969": "اصلاح زمینی و تقویت ساختارهای امنیتی به تقویت دولت و تضعیف جامعه مدنی منجر شد.",
    "1970-1979": "تظاهرات و شورش‌ها جامعه را تقویت و دولت را تضعیف کردند، اما دولت همچنان قوی باقی ماند.",
    "1980-1989": "توسعة نظام‌های اسلامی دولت را تقویت کرد، اما جامعه تحت فشار قرار گرفت. جنگ هم قدرت دولت را به حاشیه‌ی مردمی افزود.",
    "1990-1999": "الگوهای اصلاحات اقتصادی و افزایش فعالیت‌های مدنی با پیروزی خاتمی بر قدرت دولت تأثیر گذاشت.",
    "2000-2009": "روند تقویت جامعه‌ی مدنی در اثر گسترش قطاع خصوصی و الگوهای تحصیلی جدید، همچنین تغییرات اصلاح‌طلبی که برخی محدودیت‌ها برای دولت ایجاد کردند. با این حال، رویدادهایی چون مبارزات 2009 قدرت دولت را کاهش داد.",
    "2010-2019": "تظاهرات واقعیت تضعیف دولت را نشان داد، در حالی که تکنولوژی ارتباطی جامعه را تقویت کرد."
  },
  "events_trends_prompt": {
    "1880-1889": "",
    "1890-1899": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1890-1899 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1890-1899 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1900-1909": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1900-1909 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1900-1909 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1910-1919": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1910-1919 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1910-1919 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1920-1929": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1920-1929 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1920-1929 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1930-1939": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1930-1939 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1930-1939 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1940-1949": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1940-1949 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1940-1949 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1950-1959": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1950-1959 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1950-1959 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1960-1969": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1960-1969 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1960-1969 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1970-1979": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1970-1979 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1970-1979 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1980-1989": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1980-1989 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1980-1989 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "1990-1999": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 1990-1999 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 1990-1999 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "2000-2009": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 2000-2009 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 2000-2009 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ...",
    "2010-2019": "با در نظر گرفتن چارچوب دارون عجم‌اوغلو (Daron Acemoğlu) و جیمز ای. رابینسون\n(James A. Robinson) در کتاب *The Narrow Corridor: States, Societies, and the\nFate of Liberty*، رویدادها و روندهای مهم تاریخی در ایران طی 2010-2019 را\nشناسایی کنید که به‌طور اساسی یا بر قدرت دولت یا بر قدرت جامعه‌ی مدنی اثر\nگذاشته‌اند.\n\nمشخص و دقیق درباره‌ی 2010-2019 پاسخ دهید. روندهای کند (نهادی، اقتصادی،\nجمعیتی) را از رویدادهای مجزا تفکیک کنید. برای هر مورد، به‌اختصار بگویید که آیا\nدولت، جامعه یا هر دو را تقویت یا تضعیف کرده است.\n\nبا دو فهرست کوتاه گلوله‌ای پاسخ دهید:\n\nروندها:\n- ...\n\nرویدادها:\n- ..."
  },
  "events_trends_response": {
    "1880-1889": "",
    "1890-1899": "روی داده‌ها و تحلیل‌های چارچوب دارون عجم‌اوغلو و جیمز ای‌ا رابینسون در کتاب *The Narrow Corridor: States, Societies, and the Fate of Liberty*، فهرست‌های مرتبط برای دوره 1890-1899 ایران به شرح زیر می‌باشد:\n\n### روندها:\n- **تقویت نظام قاجار**: افزایش تمرکز قدرت در دست ناصرالدین شاه و افزایش برداشت‌های مالی از مردم، که به تقویت دولت انجامید اما جامعه را ضعیف‌تر کرد.\n- **توسعه تجارت و ارتباطات با خارج**: افزایش تجارت با کشورهای اروپایی و تشکیل شرکت‌های مزدورین، اثرات پیچیده‌ای بر دو طرف داشت. در جمله، این مسائل باعث افزایش وابستگی اقتصادی به اروپا شد، که می‌توانست دولت را نسبتاً تقویت کند اما در بلند مدت باعث تضعیف جامعه شود.\n- **ترویج تحصیلات و آموزش**: افزایش آموزش و تحصیلات در مدارس جديد، که به تدریج به تقویت جامعه مدنی کمک کرد و باعث شد افراد به‌تر کنترل دولت را پذیرفتند.\n- **تحولات اجتماعی**: افزایش آگاهی‌های سیاسی و اجتماعی در بین مراکز روشنفکری تهران و شهرهای دیگر، که موجب تقویت جامعه مدنی شد.\n  \n### رویدادها:\n- **𩾌مایعات تبریز (1891-1892)**: اعتراض مردم به اعطای حق تجاری م舠ویع سیگار به یک شخص خارجی، که باعث تضعیف دولت و تقویت جامعه مدنی شد.\n- ** agreement of the Tobacco Régie (1892)**: پذیرش دولت ایران تجدید نظر در پیمان تجاری سیگار پس از اعتراضات مردمی، که نشان‌دهنده‌ی تأثیر جامعه مدنی بر تصمیمات دولت بود.\n- ** getResult of the Russo-Persian Agreement (1893)**: امضای توافق‌نامه‌های ایران و روسیه که احتیاط‌ها و ناامنی‌هایی را در میان جامعه مدنی ایجاد کرد و برخی از منابع قدرت دولت را به طور کوتاه مدت افزایش داد.\n- ** الاستثمار انگلیسی در راه‌سازی و جاده‌سازی (1895)**: رسیدگی به شرکت‌های انگلیسی برای ساخت راه‌آهن و جاده‌ها، که موجب تقویت زیرساخت‌های کشور و در عین حال افزایش وابستگی اقتصادی به اروپا شد.\n- ** انجمن‌های مخفیه‌ای و جمعیت‌های تحصیل‌کرده (1896-1897)**: تشکیل جمعیت‌های تحصیل‌کرده و کلبه‌های مخفیه‌ای، که موجب تقویت جامعه مدنی و افزایش آگاهی‌های سیاسی شد.\n\nاین فهرست‌ها رویدادها و روندهای مهم در ایران طی سال‌های 1890-1899 را بر اساس تأثیر آن‌ها بر قدرت دولت و جامعه مدنی نشان می‌دهند.",
    "1900-1909": "با توجه به چارچوب دارون عجم‌اوغلو و جیمز ای. رابینسون در کتاب \"The Narrow Corridor: States, Societies, and the Fate of Liberty\"، می‌توان روندها و رویدادهای مهم تاریخی ایران در اعوام 1900-1909 را به دو دسته تقسیم کرد:\n\n### روندها:\n- **تقویت حوالی‌های مذهبی و سیاسی**:\n  - **توضیح**: حوالی‌های مذهبی و سیاسی در این دوره تقویت شدند و نقش مهمی در سیاست‌های داخلی و خارجی کشور داشتند.\n  - **تأثیر**: این روند به‌طور عمده جامعه را تقویت کرد، اما برای دولت هم یک چالش تأمین و axis of power شد.\n\n- **رشد جنبش جمال‌الدین اسدآبادی (افغاني)**:\n  - **توضیح**: ایده‌های جمال‌الدین اسدآبادی، از جمله اصلاحات سیاسی و اجتماعی، در این دوره به سرعت گسترش یافتند.\n  - **تأثیر**: این روند هر دو دولت و جامعه را تأثیر گذاشت. دولت مجبور به لحاظ اصلاحات شد، در حالی که جامعه نیز آگاهی‌های سیاسی و مشارکت‌گری را افزایش داد.\n\n- **پیشرفت‌های آموزشی و فرهنگی**:\n  - **توضیح**: پایه‌گذاری مدارس جدید و توسعه آموزش‌های ک#pltarian در این دوره رخ داد.\n  - **تأثیر**: این روند جامعه را تقویت کرد، با افزایش سطح آگاهی و آموزش مردم، اما همچنین برای دولت نیز کمک کرد با ایجاد نیروی کار ماهرتری.\n\n### رویدادها:\n- **کودتای ملک‌امین** (1901):\n  - **توضیح**: ملک‌امین، به عنوان فرماندار تهران، در این کودتا قدرت را به دست گرفت.\n  - **تأثیر**: این رویداد دولت را تضعیف کرد و به آشفتگی‌های داخلی انجامید.\n\n- **حرمان اکبرخان از ق煮مریت** (1903):\n  - **توضیح**: اکبرخان، فرمانروای تهران، به دلیل خلافکاری‌ها از قدرت خلع گردید.\n  - **تأثیر**: این رویداد نشان‌دهنده ضعف دولت و تأثیرگذاری جامعه بر سیاست بود.\n\n- **انقلاب مشروطه** (1905-1906):\n  - **توضیح**: این انقلاب منجر به وضعیت مشروطه و تشکیل مajlis شد.\n  - **تأثیر**: این رویداد هر دو دولت و جامعه را تقویت کرد. دولت برای اولین بار مجبور به عمل کردن در چارچوب قانون شد، در حالی که جامعه مشارکت‌گری و آگاهی سیاسی را افزایش داد.\n\n- **تصویب مشروطه** (1906):\n  - **توضیح**: قانون اساسی ایران در این سال تصویب شد.\n  - **تأثیر**: این رویداد دولت را محدود کرد و جامعه را تقویت کرد با ایجاد مبادئ دموکراسی و حقوق مدنی.\n\n- **ناآرامی‌های گیلان** (1909):\n  - **توضیح**: در این سال، انقلابیون گیلان به دلیل نارضایتی‌های اقتصادی و سیاسی خود ضد حکومت راه انداختند.\n  - **تأثیر**: این ناآرامی‌ها دولت را تضعیف کرد و جامعه را به صورت محلی تقویت کرد.\n\nاین فهرست‌های کوتاه نشان‌دهنده‌ی تأثیرات مهمی است که به قدرت دولت و جامعه مدنی در ایران در اعوام 1900-1909 اعمال شده‌اند.",
    "1910-1919": "### روندها:\n- **توسعه نهادهای دولتی**: به همراه تأسیس پادگان‌ها و نیروها، دولت می‌کوشیده‌است تا نهادهای خود را تقویت کند. این تلاش‌ها تأثیر قابل توجهی بر قدرت مرکزی دولت داشته است.\n- **توسعه جامعه مدنی**: پیشرفت‌های تحصیلی و افزایش ادبیات و خبرنامه‌ها به تقویت جامعه مدنی منجر شده است. این تغییرات منجر به افزایش آگاهی و مشارکت جامعه در امور کشور شده است.\n- **تغییرات اقتصادی**: افزایش تولید نفت و حضور شرکت‌های خارجی در نفت‌ز.metro ایران، اثرات مهمی بر اقتصاد و بخش دولتی کشور گذاشته است. این تغییرات هم دولت را تقویت کرده و هم جامعه را از طریق ایجاد فرصت‌های شغلی حمایت کرده است.\n- **تحولات اجتماعی**: تأسیس مدارس و توان‌آموزی‌های مدرن، افزایش آموزش‌های خطی و خدمت‌ها، که هم دولت و هم جامعه را تقویت کرده است.\n\n### رویدادها:\n- **م embar بی حکومتی درعسلوی ستان (1911)**: این تنش‌ها نشان‌دهنده‌ی ضعف دولت در کنترل خاک و حفظ امنیت بود و باعث تضعیف قدرت دولت شد.\n- **visa برای برگزاری مجلس دوم (1911-1914)**: این دوره متن‌بینی برتری جامعه مدنی روی دولت را نشان داد و به تقویت نهادهای مشارکتی و دموکراتیک پرداخت.\n- **شروع تولید نفت در مسجد سلیمان (1912)**: این رویداد اقتصادی مهم باعث شد تا دولت ایران بتواند منابع مالی جدیدی جذب کند، اما همچنین موجب ورود نیروهای خارجی و تأثیراتی بر استقلال سیاسی شد.\n- **یکپارچه‌سازی نیروهای نظامی (1913)**: تأسیس نیروهای قشونی و سپاه‌های نظامی توسط دولت به منظور تقویت کنترل مركزي و مبارزه با شورش‌ها.\n- **بازداشت و تبعید سید جعفر صادق‌زاده (1914)**: این رویداد نشان‌دهنده‌ی تنش بین جامعه مدنی و دولت بود و باعث تضعیف قدرت شوراها و فعالان مدنی شد.\n- **شارمکس grado توسط ارتش روسیه و انگلیس (1915-1916)**: ت铈入 و 支配 ایران توسط قوا慧 خارجی باعث شد تا دولت ایران ضعیف‌تر شود و جامعه مدنی از کنترل خاک و منابع اقتصادی باز_lon萎 شود.\n- **تأسیس سپاه جنگ‌افروزی (1917)**: تقویت نیروهای نظامی باعث شد تا دولت بتواند تهدیدات داخلی را مواجهه کند، اما همچنین مانع از توسعه جامعه مدنی شد.\n- **تصویب قانون اساسی مجدد (1919)**: بازمدواندن مجلس و تأسیس نهادهای مشارکتی نشان‌دهنده‌ی تلاش‌های دولت برای تقویت مشارکت جامعه مدنی در امور کشور بود.",
    "1920-1929": "روند‌ها:\n- مدرنیزاسیون نظامی و اداری که منجر به تمرکز قدرت در دست دولت شد (تقویت دولت)\n- گسترش مدارس و آموزش عمومی که منجر به ایجاد جمعیتی آموزش‌دیده شد (تقویت جامعه مدنی)\n- افزایش نفوذ اروپایی‌ها در اقتصاد ایران که منجر به بهره‌برداری از منابع طبیعی شد (تضعیف جامعه و تقویت اícia)\n\nرویداد‌ها:\n- باز这些东西似乎不完全相关，让我用更相关的内容来回答：\n\nrondeha:\n-♦ مدرنیزاسیون ساختارهای دولتی و نظامی تحت ریاست رضاخان (تقویت دولت)\n-♦ توسعه جمعیت شهری و افزایش جمعیت کل کشور (تقویت جامعه مدنی)\n\nrovadeha:\n-♦ استیلای رضاخان بر کنترل دولت در 1921 (تقویت دولت)\n-♦ تصویب قانون استقلال مالی کشور از طرف کشورهای خارجی در 1922 (تقویت دولت)\n-♦ ناآرامی‌های روستایی و شورش‌های محلي در 1923-29 (تضعیف جامعه در برابر دولت)\n-♦ خلع احمد شاه کاجار و تاسیس دولت پهلوی توسط رضاخان در 1925 (تقویت دولت)",
    "1930-1939": " hicij bir tapşırığını yerinə yetirirəm:\n\nروندler:\n\n- ملی‌سازی و مركزي‌سازی حکومت رضاخان: دولتی تقویت\n- توسعه پرچم و نشان‌های ملی، مهمان‌پذیری رسمی و جشنواره‌های ملی‌四位一体: 国家强化\n- 改革和西化政策的实施：包括服装、姓名和日历的改变：社会和国家的强化\n- 基础设施的发展，如道路和铁路网络的扩展：国家强化，社会有限强化\n\n事件:\n\n- 1935年，波斯更名为伊朗：国家强化\n- 1936年，废除女性戴面纱的法令：社会强化，国家有限削弱（由于受到部分社会的抵制）\n- 1938年，颁布新的兵役法，加强军队的现代化：国家强化\n\n请注意，上述内容已经尽量贴近1930-1939这个时间段，同时符合Daron Acemoğlu和James A. Robinson理论框架的要求。这里所提供的“罗ند”和“事件”皆对伊朗的国家或者社会产生了重要影响。\n\n对于非中文使用者，上述内容的准确转换如下：\n\nRrndler:\n\n- Nationalization and centralization of Reza Khan's government: State strengthening\n- Development of national flags and emblems, official hospitality, and national festivals: State strengthening\n- Implementation of reform and Westernization policies, including changes to dress, names, and the calendar: Strengthening of both society and state\n- Development of infrastructure, such as the expansion of road and railway networks: State strengthening, limited societal strengthening\n\nEvtler:\n\n- In 1935, Persia was renamed Iran: State strengthening\n- In 1936, the ban on women wearing the veil was issued: Strengthening of society, minor state weakening (due to partial societal resistance)\n- In 1938, a new conscription law was enacted, strengthening the modernization of the military: State strengthening",
    "1940-1949": "روند‌ها:\n- تغییرات سیاست‌گذاری اقتصادی و اجتماعی در دوران رضاشاه پهلوی که با آغاز جنگ جهانی دوم تعیین‌کننده شد. با توجه به فشارهای خارجی و درگيري م镇党委的改变（此句似乎有误，应更正为）：由于外部压力和战争的影响，经济和农业政策的调整更为显著。这些变化（尽管有些是在战争压力下发生的）对国家机构和地方政府的功能产生了长远的影响。(This part might be better translated as: Due to external pressures and the impact of the war, economic and agricultural policies underwent significant adjustments. These changes, although some were a result of war pressures, had long-term effects on the functioning of state institutions and local governments.)\n- افزایش روابط سیاسی و اقتصادی با م Präger颜值 (This part is not clear and should be corrected to a coherent statement, such as: Increased political and economic relations with major Western powers, particularly the United Kingdom and the United States, which influenced Iran's foreign policy and internal developments.)\n\nرویدادها:\n- سقوط رضاشاه و اشغال ایران توسط قوای متفقین در سال 1941: این رویداد قدرت دولت را تضعیف کرد و باعث ناپایداری و ناهماهنگی سیاسی شد.\n- تشکیل دولت موقت و برگزیده شدن محمد حسین ائ ratings, 更正为： interim government的成立和穆罕默德·侯赛因·艾尔的当选：这些事件在短期内削弱了国家权力，但为后来的政治稳定和民主尝试奠定了基础。（This can be better translated as: The establishment of an interim government and the election of Mohammad Hedayat: These events temporarily weakened state power but laid the groundwork for future political stability and democratic efforts.)\n- جریان ح匡助和1944年的罢工及其后续影响：这些事件增强了社会力量，特别是城市工人阶级和新兴政治团体的影响力。（This can be better translated as: The Tudeh Party's rise and the strikes of 1944 and their aftermath: These events strengthened societal power, particularly that of urban workers and emerging political groups.)\n- 1945-1946年苏联支持下的库尔德和阿塞拜疆自治运动：这些事件对国家权力构成了直接挑战，并引发了伊朗各地的自治运动。（This can be better translated as: The Soviet-backed Kurdish and Azerbaijani autonomy movements of 1945-1946: These events directly challenged state power and sparked autonomy movements throughout Iran.)\n- 1947年伊朗参加联合国：这一事件增强了国家在国际舞台上的地位，并促进了社会对国家角色和外交政策的讨论。（This can be better translated as: Iran's participation in the United Nations in 1947: This event enhanced the state's position on the international stage and fostered societal discussions about the nation's role and foreign policy.)\n\nHere is the corrected and improved version:\n\n### روندها:\n- تغییرات سیاست‌گذاری اقتصادی و اجتماعی در دوران رضاشاه پهلوی که با آغاز جنگ جهانی دوم تعیین‌کننده شد. این تغییرات، به ویژه در زمینه اقتصاد و کشاورزی، ناشی از فشارهای خارجی و درگیری‌ها بودند و تأثیرات بلندمدتی بر نهادهای دولتی و محلی داشتند.\n- افزایش روابط سیاسی و اقتصادی با قwooers غربی، به ویژه بریتانیا و آمریکا، که بر سیاست خارجی و مسائل داخلی ایران تأثیر گذاشت.\n\n### رویدادها:\n- سقوط رضاشاه و اشغال ایران توسط قوای متفقین در سال 1941: این رویداد قدرت دولت را تضعیف کرد و باعث ناپایداری و ناهماهنگی سیاسی شد.\n- تشکیل دولت موقت و برگزیده شدن محمد حسین آیتی (Mohammad Hedayat) در سال 1942: این رویداد‌ها قدرت دولت را مرتبط و در hombre ف뷜\n\n### Adjusted and Improved Version:\n\n### روندها:\n- تغییرات سیاست‌گذاری اقتصادی و اجتماعی در دوران رضاشاه پهلوی به دلیل شروع جنگ جهانی دوم: این تغییرات به ویژه در زمینه اقتصاد و کشاورزی ناشی از فشارهای خارجی بود و تأثیرات بلندمدتی بر نهادهای دولتی و محلی داشت.\n- افزایش روابط سیاسی و اقتصادی با قواهای غربی، به ویژه بریتانیا و آمریکا: این روابط تأثیر زیادی بر سیاست خارجی ایران و مسائل داخلی آن گذاشت.\n\n### رویدادها:\n- سقوط رضاشاه و اشغال ایران توسط قوای متفقین در سال 1941: این رویداد قدرت دولت را تضعیف کرد و باعث ناپایداری و ناهماهنگی سیاسی شد.\n- تشکیل دولت موقت و برگزیده شدن محمد حسین آیتی در سال 1942: این رویداد‌ها قدرت دولت را در کوتاه مدت تضعیف کردند، اما موجب پایداری سیاسی و تلاش‌های دموکراتیک در آینده شدند.\n- روند شکل‌گیری حزب توده و است файل‌های اعتصابی در سال 1944: این رویداد‌ها قدرت جامعه را به ویژه در میان کارگران شهری و گروه‌های سیاسی نوپای ع reproduced.\n- حرکت‌های استقلال‌طلبی کرد در اردبیل و آذربایجان در سال‌های 1945-1946: این رویداد‌ها قدرت دولت را تضعیف کردند و موجب شکل‌گیری جنبش‌های استقلال‌طلب در سراسر ایران شدند.\n- شرکت ایران در ملل متحد در سال 1947: این رویداد به قدرت دولت در ساحت بین‌المللی افزود و موجب بحث‌های جامعه در مورد نقش و سیاست خارجی ایران شد.",
    "1950-1959": "### روندها:\n- **توسعه نظام آموزشی**: در این دهه، رشد سریع مدارس و دانشگاه‌ها مشاهده شد که موجبات افزایش حرفه‌ای و تحصیلی جامعه را فراهم آورد. این روند به‌طور نسبی جامعه مدنی را تقویت کرد.\n- **veys توسعت اقتصادی**: که شامل توسعه صنعتی و کشاورزی بود. این روند اهمیت ویژه‌ای برای تقویت پایه‌های اقتصادی کشور داشت و به تقویت قدرت دولت و جامعه منجر شد.\n- **ارتباطات و رسانه‌ها**: شروع به توسعه شبکه‌های تلفن، رادیو و تلویزیون که منجر به افزایش آگاهی عمومی و ارتباط بیشتر جامعه مدنی شد. این روند به تقویت جامعه مدنی کمک کرد.\n\n### رویدادها:\n- **تعطیلی کنفرانس 21 خرداد 1328 (1949)**: این تعطیلی تصویب قانون م恶性 فرماندهی رئیس‌جمهور بود که باعث ایجاد ناراحتی عمومی و افزایش فشار جامعه بر حکومت شد. این رویداد جامعه را تقویت کرد.\n- **اعراض ملی‌سازی شرکت نفت (1951)**: تصویب ملی‌سازی شرکت نفت ایران انگلیس توسط مجمع قانونگذار و انتصاب دکتر محمد مصدق به عنوان اولین نخست‌وزیر ملی‌سازی‌کننده. این رویداد قدرت جامعه را تقویت کرد.\n- **انقلاب 28 مرداد 1332 (1953)**: کودتای آمریکایی-انگلیسی که باعث دست‌اف Tinder نخست‌وزیر محمد مصدق و بازمیان‌آوری شاه محمد رضا پهلوی شد. این رویداد قدرت دولت را تقویت کرد و جامعه مدنی را تضعیف کرد.\n- **شار石头های سیاسی بعد از کودتا**: این شرایط شامل برداشتهای صفه‌ای، محدود کردن آزادی‌ها و سرکوب مخالفان بود که به تضعیف جامعه مدنی و تقویت قدرت دولت منجر شد.",
    "1960-1969": "مبتنی بر چارچوب دارون عجم‌اوغلو و جیمز ای. رابینسون، تحلیل روندها و رویدادهای مهم در ایران در دهه 1960-1969 به شرح زیر است:\n\n### روندها:\n- **اصلاح زمینی (1962)**: این برنامه به‌طور اساسی ساختار زمین‌داری در ایران را تغییر داد و قدرت اظلامی را کاست. این اصلاح برای دولت ظرفیت اضافی برای کنترل مناطق روستایی آورد، اما همچنین باعث شد که جامعه مدنی، به‌ویژه روستاییان، بیشتر به دنبال حقوق و کنترل خود بر زمین‌ها بگردند.\n- **آماده‌سازی ارتش و ساختارهای امنیتی (1960-1969)**: تقویت ارتش و ساختارهای امنیتی به دستور شاه باعث تقویت قدرت دولت شد. این تقویت باعث افزایش نفوذ دولت در جوامع محلی و کاهش قدرت جوامع محلی از طریق کنترل امنیتی شد.\n- **(horizontal expansion) به‌سازی جاده و ارتباطات**: توسعه شبکه جاده‌ای و ارتباطات میان شهرها و روستاها باعث افزایش مداخله دولت در مناطق دوردست شد و به جامعه مدنی کمک کرد تا بیشتر برنامه‌ها و اطلاعات را به صورت متمرکز دریافت کند.\n- **آموزش و پرورش (1960-1969)**: افزایش در زیرساخت‌های آموزشی، به‌ویژه در مدارس ابتدایی و متوسطه، به دولت کمک کرد تا جامعه را به طرف اهداف خود هدایت کند. این افزایش آموزشی همچنین منجegis به تقویت جامعه مدنی و افکار کنوانسیونال بود.\n\n### رویدادها:\n- **تدوین قانون آزادی مطبوعات (1960)**: این قانون به‌طور نسبی فضای بیشتری برای فعالیت‌های خبری ایجاد کرد، اما همچنان تحت نظر دولت بود. این قانون به جامعه مدنی کمک کرد تا بیشتر به سمت آزادی‌ها حرکت کند.\n- **کودتای شکسته شاه‌پور بifestyles (1964)**: این کودتا که برای برکناری شاه برنامه‌ریزی شده بود، اما با مهارت دولت کنترل شد. این رویداد به دولت کمک کرد تا قدرت خود را در مواجهه با تهدیدات داخلی نشان دهد.\n- **میتود اxAAحتوا و سرکوب حرکت تئولوژیک ناقص (1963)**: پس از تظاهرات ضد‌ملی‌سازی شرکت نفت ایران در 1963، دولت با سرکوب تظاهرات و دستگیری فعالان مذهبی و سیاسی، قدرت خود را تقویت کرد. این رویداد باعث تضعیف جامعه مدنی شد.\n- **توسیع فعالیت‌های ساواک (1960-1969)**: سازمان اطلاعات و امنیت شاهی (ساواک) در این دهه به شدت مداخله کرد و برخی فعالان سیاسی و مذهبی را سرکوب کرد. این امر به دولت کمک کرد تا قدرت خود را حفظ کند، اما جامعه مدنی را تضعیف کرد.\n- **تظاهرات 15 خرداد (1963)**: این تظاهرات بر علیه قوانین جدید و ملی‌سازی شرکت نفت ایران برگزار شد و به سرکوب دولت انجامید. این رویداد نشان‌دهنده‌ی مقاومت جامعه مدنی بود، اما باعث تضعیف جامعه مدنی و تقویت قدرت دولت شد.\n\nاین تحلیل نشان می‌دهد که در دهه 1960-1969، هر دو دولت و جامعه مدنی برخی از تغییرات مهم را تجربه کردند، به‌طوری‌که این روند به‌طور کلی به تقویت قدرت دولت انجامید.",
    "1970-1979": "با توجه به چارچوب دارون عجم‌اوغلو و جیمز رابینسون، در اینجا فهرست‌های مربوط به روندها و رویدادهای مهم تاریخی در ایران طی سال‌های 1970-1979 را می‌آورم:\n\n### روندها:\n- **توسعه اقتصادی سریع**: با توجه به افزایش درآمدهای نفتی، دولت شاه می‌کوشید تا ایران را به یک کشور متقدم و صنعتی تبدیل کند. این روند سبب تقویت دولت و تضعیف ساختارهای سنتی و مذهبی در جامعه شد.\n- **ناآرامی اجتماعی و سیاسی**: ناراحتی‌هایی از طرف گروه‌های مختلف از جمله مLETIntermediateriteria فقدان آزادی‌ها، تحریم و فساد دولتی افزایش یافت. این روند تقویت جنبش‌های تغییرطلبانه و ضددولتی بود.\n- **تغییرات نهادی**: اصلاحات نهادی و قانونی از جمله قانون آزادی مطبوعات (که بعدها لغو شد) و تأسیس حزب دو برادaran را می‌توان ذکر کرد. این روند برای تقویت کنترل دولت بر جامعه طراحی شد.\n- **تغییرات جمعیتی**: رشد جمعیت‌ شهربníایی و مهاجرت از روستاها به شهرها شتاب گرفت. این روند سبب تقویت جامعه مدنی در شهرها شد، به‌خصوص در حوزه‌های آموزشی و حرفه‌ای.\n\n### رویدادها:\n- **تظاهرات 15 خرداد و شورش‌های 1978**: تظاهرات ضددولتی و شورش‌های مذهبی و ملی‌گرایانه که با شدیدتر شدن آتشکètres پس از پیروزی شورش‌های 1978 به اوج رسید. این رویداد جامعه را تقویت کرد و دولت را تضعیف کرد.\n- **گفتگو با ریچارد نیکسون (1972)**: ملاقات شاه با ریچارد نیکسون، رئیس‌جمهور آمریکا، که منجر به تقویت حمایت غربی از دولت ایران و افزایش دخیل شدن امریکا در سیاست‌های ایران شد. این رویداد تقویت دولت و تضعیف جامعه مدنی را باعث شد.\n- **انعقاد قرارداد کشورهای نفت‌زایی عربی و ایران (1971-1973)**: افزایش قیمت نفت و بهره‌برداری از منابع نفتی توسط دولت ایران. این رویداد تقویت دولت در حوزه اقتصادی را تامین کرد.\n- **کنفرانس بین‌المللی حقوق بشر (1978)**: کنفISC تویابه ایران که منجر به افزایش فشارهای بین‌المللی بر دولت برای احراز آزادی‌ها و برخوردهای انسانی شد. این رویداد جامعه مدنی را تقویت کرد و دولت را تضعیف کرد.\n\nاین فهرست‌ها نشان‌دهنده تنش‌های موجود بین دولت و جامعه مدنی در این دوره است و چگونه روندها و رویدادهای مختلف بر میزان قدرت هر یک از آن‌ها تأثیر گذاشتند.",
    "1980-1989": "**روندها:**\n- **توسعة نظام‌پردازی اسلامی**: در این دهه، تأسیس نظام‌های جدید بر اساس اصول شیعه و ایدئولوژی اسلامی، مانند حکومت ولایت فقیه، منجر به تثبیت حکومت دینی شد. این توند دولت را تقویت کرد.\n- **زاiasm و حمایت دولتی از رشد جمعیت**: سیاست‌های دولت در زمینه حمایت از رشد جمعیت و افزایش آن موجب شد که میزان رشد جمعیت افزایش یابد. این توند جمعیتی عاقلاً می‌تواند هم دست‌یافته‌ای برای دولت و هم برای جامعه مدرن باشد، اما در بلندمدت می‌تواند فشارهای اقتصادی و اجتماعی ایجاد کند.\n- **افزایش رقبت‌های داخلی برای قدرت**: به ویژه پس از مرگ خمینی در 1989، رقبت‌های داخلی برای قدرت بین گروه‌های مختلف حاکم در ایران شدید‌تر شد. این توند می‌تواند هم دولت را تضعیف کند و هم آن را به تعادل موقت رساند.\n- **تحولات اقتصادی و تولید یافتن از نفت**: دهه 1980 تا 1989، با عدم تولید نفت و تمرکز بیشتر بر اقتصاد مبتنی بر خدمت و کشاورزی به همراه داشت، که این توند اقتصادی ممکن است دولت را در کوتاه‌مدت تضعیف کرده باشد، اما در بلندمدت به تبدیل اقتصاد به یکف综合整治了句子结构和内容，确保回答更加准确和详细。不过，根据您的要求，调整后的回答如下：**\n\n**روندها:**\n- **توسعة نظام‌پردازی اسلامی**: تأسیس نظام‌های جدید بر اساس اصول شیعه و ایدئولوژی اسلامی، مانند حکومت ولایت فقیه، منجر به تثبیت حکومت دینی شد. این روند به‌طور اساسی دولت را تقویت کرد.\n- **افزایش رقبت‌های داخلی برای قدرت**: با مرگ خمینی در 1989، رقبت‌های داخلی برای قدرت بین گروه‌های مختلف حاکم در ایران شدید‌تر شد. این روند می‌تواند هم دولت را تضعیف کرده و هم آن را به تعادل موقت رساند.\n- **تحولات اقتصادی و تمرکز بر اقتصاد غیرنفتی**: دهه 1980-1989 با عدم تولید نفت و تمرکز بیشتر بر اقتصاد غیرنفتی همچون کشاورزی و صنعت به همراه داشت. این روند اقتصادی ممکن است دولت را در کوتاه‌مدت تضعیف کرده‌است، اما در بلندمدت می‌تواند به تجدید آروان اقتصادی کمک کرده‌باشد.\n\n**رویدادها:**\n- **جنگ ایران و عراق (1980-1988)**: این جنگ طولانی و خونین منجر به تضعیف بستر اقتصادی و اجتماعی ایران شد، اما همچنین موجب تقویت حکومت اسلامی و تثبیت قدرت دولت شد.\n- **انقلاب اسلامی (1979)**: در این دهه، تأثیرات درازمدت انقلاب اسلامی بر نظام سیاسی و اجتماعی ایران ادامه یافت. این رویداد به‌طور اساسی قدرت دولت را تقویت کرد و جامعه را به‌طور کلی تحت نفوذ دولت قرار داد.\n- **مرگ خمینی (1989)**: مرگ رهبر انقلاب و اولین ولی فقیه، علی خمینی، موجب عدم قطعیت و رقابت‌های سیاسی شد، که می‌تواند دولت را تضعیف کرده‌باشد.",
    "1990-1999": "با توجه به چارچوب ارائه شده در کتاب \"The Narrow Corridor\" نوشته دارون عجم‌اوغلو و جیمز ای. رابینسون، می‌توان روندها و رویدادهای مهم تاریخی ایران در دهه 1990-1999 را به شکل زیر مشخص کرد:\n\n### روندها:\n- **تحویل قدرت از خمینی به خامنه‌ای (1990)**: این پcedures بعد از مرگ امام خمینی انجام شد و برای تقویت نهاد خلافت عظمی منجر به تمرکز قدرت در دست رهبری شد.\n- **تأسیس سازمان‌های موسساتی آnature (سال‌های 1990-1992)**: افزایش تعداد مؤسسات تحت نفوذ دولت که برای محدود کردن تعاملات مدنی و جامعه‌ی مدنی طراحی شده بودند.\n- **اصلاحات اقتصادی (سال‌های 1990-1995)**: آغاز برنامه‌های آزادسازی اقتصادی و خصوصی‌سازی که باعث تضعیف حضور دولت در اقتصاد به نفع نیروهای بازار شد.\n- **پراکندگی جمعیت (سال‌های 1990-1999)**: افزایش جمعیت شهری و تغییرات دموگرافیک که منجر به تsted غیرقابل انتظار در ساختار جامعه شد.\n- **توسعه فناوری و ارتباطات (سال‌های 1995-1999)**: افزایش دسترسی به اینترنت و فناوریهای ارتباطی که منجر به افزایش آگاهی عمومی و تقویت فعالیت‌های مدنی شد.\n\n### رویدادها:\n- **قیام گ/';\n\nاشتباهی در خروج از تنظیم پیش آمده است. به جای آن، باید به‌اختصار روندها و رویدادها را براساس محتوای درخواست شما برای دوره 1990-1999 به شرح زیر ارائه کنم:\n\n### روندها:\n- **تحویل قدرت از خمینی به خامنه‌ای (1990)**: تقویت نهاد خلافت عظمی و تمرکز قدرت در دست رهبری.\n- **اصلاحات اقتصادی (1990-1995)**: آغاز برنامه‌های آزادسازی اقتصادی و خصوصی‌سازی که به تضعیف حضور دولت در اقتصاد منجر شد.\n- **توسعه جمعیت شهری (1990-1999)**: افزایش جمعیت شهری و پراکندگی جمعیت که منجر به تغییرات در ساختار جامعه شد.\n- **توسعه فناوری و ارتباطات (1995-1999)**: افزایش دسترسی به اینترنت و فناوریهای ارتباطی که به تقویت فعالیت‌های مدنی کمک کرد.\n\n### رویدادها:\n- **انتخابات ریاست جمهوری 1997 و پیروزی سید محمد خاتمی**: تقویت جامعه‌ی مدنی و افزایش ناپذیری در اعتراضات مدنی و فعالیت‌های سیاسی.\n- **هفته‌ی آتشین 1999**: اعتراضات دانشجویی علیه مداهمه دانشگاه و بستن روزنامه‌های مطبوع که به تضعیف روابط بین دولت و جامعه‌ی مدنی منجر شد.\n- **urrences شورش‌های فوتبالی 1997-1998**: اعتراضات جوانان در مسابقات فوتبال که به تقویت حرکت مدنی جوانان منجر شد.\n- **قانون اصلاح آیین دادرسی (1999)**: اصلاحات قانونی که به تقویت حقوق مدنی و اجتماعی منجر شد.\n\nاین روندها و رویدادها در دهه 1990-1999 به‌طور قابل توجهی بر توازن قدرت بین دولت و جامعه‌ی مدنی در ایران تأثیر گذاشتند.",
    "2000-2009": "روندها:\n- افزایش سریع جمعیت شهری، به‌ویژه در پایتخت (تقویت جامعه مدنی)\n- گسترش سریع حوزه خصوصی در اقتصاد، به‌عنوان نتیجه آزادسازی‌های اقتصادی پس از جنگ ایران و عراق (تقویت جامعه مدنی)\n- افزایش تحصیلات عالی و مشارکت زنان در بازار کار (تقویت جامعه مدنی)\n- برخورد رسمی‌تر دولت با کشورهای غربی، به‌ویژه پس از انتخاب محمد خاتمی به عنوان رئیس‌جمهور (تغییر ابtranslation: This response has been cut off, so I'll provide a full translation of the bullet points and finish the answer accordingly:\n\nTrends:\n- Rapid urban population growth, especially in the capital (strengthening civil society)\n- Rapid expansion of the private sector in the economy, as a result of economic liberalizations after the Iran-Iraq War (strengthening civil society)\n- Increase in higher education and women's participation in the workforce (strengthening civil society)\n- Officially warmer relations with Western countries, especially after the election of Mohammad Khatami as president (change in state approach)\n- Growing cultural and social openness, including the emergence of reformist media and social movements (strengthening civil society)\n\nEvents:\n- The June 2009 presidential election and the disputed results that led to widespread protests and the Green Movement (weakening both state and civil society)\n- Passage of the 2005 Civil Code amendments, which rolled back some women's rights (strengthening the state, weakening civil society)\n- The 2006 nuclear crisis and subsequent international sanctions (weakening both state and civil society)\n- The 2007 crackdown on student activists and reformist groups (strengthening the state, weakening civil society)\n\nThese trends and events all had significant impacts on the balance of power between the state and civil society in Iran during this period, reflecting the \"narrow corridor\" framework described by Acemoglu and Robinson. The trends generally strengthened civil society over time, while the major events often represented setbacks or challenges to this process.",
    "2010-2019": "### روندها:\n- ** Bewertش مستمر اقتصادی**: افزایش تورم و دلاری شدن اقتصاد از سال 2010 به بعد. این روند باعث شد که دولت ناتوان‌تر شود در اداره‌ی اقتصاد و به‌تانـ 발표 مشارکت جامعه‌ی مدنی در مسائل اقتصادی افزایش یافته‌است.\n- ** تشدید حضور نهادهای امنیتی در زندگی روزمره**: تقویت نیروهای امنیتی و افزایش نظارت بر فعالیت‌های اجتماعی و مritchی‌ی. این روند به میزان قابل توجهی دولت را تقویت کرده است.\n- ** افزایش دستیابی به تکنولوژیهای ارتباطی**: رشد سریع استفاده از اینترنت و شبکه‌های اجتماعی از سال 2010 به بعد. این روند باعث تقویت جامعه‌ی مدنی شده است و دولت را به این ترتیب تضعیف کرده است.\n- ** افزایش ریسک‌های جمعیتی**: بالا رفتن نرخ بیکاری و مهاجرت جوانان. این روند باعث تضعیف هم دولت و هم جامعه شده است.\n- ** تغییرات در نهادهای قانونی**: تلاش‌های سیاستمداران برای اصلاح قوانین و نهادهای حقوقی. این روند به‌طور معمول باعث تقویت دولت شده است، مگر اینکه درقورت راک Sheldon با مخالفت جامعه‌ی مدنی مواجه شود.\n\n### رویدادها:\n- ** قطع اینترنت در اعتراض‌های 2017**: شکل‌گیری اعتراض‌های وسیع بر علیه افزایش قیمت نفت و سیاست‌های اقتصادی دولت. این رویداد باعث تضعیف دولت شده است.\n- ** تحریم‌های بین‌المللی**: شدت‌بخشی تحریم‌های بین‌المللی علیه ایران در سال‌های 2012 و 2018، که به اقتصاد کشور و سفارشات بین‌المللی آن آسیب زد. این رویداد به میزان قابل توجهی دولت را تضعیف کرده است.\n- ** اصلاحات انتخاباتی در سال 2013**: برگزاری انتخابات ریاست جمهوری که منجر به پیروزی حسن روحانی شد، با تأکید بر اصلاحات اقتصادی و اجتماعی. این رویداد به‌طور موقت جامعه‌ی مدنی را تقویت کرد.\n- ** اعتراض‌های روز 29 دی 1396 (2018)**: شکل‌گیری اعتراض‌های جمعی علیه بحران اقتصادی و سیاست‌های دولت. این رویداد به طور چشمگیری دولت را تضعیف کرد.\n- ** اолькоهولی رانندگی در سال 2019**: تصویب قانون که به برخی رانندگان اجازه می‌دهد بدون مجوز رانندگی کنند. این رویداد برخی نظرات را در جامعه‌ی مدنی ب'R در مورد برخورد دولت با حقوق اساسی شهروندان را تقویت کرد."
  },
  "score_prompt": {
    "1880-1889": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nاین نخستین دوره‌ی مسیر است: 1880-1889. نقطه‌ی آغاز را تعیین کنید. با استفاده\nاز معیار بالا، قدرت مطلق جامعه‌ی مدنی و دولت را در ایران طی 1880-1889\nبرآورد کنید. چون دوره‌ی پیشینی وجود ندارد، هر دو مقدار تغییر را 0.0 گزارش کنید.\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string، حداکثر حدود ۱۰ کلمه: تعیین‌کننده‌ترین ویژگی این دوره)\n- reasoning (string، ۱ تا ۲ جمله در توجیه دو مقدار قدرت)",
    "1890-1899": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1890-1899 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1880-1889 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1890-1899:\nروی داده‌ها و تحلیل‌های چارچوب دارون عجم‌اوغلو و جیمز ای‌ا رابینسون در کتاب *The Narrow Corridor: States, Societies, and the Fate of Liberty*، فهرست‌های مرتبط برای دوره 1890-1899 ایران به شرح زیر می‌باشد:\n\n### روندها:\n- **تقویت نظام قاجار**: افزایش تمرکز قدرت در دست ناصرالدین شاه و افزایش برداشت‌های مالی از مردم، که به تقویت دولت انجامید اما جامعه را ضعیف‌تر کرد.\n- **توسعه تجارت و ارتباطات با خارج**: افزایش تجارت با کشورهای اروپایی و تشکیل شرکت‌های مزدورین، اثرات پیچیده‌ای بر دو طرف داشت. در جمله، این مسائل باعث افزایش وابستگی اقتصادی به اروپا شد، که می‌توانست دولت را نسبتاً تقویت کند اما در بلند مدت باعث تضعیف جامعه شود.\n- **ترویج تحصیلات و آموزش**: افزایش آموزش و تحصیلات در مدارس جديد، که به تدریج به تقویت جامعه مدنی کمک کرد و باعث شد افراد به‌تر کنترل دولت را پذیرفتند.\n- **تحولات اجتماعی**: افزایش آگاهی‌های سیاسی و اجتماعی در بین مراکز روشنفکری تهران و شهرهای دیگر، که موجب تقویت جامعه مدنی شد.\n  \n### رویدادها:\n- **𩾌مایعات تبریز (1891-1892)**: اعتراض مردم به اعطای حق تجاری م舠ویع سیگار به یک شخص خارجی، که باعث تضعیف دولت و تقویت جامعه مدنی شد.\n- ** agreement of the Tobacco Régie (1892)**: پذیرش دولت ایران تجدید نظر در پیمان تجاری سیگار پس از اعتراضات مردمی، که نشان‌دهنده‌ی تأثیر جامعه مدنی بر تصمیمات دولت بود.\n- ** getResult of the Russo-Persian Agreement (1893)**: امضای توافق‌نامه‌های ایران و روسیه که احتیاط‌ها و ناامنی‌هایی را در میان جامعه مدنی ایجاد کرد و برخی از منابع قدرت دولت را به طور کوتاه مدت افزایش داد.\n- ** الاستثمار انگلیسی در راه‌سازی و جاده‌سازی (1895)**: رسیدگی به شرکت‌های انگلیسی برای ساخت راه‌آهن و جاده‌ها، که موجب تقویت زیرساخت‌های کشور و در عین حال افزایش وابستگی اقتصادی به اروپا شد.\n- ** انجمن‌های مخفیه‌ای و جمعیت‌های تحصیل‌کرده (1896-1897)**: تشکیل جمعیت‌های تحصیل‌کرده و کلبه‌های مخفیه‌ای، که موجب تقویت جامعه مدنی و افزایش آگاهی‌های سیاسی شد.\n\nاین فهرست‌ها رویدادها و روندهای مهم در ایران طی سال‌های 1890-1899 را بر اساس تأثیر آن‌ها بر قدرت دولت و جامعه مدنی نشان می‌دهند.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1890-1899\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1890-1899\n- society_change (float): تغییر society_power نسبت به 1880-1889\n- state_change (float): تغییر state_power نسبت به 1880-1889\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1900-1909": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1900-1909 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1890-1899 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1900-1909:\nبا توجه به چارچوب دارون عجم‌اوغلو و جیمز ای. رابینسون در کتاب \"The Narrow Corridor: States, Societies, and the Fate of Liberty\"، می‌توان روندها و رویدادهای مهم تاریخی ایران در اعوام 1900-1909 را به دو دسته تقسیم کرد:\n\n### روندها:\n- **تقویت حوالی‌های مذهبی و سیاسی**:\n  - **توضیح**: حوالی‌های مذهبی و سیاسی در این دوره تقویت شدند و نقش مهمی در سیاست‌های داخلی و خارجی کشور داشتند.\n  - **تأثیر**: این روند به‌طور عمده جامعه را تقویت کرد، اما برای دولت هم یک چالش تأمین و axis of power شد.\n\n- **رشد جنبش جمال‌الدین اسدآبادی (افغاني)**:\n  - **توضیح**: ایده‌های جمال‌الدین اسدآبادی، از جمله اصلاحات سیاسی و اجتماعی، در این دوره به سرعت گسترش یافتند.\n  - **تأثیر**: این روند هر دو دولت و جامعه را تأثیر گذاشت. دولت مجبور به لحاظ اصلاحات شد، در حالی که جامعه نیز آگاهی‌های سیاسی و مشارکت‌گری را افزایش داد.\n\n- **پیشرفت‌های آموزشی و فرهنگی**:\n  - **توضیح**: پایه‌گذاری مدارس جدید و توسعه آموزش‌های ک#pltarian در این دوره رخ داد.\n  - **تأثیر**: این روند جامعه را تقویت کرد، با افزایش سطح آگاهی و آموزش مردم، اما همچنین برای دولت نیز کمک کرد با ایجاد نیروی کار ماهرتری.\n\n### رویدادها:\n- **کودتای ملک‌امین** (1901):\n  - **توضیح**: ملک‌امین، به عنوان فرماندار تهران، در این کودتا قدرت را به دست گرفت.\n  - **تأثیر**: این رویداد دولت را تضعیف کرد و به آشفتگی‌های داخلی انجامید.\n\n- **حرمان اکبرخان از ق煮مریت** (1903):\n  - **توضیح**: اکبرخان، فرمانروای تهران، به دلیل خلافکاری‌ها از قدرت خلع گردید.\n  - **تأثیر**: این رویداد نشان‌دهنده ضعف دولت و تأثیرگذاری جامعه بر سیاست بود.\n\n- **انقلاب مشروطه** (1905-1906):\n  - **توضیح**: این انقلاب منجر به وضعیت مشروطه و تشکیل مajlis شد.\n  - **تأثیر**: این رویداد هر دو دولت و جامعه را تقویت کرد. دولت برای اولین بار مجبور به عمل کردن در چارچوب قانون شد، در حالی که جامعه مشارکت‌گری و آگاهی سیاسی را افزایش داد.\n\n- **تصویب مشروطه** (1906):\n  - **توضیح**: قانون اساسی ایران در این سال تصویب شد.\n  - **تأثیر**: این رویداد دولت را محدود کرد و جامعه را تقویت کرد با ایجاد مبادئ دموکراسی و حقوق مدنی.\n\n- **ناآرامی‌های گیلان** (1909):\n  - **توضیح**: در این سال، انقلابیون گیلان به دلیل نارضایتی‌های اقتصادی و سیاسی خود ضد حکومت راه انداختند.\n  - **تأثیر**: این ناآرامی‌ها دولت را تضعیف کرد و جامعه را به صورت محلی تقویت کرد.\n\nاین فهرست‌های کوتاه نشان‌دهنده‌ی تأثیرات مهمی است که به قدرت دولت و جامعه مدنی در ایران در اعوام 1900-1909 اعمال شده‌اند.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1900-1909\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1900-1909\n- society_change (float): تغییر society_power نسبت به 1890-1899\n- state_change (float): تغییر state_power نسبت به 1890-1899\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1910-1919": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1910-1919 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1900-1909 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1910-1919:\n### روندها:\n- **توسعه نهادهای دولتی**: به همراه تأسیس پادگان‌ها و نیروها، دولت می‌کوشیده‌است تا نهادهای خود را تقویت کند. این تلاش‌ها تأثیر قابل توجهی بر قدرت مرکزی دولت داشته است.\n- **توسعه جامعه مدنی**: پیشرفت‌های تحصیلی و افزایش ادبیات و خبرنامه‌ها به تقویت جامعه مدنی منجر شده است. این تغییرات منجر به افزایش آگاهی و مشارکت جامعه در امور کشور شده است.\n- **تغییرات اقتصادی**: افزایش تولید نفت و حضور شرکت‌های خارجی در نفت‌ز.metro ایران، اثرات مهمی بر اقتصاد و بخش دولتی کشور گذاشته است. این تغییرات هم دولت را تقویت کرده و هم جامعه را از طریق ایجاد فرصت‌های شغلی حمایت کرده است.\n- **تحولات اجتماعی**: تأسیس مدارس و توان‌آموزی‌های مدرن، افزایش آموزش‌های خطی و خدمت‌ها، که هم دولت و هم جامعه را تقویت کرده است.\n\n### رویدادها:\n- **م embar بی حکومتی درعسلوی ستان (1911)**: این تنش‌ها نشان‌دهنده‌ی ضعف دولت در کنترل خاک و حفظ امنیت بود و باعث تضعیف قدرت دولت شد.\n- **visa برای برگزاری مجلس دوم (1911-1914)**: این دوره متن‌بینی برتری جامعه مدنی روی دولت را نشان داد و به تقویت نهادهای مشارکتی و دموکراتیک پرداخت.\n- **شروع تولید نفت در مسجد سلیمان (1912)**: این رویداد اقتصادی مهم باعث شد تا دولت ایران بتواند منابع مالی جدیدی جذب کند، اما همچنین موجب ورود نیروهای خارجی و تأثیراتی بر استقلال سیاسی شد.\n- **یکپارچه‌سازی نیروهای نظامی (1913)**: تأسیس نیروهای قشونی و سپاه‌های نظامی توسط دولت به منظور تقویت کنترل مركزي و مبارزه با شورش‌ها.\n- **بازداشت و تبعید سید جعفر صادق‌زاده (1914)**: این رویداد نشان‌دهنده‌ی تنش بین جامعه مدنی و دولت بود و باعث تضعیف قدرت شوراها و فعالان مدنی شد.\n- **شارمکس grado توسط ارتش روسیه و انگلیس (1915-1916)**: ت铈入 و 支配 ایران توسط قوا慧 خارجی باعث شد تا دولت ایران ضعیف‌تر شود و جامعه مدنی از کنترل خاک و منابع اقتصادی باز_lon萎 شود.\n- **تأسیس سپاه جنگ‌افروزی (1917)**: تقویت نیروهای نظامی باعث شد تا دولت بتواند تهدیدات داخلی را مواجهه کند، اما همچنین مانع از توسعه جامعه مدنی شد.\n- **تصویب قانون اساسی مجدد (1919)**: بازمدواندن مجلس و تأسیس نهادهای مشارکتی نشان‌دهنده‌ی تلاش‌های دولت برای تقویت مشارکت جامعه مدنی در امور کشور بود.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n1900-1909: <6.5, 4.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1910-1919\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1910-1919\n- society_change (float): تغییر society_power نسبت به 1900-1909\n- state_change (float): تغییر state_power نسبت به 1900-1909\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1920-1929": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1920-1929 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1910-1919 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1920-1929:\nروند‌ها:\n- مدرنیزاسیون نظامی و اداری که منجر به تمرکز قدرت در دست دولت شد (تقویت دولت)\n- گسترش مدارس و آموزش عمومی که منجر به ایجاد جمعیتی آموزش‌دیده شد (تقویت جامعه مدنی)\n- افزایش نفوذ اروپایی‌ها در اقتصاد ایران که منجر به بهره‌برداری از منابع طبیعی شد (تضعیف جامعه و تقویت اícia)\n\nرویداد‌ها:\n- باز这些东西似乎不完全相关，让我用更相关的内容来回答：\n\nrondeha:\n-♦ مدرنیزاسیون ساختارهای دولتی و نظامی تحت ریاست رضاخان (تقویت دولت)\n-♦ توسعه جمعیت شهری و افزایش جمعیت کل کشور (تقویت جامعه مدنی)\n\nrovadeha:\n-♦ استیلای رضاخان بر کنترل دولت در 1921 (تقویت دولت)\n-♦ تصویب قانون استقلال مالی کشور از طرف کشورهای خارجی در 1922 (تقویت دولت)\n-♦ ناآرامی‌های روستایی و شورش‌های محلي در 1923-29 (تضعیف جامعه در برابر دولت)\n-♦ خلع احمد شاه کاجار و تاسیس دولت پهلوی توسط رضاخان در 1925 (تقویت دولت)\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n1900-1909: <6.5, 4.5>\n1910-1919: <6.8, 5.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1920-1929\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1920-1929\n- society_change (float): تغییر society_power نسبت به 1910-1919\n- state_change (float): تغییر state_power نسبت به 1910-1919\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1930-1939": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1930-1939 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1920-1929 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1930-1939:\n hicij bir tapşırığını yerinə yetirirəm:\n\nروندler:\n\n- ملی‌سازی و مركزي‌سازی حکومت رضاخان: دولتی تقویت\n- توسعه پرچم و نشان‌های ملی، مهمان‌پذیری رسمی و جشنواره‌های ملی‌四位一体: 国家强化\n- 改革和西化政策的实施：包括服装、姓名和日历的改变：社会和国家的强化\n- 基础设施的发展，如道路和铁路网络的扩展：国家强化，社会有限强化\n\n事件:\n\n- 1935年，波斯更名为伊朗：国家强化\n- 1936年，废除女性戴面纱的法令：社会强化，国家有限削弱（由于受到部分社会的抵制）\n- 1938年，颁布新的兵役法，加强军队的现代化：国家强化\n\n请注意，上述内容已经尽量贴近1930-1939这个时间段，同时符合Daron Acemoğlu和James A. Robinson理论框架的要求。这里所提供的“罗ند”和“事件”皆对伊朗的国家或者社会产生了重要影响。\n\n对于非中文使用者，上述内容的准确转换如下：\n\nRrndler:\n\n- Nationalization and centralization of Reza Khan's government: State strengthening\n- Development of national flags and emblems, official hospitality, and national festivals: State strengthening\n- Implementation of reform and Westernization policies, including changes to dress, names, and the calendar: Strengthening of both society and state\n- Development of infrastructure, such as the expansion of road and railway networks: State strengthening, limited societal strengthening\n\nEvtler:\n\n- In 1935, Persia was renamed Iran: State strengthening\n- In 1936, the ban on women wearing the veil was issued: Strengthening of society, minor state weakening (due to partial societal resistance)\n- In 1938, a new conscription law was enacted, strengthening the modernization of the military: State strengthening\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n1900-1909: <6.5, 4.5>\n1910-1919: <6.8, 5.5>\n1920-1929: <5.2, 7.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1930-1939\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1930-1939\n- society_change (float): تغییر society_power نسبت به 1920-1929\n- state_change (float): تغییر state_power نسبت به 1920-1929\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1940-1949": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1940-1949 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1930-1939 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1940-1949:\nروند‌ها:\n- تغییرات سیاست‌گذاری اقتصادی و اجتماعی در دوران رضاشاه پهلوی که با آغاز جنگ جهانی دوم تعیین‌کننده شد. با توجه به فشارهای خارجی و درگيري م镇党委的改变（此句似乎有误，应更正为）：由于外部压力和战争的影响，经济和农业政策的调整更为显著。这些变化（尽管有些是在战争压力下发生的）对国家机构和地方政府的功能产生了长远的影响。(This part might be better translated as: Due to external pressures and the impact of the war, economic and agricultural policies underwent significant adjustments. These changes, although some were a result of war pressures, had long-term effects on the functioning of state institutions and local governments.)\n- افزایش روابط سیاسی و اقتصادی با م Präger颜值 (This part is not clear and should be corrected to a coherent statement, such as: Increased political and economic relations with major Western powers, particularly the United Kingdom and the United States, which influenced Iran's foreign policy and internal developments.)\n\nرویدادها:\n- سقوط رضاشاه و اشغال ایران توسط قوای متفقین در سال 1941: این رویداد قدرت دولت را تضعیف کرد و باعث ناپایداری و ناهماهنگی سیاسی شد.\n- تشکیل دولت موقت و برگزیده شدن محمد حسین ائ ratings, 更正为： interim government的成立和穆罕默德·侯赛因·艾尔的当选：这些事件在短期内削弱了国家权力，但为后来的政治稳定和民主尝试奠定了基础。（This can be better translated as: The establishment of an interim government and the election of Mohammad Hedayat: These events temporarily weakened state power but laid the groundwork for future political stability and democratic efforts.)\n- جریان ح匡助和1944年的罢工及其后续影响：这些事件增强了社会力量，特别是城市工人阶级和新兴政治团体的影响力。（This can be better translated as: The Tudeh Party's rise and the strikes of 1944 and their aftermath: These events strengthened societal power, particularly that of urban workers and emerging political groups.)\n- 1945-1946年苏联支持下的库尔德和阿塞拜疆自治运动：这些事件对国家权力构成了直接挑战，并引发了伊朗各地的自治运动。（This can be better translated as: The Soviet-backed Kurdish and Azerbaijani autonomy movements of 1945-1946: These events directly challenged state power and sparked autonomy movements throughout Iran.)\n- 1947年伊朗参加联合国：这一事件增强了国家在国际舞台上的地位，并促进了社会对国家角色和外交政策的讨论。（This can be better translated as: Iran's participation in the United Nations in 1947: This event enhanced the state's position on the international stage and fostered societal discussions about the nation's role and foreign policy.)\n\nHere is the corrected and improved version:\n\n### روندها:\n- تغییرات سیاست‌گذاری اقتصادی و اجتماعی در دوران رضاشاه پهلوی که با آغاز جنگ جهانی دوم تعیین‌کننده شد. این تغییرات، به ویژه در زمینه اقتصاد و کشاورزی، ناشی از فشارهای خارجی و درگیری‌ها بودند و تأثیرات بلندمدتی بر نهادهای دولتی و محلی داشتند.\n- افزایش روابط سیاسی و اقتصادی با قwooers غربی، به ویژه بریتانیا و آمریکا، که بر سیاست خارجی و مسائل داخلی ایران تأثیر گذاشت.\n\n### رویدادها:\n- سقوط رضاشاه و اشغال ایران توسط قوای متفقین در سال 1941: این رویداد قدرت دولت را تضعیف کرد و باعث ناپایداری و ناهماهنگی سیاسی شد.\n- تشکیل دولت موقت و برگزیده شدن محمد حسین آیتی (Mohammad Hedayat) در سال 1942: این رویداد‌ها قدرت دولت را مرتبط و در hombre ف뷜\n\n### Adjusted and Improved Version:\n\n### روندها:\n- تغییرات سیاست‌گذاری اقتصادی و اجتماعی در دوران رضاشاه پهلوی به دلیل شروع جنگ جهانی دوم: این تغییرات به ویژه در زمینه اقتصاد و کشاورزی ناشی از فشارهای خارجی بود و تأثیرات بلندمدتی بر نهادهای دولتی و محلی داشت.\n- افزایش روابط سیاسی و اقتصادی با قواهای غربی، به ویژه بریتانیا و آمریکا: این روابط تأثیر زیادی بر سیاست خارجی ایران و مسائل داخلی آن گذاشت.\n\n### رویدادها:\n- سقوط رضاشاه و اشغال ایران توسط قوای متفقین در سال 1941: این رویداد قدرت دولت را تضعیف کرد و باعث ناپایداری و ناهماهنگی سیاسی شد.\n- تشکیل دولت موقت و برگزیده شدن محمد حسین آیتی در سال 1942: این رویداد‌ها قدرت دولت را در کوتاه مدت تضعیف کردند، اما موجب پایداری سیاسی و تلاش‌های دموکراتیک در آینده شدند.\n- روند شکل‌گیری حزب توده و است файل‌های اعتصابی در سال 1944: این رویداد‌ها قدرت جامعه را به ویژه در میان کارگران شهری و گروه‌های سیاسی نوپای ع reproduced.\n- حرکت‌های استقلال‌طلبی کرد در اردبیل و آذربایجان در سال‌های 1945-1946: این رویداد‌ها قدرت دولت را تضعیف کردند و موجب شکل‌گیری جنبش‌های استقلال‌طلب در سراسر ایران شدند.\n- شرکت ایران در ملل متحد در سال 1947: این رویداد به قدرت دولت در ساحت بین‌المللی افزود و موجب بحث‌های جامعه در مورد نقش و سیاست خارجی ایران شد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n1900-1909: <6.5, 4.5>\n1910-1919: <6.8, 5.5>\n1920-1929: <5.2, 7.0>\n1930-1939: <5.6, 8.2>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1940-1949\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1940-1949\n- society_change (float): تغییر society_power نسبت به 1930-1939\n- state_change (float): تغییر state_power نسبت به 1930-1939\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1950-1959": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1950-1959 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1940-1949 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1950-1959:\n### روندها:\n- **توسعه نظام آموزشی**: در این دهه، رشد سریع مدارس و دانشگاه‌ها مشاهده شد که موجبات افزایش حرفه‌ای و تحصیلی جامعه را فراهم آورد. این روند به‌طور نسبی جامعه مدنی را تقویت کرد.\n- **veys توسعت اقتصادی**: که شامل توسعه صنعتی و کشاورزی بود. این روند اهمیت ویژه‌ای برای تقویت پایه‌های اقتصادی کشور داشت و به تقویت قدرت دولت و جامعه منجر شد.\n- **ارتباطات و رسانه‌ها**: شروع به توسعه شبکه‌های تلفن، رادیو و تلویزیون که منجر به افزایش آگاهی عمومی و ارتباط بیشتر جامعه مدنی شد. این روند به تقویت جامعه مدنی کمک کرد.\n\n### رویدادها:\n- **تعطیلی کنفرانس 21 خرداد 1328 (1949)**: این تعطیلی تصویب قانون م恶性 فرماندهی رئیس‌جمهور بود که باعث ایجاد ناراحتی عمومی و افزایش فشار جامعه بر حکومت شد. این رویداد جامعه را تقویت کرد.\n- **اعراض ملی‌سازی شرکت نفت (1951)**: تصویب ملی‌سازی شرکت نفت ایران انگلیس توسط مجمع قانونگذار و انتصاب دکتر محمد مصدق به عنوان اولین نخست‌وزیر ملی‌سازی‌کننده. این رویداد قدرت جامعه را تقویت کرد.\n- **انقلاب 28 مرداد 1332 (1953)**: کودتای آمریکایی-انگلیسی که باعث دست‌اف Tinder نخست‌وزیر محمد مصدق و بازمیان‌آوری شاه محمد رضا پهلوی شد. این رویداد قدرت دولت را تقویت کرد و جامعه مدنی را تضعیف کرد.\n- **شار石头های سیاسی بعد از کودتا**: این شرایط شامل برداشتهای صفه‌ای، محدود کردن آزادی‌ها و سرکوب مخالفان بود که به تضعیف جامعه مدنی و تقویت قدرت دولت منجر شد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n1900-1909: <6.5, 4.5>\n1910-1919: <6.8, 5.5>\n1920-1929: <5.2, 7.0>\n1930-1939: <5.6, 8.2>\n1940-1949: <7.0, 5.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1950-1959\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1950-1959\n- society_change (float): تغییر society_power نسبت به 1940-1949\n- state_change (float): تغییر state_power نسبت به 1940-1949\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1960-1969": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1960-1969 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1950-1959 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1960-1969:\nمبتنی بر چارچوب دارون عجم‌اوغلو و جیمز ای. رابینسون، تحلیل روندها و رویدادهای مهم در ایران در دهه 1960-1969 به شرح زیر است:\n\n### روندها:\n- **اصلاح زمینی (1962)**: این برنامه به‌طور اساسی ساختار زمین‌داری در ایران را تغییر داد و قدرت اظلامی را کاست. این اصلاح برای دولت ظرفیت اضافی برای کنترل مناطق روستایی آورد، اما همچنین باعث شد که جامعه مدنی، به‌ویژه روستاییان، بیشتر به دنبال حقوق و کنترل خود بر زمین‌ها بگردند.\n- **آماده‌سازی ارتش و ساختارهای امنیتی (1960-1969)**: تقویت ارتش و ساختارهای امنیتی به دستور شاه باعث تقویت قدرت دولت شد. این تقویت باعث افزایش نفوذ دولت در جوامع محلی و کاهش قدرت جوامع محلی از طریق کنترل امنیتی شد.\n- **(horizontal expansion) به‌سازی جاده و ارتباطات**: توسعه شبکه جاده‌ای و ارتباطات میان شهرها و روستاها باعث افزایش مداخله دولت در مناطق دوردست شد و به جامعه مدنی کمک کرد تا بیشتر برنامه‌ها و اطلاعات را به صورت متمرکز دریافت کند.\n- **آموزش و پرورش (1960-1969)**: افزایش در زیرساخت‌های آموزشی، به‌ویژه در مدارس ابتدایی و متوسطه، به دولت کمک کرد تا جامعه را به طرف اهداف خود هدایت کند. این افزایش آموزشی همچنین منجegis به تقویت جامعه مدنی و افکار کنوانسیونال بود.\n\n### رویدادها:\n- **تدوین قانون آزادی مطبوعات (1960)**: این قانون به‌طور نسبی فضای بیشتری برای فعالیت‌های خبری ایجاد کرد، اما همچنان تحت نظر دولت بود. این قانون به جامعه مدنی کمک کرد تا بیشتر به سمت آزادی‌ها حرکت کند.\n- **کودتای شکسته شاه‌پور بifestyles (1964)**: این کودتا که برای برکناری شاه برنامه‌ریزی شده بود، اما با مهارت دولت کنترل شد. این رویداد به دولت کمک کرد تا قدرت خود را در مواجهه با تهدیدات داخلی نشان دهد.\n- **میتود اxAAحتوا و سرکوب حرکت تئولوژیک ناقص (1963)**: پس از تظاهرات ضد‌ملی‌سازی شرکت نفت ایران در 1963، دولت با سرکوب تظاهرات و دستگیری فعالان مذهبی و سیاسی، قدرت خود را تقویت کرد. این رویداد باعث تضعیف جامعه مدنی شد.\n- **توسیع فعالیت‌های ساواک (1960-1969)**: سازمان اطلاعات و امنیت شاهی (ساواک) در این دهه به شدت مداخله کرد و برخی فعالان سیاسی و مذهبی را سرکوب کرد. این امر به دولت کمک کرد تا قدرت خود را حفظ کند، اما جامعه مدنی را تضعیف کرد.\n- **تظاهرات 15 خرداد (1963)**: این تظاهرات بر علیه قوانین جدید و ملی‌سازی شرکت نفت ایران برگزار شد و به سرکوب دولت انجامید. این رویداد نشان‌دهنده‌ی مقاومت جامعه مدنی بود، اما باعث تضعیف جامعه مدنی و تقویت قدرت دولت شد.\n\nاین تحلیل نشان می‌دهد که در دهه 1960-1969، هر دو دولت و جامعه مدنی برخی از تغییرات مهم را تجربه کردند، به‌طوری‌که این روند به‌طور کلی به تقویت قدرت دولت انجامید.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n1900-1909: <6.5, 4.5>\n1910-1919: <6.8, 5.5>\n1920-1929: <5.2, 7.0>\n1930-1939: <5.6, 8.2>\n1940-1949: <7.0, 5.5>\n1950-1959: <5.8, 6.8>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1960-1969\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1960-1969\n- society_change (float): تغییر society_power نسبت به 1950-1959\n- state_change (float): تغییر state_power نسبت به 1950-1959\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1970-1979": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1970-1979 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1960-1969 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1970-1979:\nبا توجه به چارچوب دارون عجم‌اوغلو و جیمز رابینسون، در اینجا فهرست‌های مربوط به روندها و رویدادهای مهم تاریخی در ایران طی سال‌های 1970-1979 را می‌آورم:\n\n### روندها:\n- **توسعه اقتصادی سریع**: با توجه به افزایش درآمدهای نفتی، دولت شاه می‌کوشید تا ایران را به یک کشور متقدم و صنعتی تبدیل کند. این روند سبب تقویت دولت و تضعیف ساختارهای سنتی و مذهبی در جامعه شد.\n- **ناآرامی اجتماعی و سیاسی**: ناراحتی‌هایی از طرف گروه‌های مختلف از جمله مLETIntermediateriteria فقدان آزادی‌ها، تحریم و فساد دولتی افزایش یافت. این روند تقویت جنبش‌های تغییرطلبانه و ضددولتی بود.\n- **تغییرات نهادی**: اصلاحات نهادی و قانونی از جمله قانون آزادی مطبوعات (که بعدها لغو شد) و تأسیس حزب دو برادaran را می‌توان ذکر کرد. این روند برای تقویت کنترل دولت بر جامعه طراحی شد.\n- **تغییرات جمعیتی**: رشد جمعیت‌ شهربníایی و مهاجرت از روستاها به شهرها شتاب گرفت. این روند سبب تقویت جامعه مدنی در شهرها شد، به‌خصوص در حوزه‌های آموزشی و حرفه‌ای.\n\n### رویدادها:\n- **تظاهرات 15 خرداد و شورش‌های 1978**: تظاهرات ضددولتی و شورش‌های مذهبی و ملی‌گرایانه که با شدیدتر شدن آتشکètres پس از پیروزی شورش‌های 1978 به اوج رسید. این رویداد جامعه را تقویت کرد و دولت را تضعیف کرد.\n- **گفتگو با ریچارد نیکسون (1972)**: ملاقات شاه با ریچارد نیکسون، رئیس‌جمهور آمریکا، که منجر به تقویت حمایت غربی از دولت ایران و افزایش دخیل شدن امریکا در سیاست‌های ایران شد. این رویداد تقویت دولت و تضعیف جامعه مدنی را باعث شد.\n- **انعقاد قرارداد کشورهای نفت‌زایی عربی و ایران (1971-1973)**: افزایش قیمت نفت و بهره‌برداری از منابع نفتی توسط دولت ایران. این رویداد تقویت دولت در حوزه اقتصادی را تامین کرد.\n- **کنفرانس بین‌المللی حقوق بشر (1978)**: کنفISC تویابه ایران که منجر به افزایش فشارهای بین‌المللی بر دولت برای احراز آزادی‌ها و برخوردهای انسانی شد. این رویداد جامعه مدنی را تقویت کرد و دولت را تضعیف کرد.\n\nاین فهرست‌ها نشان‌دهنده تنش‌های موجود بین دولت و جامعه مدنی در این دوره است و چگونه روندها و رویدادهای مختلف بر میزان قدرت هر یک از آن‌ها تأثیر گذاشتند.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n1900-1909: <6.5, 4.5>\n1910-1919: <6.8, 5.5>\n1920-1929: <5.2, 7.0>\n1930-1939: <5.6, 8.2>\n1940-1949: <7.0, 5.5>\n1950-1959: <5.8, 6.8>\n1960-1969: <5.2, 7.5>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1970-1979\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1970-1979\n- society_change (float): تغییر society_power نسبت به 1960-1969\n- state_change (float): تغییر state_power نسبت به 1960-1969\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1980-1989": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1980-1989 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1970-1979 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1980-1989:\n**روندها:**\n- **توسعة نظام‌پردازی اسلامی**: در این دهه، تأسیس نظام‌های جدید بر اساس اصول شیعه و ایدئولوژی اسلامی، مانند حکومت ولایت فقیه، منجر به تثبیت حکومت دینی شد. این توند دولت را تقویت کرد.\n- **زاiasm و حمایت دولتی از رشد جمعیت**: سیاست‌های دولت در زمینه حمایت از رشد جمعیت و افزایش آن موجب شد که میزان رشد جمعیت افزایش یابد. این توند جمعیتی عاقلاً می‌تواند هم دست‌یافته‌ای برای دولت و هم برای جامعه مدرن باشد، اما در بلندمدت می‌تواند فشارهای اقتصادی و اجتماعی ایجاد کند.\n- **افزایش رقبت‌های داخلی برای قدرت**: به ویژه پس از مرگ خمینی در 1989، رقبت‌های داخلی برای قدرت بین گروه‌های مختلف حاکم در ایران شدید‌تر شد. این توند می‌تواند هم دولت را تضعیف کند و هم آن را به تعادل موقت رساند.\n- **تحولات اقتصادی و تولید یافتن از نفت**: دهه 1980 تا 1989، با عدم تولید نفت و تمرکز بیشتر بر اقتصاد مبتنی بر خدمت و کشاورزی به همراه داشت، که این توند اقتصادی ممکن است دولت را در کوتاه‌مدت تضعیف کرده باشد، اما در بلندمدت به تبدیل اقتصاد به یکف综合整治了句子结构和内容，确保回答更加准确和详细。不过，根据您的要求，调整后的回答如下：**\n\n**روندها:**\n- **توسعة نظام‌پردازی اسلامی**: تأسیس نظام‌های جدید بر اساس اصول شیعه و ایدئولوژی اسلامی، مانند حکومت ولایت فقیه، منجر به تثبیت حکومت دینی شد. این روند به‌طور اساسی دولت را تقویت کرد.\n- **افزایش رقبت‌های داخلی برای قدرت**: با مرگ خمینی در 1989، رقبت‌های داخلی برای قدرت بین گروه‌های مختلف حاکم در ایران شدید‌تر شد. این روند می‌تواند هم دولت را تضعیف کرده و هم آن را به تعادل موقت رساند.\n- **تحولات اقتصادی و تمرکز بر اقتصاد غیرنفتی**: دهه 1980-1989 با عدم تولید نفت و تمرکز بیشتر بر اقتصاد غیرنفتی همچون کشاورزی و صنعت به همراه داشت. این روند اقتصادی ممکن است دولت را در کوتاه‌مدت تضعیف کرده‌است، اما در بلندمدت می‌تواند به تجدید آروان اقتصادی کمک کرده‌باشد.\n\n**رویدادها:**\n- **جنگ ایران و عراق (1980-1988)**: این جنگ طولانی و خونین منجر به تضعیف بستر اقتصادی و اجتماعی ایران شد، اما همچنین موجب تقویت حکومت اسلامی و تثبیت قدرت دولت شد.\n- **انقلاب اسلامی (1979)**: در این دهه، تأثیرات درازمدت انقلاب اسلامی بر نظام سیاسی و اجتماعی ایران ادامه یافت. این رویداد به‌طور اساسی قدرت دولت را تقویت کرد و جامعه را به‌طور کلی تحت نفوذ دولت قرار داد.\n- **مرگ خمینی (1989)**: مرگ رهبر انقلاب و اولین ولی فقیه، علی خمینی، موجب عدم قطعیت و رقابت‌های سیاسی شد، که می‌تواند دولت را تضعیف کرده‌باشد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n1900-1909: <6.5, 4.5>\n1910-1919: <6.8, 5.5>\n1920-1929: <5.2, 7.0>\n1930-1939: <5.6, 8.2>\n1940-1949: <7.0, 5.5>\n1950-1959: <5.8, 6.8>\n1960-1969: <5.2, 7.5>\n1970-1979: <4.5, 7.2>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1980-1989\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1980-1989\n- society_change (float): تغییر society_power نسبت به 1970-1979\n- state_change (float): تغییر state_power نسبت به 1970-1979\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "1990-1999": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 1990-1999 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1980-1989 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 1990-1999:\nبا توجه به چارچوب ارائه شده در کتاب \"The Narrow Corridor\" نوشته دارون عجم‌اوغلو و جیمز ای. رابینسون، می‌توان روندها و رویدادهای مهم تاریخی ایران در دهه 1990-1999 را به شکل زیر مشخص کرد:\n\n### روندها:\n- **تحویل قدرت از خمینی به خامنه‌ای (1990)**: این پcedures بعد از مرگ امام خمینی انجام شد و برای تقویت نهاد خلافت عظمی منجر به تمرکز قدرت در دست رهبری شد.\n- **تأسیس سازمان‌های موسساتی آnature (سال‌های 1990-1992)**: افزایش تعداد مؤسسات تحت نفوذ دولت که برای محدود کردن تعاملات مدنی و جامعه‌ی مدنی طراحی شده بودند.\n- **اصلاحات اقتصادی (سال‌های 1990-1995)**: آغاز برنامه‌های آزادسازی اقتصادی و خصوصی‌سازی که باعث تضعیف حضور دولت در اقتصاد به نفع نیروهای بازار شد.\n- **پراکندگی جمعیت (سال‌های 1990-1999)**: افزایش جمعیت شهری و تغییرات دموگرافیک که منجر به تsted غیرقابل انتظار در ساختار جامعه شد.\n- **توسعه فناوری و ارتباطات (سال‌های 1995-1999)**: افزایش دسترسی به اینترنت و فناوریهای ارتباطی که منجر به افزایش آگاهی عمومی و تقویت فعالیت‌های مدنی شد.\n\n### رویدادها:\n- **قیام گ/';\n\nاشتباهی در خروج از تنظیم پیش آمده است. به جای آن، باید به‌اختصار روندها و رویدادها را براساس محتوای درخواست شما برای دوره 1990-1999 به شرح زیر ارائه کنم:\n\n### روندها:\n- **تحویل قدرت از خمینی به خامنه‌ای (1990)**: تقویت نهاد خلافت عظمی و تمرکز قدرت در دست رهبری.\n- **اصلاحات اقتصادی (1990-1995)**: آغاز برنامه‌های آزادسازی اقتصادی و خصوصی‌سازی که به تضعیف حضور دولت در اقتصاد منجر شد.\n- **توسعه جمعیت شهری (1990-1999)**: افزایش جمعیت شهری و پراکندگی جمعیت که منجر به تغییرات در ساختار جامعه شد.\n- **توسعه فناوری و ارتباطات (1995-1999)**: افزایش دسترسی به اینترنت و فناوریهای ارتباطی که به تقویت فعالیت‌های مدنی کمک کرد.\n\n### رویدادها:\n- **انتخابات ریاست جمهوری 1997 و پیروزی سید محمد خاتمی**: تقویت جامعه‌ی مدنی و افزایش ناپذیری در اعتراضات مدنی و فعالیت‌های سیاسی.\n- **هفته‌ی آتشین 1999**: اعتراضات دانشجویی علیه مداهمه دانشگاه و بستن روزنامه‌های مطبوع که به تضعیف روابط بین دولت و جامعه‌ی مدنی منجر شد.\n- **urrences شورش‌های فوتبالی 1997-1998**: اعتراضات جوانان در مسابقات فوتبال که به تقویت حرکت مدنی جوانان منجر شد.\n- **قانون اصلاح آیین دادرسی (1999)**: اصلاحات قانونی که به تقویت حقوق مدنی و اجتماعی منجر شد.\n\nاین روندها و رویدادها در دهه 1990-1999 به‌طور قابل توجهی بر توازن قدرت بین دولت و جامعه‌ی مدنی در ایران تأثیر گذاشتند.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n1900-1909: <6.5, 4.5>\n1910-1919: <6.8, 5.5>\n1920-1929: <5.2, 7.0>\n1930-1939: <5.6, 8.2>\n1940-1949: <7.0, 5.5>\n1950-1959: <5.8, 6.8>\n1960-1969: <5.2, 7.5>\n1970-1979: <4.5, 7.2>\n1980-1989: <4.0, 8.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 1990-1999\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 1990-1999\n- society_change (float): تغییر society_power نسبت به 1980-1989\n- state_change (float): تغییر state_power نسبت به 1980-1989\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "2000-2009": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 2000-2009 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 1990-1999 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 2000-2009:\nروندها:\n- افزایش سریع جمعیت شهری، به‌ویژه در پایتخت (تقویت جامعه مدنی)\n- گسترش سریع حوزه خصوصی در اقتصاد، به‌عنوان نتیجه آزادسازی‌های اقتصادی پس از جنگ ایران و عراق (تقویت جامعه مدنی)\n- افزایش تحصیلات عالی و مشارکت زنان در بازار کار (تقویت جامعه مدنی)\n- برخورد رسمی‌تر دولت با کشورهای غربی، به‌ویژه پس از انتخاب محمد خاتمی به عنوان رئیس‌جمهور (تغییر ابtranslation: This response has been cut off, so I'll provide a full translation of the bullet points and finish the answer accordingly:\n\nTrends:\n- Rapid urban population growth, especially in the capital (strengthening civil society)\n- Rapid expansion of the private sector in the economy, as a result of economic liberalizations after the Iran-Iraq War (strengthening civil society)\n- Increase in higher education and women's participation in the workforce (strengthening civil society)\n- Officially warmer relations with Western countries, especially after the election of Mohammad Khatami as president (change in state approach)\n- Growing cultural and social openness, including the emergence of reformist media and social movements (strengthening civil society)\n\nEvents:\n- The June 2009 presidential election and the disputed results that led to widespread protests and the Green Movement (weakening both state and civil society)\n- Passage of the 2005 Civil Code amendments, which rolled back some women's rights (strengthening the state, weakening civil society)\n- The 2006 nuclear crisis and subsequent international sanctions (weakening both state and civil society)\n- The 2007 crackdown on student activists and reformist groups (strengthening the state, weakening civil society)\n\nThese trends and events all had significant impacts on the balance of power between the state and civil society in Iran during this period, reflecting the \"narrow corridor\" framework described by Acemoglu and Robinson. The trends generally strengthened civil society over time, while the major events often represented setbacks or challenges to this process.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n1900-1909: <6.5, 4.5>\n1910-1919: <6.8, 5.5>\n1920-1929: <5.2, 7.0>\n1930-1939: <5.6, 8.2>\n1940-1949: <7.0, 5.5>\n1950-1959: <5.8, 6.8>\n1960-1969: <5.2, 7.5>\n1970-1979: <4.5, 7.2>\n1980-1989: <4.0, 8.0>\n1990-1999: <5.5, 7.3>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 2000-2009\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 2000-2009\n- society_change (float): تغییر society_power نسبت به 1990-1999\n- state_change (float): تغییر state_power نسبت به 1990-1999\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)",
    "2010-2019": "شما کشور ایران را در فضای دوبعدی کتاب *The Narrow Corridor* اثر عجم‌اوغلو و\nرابینسون قرار می‌دهید: محور x قدرت جامعه‌ی مدنی و محور y قدرت دولت است. ما مسیر\nرا از 1880 تا 2020 ترسیم می‌کنیم.\n\nاز این معیار ثابت ۰ تا ۱۰ استفاده کنید تا مقادیر در میان دوره‌ها و کشورها قابل\nمقایسه باشند.\n\nقدرت دولت — توانایی دولت در تحمیل اراده‌ی خود، اداره‌ی سرزمین، وصول مالیات و\nاعمال اقتدار:\n  ۰-۲  فروپاشیده / ناموجود: هیچ اقتدار مرکزی مؤثری وجود ندارد.\n  ۳-۴  ضعیف: دسترسی محدود، کنترل مورد مناقشه، وابسته به قدرت‌های محلی.\n  ۵-۶  متوسط: بوروکراسی و ارتش کارآمد با دسترسی واقعی اما محدود.\n  ۷-۸  قوی: اداره‌ی فراگیر، سرکوب مؤثر و توان درآمدزایی.\n  ۹-۱۰ فراگیر: نفوذ تقریباً کامل در جامعه؛ چیز کمی هست که نتواند اعمال کند.\n\nقدرت جامعه — توانایی جامعه‌ی مدنی برای سازمان‌یابی، بسیج، پاسخ‌خواهی از دولت و\nمقاومت در برابر سلطه (هنجارها، انجمن‌ها، مطبوعات، اعتراض، نهادهای مستقل):\n  ۰-۲  اتمیزه: هیچ سازمان مستقلی وجود ندارد؛ کنش جمعی تقریباً ناممکن است.\n  ۳-۴  ضعیف: بسیج پراکنده و به‌آسانی سرکوب‌شونده.\n  ۵-۶  متوسط: حیات انجمنی واقعی و بسیج مؤثر دوره‌ای.\n  ۷-۸  قوی: نهادهای مدنی متراکم که به‌طور منظم دولت را محدود می‌کنند.\n  ۹-۱۰ مسلط: جامعه به‌طور گسترده کنش دولت را شکل می‌دهد و مهار می‌کند.\n\nراهنمای بی‌طرفی:\n- هر دوره را بر پایه‌ی شرایط خودش داوری کنید؛ فرض نکنید که کشور به سوی آزادی،\n  خودکامگی یا گوشه‌ای خاص از این فضا میل می‌کند.\n- پیش از تعیین عدد، شواهد موافق و مخالف یک تغییر را بسنجید.\n- از حال‌گرایی بپرهیزید: بر پایه‌ی معیارها و اطلاعات همان دوره امتیاز دهید، نه\n  بر پایه‌ی آنچه بعدها رخ داد.\n- این دو محور مستقل‌اند: یک دولت قوی می‌تواند با جامعه‌ای قوی یا ضعیف هم‌زیستی\n  داشته باشد. آن‌ها را جداگانه امتیاز دهید.\n\nدوره‌ی 2010-2019 را بر پایه‌ی مسیر تثبیت‌شده امتیاز دهید. از جایگاه ایران\nدر پایان 2000-2009 آغاز کنید، سپس تغییرهای ناشی از رویدادها و\nروندهای زیر را اعمال کنید. هم تغییر هر محور و هم مقادیر مطلق حاصل را گزارش کنید\n(لنگرانداخته به معیار، نه صرفاً نسبت به نقطه‌ی پیشین). دوره‌ای با تغییر واقعی\nاندک باید تغییرهایی نزدیک به 0.0 نشان دهد.\n\nرویدادها و روندهای تاریخی در 2010-2019:\n### روندها:\n- ** Bewertش مستمر اقتصادی**: افزایش تورم و دلاری شدن اقتصاد از سال 2010 به بعد. این روند باعث شد که دولت ناتوان‌تر شود در اداره‌ی اقتصاد و به‌تانـ 발표 مشارکت جامعه‌ی مدنی در مسائل اقتصادی افزایش یافته‌است.\n- ** تشدید حضور نهادهای امنیتی در زندگی روزمره**: تقویت نیروهای امنیتی و افزایش نظارت بر فعالیت‌های اجتماعی و مritchی‌ی. این روند به میزان قابل توجهی دولت را تقویت کرده است.\n- ** افزایش دستیابی به تکنولوژیهای ارتباطی**: رشد سریع استفاده از اینترنت و شبکه‌های اجتماعی از سال 2010 به بعد. این روند باعث تقویت جامعه‌ی مدنی شده است و دولت را به این ترتیب تضعیف کرده است.\n- ** افزایش ریسک‌های جمعیتی**: بالا رفتن نرخ بیکاری و مهاجرت جوانان. این روند باعث تضعیف هم دولت و هم جامعه شده است.\n- ** تغییرات در نهادهای قانونی**: تلاش‌های سیاستمداران برای اصلاح قوانین و نهادهای حقوقی. این روند به‌طور معمول باعث تقویت دولت شده است، مگر اینکه درقورت راک Sheldon با مخالفت جامعه‌ی مدنی مواجه شود.\n\n### رویدادها:\n- ** قطع اینترنت در اعتراض‌های 2017**: شکل‌گیری اعتراض‌های وسیع بر علیه افزایش قیمت نفت و سیاست‌های اقتصادی دولت. این رویداد باعث تضعیف دولت شده است.\n- ** تحریم‌های بین‌المللی**: شدت‌بخشی تحریم‌های بین‌المللی علیه ایران در سال‌های 2012 و 2018، که به اقتصاد کشور و سفارشات بین‌المللی آن آسیب زد. این رویداد به میزان قابل توجهی دولت را تضعیف کرده است.\n- ** اصلاحات انتخاباتی در سال 2013**: برگزاری انتخابات ریاست جمهوری که منجر به پیروزی حسن روحانی شد، با تأکید بر اصلاحات اقتصادی و اجتماعی. این رویداد به‌طور موقت جامعه‌ی مدنی را تقویت کرد.\n- ** اعتراض‌های روز 29 دی 1396 (2018)**: شکل‌گیری اعتراض‌های جمعی علیه بحران اقتصادی و سیاست‌های دولت. این رویداد به طور چشمگیری دولت را تضعیف کرد.\n- ** اолькоهولی رانندگی در سال 2019**: تصویب قانون که به برخی رانندگان اجازه می‌دهد بدون مجوز رانندگی کنند. این رویداد برخی نظرات را در جامعه‌ی مدنی ب'R در مورد برخورد دولت با حقوق اساسی شهروندان را تقویت کرد.\n\nمسیر تا کنون (دوره: <society_power, state_power>):\n1880-1889: <3.5, 4.0>\n1890-1899: <4.0, 5.0>\n1900-1909: <6.5, 4.5>\n1910-1919: <6.8, 5.5>\n1920-1929: <5.2, 7.0>\n1930-1939: <5.6, 8.2>\n1940-1949: <7.0, 5.5>\n1950-1959: <5.8, 6.8>\n1960-1969: <5.2, 7.5>\n1970-1979: <4.5, 7.2>\n1980-1989: <4.0, 8.0>\n1990-1999: <5.5, 7.3>\n2000-2009: <6.2, 7.0>\n\nیک شیء JSON با دقیقاً همین فیلدها بازگردانید:\n- society_power (float, 0-10): قدرت مطلق جامعه در پایان 2010-2019\n- state_power (float, 0-10): قدرت مطلق دولت در پایان 2010-2019\n- society_change (float): تغییر society_power نسبت به 2000-2009\n- state_change (float): تغییر state_power نسبت به 2000-2009\n- key_event (string، حداکثر حدود ۱۰ کلمه: رویداد/روند تعیین‌کننده‌ی این تغییر)\n- reasoning (string، ۱ تا ۲ جمله در توجیه مقادیر)"
  },
  "score_response": {
    "1880-1889": "{\n  \"society_power\": 3.5,\n  \"state_power\": 4.0,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"تأسیس مدارس نوین، جنبش صuir\",\n  \"reasoning\": \"جامعه‌ی مدنی ضعیف ولی در حال سازمان‌یابی؛ دولت قدرت محدودی داشت.\"\n}",
    "1890-1899": "{\n  \"society_power\": 4.0,\n  \"state_power\": 5.0,\n  \"society_change\": 0.5,\n  \"state_change\": 1.0,\n  \"key_event\": \"Anthony Perrier's Tobacco Régie and Russo-Persian Agreement\",\n  \"reasoning\": \"تقویت دولت به دلیل افزایش تمرکز قدرت و روابط خارجی، در حالی که جامعه مدنی نیز به تدریج قوی‌تر شد اما هنوز محدود بود.\"\n}",
    "1900-1909": "{\n  \"society_power\": 6.5,\n  \"state_power\": 4.5,\n  \"society_change\": 2.5,\n  \"state_change\": -1.5,\n  \"key_event\": \"انقلاب مشروطه و تصویب قانون اساسی\",\n  \"reasoning\": \"انقلاب مشروطه و تصویب قانون اساسی جامعه را تقویت کرد، در حالی که دولت تضعیف شد.\"\n}",
    "1910-1919": "{\n  \"society_power\": 6.8,\n  \"state_power\": 5.5,\n  \"society_change\": 0.3,\n  \"state_change\": 1.0,\n  \"key_event\": \"توسعه نهادهای دولتی و مشارکت جامعه\",\n  \"reasoning\": \"توسعه نهادهای دولتی و مشارکت جامعه مدنی منجر به افزایش قدرت هر دو شده است، اما تأکید بر تقویت دولت و نیروهای نظامی بیشتر بود.\"\n}",
    "1920-1929": "{\n  \"society_power\": 5.2,\n  \"state_power\": 7.0,\n  \"society_change\": -1.6,\n  \"state_change\": 1.5,\n  \"key_event\": \"استیلای رضاخان بر دستگاه دولت\",\n  \"reasoning\": \"تمرکز قدرت در دست دولت و تنش‌های رسته‌ای از جمله رخدادهای این دوره بودند.\"\n}",
    "1930-1939": "{\n  \"society_power\": 5.6,\n  \"state_power\": 8.2,\n  \"society_change\": 0.4,\n  \"state_change\": 1.2,\n  \"key_event\": \"ملی‌سازی و مركزي‌سازی، توسعه زیرساخت‌ها\",\n  \"reasoning\": \"ملی‌سازی و مركزي‌سازی دولت باعث تقویت قدرت دولتی شد. توسعه زیرساخت‌ها بر قدرت جامعه تأثیر محدودی داشت.\"\n}",
    "1940-1949": "{\n  \"society_power\": 7.0,\n  \"state_power\": 5.5,\n  \"society_change\": 1.4,\n  \"state_change\": -2.7,\n  \"key_event\": \"احتلال متفقین، تشکیل حزب توده\",\n  \"reasoning\": \"احتلال متفقین قدرت دولت را تضعیف کرد، اما حزب توده و جنبش‌های استقلال‌طلب قدرت جامعه را افزایش داد.\"\n}",
    "1950-1959": "{\n  \"society_power\": 5.8,\n  \"state_power\": 6.8,\n  \"society_change\": -1.2,\n  \"state_change\": 1.3,\n  \"key_event\": \"انقلاب 28 مرداد 1332 (1953)\",\n  \"reasoning\": \"کودتای 1953 قدرت دولت را تقویت و جامعه مدنی را تضعیف کرد.\"\n}",
    "1960-1969": "{\n  \"society_power\": 5.2,\n  \"state_power\": 7.5,\n  \"society_change\": -1.6,\n  \"state_change\": 0.7,\n  \"key_event\": \"اصلاح زمینی و تقویت امنیتی\",\n  \"reasoning\": \"اصلاح زمینی و تقویت ساختارهای امنیتی به تقویت دولت و تضعیف جامعه مدنی منجر شد.\"\n}",
    "1970-1979": "{\n  \"society_power\": 4.5,\n  \"state_power\": 7.2,\n  \"society_change\": -1.2,\n  \"state_change\": -1.3,\n  \"key_event\": \"تظاهرات 15 خرداد و شورش‌های 1978\",\n  \"reasoning\": \"تظاهرات و شورش‌ها جامعه را تقویت و دولت را تضعیف کردند، اما دولت همچنان قوی باقی ماند.\"\n}",
    "1980-1989": "{\n  \"society_power\": 4.0,\n  \"state_power\": 8.0,\n  \"society_change\": -1.0,\n  \"state_change\": 0.8,\n  \"key_event\": \"توسعة نظام‌پردازی اسلامی و جنگ ایران و عراق\",\n  \"reasoning\": \"توسعة نظام‌های اسلامی دولت را تقویت کرد، اما جامعه تحت فشار قرار گرفت. جنگ هم قدرت دولت را به حاشیه‌ی مردمی افزود.\"\n}",
    "1990-1999": "{\n  \"society_power\": 5.5,\n  \"state_power\": 7.3,\n  \"society_change\": 1.5,\n  \"state_change\": -1.3,\n  \"key_event\": \"انتخابات 1997، خاتمی\",\n  \"reasoning\": \"الگوهای اصلاحات اقتصادی و افزایش فعالیت‌های مدنی با پیروزی خاتمی بر قدرت دولت تأثیر گذاشت.\"\n}",
    "2000-2009": "{\n  \"society_power\": 6.2,\n  \"state_power\": 7.0,\n  \"society_change\": 0.7,\n  \"state_change\": -1.0,\n  \"key_event\": \"گسترش حوزه خصوصی، تحصیلات عالی، Reformation\",\n  \"reasoning\": \"روند تقویت جامعه‌ی مدنی در اثر گسترش قطاع خصوصی و الگوهای تحصیلی جدید، همچنین تغییرات اصلاح‌طلبی که برخی محدودیت‌ها برای دولت ایجاد کردند. با این حال، رویدادهایی چون مبارزات 2009 قدرت دولت را کاهش داد.\"\n}",
    "2010-2019": "{\n  \"society_power\": 6.5,\n  \"state_power\": 6.8,\n  \"society_change\": 0.3,\n  \"state_change\": -1.2,\n  \"key_event\": \"تظاهرات 2017 و 2018\",\n  \"reasoning\": \"تظاهرات واقعیت تضعیف دولت را نشان داد، در حالی که تکنولوژی ارتباطی جامعه را تقویت کرد.\"\n}"
  }
}

==> experiments/results_lang/lebanon__anthropic-claude-opus-4-8__ar.json <==
{
  "country": "Lebanon",
  "model": "anthropic/claude-opus-4-8",
  "periods": [
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1918-1927": 4.0,
    "1928-1937": 3.5,
    "1938-1947": 4.0,
    "1948-1957": 4.5,
    "1958-1967": 4.5,
    "1968-1977": 4.0,
    "1978-1987": 3.0,
    "1988-1997": 2.5,
    "1998-2007": 3.5,
    "2008-2017": 4.0,
    "2018-2027": 3.5
  },
  "state_power": {
    "1918-1927": 3.0,
    "1928-1937": 4.0,
    "1938-1947": 5.0,
    "1948-1957": 4.5,
    "1958-1967": 5.5,
    "1968-1977": 2.0,
    "1978-1987": 1.5,
    "1988-1997": 4.0,
    "1998-2007": 3.5,
    "2008-2017": 3.0,
    "2018-2027": 2.0
  },
  "key_event": {
    "1918-1927": "نهاية الحكم العثماني وبداية الانتداب الفرنسي وإعلان لبنان الكبير",
    "1928-1937": "إحصاء 1932 وتعليق الدستور وترسيخ البيروقراطية الانتدابية",
    "1938-1947": "الاستقلال والجلاء وأزمة 1943 التعبوية",
    "1948-1957": "ترسيخ الصيغة الطائفية والازدهار التجاري مع دولة عدم تدخّل",
    "1958-1967": "الإصلاح الشهابي وبناء مؤسسات الدولة الحديثة",
    "1968-1977": "اندلاع الحرب الأهلية 1975 وانهيار احتكار الدولة للعنف",
    "1978-1987": "الاجتياحات والاحتلالات وسيطرة الميليشيات وتفكّك الجيش",
    "1988-1997": "اتفاق الطائف وإعادة بناء الدولة تحت الوصاية السورية",
    "1998-2007": "اغتيال الحريري وثورة الأرز والانسحاب السوري 2005",
    "2008-2017": "اجتياح بيروت 2008 وحراك النفايات 2015",
    "2018-2027": "الانهيار المالي وانفجار المرفأ والفراغ الرئاسي"
  },
  "reasoning": {
    "1918-1927": "بعد انهيار السلطة العثمانية عام 1918، أُنشئت دولة لبنان الكبير عام 1920 تحت الانتداب الفرنسي بإدارة ناشئة محدودة النطاق ومعتمدة على السلطة الفرنسية والزعامات المحلية، ما يجعل الدولة ضعيفة. أما المجتمع فكان منقسمًا طائفيًا مع شبكات دينية وعائلية وصحافة ناشئة وبعض التعبئة الوطنية، لكنه يظل ضعيف التنظيم المستقل تحت الوصاية الأجنبية.",
    "1928-1937": "توسّعت البيروقراطية الانتدابية المالية والأمنية فارتفعت قوة الدولة رغم بقائها استعمارية ومقيّدة؛ في المقابل أدّى تكريس المنطق الطائفي وصعود الزعامات وتعليق الدستور 1932 إلى تفتيت المجتمع المدني الجامع، مع بقاء نشاط صحفي/سياسي محدود عوّض جزئيًا هذا التراجع.",
    "1938-1947": "عزّزت الفترة قدرة الدولة وشرعيتها عبر الاستقلال والجلاء واحتكار العنف (رفع state من 4.0 إلى 5.0)، بينما رفعت انتفاضة 1943 العابرة للطوائف قوة المجتمع قليلاً رغم أن القيد الطائفي والزبائنية والانتخابات المطعونة 1947 كبحا نشوء مجتمع مدني أفقي (رفع society من 3.5 إلى 4.0).",
    "1948-1957": "عزّزت الطفرة الاقتصادية والسرّية المصرفية والزعامات الطائفية موارد المجتمع (بصيغته الزبائنية لا المدنية)، بينما بقيت الدولة ضعيفة توزيعياً وتراجعت شرعيتها مع انتخابات 1957 المُدارة وضغط اللجوء الفلسطيني والاستقطاب حول مبدأ أيزنهاور.",
    "1958-1967": "عزّزت الشهابية الدولة عبر مؤسسات حديثة (مصرف لبنان، مجلس الخدمة المدنية، المكتب الثاني) رافعةً قوتها إلى المستوى المتوسط، رغم أن صدمة إنترا 1966 وتداعيات 1967 كبحت الزخم. أما المجتمع فبقي منقسمًا طائفيًا رغم صعود النخب الاقتصادية، فظل صافي تغيّره قريبًا من الصفر.",
    "1968-1977": "انهارت الدولة عملياً مع اتفاق القاهرة وتصاعد السلاح الفلسطيني ثم الحرب الأهلية وانقسام الجيش وإحلال السيادة السورية، فهبطت قوتها بشدة؛ أما المجتمع فتراجع قليلاً لأنه لم يوحّد نفسه بل تشظّى إلى طوائف مسلحة (أمل، الميليشيات) مع تعبئة فئوية عالية لكنها مجزّأة ومناقضة لعمل جماعي مدني موحّد.",
    "1978-1987": "تعمّق انهيار الدولة مع الاجتياحين الإسرائيليين، وتفكّك الجيش طائفياً (1984)، والوصاية السورية، فتراجعت قدرتها على احتكار العنف إلى مستوى شبه معدوم؛ كما تفكّك المجتمع المدني العابر للطوائف إلى عصبيات مسلّحة وتهجير وهجرة أدمغة، فانخفضت قوته رغم تنظيم داخل كل طائفة.",
    "1988-1997": "أنهى الطافف الحرب ووحّد الميليشيات واحتكار الدولة للعنف (باستثناء حزب الله) فارتفعت قدرة الدولة نحو الفئة المتوسطة، لكنها دولة موصى عليها سوريًا؛ في المقابل أضعفت الطائفية المؤسسية والوصاية الأمنية وتقييد الصحافة ومقاطعة انتخابات 1992 استقلالية المجتمع وتيقّظه.",
    "1998-2007": "أطلق اغتيال الحريري تعبئة شعبية غير مسبوقة (ثورة الأرز) رفعت قوة المجتمع مؤقتًا، لكنها لم تكن مستدامة وأعاد الانقسام الطائفي إنتاج مجتمع مجزّأ؛ أما الدولة فتراجعت قليلًا بفعل تراكم الدين والانسحاب السوري الذي كشف فراغ السلطة وصعود حزب الله كفاعل مسلّح مواز مع الشلل المؤسسي 2006-2007.",
    "2008-2017": "أضعف اجتياح حزب الله والفراغ الرئاسي والشلل المؤسسي احتكار الدولة للعنف وقدرتها، فتراجعت قوة الدولة قليلاً؛ في المقابل عزّز حراك \"طلعت ريحتكم\" و\"بيروت مدينتي\" نواة مدنية عابرة للطوائف رفعت قوة المجتمع بشكل طفيف رغم بقائه منقسماً طائفياً.",
    "2018-2027": "أضعف الانهيار المالي وانفجار المرفأ والفراغ الرئاسي وتآكل المؤسسات الدولةَ إلى حدّ الغياب شبه الكامل؛ ورغم انتفاضة 17 تشرين والنواب التغييريين التي أظهرت طاقة مجتمعية، أدّى الإفقار والهجرة وترسّخ الزبائنية الطائفية إلى تراجع صافٍ طفيف للمجتمع أيضًا."
  },
  "events_trends_prompt": {
    "1918-1927": "",
    "1928-1937": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1928-1937\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1928-1937. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1938-1947": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1938-1947\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1938-1947. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1948-1957": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1948-1957\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1948-1957. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1958-1967": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1958-1967\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1958-1967. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1968-1977": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1968-1977\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1968-1977. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1978-1987": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1978-1987\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1978-1987. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1988-1997": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1988-1997\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1988-1997. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1998-2007": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1998-2007\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1998-2007. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "2008-2017": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 2008-2017\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 2008-2017. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "2018-2027": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 2018-2027\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 2018-2027. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ..."
  },
  "events_trends_response": {
    "1918-1927": "",
    "1928-1937": "# لبنان 1928-1937 في إطار \"الممر الضيق\"\n\nقبل التفصيل، تنبيه منهجي مهم: المصادر المتاحة عن هذه الفترة المحددة في لبنان تحت الانتداب الفرنسي محدودة نسبيًا، وبعض ما يلي يعكس اتجاهات عامة قد يتداخل توقيتها الدقيق. أُبيّن ذلك حيث يلزم.\n\n## الاتجاهات (البطيئة: المؤسسية/الاقتصادية/الديموغرافية)\n\n- **ترسيخ البيروقراطية الانتدابية الفرنسية**: بناء أجهزة إدارية ومالية وأمنية مركزية في دولة لبنان الكبير (المُعلَنة 1920). → **يعزّز الدولة** (لكنها دولة استعمارية غير نابعة من المجتمع المحلي).\n\n- **تكريس المنطق الطائفي في المؤسسات**: توزيع الوظائف والتمثيل على أساس طائفي، بما رسّخ لاحقًا في دستور 1926 وتعديلاته. → **يُضعف المجتمع المدني الجامع** عبر تفتيته إلى ولاءات طائفية متنافسة، ويقوّي وسطاء طائفيين (الزعماء) على حساب التنظيم الأفقي المستقل.\n\n- **صعود الزعامة الطائفية/الإقطاعية كوسيط سياسي**: تعزّز دور العائلات والزعماء المحليين كحلقة وصل بين الدولة والسكان. → **يُضعف استقلالية المجتمع** ويخلق قوة اجتماعية أهلية عمودية بدل قوة مدنية مؤسسية.\n\n- **اتجاهات اقتصادية/ديموغرافية**: نمو بيروت كمركز تجاري ومصرفي وميناء، وتوسّع طبقة تجارية وحضرية، واستمرار الهجرة اللبنانية للخارج والتحويلات. → **يعزّز جذور مجتمع مدني حضري** (تعليم، صحافة، تجارة) لكنه محدود الأثر السياسي تحت الانتداب.\n\n## الأحداث (المنفصلة)\n\n- **إحصاء 1932 السكاني**: التعداد الوحيد الرسمي الذي ثبّت الأكثرية المسيحية آنذاك وجُعل أساسًا دائمًا للتوزيع الطائفي. → **حدث مفصلي يعزّز منطق الدولة الطائفية** ويجمّد بنية تُضعف المواطنة الجامعة.\n\n- **تعليق الدستور 1932**: علّقت السلطات الفرنسية العمل بالدستور وحكمت عبر تعيينات مباشرة. → **يُضعف المؤسسات التمثيلية** ويكشف هشاشة \"قوة المجتمع\" أمام السلطة الانتدابية.\n\n- **إعادة العمل بالدستور وانتخاب رئيس (إميل إده 1936)** ومفاوضات **المعاهدة الفرنسية–اللبنانية 1936**: خطوة نحو صيغة سيادية جزئية (لم تُصدَّق نهائيًا). → **تعزّز إطار الدولة الوطنية شكلًا** وتنشّط النقاش السياسي/الصحفي (قوة مجتمع).\n\n- **الحراك السياسي والصحفي والحزبي في منتصف الثلاثينيات**: بروز تيارات وطنية وتنافس زعامات (إده مقابل الخوري). → **ينشّط المجتمع المدني/السياسي** ضمن سقف الانتداب.\n\n## ملاحظة ختامية\n\nفي إطار أسيموغلو–روبنسون، لبنان هذه الفترة يوضح كيف يمكن لدولة \"مفروضة من الخارج\" أن تنمو مؤسسيًا بينما يبقى المجتمع مُفتّتًا طائفيًا — أي بناء يُبعد البلد عن \"الممر الضيق\" نحو نمط \"الدولة المكبّلة بالانقسامات الأهلية\" لاحقًا. **أنصح بالتحقق من التواريخ الدقيقة (خاصة الإحصاء والمعاهدة) من مصدر متخصص** لأن دقة السنوات جوهرية في سؤالك.",
    "1938-1947": "# لبنان 1938–1947 في إطار \"الممر الضيق\"\n\n**ملاحظة منهجية:** في إطار أسيموغلو–روبنسون، \"الدولة القوية\" تعني القدرة المؤسسية (البيروقراطية، الضرائب، احتكار العنف)، و\"المجتمع القوي\" يعني قدرة المجتمع المدني على تنظيم نفسه ومراقبة الدولة. الحالة اللبنانية معقّدة لأن القوة كثيرًا ما تتركز في الشبكات الطائفية لا في الدولة أو المجتمع بالمعنى المدني.\n\n## الاتجاهات (بطيئة: مؤسسية/اقتصادية/ديموغرافية)\n\n- **ترسيخ المنطق الطائفي التمثيلي (المؤسسي):** استمرار توزيع المناصب على أساس طائفي منذ دستور 1926 وصولًا إلى الميثاق. **يُضعف الدولة** كمؤسسة محايدة، و**يُقوّي \"المجتمع\" الطائفي** لا المدني — أي يعزّز قوى وسيطة تقيّد الدولة دون أن تبني مجتمعًا مدنيًا عابرًا للطوائف.\n\n- **بناء بيروقراطية دولة تحت الانتداب الفرنسي (المؤسسي):** تطوّر جهاز إداري ومالي وأمني. **يُقوّي قدرة الدولة** لكنه يبقى مرتبطًا بالسلطة المنتدِبة أكثر من ارتباطه بشرعية داخلية.\n\n- **التحول الاقتصادي نحو نموذج تجاري–خدمي (اقتصادي):** بروز بيروت كمركز مالي وتجاري وصعود طبقة تجارية–مصرفية. **يُقوّي فئات المجتمع الاقتصادية** ويمنحها استقلالية عن الدولة، لكنه يميل إلى دولة ضعيفة التدخّل.\n\n- **النمو الحضري والتفاوت الطائفي/الطبقي (ديموغرافي):** تركّز السكان في المدن وتباين التنمية بين المناطق. **يُضعف تماسك المجتمع المدني** الجامع ويعزّز الولاءات الجزئية.\n\n- **صعود الزعامات والشبكات الزبائنية (المؤسسي/الاجتماعي):** الوجهاء يوسّطون بين الأفراد والدولة. **يُضعف الدولة** المباشرة ويُنتج \"مجتمعًا\" مقيّدًا داخل شبكات عمودية لا أفقية.\n\n## الأحداث (منفصلة)\n\n- **تعليق الدستور اللبناني (1939):** مع اندلاع الحرب، عطّلت السلطات الفرنسية الحياة الدستورية. **يُضعف المجتمع** (تقليص المشاركة) و**يُضعف شرعية الدولة** الداخلية.\n\n- **دخول لبنان دائرة الحرب العالمية الثانية والسيطرة الفيشية ثم انتقالها للحلفاء (1940–1941):** اضطراب السلطة الخارجية. **يُضعف انتظام الدولة** مؤقتًا.\n\n- **إعلان الجنرال كاترو استقلال لبنان اسميًا (1941):** وعد رمزي بالسيادة. **يُقوّي تطلّع الدولة والمجتمع** نحو الاستقلال دون تحقيق فعلي.\n\n- **انتخابات 1943 ووصول بشارة الخوري ورياض الصلح (1943):** إطلاق مؤسسات وطنية منتخبة. **يُقوّي الدولة والمجتمع** معًا.\n\n- **الميثاق الوطني (1943):** تسوية غير مكتوبة بين مسيحيين ومسلمين. **يُقوّي استقرار الدولة** ظرفيًا لكنه **يُكرّس القيد الطائفي** الذي يعرقل نشوء مجتمع مدني موحّد.\n\n- **أزمة تشرين الثاني 1943 (اعتقال الرؤساء والنواب ثم الإفراج):** تعبئة شعبية واسعة أجبرت الفرنسيين على التراجع. **يُقوّي المجتمع** بقوة (فعل جماعي عابر للطوائف) و**يُقوّي شرعية الدولة الوطنية**.\n\n- **الجلاء التدريجي للقوات الأجنبية (1946):** انسحاب فرنسا. **يُقوّي سيادة الدولة** واحتكارها للعنف.\n\n- **الانتخابات النيابية 1947 (المطعون بنزاهتها):** ثبّتت هيمنة السلطة القائمة. **يُقوّي الدولة** شكليًا لكن **يُضعف المجتمع المدني** والثقة بالمؤسسات.\n\n**الخلاصة التحليلية:** شهدت الفترة تعزيزًا حقيقيًا لقدرة الدولة وشرعيتها (الاستقلال، الجلاء)، وحادثة تعبوية نادرة قوّت المجتمع (1943)، لكن الاتجاه البنيوي الطائفي أنتج توازنًا يقع خارج \"الممر الضيق\" — دولة مقيّدة بشبكات لا بمجتمع مدني أفقي متوازن مع الدولة.",
    "1948-1957": "# لبنان 1948–1957 في إطار \"الممر الضيّق\"\n\n**ملاحظة منهجية:** في إطار أسيموغلو وروبنسون، \"الدولة\" تعني القدرة على فرض القانون واحتكار العنف وتقديم الخدمات، و\"المجتمع\" يعني قدرة الجماعات على التنظيم والرقابة وكبح السلطة. الميثاق اللبناني يمثّل حالة خاصة يتقاسم فيها المجتمع (الطوائف) السلطة بطريقة تُضعف بناء دولة مركزية قوية.\n\n## الاتجاهات (بطيئة/بنيوية)\n\n- **ترسيخ الميثاق الوطني والصيغة الطائفية (1943 وما تلاها):** توزيع المناصب على أساس طائفي أضعف بناء **دولة** مركزية مستقلة، وكرّس قوة **المجتمع** بصيغته الطائفية لا المدنية العابرة للطوائف.\n\n- **الطفرة الاقتصادية و\"لبنان التاجر/الوسيط\":** نموذج اقتصادي حرّ (خصوصاً بعد فك الاتحاد الجمركي مع سوريا 1950) وازدهار مصرفي وتجاري ⟵ عزّز موارد **المجتمع** (خصوصاً البرجوازية البيروتية)، لكنه أبقى **الدولة** ضعيفة تدخّلياً وتوزيعياً (دولة \"عدم تدخّل\").\n\n- **تفاوت تنموي جهوي ومناطقي:** تركّز الثروة في بيروت والساحل مقابل إهمال الأطراف (البقاع، الجنوب، عكار) ⟵ أضعف شرعية **الدولة** في المناطق وأبقى الولاءات المحلية/الزعاماتية بديلاً عنها.\n\n- **صعود الزعامات التقليدية وشبكات المحسوبية:** استمرار سطوة الزعماء الطائفيين والإقطاع السياسي ⟵ شكل قوة **مجتمعية** لكنها هرمية زبائنية تُعيق نشوء مجتمع مدني أفقي وتُضعف مؤسسات **الدولة**.\n\n- **تحوّل ديموغرافي بفعل اللجوء الفلسطيني (منذ 1948):** توطّن نحو مئة ألف لاجئ (معظمهم سُنّة) ⟵ ضغط على التوازن الطائفي الديموغرافي الذي يقوم عليه النظام، وأضعف قدرة **الدولة** على السيطرة على مناطق المخيمات.\n\n## الأحداث (منفصلة/نقطية)\n\n- **نكبة 1948 وتدفّق اللاجئين الفلسطينيين:** حدث خارجي أدخل عنصراً ديموغرافياً وأمنياً جديداً ⟵ أثقل كاهل **الدولة** الأمني والاجتماعي، وأدخل قضية إقليمية مستقطِبة للمجتمع.\n\n- **الانقلابات في سوريا (1949) وانعكاساتها:** عدم استقرار الجوار وقطع الروابط الاقتصادية/فك الاتحاد الجمركي 1950 ⟵ دفع لبنان لتثبيت نموذجه الاقتصادي المنفتح (تعزيز موارد المجتمع التجاري).\n\n- **قانون السرّية المصرفية (1956):** حدث تشريعي رسّخ لبنان مركزاً مالياً إقليمياً ⟵ عزّز قوة **المجتمع** (النخبة المالية) دون توسيع قدرة **الدولة** الرقابية أو الضريبية.\n\n- **حلف بغداد ومبدأ أيزنهاور (1957):** انخراط رئاسة كميل شمعون في الاصطفاف الغربي ⟵ استقطب النظام السياسي طائفياً وسياسياً، وأضعف الإجماع الميثاقي (تصدّع بين \"الدولة\" الشمعونية والمكوّن العروبي في **المجتمع**).\n\n- **انتخابات 1957 المزوَّرة/المُدارة:** إقصاء زعماء معارضين بارزين عبر التلاعب الانتخابي ⟵ **أضعف** شرعية **الدولة** ومؤسساتها التمثيلية، وأجّج تعبئة **المجتمع** المعارض (تمهيداً لأزمة 1958).\n\n---\n\n**خلاصة الإطار:** الفترة رسّخت \"دولة ضعيفة/مجتمع طائفي قوي\" — أي بقاء لبنان خارج \"الممر الضيّق\" نحو التوازن، مع مجتمع منظّم طائفياً (لا مدنياً) ودولة عاجزة عن التحكيم المحايد، وهو ما تفجّر لاحقاً في 1958.\n\n**تنبيه:** بعض التواريخ الدقيقة (كسنّ قانون السرّية المصرفية) يُنصح بالتحقق منها في مرجع متخصص.",
    "1958-1967": "# لبنان 1958–1967 في إطار \"الممر الضيق\"\n\n*ملاحظة منهجية: أعمل هنا ضمن ثنائية أسيموغلو–روبنسون (قوة الدولة مقابل قوة المجتمع، والتوازن بينهما هو \"الممر\"). التقييمات أدناه تفسيرية وقابلة للنقاش.*\n\n## الاتجاهات (بطيئة: مؤسسية / اقتصادية / ديموغرافية)\n\n- **الشهابية والإصلاح المؤسسي (بعد 1958):** إنشاء مؤسسات دولة حديثة (مجلس الخدمة المدنية، إدارة الإحصاء، مصرف لبنان 1963) وتوسيع الجهاز البيروقراطي والأمني (المكتب الثاني). **← عزّزت الدولة** بشكل ملحوظ، وهو أقرب محاولة لبنانية للاقتراب من \"الممر\".\n\n- **نموذج اللبرالية الاقتصادية / الوساطة المالية:** ترسّخ لبنان كمركز مصرفي وتجاري وسياحي؛ نمو رأس المال الخاص والطبقة التجارية-المصرفية. **← عزّز المجتمع (النخب الاقتصادية)** لكنه أبقى الدولة ضعيفة تنظيميًا في الاقتصاد.\n\n- **التفاوت الإقليمي والطائفي:** تركّز التنمية في بيروت والساحل مقابل إهمال الأطراف (الجنوب، البقاع، عكار)، رغم مشاريع الشهابية الإنمائية. **← أضعف كليهما** على المدى البعيد (تهميش يقوّض الشرعية والتماسك).\n\n- **الهجرة الريفية–الحضرية والنمو الديموغرافي:** نزوح نحو أحزمة بيروت وتشكّل تجمعات فقيرة. **← أضعف الدولة** وأنشأ قواعد اجتماعية للتعبئة لاحقًا.\n\n- **رسوخ الطائفية التوافقية (ميثاق 1943):** استمرار المحاصصة كإطار حاكم. **← يقيّد الدولة** (يمنع مركزية مفرطة) لكنه **يجزّئ المجتمع** طائفيًا بدل بناء مجتمع مدني عابر للطوائف — بنية \"دولة مكبّلة\" هشّة.\n\n## الأحداث (منفصلة)\n\n- **أزمة/حرب 1958 الأهلية:** صدام بين معسكر مؤيد للغرب (شمعون) ومعسكر عروبي، وتدخّل عسكري أمريكي (إنزال المارينز). **← أضعف الدولة** (كشف هشاشتها) لكنها أنتجت تسوية.\n\n- **وصول فؤاد شهاب إلى الرئاسة (1958):** حسم الأزمة بصيغة \"لا غالب ولا مغلوب\" وإطلاق المشروع الإصلاحي. **← عزّز الدولة** (نقطة تحوّل مؤسسية).\n\n- **المحاولة الانقلابية للحزب السوري القومي الاجتماعي (1961):** فشلت وأدت إلى قمع الحزب. **← عزّز الدولة أمنيًا** لكنه وسّع دور المكتب الثاني (خطر السلطوية).\n\n- **انتخاب شارل حلو رئيسًا (1964):** استمرارية للنهج الشهابي مع بدء تراجع زخمه. **← حافظ على الدولة** ثم بدأ ضعفها.\n\n- **انهيار بنك إنترا (1966):** أكبر بنك لبناني؛ صدمة مالية كشفت هشاشة النموذج المصرفي وتراجع ثقة النخب بالإدارة الشهابية. **← أضعف الدولة والمجتمع (الاقتصادي)** معًا.\n\n- **تداعيات حرب 1967 (النكسة):** تصاعد المدّ القومي/الفلسطيني وبداية تموضع العمل الفدائي، وضغط على التوازن الداخلي. **← أضعف الدولة** ومهّد لتفكّك التوازن نحو أزمات ما بعد 1969.\n\n---\n\n**الخلاصة الإطارية:** كانت 1958–1967 أقرب لحظة اقترب فيها لبنان من \"الممر الضيق\" عبر الشهابية، لكن التفاوت البنيوي والطائفية والصدمات (إنترا، 1967) أعادت ترجيح كفّة الضعف المزدوج للدولة والمجتمع.\n\nهل تريد جدولًا زمنيًا مقارنًا يربط كل بند بمحور \"قوة الدولة/المجتمع\" بصريًا؟",
    "1968-1977": "# لبنان 1968-1977 في إطار \"الممر الضيّق\"\n\nفي إطار أسيموغلو وروبنسون، لبنان مثال على **\"الدولة المكبّلة/الغائبة\" (Absent/Shackled Leviathan)** حيث التوازن الطائفي أبقى الدولة ضعيفة بنيوياً، بينما \"المجتمع\" كان منقسماً ومسلّحاً لا موحّداً.\n\n## الاتجاهات (بطيئة: مؤسسية/اقتصادية/ديموغرافية)\n\n- **اختلال الميثاق الطائفي (1943)**: توزيع السلطة المجمّد على تعداد 1932 لم يعد يعكس الواقع الديموغرافي (نمو الوزن الشيعي والمسلم عموماً). → **أضعف الدولة** بتجميد شرعيتها التمثيلية، وشرذم المجتمع.\n\n- **التفاوت الاقتصادي و\"الحرمان\"**: نموذج اقتصادي ليبرالي (المصرفية/الخدمات) ركّز الثروة في المركز البيروتي وأهمل الأطراف (الجنوب، البقاع، الشمال). → **أضعف المجتمع** بتوليد ولاءات فئوية بديلة عن الدولة.\n\n- **الهجرة الداخلية والتحضّر (حزام البؤس حول بيروت)**: نزوح ريفي (خصوصاً شيعي من الجنوب) خلق أحزمة فقر قابلة للتعبئة السياسية والمسلحة. → **قوّى تنظيمات فرعية** على حساب احتكار الدولة للعنف.\n\n- **صعود التعبئة الشيعية**: بروز حركة المحرومين (الإمام موسى الصدر، 1974) كتعبير مؤسسي عن مجتمع مهمّش. → **قوّى مجتمعاً طائفياً محدداً**، لكنه عمّق الانقسام.\n\n- **تنامي الوجود الفلسطيني المسلح**: تحوّل تدريجي لمنظمة التحرير إلى فاعل شبه-سيادي داخل الدولة. → **أضعف الدولة** بكسر احتكارها للسلاح.\n\n## الأحداث (منفصلة/محددة)\n\n- **الغارة الإسرائيلية على مطار بيروت (ديسمبر 1968)**: كشفت عجز الجيش عن الحماية. → **أضعفت هيبة الدولة**.\n\n- **اتفاق القاهرة (نوفمبر 1969)**: قنّن تنظيم العمل الفدائي الفلسطيني وسلاحه على الأرض اللبنانية. → **أضعف الدولة** بشكل مباشر (تنازل رسمي عن السيادة على مناطق).\n\n- **\"أيلول الأسود\" وانتقال قيادة م.ت.ف إلى لبنان (1970-1971)**: عزّز الثقل الفلسطيني المسلح. → **أضعف الدولة**.\n\n- **تأسيس حركة المحرومين (1974)** ثم جناحها \"أفواج المقاومة – أمل\" (1975). → **قوّى فاعلاً مجتمعياً مسلحاً** خارج الدولة.\n\n- **حادثة بوسطة عين الرمانة (13 أبريل 1975)**: الشرارة المباشرة للحرب الأهلية. → **أطلق انهيار الدولة والمجتمع معاً**.\n\n- **اندلاع الحرب الأهلية (1975)**: انقسام الجيش، سقوط احتكار العنف نهائياً. → **انهيار الدولة**.\n\n- **التدخل السوري ومؤتمر الرياض/قمة القاهرة (1976)** ونشوء **قوات الردع العربية**. → **إحلال سيادة خارجية محل الدولة**، تجميد بلا حل.\n\n- **اغتيال كمال جنبلاط (مارس 1977)**: أضعف الطرح \"الوطني\" العابر للطوائف. → **أضعف احتمال قيام \"مجتمع\" موحّد**.\n\n---\n**الخلاصة التحليلية**: خلال هذه الحقبة انزلق لبنان **خارج الممر الضيّق**؛ لم تكن المشكلة دولةً مستبدة تسحق مجتمعاً، بل **دولة هشّة** يقابلها **مجتمع مجزّأ إلى طوائف مسلحة**—فغاب التوازن الذي تشترطه الحرية.",
    "1978-1987": "# لبنان 1978–1987 في ضوء إطار أسيموغلو وروبنسون\n\n**ملاحظة إطارية:** في نموذج \"الممر الضيق\"، تُقاس \"الدولة\" بقدرتها على فرض القانون واحتكار العنف، ويُقاس \"المجتمع\" بقدرته على التنظيم والضبط الجماعي. في لبنان خلال هذه الفترة، السمة الجوهرية هي انهيار الدولة (المتوحش/الغائب) مع تفكّك المجتمع إلى عصبيات مسلّحة بدلاً من مجتمع مدني ضابط.\n\n## الاتجاهات (بطيئة: مؤسسية/اقتصادية/ديموغرافية)\n\n- **تآكل احتكار الدولة للعنف وصعود الميليشيات الطائفية** كبنى حكم موازية (جباية، محاكم، خدمات): يُضعف الدولة، ويُضعف المجتمع المدني العابر للطوائف رغم أنه يُقوّي التنظيم داخل كل عصبية.\n\n- **الانهيار الاقتصادي والنقدي التدريجي** (تراجع الليرة، تضخّم، هروب رساميل، تدمير البنية التحتية): يُضعف الدولة (تآكل مواردها المالية وقدرتها) ويُضعف المجتمع (إفقار وتبعية للميليشيات).\n\n- **اقتصاد الحرب والاقتصاد الموازي** (مرافئ غير شرعية، تهريب، ريع الميليشيات): يُقوّي الفاعلين المسلّحين على حساب الدولة والمجتمع معاً.\n\n- **التهجير والفرز الديموغرافي الطائفي** (تجانس المناطق، نزوح داخلي واسع): يُضعف النسيج المجتمعي المدني ويُرسّخ العصبيات بدلاً من التنظيم الأفقي.\n\n- **ترسّخ الوصايات الخارجية** (الوجود السوري منذ 1976، والتغلغل الإسرائيلي في الجنوب): يُضعف سيادة الدولة واستقلال قرارها.\n\n- **موت الطبقة الوسطى وهجرة الكفاءات** (خصوصاً هجرة الأدمغة): يُضعف قاعدة المجتمع المدني المستقلة.\n\n## الأحداث (منفصلة)\n\n- **الاجتياح الإسرائيلي الأول (عملية الليطاني) مارس 1978** وإنشاء \"الحزام الأمني\" وقوة اليونيفيل: أضعف الدولة (سيطرة أجنبية على أراضٍ جنوبية).\n\n- **الاجتياح الإسرائيلي الكبير (حرب 1982) وحصار بيروت وخروج منظمة التحرير**: أضعف الدولة (احتلال العاصمة) وفكّك جزءاً من الفاعلين المسلّحين لكنه أعاد ترتيب موازين الميليشيات.\n\n- **اغتيال الرئيس المنتخب بشير الجميّل (سبتمبر 1982)** ومجازر صبرا وشاتيلا: أضعف الدولة (فراغ رأس السلطة) وحطّم أي رهان على استعادة الاحتكار الشرعي للعنف.\n\n- **اتفاق 17 أيار 1983 (مع إسرائيل) ثم إلغاؤه 1984**: أظهر هشاشة قرار الدولة وتبعيته للخارج؛ أضعف الدولة.\n\n- **\"انتفاضة\" 6 فبراير 1984 وسقوط بيروت الغربية** بيد الميليشيات وتفكّك الجيش على أسس طائفية: ضربة مباشرة لاحتكار الدولة للعنف؛ إضعاف حاد للدولة.\n\n- **\"حرب المخيمات\" (1985–1987)** وحرب الميليشيات البينية: عمّقت العنف المجتمعي وأضعفت المجتمع المدني والدولة معاً.\n\n- **الاتفاق الثلاثي (ديسمبر 1985) وفشله**: أثبت عجز أمراء الحرب عن إنتاج تسوية دولتية؛ استمرار إضعاف الدولة.\n\n- **دخول القوات السورية إلى بيروت الغربية (فبراير 1987)**: كرّس الوصاية الخارجية بديلاً عن سلطة الدولة.\n\n**الخلاصة الإطارية:** الفترة كلها تمثّل انزلاقاً بعيداً عن \"الممر الضيق\" نحو حالة \"الدولة الغائبة/الفاشلة\" لا \"الليفياثان المستبد\"، حيث يُستبدل التوازن بين دولة قوية ومجتمع منظّم بفوضى العصبيات المسلّحة والوصايات الأجنبية.",
    "1988-1997": "# لبنان 1988–1997 في ضوء إطار \"الممر الضيّق\"\n\nفي إطار أسيموغلو وروبنسون، تكمن الحرية في التوازن بين \"دولة قادرة\" و\"مجتمع متيقّظ\". فترة 1988–1997 في لبنان تُظهر عمومًا **إعادة بناء دولة مركزية** (بوصاية سورية) مقابل **إضعاف استقلالية المجتمع المدني والسياسي**.\n\n## الاتجاهات (البطيئة: المؤسسية والاقتصادية والديموغرافية)\n\n- **إعادة بناء أجهزة الدولة بعد الطائف**: تدريجيًا أُعيد تكوين مؤسسات مركزية ووحّدت الميليشيات (باستثناء حزب الله) — *تعزيز شكلي للدولة*، لكنه دولة خاضعة لوصاية خارجية وليست \"مقيّدة\" مجتمعيًا.\n\n- **الهيمنة السورية المتصاعدة**: ترسّخ النفوذ السوري الأمني والسياسي طوال الفترة — *تقوية \"دولة\" فوقية على حساب استقلالية المجتمع والقرار السيادي*.\n\n- **إعادة الإعمار الاقتصادي والدَّين العام** (مشروع الحريري/سوليدير بعد 1992): نمو وإعادة بناء بيروت، لكن مع تراكم دَين ضخم ومحسوبية — *تعزيز قدرة الدولة الاستخراجية والزبائنية أكثر من تعزيز مجتمع اقتصادي مستقل*.\n\n- **ترسيخ الطائفية المؤسسية (المحاصصة)**: توزيع السلطة طائفيًا كرّس الولاءات دون الوطنية — *إضعاف قدرة المجتمع على التحرك العابر للطوائف* (يُبقي \"قفص القبيلة/الطائفة\" فاعلًا).\n\n- **التغيّرات الديموغرافية والنزوح**: استمرار آثار التهجير الداخلي وهجرة الأدمغة والرساميل — *إضعاف النسيج المجتمعي وقدرته على المراقبة الجماعية*.\n\n- **إضعاف تدريجي للصحافة والحريات العامة** عبر قوانين ووصاية أمنية — *تقليص التيقّظ المجتمعي*.\n\n## الأحداث (المنفصلة)\n\n- **اتفاق الطائف (1989) وإقراره دستوريًا (1990)**: نقل صلاحيات من رئاسة الجمهورية إلى مجلس الوزراء ورسّخ المناصفة — *تعزيز إطار الدولة، لكنه رسّم الوصاية السورية وأضعف مركزية القرار المسيحي*.\n\n- **إنهاء \"حكومة عون\" العسكرية (13 تشرين الأول 1990)**: حسم عسكري بدعم سوري أنهى الانقسام الحكومي — *تعزيز احتكار الدولة للعنف، لكن عبر قوة خارجية لا توازن داخلي*.\n\n- **حلّ الميليشيات ونزع سلاحها (1991)**: قانون العفو ودمج بعض المقاتلين — *تعزيز احتكار الدولة للقوة* مع استثناء سلاح المقاومة.\n\n- **انتخابات 1992 النيابية**: أول انتخابات منذ 1972، لكن مع مقاطعة مسيحية واسعة ونسب اقتراع متدنية — *أضعفت شرعية التمثيل المجتمعي وكرّست الطبقة الموالية للوصاية*.\n\n- **انطلاق مشروع إعادة إعمار الوسط التجاري وتأسيس سوليدير (1994)**: — *تعزيز قدرة الدولة/النخبة الاقتصادية مع إقصاء أصحاب حقوق ومساءلة مجتمعية محدودة*.\n\n- **تفاهم نيسان (1996)** إثر عملية \"عناقيد الغضب\" الإسرائيلية: — *ترسيخ دور فاعل مسلّح (حزب الله) خارج احتكار الدولة، مع شرعنته إقليميًا*.\n\n- **انتخابات 1996 النيابية**: تثبيت التوازنات نفسها تحت الوصاية — *استمرار إضعاف التنافس المجتمعي الحر*.\n\n---\n\n**الخلاصة التحليلية**: الفترة تمثّل تحركًا نحو **\"دولة استبدادية/موصى عليها\"** لا نحو \"الممر الضيّق\"؛ إذ نمت قدرة الدولة على الضبط والإعمار بينما تراجعت استقلالية المجتمع وتيقّظه — وهو اختلال يبعد لبنان عن التوازن الذي تشترطه الحرية عند أسيموغلو وروبنسون.\n\n*ملاحظة: أنصح بالتحقق من التواريخ الدقيقة قبل الاعتماد الأكاديمي.*",
    "1998-2007": "# لبنان 1998–2007 في إطار \"الممر الضيّق\"\n\nفي إطار أسيموغلو وروبنسون، يقوم التوازن على تنافس/تعاون بين **قوة الدولة** و**قوة المجتمع**؛ وحالة لبنان تميل نحو نموذج \"الدولة الغائبة/المكبّلة\" حيث تحلّ الطائفية والزبائنية والفاعلون المسلحون محل مؤسسات الدولة.\n\n## الاتجاهات (بطيئة: مؤسسية/اقتصادية/ديموغرافية)\n\n- **تراكم الدَّين العام وأزمة المالية العامة (ذروتها في مؤتمر باريس II 2002)**: تفاقم المديونية وارتفاع خدمة الدين أضعف **الدولة** بجعلها رهينة للتمويل الخارجي والزبائنية.\n- **ترسيخ منطق الطائف والمحاصصة الطائفية**: توزيع الوظائف والموارد طائفيًا كرّس **مجتمعًا** منقسمًا عموديًا (لا مجتمعًا مدنيًا عابرًا للطوائف)، وأضعف قدرة **الدولة** على التمثيل المحايد.\n- **الوصاية السورية وتغلغل الأجهزة الأمنية**: هيمنة أمنية-سياسية سورية على القرار اللبناني أضعفت **الدولة** كسلطة مستقلة، وقيّدت هامش **المجتمع المدني**.\n- **نمو دور حزب الله كفاعل مسلّح ومؤسسي مواز**: بناء شبكة خدمات وسلاح خارج الدولة عزّز **مجتمعًا** طائفيًا محددًا لكنه أضعف احتكار **الدولة** للعنف الشرعي.\n- **الزبائنية الاقتصادية وإعادة الإعمار (نموذج الحريري)**: ربط النمو بشبكات المحاصصة أضعف المؤسسية العامة رغم تقوية بعض قدرات **الدولة** الإدارية شكليًا.\n- **هجرة الكفاءات والضغوط الديموغرافية-الطائفية**: نزيف رأس المال البشري أضعف **المجتمع** المدني المنظّم وقاعدة **الدولة** الضريبية.\n\n## الأحداث (منفصلة)\n\n- **انتخاب إميل لحود رئيسًا (1998)**: عزّز محور الوصاية الأمنية على حساب استقلال **الدولة**.\n- **الانسحاب الإسرائيلي من الجنوب (2000)**: قوّى شرعية حزب الله كـ\"مقاومة\" (**مجتمع** طائفي) على حساب انبساط سلطة **الدولة** جنوبًا.\n- **مؤتمر باريس II (2002)**: تمويل خارجي مشروط أطال عمر الدولة ماليًا لكنه رهنها خارجيًا (أثر مزدوج على **الدولة**).\n- **التمديد للحود والقرار 1559 (2004)**: صدام دستوري وأزمة سيادة أضعفا شرعية **الدولة**.\n- **اغتيال رفيق الحريري (14 شباط 2005)**: صدمة كبرى (\"منعطف حرج\") أطلقت تعبئة شعبية غير مسبوقة.\n- **ثورة الأرز / انتفاضة الاستقلال (2005)**: نهوض لحظي لـ**المجتمع** المدني العابر جزئيًا للطوائف، وضغط لتقوية سيادة **الدولة**.\n- **الانسحاب السوري (نيسان 2005)**: أزال الوصاية المباشرة (فرصة لتقوية **الدولة**) لكنه كشف فراغ السلطة والانقسام (8 و14 آذار).\n- **حرب تموز 2006**: دمار البنية التحتية وإبراز فاعل مسلّح مستقل أضعف احتكار **الدولة** للقرار الحربي والعنف.\n- **اعتصام المعارضة وشلل الحكومة (2006–2007) والاشتباكات (نهر البارد 2007)**: استقطاب حاد وشلل مؤسسي أضعف **الدولة** و**المجتمع** المدني معًا.\n\n**الخلاصة الإطارية**: خلال هذه الفترة تحرّك لبنان بعيدًا عن \"الممر الضيّق\"، إذ لم تُترجم لحظة التعبئة المجتمعية (2005) إلى تقوية مستدامة للدولة، بل أعاد الانقسام الطائفي والفاعلون المسلحون إنتاج **دولة ضعيفة/مكبّلة** مقابل **مجتمع مُجزّأ**.",
    "2008-2017": "# لبنان 2008–2017 في إطار \"الممر الضيّق\"\n\n**ملاحظة منهجية:** في إطار أسيموغلو–روبنسون، \"الدولة القوية\" تعني قدرة مؤسسية على فرض القانون وتقديم الخدمات، بينما \"المجتمع القوي\" يعني قدرة على الرقابة والتعبئة وكبح الدولة. لبنان يُصنَّف عادةً كنموذج \"لِياثان مكبَّل/غائب جزئيًا\" حيث تحلّ الشبكات الطائفية محل الدولة.\n\n## الاتجاهات (بطيئة/بنيوية):\n\n- **ترسّخ المحاصصة الطائفية (Consociationalism)**: تعمّق منطق تقاسم السلطة بعد اتفاق الدوحة 2008 → **يُضعف الدولة** (يشلّ مؤسساتها) ويُنتج \"مجتمعاً\" منقسماً طائفياً لا مدنياً عابراً للطوائف.\n\n- **الشلل المؤسسي المتراكم**: فراغ رئاسي طويل، وتمديد لمجلس النواب لنفسه (2013، 2014)، وتعطّل تشكيل الحكومات → **يُضعف الدولة** بنيوياً.\n\n- **صعود حزب الله كفاعل شبه-دولتي مسلّح**: تنامي قدرته العسكرية والمالية والخدمية بالتوازي مع الدولة → **يُضعف احتكار الدولة للقوة**، ويعزّز فاعلاً \"مجتمعياً\" مسلحاً لا مدنياً.\n\n- **التدهور الاقتصادي والمالي الزاحف**: تراكم الدين العام، وتباطؤ النمو، والاعتماد على هندسات مصرف لبنان المالية (منذ ~2016) → **يُضعف الدولة** ويقوّض قدرة المجتمع على الاستقلال الاقتصادي.\n\n- **الضغط الديموغرافي للنزوح السوري (من 2011)**: استقبال ~1.5 مليون نازح → **يُضعف الدولة** (بنى تحتية، خدمات) ويُجهد النسيج الاجتماعي.\n\n- **تنامٍ بطيء لمجتمع مدني عابر للطوائف**: نشوء شبكات ومنظمات حول قضايا الحوكمة والبيئة والفساد → **يعزّز المجتمع المدني** (نواة بذرية).\n\n## الأحداث (منفصلة/محدّدة):\n\n- **أحداث أيار/مايو 2008 (اجتياح بيروت)**: استعراض حزب الله لقوته المسلحة داخلياً → **أضعف الدولة** بشدّة (كسر احتكار العنف الشرعي).\n\n- **اتفاق الدوحة (أيار 2008)**: أنهى الأزمة لكن كرّس \"الثلث المعطّل\" → **أضعف الدولة** مؤسسياً لصالح توازنات الطوائف.\n\n- **سقوط حكومة الحريري (كانون الثاني 2011)** عبر استقالة وزراء المعارضة → **أظهر هشاشة الدولة** أمام الفاعلين الطائفيين-المسلحين.\n\n- **الفراغ الرئاسي (أيار 2014 – تشرين الأول 2016)**: عامان ونصف بلا رئيس → **أضعف الدولة** جوهرياً.\n\n- **أزمة النفايات و\"طلعت ريحتكم\" (صيف 2015)**: أكبر حراك مدني عابر للطوائف في الفترة → **عزّز المجتمع المدني** (وإن لم يترجَم مؤسسياً).\n\n- **الانتخابات البلدية 2016 وظهور لائحة \"بيروت مدينتي\"**: اختراق انتخابي محدود لقوى مدنية → **عزّز المجتمع المدني** بذرياً.\n\n- **انتخاب ميشال عون (تشرين الأول 2016) وتسوية الحريري**: أنهى الفراغ لكن عبر صفقة نخبوية طائفية → **أثر مزدوج**: أعاد تشغيل الدولة شكلياً لكنه **رسّخ منطق التسويات** لا المؤسسات.\n\n- **قانون الانتخاب النسبي (حزيران 2017)**: أعاد تشكيل قواعد التمثيل → **أثر مزدوج**: نظرياً يفتح باباً لتمثيل قوى بديلة، عملياً صُمّم لحماية الزعامات القائمة.\n\n**الخلاصة التحليلية:** الفترة تُظهر ابتعاداً عن \"الممر\" — الدولة تضعف مؤسسياً بينما تتضخّم فاعلة مسلّحة، ويبقى المجتمع منقسماً طائفياً مع نواة مدنية ناشئة لكنها غير قادرة بعد على الضبط الفعّال.",
    "2018-2027": "# لبنان في إطار \"الممر الضيق\" (2018–2027)\n\n**ملاحظة منهجية:** في إطار أسيموغلو وروبنسون، لبنان مثال على \"دولة كبح\" (Shackled/Absent) أقرب إلى غياب الدولة، حيث توازن الطوائف يُضعف الدولة والمجتمع معًا. ما يلي تحليل لأبرز ما أثّر في هذا التوازن.\n\n## الاتجاهات (البطيئة: مؤسسية/اقتصادية/ديموغرافية)\n\n- **الانهيار المالي والنقدي (2019 فصاعدًا):** فقدان الليرة أكثر من 90–98% من قيمتها وتبخّر الودائع أضعف الدولة (فقدان القدرة على الإنفاق والخدمات) والمجتمع (إفقار الطبقة الوسطى وتراجع استقلاليته الاقتصادية) في آنٍ واحد.\n\n- **ترسّخ المحاصصة الطائفية (Zombie clientelism):** استمرار الزبائنية الطائفية عوّض غياب الدولة عبر الشبكات الطائفية، ما رسّخ \"قفص المعايير\" (cage of norms) وأضعف قيام مجتمع مدني عابر للطوائف.\n\n- **صعود سلطة موازية (حزب الله):** استمرار احتكار السلاح خارج الدولة يُبقي الدولة \"غائبة/مكبّلة\"، فلا هي قوية بما يكفي ولا المجتمع قادر على ضبطها.\n\n- **هجرة الأدمغة والانكماش الديموغرافي:** نزوح الكفاءات والشباب أضعف المجتمع المدني (فقدان قواه الحيّة) والدولة (تآكل رأس المال البشري والإداري).\n\n- **تآكل مؤسسات الدولة الأساسية:** تدهور الكهرباء والقضاء والمصرف المركزي والجيش (رواتب متآكلة) أضعف قدرة الدولة (State capacity) بشكل مزمن.\n\n- **تصاعد الاعتماد على الاقتصاد النقدي والمساعدات الخارجية:** \"دولرة\" غير رسمية واعتماد على تحويلات المغتربين والمنظمات الدولية، ما يزيد ضعف الدولة الرسمية.\n\n## الأحداث (المنفصلة)\n\n- **17 تشرين الأول/أكتوبر 2019 (ثورة/انتفاضة):** لحظة تعبئة مجتمعية عابرة للطوائف — **عزّزت المجتمع** مؤقتًا وأظهرت طاقة كامنة، لكنها لم تُنتج بنية سياسية دائمة.\n\n- **انفجار مرفأ بيروت (4 آب/أغسطس 2020):** كشف الإهمال والفساد — **أضعف الدولة** (فقدان شرعية شديد واستقالة حكومة) وصدم المجتمع، مع إفلات من المحاسبة أضعف الثقة بمؤسسات العدالة.\n\n- **تعثّر التحقيق القضائي في المرفأ (2021–2023):** عرقلة القاضي البيطار — أظهرت **هيمنة الطبقة السياسية على القضاء** وأضعفت قدرة المجتمع على المساءلة.\n\n- **الانتخابات النيابية (أيار/مايو 2022):** دخول نواب \"تغييريين\" — **تعزيز طفيف للمجتمع** داخل المؤسسات، لكن دون كتلة قادرة على كسر النظام.\n\n- **الفراغ الرئاسي (تشرين الثاني 2022 – كانون الثاني 2025):** شغور سدة الرئاسة أكثر من عامين — **أضعف الدولة** ومؤسساتها التنفيذية بشدة.\n\n- **حرب/تصعيد الجبهة الجنوبية (2023–2024) واغتيالات وضربات:** الحرب المرتبطة بغزة والضربات الإسرائيلية — **أضعفت الدولة** (فقدان السيادة على قرار الحرب) وأنهكت المجتمع في الجنوب والضاحية.\n\n- **انتخاب رئيس وتشكيل حكومة (مطلع 2025):** إنهاء الفراغ بعد إضعاف حزب الله عسكريًا — **محاولة إعادة تعزيز الدولة**، ونتيجتها بعد 2025 لا تزال غير محسومة.\n\n---\n**تنويه:** بعض بنود 2025–2027 تتجاوز البيانات الموثّقة يقينًا وقد تتضمن تطورات لاحقة يُنصح بالتحقق منها."
  },
  "score_prompt": {
    "1918-1927": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nهذه هي الفترة الأولى من المسار: 1918-1927. حدِّد نقطة البداية. قدّر القوة\nالمطلقة للمجتمع المدني وللدولة في لبنان خلال 1918-1927 باستخدام المقياس\nأعلاه. وبما أنه لا توجد فترة سابقة، فأورِد كلتا قيمتي التغيّر بوصفهما 0.0.\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string، بحد أقصى نحو 10 كلمات: أبرز سمة مميِّزة لهذه الفترة)\n- reasoning (string، جملة أو جملتان لتبرير قيمتي القوة)",
    "1928-1937": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1928-1937 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1918-1927، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1928-1937:\n# لبنان 1928-1937 في إطار \"الممر الضيق\"\n\nقبل التفصيل، تنبيه منهجي مهم: المصادر المتاحة عن هذه الفترة المحددة في لبنان تحت الانتداب الفرنسي محدودة نسبيًا، وبعض ما يلي يعكس اتجاهات عامة قد يتداخل توقيتها الدقيق. أُبيّن ذلك حيث يلزم.\n\n## الاتجاهات (البطيئة: المؤسسية/الاقتصادية/الديموغرافية)\n\n- **ترسيخ البيروقراطية الانتدابية الفرنسية**: بناء أجهزة إدارية ومالية وأمنية مركزية في دولة لبنان الكبير (المُعلَنة 1920). → **يعزّز الدولة** (لكنها دولة استعمارية غير نابعة من المجتمع المحلي).\n\n- **تكريس المنطق الطائفي في المؤسسات**: توزيع الوظائف والتمثيل على أساس طائفي، بما رسّخ لاحقًا في دستور 1926 وتعديلاته. → **يُضعف المجتمع المدني الجامع** عبر تفتيته إلى ولاءات طائفية متنافسة، ويقوّي وسطاء طائفيين (الزعماء) على حساب التنظيم الأفقي المستقل.\n\n- **صعود الزعامة الطائفية/الإقطاعية كوسيط سياسي**: تعزّز دور العائلات والزعماء المحليين كحلقة وصل بين الدولة والسكان. → **يُضعف استقلالية المجتمع** ويخلق قوة اجتماعية أهلية عمودية بدل قوة مدنية مؤسسية.\n\n- **اتجاهات اقتصادية/ديموغرافية**: نمو بيروت كمركز تجاري ومصرفي وميناء، وتوسّع طبقة تجارية وحضرية، واستمرار الهجرة اللبنانية للخارج والتحويلات. → **يعزّز جذور مجتمع مدني حضري** (تعليم، صحافة، تجارة) لكنه محدود الأثر السياسي تحت الانتداب.\n\n## الأحداث (المنفصلة)\n\n- **إحصاء 1932 السكاني**: التعداد الوحيد الرسمي الذي ثبّت الأكثرية المسيحية آنذاك وجُعل أساسًا دائمًا للتوزيع الطائفي. → **حدث مفصلي يعزّز منطق الدولة الطائفية** ويجمّد بنية تُضعف المواطنة الجامعة.\n\n- **تعليق الدستور 1932**: علّقت السلطات الفرنسية العمل بالدستور وحكمت عبر تعيينات مباشرة. → **يُضعف المؤسسات التمثيلية** ويكشف هشاشة \"قوة المجتمع\" أمام السلطة الانتدابية.\n\n- **إعادة العمل بالدستور وانتخاب رئيس (إميل إده 1936)** ومفاوضات **المعاهدة الفرنسية–اللبنانية 1936**: خطوة نحو صيغة سيادية جزئية (لم تُصدَّق نهائيًا). → **تعزّز إطار الدولة الوطنية شكلًا** وتنشّط النقاش السياسي/الصحفي (قوة مجتمع).\n\n- **الحراك السياسي والصحفي والحزبي في منتصف الثلاثينيات**: بروز تيارات وطنية وتنافس زعامات (إده مقابل الخوري). → **ينشّط المجتمع المدني/السياسي** ضمن سقف الانتداب.\n\n## ملاحظة ختامية\n\nفي إطار أسيموغلو–روبنسون، لبنان هذه الفترة يوضح كيف يمكن لدولة \"مفروضة من الخارج\" أن تنمو مؤسسيًا بينما يبقى المجتمع مُفتّتًا طائفيًا — أي بناء يُبعد البلد عن \"الممر الضيق\" نحو نمط \"الدولة المكبّلة بالانقسامات الأهلية\" لاحقًا. **أنصح بالتحقق من التواريخ الدقيقة (خاصة الإحصاء والمعاهدة) من مصدر متخصص** لأن دقة السنوات جوهرية في سؤالك.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1928-1937\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1928-1937\n- society_change (float): تغيّر society_power مقارنةً بـ 1918-1927\n- state_change (float): تغيّر state_power مقارنةً بـ 1918-1927\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1938-1947": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1938-1947 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1928-1937، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1938-1947:\n# لبنان 1938–1947 في إطار \"الممر الضيق\"\n\n**ملاحظة منهجية:** في إطار أسيموغلو–روبنسون، \"الدولة القوية\" تعني القدرة المؤسسية (البيروقراطية، الضرائب، احتكار العنف)، و\"المجتمع القوي\" يعني قدرة المجتمع المدني على تنظيم نفسه ومراقبة الدولة. الحالة اللبنانية معقّدة لأن القوة كثيرًا ما تتركز في الشبكات الطائفية لا في الدولة أو المجتمع بالمعنى المدني.\n\n## الاتجاهات (بطيئة: مؤسسية/اقتصادية/ديموغرافية)\n\n- **ترسيخ المنطق الطائفي التمثيلي (المؤسسي):** استمرار توزيع المناصب على أساس طائفي منذ دستور 1926 وصولًا إلى الميثاق. **يُضعف الدولة** كمؤسسة محايدة، و**يُقوّي \"المجتمع\" الطائفي** لا المدني — أي يعزّز قوى وسيطة تقيّد الدولة دون أن تبني مجتمعًا مدنيًا عابرًا للطوائف.\n\n- **بناء بيروقراطية دولة تحت الانتداب الفرنسي (المؤسسي):** تطوّر جهاز إداري ومالي وأمني. **يُقوّي قدرة الدولة** لكنه يبقى مرتبطًا بالسلطة المنتدِبة أكثر من ارتباطه بشرعية داخلية.\n\n- **التحول الاقتصادي نحو نموذج تجاري–خدمي (اقتصادي):** بروز بيروت كمركز مالي وتجاري وصعود طبقة تجارية–مصرفية. **يُقوّي فئات المجتمع الاقتصادية** ويمنحها استقلالية عن الدولة، لكنه يميل إلى دولة ضعيفة التدخّل.\n\n- **النمو الحضري والتفاوت الطائفي/الطبقي (ديموغرافي):** تركّز السكان في المدن وتباين التنمية بين المناطق. **يُضعف تماسك المجتمع المدني** الجامع ويعزّز الولاءات الجزئية.\n\n- **صعود الزعامات والشبكات الزبائنية (المؤسسي/الاجتماعي):** الوجهاء يوسّطون بين الأفراد والدولة. **يُضعف الدولة** المباشرة ويُنتج \"مجتمعًا\" مقيّدًا داخل شبكات عمودية لا أفقية.\n\n## الأحداث (منفصلة)\n\n- **تعليق الدستور اللبناني (1939):** مع اندلاع الحرب، عطّلت السلطات الفرنسية الحياة الدستورية. **يُضعف المجتمع** (تقليص المشاركة) و**يُضعف شرعية الدولة** الداخلية.\n\n- **دخول لبنان دائرة الحرب العالمية الثانية والسيطرة الفيشية ثم انتقالها للحلفاء (1940–1941):** اضطراب السلطة الخارجية. **يُضعف انتظام الدولة** مؤقتًا.\n\n- **إعلان الجنرال كاترو استقلال لبنان اسميًا (1941):** وعد رمزي بالسيادة. **يُقوّي تطلّع الدولة والمجتمع** نحو الاستقلال دون تحقيق فعلي.\n\n- **انتخابات 1943 ووصول بشارة الخوري ورياض الصلح (1943):** إطلاق مؤسسات وطنية منتخبة. **يُقوّي الدولة والمجتمع** معًا.\n\n- **الميثاق الوطني (1943):** تسوية غير مكتوبة بين مسيحيين ومسلمين. **يُقوّي استقرار الدولة** ظرفيًا لكنه **يُكرّس القيد الطائفي** الذي يعرقل نشوء مجتمع مدني موحّد.\n\n- **أزمة تشرين الثاني 1943 (اعتقال الرؤساء والنواب ثم الإفراج):** تعبئة شعبية واسعة أجبرت الفرنسيين على التراجع. **يُقوّي المجتمع** بقوة (فعل جماعي عابر للطوائف) و**يُقوّي شرعية الدولة الوطنية**.\n\n- **الجلاء التدريجي للقوات الأجنبية (1946):** انسحاب فرنسا. **يُقوّي سيادة الدولة** واحتكارها للعنف.\n\n- **الانتخابات النيابية 1947 (المطعون بنزاهتها):** ثبّتت هيمنة السلطة القائمة. **يُقوّي الدولة** شكليًا لكن **يُضعف المجتمع المدني** والثقة بالمؤسسات.\n\n**الخلاصة التحليلية:** شهدت الفترة تعزيزًا حقيقيًا لقدرة الدولة وشرعيتها (الاستقلال، الجلاء)، وحادثة تعبوية نادرة قوّت المجتمع (1943)، لكن الاتجاه البنيوي الطائفي أنتج توازنًا يقع خارج \"الممر الضيق\" — دولة مقيّدة بشبكات لا بمجتمع مدني أفقي متوازن مع الدولة.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <3.5, 4.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1938-1947\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1938-1947\n- society_change (float): تغيّر society_power مقارنةً بـ 1928-1937\n- state_change (float): تغيّر state_power مقارنةً بـ 1928-1937\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1948-1957": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1948-1957 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1938-1947، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1948-1957:\n# لبنان 1948–1957 في إطار \"الممر الضيّق\"\n\n**ملاحظة منهجية:** في إطار أسيموغلو وروبنسون، \"الدولة\" تعني القدرة على فرض القانون واحتكار العنف وتقديم الخدمات، و\"المجتمع\" يعني قدرة الجماعات على التنظيم والرقابة وكبح السلطة. الميثاق اللبناني يمثّل حالة خاصة يتقاسم فيها المجتمع (الطوائف) السلطة بطريقة تُضعف بناء دولة مركزية قوية.\n\n## الاتجاهات (بطيئة/بنيوية)\n\n- **ترسيخ الميثاق الوطني والصيغة الطائفية (1943 وما تلاها):** توزيع المناصب على أساس طائفي أضعف بناء **دولة** مركزية مستقلة، وكرّس قوة **المجتمع** بصيغته الطائفية لا المدنية العابرة للطوائف.\n\n- **الطفرة الاقتصادية و\"لبنان التاجر/الوسيط\":** نموذج اقتصادي حرّ (خصوصاً بعد فك الاتحاد الجمركي مع سوريا 1950) وازدهار مصرفي وتجاري ⟵ عزّز موارد **المجتمع** (خصوصاً البرجوازية البيروتية)، لكنه أبقى **الدولة** ضعيفة تدخّلياً وتوزيعياً (دولة \"عدم تدخّل\").\n\n- **تفاوت تنموي جهوي ومناطقي:** تركّز الثروة في بيروت والساحل مقابل إهمال الأطراف (البقاع، الجنوب، عكار) ⟵ أضعف شرعية **الدولة** في المناطق وأبقى الولاءات المحلية/الزعاماتية بديلاً عنها.\n\n- **صعود الزعامات التقليدية وشبكات المحسوبية:** استمرار سطوة الزعماء الطائفيين والإقطاع السياسي ⟵ شكل قوة **مجتمعية** لكنها هرمية زبائنية تُعيق نشوء مجتمع مدني أفقي وتُضعف مؤسسات **الدولة**.\n\n- **تحوّل ديموغرافي بفعل اللجوء الفلسطيني (منذ 1948):** توطّن نحو مئة ألف لاجئ (معظمهم سُنّة) ⟵ ضغط على التوازن الطائفي الديموغرافي الذي يقوم عليه النظام، وأضعف قدرة **الدولة** على السيطرة على مناطق المخيمات.\n\n## الأحداث (منفصلة/نقطية)\n\n- **نكبة 1948 وتدفّق اللاجئين الفلسطينيين:** حدث خارجي أدخل عنصراً ديموغرافياً وأمنياً جديداً ⟵ أثقل كاهل **الدولة** الأمني والاجتماعي، وأدخل قضية إقليمية مستقطِبة للمجتمع.\n\n- **الانقلابات في سوريا (1949) وانعكاساتها:** عدم استقرار الجوار وقطع الروابط الاقتصادية/فك الاتحاد الجمركي 1950 ⟵ دفع لبنان لتثبيت نموذجه الاقتصادي المنفتح (تعزيز موارد المجتمع التجاري).\n\n- **قانون السرّية المصرفية (1956):** حدث تشريعي رسّخ لبنان مركزاً مالياً إقليمياً ⟵ عزّز قوة **المجتمع** (النخبة المالية) دون توسيع قدرة **الدولة** الرقابية أو الضريبية.\n\n- **حلف بغداد ومبدأ أيزنهاور (1957):** انخراط رئاسة كميل شمعون في الاصطفاف الغربي ⟵ استقطب النظام السياسي طائفياً وسياسياً، وأضعف الإجماع الميثاقي (تصدّع بين \"الدولة\" الشمعونية والمكوّن العروبي في **المجتمع**).\n\n- **انتخابات 1957 المزوَّرة/المُدارة:** إقصاء زعماء معارضين بارزين عبر التلاعب الانتخابي ⟵ **أضعف** شرعية **الدولة** ومؤسساتها التمثيلية، وأجّج تعبئة **المجتمع** المعارض (تمهيداً لأزمة 1958).\n\n---\n\n**خلاصة الإطار:** الفترة رسّخت \"دولة ضعيفة/مجتمع طائفي قوي\" — أي بقاء لبنان خارج \"الممر الضيّق\" نحو التوازن، مع مجتمع منظّم طائفياً (لا مدنياً) ودولة عاجزة عن التحكيم المحايد، وهو ما تفجّر لاحقاً في 1958.\n\n**تنبيه:** بعض التواريخ الدقيقة (كسنّ قانون السرّية المصرفية) يُنصح بالتحقق منها في مرجع متخصص.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <3.5, 4.0>\n1938-1947: <4.0, 5.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1948-1957\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1948-1957\n- society_change (float): تغيّر society_power مقارنةً بـ 1938-1947\n- state_change (float): تغيّر state_power مقارنةً بـ 1938-1947\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1958-1967": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1958-1967 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1948-1957، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1958-1967:\n# لبنان 1958–1967 في إطار \"الممر الضيق\"\n\n*ملاحظة منهجية: أعمل هنا ضمن ثنائية أسيموغلو–روبنسون (قوة الدولة مقابل قوة المجتمع، والتوازن بينهما هو \"الممر\"). التقييمات أدناه تفسيرية وقابلة للنقاش.*\n\n## الاتجاهات (بطيئة: مؤسسية / اقتصادية / ديموغرافية)\n\n- **الشهابية والإصلاح المؤسسي (بعد 1958):** إنشاء مؤسسات دولة حديثة (مجلس الخدمة المدنية، إدارة الإحصاء، مصرف لبنان 1963) وتوسيع الجهاز البيروقراطي والأمني (المكتب الثاني). **← عزّزت الدولة** بشكل ملحوظ، وهو أقرب محاولة لبنانية للاقتراب من \"الممر\".\n\n- **نموذج اللبرالية الاقتصادية / الوساطة المالية:** ترسّخ لبنان كمركز مصرفي وتجاري وسياحي؛ نمو رأس المال الخاص والطبقة التجارية-المصرفية. **← عزّز المجتمع (النخب الاقتصادية)** لكنه أبقى الدولة ضعيفة تنظيميًا في الاقتصاد.\n\n- **التفاوت الإقليمي والطائفي:** تركّز التنمية في بيروت والساحل مقابل إهمال الأطراف (الجنوب، البقاع، عكار)، رغم مشاريع الشهابية الإنمائية. **← أضعف كليهما** على المدى البعيد (تهميش يقوّض الشرعية والتماسك).\n\n- **الهجرة الريفية–الحضرية والنمو الديموغرافي:** نزوح نحو أحزمة بيروت وتشكّل تجمعات فقيرة. **← أضعف الدولة** وأنشأ قواعد اجتماعية للتعبئة لاحقًا.\n\n- **رسوخ الطائفية التوافقية (ميثاق 1943):** استمرار المحاصصة كإطار حاكم. **← يقيّد الدولة** (يمنع مركزية مفرطة) لكنه **يجزّئ المجتمع** طائفيًا بدل بناء مجتمع مدني عابر للطوائف — بنية \"دولة مكبّلة\" هشّة.\n\n## الأحداث (منفصلة)\n\n- **أزمة/حرب 1958 الأهلية:** صدام بين معسكر مؤيد للغرب (شمعون) ومعسكر عروبي، وتدخّل عسكري أمريكي (إنزال المارينز). **← أضعف الدولة** (كشف هشاشتها) لكنها أنتجت تسوية.\n\n- **وصول فؤاد شهاب إلى الرئاسة (1958):** حسم الأزمة بصيغة \"لا غالب ولا مغلوب\" وإطلاق المشروع الإصلاحي. **← عزّز الدولة** (نقطة تحوّل مؤسسية).\n\n- **المحاولة الانقلابية للحزب السوري القومي الاجتماعي (1961):** فشلت وأدت إلى قمع الحزب. **← عزّز الدولة أمنيًا** لكنه وسّع دور المكتب الثاني (خطر السلطوية).\n\n- **انتخاب شارل حلو رئيسًا (1964):** استمرارية للنهج الشهابي مع بدء تراجع زخمه. **← حافظ على الدولة** ثم بدأ ضعفها.\n\n- **انهيار بنك إنترا (1966):** أكبر بنك لبناني؛ صدمة مالية كشفت هشاشة النموذج المصرفي وتراجع ثقة النخب بالإدارة الشهابية. **← أضعف الدولة والمجتمع (الاقتصادي)** معًا.\n\n- **تداعيات حرب 1967 (النكسة):** تصاعد المدّ القومي/الفلسطيني وبداية تموضع العمل الفدائي، وضغط على التوازن الداخلي. **← أضعف الدولة** ومهّد لتفكّك التوازن نحو أزمات ما بعد 1969.\n\n---\n\n**الخلاصة الإطارية:** كانت 1958–1967 أقرب لحظة اقترب فيها لبنان من \"الممر الضيق\" عبر الشهابية، لكن التفاوت البنيوي والطائفية والصدمات (إنترا، 1967) أعادت ترجيح كفّة الضعف المزدوج للدولة والمجتمع.\n\nهل تريد جدولًا زمنيًا مقارنًا يربط كل بند بمحور \"قوة الدولة/المجتمع\" بصريًا؟\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <3.5, 4.0>\n1938-1947: <4.0, 5.0>\n1948-1957: <4.5, 4.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1958-1967\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1958-1967\n- society_change (float): تغيّر society_power مقارنةً بـ 1948-1957\n- state_change (float): تغيّر state_power مقارنةً بـ 1948-1957\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1968-1977": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1968-1977 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1958-1967، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1968-1977:\n# لبنان 1968-1977 في إطار \"الممر الضيّق\"\n\nفي إطار أسيموغلو وروبنسون، لبنان مثال على **\"الدولة المكبّلة/الغائبة\" (Absent/Shackled Leviathan)** حيث التوازن الطائفي أبقى الدولة ضعيفة بنيوياً، بينما \"المجتمع\" كان منقسماً ومسلّحاً لا موحّداً.\n\n## الاتجاهات (بطيئة: مؤسسية/اقتصادية/ديموغرافية)\n\n- **اختلال الميثاق الطائفي (1943)**: توزيع السلطة المجمّد على تعداد 1932 لم يعد يعكس الواقع الديموغرافي (نمو الوزن الشيعي والمسلم عموماً). → **أضعف الدولة** بتجميد شرعيتها التمثيلية، وشرذم المجتمع.\n\n- **التفاوت الاقتصادي و\"الحرمان\"**: نموذج اقتصادي ليبرالي (المصرفية/الخدمات) ركّز الثروة في المركز البيروتي وأهمل الأطراف (الجنوب، البقاع، الشمال). → **أضعف المجتمع** بتوليد ولاءات فئوية بديلة عن الدولة.\n\n- **الهجرة الداخلية والتحضّر (حزام البؤس حول بيروت)**: نزوح ريفي (خصوصاً شيعي من الجنوب) خلق أحزمة فقر قابلة للتعبئة السياسية والمسلحة. → **قوّى تنظيمات فرعية** على حساب احتكار الدولة للعنف.\n\n- **صعود التعبئة الشيعية**: بروز حركة المحرومين (الإمام موسى الصدر، 1974) كتعبير مؤسسي عن مجتمع مهمّش. → **قوّى مجتمعاً طائفياً محدداً**، لكنه عمّق الانقسام.\n\n- **تنامي الوجود الفلسطيني المسلح**: تحوّل تدريجي لمنظمة التحرير إلى فاعل شبه-سيادي داخل الدولة. → **أضعف الدولة** بكسر احتكارها للسلاح.\n\n## الأحداث (منفصلة/محددة)\n\n- **الغارة الإسرائيلية على مطار بيروت (ديسمبر 1968)**: كشفت عجز الجيش عن الحماية. → **أضعفت هيبة الدولة**.\n\n- **اتفاق القاهرة (نوفمبر 1969)**: قنّن تنظيم العمل الفدائي الفلسطيني وسلاحه على الأرض اللبنانية. → **أضعف الدولة** بشكل مباشر (تنازل رسمي عن السيادة على مناطق).\n\n- **\"أيلول الأسود\" وانتقال قيادة م.ت.ف إلى لبنان (1970-1971)**: عزّز الثقل الفلسطيني المسلح. → **أضعف الدولة**.\n\n- **تأسيس حركة المحرومين (1974)** ثم جناحها \"أفواج المقاومة – أمل\" (1975). → **قوّى فاعلاً مجتمعياً مسلحاً** خارج الدولة.\n\n- **حادثة بوسطة عين الرمانة (13 أبريل 1975)**: الشرارة المباشرة للحرب الأهلية. → **أطلق انهيار الدولة والمجتمع معاً**.\n\n- **اندلاع الحرب الأهلية (1975)**: انقسام الجيش، سقوط احتكار العنف نهائياً. → **انهيار الدولة**.\n\n- **التدخل السوري ومؤتمر الرياض/قمة القاهرة (1976)** ونشوء **قوات الردع العربية**. → **إحلال سيادة خارجية محل الدولة**، تجميد بلا حل.\n\n- **اغتيال كمال جنبلاط (مارس 1977)**: أضعف الطرح \"الوطني\" العابر للطوائف. → **أضعف احتمال قيام \"مجتمع\" موحّد**.\n\n---\n**الخلاصة التحليلية**: خلال هذه الحقبة انزلق لبنان **خارج الممر الضيّق**؛ لم تكن المشكلة دولةً مستبدة تسحق مجتمعاً، بل **دولة هشّة** يقابلها **مجتمع مجزّأ إلى طوائف مسلحة**—فغاب التوازن الذي تشترطه الحرية.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <3.5, 4.0>\n1938-1947: <4.0, 5.0>\n1948-1957: <4.5, 4.5>\n1958-1967: <4.5, 5.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1968-1977\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1968-1977\n- society_change (float): تغيّر society_power مقارنةً بـ 1958-1967\n- state_change (float): تغيّر state_power مقارنةً بـ 1958-1967\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1978-1987": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1978-1987 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1968-1977، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1978-1987:\n# لبنان 1978–1987 في ضوء إطار أسيموغلو وروبنسون\n\n**ملاحظة إطارية:** في نموذج \"الممر الضيق\"، تُقاس \"الدولة\" بقدرتها على فرض القانون واحتكار العنف، ويُقاس \"المجتمع\" بقدرته على التنظيم والضبط الجماعي. في لبنان خلال هذه الفترة، السمة الجوهرية هي انهيار الدولة (المتوحش/الغائب) مع تفكّك المجتمع إلى عصبيات مسلّحة بدلاً من مجتمع مدني ضابط.\n\n## الاتجاهات (بطيئة: مؤسسية/اقتصادية/ديموغرافية)\n\n- **تآكل احتكار الدولة للعنف وصعود الميليشيات الطائفية** كبنى حكم موازية (جباية، محاكم، خدمات): يُضعف الدولة، ويُضعف المجتمع المدني العابر للطوائف رغم أنه يُقوّي التنظيم داخل كل عصبية.\n\n- **الانهيار الاقتصادي والنقدي التدريجي** (تراجع الليرة، تضخّم، هروب رساميل، تدمير البنية التحتية): يُضعف الدولة (تآكل مواردها المالية وقدرتها) ويُضعف المجتمع (إفقار وتبعية للميليشيات).\n\n- **اقتصاد الحرب والاقتصاد الموازي** (مرافئ غير شرعية، تهريب، ريع الميليشيات): يُقوّي الفاعلين المسلّحين على حساب الدولة والمجتمع معاً.\n\n- **التهجير والفرز الديموغرافي الطائفي** (تجانس المناطق، نزوح داخلي واسع): يُضعف النسيج المجتمعي المدني ويُرسّخ العصبيات بدلاً من التنظيم الأفقي.\n\n- **ترسّخ الوصايات الخارجية** (الوجود السوري منذ 1976، والتغلغل الإسرائيلي في الجنوب): يُضعف سيادة الدولة واستقلال قرارها.\n\n- **موت الطبقة الوسطى وهجرة الكفاءات** (خصوصاً هجرة الأدمغة): يُضعف قاعدة المجتمع المدني المستقلة.\n\n## الأحداث (منفصلة)\n\n- **الاجتياح الإسرائيلي الأول (عملية الليطاني) مارس 1978** وإنشاء \"الحزام الأمني\" وقوة اليونيفيل: أضعف الدولة (سيطرة أجنبية على أراضٍ جنوبية).\n\n- **الاجتياح الإسرائيلي الكبير (حرب 1982) وحصار بيروت وخروج منظمة التحرير**: أضعف الدولة (احتلال العاصمة) وفكّك جزءاً من الفاعلين المسلّحين لكنه أعاد ترتيب موازين الميليشيات.\n\n- **اغتيال الرئيس المنتخب بشير الجميّل (سبتمبر 1982)** ومجازر صبرا وشاتيلا: أضعف الدولة (فراغ رأس السلطة) وحطّم أي رهان على استعادة الاحتكار الشرعي للعنف.\n\n- **اتفاق 17 أيار 1983 (مع إسرائيل) ثم إلغاؤه 1984**: أظهر هشاشة قرار الدولة وتبعيته للخارج؛ أضعف الدولة.\n\n- **\"انتفاضة\" 6 فبراير 1984 وسقوط بيروت الغربية** بيد الميليشيات وتفكّك الجيش على أسس طائفية: ضربة مباشرة لاحتكار الدولة للعنف؛ إضعاف حاد للدولة.\n\n- **\"حرب المخيمات\" (1985–1987)** وحرب الميليشيات البينية: عمّقت العنف المجتمعي وأضعفت المجتمع المدني والدولة معاً.\n\n- **الاتفاق الثلاثي (ديسمبر 1985) وفشله**: أثبت عجز أمراء الحرب عن إنتاج تسوية دولتية؛ استمرار إضعاف الدولة.\n\n- **دخول القوات السورية إلى بيروت الغربية (فبراير 1987)**: كرّس الوصاية الخارجية بديلاً عن سلطة الدولة.\n\n**الخلاصة الإطارية:** الفترة كلها تمثّل انزلاقاً بعيداً عن \"الممر الضيق\" نحو حالة \"الدولة الغائبة/الفاشلة\" لا \"الليفياثان المستبد\"، حيث يُستبدل التوازن بين دولة قوية ومجتمع منظّم بفوضى العصبيات المسلّحة والوصايات الأجنبية.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <3.5, 4.0>\n1938-1947: <4.0, 5.0>\n1948-1957: <4.5, 4.5>\n1958-1967: <4.5, 5.5>\n1968-1977: <4.0, 2.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1978-1987\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1978-1987\n- society_change (float): تغيّر society_power مقارنةً بـ 1968-1977\n- state_change (float): تغيّر state_power مقارنةً بـ 1968-1977\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1988-1997": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1988-1997 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1978-1987، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1988-1997:\n# لبنان 1988–1997 في ضوء إطار \"الممر الضيّق\"\n\nفي إطار أسيموغلو وروبنسون، تكمن الحرية في التوازن بين \"دولة قادرة\" و\"مجتمع متيقّظ\". فترة 1988–1997 في لبنان تُظهر عمومًا **إعادة بناء دولة مركزية** (بوصاية سورية) مقابل **إضعاف استقلالية المجتمع المدني والسياسي**.\n\n## الاتجاهات (البطيئة: المؤسسية والاقتصادية والديموغرافية)\n\n- **إعادة بناء أجهزة الدولة بعد الطائف**: تدريجيًا أُعيد تكوين مؤسسات مركزية ووحّدت الميليشيات (باستثناء حزب الله) — *تعزيز شكلي للدولة*، لكنه دولة خاضعة لوصاية خارجية وليست \"مقيّدة\" مجتمعيًا.\n\n- **الهيمنة السورية المتصاعدة**: ترسّخ النفوذ السوري الأمني والسياسي طوال الفترة — *تقوية \"دولة\" فوقية على حساب استقلالية المجتمع والقرار السيادي*.\n\n- **إعادة الإعمار الاقتصادي والدَّين العام** (مشروع الحريري/سوليدير بعد 1992): نمو وإعادة بناء بيروت، لكن مع تراكم دَين ضخم ومحسوبية — *تعزيز قدرة الدولة الاستخراجية والزبائنية أكثر من تعزيز مجتمع اقتصادي مستقل*.\n\n- **ترسيخ الطائفية المؤسسية (المحاصصة)**: توزيع السلطة طائفيًا كرّس الولاءات دون الوطنية — *إضعاف قدرة المجتمع على التحرك العابر للطوائف* (يُبقي \"قفص القبيلة/الطائفة\" فاعلًا).\n\n- **التغيّرات الديموغرافية والنزوح**: استمرار آثار التهجير الداخلي وهجرة الأدمغة والرساميل — *إضعاف النسيج المجتمعي وقدرته على المراقبة الجماعية*.\n\n- **إضعاف تدريجي للصحافة والحريات العامة** عبر قوانين ووصاية أمنية — *تقليص التيقّظ المجتمعي*.\n\n## الأحداث (المنفصلة)\n\n- **اتفاق الطائف (1989) وإقراره دستوريًا (1990)**: نقل صلاحيات من رئاسة الجمهورية إلى مجلس الوزراء ورسّخ المناصفة — *تعزيز إطار الدولة، لكنه رسّم الوصاية السورية وأضعف مركزية القرار المسيحي*.\n\n- **إنهاء \"حكومة عون\" العسكرية (13 تشرين الأول 1990)**: حسم عسكري بدعم سوري أنهى الانقسام الحكومي — *تعزيز احتكار الدولة للعنف، لكن عبر قوة خارجية لا توازن داخلي*.\n\n- **حلّ الميليشيات ونزع سلاحها (1991)**: قانون العفو ودمج بعض المقاتلين — *تعزيز احتكار الدولة للقوة* مع استثناء سلاح المقاومة.\n\n- **انتخابات 1992 النيابية**: أول انتخابات منذ 1972، لكن مع مقاطعة مسيحية واسعة ونسب اقتراع متدنية — *أضعفت شرعية التمثيل المجتمعي وكرّست الطبقة الموالية للوصاية*.\n\n- **انطلاق مشروع إعادة إعمار الوسط التجاري وتأسيس سوليدير (1994)**: — *تعزيز قدرة الدولة/النخبة الاقتصادية مع إقصاء أصحاب حقوق ومساءلة مجتمعية محدودة*.\n\n- **تفاهم نيسان (1996)** إثر عملية \"عناقيد الغضب\" الإسرائيلية: — *ترسيخ دور فاعل مسلّح (حزب الله) خارج احتكار الدولة، مع شرعنته إقليميًا*.\n\n- **انتخابات 1996 النيابية**: تثبيت التوازنات نفسها تحت الوصاية — *استمرار إضعاف التنافس المجتمعي الحر*.\n\n---\n\n**الخلاصة التحليلية**: الفترة تمثّل تحركًا نحو **\"دولة استبدادية/موصى عليها\"** لا نحو \"الممر الضيّق\"؛ إذ نمت قدرة الدولة على الضبط والإعمار بينما تراجعت استقلالية المجتمع وتيقّظه — وهو اختلال يبعد لبنان عن التوازن الذي تشترطه الحرية عند أسيموغلو وروبنسون.\n\n*ملاحظة: أنصح بالتحقق من التواريخ الدقيقة قبل الاعتماد الأكاديمي.*\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <3.5, 4.0>\n1938-1947: <4.0, 5.0>\n1948-1957: <4.5, 4.5>\n1958-1967: <4.5, 5.5>\n1968-1977: <4.0, 2.0>\n1978-1987: <3.0, 1.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1988-1997\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1988-1997\n- society_change (float): تغيّر society_power مقارنةً بـ 1978-1987\n- state_change (float): تغيّر state_power مقارنةً بـ 1978-1987\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1998-2007": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1998-2007 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1988-1997، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1998-2007:\n# لبنان 1998–2007 في إطار \"الممر الضيّق\"\n\nفي إطار أسيموغلو وروبنسون، يقوم التوازن على تنافس/تعاون بين **قوة الدولة** و**قوة المجتمع**؛ وحالة لبنان تميل نحو نموذج \"الدولة الغائبة/المكبّلة\" حيث تحلّ الطائفية والزبائنية والفاعلون المسلحون محل مؤسسات الدولة.\n\n## الاتجاهات (بطيئة: مؤسسية/اقتصادية/ديموغرافية)\n\n- **تراكم الدَّين العام وأزمة المالية العامة (ذروتها في مؤتمر باريس II 2002)**: تفاقم المديونية وارتفاع خدمة الدين أضعف **الدولة** بجعلها رهينة للتمويل الخارجي والزبائنية.\n- **ترسيخ منطق الطائف والمحاصصة الطائفية**: توزيع الوظائف والموارد طائفيًا كرّس **مجتمعًا** منقسمًا عموديًا (لا مجتمعًا مدنيًا عابرًا للطوائف)، وأضعف قدرة **الدولة** على التمثيل المحايد.\n- **الوصاية السورية وتغلغل الأجهزة الأمنية**: هيمنة أمنية-سياسية سورية على القرار اللبناني أضعفت **الدولة** كسلطة مستقلة، وقيّدت هامش **المجتمع المدني**.\n- **نمو دور حزب الله كفاعل مسلّح ومؤسسي مواز**: بناء شبكة خدمات وسلاح خارج الدولة عزّز **مجتمعًا** طائفيًا محددًا لكنه أضعف احتكار **الدولة** للعنف الشرعي.\n- **الزبائنية الاقتصادية وإعادة الإعمار (نموذج الحريري)**: ربط النمو بشبكات المحاصصة أضعف المؤسسية العامة رغم تقوية بعض قدرات **الدولة** الإدارية شكليًا.\n- **هجرة الكفاءات والضغوط الديموغرافية-الطائفية**: نزيف رأس المال البشري أضعف **المجتمع** المدني المنظّم وقاعدة **الدولة** الضريبية.\n\n## الأحداث (منفصلة)\n\n- **انتخاب إميل لحود رئيسًا (1998)**: عزّز محور الوصاية الأمنية على حساب استقلال **الدولة**.\n- **الانسحاب الإسرائيلي من الجنوب (2000)**: قوّى شرعية حزب الله كـ\"مقاومة\" (**مجتمع** طائفي) على حساب انبساط سلطة **الدولة** جنوبًا.\n- **مؤتمر باريس II (2002)**: تمويل خارجي مشروط أطال عمر الدولة ماليًا لكنه رهنها خارجيًا (أثر مزدوج على **الدولة**).\n- **التمديد للحود والقرار 1559 (2004)**: صدام دستوري وأزمة سيادة أضعفا شرعية **الدولة**.\n- **اغتيال رفيق الحريري (14 شباط 2005)**: صدمة كبرى (\"منعطف حرج\") أطلقت تعبئة شعبية غير مسبوقة.\n- **ثورة الأرز / انتفاضة الاستقلال (2005)**: نهوض لحظي لـ**المجتمع** المدني العابر جزئيًا للطوائف، وضغط لتقوية سيادة **الدولة**.\n- **الانسحاب السوري (نيسان 2005)**: أزال الوصاية المباشرة (فرصة لتقوية **الدولة**) لكنه كشف فراغ السلطة والانقسام (8 و14 آذار).\n- **حرب تموز 2006**: دمار البنية التحتية وإبراز فاعل مسلّح مستقل أضعف احتكار **الدولة** للقرار الحربي والعنف.\n- **اعتصام المعارضة وشلل الحكومة (2006–2007) والاشتباكات (نهر البارد 2007)**: استقطاب حاد وشلل مؤسسي أضعف **الدولة** و**المجتمع** المدني معًا.\n\n**الخلاصة الإطارية**: خلال هذه الفترة تحرّك لبنان بعيدًا عن \"الممر الضيّق\"، إذ لم تُترجم لحظة التعبئة المجتمعية (2005) إلى تقوية مستدامة للدولة، بل أعاد الانقسام الطائفي والفاعلون المسلحون إنتاج **دولة ضعيفة/مكبّلة** مقابل **مجتمع مُجزّأ**.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <3.5, 4.0>\n1938-1947: <4.0, 5.0>\n1948-1957: <4.5, 4.5>\n1958-1967: <4.5, 5.5>\n1968-1977: <4.0, 2.0>\n1978-1987: <3.0, 1.5>\n1988-1997: <2.5, 4.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1998-2007\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1998-2007\n- society_change (float): تغيّر society_power مقارنةً بـ 1988-1997\n- state_change (float): تغيّر state_power مقارنةً بـ 1988-1997\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "2008-2017": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 2008-2017 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1998-2007، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 2008-2017:\n# لبنان 2008–2017 في إطار \"الممر الضيّق\"\n\n**ملاحظة منهجية:** في إطار أسيموغلو–روبنسون، \"الدولة القوية\" تعني قدرة مؤسسية على فرض القانون وتقديم الخدمات، بينما \"المجتمع القوي\" يعني قدرة على الرقابة والتعبئة وكبح الدولة. لبنان يُصنَّف عادةً كنموذج \"لِياثان مكبَّل/غائب جزئيًا\" حيث تحلّ الشبكات الطائفية محل الدولة.\n\n## الاتجاهات (بطيئة/بنيوية):\n\n- **ترسّخ المحاصصة الطائفية (Consociationalism)**: تعمّق منطق تقاسم السلطة بعد اتفاق الدوحة 2008 → **يُضعف الدولة** (يشلّ مؤسساتها) ويُنتج \"مجتمعاً\" منقسماً طائفياً لا مدنياً عابراً للطوائف.\n\n- **الشلل المؤسسي المتراكم**: فراغ رئاسي طويل، وتمديد لمجلس النواب لنفسه (2013، 2014)، وتعطّل تشكيل الحكومات → **يُضعف الدولة** بنيوياً.\n\n- **صعود حزب الله كفاعل شبه-دولتي مسلّح**: تنامي قدرته العسكرية والمالية والخدمية بالتوازي مع الدولة → **يُضعف احتكار الدولة للقوة**، ويعزّز فاعلاً \"مجتمعياً\" مسلحاً لا مدنياً.\n\n- **التدهور الاقتصادي والمالي الزاحف**: تراكم الدين العام، وتباطؤ النمو، والاعتماد على هندسات مصرف لبنان المالية (منذ ~2016) → **يُضعف الدولة** ويقوّض قدرة المجتمع على الاستقلال الاقتصادي.\n\n- **الضغط الديموغرافي للنزوح السوري (من 2011)**: استقبال ~1.5 مليون نازح → **يُضعف الدولة** (بنى تحتية، خدمات) ويُجهد النسيج الاجتماعي.\n\n- **تنامٍ بطيء لمجتمع مدني عابر للطوائف**: نشوء شبكات ومنظمات حول قضايا الحوكمة والبيئة والفساد → **يعزّز المجتمع المدني** (نواة بذرية).\n\n## الأحداث (منفصلة/محدّدة):\n\n- **أحداث أيار/مايو 2008 (اجتياح بيروت)**: استعراض حزب الله لقوته المسلحة داخلياً → **أضعف الدولة** بشدّة (كسر احتكار العنف الشرعي).\n\n- **اتفاق الدوحة (أيار 2008)**: أنهى الأزمة لكن كرّس \"الثلث المعطّل\" → **أضعف الدولة** مؤسسياً لصالح توازنات الطوائف.\n\n- **سقوط حكومة الحريري (كانون الثاني 2011)** عبر استقالة وزراء المعارضة → **أظهر هشاشة الدولة** أمام الفاعلين الطائفيين-المسلحين.\n\n- **الفراغ الرئاسي (أيار 2014 – تشرين الأول 2016)**: عامان ونصف بلا رئيس → **أضعف الدولة** جوهرياً.\n\n- **أزمة النفايات و\"طلعت ريحتكم\" (صيف 2015)**: أكبر حراك مدني عابر للطوائف في الفترة → **عزّز المجتمع المدني** (وإن لم يترجَم مؤسسياً).\n\n- **الانتخابات البلدية 2016 وظهور لائحة \"بيروت مدينتي\"**: اختراق انتخابي محدود لقوى مدنية → **عزّز المجتمع المدني** بذرياً.\n\n- **انتخاب ميشال عون (تشرين الأول 2016) وتسوية الحريري**: أنهى الفراغ لكن عبر صفقة نخبوية طائفية → **أثر مزدوج**: أعاد تشغيل الدولة شكلياً لكنه **رسّخ منطق التسويات** لا المؤسسات.\n\n- **قانون الانتخاب النسبي (حزيران 2017)**: أعاد تشكيل قواعد التمثيل → **أثر مزدوج**: نظرياً يفتح باباً لتمثيل قوى بديلة، عملياً صُمّم لحماية الزعامات القائمة.\n\n**الخلاصة التحليلية:** الفترة تُظهر ابتعاداً عن \"الممر\" — الدولة تضعف مؤسسياً بينما تتضخّم فاعلة مسلّحة، ويبقى المجتمع منقسماً طائفياً مع نواة مدنية ناشئة لكنها غير قادرة بعد على الضبط الفعّال.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <3.5, 4.0>\n1938-1947: <4.0, 5.0>\n1948-1957: <4.5, 4.5>\n1958-1967: <4.5, 5.5>\n1968-1977: <4.0, 2.0>\n1978-1987: <3.0, 1.5>\n1988-1997: <2.5, 4.0>\n1998-2007: <3.5, 3.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 2008-2017\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 2008-2017\n- society_change (float): تغيّر society_power مقارنةً بـ 1998-2007\n- state_change (float): تغيّر state_power مقارنةً بـ 1998-2007\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "2018-2027": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 2018-2027 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 2008-2017، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 2018-2027:\n# لبنان في إطار \"الممر الضيق\" (2018–2027)\n\n**ملاحظة منهجية:** في إطار أسيموغلو وروبنسون، لبنان مثال على \"دولة كبح\" (Shackled/Absent) أقرب إلى غياب الدولة، حيث توازن الطوائف يُضعف الدولة والمجتمع معًا. ما يلي تحليل لأبرز ما أثّر في هذا التوازن.\n\n## الاتجاهات (البطيئة: مؤسسية/اقتصادية/ديموغرافية)\n\n- **الانهيار المالي والنقدي (2019 فصاعدًا):** فقدان الليرة أكثر من 90–98% من قيمتها وتبخّر الودائع أضعف الدولة (فقدان القدرة على الإنفاق والخدمات) والمجتمع (إفقار الطبقة الوسطى وتراجع استقلاليته الاقتصادية) في آنٍ واحد.\n\n- **ترسّخ المحاصصة الطائفية (Zombie clientelism):** استمرار الزبائنية الطائفية عوّض غياب الدولة عبر الشبكات الطائفية، ما رسّخ \"قفص المعايير\" (cage of norms) وأضعف قيام مجتمع مدني عابر للطوائف.\n\n- **صعود سلطة موازية (حزب الله):** استمرار احتكار السلاح خارج الدولة يُبقي الدولة \"غائبة/مكبّلة\"، فلا هي قوية بما يكفي ولا المجتمع قادر على ضبطها.\n\n- **هجرة الأدمغة والانكماش الديموغرافي:** نزوح الكفاءات والشباب أضعف المجتمع المدني (فقدان قواه الحيّة) والدولة (تآكل رأس المال البشري والإداري).\n\n- **تآكل مؤسسات الدولة الأساسية:** تدهور الكهرباء والقضاء والمصرف المركزي والجيش (رواتب متآكلة) أضعف قدرة الدولة (State capacity) بشكل مزمن.\n\n- **تصاعد الاعتماد على الاقتصاد النقدي والمساعدات الخارجية:** \"دولرة\" غير رسمية واعتماد على تحويلات المغتربين والمنظمات الدولية، ما يزيد ضعف الدولة الرسمية.\n\n## الأحداث (المنفصلة)\n\n- **17 تشرين الأول/أكتوبر 2019 (ثورة/انتفاضة):** لحظة تعبئة مجتمعية عابرة للطوائف — **عزّزت المجتمع** مؤقتًا وأظهرت طاقة كامنة، لكنها لم تُنتج بنية سياسية دائمة.\n\n- **انفجار مرفأ بيروت (4 آب/أغسطس 2020):** كشف الإهمال والفساد — **أضعف الدولة** (فقدان شرعية شديد واستقالة حكومة) وصدم المجتمع، مع إفلات من المحاسبة أضعف الثقة بمؤسسات العدالة.\n\n- **تعثّر التحقيق القضائي في المرفأ (2021–2023):** عرقلة القاضي البيطار — أظهرت **هيمنة الطبقة السياسية على القضاء** وأضعفت قدرة المجتمع على المساءلة.\n\n- **الانتخابات النيابية (أيار/مايو 2022):** دخول نواب \"تغييريين\" — **تعزيز طفيف للمجتمع** داخل المؤسسات، لكن دون كتلة قادرة على كسر النظام.\n\n- **الفراغ الرئاسي (تشرين الثاني 2022 – كانون الثاني 2025):** شغور سدة الرئاسة أكثر من عامين — **أضعف الدولة** ومؤسساتها التنفيذية بشدة.\n\n- **حرب/تصعيد الجبهة الجنوبية (2023–2024) واغتيالات وضربات:** الحرب المرتبطة بغزة والضربات الإسرائيلية — **أضعفت الدولة** (فقدان السيادة على قرار الحرب) وأنهكت المجتمع في الجنوب والضاحية.\n\n- **انتخاب رئيس وتشكيل حكومة (مطلع 2025):** إنهاء الفراغ بعد إضعاف حزب الله عسكريًا — **محاولة إعادة تعزيز الدولة**، ونتيجتها بعد 2025 لا تزال غير محسومة.\n\n---\n**تنويه:** بعض بنود 2025–2027 تتجاوز البيانات الموثّقة يقينًا وقد تتضمن تطورات لاحقة يُنصح بالتحقق منها.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.0>\n1928-1937: <3.5, 4.0>\n1938-1947: <4.0, 5.0>\n1948-1957: <4.5, 4.5>\n1958-1967: <4.5, 5.5>\n1968-1977: <4.0, 2.0>\n1978-1987: <3.0, 1.5>\n1988-1997: <2.5, 4.0>\n1998-2007: <3.5, 3.5>\n2008-2017: <4.0, 3.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 2018-2027\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 2018-2027\n- society_change (float): تغيّر society_power مقارنةً بـ 2008-2017\n- state_change (float): تغيّر state_power مقارنةً بـ 2008-2017\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)"
  },
  "score_response": {
    "1918-1927": "{\"society_power\": 4.0, \"state_power\": 3.0, \"society_change\": 0.0, \"state_change\": 0.0, \"key_event\": \"\\u0646\\u0647\\u0627\\u064a\\u0629 \\u0627\\u0644\\u062d\\u0643\\u0645 \\u0627\\u0644\\u0639\\u062b\\u0645\\u0627\\u0646\\u064a \\u0648\\u0628\\u062f\\u0627\\u064a\\u0629 \\u0627\\u0644\\u0627\\u0646\\u062a\\u062f\\u0627\\u0628 \\u0627\\u0644\\u0641\\u0631\\u0646\\u0633\\u064a \\u0648\\u0625\\u0639\\u0644\\u0627\\u0646 \\u0644\\u0628\\u0646\\u0627\\u0646 \\u0627\\u0644\\u0643\\u0628\\u064a\\u0631\", \"reasoning\": \"\\u0628\\u0639\\u062f \\u0627\\u0646\\u0647\\u064a\\u0627\\u0631 \\u0627\\u0644\\u0633\\u0644\\u0637\\u0629 \\u0627\\u0644\\u0639\\u062b\\u0645\\u0627\\u0646\\u064a\\u0629 \\u0639\\u0627\\u0645 1918\\u060c \\u0623\\u064f\\u0646\\u0634\\u0626\\u062a \\u062f\\u0648\\u0644\\u0629 \\u0644\\u0628\\u0646\\u0627\\u0646 \\u0627\\u0644\\u0643\\u0628\\u064a\\u0631 \\u0639\\u0627\\u0645 1920 \\u062a\\u062d\\u062a \\u0627\\u0644\\u0627\\u0646\\u062a\\u062f\\u0627\\u0628 \\u0627\\u0644\\u0641\\u0631\\u0646\\u0633\\u064a \\u0628\\u0625\\u062f\\u0627\\u0631\\u0629 \\u0646\\u0627\\u0634\\u0626\\u0629 \\u0645\\u062d\\u062f\\u0648\\u062f\\u0629 \\u0627\\u0644\\u0646\\u0637\\u0627\\u0642 \\u0648\\u0645\\u0639\\u062a\\u0645\\u062f\\u0629 \\u0639\\u0644\\u0649 \\u0627\\u0644\\u0633\\u0644\\u0637\\u0629 \\u0627\\u0644\\u0641\\u0631\\u0646\\u0633\\u064a\\u0629 \\u0648\\u0627\\u0644\\u0632\\u0639\\u0627\\u0645\\u0627\\u062a \\u0627\\u0644\\u0645\\u062d\\u0644\\u064a\\u0629\\u060c \\u0645\\u0627 \\u064a\\u062c\\u0639\\u0644 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0636\\u0639\\u064a\\u0641\\u0629. \\u0623\\u0645\\u0627 \\u0627\\u0644\\u0645\\u062c\\u062a\\u0645\\u0639 \\u0641\\u0643\\u0627\\u0646 \\u0645\\u0646\\u0642\\u0633\\u0645\\u064b\\u0627 \\u0637\\u0627\\u0626\\u0641\\u064a\\u064b\\u0627 \\u0645\\u0639 \\u0634\\u0628\\u0643\\u0627\\u062a \\u062f\\u064a\\u0646\\u064a\\u0629 \\u0648\\u0639\\u0627\\u0626\\u0644\\u064a\\u0629 \\u0648\\u0635\\u062d\\u0627\\u0641\\u0629 \\u0646\\u0627\\u0634\\u0626\\u0629 \\u0648\\u0628\\u0639\\u0636 \\u0627\\u0644\\u062a\\u0639\\u0628\\u0626\\u0629 \\u0627\\u0644\\u0648\\u0637\\u0646\\u064a\\u0629\\u060c \\u0644\\u0643\\u0646\\u0647 \\u064a\\u0638\\u0644 \\u0636\\u0639\\u064a\\u0641 \\u0627\\u0644\\u062a\\u0646\\u0638\\u064a\\u0645 \\u0627\\u0644\\u0645\\u0633\\u062a\\u0642\\u0644 \\u062a\\u062d\\u062a \\u0627\\u0644\\u0648\\u0635\\u0627\\u064a\\u0629 \\u0627\\u0644\\u0623\\u062c\\u0646\\u0628\\u064a\\u0629.\"}",
    "1928-1937": "{\"society_power\": 3.5, \"state_power\": 4.0, \"society_change\": -0.5, \"state_change\": 1.0, \"key_event\": \"\\u0625\\u062d\\u0635\\u0627\\u0621 1932 \\u0648\\u062a\\u0639\\u0644\\u064a\\u0642 \\u0627\\u0644\\u062f\\u0633\\u062a\\u0648\\u0631 \\u0648\\u062a\\u0631\\u0633\\u064a\\u062e \\u0627\\u0644\\u0628\\u064a\\u0631\\u0648\\u0642\\u0631\\u0627\\u0637\\u064a\\u0629 \\u0627\\u0644\\u0627\\u0646\\u062a\\u062f\\u0627\\u0628\\u064a\\u0629\", \"reasoning\": \"\\u062a\\u0648\\u0633\\u0651\\u0639\\u062a \\u0627\\u0644\\u0628\\u064a\\u0631\\u0648\\u0642\\u0631\\u0627\\u0637\\u064a\\u0629 \\u0627\\u0644\\u0627\\u0646\\u062a\\u062f\\u0627\\u0628\\u064a\\u0629 \\u0627\\u0644\\u0645\\u0627\\u0644\\u064a\\u0629 \\u0648\\u0627\\u0644\\u0623\\u0645\\u0646\\u064a\\u0629 \\u0641\\u0627\\u0631\\u062a\\u0641\\u0639\\u062a \\u0642\\u0648\\u0629 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0631\\u063a\\u0645 \\u0628\\u0642\\u0627\\u0626\\u0647\\u0627 \\u0627\\u0633\\u062a\\u0639\\u0645\\u0627\\u0631\\u064a\\u0629 \\u0648\\u0645\\u0642\\u064a\\u0651\\u062f\\u0629\\u061b \\u0641\\u064a \\u0627\\u0644\\u0645\\u0642\\u0627\\u0628\\u0644 \\u0623\\u062f\\u0651\\u0649 \\u062a\\u0643\\u0631\\u064a\\u0633 \\u0627\\u0644\\u0645\\u0646\\u0637\\u0642 \\u0627\\u0644\\u0637\\u0627\\u0626\\u0641\\u064a \\u0648\\u0635\\u0639\\u0648\\u062f \\u0627\\u0644\\u0632\\u0639\\u0627\\u0645\\u0627\\u062a \\u0648\\u062a\\u0639\\u0644\\u064a\\u0642 \\u0627\\u0644\\u062f\\u0633\\u062a\\u0648\\u0631 1932 \\u0625\\u0644\\u0649 \\u062a\\u0641\\u062a\\u064a\\u062a \\u0627\\u0644\\u0645\\u062c\\u062a\\u0645\\u0639 \\u0627\\u0644\\u0645\\u062f\\u0646\\u064a \\u0627\\u0644\\u062c\\u0627\\u0645\\u0639\\u060c \\u0645\\u0639 \\u0628\\u0642\\u0627\\u0621 \\u0646\\u0634\\u0627\\u0637 \\u0635\\u062d\\u0641\\u064a/\\u0633\\u064a\\u0627\\u0633\\u064a \\u0645\\u062d\\u062f\\u0648\\u062f \\u0639\\u0648\\u0651\\u0636 \\u062c\\u0632\\u0626\\u064a\\u064b\\u0627 \\u0647\\u0630\\u0627 \\u0627\\u0644\\u062a\\u0631\\u0627\\u062c\\u0639.\"}",
    "1938-1947": "{\"society_power\": 4.0, \"state_power\": 5.0, \"society_change\": 0.5, \"state_change\": 1.0, \"key_event\": \"\\u0627\\u0644\\u0627\\u0633\\u062a\\u0642\\u0644\\u0627\\u0644 \\u0648\\u0627\\u0644\\u062c\\u0644\\u0627\\u0621 \\u0648\\u0623\\u0632\\u0645\\u0629 1943 \\u0627\\u0644\\u062a\\u0639\\u0628\\u0648\\u064a\\u0629\", \"reasoning\": \"\\u0639\\u0632\\u0651\\u0632\\u062a \\u0627\\u0644\\u0641\\u062a\\u0631\\u0629 \\u0642\\u062f\\u0631\\u0629 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0648\\u0634\\u0631\\u0639\\u064a\\u062a\\u0647\\u0627 \\u0639\\u0628\\u0631 \\u0627\\u0644\\u0627\\u0633\\u062a\\u0642\\u0644\\u0627\\u0644 \\u0648\\u0627\\u0644\\u062c\\u0644\\u0627\\u0621 \\u0648\\u0627\\u062d\\u062a\\u0643\\u0627\\u0631 \\u0627\\u0644\\u0639\\u0646\\u0641 (\\u0631\\u0641\\u0639 state \\u0645\\u0646 4.0 \\u0625\\u0644\\u0649 5.0)\\u060c \\u0628\\u064a\\u0646\\u0645\\u0627 \\u0631\\u0641\\u0639\\u062a \\u0627\\u0646\\u062a\\u0641\\u0627\\u0636\\u0629 1943 \\u0627\\u0644\\u0639\\u0627\\u0628\\u0631\\u0629 \\u0644\\u0644\\u0637\\u0648\\u0627\\u0626\\u0641 \\u0642\\u0648\\u0629 \\u0627\\u0644\\u0645\\u062c\\u062a\\u0645\\u0639 \\u0642\\u0644\\u064a\\u0644\\u0627\\u064b \\u0631\\u063a\\u0645 \\u0623\\u0646 \\u0627\\u0644\\u0642\\u064a\\u062f \\u0627\\u0644\\u0637\\u0627\\u0626\\u0641\\u064a \\u0648\\u0627\\u0644\\u0632\\u0628\\u0627\\u0626\\u0646\\u064a\\u0629 \\u0648\\u0627\\u0644\\u0627\\u0646\\u062a\\u062e\\u0627\\u0628\\u0627\\u062a \\u0627\\u0644\\u0645\\u0637\\u0639\\u0648\\u0646\\u0629 1947 \\u0643\\u0628\\u062d\\u0627 \\u0646\\u0634\\u0648\\u0621 \\u0645\\u062c\\u062a\\u0645\\u0639 \\u0645\\u062f\\u0646\\u064a \\u0623\\u0641\\u0642\\u064a (\\u0631\\u0641\\u0639 society \\u0645\\u0646 3.5 \\u0625\\u0644\\u0649 4.0).\"}",
    "1948-1957": "{\"society_power\": 4.5, \"state_power\": 4.5, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"\\u062a\\u0631\\u0633\\u064a\\u062e \\u0627\\u0644\\u0635\\u064a\\u063a\\u0629 \\u0627\\u0644\\u0637\\u0627\\u0626\\u0641\\u064a\\u0629 \\u0648\\u0627\\u0644\\u0627\\u0632\\u062f\\u0647\\u0627\\u0631 \\u0627\\u0644\\u062a\\u062c\\u0627\\u0631\\u064a \\u0645\\u0639 \\u062f\\u0648\\u0644\\u0629 \\u0639\\u062f\\u0645 \\u062a\\u062f\\u062e\\u0651\\u0644\", \"reasoning\": \"\\u0639\\u0632\\u0651\\u0632\\u062a \\u0627\\u0644\\u0637\\u0641\\u0631\\u0629 \\u0627\\u0644\\u0627\\u0642\\u062a\\u0635\\u0627\\u062f\\u064a\\u0629 \\u0648\\u0627\\u0644\\u0633\\u0631\\u0651\\u064a\\u0629 \\u0627\\u0644\\u0645\\u0635\\u0631\\u0641\\u064a\\u0629 \\u0648\\u0627\\u0644\\u0632\\u0639\\u0627\\u0645\\u0627\\u062a \\u0627\\u0644\\u0637\\u0627\\u0626\\u0641\\u064a\\u0629 \\u0645\\u0648\\u0627\\u0631\\u062f \\u0627\\u0644\\u0645\\u062c\\u062a\\u0645\\u0639 (\\u0628\\u0635\\u064a\\u063a\\u062a\\u0647 \\u0627\\u0644\\u0632\\u0628\\u0627\\u0626\\u0646\\u064a\\u0629 \\u0644\\u0627 \\u0627\\u0644\\u0645\\u062f\\u0646\\u064a\\u0629)\\u060c \\u0628\\u064a\\u0646\\u0645\\u0627 \\u0628\\u0642\\u064a\\u062a \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0636\\u0639\\u064a\\u0641\\u0629 \\u062a\\u0648\\u0632\\u064a\\u0639\\u064a\\u0627\\u064b \\u0648\\u062a\\u0631\\u0627\\u062c\\u0639\\u062a \\u0634\\u0631\\u0639\\u064a\\u062a\\u0647\\u0627 \\u0645\\u0639 \\u0627\\u0646\\u062a\\u062e\\u0627\\u0628\\u0627\\u062a 1957 \\u0627\\u0644\\u0645\\u064f\\u062f\\u0627\\u0631\\u0629 \\u0648\\u0636\\u063a\\u0637 \\u0627\\u0644\\u0644\\u062c\\u0648\\u0621 \\u0627\\u0644\\u0641\\u0644\\u0633\\u0637\\u064a\\u0646\\u064a \\u0648\\u0627\\u0644\\u0627\\u0633\\u062a\\u0642\\u0637\\u0627\\u0628 \\u062d\\u0648\\u0644 \\u0645\\u0628\\u062f\\u0623 \\u0623\\u064a\\u0632\\u0646\\u0647\\u0627\\u0648\\u0631.\"}",
    "1958-1967": "{\"society_power\": 4.5, \"state_power\": 5.5, \"society_change\": 0.0, \"state_change\": 1.0, \"key_event\": \"\\u0627\\u0644\\u0625\\u0635\\u0644\\u0627\\u062d \\u0627\\u0644\\u0634\\u0647\\u0627\\u0628\\u064a \\u0648\\u0628\\u0646\\u0627\\u0621 \\u0645\\u0624\\u0633\\u0633\\u0627\\u062a \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0627\\u0644\\u062d\\u062f\\u064a\\u062b\\u0629\", \"reasoning\": \"\\u0639\\u0632\\u0651\\u0632\\u062a \\u0627\\u0644\\u0634\\u0647\\u0627\\u0628\\u064a\\u0629 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0639\\u0628\\u0631 \\u0645\\u0624\\u0633\\u0633\\u0627\\u062a \\u062d\\u062f\\u064a\\u062b\\u0629 (\\u0645\\u0635\\u0631\\u0641 \\u0644\\u0628\\u0646\\u0627\\u0646\\u060c \\u0645\\u062c\\u0644\\u0633 \\u0627\\u0644\\u062e\\u062f\\u0645\\u0629 \\u0627\\u0644\\u0645\\u062f\\u0646\\u064a\\u0629\\u060c \\u0627\\u0644\\u0645\\u0643\\u062a\\u0628 \\u0627\\u0644\\u062b\\u0627\\u0646\\u064a) \\u0631\\u0627\\u0641\\u0639\\u0629\\u064b \\u0642\\u0648\\u062a\\u0647\\u0627 \\u0625\\u0644\\u0649 \\u0627\\u0644\\u0645\\u0633\\u062a\\u0648\\u0649 \\u0627\\u0644\\u0645\\u062a\\u0648\\u0633\\u0637\\u060c \\u0631\\u063a\\u0645 \\u0623\\u0646 \\u0635\\u062f\\u0645\\u0629 \\u0625\\u0646\\u062a\\u0631\\u0627 1966 \\u0648\\u062a\\u062f\\u0627\\u0639\\u064a\\u0627\\u062a 1967 \\u0643\\u0628\\u062d\\u062a \\u0627\\u0644\\u0632\\u062e\\u0645. \\u0623\\u0645\\u0627 \\u0627\\u0644\\u0645\\u062c\\u062a\\u0645\\u0639 \\u0641\\u0628\\u0642\\u064a \\u0645\\u0646\\u0642\\u0633\\u0645\\u064b\\u0627 \\u0637\\u0627\\u0626\\u0641\\u064a\\u064b\\u0627 \\u0631\\u063a\\u0645 \\u0635\\u0639\\u0648\\u062f \\u0627\\u0644\\u0646\\u062e\\u0628 \\u0627\\u0644\\u0627\\u0642\\u062a\\u0635\\u0627\\u062f\\u064a\\u0629\\u060c \\u0641\\u0638\\u0644 \\u0635\\u0627\\u0641\\u064a \\u062a\\u063a\\u064a\\u0651\\u0631\\u0647 \\u0642\\u0631\\u064a\\u0628\\u064b\\u0627 \\u0645\\u0646 \\u0627\\u0644\\u0635\\u0641\\u0631.\"}",
    "1968-1977": "{\"society_power\": 4.0, \"state_power\": 2.0, \"society_change\": -0.5, \"state_change\": -3.5, \"key_event\": \"\\u0627\\u0646\\u062f\\u0644\\u0627\\u0639 \\u0627\\u0644\\u062d\\u0631\\u0628 \\u0627\\u0644\\u0623\\u0647\\u0644\\u064a\\u0629 1975 \\u0648\\u0627\\u0646\\u0647\\u064a\\u0627\\u0631 \\u0627\\u062d\\u062a\\u0643\\u0627\\u0631 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0644\\u0644\\u0639\\u0646\\u0641\", \"reasoning\": \"\\u0627\\u0646\\u0647\\u0627\\u0631\\u062a \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0639\\u0645\\u0644\\u064a\\u0627\\u064b \\u0645\\u0639 \\u0627\\u062a\\u0641\\u0627\\u0642 \\u0627\\u0644\\u0642\\u0627\\u0647\\u0631\\u0629 \\u0648\\u062a\\u0635\\u0627\\u0639\\u062f \\u0627\\u0644\\u0633\\u0644\\u0627\\u062d \\u0627\\u0644\\u0641\\u0644\\u0633\\u0637\\u064a\\u0646\\u064a \\u062b\\u0645 \\u0627\\u0644\\u062d\\u0631\\u0628 \\u0627\\u0644\\u0623\\u0647\\u0644\\u064a\\u0629 \\u0648\\u0627\\u0646\\u0642\\u0633\\u0627\\u0645 \\u0627\\u0644\\u062c\\u064a\\u0634 \\u0648\\u0625\\u062d\\u0644\\u0627\\u0644 \\u0627\\u0644\\u0633\\u064a\\u0627\\u062f\\u0629 \\u0627\\u0644\\u0633\\u0648\\u0631\\u064a\\u0629\\u060c \\u0641\\u0647\\u0628\\u0637\\u062a \\u0642\\u0648\\u062a\\u0647\\u0627 \\u0628\\u0634\\u062f\\u0629\\u061b \\u0623\\u0645\\u0627 \\u0627\\u0644\\u0645\\u062c\\u062a\\u0645\\u0639 \\u0641\\u062a\\u0631\\u0627\\u062c\\u0639 \\u0642\\u0644\\u064a\\u0644\\u0627\\u064b \\u0644\\u0623\\u0646\\u0647 \\u0644\\u0645 \\u064a\\u0648\\u062d\\u0651\\u062f \\u0646\\u0641\\u0633\\u0647 \\u0628\\u0644 \\u062a\\u0634\\u0638\\u0651\\u0649 \\u0625\\u0644\\u0649 \\u0637\\u0648\\u0627\\u0626\\u0641 \\u0645\\u0633\\u0644\\u062d\\u0629 (\\u0623\\u0645\\u0644\\u060c \\u0627\\u0644\\u0645\\u064a\\u0644\\u064a\\u0634\\u064a\\u0627\\u062a) \\u0645\\u0639 \\u062a\\u0639\\u0628\\u0626\\u0629 \\u0641\\u0626\\u0648\\u064a\\u0629 \\u0639\\u0627\\u0644\\u064a\\u0629 \\u0644\\u0643\\u0646\\u0647\\u0627 \\u0645\\u062c\\u0632\\u0651\\u0623\\u0629 \\u0648\\u0645\\u0646\\u0627\\u0642\\u0636\\u0629 \\u0644\\u0639\\u0645\\u0644 \\u062c\\u0645\\u0627\\u0639\\u064a \\u0645\\u062f\\u0646\\u064a \\u0645\\u0648\\u062d\\u0651\\u062f.\"}",
    "1978-1987": "{\"society_power\": 3.0, \"state_power\": 1.5, \"society_change\": -1.0, \"state_change\": -0.5, \"key_event\": \"\\u0627\\u0644\\u0627\\u062c\\u062a\\u064a\\u0627\\u062d\\u0627\\u062a \\u0648\\u0627\\u0644\\u0627\\u062d\\u062a\\u0644\\u0627\\u0644\\u0627\\u062a \\u0648\\u0633\\u064a\\u0637\\u0631\\u0629 \\u0627\\u0644\\u0645\\u064a\\u0644\\u064a\\u0634\\u064a\\u0627\\u062a \\u0648\\u062a\\u0641\\u0643\\u0651\\u0643 \\u0627\\u0644\\u062c\\u064a\\u0634\", \"reasoning\": \"\\u062a\\u0639\\u0645\\u0651\\u0642 \\u0627\\u0646\\u0647\\u064a\\u0627\\u0631 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0645\\u0639 \\u0627\\u0644\\u0627\\u062c\\u062a\\u064a\\u0627\\u062d\\u064a\\u0646 \\u0627\\u0644\\u0625\\u0633\\u0631\\u0627\\u0626\\u064a\\u0644\\u064a\\u064a\\u0646\\u060c \\u0648\\u062a\\u0641\\u0643\\u0651\\u0643 \\u0627\\u0644\\u062c\\u064a\\u0634 \\u0637\\u0627\\u0626\\u0641\\u064a\\u0627\\u064b (1984)\\u060c \\u0648\\u0627\\u0644\\u0648\\u0635\\u0627\\u064a\\u0629 \\u0627\\u0644\\u0633\\u0648\\u0631\\u064a\\u0629\\u060c \\u0641\\u062a\\u0631\\u0627\\u062c\\u0639\\u062a \\u0642\\u062f\\u0631\\u062a\\u0647\\u0627 \\u0639\\u0644\\u0649 \\u0627\\u062d\\u062a\\u0643\\u0627\\u0631 \\u0627\\u0644\\u0639\\u0646\\u0641 \\u0625\\u0644\\u0649 \\u0645\\u0633\\u062a\\u0648\\u0649 \\u0634\\u0628\\u0647 \\u0645\\u0639\\u062f\\u0648\\u0645\\u061b \\u0643\\u0645\\u0627 \\u062a\\u0641\\u0643\\u0651\\u0643 \\u0627\\u0644\\u0645\\u062c\\u062a\\u0645\\u0639 \\u0627\\u0644\\u0645\\u062f\\u0646\\u064a \\u0627\\u0644\\u0639\\u0627\\u0628\\u0631 \\u0644\\u0644\\u0637\\u0648\\u0627\\u0626\\u0641 \\u0625\\u0644\\u0649 \\u0639\\u0635\\u0628\\u064a\\u0627\\u062a \\u0645\\u0633\\u0644\\u0651\\u062d\\u0629 \\u0648\\u062a\\u0647\\u062c\\u064a\\u0631 \\u0648\\u0647\\u062c\\u0631\\u0629 \\u0623\\u062f\\u0645\\u063a\\u0629\\u060c \\u0641\\u0627\\u0646\\u062e\\u0641\\u0636\\u062a \\u0642\\u0648\\u062a\\u0647 \\u0631\\u063a\\u0645 \\u062a\\u0646\\u0638\\u064a\\u0645 \\u062f\\u0627\\u062e\\u0644 \\u0643\\u0644 \\u0637\\u0627\\u0626\\u0641\\u0629.\"}",
    "1988-1997": "{\"society_power\": 2.5, \"state_power\": 4.0, \"society_change\": -0.5, \"state_change\": 2.5, \"key_event\": \"\\u0627\\u062a\\u0641\\u0627\\u0642 \\u0627\\u0644\\u0637\\u0627\\u0626\\u0641 \\u0648\\u0625\\u0639\\u0627\\u062f\\u0629 \\u0628\\u0646\\u0627\\u0621 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u062a\\u062d\\u062a \\u0627\\u0644\\u0648\\u0635\\u0627\\u064a\\u0629 \\u0627\\u0644\\u0633\\u0648\\u0631\\u064a\\u0629\", \"reasoning\": \"\\u0623\\u0646\\u0647\\u0649 \\u0627\\u0644\\u0637\\u0627\\u0641\\u0641 \\u0627\\u0644\\u062d\\u0631\\u0628 \\u0648\\u0648\\u062d\\u0651\\u062f \\u0627\\u0644\\u0645\\u064a\\u0644\\u064a\\u0634\\u064a\\u0627\\u062a \\u0648\\u0627\\u062d\\u062a\\u0643\\u0627\\u0631 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0644\\u0644\\u0639\\u0646\\u0641 (\\u0628\\u0627\\u0633\\u062a\\u062b\\u0646\\u0627\\u0621 \\u062d\\u0632\\u0628 \\u0627\\u0644\\u0644\\u0647) \\u0641\\u0627\\u0631\\u062a\\u0641\\u0639\\u062a \\u0642\\u062f\\u0631\\u0629 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0646\\u062d\\u0648 \\u0627\\u0644\\u0641\\u0626\\u0629 \\u0627\\u0644\\u0645\\u062a\\u0648\\u0633\\u0637\\u0629\\u060c \\u0644\\u0643\\u0646\\u0647\\u0627 \\u062f\\u0648\\u0644\\u0629 \\u0645\\u0648\\u0635\\u0649 \\u0639\\u0644\\u064a\\u0647\\u0627 \\u0633\\u0648\\u0631\\u064a\\u064b\\u0627\\u061b \\u0641\\u064a \\u0627\\u0644\\u0645\\u0642\\u0627\\u0628\\u0644 \\u0623\\u0636\\u0639\\u0641\\u062a \\u0627\\u0644\\u0637\\u0627\\u0626\\u0641\\u064a\\u0629 \\u0627\\u0644\\u0645\\u0624\\u0633\\u0633\\u064a\\u0629 \\u0648\\u0627\\u0644\\u0648\\u0635\\u0627\\u064a\\u0629 \\u0627\\u0644\\u0623\\u0645\\u0646\\u064a\\u0629 \\u0648\\u062a\\u0642\\u064a\\u064a\\u062f \\u0627\\u0644\\u0635\\u062d\\u0627\\u0641\\u0629 \\u0648\\u0645\\u0642\\u0627\\u0637\\u0639\\u0629 \\u0627\\u0646\\u062a\\u062e\\u0627\\u0628\\u0627\\u062a 1992 \\u0627\\u0633\\u062a\\u0642\\u0644\\u0627\\u0644\\u064a\\u0629 \\u0627\\u0644\\u0645\\u062c\\u062a\\u0645\\u0639 \\u0648\\u062a\\u064a\\u0642\\u0651\\u0638\\u0647.\"}",
    "1998-2007": "{\"society_power\": 3.5, \"state_power\": 3.5, \"society_change\": 1.0, \"state_change\": -0.5, \"key_event\": \"\\u0627\\u063a\\u062a\\u064a\\u0627\\u0644 \\u0627\\u0644\\u062d\\u0631\\u064a\\u0631\\u064a \\u0648\\u062b\\u0648\\u0631\\u0629 \\u0627\\u0644\\u0623\\u0631\\u0632 \\u0648\\u0627\\u0644\\u0627\\u0646\\u0633\\u062d\\u0627\\u0628 \\u0627\\u0644\\u0633\\u0648\\u0631\\u064a 2005\", \"reasoning\": \"\\u0623\\u0637\\u0644\\u0642 \\u0627\\u063a\\u062a\\u064a\\u0627\\u0644 \\u0627\\u0644\\u062d\\u0631\\u064a\\u0631\\u064a \\u062a\\u0639\\u0628\\u0626\\u0629 \\u0634\\u0639\\u0628\\u064a\\u0629 \\u063a\\u064a\\u0631 \\u0645\\u0633\\u0628\\u0648\\u0642\\u0629 (\\u062b\\u0648\\u0631\\u0629 \\u0627\\u0644\\u0623\\u0631\\u0632) \\u0631\\u0641\\u0639\\u062a \\u0642\\u0648\\u0629 \\u0627\\u0644\\u0645\\u062c\\u062a\\u0645\\u0639 \\u0645\\u0624\\u0642\\u062a\\u064b\\u0627\\u060c \\u0644\\u0643\\u0646\\u0647\\u0627 \\u0644\\u0645 \\u062a\\u0643\\u0646 \\u0645\\u0633\\u062a\\u062f\\u0627\\u0645\\u0629 \\u0648\\u0623\\u0639\\u0627\\u062f \\u0627\\u0644\\u0627\\u0646\\u0642\\u0633\\u0627\\u0645 \\u0627\\u0644\\u0637\\u0627\\u0626\\u0641\\u064a \\u0625\\u0646\\u062a\\u0627\\u062c \\u0645\\u062c\\u062a\\u0645\\u0639 \\u0645\\u062c\\u0632\\u0651\\u0623\\u061b \\u0623\\u0645\\u0627 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0641\\u062a\\u0631\\u0627\\u062c\\u0639\\u062a \\u0642\\u0644\\u064a\\u0644\\u064b\\u0627 \\u0628\\u0641\\u0639\\u0644 \\u062a\\u0631\\u0627\\u0643\\u0645 \\u0627\\u0644\\u062f\\u064a\\u0646 \\u0648\\u0627\\u0644\\u0627\\u0646\\u0633\\u062d\\u0627\\u0628 \\u0627\\u0644\\u0633\\u0648\\u0631\\u064a \\u0627\\u0644\\u0630\\u064a \\u0643\\u0634\\u0641 \\u0641\\u0631\\u0627\\u063a \\u0627\\u0644\\u0633\\u0644\\u0637\\u0629 \\u0648\\u0635\\u0639\\u0648\\u062f \\u062d\\u0632\\u0628 \\u0627\\u0644\\u0644\\u0647 \\u0643\\u0641\\u0627\\u0639\\u0644 \\u0645\\u0633\\u0644\\u0651\\u062d \\u0645\\u0648\\u0627\\u0632 \\u0645\\u0639 \\u0627\\u0644\\u0634\\u0644\\u0644 \\u0627\\u0644\\u0645\\u0624\\u0633\\u0633\\u064a 2006-2007.\"}",
    "2008-2017": "{\"society_power\": 4.0, \"state_power\": 3.0, \"society_change\": 0.5, \"state_change\": -0.5, \"key_event\": \"\\u0627\\u062c\\u062a\\u064a\\u0627\\u062d \\u0628\\u064a\\u0631\\u0648\\u062a 2008 \\u0648\\u062d\\u0631\\u0627\\u0643 \\u0627\\u0644\\u0646\\u0641\\u0627\\u064a\\u0627\\u062a 2015\", \"reasoning\": \"\\u0623\\u0636\\u0639\\u0641 \\u0627\\u062c\\u062a\\u064a\\u0627\\u062d \\u062d\\u0632\\u0628 \\u0627\\u0644\\u0644\\u0647 \\u0648\\u0627\\u0644\\u0641\\u0631\\u0627\\u063a \\u0627\\u0644\\u0631\\u0626\\u0627\\u0633\\u064a \\u0648\\u0627\\u0644\\u0634\\u0644\\u0644 \\u0627\\u0644\\u0645\\u0624\\u0633\\u0633\\u064a \\u0627\\u062d\\u062a\\u0643\\u0627\\u0631 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0644\\u0644\\u0639\\u0646\\u0641 \\u0648\\u0642\\u062f\\u0631\\u062a\\u0647\\u0627\\u060c \\u0641\\u062a\\u0631\\u0627\\u062c\\u0639\\u062a \\u0642\\u0648\\u0629 \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629 \\u0642\\u0644\\u064a\\u0644\\u0627\\u064b\\u061b \\u0641\\u064a \\u0627\\u0644\\u0645\\u0642\\u0627\\u0628\\u0644 \\u0639\\u0632\\u0651\\u0632 \\u062d\\u0631\\u0627\\u0643 \\\"\\u0637\\u0644\\u0639\\u062a \\u0631\\u064a\\u062d\\u062a\\u0643\\u0645\\\" \\u0648\\\"\\u0628\\u064a\\u0631\\u0648\\u062a \\u0645\\u062f\\u064a\\u0646\\u062a\\u064a\\\" \\u0646\\u0648\\u0627\\u0629 \\u0645\\u062f\\u0646\\u064a\\u0629 \\u0639\\u0627\\u0628\\u0631\\u0629 \\u0644\\u0644\\u0637\\u0648\\u0627\\u0626\\u0641 \\u0631\\u0641\\u0639\\u062a \\u0642\\u0648\\u0629 \\u0627\\u0644\\u0645\\u062c\\u062a\\u0645\\u0639 \\u0628\\u0634\\u0643\\u0644 \\u0637\\u0641\\u064a\\u0641 \\u0631\\u063a\\u0645 \\u0628\\u0642\\u0627\\u0626\\u0647 \\u0645\\u0646\\u0642\\u0633\\u0645\\u0627\\u064b \\u0637\\u0627\\u0626\\u0641\\u064a\\u0627\\u064b.\"}",
    "2018-2027": "{\"society_power\": 3.5, \"state_power\": 2.0, \"society_change\": -0.5, \"state_change\": -1.0, \"key_event\": \"\\u0627\\u0644\\u0627\\u0646\\u0647\\u064a\\u0627\\u0631 \\u0627\\u0644\\u0645\\u0627\\u0644\\u064a \\u0648\\u0627\\u0646\\u0641\\u062c\\u0627\\u0631 \\u0627\\u0644\\u0645\\u0631\\u0641\\u0623 \\u0648\\u0627\\u0644\\u0641\\u0631\\u0627\\u063a \\u0627\\u0644\\u0631\\u0626\\u0627\\u0633\\u064a\", \"reasoning\": \"\\u0623\\u0636\\u0639\\u0641 \\u0627\\u0644\\u0627\\u0646\\u0647\\u064a\\u0627\\u0631 \\u0627\\u0644\\u0645\\u0627\\u0644\\u064a \\u0648\\u0627\\u0646\\u0641\\u062c\\u0627\\u0631 \\u0627\\u0644\\u0645\\u0631\\u0641\\u0623 \\u0648\\u0627\\u0644\\u0641\\u0631\\u0627\\u063a \\u0627\\u0644\\u0631\\u0626\\u0627\\u0633\\u064a \\u0648\\u062a\\u0622\\u0643\\u0644 \\u0627\\u0644\\u0645\\u0624\\u0633\\u0633\\u0627\\u062a \\u0627\\u0644\\u062f\\u0648\\u0644\\u0629\\u064e \\u0625\\u0644\\u0649 \\u062d\\u062f\\u0651 \\u0627\\u0644\\u063a\\u064a\\u0627\\u0628 \\u0634\\u0628\\u0647 \\u0627\\u0644\\u0643\\u0627\\u0645\\u0644\\u061b \\u0648\\u0631\\u063a\\u0645 \\u0627\\u0646\\u062a\\u0641\\u0627\\u0636\\u0629 17 \\u062a\\u0634\\u0631\\u064a\\u0646 \\u0648\\u0627\\u0644\\u0646\\u0648\\u0627\\u0628 \\u0627\\u0644\\u062a\\u063a\\u064a\\u064a\\u0631\\u064a\\u064a\\u0646 \\u0627\\u0644\\u062a\\u064a \\u0623\\u0638\\u0647\\u0631\\u062a \\u0637\\u0627\\u0642\\u0629 \\u0645\\u062c\\u062a\\u0645\\u0639\\u064a\\u0629\\u060c \\u0623\\u062f\\u0651\\u0649 \\u0627\\u0644\\u0625\\u0641\\u0642\\u0627\\u0631 \\u0648\\u0627\\u0644\\u0647\\u062c\\u0631\\u0629 \\u0648\\u062a\\u0631\\u0633\\u0651\\u062e \\u0627\\u0644\\u0632\\u0628\\u0627\\u0626\\u0646\\u064a\\u0629 \\u0627\\u0644\\u0637\\u0627\\u0626\\u0641\\u064a\\u0629 \\u0625\\u0644\\u0649 \\u062a\\u0631\\u0627\\u062c\\u0639 \\u0635\\u0627\\u0641\\u064d \\u0637\\u0641\\u064a\\u0641 \\u0644\\u0644\\u0645\\u062c\\u062a\\u0645\\u0639 \\u0623\\u064a\\u0636\\u064b\\u0627.\"}"
  }
}

==> experiments/results_lang/lebanon__ensemble-mean__ar.json <==
{
  "country": "Lebanon",
  "model": "ensemble-mean (Arabic)",
  "periods": [
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1918-1927": 4.5,
    "1928-1937": 4.775,
    "1938-1947": 5.675,
    "1948-1957": 6.1,
    "1958-1967": 6.075,
    "1968-1977": 4.85,
    "1978-1987": 4.975,
    "1988-1997": 3.575,
    "1998-2007": 4.85,
    "2008-2017": 5.475,
    "2018-2027": 5.05
  },
  "state_power": {
    "1918-1927": 4.0,
    "1928-1937": 4.35,
    "1938-1947": 5.15,
    "1948-1957": 4.775,
    "1958-1967": 5.3,
    "1968-1977": 2.475,
    "1978-1987": 1.75,
    "1988-1997": 4.2,
    "1998-2007": 3.525,
    "2008-2017": 3.05,
    "2018-2027": 1.875
  },
  "key_event": {},
  "reasoning": {},
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results_lang/lebanon__ensemble-mean__en.json <==
{
  "country": "Lebanon",
  "model": "ensemble-mean (English)",
  "periods": [
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1918-1927": 4.375,
    "1928-1937": 4.925,
    "1938-1947": 5.925,
    "1948-1957": 6.25,
    "1958-1967": 6.575,
    "1968-1977": 5.125,
    "1978-1987": 5.075,
    "1988-1997": 4.05,
    "1998-2007": 5.25,
    "2008-2017": 5.425,
    "2018-2027": 4.8
  },
  "state_power": {
    "1918-1927": 4.2,
    "1928-1937": 4.15,
    "1938-1947": 4.575,
    "1948-1957": 4.6,
    "1958-1967": 5.275,
    "1968-1977": 2.125,
    "1978-1987": 1.525,
    "1988-1997": 4.175,
    "1998-2007": 3.425,
    "2008-2017": 2.85,
    "2018-2027": 1.875
  },
  "key_event": {},
  "reasoning": {},
  "events_trends_prompt": {},
  "events_trends_response": {},
  "score_prompt": {},
  "score_response": {}
}

==> experiments/results_lang/lebanon__gemini-gemini-2.5-pro__ar.json <==
{
  "country": "Lebanon",
  "model": "gemini/gemini-2.5-pro",
  "periods": [
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1918-1927": 5.5,
    "1928-1937": 6.5,
    "1938-1947": 7.5,
    "1948-1957": 8.5,
    "1958-1967": 8.0,
    "1968-1977": 4.0,
    "1978-1987": 7.0,
    "1988-1997": 3.5,
    "1998-2007": 6.0,
    "2008-2017": 7.5,
    "2018-2027": 6.0
  },
  "state_power": {
    "1918-1927": 4.5,
    "1928-1937": 4.0,
    "1938-1947": 4.5,
    "1948-1957": 3.5,
    "1958-1967": 5.0,
    "1968-1977": 1.5,
    "1978-1987": 1.0,
    "1988-1997": 4.5,
    "1998-2007": 3.0,
    "2008-2017": 2.5,
    "2018-2027": 1.0
  },
  "key_event": {
    "1918-1927": "تأسيس دولة لبنان الكبير تحت الانتداب الفرنسي.",
    "1928-1937": "The 1936 general strike forces restoration of the constitution.",
    "1938-1947": "الاستقلال والميثاق الوطني يؤسسان دولة ضعيفة ومجتمعاً طائفياً قوياً.",
    "1948-1957": "الثورة الوردية والاستقطاب يشلّان الدولة ويمكّنان المجتمع.",
    "1958-1967": "The Chehabist project's attempt to build a modern state.",
    "1968-1977": "Outbreak of civil war and collapse of the state.",
    "1978-1987": "انهيار الجيش وصعود دويلات الميليشيات التي حلت محل الدولة.",
    "1988-1997": "اتفاق الطائف وإنهاء الحرب أعاد بناء الدولة تحت الهيمنة السورية.",
    "1998-2007": "Assassination of Hariri triggers the Cedar Revolution and Syrian withdrawal.",
    "2008-2017": "Syrian war deepens institutional paralysis and Hezbollah's dominance.",
    "2018-2027": "الانهيار المالي والاقتصادي الشامل وتآكل مؤسسات الدولة."
  },
  "reasoning": {
    "1918-1927": "أسس الانتداب الفرنسي دولة جديدة ذات قدرة إدارية وعسكرية، لكن سلطتها كانت مقيّدة باعتمادها على الزعامات الطائفية المحلية. في المقابل، شكّلت الطوائف المنظمة والصحافة النابضة مجتمعًا معبأ قادرًا على التأثير في مؤسسات الدولة الجديدة.",
    "1928-1937": "The successful 1936 general strike demonstrated a major leap in society's capacity to mobilize and constrain authority, while the state itself was weakened by the French suspension of its institutions and by internal sectarian paralysis.",
    "1938-1947": "تعززت قوة المجتمع بشكل كبير عبر الميثاق الوطني وحشد الاستقلال، مما أدى إلى إنشاء دولة ذات سيادة ولكنها مقيدة بنيوياً بالتوافق الطائفي. ورغم أن الدولة الجديدة اكتسبت سيادة كاملة، إلا أن هذا الترتيب حدّ من قدرتها الفعلية.",
    "1948-1957": "أثبت المجتمع قدرته الفائقة على التعبئة وإجبار الرئيس على الاستقالة، بينما تآكلت شرعية الدولة وقدرتها على الحكم بفعل الاستقطاب الحاد حول السياسة الخارجية والقضايا الداخلية.",
    "1958-1967": "The Chehabist project significantly increased the state's administrative and security capabilities, moving it from weak to medium, as seen in the foiling of the 1961 coup. However, society remained very powerful, with the rise of armed Palestinian factions offsetting the state's new checks on traditional leaders, resulting in only a slight decrease in society's overall dominance.",
    "1968-1977": "The state effectively collapsed, ceding sovereignty with the Cairo Agreement and disintegrating with the 1975 civil war. Society's power became fragmented and militarized; while armed factions became dominant, broader civil society was decimated by the conflict, resulting in a net loss of cohesive power.",
    "1978-1987": "انهارت الدولة بالكامل تقريبًا مع تفكك الجيش واجتياح العاصمة، بينما تزايدت قوة المجتمع بشكل هائل، وإن كان مجزأً وعنيفًا، حيث أنشأت الميليشيات إداراتها واقتصاداتها الخاصة.",
    "1988-1997": "ارتفعت قوة الدولة من الانهيار التام مع إنهاء الحرب ونزع سلاح الميليشيات وإعادة بناء المؤسسات بدعم سوري. في المقابل، تراجعت قوة المجتمع بشكل حاد مع تفكيك الميليشيات وقمع الحراك المستقل، مما أدى إلى إضعاف القدرة على المساءلة.",
    "1998-2007": "The 2005 Cedar Revolution showed a massive surge in society's power to mobilize and force change. However, the state was critically weakened, its sovereignty shattered by Hezbollah's 2006 war and the ensuing political paralysis.",
    "2008-2017": "State power eroded due to systemic institutional paralysis and the Syrian war's spillover, while the power of organized sectarian society, particularly Hezbollah, grew to dominate and disable state functions.",
    "2018-2027": "الانهيار المالي قضى فعليًا على قدرة الدولة على أداء وظائفها، مما أدى إلى انهيار قوتها. وفي حين أظهر المجتمع قدرة هائلة على التعبئة (انتفاضة 2019)، أدت الأزمة المستمرة وهجرة الأدمغة إلى إضعاف قدرته التنظيمية المستدامة على المدى الطويل."
  },
  "events_trends_prompt": {
    "1918-1927": "",
    "1928-1937": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1928-1937\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1928-1937. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1938-1947": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1938-1947\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1938-1947. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1948-1957": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1948-1957\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1948-1957. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1958-1967": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1958-1967\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1958-1967. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1968-1977": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1968-1977\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1968-1977. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1978-1987": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1978-1987\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1978-1987. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1988-1997": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1988-1997\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1988-1997. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1998-2007": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1998-2007\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1998-2007. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "2008-2017": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 2008-2017\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 2008-2017. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "2018-2027": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 2018-2027\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 2018-2027. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ..."
  },
  "events_trends_response": {
    "1918-1927": "",
    "1928-1937": "بالتأكيد. بناءً على إطار \"الممر الضيق\" لعجم أوغلو وروبنسون، والذي يركز على التوازن الديناميكي بين قوة الدولة وقوة المجتمع، يمكن تحديد أبرز الاتجاهات والأحداث في لبنان بين 1928 و1937 على النحو التالي:\n\n### **الاتجاهات (Trends)**\n\n-   **ترسيخ الطائفية السياسية كمبدأ منظِّم للدولة:** خلال هذه الفترة، تكرّس التقسيم الطائفي للمناصب السياسية والإدارية الذي بدأ مع دستور 1926. هذا الاتجاه حوّل الدولة إلى ساحة للتنافس بين الزعامات الطائفية بدلاً من أن تكون كياناً محايداً فوق الجميع.\n    -   **التأثير:** **أضعف الدولة المركزية** بجعلها رهينة للمصالح الطائفية، وفي الوقت نفسه **قوّى التكتلات المجتمعية الطائفية** على حساب نشوء مجتمع مدني وطني موحّد.\n\n-   **الأزمة الاقتصادية العالمية (الكساد الكبير) وتأثيرها على اقتصاد الحرير:** انهار اقتصاد الحرير الذي كان عصب الاقتصاد اللبناني، مما أدى إلى بطالة واسعة النطاق ومصاعب اقتصادية شديدة، خصوصاً في جبل لبنان.\n    -   **التأثير:** **أضعف قدرة الدولة** (الخاضعة للانتداب) على توفير الاستقرار الاقتصادي وقوّض شرعيتها، كما **أثار سخطاً واسعاً في المجتمع** وحفّز على التعبئة ضد النخب الحاكمة والانتداب.\n\n-   **نمو الاستقطاب السياسي بين كتلتين رئيسيتين:** تبلورت الحياة السياسية حول كتلتين متنافستين: \"الكتلة الدستورية\" بقيادة بشارة الخوري (التي تطالب باستقلال أكبر) و\"الكتلة الوطنية\" بقيادة إميل إده (الأكثر قرباً من فرنسا).\n    -   **التأثير:** **عزّز من قدرة المجتمع على التنظيم السياسي** من خلال الأحزاب والصحافة، لكنه في الوقت ذاته **أضعف الدولة** عبر جعل إدارتها ومؤسساتها ساحة للصراع الحزبي والشخصي بين القطبين.\n\n### **الأحداث (Events)**\n\n-   **تعليق الدستور (مايو 1932):** قام المفوض السامي الفرنسي، هنري بونسو، بتعليق الدستور وحل البرلمان وحكم البلاد مباشرة عبر مراسيم، مبرراً ذلك بالجمود السياسي والفساد.\n    -   **التأثير:** **عزّز بشكل هائل سلطة الدولة القاهرة (Despotic Leviathan)** الممثلة بالمفوض السامي، لكنه **أضعف بشكل جوهري مؤسسات الدولة اللبنانية الناشئة والمجتمع المدني** معاً، بإلغاء كل أشكال التمثيل والمشاركة السياسية.\n\n-   **الإضراب العام وتوقيع المعاهدة الفرنسية اللبنانية (1936):** تأثراً بالحركة الوطنية في سوريا، انطلق إضراب عام واسع في لبنان دام حوالي 50 يوماً، طالب بعودة الدستور والتفاوض على معاهدة تمنح لبنان استقلالاً أوسع. نجح الإضراب في إجبار فرنسا على إعادة العمل بالدستور والتفاوض على المعاهدة.\n    -   **التأثير:** **أضعف سلطة الدولة الانتدابية المطلقة** وأجبرها على تقديم تنازلات، وفي المقابل **عزّز قوة المجتمع المدني المنظّم بشكل كبير جداً**، وأثبت قدرته على التعبئة الفعالة لتقييد سلطة الدولة (تأثير \"الملكة الحمراء\" حسب الإطار).\n\n-   **انتخاب إميل إده رئيساً للجمهورية (1936):** بعد إعادة العمل بالدستور، جرت انتخابات رئاسية فاز فيها إميل إده بدعم واضح من السلطات الفرنسية على حساب منافسه بشارة الخوري.\n    -   **التأثير:** أعاد تفعيل مؤسسات الدولة اللبنانية شكلياً (**تعزيز للدولة**)، لكن التدخل الفرنسي السافر **أضعف شرعية هذه المؤسسات** في نظر شريحة واسعة من المجتمع، وعمّق الانقسام السياسي داخل المجتمع نفسه.",
    "1938-1947": "بالتأكيد. بالاعتماد على إطار عجم أوغلو وروبنسون، يمكن تحليل فترة 1938-1947 في لبنان باعتبارها اللحظة الحاسمة التي تشكّل فيها التوازن الدقيق (وغير المستقر) بين الدولة الناشئة والمجتمع المنظّم طائفيًا. في هذا الإطار، \"الدولة\" هي الجهاز المركزي القادر على فرض القانون وتقديم الخدمات، و\"المجتمع\" هو شبكة القواعد والمؤسسات والقوى الاجتماعية القادرة على مساءلة الدولة وتنظيم نفسها.\n\nفيما يلي أبرز الاتجاهات والأحداث في تلك الفترة وتأثيرها:\n\n### **الاتجاهات (1938-1947)**\n\nالاتجاهات هي عمليات بطيئة ومستمرة شكّلت البيئة التي وقعت فيها الأحداث المنفصلة.\n\n*   **تآكل سلطة الانتداب الفرنسي:** مع اندلاع الحرب العالمية الثانية وسقوط فرنسا عام 1940، ثم سيطرة حكومة فيشي الموالية لألمانيا، اهتزت شرعية وقوة الدولة الانتدابية بشكل كبير. هذا التآكل البطيء للسلطة الخارجية خلق فراغًا سعت القوى المحلية (المجتمع) لملئه.\n    *   **التأثير:** **إضعاف الدولة (الانتدابية)**، مما فتح الباب أمام **تعزيز المجتمع** (ممثلاً في النخب السياسية المحلية) للمطالبة بالسلطة.\n\n*   **ترسيخ الطائفية السياسية كمبدأ تنظيمي:** لم تكن الطائفية جديدة، لكن في هذه الفترة تحولت من واقع اجتماعي إلى أساس لتوزيع السلطة في الدولة المستقبلية. تجسد هذا في المفاوضات التي أدت إلى الميثاق الوطني. هذا الاتجاه رسّخ الزعامات الطائفية كقادة للمجتمع ووسطاء أساسيين مع الدولة.\n    *   **التأثير:** **إضعاف الدولة المركزية** (بجعلها مرتهنة للتوازنات الطائفية)، وفي نفس الوقت **تعزيز قوة المجتمع (بطريقة مجزأة)** عبر تمكين الطوائف وزعمائها كقوى فاعلة لا يمكن للدولة تجاوزها.\n\n*   **صعود البرجوازية التجارية (المسيحية والمسلمة):** نما نفوذ طبقة التجار وأصحاب رؤوس الأموال في بيروت، الذين كانت مصالحهم تتطلب دولة مستقلة ومستقرة لتسهيل التجارة والخدمات المالية. كانوا قوة دافعة أساسية وراء الاستقلال، حيث شكّلوا جزءًا مؤثرًا من المجتمع المدني المنظم.\n    *   **التأثير:** **تعزيز المجتمع** (بشكل خاص النخبة الاقتصادية) التي أصبحت قادرة على تمويل الحركة الوطنية والتأثير في شكل الدولة الجديدة لخدمة مصالحها.\n\n### **الأحداث (1938-1947)**\n\nالأحداث هي نقاط تحول سريعة ومحددة كان لها تأثير فوري وعميق.\n\n*   **حملة الحلفاء على لبنان وسوريا (1941):** أدت هذه الحملة العسكرية إلى طرد قوات فيشي الفرنسية وإحلال قوات فرنسا الحرة والبريطانيين محلها. هذا الحدث كسر بشكل حاسم احتكار الانتداب للسلطة وفتح الباب للتفاوض الجدي حول الاستقلال.\n    *   **التأثير:** **إضعاف حاد للدولة (الانتدابية)**، و**تعزيز المجتمع** عبر إعطاء النخب السياسية اللبنانية فرصة للمناورة بين القوى الدولية المتنافسة.\n\n*   **الميثاق الوطني غير المكتوب (1943):** اتفاق تاريخي بين بشارة الخوري (الرئيس الماروني) ورياض الصلح (رئيس الوزراء السني). كان هذا الحدث بمثابة عقد اجتماعي بين مكونات المجتمع الرئيسية حدّد هوية الدولة وشكلها. نصّ الميثاق على أن لبنان عربي الهوية وذي سيادة، مقابل تخلي المسلمين عن مطلب الوحدة مع سوريا وتخلي المسيحيين عن مطلب الحماية الغربية.\n    *   **التأثير:** **تعزيز وتأسيس الدولة (اللبنانية المستقلة)** من خلال وضع أساس للشرعية، لكنه في الوقت ذاته **عزّز المجتمع (الطائفي)** عبر جعل الدولة \"أسيرة\" لهذا التوافق المجتمعي، مما حدّ من قدرتها على التطور ككيان محايد فوق الطوائف.\n\n*   **أزمة الاستقلال (نوفمبر 1943):** قيام السلطات الفرنسية باعتقال رئيس الجمهورية ورئيس الوزراء وغيرهم من القادة الوطنيين ردًا على تعديل الدستور لإلغاء مواد الانتداب. أدى هذا الحدث إلى انتفاضة شعبية عارمة وتظاهرات وحدت اللبنانيين مؤقتًا عبر الطوائف.\n    *   **التأثير:** **تعزيز هائل للمجتمع**. أظهرت هذه الأزمة قدرة المجتمع على التعبئة والاتحاد ضد تجاوزات الدولة (الخارجية)، وأجبرت فرنسا على الإذعان، مما رسّخ شرعية القادة المعتقلين والدولة الناشئة.\n\n*   **جلاء القوات الأجنبية (1946):** مغادرة آخر جندي فرنسي الأراضي اللبنانية. كان هذا الحدث هو التجسيد العملي لسيادة الدولة الكاملة.\n    *   **التأثير:** **تعزيز الدولة** بمنحها احتكارًا (نظريًا) للقوة العسكرية والسيادة الكاملة على أراضيها لأول مرة في تاريخها الحديث.",
    "1948-1957": "بالتأكيد. بناءً على إطار عجم أوغلو وروبنسون، هذه هي أبرز الاتجاهات والأحداث في لبنان بين عامي 1948 و1957 وتأثيرها على توازن القوى بين الدولة والمجتمع.\n\n### **الاتجاهات (Trends)**\n\n-   **ترسُّخ الاقتصاد الريعي والخدماتي (Laissez-faire):** تحوّل لبنان إلى مركز مالي وتجاري إقليمي بفضل سياسات عدم التدخل وقانون السرية المصرفية (1956). هذا الاتجاه **أضعف قدرة الدولة الاستخراجية والتنظيمية** (ضرائب منخفضة، تنظيم محدود)، ولكنه **عزّز قوة شريحة نافذة في المجتمع**، وهي النخبة التجارية والمصرفية التي أصبحت أكثر نفوذًا من مؤسسات الدولة نفسها.\n\n-   **التغيير الديموغرافي وأثره الطائفي:** وصول حوالي 100,000 لاجئ فلسطيني بعد نكبة 1948 غيّر التركيبة الديموغرافية، مما أخل بالتوازن الطائفي الدقيق الذي قام عليه الميثاق الوطني. هذا الاتجاه **أضعف قدرة الدولة على إدارة التوازنات الداخلية**، وفي الوقت نفسه **عزّز قوة شرائح معينة في المجتمع** (مثل الحركات القومية العربية التي وجدت في المخيمات قاعدة للتعبئة) وأجّج التنافس بين الزعامات الطائفية.\n\n-   **الاستقطاب الأيديولوجي في سياق الحرب الباردة:** مع صعود جمال عبد الناصر، انقسم المجتمع اللبناني بعمق بين تيار \"القومية العربية\" الناصري وتيار \"اللبنانية\" الموالي للغرب. هذا الاتجاه **أضعف الدولة** عبر جعل سياستها الخارجية نقطة خلاف داخلي حاد، لكنه **عزّز بشكل هائل قدرة المجتمع على التعبئة والتنظيم** حول محاور أيديولوجية، مما خلق مجتمعًا حيويًا سياسيًا ولكنه منقسم بشدة.\n\n### **الأحداث (Events)**\n\n-   **\"الثورة الوردية\" (1952):** إضرابات ومظاهرات سلمية واسعة النطاق أجبرت الرئيس بشارة الخوري على الاستقالة بسبب الفساد ومحاولات التمديد. هذا الحدث **أضعف هيبة رأس الدولة وأظهر محدودية سلطتها القسرية**، وفي المقابل كان مثالًا ساطعًا على **تعزيز قوة المجتمع المدني وقدرته على فرض المساءلة وتغيير السلطة السياسية**.\n\n-   **انتخاب كميل شمعون وبدء الإصلاحات الإدارية (1952):** وصل شمعون إلى السلطة على وعد بالإصلاح وتحديث الدولة. سعى إلى تعزيز الإدارة المركزية وتحديث قانون الانتخابات للحد من نفوذ الزعامات الإقطاعية التقليدية. كان هذا الحدث **محاولة لتعزيز قوة الدولة ومؤسساتها** على حساب **إضعاف قوة الزعامات التقليدية (جزء من المجتمع)**.\n\n-   **رفض قطع العلاقات مع الغرب أثناء أزمة السويس (1956):** قرار الرئيس شمعون بعدم قطع العلاقات الدبلوماسية مع بريطانيا وفرنسا، على عكس معظم الدول العربية، أدى إلى اغتراب قسم كبير من السكان المسلمين والقوميين. هذا الحدث **أضعف شرعية الدولة بشكل كبير في نظر نصف المجتمع**، و**عزّز بشكل حاد تعبئة المعارضة في المجتمع**، ممهدًا الطريق لأزمة 1958.",
    "1958-1967": "بناءً على إطار عجم أوغلو وروبنسون في كتاب *الممر الضيق*، يمكن تحديد أبرز الاتجاهات والأحداث في لبنان بين عامي 1958 و1967 التي أثرت في توازن القوى بين الدولة والمجتمع على النحو التالي. تميزت هذه الفترة، التي تُعرف بالحقبة \"الشهابية\"، بمحاولة جادة لبناء قدرات الدولة (\"ليفياثان\") في مواجهة مجتمع قوي ومنقسم طائفيًا.\n\n### **الاتجاهات (1958-1967):**\n\n*   **المشروع الشهابي لبناء الدولة وتحديثها:** كان هذا الاتجاه هو السمة المميزة للفترة. سعى الرئيس فؤاد شهاب (1958-1964) إلى بناء جهاز دولة مركزي قوي ومحايد قادر على تقديم الخدمات والتنمية للمناطق المحرومة. تجسّد ذلك في إنشاء مؤسسات مثل \"مكتب التنمية الاجتماعية\" وتعزيز الجيش والمخابرات (المكتب الثاني).\n    *   **التأثير:** **عزّز الدولة** بشكل كبير عبر زيادة قدرتها الإدارية (تقديم الخدمات) والقسرية (فرض الأمن)، في محاولة لتحريك لبنان نحو \"الممر الضيق\" من حالة \"ليفياثان الغائب\" التي كشفتها أزمة 1958. وفي الوقت نفسه، سعى إلى **إضعاف** البنى المجتمعية التقليدية (الزعامات الإقطاعية والطائفية) عبر منافستها في تقديم الخدمات والولاءات.\n\n*   **النمو الاقتصادي وسياسة \"دعه يعمل\":** شهد لبنان ازدهارًا اقتصاديًا كبيرًا، حيث أصبحت بيروت مركزًا ماليًا وسياحيًا للمنطقة. لكن هذا النمو كان غير متوازن جغرافيًا واجتماعيًا، واستند إلى دور محدود جدًا للدولة في تنظيم الاقتصاد.\n    *   **التأثير:** **أضعف الدولة** في مجال قدرتها التنظيمية للاقتصاد، لكنه في المقابل **عزّز المجتمع المدني** عبر نمو الطبقة الوسطى، والنقابات المهنية، والصحافة الحرة، والقطاع المصرفي الخاص، مما خلق قوى مجتمعية أكثر تعقيدًا وحيوية.\n\n*   **تنامي نفوذ القومية العربية والقضية الفلسطينية:** بعد عام 1948، تزايد الوجود الفلسطيني في لبنان، ومع صعود التيارات القومية العربية (الناصرية والبعثية)، تحولت المخيمات الفلسطينية ومجموعات سياسية لبنانية متحالفة معها إلى قوى مجتمعية منظمة ومسلحة خارج سيطرة الدولة اللبنانية إلى حد كبير.\n    *   **التأثير:** **أضعف الدولة** بشكل جوهري عبر تحدي احتكارها للعنف وسيادتها على أراضيها، وفي الوقت نفسه **عزّز** شرائح قوية ومنظمة داخل **المجتمع** أصبحت تعمل كـ\"دولة داخل الدولة\".\n\n### **الأحداث (1958-1967):**\n\n*   **انتخاب فؤاد شهاب رئيسًا (1958):** جاء هذا الحدث كتسوية لإنهاء أزمة 1958 (ثورة مصغرة)، التي أظهرت عجز الدولة التام أمام الانقسامات المجتمعية المسلحة. كان انتخاب قائد الجيش بمثابة تفويض لإعادة بناء الدولة.\n    *   **التأثير:** **عزّز الدولة** عبر إنقاذها من الانهيار الكامل وفتح الباب أمام مشروع تقوية مؤسساتها.\n\n*   **إفشال محاولة الانقلاب للحزب السوري القومي الاجتماعي (1961):** قامت استخبارات الجيش (المكتب الثاني) بإحباط محاولة انقلابية واسعة النطاق. كان هذا استعراضًا ناجحًا للقوة من قبل الجهاز الأمني للدولة.\n    *   **التأثير:** **عزّز الدولة** بشكل كبير، وأثبت قدرتها القسرية المتنامية على قمع التحديات المنظمة التي تهددها من داخل المجتمع.\n\n*   **أزمة بنك إنترا (1966):** أدى انهيار أكبر بنك في لبنان إلى أزمة مالية حادة كشفت عن غياب الأطر التنظيمية والرقابية الفعالة لدى الدولة في القطاع المصرفي الذي كان عماد الاقتصاد.\n    *   **التأثير:** **أضعف الدولة** عبر إظهار عجزها الإداري في أهم قطاعاتها الاقتصادية، مما قوّض الثقة في قدرتها على الحكم الرشيد.\n\n*   **الاشتباكات الأولى بين الجيش اللبناني والفصائل الفلسطينية (بدءًا من 1965-1966):** بدأت تحدث مناوشات متزايدة بين الجيش والفصائل الفلسطينية المسلحة التي كانت تحاول تنفيذ عمليات عبر الحدود الجنوبية.\n    *   **التأثير:** **أضعف الدولة** لأنها أظهرت أنها بدأت تفقد السيطرة على أجزاء من أراضيها وغير قادرة على فرض سيادتها الكاملة، مما مهد الطريق لاتفاق القاهرة عام 1969 الذي رسمت فيه الدولة تراجعها. وفي المقابل، **عزّز** المجموعات المسلحة في **المجتمع**.",
    "1968-1977": "بالتأكيد. بناءً على إطار عجم أوغلو وروبنسون، يمكن تحليل الفترة 1968-1977 في لبنان كفترة انهيار \"الممر الضيق\"، حيث أدى ضعف الدولة المتزامن مع صعود قوة مجتمعية مسلحة ومجزأة إلى تدمير كليهما والدخول في حرب أهلية.\n\nفيما يلي أبرز الاتجاهات والأحداث وتأثيرها:\n\n### **الاتجاهات (Trends):**\n\n*   **التآكل التدريجي للدولة \"الشهابية\" وتزايد التفاوت الاقتصادي:** كان نموذج الدولة التدخلية الذي سعى إلى التنمية المتوازنة في عهد الرئيس فؤاد شهاب يتلاشى، مما أدى إلى زيادة الفجوة بين النخبة الثرية في بيروت والمناطق الريفية والضواحي الفقيرة (\"حزام البؤس\").\n    *   **التأثير:** **أضعف الدولة** عبر تقليص قدرتها وشرعيتها في تقديم الخدمات لجميع المواطنين. وفي المقابل، **عزّز قوة المجتمع (بشكل منقسم)** من خلال خلق مظالم اجتماعية واقتصادية استغلتها الأحزاب والفصائل غير الحكومية لحشد الأنصار.\n*   **التحولات الديموغرافية وتصاعد التوتر الطائفي:** أدت التغيرات في التوازن السكاني بين الطوائف، خاصةً النمو السكاني للمسلمين مقابل المسيحيين، إلى تقويض الصيغة التوافقية لـ\"الميثاق الوطني\" لعام 1943.\n    *   **التأثير:** **أضعف الدولة** من خلال تآكل الإجماع السياسي الذي قامت عليه. **عزّز المجتمع (طائفيًا)** حيث أصبحت الهوية الطائفية هي الأساس للتنظيم والتعبئة السياسية على حساب الهوية الوطنية الجامعة.\n*   **عسكرة المجتمع والاستقطاب الأيديولوجي:** شهدت هذه الفترة صعودًا سريعًا للميليشيات اللبنانية (الكتائب، الأحرار، الحركة الوطنية) إلى جانب الوجود الفلسطيني المسلح، وتعمّق الانقسام بين التيار القومي العربي-اليساري والتيار القومي اللبناني-الانعزالي.\n    *   **التأثير:** **أضعف الدولة** بشكل جذري من خلال كسر احتكارها للقوة المسلّحة. **عزّز قوة فئات مجتمعية مسلحة** على حساب المجتمع المدني السلمي، مما حوّل التنافس السياسي من الساحة المؤسسية إلى الشارع المسلح.\n\n### **الأحداث (Events):**\n\n*   **الغارة الإسرائيلية على مطار بيروت (ديسمبر 1968):** ردًا على عملية للجبهة الشعبية لتحرير فلسطين، دمّرت إسرائيل 13 طائرة مدنية على أرض المطار دون أي رد عسكري لبناني فعّال.\n    *   **التأثير:** **أضعف الدولة** عبر الكشف عن عجزها الكامل عن حماية سيادتها وأراضيها. **عزّز المجتمع (وفصائله المسلحة)** من خلال ترسيخ فكرة أن الدولة غير قادرة على الدفاع عن مواطنيها، مما برّر الحاجة إلى وجود قوى مسلحة غير حكومية (فلسطينية ولبنانية) للقيام بهذه المهمة.\n*   **اتفاق القاهرة (نوفمبر 1969):** اتفاق سري رعته مصر بين الدولة اللبنانية ومنظمة التحرير الفلسطينية، منح المنظمة حق العمل العسكري انطلاقًا من جنوب لبنان وتنظيم حياة الفلسطينيين في المخيمات.\n    *   **التأثير:** **أضعف الدولة** بشكل رسمي عبر التنازل عن جزء من سيادتها وشرعنة وجود \"دولة داخل دولة\". **عزّز قوة فصيل مجتمعي مسلح (منظمة التحرير)**، الأمر الذي سرّع بشكل هائل من تسليح الفصائل اللبنانية الأخرى كرد فعل.\n*   **اندلاع الحرب الأهلية (حادثة عين الرمانة، أبريل 1975):** الهجوم على حافلة كانت تقل فلسطينيين، والذي جاء كرد على محاولة اغتيال بيار الجميل، كان الشرارة التي أشعلت حربًا شاملة.\n    *   **التأثير:** **أضعف الدولة (أدى إلى انهيارها الفعلي)** وتفكك مؤسساتها، وعلى رأسها الجيش الذي انقسم على أسس طائفية. **أضعف المجتمع ككل** عبر إغراقه في صراع مدمر، على الرغم من أنه مثّل ذروة قوة *فصائله المسلحة* التي حلّت محل الدولة والمجتمع المدني معًا.",
    "1978-1987": "بالتأكيد، إليك تحليل لأبرز الأحداث والاتجاهات في لبنان بين 1978 و1987 ضمن إطار \"الممر الضيق\" لعجم أوغلو وروبنسون، الذي يركّز على التوازن بين قوة الدولة وقوة المجتمع. في هذه الفترة، خرج لبنان بالكامل من \"الممر الضيق\" ودخل في حالة \"الدولة الغائبة\" (Absent Leviathan)، حيث أضعفت الدولة إلى حد الانهيار، بينما ازدادت قوة المجتمع بشكل مجزأ وعنيف (على شكل ميليشيات طائفية) وليس كمجتمع مدني موحّد.\n\n### **الاتجاهات (1978-1987)**\n\n-   **تفكك مؤسسات الدولة المركزية:** شهدت هذه الفترة تآكلًا ممنهجًا لمؤسسات الدولة، خاصةً الجيش والقضاء والإدارة العامة. انقسم الجيش على أسس طائفية (لا سيما في فبراير 1984)، وفقدت الحكومة المركزية سيطرتها على معظم أراضي البلاد.\n    -   **التأثير:** **إضعاف حاد للدولة**.\n\n-   **صعود \"دويلات الميليشيات\" (Cantonization):** مع غياب الدولة، قامت الميليشيات الطائفية (مثل القوات اللبنانية، حركة أمل، الحزب التقدمي الاشتراكي، وبعد 1982 حزب الله) بملء الفراغ. أنشأت هذه الميليشيات أنظمة حكم خاصة بها، فكانت تجبي الضرائب، وتقدّم الخدمات الاجتماعية، وتطبّق العدالة، وتوفّر الأمن في مناطق نفوذها.\n    -   **التأثير:** **إضعاف الدولة** عبر الاستيلاء على وظائفها الأساسية، و**تعزيز المجتمع (بشكله المسلّح والطائفي)** وليس المجتمع المدني.\n\n-   **انهيار الاقتصاد الرسمي ونمو \"اقتصاد الحرب\":** أدى تدمير البنية التحتية وتوقّف الإنتاج إلى انهيار الاقتصاد الرسمي. في المقابل، ازدهر اقتصاد الحرب القائم على التهريب والخطف والتمويل الخارجي للميليشيات والاعتماد على التحويلات المالية من المغتربين.\n    -   **التأثير:** **إضعاف الدولة** من خلال فقدانها للقاعدة الضريبية والسيطرة الاقتصادية، و**تعزيز الميليشيات (كقوى مجتمعية)** التي أصبحت المصدر الرئيسي للتوظيف والموارد.\n\n-   **ترسّخ الهيمنة الخارجية (السورية والإسرائيلية):** تحوّل لبنان بشكل متزايد إلى ساحة للصراع الإقليمي. أدت التدخلات العسكرية والسياسية المستمرة من سوريا وإسرائيل إلى تقويض السيادة اللبنانية بشكل كامل وجعل الدولة ومؤسساتها أدوات في أيدي القوى الخارجية.\n    -   **التأثير:** **إضعاف الدولة** بشكل جوهري من خلال تجريدها من سيادتها وقرارها المستقل.\n\n### **الأحداث (1978-1987)**\n\n-   **الاجتياح الإسرائيلي الأول (عملية الليطاني) 1978:** كشف هذا الاجتياح عن عجز الدولة الكامل عن الدفاع عن حدودها الجنوبية. أدى إلى إنشاء منطقة عازلة تحت سيطرة ميليشيا موالية لإسرائيل، مما أرسى سابقة لسيطرة غير الدولة على أراضٍ لبنانية.\n    -   **التأثير:** **إضعاف الدولة**، و**تعزيز قوى المجتمع المسلّح** (الميليشيات الفلسطينية وميليشيا سعد حداد).\n\n-   **الاجتياح الإسرائيلي الثاني 1982:** كان هذا الحدث نقطة تحول كبرى. أدى إلى طرد منظمة التحرير الفلسطينية، وتدمير أجزاء واسعة من بيروت والجنوب، وتنصيب رئيس جمهورية (بشير الجميل) بدعم عسكري خارجي مباشر، ثم اغتياله.\n    -   **التأثير:** **إضعاف كارثي للدولة** (التي تم احتلال عاصمتها)، و**إعادة تشكيل عنيفة لقوى المجتمع** (إضعاف طرف فلسطيني/يساري، وصعود طرف مسيحي مؤقتًا، ثم لاحقًا بروز قوة شيعية جديدة متمثلة بحزب الله كرد فعل على الاحتلال).\n\n-   **\"حرب الجبل\" 1983 وانهيار الجيش 1984:** أدت حرب الجبل بين القوات اللبنانية والحزب التقدمي الاشتراكي إلى تهجير سكاني واسع النطاق وأظهرت أن الميليشيات هي صاحبة القرار العسكري على الأرض. تبع ذلك انقسام الجيش اللبناني رسميًا في فبراير 1984 على أسس طائفية، مما قضى على آخر رمز لوحدة الدولة وقدرتها على فرض سلطتها.\n    -   **التأثير:** **إضعاف شبه كامل للدولة** التي فقدت ذراعها العسكري الموحّد، و**تعزيز هائل لقوة الميليشيات الطائفية (المجتمع المسلّح)**.\n\n-   **إلغاء اتفاق 17 أيار 1984:** بعد أن وقّعت حكومة الرئيس أمين الجميل اتفاق سلام مع إسرائيل عام 1983، أُجبرت على إلغائه في العام التالي تحت ضغط سوري ومعارضة داخلية شرسة من حلفاء دمشق.\n    -   **التأثير:** **إضعاف الدولة** من خلال إثبات أنها لا تملك سيادة في اتخاذ قراراتها الخارجية، و**تعزيز قوى المجتمع** المتحالفة مع سوريا والتي فرضت أجندتها.",
    "1988-1997": "بالتأكيد، إليك تحليل لأبرز الأحداث والاتجاهات في لبنان بين 1988 و1997 ضمن إطار \"الممر الضيق\" لعجم أوغلو وروبنسون، والذي يحلل التوازن بين قوة الدولة وقوة المجتمع. في تلك الفترة، انتقل لبنان من حالة \"الليفياثان الغائب\" (دولة ضعيفة ومجتمع منقسم ومتصارع) إلى محاولة بناء \"ليفياثان مقيَّد\" لكن بقيود خارجية (سورية) وطائفية، وليس بقيود مجتمع مدني قوي ومستقل.\n\n### **الاتجاهات (1988-1997)**\n\n-   **ترسيخ الوصاية السورية:** كان هذا هو الاتجاه السياسي والمؤسسي المهيمن. فبعد نهاية الحرب، لم تكن الدولة اللبنانية تبني قوتها بشكل مستقل، بل كانت تستمدها من الدعم والنفوذ السوري المباشر في التعيينات السياسية والأمنية والعسكرية.\n    -   **التأثير:** **عزّز قدرة الدولة** على فرض النظام وإنهاء الاقتتال (أي الخروج من حالة \"الليفياثان الغائب\")، لكنه في الوقت ذاته **أضعف سيادة الدولة** وجعلها تابعة لقوة خارجية بدلًا من مجتمعها، مما منع تطور علاقة مساءلة حقيقية بين الدولة والمجتمع. كما أنه **أضعف المجتمع المدني** عبر قمع الأصوات المعارضة والمستقلة.\n\n-   **إعادة الإعمار القائمة على الاستدانة (المشروع الحريري):** بعد عام 1992، تبنّت الدولة نموذجًا اقتصاديًا يركز على إعادة بناء البنية التحتية والعاصمة بيروت عبر الاقتراض الضخم والخصخصة (مثل شركة \"سوليدير\").\n    -   **التأثير:** **عزّز القدرة الإدارية والمالية للدولة** على تنفيذ مشاريع كبرى، لكنه ربط مصيرها بفئة صغيرة من النخب المالية والمصرفية، مما أدى إلى \"أسر الدولة\" (state capture) وجعلها أقل استجابة للمجتمع الأوسع. هذا الاتجاه **أضعف المجتمع** عبر زيادة التفاوت الاقتصادي وتهميش النقابات العمالية والطبقات الوسطى والفقيرة.\n\n-   **إعادة إضفاء الطابع المؤسسي على النظام الطائفي:** لم يكن اتفاق الطائف حدثًا منفصلًا فحسب، بل كان اتجاهًا مستمرًا لتوزيع كل مناصب الدولة ومواردها وفقًا للمحاصصة الطائفية.\n    -   **التأثير:** **أضعف الدولة** على المدى الطويل بجعلها ساحة للتنافس الطائفي بدلًا من كونها كيانًا وطنيًا محايدًا. وفي الوقت نفسه، **أضعف المجتمع المدني** الموحد عبر تعزيز الولاءات الطائفية العمودية على حساب الروابط الوطنية الأفقية، مما أبقى المجتمع منقسمًا وغير قادر على تحدي الدولة بصفة جماعية.\n\n### **الأحداث (1988-1997)**\n\n-   **فشل انتخاب رئيس وفراغ السلطة (1988):** أدى انتهاء ولاية الرئيس أمين الجميل دون انتخاب خلف له إلى حكومتين متنافستين (حكومة ميشال عون العسكرية وحكومة سليم الحص المدنية)، مما أدى إلى انهيار كامل للسلطة المركزية.\n    -   **التأثير:** **أضعف الدولة** إلى أقصى درجة، ودفع لبنان إلى عمق حالة \"الليفياثان الغائب\" حيث لا توجد سلطة شرعية واحدة.\n\n-   **اتفاق الطائف (1989):** وُضع الاتفاق كخارطة طريق لإنهاء الحرب الأهلية وإعادة بناء الدولة على أسس جديدة توازن القوى بين الطوائف.\n    -   **التأثير:** كان محاولة لـ**تعزيز الدولة** عبر إعادة هيكلتها، لكنه فعل ذلك عبر ترسيخ المحاصصة الطائفية. لذا، فهو **عزّز \"مجتمع الطوائف\"** وزعمائها على حساب **إضعاف \"المجتمع المدني\"** الوطني والمستقل.\n\n-   **إقصاء الجنرال ميشال عون (1990):** أنهى التدخل العسكري السوري تمرّد الجنرال عون، الذي كان يمثل آخر تحدٍّ عسكري كبير لسلطة الدولة الناشئة بعد الطائف.\n    -   **التأثير:** **عزّز الدولة** بشكل حاسم عبر فرض احتكارها (أو احتكار حلفائها) للعنف وإنهاء الحرب فعليًا. لكنه في الوقت نفسه **أضعف شريحة مهمة من المجتمع** كانت تطالب بدولة قوية ذات سيادة كاملة وغير خاضعة للنفوذ السوري.\n\n-   **حل الميليشيات (بدءًا من 1991):** طبّقت الدولة الجديدة قرار نزع سلاح جميع الميليشيات اللبنانية، مع استثناء ملحوظ لحزب الله بذريعة \"المقاومة\".\n    -   **التأثير:** **عزّز سلطة الدولة** بشكل كبير عبر استعادتها جزئيًا لاحتكار القوة. لكن الاستثناء **أضعف هذه السلطة** على المدى الطويل وأبقى على قوة مجتمعية مسلحة خارج سيطرتها الكاملة.\n\n-   **الانتخابات النيابية وعودة الحياة السياسية (1992):** كانت أول انتخابات بعد الحرب، وأوصلت رفيق الحريري إلى رئاسة الوزراء.\n    -   **التأثير:** **عزّز مؤسسات الدولة** الشكلية وأعاد إطلاق الحياة البرلمانية. لكن المقاطعة المسيحية الواسعة للانتخابات **أضعفت شرعية الدولة** والمجتمع السياسي الموحد، وأظهرت أن إعادة البناء تمت دون توافق وطني كامل.",
    "1998-2007": "بالتأكيد. بناءً على إطار \"الممر الضيق\" لعجم أوغلو وروبنسون، والذي يركز على التوازن الديناميكي بين قوة الدولة وقوة المجتمع، يمكن تحديد أبرز الاتجاهات والأحداث في لبنان بين 1998 و2007 على النحو التالي:\n\n### **الاتجاهات (1998-2007):**\n\n*   **الهيمنة السورية وتآكل سيادة الدولة:** خلال معظم هذه الفترة (حتى 2005)، كانت المؤسسات الرسمية اللبنانية (الجيش، القضاء، الرئاسة) خاضعة بشدة للنفوذ السوري المباشر. هذا الاتجاه حوّل الدولة اللبنانية إلى \"ليفياثان\" ضعيف وغير مستقل، تفتقر أجهزته إلى الاستقلالية والسيادة الفعلية.\n    *   **التأثير:** **أضعف الدولة** بشكل جوهري عبر تجريدها من استقلالية القرار والسيادة.\n\n*   **صعود حزب الله كـ \"دولة ضمن الدولة\":** شهدت هذه الفترة تعزيز حزب الله لقدراته العسكرية التي تفوقت على الجيش اللبناني، وتوسيع شبكة خدماته الاجتماعية (مدارس، مستشفيات). هذا الاتجاه خلق مركز قوة مجتمعيًا مسلحًا يعمل بشكل موازٍ للدولة ومنافسٍ لها في وظائفها الأساسية (الدفاع وتوفير الرعاية).\n    *   **التأثير:** **أضعف الدولة** عبر كسر احتكارها للعنف والسياسة الخارجية، وفي نفس الوقت **قوّى فاعلاً منظماً داخل المجتمع** على حساب الفاعلين الآخرين.\n\n*   **نمو الدَّين العام والهشاشة الاقتصادية:** استمر نموذج الاقتصاد الريعي القائم على الاستدانة والخدمات والعقارات، مما أدى إلى تضخم الدين العام بشكل هائل. هذا قلّص من قدرة الدولة على توفير الخدمات العامة والاستثمار في التنمية المستدامة، وجعلها رهينة للمصالح المالية المحلية والدائنين الدوليين.\n    *   **التأثير:** **أضعف قدرة الدولة** المالية والإدارية على المدى الطويل.\n\n### **الأحداث (1998-2007):**\n\n*   **الانسحاب الإسرائيلي من جنوب لبنان (أيار 2000):** نُسب هذا الانسحاب بشكل كبير إلى المقاومة التي قادها حزب الله، وليس إلى الدولة اللبنانية أو جيشها.\n    *   **التأثير:** **قوّى المجتمع** (ممثلاً بحزب الله) بشكل هائل على حساب الدولة، وعزز شرعيته كقوة دفاع أساسية، مما **أضعف** مصداقية الدولة في دورها السيادي.\n\n*   **اغتيال رئيس الوزراء السابق رفيق الحريري و\"ثورة الأرز\" (شباط - نيسان 2005):** كان الاغتيال حدثًا مفصليًا أطلق شرارة انتفاضة شعبية واسعة وغير طائفية إلى حد كبير (في بدايتها). نجحت هذه التعبئة المجتمعية في تحقيق هدف سياسي ضخم وهو إجبار القوات السورية على الانسحاب من لبنان.\n    *   **التأثير:** **قوّى المجتمع المدني** بشكل غير مسبوق، وأظهر قدرته على مساءلة النخب السياسية وإحداث تغيير جذري، مما مثّل محاولة لدفع الدولة نحو \"الممر الضيق\".\n\n*   **حرب تموز بين حزب الله وإسرائيل (2006):** كشفت الحرب عن عجز الدولة الكامل عن اتخاذ قرارات الحرب والسلام والسيطرة على أراضيها. أدار حزب الله الحرب بشكل مستقل تمامًا عن المؤسسات الرسمية.\n    *   **التأثير:** **أضعف الدولة** بشكل ساحق وأظهرها ككيان غائب. في المقابل، **عزّز قوة ونفوذ فاعل مجتمعي** (حزب الله) بشكل أكبر.\n\n*   **الأزمة السياسية المفتوحة وبدء الاغتيالات السياسية (2006-2007):** بعد حرب 2006، دخل لبنان في حالة استقطاب سياسي حاد وشلل مؤسساتي (اعتصام وسط بيروت، شغور رئاسي لاحقًا). رافق ذلك موجة من الاغتيالات استهدفت شخصيات مناهضة لسوريا.\n    *   **التأثير:** **أضعف الدولة والمجتمع معًا.** شُلّت مؤسسات الدولة بالكامل، بينما انقسم المجتمع بشكل عمودي وعنيف، مما أفقده القدرة الموحدة على الضغط التي أظهرها في 2005، وأدخل البلاد في حالة \"ليفياثان غائب\" حيث تتصارع القوى المجتمعية المسلحة.",
    "2008-2017": "بالتأكيد. بناءً على إطار \"الممر الضيق\" لعجم أوغلو وروبنسون، والذي يحلل التوازن بين قوة الدولة وقوة المجتمع، إليك أبرز الاتجاهات والأحداث في لبنان بين 2008 و2017 وتأثيرها:\n\n### **الاتجاهات (Trends)**\n\n-   **تنامي دور حزب الله كـ \"دولة ضمن الدولة\":** تسارع هذا الاتجاه مع انخراطه في الحرب السورية (بعد 2012)، حيث تجاوز دوره المحلي ليصبح فاعلًا عسكريًا إقليميًا.\n    -   **التأثير:** **أضعف الدولة** عبر تحدي احتكارها للقوة المسلحة والقرار السيادي (خاصة في السياسة الخارجية)، وفي الوقت نفسه **عزّز قوة جزء منظم من المجتمع** (قاعدة الحزب ومؤسساته) لدرجة الهيمنة على الدولة.\n\n-   **أزمة اللجوء السوري (بدءًا من 2011):** أدت الحرب السورية إلى تدفق أكثر من مليون لاجئ إلى لبنان، مما شكل ضغطًا ديموغرافيًا واقتصاديًا هائلًا.\n    -   **التأثير:** **أضعف الدولة** بشكل كبير عبر إرهاق بنيتها التحتية الهشة (الكهرباء، المياه، الصحة) وقدرتها على تقديم الخدمات، مما كشف عجزها البنيوي.\n\n-   **الشلل المؤسسي الممنهج:** تجلى ذلك بوضوح في فراغ رئاسي استمر عامين ونصف (2014-2016) وتعطيل متكرر لمجلس الوزراء والبرلمان.\n    -   **التأثير:** **أضعف الدولة** بشكل مباشر، حيث أظهر عجزها عن أداء وظائفها الأساسية. هذا الشلل عزز سلطة زعماء الطوائف الذين يديرون مصالحهم خارج المؤسسات الرسمية، مما قوى \"المجتمع الطائفي\" على حساب الدولة المركزية.\n\n-   **التدهور الاقتصادي والاعتماد على الهندسة المالية:** خلال هذه الفترة، استمر الدين العام في النمو وتعمّقت الهشاشة الاقتصادية، مع اعتماد متزايد على سياسات نقدية غير مستدامة من مصرف لبنان للحفاظ على استقرار ظاهري.\n    -   **التأثير:** **أضعف الدولة** على المدى الطويل عبر تقويض أساسها المالي وجعلها أسيرة لمصالح القطاع المصرفي، مما قلّص قدرتها على وضع سياسات اقتصادية مستقلة.\n\n### **الأحداث (Events)**\n\n-   **اتفاق الدوحة (2008):** أنهى هذا الاتفاق أزمة سياسية حادة، لكنه رسّخ معادلات جديدة في الحكم، أبرزها منح المعارضة \"الثلث المعطل\" في الحكومة.\n    -   **التأثير:** **أضعف الدولة** عبر تكريس آليات للشلل السياسي داخل مؤسساتها، و**عزّز سلطة الكتل الطائفية (المجتمع)** وقدرتها على تعطيل عملية صنع القرار.\n\n-   **معارك الجيش اللبناني ضد التنظيمات الجهادية (خاصة في عرسال 2014 و2017):** خاض الجيش مواجهات عسكرية واسعة وناجحة ضد تنظيمي \"داعش\" و\"جبهة النصرة\" على الحدود الشرقية.\n    -   **التأثير:** **عزّز الدولة** مؤقتًا عبر إبراز قدرة إحدى مؤسساتها الرئيسية (الجيش) على فرض الأمن وحماية الحدود، مما زاد من شرعيتها الشعبية كقوة وطنية جامعة.\n\n-   **حراك \"طلعت ريحتكم\" (2015):** اندلعت احتجاجات شعبية واسعة وعابرة للطوائف ردًا على فشل الحكومة في إدارة أزمة النفايات.\n    -   **التأثير:** **عزّز المجتمع المدني** عبر إظهار قدرته على التعبئة والتنظيم خارج الخطاب الطائفي للطعن في شرعية الطبقة الحاكمة. لكن فشل الحراك في تحقيق تغيير ملموس كشف أيضًا عن مدى **ضعف الدولة** في الاستجابة لمطالب مواطنيها وصلابة النظام الطائفي.",
    "2018-2027": "بالتأكيد. بالاستناد إلى إطار عجم أوغلو وروبنسون، والذي يحلل التوازن الديناميكي بين قوة الدولة وقوة المجتمع، يمكن تحديد الاتجاهات والأحداث الرئيسية في لبنان بين 2018 و2027 على النحو التالي. يميل لبنان في هذا الإطار إلى الانزلاق خارج \"الممر الضيق\" نحو حالة \"الليفياثان الغائب\" (Absent Leviathan)، حيث تكون الدولة ضعيفة والمجتمع قويًا ولكنه منقسم ومُجزّأ، مما يمنع نشوء الحرية الحقيقية والاستقرار.\n\nفيما يلي أبرز النقاط:\n\n### **الاتجاهات (2018-2027)**\n\n-   **الانهيار المالي والاقتصادي المستمر:** هذا هو الاتجاه الأبرز. بدءًا من أواخر 2019، أدت أزمة الديون والعملة والقطاع المصرفي إلى تدمير الاقتصاد.\n    -   **التأثير:** **أضعف الدولة بشكل جذري** عبر القضاء على قدرتها على تمويل نفسها وتقديم الخدمات الأساسية (كهرباء، ماء، صحة). وفي الوقت نفسه، **أضعف قدرة المجتمع المدني المنظم على المدى الطويل**، حيث انشغل المواطنون بالبقاء على قيد الحياة، مما قلل من قدرتهم على التعبئة السياسية المستدامة بعد الزخم الأولي للانتفاضة.\n\n-   **تآكل الطبقة الوسطى وهجرة الأدمغة:** نتيجة مباشرة للانهيار الاقتصادي، تفككت الطبقة الوسطى التي تشكل العمود الفقري لأي مجتمع مدني حديث وهاجر جزء كبير من الكفاءات المهنية والأكاديمية.\n    -   **التأثير:** **أضعف المجتمع** بشكل كبير عبر تجريده من رأسماله البشري والاجتماعي، وهو ما **يضعف الدولة أيضًا على المدى الطويل** من خلال فقدان قاعدة دافعي الضرائب والخبرات اللازمة لإعادة بنائها.\n\n-   **شلل المؤسسات الدستورية:** تجلى هذا الاتجاه في الفشل المتكرر في تشكيل الحكومات في الوقت المناسب، والفراغ الرئاسي الذي بدأ في أواخر عام 2022 واستمر لفترة طويلة.\n    -   **التأثير:** **أضعف الدولة** بشكل مباشر من خلال تعطيل وظائفها الأساسية في صنع القرار والتشريع، مما رسخ صورة \"الليفياثان الغائب\". هذا الشلل أدى إلى إحباط المجتمع المدني وتقليل ثقته في قدرة الآليات الديمقراطية على إحداث التغيير.\n\n### **الأحداث (2018-2027)**\n\n-   **انتفاضة 17 تشرين الأول (أكتوبر) 2019:** حدث مفصلي شهد تعبئة شعبية واسعة وعابرة للطوائف ضد الطبقة السياسية الحاكمة بأكملها.\n    -   **التأثير:** **عزّز قوة المجتمع** بشكل مؤقت وهائل، حيث أظهر قدرته على التنظيم والتحدي المباشر لسلطة النخبة. في المقابل، **أضعف شرعية الدولة** ومؤسساتها القائمة بشكل كبير.\n\n-   **التخلف عن سداد الديون السيادية (مارس 2020):** لأول مرة في تاريخه، أعلن لبنان رسميًا عدم قدرته على سداد ديونه بالعملات الأجنبية.\n    -   **التأثير:** **أضعف الدولة** بشكل حاسم، حيث كان هذا بمثابة إعلان إفلاس رسمي أنهى أي مظهر من مظاهر القوة أو المصداقية المالية للدولة على الساحة الدولية والمحلية.\n\n-   **انفجار مرفأ بيروت (4 أغسطس 2020):** كارثة كشفت عن أقصى درجات الإهمال والفساد داخل أجهزة الدولة.\n    -   **التأثير:** **أضعف الدولة بشكل كارثي** وقضى على ما تبقى من ثقة المواطنين بها. في المقابل، **عزّز المجتمع المدني** الذي تحرك بسرعة لتقديم الإغاثة والمساعدة في غياب شبه تام للدولة، مما أظهر قدرته على التنظيم الذاتي في أوقات الأزمات.\n\n-   **انتخابات 2022 البرلمانية:** شهدت هذه الانتخابات نجاح عدد من نواب المعارضة والتغيير في الوصول إلى البرلمان.\n    -   **التأثير:** يمكن اعتبارها **تعزيزًا نسبيًا لقوة المجتمع**، حيث نجح جزء منه في ترجمة زخمه إلى تمثيل سياسي رسمي. لكن هذا التأثير ظل محدودًا بسبب قدرة النظام القائم على إعاقة عملهم، مما أظهر استمرار ضعف الدولة ككل أمام القوى الطائفية المهيمنة."
  },
  "score_prompt": {
    "1918-1927": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nهذه هي الفترة الأولى من المسار: 1918-1927. حدِّد نقطة البداية. قدّر القوة\nالمطلقة للمجتمع المدني وللدولة في لبنان خلال 1918-1927 باستخدام المقياس\nأعلاه. وبما أنه لا توجد فترة سابقة، فأورِد كلتا قيمتي التغيّر بوصفهما 0.0.\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string، بحد أقصى نحو 10 كلمات: أبرز سمة مميِّزة لهذه الفترة)\n- reasoning (string، جملة أو جملتان لتبرير قيمتي القوة)",
    "1928-1937": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1928-1937 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1918-1927، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1928-1937:\nبالتأكيد. بناءً على إطار \"الممر الضيق\" لعجم أوغلو وروبنسون، والذي يركز على التوازن الديناميكي بين قوة الدولة وقوة المجتمع، يمكن تحديد أبرز الاتجاهات والأحداث في لبنان بين 1928 و1937 على النحو التالي:\n\n### **الاتجاهات (Trends)**\n\n-   **ترسيخ الطائفية السياسية كمبدأ منظِّم للدولة:** خلال هذه الفترة، تكرّس التقسيم الطائفي للمناصب السياسية والإدارية الذي بدأ مع دستور 1926. هذا الاتجاه حوّل الدولة إلى ساحة للتنافس بين الزعامات الطائفية بدلاً من أن تكون كياناً محايداً فوق الجميع.\n    -   **التأثير:** **أضعف الدولة المركزية** بجعلها رهينة للمصالح الطائفية، وفي الوقت نفسه **قوّى التكتلات المجتمعية الطائفية** على حساب نشوء مجتمع مدني وطني موحّد.\n\n-   **الأزمة الاقتصادية العالمية (الكساد الكبير) وتأثيرها على اقتصاد الحرير:** انهار اقتصاد الحرير الذي كان عصب الاقتصاد اللبناني، مما أدى إلى بطالة واسعة النطاق ومصاعب اقتصادية شديدة، خصوصاً في جبل لبنان.\n    -   **التأثير:** **أضعف قدرة الدولة** (الخاضعة للانتداب) على توفير الاستقرار الاقتصادي وقوّض شرعيتها، كما **أثار سخطاً واسعاً في المجتمع** وحفّز على التعبئة ضد النخب الحاكمة والانتداب.\n\n-   **نمو الاستقطاب السياسي بين كتلتين رئيسيتين:** تبلورت الحياة السياسية حول كتلتين متنافستين: \"الكتلة الدستورية\" بقيادة بشارة الخوري (التي تطالب باستقلال أكبر) و\"الكتلة الوطنية\" بقيادة إميل إده (الأكثر قرباً من فرنسا).\n    -   **التأثير:** **عزّز من قدرة المجتمع على التنظيم السياسي** من خلال الأحزاب والصحافة، لكنه في الوقت ذاته **أضعف الدولة** عبر جعل إدارتها ومؤسساتها ساحة للصراع الحزبي والشخصي بين القطبين.\n\n### **الأحداث (Events)**\n\n-   **تعليق الدستور (مايو 1932):** قام المفوض السامي الفرنسي، هنري بونسو، بتعليق الدستور وحل البرلمان وحكم البلاد مباشرة عبر مراسيم، مبرراً ذلك بالجمود السياسي والفساد.\n    -   **التأثير:** **عزّز بشكل هائل سلطة الدولة القاهرة (Despotic Leviathan)** الممثلة بالمفوض السامي، لكنه **أضعف بشكل جوهري مؤسسات الدولة اللبنانية الناشئة والمجتمع المدني** معاً، بإلغاء كل أشكال التمثيل والمشاركة السياسية.\n\n-   **الإضراب العام وتوقيع المعاهدة الفرنسية اللبنانية (1936):** تأثراً بالحركة الوطنية في سوريا، انطلق إضراب عام واسع في لبنان دام حوالي 50 يوماً، طالب بعودة الدستور والتفاوض على معاهدة تمنح لبنان استقلالاً أوسع. نجح الإضراب في إجبار فرنسا على إعادة العمل بالدستور والتفاوض على المعاهدة.\n    -   **التأثير:** **أضعف سلطة الدولة الانتدابية المطلقة** وأجبرها على تقديم تنازلات، وفي المقابل **عزّز قوة المجتمع المدني المنظّم بشكل كبير جداً**، وأثبت قدرته على التعبئة الفعالة لتقييد سلطة الدولة (تأثير \"الملكة الحمراء\" حسب الإطار).\n\n-   **انتخاب إميل إده رئيساً للجمهورية (1936):** بعد إعادة العمل بالدستور، جرت انتخابات رئاسية فاز فيها إميل إده بدعم واضح من السلطات الفرنسية على حساب منافسه بشارة الخوري.\n    -   **التأثير:** أعاد تفعيل مؤسسات الدولة اللبنانية شكلياً (**تعزيز للدولة**)، لكن التدخل الفرنسي السافر **أضعف شرعية هذه المؤسسات** في نظر شريحة واسعة من المجتمع، وعمّق الانقسام السياسي داخل المجتمع نفسه.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <5.5, 4.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1928-1937\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1928-1937\n- society_change (float): تغيّر society_power مقارنةً بـ 1918-1927\n- state_change (float): تغيّر state_power مقارنةً بـ 1918-1927\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1938-1947": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1938-1947 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1928-1937، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1938-1947:\nبالتأكيد. بالاعتماد على إطار عجم أوغلو وروبنسون، يمكن تحليل فترة 1938-1947 في لبنان باعتبارها اللحظة الحاسمة التي تشكّل فيها التوازن الدقيق (وغير المستقر) بين الدولة الناشئة والمجتمع المنظّم طائفيًا. في هذا الإطار، \"الدولة\" هي الجهاز المركزي القادر على فرض القانون وتقديم الخدمات، و\"المجتمع\" هو شبكة القواعد والمؤسسات والقوى الاجتماعية القادرة على مساءلة الدولة وتنظيم نفسها.\n\nفيما يلي أبرز الاتجاهات والأحداث في تلك الفترة وتأثيرها:\n\n### **الاتجاهات (1938-1947)**\n\nالاتجاهات هي عمليات بطيئة ومستمرة شكّلت البيئة التي وقعت فيها الأحداث المنفصلة.\n\n*   **تآكل سلطة الانتداب الفرنسي:** مع اندلاع الحرب العالمية الثانية وسقوط فرنسا عام 1940، ثم سيطرة حكومة فيشي الموالية لألمانيا، اهتزت شرعية وقوة الدولة الانتدابية بشكل كبير. هذا التآكل البطيء للسلطة الخارجية خلق فراغًا سعت القوى المحلية (المجتمع) لملئه.\n    *   **التأثير:** **إضعاف الدولة (الانتدابية)**، مما فتح الباب أمام **تعزيز المجتمع** (ممثلاً في النخب السياسية المحلية) للمطالبة بالسلطة.\n\n*   **ترسيخ الطائفية السياسية كمبدأ تنظيمي:** لم تكن الطائفية جديدة، لكن في هذه الفترة تحولت من واقع اجتماعي إلى أساس لتوزيع السلطة في الدولة المستقبلية. تجسد هذا في المفاوضات التي أدت إلى الميثاق الوطني. هذا الاتجاه رسّخ الزعامات الطائفية كقادة للمجتمع ووسطاء أساسيين مع الدولة.\n    *   **التأثير:** **إضعاف الدولة المركزية** (بجعلها مرتهنة للتوازنات الطائفية)، وفي نفس الوقت **تعزيز قوة المجتمع (بطريقة مجزأة)** عبر تمكين الطوائف وزعمائها كقوى فاعلة لا يمكن للدولة تجاوزها.\n\n*   **صعود البرجوازية التجارية (المسيحية والمسلمة):** نما نفوذ طبقة التجار وأصحاب رؤوس الأموال في بيروت، الذين كانت مصالحهم تتطلب دولة مستقلة ومستقرة لتسهيل التجارة والخدمات المالية. كانوا قوة دافعة أساسية وراء الاستقلال، حيث شكّلوا جزءًا مؤثرًا من المجتمع المدني المنظم.\n    *   **التأثير:** **تعزيز المجتمع** (بشكل خاص النخبة الاقتصادية) التي أصبحت قادرة على تمويل الحركة الوطنية والتأثير في شكل الدولة الجديدة لخدمة مصالحها.\n\n### **الأحداث (1938-1947)**\n\nالأحداث هي نقاط تحول سريعة ومحددة كان لها تأثير فوري وعميق.\n\n*   **حملة الحلفاء على لبنان وسوريا (1941):** أدت هذه الحملة العسكرية إلى طرد قوات فيشي الفرنسية وإحلال قوات فرنسا الحرة والبريطانيين محلها. هذا الحدث كسر بشكل حاسم احتكار الانتداب للسلطة وفتح الباب للتفاوض الجدي حول الاستقلال.\n    *   **التأثير:** **إضعاف حاد للدولة (الانتدابية)**، و**تعزيز المجتمع** عبر إعطاء النخب السياسية اللبنانية فرصة للمناورة بين القوى الدولية المتنافسة.\n\n*   **الميثاق الوطني غير المكتوب (1943):** اتفاق تاريخي بين بشارة الخوري (الرئيس الماروني) ورياض الصلح (رئيس الوزراء السني). كان هذا الحدث بمثابة عقد اجتماعي بين مكونات المجتمع الرئيسية حدّد هوية الدولة وشكلها. نصّ الميثاق على أن لبنان عربي الهوية وذي سيادة، مقابل تخلي المسلمين عن مطلب الوحدة مع سوريا وتخلي المسيحيين عن مطلب الحماية الغربية.\n    *   **التأثير:** **تعزيز وتأسيس الدولة (اللبنانية المستقلة)** من خلال وضع أساس للشرعية، لكنه في الوقت ذاته **عزّز المجتمع (الطائفي)** عبر جعل الدولة \"أسيرة\" لهذا التوافق المجتمعي، مما حدّ من قدرتها على التطور ككيان محايد فوق الطوائف.\n\n*   **أزمة الاستقلال (نوفمبر 1943):** قيام السلطات الفرنسية باعتقال رئيس الجمهورية ورئيس الوزراء وغيرهم من القادة الوطنيين ردًا على تعديل الدستور لإلغاء مواد الانتداب. أدى هذا الحدث إلى انتفاضة شعبية عارمة وتظاهرات وحدت اللبنانيين مؤقتًا عبر الطوائف.\n    *   **التأثير:** **تعزيز هائل للمجتمع**. أظهرت هذه الأزمة قدرة المجتمع على التعبئة والاتحاد ضد تجاوزات الدولة (الخارجية)، وأجبرت فرنسا على الإذعان، مما رسّخ شرعية القادة المعتقلين والدولة الناشئة.\n\n*   **جلاء القوات الأجنبية (1946):** مغادرة آخر جندي فرنسي الأراضي اللبنانية. كان هذا الحدث هو التجسيد العملي لسيادة الدولة الكاملة.\n    *   **التأثير:** **تعزيز الدولة** بمنحها احتكارًا (نظريًا) للقوة العسكرية والسيادة الكاملة على أراضيها لأول مرة في تاريخها الحديث.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <5.5, 4.5>\n1928-1937: <6.5, 4.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1938-1947\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1938-1947\n- society_change (float): تغيّر society_power مقارنةً بـ 1928-1937\n- state_change (float): تغيّر state_power مقارنةً بـ 1928-1937\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1948-1957": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1948-1957 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1938-1947، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1948-1957:\nبالتأكيد. بناءً على إطار عجم أوغلو وروبنسون، هذه هي أبرز الاتجاهات والأحداث في لبنان بين عامي 1948 و1957 وتأثيرها على توازن القوى بين الدولة والمجتمع.\n\n### **الاتجاهات (Trends)**\n\n-   **ترسُّخ الاقتصاد الريعي والخدماتي (Laissez-faire):** تحوّل لبنان إلى مركز مالي وتجاري إقليمي بفضل سياسات عدم التدخل وقانون السرية المصرفية (1956). هذا الاتجاه **أضعف قدرة الدولة الاستخراجية والتنظيمية** (ضرائب منخفضة، تنظيم محدود)، ولكنه **عزّز قوة شريحة نافذة في المجتمع**، وهي النخبة التجارية والمصرفية التي أصبحت أكثر نفوذًا من مؤسسات الدولة نفسها.\n\n-   **التغيير الديموغرافي وأثره الطائفي:** وصول حوالي 100,000 لاجئ فلسطيني بعد نكبة 1948 غيّر التركيبة الديموغرافية، مما أخل بالتوازن الطائفي الدقيق الذي قام عليه الميثاق الوطني. هذا الاتجاه **أضعف قدرة الدولة على إدارة التوازنات الداخلية**، وفي الوقت نفسه **عزّز قوة شرائح معينة في المجتمع** (مثل الحركات القومية العربية التي وجدت في المخيمات قاعدة للتعبئة) وأجّج التنافس بين الزعامات الطائفية.\n\n-   **الاستقطاب الأيديولوجي في سياق الحرب الباردة:** مع صعود جمال عبد الناصر، انقسم المجتمع اللبناني بعمق بين تيار \"القومية العربية\" الناصري وتيار \"اللبنانية\" الموالي للغرب. هذا الاتجاه **أضعف الدولة** عبر جعل سياستها الخارجية نقطة خلاف داخلي حاد، لكنه **عزّز بشكل هائل قدرة المجتمع على التعبئة والتنظيم** حول محاور أيديولوجية، مما خلق مجتمعًا حيويًا سياسيًا ولكنه منقسم بشدة.\n\n### **الأحداث (Events)**\n\n-   **\"الثورة الوردية\" (1952):** إضرابات ومظاهرات سلمية واسعة النطاق أجبرت الرئيس بشارة الخوري على الاستقالة بسبب الفساد ومحاولات التمديد. هذا الحدث **أضعف هيبة رأس الدولة وأظهر محدودية سلطتها القسرية**، وفي المقابل كان مثالًا ساطعًا على **تعزيز قوة المجتمع المدني وقدرته على فرض المساءلة وتغيير السلطة السياسية**.\n\n-   **انتخاب كميل شمعون وبدء الإصلاحات الإدارية (1952):** وصل شمعون إلى السلطة على وعد بالإصلاح وتحديث الدولة. سعى إلى تعزيز الإدارة المركزية وتحديث قانون الانتخابات للحد من نفوذ الزعامات الإقطاعية التقليدية. كان هذا الحدث **محاولة لتعزيز قوة الدولة ومؤسساتها** على حساب **إضعاف قوة الزعامات التقليدية (جزء من المجتمع)**.\n\n-   **رفض قطع العلاقات مع الغرب أثناء أزمة السويس (1956):** قرار الرئيس شمعون بعدم قطع العلاقات الدبلوماسية مع بريطانيا وفرنسا، على عكس معظم الدول العربية، أدى إلى اغتراب قسم كبير من السكان المسلمين والقوميين. هذا الحدث **أضعف شرعية الدولة بشكل كبير في نظر نصف المجتمع**، و**عزّز بشكل حاد تعبئة المعارضة في المجتمع**، ممهدًا الطريق لأزمة 1958.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <5.5, 4.5>\n1928-1937: <6.5, 4.0>\n1938-1947: <7.5, 4.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1948-1957\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1948-1957\n- society_change (float): تغيّر society_power مقارنةً بـ 1938-1947\n- state_change (float): تغيّر state_power مقارنةً بـ 1938-1947\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1958-1967": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1958-1967 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1948-1957، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1958-1967:\nبناءً على إطار عجم أوغلو وروبنسون في كتاب *الممر الضيق*، يمكن تحديد أبرز الاتجاهات والأحداث في لبنان بين عامي 1958 و1967 التي أثرت في توازن القوى بين الدولة والمجتمع على النحو التالي. تميزت هذه الفترة، التي تُعرف بالحقبة \"الشهابية\"، بمحاولة جادة لبناء قدرات الدولة (\"ليفياثان\") في مواجهة مجتمع قوي ومنقسم طائفيًا.\n\n### **الاتجاهات (1958-1967):**\n\n*   **المشروع الشهابي لبناء الدولة وتحديثها:** كان هذا الاتجاه هو السمة المميزة للفترة. سعى الرئيس فؤاد شهاب (1958-1964) إلى بناء جهاز دولة مركزي قوي ومحايد قادر على تقديم الخدمات والتنمية للمناطق المحرومة. تجسّد ذلك في إنشاء مؤسسات مثل \"مكتب التنمية الاجتماعية\" وتعزيز الجيش والمخابرات (المكتب الثاني).\n    *   **التأثير:** **عزّز الدولة** بشكل كبير عبر زيادة قدرتها الإدارية (تقديم الخدمات) والقسرية (فرض الأمن)، في محاولة لتحريك لبنان نحو \"الممر الضيق\" من حالة \"ليفياثان الغائب\" التي كشفتها أزمة 1958. وفي الوقت نفسه، سعى إلى **إضعاف** البنى المجتمعية التقليدية (الزعامات الإقطاعية والطائفية) عبر منافستها في تقديم الخدمات والولاءات.\n\n*   **النمو الاقتصادي وسياسة \"دعه يعمل\":** شهد لبنان ازدهارًا اقتصاديًا كبيرًا، حيث أصبحت بيروت مركزًا ماليًا وسياحيًا للمنطقة. لكن هذا النمو كان غير متوازن جغرافيًا واجتماعيًا، واستند إلى دور محدود جدًا للدولة في تنظيم الاقتصاد.\n    *   **التأثير:** **أضعف الدولة** في مجال قدرتها التنظيمية للاقتصاد، لكنه في المقابل **عزّز المجتمع المدني** عبر نمو الطبقة الوسطى، والنقابات المهنية، والصحافة الحرة، والقطاع المصرفي الخاص، مما خلق قوى مجتمعية أكثر تعقيدًا وحيوية.\n\n*   **تنامي نفوذ القومية العربية والقضية الفلسطينية:** بعد عام 1948، تزايد الوجود الفلسطيني في لبنان، ومع صعود التيارات القومية العربية (الناصرية والبعثية)، تحولت المخيمات الفلسطينية ومجموعات سياسية لبنانية متحالفة معها إلى قوى مجتمعية منظمة ومسلحة خارج سيطرة الدولة اللبنانية إلى حد كبير.\n    *   **التأثير:** **أضعف الدولة** بشكل جوهري عبر تحدي احتكارها للعنف وسيادتها على أراضيها، وفي الوقت نفسه **عزّز** شرائح قوية ومنظمة داخل **المجتمع** أصبحت تعمل كـ\"دولة داخل الدولة\".\n\n### **الأحداث (1958-1967):**\n\n*   **انتخاب فؤاد شهاب رئيسًا (1958):** جاء هذا الحدث كتسوية لإنهاء أزمة 1958 (ثورة مصغرة)، التي أظهرت عجز الدولة التام أمام الانقسامات المجتمعية المسلحة. كان انتخاب قائد الجيش بمثابة تفويض لإعادة بناء الدولة.\n    *   **التأثير:** **عزّز الدولة** عبر إنقاذها من الانهيار الكامل وفتح الباب أمام مشروع تقوية مؤسساتها.\n\n*   **إفشال محاولة الانقلاب للحزب السوري القومي الاجتماعي (1961):** قامت استخبارات الجيش (المكتب الثاني) بإحباط محاولة انقلابية واسعة النطاق. كان هذا استعراضًا ناجحًا للقوة من قبل الجهاز الأمني للدولة.\n    *   **التأثير:** **عزّز الدولة** بشكل كبير، وأثبت قدرتها القسرية المتنامية على قمع التحديات المنظمة التي تهددها من داخل المجتمع.\n\n*   **أزمة بنك إنترا (1966):** أدى انهيار أكبر بنك في لبنان إلى أزمة مالية حادة كشفت عن غياب الأطر التنظيمية والرقابية الفعالة لدى الدولة في القطاع المصرفي الذي كان عماد الاقتصاد.\n    *   **التأثير:** **أضعف الدولة** عبر إظهار عجزها الإداري في أهم قطاعاتها الاقتصادية، مما قوّض الثقة في قدرتها على الحكم الرشيد.\n\n*   **الاشتباكات الأولى بين الجيش اللبناني والفصائل الفلسطينية (بدءًا من 1965-1966):** بدأت تحدث مناوشات متزايدة بين الجيش والفصائل الفلسطينية المسلحة التي كانت تحاول تنفيذ عمليات عبر الحدود الجنوبية.\n    *   **التأثير:** **أضعف الدولة** لأنها أظهرت أنها بدأت تفقد السيطرة على أجزاء من أراضيها وغير قادرة على فرض سيادتها الكاملة، مما مهد الطريق لاتفاق القاهرة عام 1969 الذي رسمت فيه الدولة تراجعها. وفي المقابل، **عزّز** المجموعات المسلحة في **المجتمع**.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <5.5, 4.5>\n1928-1937: <6.5, 4.0>\n1938-1947: <7.5, 4.5>\n1948-1957: <8.5, 3.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1958-1967\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1958-1967\n- society_change (float): تغيّر society_power مقارنةً بـ 1948-1957\n- state_change (float): تغيّر state_power مقارنةً بـ 1948-1957\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1968-1977": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1968-1977 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1958-1967، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1968-1977:\nبالتأكيد. بناءً على إطار عجم أوغلو وروبنسون، يمكن تحليل الفترة 1968-1977 في لبنان كفترة انهيار \"الممر الضيق\"، حيث أدى ضعف الدولة المتزامن مع صعود قوة مجتمعية مسلحة ومجزأة إلى تدمير كليهما والدخول في حرب أهلية.\n\nفيما يلي أبرز الاتجاهات والأحداث وتأثيرها:\n\n### **الاتجاهات (Trends):**\n\n*   **التآكل التدريجي للدولة \"الشهابية\" وتزايد التفاوت الاقتصادي:** كان نموذج الدولة التدخلية الذي سعى إلى التنمية المتوازنة في عهد الرئيس فؤاد شهاب يتلاشى، مما أدى إلى زيادة الفجوة بين النخبة الثرية في بيروت والمناطق الريفية والضواحي الفقيرة (\"حزام البؤس\").\n    *   **التأثير:** **أضعف الدولة** عبر تقليص قدرتها وشرعيتها في تقديم الخدمات لجميع المواطنين. وفي المقابل، **عزّز قوة المجتمع (بشكل منقسم)** من خلال خلق مظالم اجتماعية واقتصادية استغلتها الأحزاب والفصائل غير الحكومية لحشد الأنصار.\n*   **التحولات الديموغرافية وتصاعد التوتر الطائفي:** أدت التغيرات في التوازن السكاني بين الطوائف، خاصةً النمو السكاني للمسلمين مقابل المسيحيين، إلى تقويض الصيغة التوافقية لـ\"الميثاق الوطني\" لعام 1943.\n    *   **التأثير:** **أضعف الدولة** من خلال تآكل الإجماع السياسي الذي قامت عليه. **عزّز المجتمع (طائفيًا)** حيث أصبحت الهوية الطائفية هي الأساس للتنظيم والتعبئة السياسية على حساب الهوية الوطنية الجامعة.\n*   **عسكرة المجتمع والاستقطاب الأيديولوجي:** شهدت هذه الفترة صعودًا سريعًا للميليشيات اللبنانية (الكتائب، الأحرار، الحركة الوطنية) إلى جانب الوجود الفلسطيني المسلح، وتعمّق الانقسام بين التيار القومي العربي-اليساري والتيار القومي اللبناني-الانعزالي.\n    *   **التأثير:** **أضعف الدولة** بشكل جذري من خلال كسر احتكارها للقوة المسلّحة. **عزّز قوة فئات مجتمعية مسلحة** على حساب المجتمع المدني السلمي، مما حوّل التنافس السياسي من الساحة المؤسسية إلى الشارع المسلح.\n\n### **الأحداث (Events):**\n\n*   **الغارة الإسرائيلية على مطار بيروت (ديسمبر 1968):** ردًا على عملية للجبهة الشعبية لتحرير فلسطين، دمّرت إسرائيل 13 طائرة مدنية على أرض المطار دون أي رد عسكري لبناني فعّال.\n    *   **التأثير:** **أضعف الدولة** عبر الكشف عن عجزها الكامل عن حماية سيادتها وأراضيها. **عزّز المجتمع (وفصائله المسلحة)** من خلال ترسيخ فكرة أن الدولة غير قادرة على الدفاع عن مواطنيها، مما برّر الحاجة إلى وجود قوى مسلحة غير حكومية (فلسطينية ولبنانية) للقيام بهذه المهمة.\n*   **اتفاق القاهرة (نوفمبر 1969):** اتفاق سري رعته مصر بين الدولة اللبنانية ومنظمة التحرير الفلسطينية، منح المنظمة حق العمل العسكري انطلاقًا من جنوب لبنان وتنظيم حياة الفلسطينيين في المخيمات.\n    *   **التأثير:** **أضعف الدولة** بشكل رسمي عبر التنازل عن جزء من سيادتها وشرعنة وجود \"دولة داخل دولة\". **عزّز قوة فصيل مجتمعي مسلح (منظمة التحرير)**، الأمر الذي سرّع بشكل هائل من تسليح الفصائل اللبنانية الأخرى كرد فعل.\n*   **اندلاع الحرب الأهلية (حادثة عين الرمانة، أبريل 1975):** الهجوم على حافلة كانت تقل فلسطينيين، والذي جاء كرد على محاولة اغتيال بيار الجميل، كان الشرارة التي أشعلت حربًا شاملة.\n    *   **التأثير:** **أضعف الدولة (أدى إلى انهيارها الفعلي)** وتفكك مؤسساتها، وعلى رأسها الجيش الذي انقسم على أسس طائفية. **أضعف المجتمع ككل** عبر إغراقه في صراع مدمر، على الرغم من أنه مثّل ذروة قوة *فصائله المسلحة* التي حلّت محل الدولة والمجتمع المدني معًا.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <5.5, 4.5>\n1928-1937: <6.5, 4.0>\n1938-1947: <7.5, 4.5>\n1948-1957: <8.5, 3.5>\n1958-1967: <8.0, 5.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1968-1977\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1968-1977\n- society_change (float): تغيّر society_power مقارنةً بـ 1958-1967\n- state_change (float): تغيّر state_power مقارنةً بـ 1958-1967\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1978-1987": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1978-1987 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1968-1977، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1978-1987:\nبالتأكيد، إليك تحليل لأبرز الأحداث والاتجاهات في لبنان بين 1978 و1987 ضمن إطار \"الممر الضيق\" لعجم أوغلو وروبنسون، الذي يركّز على التوازن بين قوة الدولة وقوة المجتمع. في هذه الفترة، خرج لبنان بالكامل من \"الممر الضيق\" ودخل في حالة \"الدولة الغائبة\" (Absent Leviathan)، حيث أضعفت الدولة إلى حد الانهيار، بينما ازدادت قوة المجتمع بشكل مجزأ وعنيف (على شكل ميليشيات طائفية) وليس كمجتمع مدني موحّد.\n\n### **الاتجاهات (1978-1987)**\n\n-   **تفكك مؤسسات الدولة المركزية:** شهدت هذه الفترة تآكلًا ممنهجًا لمؤسسات الدولة، خاصةً الجيش والقضاء والإدارة العامة. انقسم الجيش على أسس طائفية (لا سيما في فبراير 1984)، وفقدت الحكومة المركزية سيطرتها على معظم أراضي البلاد.\n    -   **التأثير:** **إضعاف حاد للدولة**.\n\n-   **صعود \"دويلات الميليشيات\" (Cantonization):** مع غياب الدولة، قامت الميليشيات الطائفية (مثل القوات اللبنانية، حركة أمل، الحزب التقدمي الاشتراكي، وبعد 1982 حزب الله) بملء الفراغ. أنشأت هذه الميليشيات أنظمة حكم خاصة بها، فكانت تجبي الضرائب، وتقدّم الخدمات الاجتماعية، وتطبّق العدالة، وتوفّر الأمن في مناطق نفوذها.\n    -   **التأثير:** **إضعاف الدولة** عبر الاستيلاء على وظائفها الأساسية، و**تعزيز المجتمع (بشكله المسلّح والطائفي)** وليس المجتمع المدني.\n\n-   **انهيار الاقتصاد الرسمي ونمو \"اقتصاد الحرب\":** أدى تدمير البنية التحتية وتوقّف الإنتاج إلى انهيار الاقتصاد الرسمي. في المقابل، ازدهر اقتصاد الحرب القائم على التهريب والخطف والتمويل الخارجي للميليشيات والاعتماد على التحويلات المالية من المغتربين.\n    -   **التأثير:** **إضعاف الدولة** من خلال فقدانها للقاعدة الضريبية والسيطرة الاقتصادية، و**تعزيز الميليشيات (كقوى مجتمعية)** التي أصبحت المصدر الرئيسي للتوظيف والموارد.\n\n-   **ترسّخ الهيمنة الخارجية (السورية والإسرائيلية):** تحوّل لبنان بشكل متزايد إلى ساحة للصراع الإقليمي. أدت التدخلات العسكرية والسياسية المستمرة من سوريا وإسرائيل إلى تقويض السيادة اللبنانية بشكل كامل وجعل الدولة ومؤسساتها أدوات في أيدي القوى الخارجية.\n    -   **التأثير:** **إضعاف الدولة** بشكل جوهري من خلال تجريدها من سيادتها وقرارها المستقل.\n\n### **الأحداث (1978-1987)**\n\n-   **الاجتياح الإسرائيلي الأول (عملية الليطاني) 1978:** كشف هذا الاجتياح عن عجز الدولة الكامل عن الدفاع عن حدودها الجنوبية. أدى إلى إنشاء منطقة عازلة تحت سيطرة ميليشيا موالية لإسرائيل، مما أرسى سابقة لسيطرة غير الدولة على أراضٍ لبنانية.\n    -   **التأثير:** **إضعاف الدولة**، و**تعزيز قوى المجتمع المسلّح** (الميليشيات الفلسطينية وميليشيا سعد حداد).\n\n-   **الاجتياح الإسرائيلي الثاني 1982:** كان هذا الحدث نقطة تحول كبرى. أدى إلى طرد منظمة التحرير الفلسطينية، وتدمير أجزاء واسعة من بيروت والجنوب، وتنصيب رئيس جمهورية (بشير الجميل) بدعم عسكري خارجي مباشر، ثم اغتياله.\n    -   **التأثير:** **إضعاف كارثي للدولة** (التي تم احتلال عاصمتها)، و**إعادة تشكيل عنيفة لقوى المجتمع** (إضعاف طرف فلسطيني/يساري، وصعود طرف مسيحي مؤقتًا، ثم لاحقًا بروز قوة شيعية جديدة متمثلة بحزب الله كرد فعل على الاحتلال).\n\n-   **\"حرب الجبل\" 1983 وانهيار الجيش 1984:** أدت حرب الجبل بين القوات اللبنانية والحزب التقدمي الاشتراكي إلى تهجير سكاني واسع النطاق وأظهرت أن الميليشيات هي صاحبة القرار العسكري على الأرض. تبع ذلك انقسام الجيش اللبناني رسميًا في فبراير 1984 على أسس طائفية، مما قضى على آخر رمز لوحدة الدولة وقدرتها على فرض سلطتها.\n    -   **التأثير:** **إضعاف شبه كامل للدولة** التي فقدت ذراعها العسكري الموحّد، و**تعزيز هائل لقوة الميليشيات الطائفية (المجتمع المسلّح)**.\n\n-   **إلغاء اتفاق 17 أيار 1984:** بعد أن وقّعت حكومة الرئيس أمين الجميل اتفاق سلام مع إسرائيل عام 1983، أُجبرت على إلغائه في العام التالي تحت ضغط سوري ومعارضة داخلية شرسة من حلفاء دمشق.\n    -   **التأثير:** **إضعاف الدولة** من خلال إثبات أنها لا تملك سيادة في اتخاذ قراراتها الخارجية، و**تعزيز قوى المجتمع** المتحالفة مع سوريا والتي فرضت أجندتها.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <5.5, 4.5>\n1928-1937: <6.5, 4.0>\n1938-1947: <7.5, 4.5>\n1948-1957: <8.5, 3.5>\n1958-1967: <8.0, 5.0>\n1968-1977: <4.0, 1.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1978-1987\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1978-1987\n- society_change (float): تغيّر society_power مقارنةً بـ 1968-1977\n- state_change (float): تغيّر state_power مقارنةً بـ 1968-1977\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1988-1997": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1988-1997 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1978-1987، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1988-1997:\nبالتأكيد، إليك تحليل لأبرز الأحداث والاتجاهات في لبنان بين 1988 و1997 ضمن إطار \"الممر الضيق\" لعجم أوغلو وروبنسون، والذي يحلل التوازن بين قوة الدولة وقوة المجتمع. في تلك الفترة، انتقل لبنان من حالة \"الليفياثان الغائب\" (دولة ضعيفة ومجتمع منقسم ومتصارع) إلى محاولة بناء \"ليفياثان مقيَّد\" لكن بقيود خارجية (سورية) وطائفية، وليس بقيود مجتمع مدني قوي ومستقل.\n\n### **الاتجاهات (1988-1997)**\n\n-   **ترسيخ الوصاية السورية:** كان هذا هو الاتجاه السياسي والمؤسسي المهيمن. فبعد نهاية الحرب، لم تكن الدولة اللبنانية تبني قوتها بشكل مستقل، بل كانت تستمدها من الدعم والنفوذ السوري المباشر في التعيينات السياسية والأمنية والعسكرية.\n    -   **التأثير:** **عزّز قدرة الدولة** على فرض النظام وإنهاء الاقتتال (أي الخروج من حالة \"الليفياثان الغائب\")، لكنه في الوقت ذاته **أضعف سيادة الدولة** وجعلها تابعة لقوة خارجية بدلًا من مجتمعها، مما منع تطور علاقة مساءلة حقيقية بين الدولة والمجتمع. كما أنه **أضعف المجتمع المدني** عبر قمع الأصوات المعارضة والمستقلة.\n\n-   **إعادة الإعمار القائمة على الاستدانة (المشروع الحريري):** بعد عام 1992، تبنّت الدولة نموذجًا اقتصاديًا يركز على إعادة بناء البنية التحتية والعاصمة بيروت عبر الاقتراض الضخم والخصخصة (مثل شركة \"سوليدير\").\n    -   **التأثير:** **عزّز القدرة الإدارية والمالية للدولة** على تنفيذ مشاريع كبرى، لكنه ربط مصيرها بفئة صغيرة من النخب المالية والمصرفية، مما أدى إلى \"أسر الدولة\" (state capture) وجعلها أقل استجابة للمجتمع الأوسع. هذا الاتجاه **أضعف المجتمع** عبر زيادة التفاوت الاقتصادي وتهميش النقابات العمالية والطبقات الوسطى والفقيرة.\n\n-   **إعادة إضفاء الطابع المؤسسي على النظام الطائفي:** لم يكن اتفاق الطائف حدثًا منفصلًا فحسب، بل كان اتجاهًا مستمرًا لتوزيع كل مناصب الدولة ومواردها وفقًا للمحاصصة الطائفية.\n    -   **التأثير:** **أضعف الدولة** على المدى الطويل بجعلها ساحة للتنافس الطائفي بدلًا من كونها كيانًا وطنيًا محايدًا. وفي الوقت نفسه، **أضعف المجتمع المدني** الموحد عبر تعزيز الولاءات الطائفية العمودية على حساب الروابط الوطنية الأفقية، مما أبقى المجتمع منقسمًا وغير قادر على تحدي الدولة بصفة جماعية.\n\n### **الأحداث (1988-1997)**\n\n-   **فشل انتخاب رئيس وفراغ السلطة (1988):** أدى انتهاء ولاية الرئيس أمين الجميل دون انتخاب خلف له إلى حكومتين متنافستين (حكومة ميشال عون العسكرية وحكومة سليم الحص المدنية)، مما أدى إلى انهيار كامل للسلطة المركزية.\n    -   **التأثير:** **أضعف الدولة** إلى أقصى درجة، ودفع لبنان إلى عمق حالة \"الليفياثان الغائب\" حيث لا توجد سلطة شرعية واحدة.\n\n-   **اتفاق الطائف (1989):** وُضع الاتفاق كخارطة طريق لإنهاء الحرب الأهلية وإعادة بناء الدولة على أسس جديدة توازن القوى بين الطوائف.\n    -   **التأثير:** كان محاولة لـ**تعزيز الدولة** عبر إعادة هيكلتها، لكنه فعل ذلك عبر ترسيخ المحاصصة الطائفية. لذا، فهو **عزّز \"مجتمع الطوائف\"** وزعمائها على حساب **إضعاف \"المجتمع المدني\"** الوطني والمستقل.\n\n-   **إقصاء الجنرال ميشال عون (1990):** أنهى التدخل العسكري السوري تمرّد الجنرال عون، الذي كان يمثل آخر تحدٍّ عسكري كبير لسلطة الدولة الناشئة بعد الطائف.\n    -   **التأثير:** **عزّز الدولة** بشكل حاسم عبر فرض احتكارها (أو احتكار حلفائها) للعنف وإنهاء الحرب فعليًا. لكنه في الوقت نفسه **أضعف شريحة مهمة من المجتمع** كانت تطالب بدولة قوية ذات سيادة كاملة وغير خاضعة للنفوذ السوري.\n\n-   **حل الميليشيات (بدءًا من 1991):** طبّقت الدولة الجديدة قرار نزع سلاح جميع الميليشيات اللبنانية، مع استثناء ملحوظ لحزب الله بذريعة \"المقاومة\".\n    -   **التأثير:** **عزّز سلطة الدولة** بشكل كبير عبر استعادتها جزئيًا لاحتكار القوة. لكن الاستثناء **أضعف هذه السلطة** على المدى الطويل وأبقى على قوة مجتمعية مسلحة خارج سيطرتها الكاملة.\n\n-   **الانتخابات النيابية وعودة الحياة السياسية (1992):** كانت أول انتخابات بعد الحرب، وأوصلت رفيق الحريري إلى رئاسة الوزراء.\n    -   **التأثير:** **عزّز مؤسسات الدولة** الشكلية وأعاد إطلاق الحياة البرلمانية. لكن المقاطعة المسيحية الواسعة للانتخابات **أضعفت شرعية الدولة** والمجتمع السياسي الموحد، وأظهرت أن إعادة البناء تمت دون توافق وطني كامل.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <5.5, 4.5>\n1928-1937: <6.5, 4.0>\n1938-1947: <7.5, 4.5>\n1948-1957: <8.5, 3.5>\n1958-1967: <8.0, 5.0>\n1968-1977: <4.0, 1.5>\n1978-1987: <7.0, 1.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1988-1997\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1988-1997\n- society_change (float): تغيّر society_power مقارنةً بـ 1978-1987\n- state_change (float): تغيّر state_power مقارنةً بـ 1978-1987\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1998-2007": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1998-2007 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1988-1997، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1998-2007:\nبالتأكيد. بناءً على إطار \"الممر الضيق\" لعجم أوغلو وروبنسون، والذي يركز على التوازن الديناميكي بين قوة الدولة وقوة المجتمع، يمكن تحديد أبرز الاتجاهات والأحداث في لبنان بين 1998 و2007 على النحو التالي:\n\n### **الاتجاهات (1998-2007):**\n\n*   **الهيمنة السورية وتآكل سيادة الدولة:** خلال معظم هذه الفترة (حتى 2005)، كانت المؤسسات الرسمية اللبنانية (الجيش، القضاء، الرئاسة) خاضعة بشدة للنفوذ السوري المباشر. هذا الاتجاه حوّل الدولة اللبنانية إلى \"ليفياثان\" ضعيف وغير مستقل، تفتقر أجهزته إلى الاستقلالية والسيادة الفعلية.\n    *   **التأثير:** **أضعف الدولة** بشكل جوهري عبر تجريدها من استقلالية القرار والسيادة.\n\n*   **صعود حزب الله كـ \"دولة ضمن الدولة\":** شهدت هذه الفترة تعزيز حزب الله لقدراته العسكرية التي تفوقت على الجيش اللبناني، وتوسيع شبكة خدماته الاجتماعية (مدارس، مستشفيات). هذا الاتجاه خلق مركز قوة مجتمعيًا مسلحًا يعمل بشكل موازٍ للدولة ومنافسٍ لها في وظائفها الأساسية (الدفاع وتوفير الرعاية).\n    *   **التأثير:** **أضعف الدولة** عبر كسر احتكارها للعنف والسياسة الخارجية، وفي نفس الوقت **قوّى فاعلاً منظماً داخل المجتمع** على حساب الفاعلين الآخرين.\n\n*   **نمو الدَّين العام والهشاشة الاقتصادية:** استمر نموذج الاقتصاد الريعي القائم على الاستدانة والخدمات والعقارات، مما أدى إلى تضخم الدين العام بشكل هائل. هذا قلّص من قدرة الدولة على توفير الخدمات العامة والاستثمار في التنمية المستدامة، وجعلها رهينة للمصالح المالية المحلية والدائنين الدوليين.\n    *   **التأثير:** **أضعف قدرة الدولة** المالية والإدارية على المدى الطويل.\n\n### **الأحداث (1998-2007):**\n\n*   **الانسحاب الإسرائيلي من جنوب لبنان (أيار 2000):** نُسب هذا الانسحاب بشكل كبير إلى المقاومة التي قادها حزب الله، وليس إلى الدولة اللبنانية أو جيشها.\n    *   **التأثير:** **قوّى المجتمع** (ممثلاً بحزب الله) بشكل هائل على حساب الدولة، وعزز شرعيته كقوة دفاع أساسية، مما **أضعف** مصداقية الدولة في دورها السيادي.\n\n*   **اغتيال رئيس الوزراء السابق رفيق الحريري و\"ثورة الأرز\" (شباط - نيسان 2005):** كان الاغتيال حدثًا مفصليًا أطلق شرارة انتفاضة شعبية واسعة وغير طائفية إلى حد كبير (في بدايتها). نجحت هذه التعبئة المجتمعية في تحقيق هدف سياسي ضخم وهو إجبار القوات السورية على الانسحاب من لبنان.\n    *   **التأثير:** **قوّى المجتمع المدني** بشكل غير مسبوق، وأظهر قدرته على مساءلة النخب السياسية وإحداث تغيير جذري، مما مثّل محاولة لدفع الدولة نحو \"الممر الضيق\".\n\n*   **حرب تموز بين حزب الله وإسرائيل (2006):** كشفت الحرب عن عجز الدولة الكامل عن اتخاذ قرارات الحرب والسلام والسيطرة على أراضيها. أدار حزب الله الحرب بشكل مستقل تمامًا عن المؤسسات الرسمية.\n    *   **التأثير:** **أضعف الدولة** بشكل ساحق وأظهرها ككيان غائب. في المقابل، **عزّز قوة ونفوذ فاعل مجتمعي** (حزب الله) بشكل أكبر.\n\n*   **الأزمة السياسية المفتوحة وبدء الاغتيالات السياسية (2006-2007):** بعد حرب 2006، دخل لبنان في حالة استقطاب سياسي حاد وشلل مؤسساتي (اعتصام وسط بيروت، شغور رئاسي لاحقًا). رافق ذلك موجة من الاغتيالات استهدفت شخصيات مناهضة لسوريا.\n    *   **التأثير:** **أضعف الدولة والمجتمع معًا.** شُلّت مؤسسات الدولة بالكامل، بينما انقسم المجتمع بشكل عمودي وعنيف، مما أفقده القدرة الموحدة على الضغط التي أظهرها في 2005، وأدخل البلاد في حالة \"ليفياثان غائب\" حيث تتصارع القوى المجتمعية المسلحة.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <5.5, 4.5>\n1928-1937: <6.5, 4.0>\n1938-1947: <7.5, 4.5>\n1948-1957: <8.5, 3.5>\n1958-1967: <8.0, 5.0>\n1968-1977: <4.0, 1.5>\n1978-1987: <7.0, 1.0>\n1988-1997: <3.5, 4.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1998-2007\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1998-2007\n- society_change (float): تغيّر society_power مقارنةً بـ 1988-1997\n- state_change (float): تغيّر state_power مقارنةً بـ 1988-1997\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "2008-2017": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 2008-2017 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1998-2007، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 2008-2017:\nبالتأكيد. بناءً على إطار \"الممر الضيق\" لعجم أوغلو وروبنسون، والذي يحلل التوازن بين قوة الدولة وقوة المجتمع، إليك أبرز الاتجاهات والأحداث في لبنان بين 2008 و2017 وتأثيرها:\n\n### **الاتجاهات (Trends)**\n\n-   **تنامي دور حزب الله كـ \"دولة ضمن الدولة\":** تسارع هذا الاتجاه مع انخراطه في الحرب السورية (بعد 2012)، حيث تجاوز دوره المحلي ليصبح فاعلًا عسكريًا إقليميًا.\n    -   **التأثير:** **أضعف الدولة** عبر تحدي احتكارها للقوة المسلحة والقرار السيادي (خاصة في السياسة الخارجية)، وفي الوقت نفسه **عزّز قوة جزء منظم من المجتمع** (قاعدة الحزب ومؤسساته) لدرجة الهيمنة على الدولة.\n\n-   **أزمة اللجوء السوري (بدءًا من 2011):** أدت الحرب السورية إلى تدفق أكثر من مليون لاجئ إلى لبنان، مما شكل ضغطًا ديموغرافيًا واقتصاديًا هائلًا.\n    -   **التأثير:** **أضعف الدولة** بشكل كبير عبر إرهاق بنيتها التحتية الهشة (الكهرباء، المياه، الصحة) وقدرتها على تقديم الخدمات، مما كشف عجزها البنيوي.\n\n-   **الشلل المؤسسي الممنهج:** تجلى ذلك بوضوح في فراغ رئاسي استمر عامين ونصف (2014-2016) وتعطيل متكرر لمجلس الوزراء والبرلمان.\n    -   **التأثير:** **أضعف الدولة** بشكل مباشر، حيث أظهر عجزها عن أداء وظائفها الأساسية. هذا الشلل عزز سلطة زعماء الطوائف الذين يديرون مصالحهم خارج المؤسسات الرسمية، مما قوى \"المجتمع الطائفي\" على حساب الدولة المركزية.\n\n-   **التدهور الاقتصادي والاعتماد على الهندسة المالية:** خلال هذه الفترة، استمر الدين العام في النمو وتعمّقت الهشاشة الاقتصادية، مع اعتماد متزايد على سياسات نقدية غير مستدامة من مصرف لبنان للحفاظ على استقرار ظاهري.\n    -   **التأثير:** **أضعف الدولة** على المدى الطويل عبر تقويض أساسها المالي وجعلها أسيرة لمصالح القطاع المصرفي، مما قلّص قدرتها على وضع سياسات اقتصادية مستقلة.\n\n### **الأحداث (Events)**\n\n-   **اتفاق الدوحة (2008):** أنهى هذا الاتفاق أزمة سياسية حادة، لكنه رسّخ معادلات جديدة في الحكم، أبرزها منح المعارضة \"الثلث المعطل\" في الحكومة.\n    -   **التأثير:** **أضعف الدولة** عبر تكريس آليات للشلل السياسي داخل مؤسساتها، و**عزّز سلطة الكتل الطائفية (المجتمع)** وقدرتها على تعطيل عملية صنع القرار.\n\n-   **معارك الجيش اللبناني ضد التنظيمات الجهادية (خاصة في عرسال 2014 و2017):** خاض الجيش مواجهات عسكرية واسعة وناجحة ضد تنظيمي \"داعش\" و\"جبهة النصرة\" على الحدود الشرقية.\n    -   **التأثير:** **عزّز الدولة** مؤقتًا عبر إبراز قدرة إحدى مؤسساتها الرئيسية (الجيش) على فرض الأمن وحماية الحدود، مما زاد من شرعيتها الشعبية كقوة وطنية جامعة.\n\n-   **حراك \"طلعت ريحتكم\" (2015):** اندلعت احتجاجات شعبية واسعة وعابرة للطوائف ردًا على فشل الحكومة في إدارة أزمة النفايات.\n    -   **التأثير:** **عزّز المجتمع المدني** عبر إظهار قدرته على التعبئة والتنظيم خارج الخطاب الطائفي للطعن في شرعية الطبقة الحاكمة. لكن فشل الحراك في تحقيق تغيير ملموس كشف أيضًا عن مدى **ضعف الدولة** في الاستجابة لمطالب مواطنيها وصلابة النظام الطائفي.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <5.5, 4.5>\n1928-1937: <6.5, 4.0>\n1938-1947: <7.5, 4.5>\n1948-1957: <8.5, 3.5>\n1958-1967: <8.0, 5.0>\n1968-1977: <4.0, 1.5>\n1978-1987: <7.0, 1.0>\n1988-1997: <3.5, 4.5>\n1998-2007: <6.0, 3.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 2008-2017\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 2008-2017\n- society_change (float): تغيّر society_power مقارنةً بـ 1998-2007\n- state_change (float): تغيّر state_power مقارنةً بـ 1998-2007\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "2018-2027": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 2018-2027 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 2008-2017، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 2018-2027:\nبالتأكيد. بالاستناد إلى إطار عجم أوغلو وروبنسون، والذي يحلل التوازن الديناميكي بين قوة الدولة وقوة المجتمع، يمكن تحديد الاتجاهات والأحداث الرئيسية في لبنان بين 2018 و2027 على النحو التالي. يميل لبنان في هذا الإطار إلى الانزلاق خارج \"الممر الضيق\" نحو حالة \"الليفياثان الغائب\" (Absent Leviathan)، حيث تكون الدولة ضعيفة والمجتمع قويًا ولكنه منقسم ومُجزّأ، مما يمنع نشوء الحرية الحقيقية والاستقرار.\n\nفيما يلي أبرز النقاط:\n\n### **الاتجاهات (2018-2027)**\n\n-   **الانهيار المالي والاقتصادي المستمر:** هذا هو الاتجاه الأبرز. بدءًا من أواخر 2019، أدت أزمة الديون والعملة والقطاع المصرفي إلى تدمير الاقتصاد.\n    -   **التأثير:** **أضعف الدولة بشكل جذري** عبر القضاء على قدرتها على تمويل نفسها وتقديم الخدمات الأساسية (كهرباء، ماء، صحة). وفي الوقت نفسه، **أضعف قدرة المجتمع المدني المنظم على المدى الطويل**، حيث انشغل المواطنون بالبقاء على قيد الحياة، مما قلل من قدرتهم على التعبئة السياسية المستدامة بعد الزخم الأولي للانتفاضة.\n\n-   **تآكل الطبقة الوسطى وهجرة الأدمغة:** نتيجة مباشرة للانهيار الاقتصادي، تفككت الطبقة الوسطى التي تشكل العمود الفقري لأي مجتمع مدني حديث وهاجر جزء كبير من الكفاءات المهنية والأكاديمية.\n    -   **التأثير:** **أضعف المجتمع** بشكل كبير عبر تجريده من رأسماله البشري والاجتماعي، وهو ما **يضعف الدولة أيضًا على المدى الطويل** من خلال فقدان قاعدة دافعي الضرائب والخبرات اللازمة لإعادة بنائها.\n\n-   **شلل المؤسسات الدستورية:** تجلى هذا الاتجاه في الفشل المتكرر في تشكيل الحكومات في الوقت المناسب، والفراغ الرئاسي الذي بدأ في أواخر عام 2022 واستمر لفترة طويلة.\n    -   **التأثير:** **أضعف الدولة** بشكل مباشر من خلال تعطيل وظائفها الأساسية في صنع القرار والتشريع، مما رسخ صورة \"الليفياثان الغائب\". هذا الشلل أدى إلى إحباط المجتمع المدني وتقليل ثقته في قدرة الآليات الديمقراطية على إحداث التغيير.\n\n### **الأحداث (2018-2027)**\n\n-   **انتفاضة 17 تشرين الأول (أكتوبر) 2019:** حدث مفصلي شهد تعبئة شعبية واسعة وعابرة للطوائف ضد الطبقة السياسية الحاكمة بأكملها.\n    -   **التأثير:** **عزّز قوة المجتمع** بشكل مؤقت وهائل، حيث أظهر قدرته على التنظيم والتحدي المباشر لسلطة النخبة. في المقابل، **أضعف شرعية الدولة** ومؤسساتها القائمة بشكل كبير.\n\n-   **التخلف عن سداد الديون السيادية (مارس 2020):** لأول مرة في تاريخه، أعلن لبنان رسميًا عدم قدرته على سداد ديونه بالعملات الأجنبية.\n    -   **التأثير:** **أضعف الدولة** بشكل حاسم، حيث كان هذا بمثابة إعلان إفلاس رسمي أنهى أي مظهر من مظاهر القوة أو المصداقية المالية للدولة على الساحة الدولية والمحلية.\n\n-   **انفجار مرفأ بيروت (4 أغسطس 2020):** كارثة كشفت عن أقصى درجات الإهمال والفساد داخل أجهزة الدولة.\n    -   **التأثير:** **أضعف الدولة بشكل كارثي** وقضى على ما تبقى من ثقة المواطنين بها. في المقابل، **عزّز المجتمع المدني** الذي تحرك بسرعة لتقديم الإغاثة والمساعدة في غياب شبه تام للدولة، مما أظهر قدرته على التنظيم الذاتي في أوقات الأزمات.\n\n-   **انتخابات 2022 البرلمانية:** شهدت هذه الانتخابات نجاح عدد من نواب المعارضة والتغيير في الوصول إلى البرلمان.\n    -   **التأثير:** يمكن اعتبارها **تعزيزًا نسبيًا لقوة المجتمع**، حيث نجح جزء منه في ترجمة زخمه إلى تمثيل سياسي رسمي. لكن هذا التأثير ظل محدودًا بسبب قدرة النظام القائم على إعاقة عملهم، مما أظهر استمرار ضعف الدولة ككل أمام القوى الطائفية المهيمنة.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <5.5, 4.5>\n1928-1937: <6.5, 4.0>\n1938-1947: <7.5, 4.5>\n1948-1957: <8.5, 3.5>\n1958-1967: <8.0, 5.0>\n1968-1977: <4.0, 1.5>\n1978-1987: <7.0, 1.0>\n1988-1997: <3.5, 4.5>\n1998-2007: <6.0, 3.0>\n2008-2017: <7.5, 2.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 2018-2027\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 2018-2027\n- society_change (float): تغيّر society_power مقارنةً بـ 2008-2017\n- state_change (float): تغيّر state_power مقارنةً بـ 2008-2017\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)"
  },
  "score_response": {
    "1918-1927": "{\n  \"society_power\": 5.5,\n  \"state_power\": 4.5,\n  \"key_event\": \"تأسيس دولة لبنان الكبير تحت الانتداب الفرنسي.\",\n  \"reasoning\": \"أسس الانتداب الفرنسي دولة جديدة ذات قدرة إدارية وعسكرية، لكن سلطتها كانت مقيّدة باعتمادها على الزعامات الطائفية المحلية. في المقابل، شكّلت الطوائف المنظمة والصحافة النابضة مجتمعًا معبأ قادرًا على التأثير في مؤسسات الدولة الجديدة.\",\n  \"society_change\": 0.0,\n  \"state_change\": 0.0\n}",
    "1928-1937": "{\n  \"society_power\": 6.5,\n  \"state_power\": 4.0,\n  \"key_event\": \"The 1936 general strike forces restoration of the constitution.\",\n  \"reasoning\": \"The successful 1936 general strike demonstrated a major leap in society's capacity to mobilize and constrain authority, while the state itself was weakened by the French suspension of its institutions and by internal sectarian paralysis.\",\n  \"society_change\": 1.0,\n  \"state_change\": -0.5\n}",
    "1938-1947": "{\n  \"society_power\": 7.5,\n  \"state_power\": 4.5,\n  \"key_event\": \"الاستقلال والميثاق الوطني يؤسسان دولة ضعيفة ومجتمعاً طائفياً قوياً.\",\n  \"reasoning\": \"تعززت قوة المجتمع بشكل كبير عبر الميثاق الوطني وحشد الاستقلال، مما أدى إلى إنشاء دولة ذات سيادة ولكنها مقيدة بنيوياً بالتوافق الطائفي. ورغم أن الدولة الجديدة اكتسبت سيادة كاملة، إلا أن هذا الترتيب حدّ من قدرتها الفعلية.\",\n  \"society_change\": 1.0,\n  \"state_change\": 0.5\n}",
    "1948-1957": "{\n  \"society_power\": 8.5,\n  \"state_power\": 3.5,\n  \"key_event\": \"الثورة الوردية والاستقطاب يشلّان الدولة ويمكّنان المجتمع.\",\n  \"reasoning\": \"أثبت المجتمع قدرته الفائقة على التعبئة وإجبار الرئيس على الاستقالة، بينما تآكلت شرعية الدولة وقدرتها على الحكم بفعل الاستقطاب الحاد حول السياسة الخارجية والقضايا الداخلية.\",\n  \"society_change\": 1.0,\n  \"state_change\": -1.0\n}",
    "1958-1967": "{\n  \"society_power\": 8.0,\n  \"state_power\": 5.0,\n  \"key_event\": \"The Chehabist project's attempt to build a modern state.\",\n  \"reasoning\": \"The Chehabist project significantly increased the state's administrative and security capabilities, moving it from weak to medium, as seen in the foiling of the 1961 coup. However, society remained very powerful, with the rise of armed Palestinian factions offsetting the state's new checks on traditional leaders, resulting in only a slight decrease in society's overall dominance.\",\n  \"society_change\": -0.5,\n  \"state_change\": 1.5\n}",
    "1968-1977": "{\n  \"society_power\": 4.0,\n  \"state_power\": 1.5,\n  \"key_event\": \"Outbreak of civil war and collapse of the state.\",\n  \"reasoning\": \"The state effectively collapsed, ceding sovereignty with the Cairo Agreement and disintegrating with the 1975 civil war. Society's power became fragmented and militarized; while armed factions became dominant, broader civil society was decimated by the conflict, resulting in a net loss of cohesive power.\",\n  \"society_change\": -4.0,\n  \"state_change\": -3.5\n}",
    "1978-1987": "{\n  \"society_power\": 7.0,\n  \"state_power\": 1.0,\n  \"key_event\": \"انهيار الجيش وصعود دويلات الميليشيات التي حلت محل الدولة.\",\n  \"reasoning\": \"انهارت الدولة بالكامل تقريبًا مع تفكك الجيش واجتياح العاصمة، بينما تزايدت قوة المجتمع بشكل هائل، وإن كان مجزأً وعنيفًا، حيث أنشأت الميليشيات إداراتها واقتصاداتها الخاصة.\",\n  \"society_change\": 3.0,\n  \"state_change\": -0.5\n}",
    "1988-1997": "{\n  \"society_power\": 3.5,\n  \"state_power\": 4.5,\n  \"key_event\": \"اتفاق الطائف وإنهاء الحرب أعاد بناء الدولة تحت الهيمنة السورية.\",\n  \"reasoning\": \"ارتفعت قوة الدولة من الانهيار التام مع إنهاء الحرب ونزع سلاح الميليشيات وإعادة بناء المؤسسات بدعم سوري. في المقابل، تراجعت قوة المجتمع بشكل حاد مع تفكيك الميليشيات وقمع الحراك المستقل، مما أدى إلى إضعاف القدرة على المساءلة.\",\n  \"society_change\": -3.5,\n  \"state_change\": 3.5\n}",
    "1998-2007": "{\n  \"society_power\": 6.0,\n  \"state_power\": 3.0,\n  \"key_event\": \"Assassination of Hariri triggers the Cedar Revolution and Syrian withdrawal.\",\n  \"reasoning\": \"The 2005 Cedar Revolution showed a massive surge in society's power to mobilize and force change. However, the state was critically weakened, its sovereignty shattered by Hezbollah's 2006 war and the ensuing political paralysis.\",\n  \"society_change\": 2.5,\n  \"state_change\": -1.5\n}",
    "2008-2017": "{\n  \"society_power\": 7.5,\n  \"state_power\": 2.5,\n  \"key_event\": \"Syrian war deepens institutional paralysis and Hezbollah's dominance.\",\n  \"reasoning\": \"State power eroded due to systemic institutional paralysis and the Syrian war's spillover, while the power of organized sectarian society, particularly Hezbollah, grew to dominate and disable state functions.\",\n  \"society_change\": 1.5,\n  \"state_change\": -0.5\n}",
    "2018-2027": "{\n  \"society_power\": 6.0,\n  \"state_power\": 1.0,\n  \"key_event\": \"الانهيار المالي والاقتصادي الشامل وتآكل مؤسسات الدولة.\",\n  \"reasoning\": \"الانهيار المالي قضى فعليًا على قدرة الدولة على أداء وظائفها، مما أدى إلى انهيار قوتها. وفي حين أظهر المجتمع قدرة هائلة على التعبئة (انتفاضة 2019)، أدت الأزمة المستمرة وهجرة الأدمغة إلى إضعاف قدرته التنظيمية المستدامة على المدى الطويل.\",\n  \"society_change\": -1.5,\n  \"state_change\": -1.5\n}"
  }
}

==> experiments/results_lang/lebanon__openai-gpt-5.5__ar.json <==
{
  "country": "Lebanon",
  "model": "openai/gpt-5.5",
  "periods": [
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1918-1927": 4.5,
    "1928-1937": 4.9,
    "1938-1947": 6.1,
    "1948-1957": 6.8,
    "1958-1967": 7.3,
    "1968-1977": 7.7,
    "1978-1987": 6.8,
    "1988-1997": 5.5,
    "1998-2007": 6.1,
    "2008-2017": 6.3,
    "2018-2027": 5.9
  },
  "state_power": {
    "1918-1927": 5.0,
    "1928-1937": 5.6,
    "1938-1947": 6.4,
    "1948-1957": 6.0,
    "1958-1967": 6.5,
    "1968-1977": 3.0,
    "1978-1987": 1.6,
    "1988-1997": 4.8,
    "1998-2007": 4.3,
    "2008-2017": 3.9,
    "2018-2027": 2.6
  },
  "key_event": {
    "1918-1927": "الانتداب الفرنسي وتأسيس لبنان الكبير",
    "1928-1937": "تعميق الانتداب وترسيخ التمثيل الطائفي",
    "1938-1947": "أزمة الاستقلال وجلاء القوات الفرنسية",
    "1948-1957": "احتجاجات 1952 والاستقطاب الناصري",
    "1958-1967": "الشهابية وبروز الأجهزة الأمنية بعد أزمة 1958",
    "1968-1977": "بداية الحرب الأهلية وانهيار احتكار العنف",
    "1978-1987": "انهيار الدولة وتحوّل البلاد إلى مناطق ميليشياوية",
    "1988-1997": "الطائف والوصاية السورية أعادا بناء الدولة",
    "1998-2007": "ثورة الأرز وانسحاب سوريا والاستقطاب",
    "2008-2017": "أحداث 7 أيار وترسّخ الفيتو الطائفي",
    "2018-2027": "الانهيار المالي والشلل المؤسسي بعد 2019"
  },
  "reasoning": {
    "1918-1927": "كانت سلطة الدولة في طور التكوين تحت الانتداب الفرنسي: إدارة وجباية وأمن بقدرة حقيقية في المدن والمراكز، لكنها اعتمدت على السلطة الفرنسية وترتيبات طائفية ومحلية، ولم تبلغ سيادة مركزية قوية. كان المجتمع المدني يملك صحافة ونخباً طائفية وتجارية وجمعيات وروابط محلية نشطة نسبياً، لكنه ظل مجزأً طائفياً ومناطقياً ومحدود القدرة على مساءلة سلطة الانتداب.",
    "1928-1937": "ارتفعت قدرة الدولة بفعل توسّع الإدارة والقضاء والجندرمة والجباية وتعداد 1932 وتعديلات 1929، لكن بقاء القرار السيادي بيد المفوض السامي والكساد حدّا من بلوغها مستوى الدولة القوية. أما المجتمع فاستفاد من نمو الصحافة والتعليم والنقابات والأحزاب والاحتجاج، لكن الطائفية المؤسسية والتدخل الفرنسي والزبائنية أبقته دون قدرة رقابية واسعة وعابرة للطوائف.",
    "1938-1947": "بنهاية 1947 امتلكت الدولة اللبنانية سيادة معترفًا بها، إدارة ومالية وجماركًا وجيشًا وطنيًا، لكن قدرتها بقيت محدودة بالمحاصصة الطائفية وشبكات الزعماء والتدخل الانتخابي. في المقابل رفعت تعبئة 1943، واتساع الصحافة والأحزاب والنقابات والجمعيات، قدرة المجتمع على التنظيم والضغط، مع بقاء هذه القوة مجزأة طائفيًا ونخبويًا.",
    "1948-1957": "تعزّز المجتمع المدني عبر الصحافة والجامعات والنقابات والقطاع الخاص وقدرته المثبتة على إسقاط رئيس في 1952، لكن قوته بقيت مجزأة طائفيًا وزبائنيًا. أما الدولة فحافظت على قدرة متوسطة-مرتفعة بفضل الجيش والرئاسة والهدنة والدعم الخارجي، لكن اللاجئين والسرية المصرفية والتزوير والاستقطاب أضعفوا شرعيتها وقدرتها البيروقراطية والرقابية.",
    "1958-1967": "رفعت الشهابية قدرة الدولة الإدارية والتنظيمية، ومعها توسع الجيش والمكتب الثاني بعد 1961، لكن قانون 1960 والزعامات الطائفية وأزمة إنترا وتداعيات 1967 أبقت السيادة والجباية والتنظيم دون مستوى الدولة القوية. في المقابل ازداد وزن المجتمع عبر الزعامات المحلية، الاقتصاد الخاص، النقابات والطلاب والقوى القومية واليسارية والفلسطينية، رغم أن الرقابة الأمنية حدّت من استقلال بعض الأحزاب.",
    "1968-1977": "هبطت قوة الدولة من مستوى متوسط إلى ضعيف جدًا بفعل اتفاق القاهرة، تعاظم السلاح الفلسطيني، عسكرة الأحزاب، انهيار الجيش، ثم الارتهان الجزئي للتدخل السوري. أما المجتمع فازدادت قدرته على التعبئة والتنظيم ومقاومة الدولة عبر الأحزاب والميليشيات والحركات الاجتماعية، لكن هذه القوة كانت طائفية ومسلحة ومجزأة أكثر من كونها مجتمعًا مدنيًا عابرًا للطوائف.",
    "1978-1987": "تراجعت الدولة إلى مستوى شبه منهار بفعل تفكك الجيش، الاحتلال الإسرائيلي، الوصاية السورية، اقتصاد الحرب، وفقدان السيطرة على الجباية والإقليم. أما المجتمع فبقي عالي القدرة على التعبئة والتنظيم عبر الأحزاب والميليشيات والطوائف، لكن المجتمع المدني الوطني المختلط والمؤسسات المستقلة ضعفت بوضوح، لذا ينخفض عن مستوى 1968-1977 بدل أن يرتفع.",
    "1988-1997": "بحلول 1997 استعادت الدولة مؤسساتها وجيشها وانتخاباتها وقدرتها الإدارية والأمنية بعد انهيار الحرب، لكنها بقيت ضعيفة السيادة بسبب الوصاية السورية، الاحتلال الإسرائيلي للجنوب، وبقاء سلاح حزب الله خارج احتكارها. تراجعت قوة المجتمع المدني المستقل بفعل القمع والزبائنية وضبط الإعلام والانتخابات، رغم بقاء تعبئة اجتماعية وتنظيمية مهمة حول المقاومة وبعض النقابات والجمعيات.",
    "1998-2007": "ارتفعت قوة المجتمع نسبيًا بفعل الإعلام الخاص والجمعيات والتعبئة الواسعة عام 2005، لكن الطائفية والاغتيالات وانقسام 14 و8 آذار حوّلت كثيرًا من هذه القوة إلى استقطاب لا رقابة مدنية مستقرة. أما الدولة فربحت سيادة شكلية بخروج الجيش السوري وبرزت شرعية الجيش في نهر البارد، لكنها بقيت ضعيفة بفعل الدين، سلاح حزب الله، حرب 2006، الشلل الحكومي، وتآكل احتكار العنف.",
    "2008-2017": "تراجعت قدرة الدولة قليلًا لأن كشف عجزها عن احتكار العنف، والشغور الرئاسي، وأزمات الخدمات واللاجئين عوّضت جزئيًا فقط بتقوية الجيش والأمن بعد 2013. أما المجتمع فازداد تنظيمه وقدرته على التعطيل والاحتجاج بصورة طفيفة، بفعل قوة الأحزاب الطائفية والمسلحة وصعود حركات مدنية مثل «طلعت ريحتكم» و«بيروت مدينتي»، لكنه بقي منقسمًا ومحدودًا أمام الزعامات.",
    "2018-2027": "تراجعت قوة الدولة بوضوح مع التخلف عن السداد، انهيار الخدمات والرواتب العامة، الفراغ الرئاسي، واستمرار قرار أمني-عسكري خارج احتكارها، رغم بقاء الجيش وبعض الإدارة والدعم الخارجي. أما المجتمع فتعزز احتجاجيًا ورقابيًا منذ 17 تشرين وانتخابات 2022، لكن الفقر والهجرة وتشتت المعارضة وتعطيل القنوات المؤسسية جعلت حصيلته الصافية أضعف قليلًا من العقد السابق."
  },
  "events_trends_prompt": {
    "1918-1927": "",
    "1928-1937": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1928-1937\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1928-1937. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1938-1947": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1938-1947\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1938-1947. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1948-1957": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1948-1957\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1948-1957. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1958-1967": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1958-1967\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1958-1967. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1968-1977": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1968-1977\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1968-1977. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1978-1987": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1978-1987\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1978-1987. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1988-1997": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1988-1997\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1988-1997. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1998-2007": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1998-2007\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1998-2007. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "2008-2017": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 2008-2017\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 2008-2017. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "2018-2027": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 2018-2027\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 2018-2027. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ..."
  },
  "events_trends_response": {
    "1918-1927": "",
    "1928-1937": "الاتجاهات:\n- **تعميق جهاز الانتداب الفرنسي والإدارة المركزية في بيروت**: توسّع القضاء، الجندرمة، الجباية، الإدارة المحلية والأشغال العامة خلال أواخر العشرينيات والثلاثينيات. **عزّز قدرة الدولة الإدارية/الأمنية**، لكنه أبقى السيادة الفعلية بيد المفوض السامي، فـ**أضعف قابلية المجتمع لمحاسبة الدولة**.\n- **ترسّخ التمثيل الطائفي كقاعدة حكم**: توزيع المقاعد والوظائف بين الطوائف ازداد ثباتًا، خصوصًا بعد تعداد 1932. **عزّز الدولة من حيث دمج الزعامات الطائفية داخلها**، لكنه **أضعف المجتمع المدني العابر للطوائف** وقوّى الوساطة الزبائنية والطائفية.\n- **أزمة الاقتصاد الريفي والحريري مع الكساد الكبير**: تراجع أسعار الحرير والتحويلات والتجارة في أوائل الثلاثينيات، مع ازدياد الاعتماد على بيروت والخدمات. **أضعف قدرة الدولة المالية والاجتماعية**، وخلق تذمرًا اجتماعيًا وغذّى النقابات والاحتجاجات، أي **قوّى بعض تنظيمات المجتمع**.\n- **نمو المدن والتعليم والصحافة والجمعيات**، خاصة في بيروت وطرابلس وصيدا وزحلة: توسّعت المدارس والجامعة اليسوعية والأميركية والصحف والنوادي والنقابات والجمعيات النسائية والطلابية. **عزّز المجتمع المدني وقدرته على التعبئة والنقد**.\n- **تحوّل ديموغرافي وحضري مستمر**: اندماج الأرمن في بيروت وضواحيها، هجرة داخلية إلى المدن، وتبدل الوزن النسبي للطوائف. **زاد تنوع المجتمع وتنظيماته**، لكنه **زاد حساسية الدولة تجاه الحسابات الطائفية** وأضعف إمكان بناء مواطنة موحدة.\n\nالأحداث:\n- **تعديلات دستور 1929**: زادت صلاحيات رئيس الجمهورية ومددت ولايته مقارنة بالصيغة الأولى. **عزّزت السلطة التنفيذية/الدولة**، و**أضعفت نسبيًا البرلمان كأداة رقابة مجتمعية**.\n- **تعداد 1932 السكاني**: آخر تعداد رسمي في لبنان، وصار أساسًا لتوزيع السلطة وفق نسب طائفية. **عزّز قدرة الدولة المعلوماتية والتنظيمية**، لكنه **جمّد التنافس الطائفي وأضعف المجتمع المدني غير الطائفي**.\n- **تعليق الدستور وحلّ/تعطيل الحياة البرلمانية في 1932 لمنع وصول الشيخ محمد الجسر إلى الرئاسة**: تدخل المفوض السامي الفرنسي مباشرة في المسار الدستوري. **عزّز دولة الانتداب القسرية**، و**أضعف الدولة الدستورية والمجتمع السياسي المنتخب**.\n- **استئناف دستوري محدود وانتخاب/تنصيب حبيب باشا السعد رئيسًا في 1934**: أعاد بعض المؤسسات، لكن ضمن رقابة فرنسية صارمة. **قوّى الدولة شكلًا**، لكنه **أبقى المجتمع ضعيف التأثير في القرار السيادي**.\n- **انتخاب إميل إده رئيسًا في 1936**: أعاد المنافسة بين الكتل النيابية والزعامات المارونية واللبنانية. **عزّز مؤسسات الدولة البرلمانية جزئيًا**، لكنه **رسّخ سياسة الزعامات والزبائنية** أكثر من المجتمع المدني الواسع.\n- **المعاهدة الفرنسية-اللبنانية في تشرين الثاني/نوفمبر 1936**: وعدت باستقلال تدريجي لكنها لم تُصدَّق في فرنسا. **عزّزت رمزيًا مشروع الدولة اللبنانية** وحرّكت النقاش الوطني، لكنها **كشفت ضعف سيادة الدولة أمام فرنسا**؛ كما **نشّطت المجتمع السياسي والطلابي والصحافي**.\n- **صعود الأحزاب والتنظيمات الجماهيرية 1932-1937**: تأسيس الحزب السوري القومي الاجتماعي سرًا في بيروت سنة 1932، والكتائب اللبنانية سنة 1936، وتنشيط النقابات والحركات الطلابية. **قوّى المجتمع المنظّم وقدرته على التعبئة**، لكنه أحيانًا **زاد الاستقطاب الأيديولوجي والطائفي**.\n- **تعيين خير الدين الأحدب أول رئيس حكومة مسلم/سنّي في 1937**: خطوة مهمة في إشراك المسلمين السنّة داخل الدولة اللبنانية. **عزّز شرعية الدولة واندماج المجتمع المسلم فيها**، لكنه بقي ضمن توازنات انتدابية وزعاماتية محدودة.",
    "1938-1947": "الاتجاهات:\n- **تعطّل مشروع الاستقلال التعاقدي قبل الحرب**: عدم تصديق فرنسا على معاهدة 1936، وكان ذلك واضحًا بحلول 1938، أبقى السيادة الفعلية بيد الانتداب؛ **أضعف الدولة اللبنانية المستقلة** لكنه غذّى تعبئة وطنية عابرة للطوائف، فـ**قوّى المجتمع** ضد الانتداب.\n- **نمو جهاز إداري لبناني داخل إطار الانتداب ثم انتقاله تدريجيًا إلى سلطة وطنية**: الوزارات، الجندرمة، القضاء، المالية، والجمارك انتقلت من تبعية فرنسية إلى لبنانية بين 1943-1946؛ **قوّى الدولة**، لكن بقدرة محدودة وباعتماد على شبكات زعماء.\n- **ترسّخ السياسة الطائفية-النخبوية**: استمرار وزن إحصاء 1932، ثم العرف الذي تبلور في “الميثاق الوطني” 1943؛ أعطى الدولة شرعية توافقية و**قوّاها جزئيًا**، لكنه **أضعف الدولة غير الشخصية** ورسّخ الفيتوهات والمحسوبية، و**قوّى المجتمعات/الزعامات الطائفية**.\n- **اقتصاد الحرب 1939-1945**: نقص السلع، التضخم، التموين، السوق السوداء، وفي المقابل إنفاق الحلفاء ونمو بيروت كمركز تجارة وخدمات؛ زاد تدخل الدولة في الأسعار والتموين فـ**قوّى بعض أدواتها**، لكنه قوّى أيضًا التجار والنقابات والاحتجاجات الحضرية، أي **قوّى المجتمع**.\n- **اتساع الصحافة والأحزاب والجمعيات والنقابات في بيروت والمدن**: الكتائب، النجادة، الشيوعيون، الكتل الدستورية/الوطنية، الصحف والروابط المهنية؛ **قوّى المجتمع المدني وقدرته على التعبئة**، خصوصًا في أزمة 1943.\n- **التحول الديموغرافي والحضري واللاجئون**: استمرار نمو بيروت، وهجرة داخلية، ووصول أرمن من لواء إسكندرون/أنطاكية خصوصًا إلى عنجر 1939؛ **قوّى المجتمعات المحلية والطائفية** وزاد مطالب التمثيل والخدمات، ما ضغط على الدولة الناشئة.\n\nالأحداث:\n- **21 أيلول/سبتمبر 1939: تعليق الدستور وحلّ البرلمان من قبل المفوض السامي الفرنسي** مع بداية الحرب العالمية الثانية؛ **أضعف الدولة الدستورية اللبنانية والمجتمع السياسي**، وقوّى سلطة الانتداب القسرية.\n- **حزيران-تموز 1941: دخول قوات الحلفاء وإنهاء حكم فيشي في لبنان وسوريا**؛ **أضعف قبضة فرنسا الفيشية** وفتح المجال لاستقلال لبناني فعلي، لكنه أبقى السيادة ناقصة.\n- **26 تشرين الثاني/نوفمبر 1941: إعلان الجنرال كاترو استقلال لبنان باسم فرنسا الحرة**؛ **قوّى المطالبة القانونية بالدولة**، لكنه كان استقلالًا اسميًا لأن السلطات الجوهرية بقيت فرنسية.\n- **انتخابات 1943، انتخاب بشارة الخوري رئيسًا وتكليف رياض الصلح، وبلورة الميثاق الوطني**؛ **قوّت الدولة بشرعية داخلية** وقوّت المجتمع السياسي العابر للطوائف، لكنها ثبتت نظام المحاصصة.\n- **8-22 تشرين الثاني/نوفمبر 1943: تعديل الدستور لإلغاء مواد الانتداب، ثم اعتقال الخوري والصلح والوزراء في راشيا، ثم الإضرابات والضغط الشعبي وإطلاقهم في 22 تشرين الثاني**؛ الحدث الأبرز: **قوّى المجتمع بقوة التعبئة** و**قوّى الدولة السيادية** بإسقاط الوصاية الفرنسية عمليًا.\n- **نهاية 1943-1944: قبول فرنسا نقل معظم الصلاحيات الإدارية إلى الحكومة اللبنانية**؛ **قوّى الدولة** عبر تسلّم الإدارة والمالية والعلاقات الحكومية، مع بقاء مسألة القوات الأجنبية.\n- **1945: لبنان عضو مؤسس في جامعة الدول العربية ثم عضو في الأمم المتحدة**؛ **قوّى سيادة الدولة واعترافها الخارجي**، وأعطى المجتمع السياسي إطارًا عربيًا ودوليًا جديدًا.\n- **1 آب/أغسطس 1945: انتقال وحدات “القوات الخاصة” وتأسيس الجيش اللبناني تحت القيادة الوطنية**؛ **قوّى الدولة coercively** بمنحها أداة عسكرية وطنية.\n- **31 كانون الأول/ديسمبر 1946: جلاء آخر القوات الفرنسية عن لبنان**؛ **قوّى الدولة السيادية بصورة حاسمة** وأنهى مصدرًا خارجيًا كان يحدّ من قدرة المجتمع على محاسبة حكامه المحليين.\n- **انتخابات 1947 النيابية، مع اتهامات واسعة بالتزوير والتدخل الرسمي**؛ **قوّت الرئاسة وشبكات الزبائنية** لكنها **أضعفت المؤسسات التمثيلية والثقة المجتمعية بالدولة**.",
    "1948-1957": "الاتجاهات:\n- **ترسّخ النظام الميثاقي الطائفي والزعامة الزبائنية**: عزّز قوى المجتمع الوسيطة—الزعماء، الطوائف، الجمعيات الأهلية—لكن بصورة مجزّأة؛ وأضعف بناء دولة بيروقراطية موحّدة ومحايدة.\n- **صعود اقتصاد الخدمات والمال والتجارة في بيروت**، مع تدفّق رساميل فلسطينية وسورية ومصرية وتعزّزه لاحقًا بقانون السرية المصرفية 1956: قوّى القطاع الخاص والنخب الاقتصادية والمجتمع المدني المديني؛ لكنه حدّ من قدرة الدولة التخطيطية والجبائية والرقابية.\n- **التوسّع النسبي في الجيش وقوى الأمن، خصوصًا مع بروز فؤاد شهاب كقائد للجيش**: قوّى الدولة كجهاز ضبط وتحكيم، لكنه جعل الجيش لاعبًا سياسيًا عند الأزمات بدل أن تكون المؤسسات المدنية وحدها هي الحَكَم.\n- **نمو الصحافة، الجامعات، النقابات، الأحزاب والحركات الطلابية في بيروت وطرابلس وصيدا**: قوّى المجتمع المدني وقدرته على الاحتجاج والمساءلة، لا سيما في 1952 و1956-1957.\n- **وجود اللاجئين الفلسطينيين بعد 1948 وتحوّل المخيمات إلى فضاءات شبه منفصلة تديرها الأونروا وشبكات أهلية**: أضعف سيطرة الدولة الاجتماعية والإدارية على جزء من السكان والأرض؛ وقوّى فاعلين غير دولتيين وإنسانيين وطائفيين.\n- **تصاعد الاستقطاب العربي/الناصري مقابل النزعة اللبنانية المحافظة والموالية للغرب**: زاد تعبئة المجتمع السياسي والمدني، لكنه أضعف التوافق حول شرعية الدولة وسياساتها الخارجية.\n\nالأحداث:\n- **1948: تعديل الدستور لتمكين بشارة الخوري من ولاية ثانية**: قوّى الرئاسة وشبكاتها الزبائنية مؤقتًا؛ لكنه أضعف القيود الدستورية وثقة المجتمع باللعبة السياسية.\n- **1948-1949: حرب فلسطين، تدفّق نحو مئة ألف لاجئ فلسطيني، ثم اتفاق الهدنة مع إسرائيل في آذار/مارس 1949**: اللجوء أضعف قدرة الدولة الديموغرافية والإدارية؛ أما الهدنة فقوّت الدولة خارجيًا بتثبيت الحدود ووقف الحرب المباشرة.\n- **1952: الإضرابات والاحتجاجات التي أسقطت بشارة الخوري، ثم انتخاب كميل شمعون**: قوّت المجتمع المدني والمعارضة كقوة قادرة على إسقاط رئيس؛ وقوّت الجيش مؤقتًا كحَكَم، لكنها كشفت هشاشة الرئاسة.\n- **1953: قانون وانتخابات الدوائر الفردية في عهد شمعون**: قوّت قبضة السلطة التنفيذية والموالين لها على البرلمان؛ وأضعفت تمثيل المعارضة والثقة بالمنافسة الانتخابية.\n- **1956: قانون السرية المصرفية**: قوّى القطاع المالي والبرجوازية التجارية واستقلال المجتمع الاقتصادي عن الدولة؛ لكنه أضعف شفافية الدولة وقدرتها الرقابية والضريبية.\n- **1956: أزمة السويس ورفض شمعون قطع العلاقات مع بريطانيا وفرنسا**: أضعف شرعية الدولة لدى القوميين العرب والمسلمين وكثير من المعارضين؛ وقوّى تعبئة الشارع والأحزاب الناصرية واليسارية.\n- **1957: قبول شمعون مبدأ أيزنهاور ثم الانتخابات النيابية المتهمة بالتزوير**: قوّى الدولة/الرئاسة خارجيًا وماليًا عبر الدعم الأميركي، لكنه أضعف شرعيتها الداخلية وقوّى اصطفاف المجتمع المعارض، ممهدًا لأزمة 1958.",
    "1958-1967": "الاتجاهات:\n- **الشهابية وبناء القدرة الإدارية للدولة، 1958-1964 واستمرارها بعد ذلك:** إنشاء/تفعيل أجهزة مثل مجلس الخدمة المدنية والتفتيش المركزي، التخطيط الإنمائي، الضمان الاجتماعي، ومصرف لبنان 1963-1964. **عزّزت الدولة** إداريًا وتنظيميًا، خصوصًا خارج منطق الزعامات التقليدية.\n- **تمدّد الأجهزة الأمنية والعسكرية، خصوصًا بعد 1961:** صعود دور الجيش والمكتب الثاني في مراقبة الأحزاب والانتخابات والسياسة. **عزّز الدولة القسرية** لكنه **أضعف استقلال المجتمع السياسي والمدني** والحريات الحزبية.\n- **استمرار النظام الطائفي-الزبائني عبر قانون 1960 والدوائر الصغرى:** أعاد تثبيت نفوذ الزعماء المحليين والطوائف داخل البرلمان والإدارة. **عزّز المجتمع الأهلي/الطائفي والزعامات** بوصفها قوة مضادة للدولة، لكنه **حدّ من بناء دولة مؤسسية محايدة**.\n- **النمو الاقتصادي الخدمي والمالي في بيروت:** ازدهار المصارف والتجارة والسياحة والوساطة الإقليمية. **عزّز المجتمع الاقتصادي الخاص** والطبقات الوسطى، ومنح الدولة موارد، لكنه أبقى الدولة محدودة التدخل والتنظيم وكشف هشاشتها لاحقًا في أزمة إنترا.\n- **التحضر والهجرة الداخلية واتساع الضواحي والفوارق الاجتماعية:** انتقال سكان من الريف إلى بيروت وضواحيها وظهور مطالب اجتماعية ونقابية وطلابية. **عزّز قدرة المجتمع على التعبئة** وفرض مطالب اجتماعية، وفي الوقت نفسه كشف ضعف الدولة في الخدمات والاندماج.\n- **تصاعد القومية العربية والتنظيمات اليسارية والفلسطينية في الستينيات:** ازدياد تأثير ناصرية، بعثيين، شيوعيين، وتنظيمات فلسطينية داخل المخيمات. **عزّز قوى اجتماعية عابرة للدولة اللبنانية** وبدأ يضغط على احتكار الدولة للسلاح والسيادة، خاصة بعد 1967.\n\nالأحداث:\n- **أزمة 1958 الأهلية والتدخل الأميركي في تموز/يوليو 1958:** تمرّد مسلح ومعارضة شمعون على خلفية داخلية وإقليمية. **أضعفت الدولة** وأظهرت قوة المجتمع الطائفي-الحزبي المسلح؛ كما أبرزت اعتماد الدولة على دعم خارجي.\n- **انتخاب فؤاد شهاب رئيسًا في أيلول/سبتمبر 1958 وتسوية ما بعد الأزمة:** جاء كحل وسط بين المعسكرات. **عزّز شرعية الدولة** وأعاد قدرًا من التوازن بين الدولة والمجتمع عبر المصالحة والإصلاح.\n- **قانون الانتخابات وانتخابات 1960:** اعتماد دوائر أصغر وتوزيع طائفي موسّع للمقاعد. **قوّى التمثيل المحلي والزعامات الطائفية** داخل المؤسسات، و**ثبّت الاستقرار** لكنه قيّد استقلالية الدولة المركزية.\n- **محاولة انقلاب الحزب السوري القومي الاجتماعي في 31 كانون الأول/ديسمبر 1961:** فشل الانقلاب أعقبه قمع واسع. **عزّز الجيش والأجهزة الأمنية والدولة القسرية**، و**أضعف الأحزاب الراديكالية** واستقلال المجال السياسي.\n- **انتقال الرئاسة من شهاب إلى شارل حلو عام 1964:** انتقال دستوري سلمي مع استمرار جزئي للنهج الشهابي. **عزّز الدولة الدستورية**، لكنه أظهر أيضًا مقاومة الزعامات التقليدية لتعميق الإصلاح.\n- **انهيار بنك إنترا في تشرين الأول/أكتوبر 1966:** أكبر صدمة مالية في لبنان الستيني. **أضعف ثقة المجتمع الاقتصادي بالدولة والرقابة المصرفية**، لكنه دفع الدولة ومصرف لبنان إلى تدخل وتنظيم أكبر، أي **عزّز لاحقًا بعض أدوات الدولة التنظيمية**.\n- **حرب حزيران/يونيو 1967 ونتائجها في لبنان:** هزيمة العرب، تصاعد التعبئة الفلسطينية والعربية، وتزايد التوتر على الحدود. **أضعفت احتكار الدولة اللبنانية للقرار الأمني والسيادي** و**عزّزت قوى المجتمع المسلّح/الفلسطيني واليساري والقومي** داخل لبنان.",
    "1968-1977": "الاتجاهات:\n- **جمود الصيغة الطائفية والتمثيل السياسي قبل الحرب**: استمرار الاعتماد عمليًا على توازنات 1943 وتوزيع 6:5 المسيحي/المسلم، مع غياب تعداد جديد وإصلاح تمثيلي فعّال. **أضعف الدولة** عبر تآكل شرعيتها، و**قوّى المجتمع الطائفي/الزعاماتي** أكثر من المجتمع المدني العابر للطوائف.\n- **تراجع إرث الشهابية وصعود الزبائنية في عهد سليمان فرنجية بعد 1970**: ضعف الإدارة المركزية والأجهزة الإصلاحية أمام شبكات الزعماء المحليين. **أضعف قدرة الدولة** على فرض القانون وتقديم الخدمات، و**قوّى الوسطاء الطائفيين والمناطقيين**.\n- **اختلالات اجتماعية-اقتصادية ومناطقية متراكمة**: ازدهار بيروت المصرفية والخدماتية مقابل تهميش الجنوب والبقاع والشمال، مع هجرة ريفية وتوسع أحزمة الفقر حول بيروت. **أضعف شرعية الدولة**، و**قوّى النقابات والطلاب والأحزاب اليسارية والحركات الشيعية الناشئة**.\n- **تنامي القوة المسلحة الفلسطينية في لبنان بعد 1967 وخصوصًا بعد 1970**: تحوّل المخيمات وبعض مناطق الجنوب إلى فضاءات شبه مستقلة أمنيًا. **أضعف سيادة الدولة واحتكارها للعنف**، و**قوّى منظمة التحرير وحلفاءها اللبنانيين**.\n- **عسكرة الأحزاب والمجتمع بين 1969 و1975**: الكتائب، النمور، أحزاب الحركة الوطنية، التنظيمات الفلسطينية، ثم بدايات أمل. **أضعفت الدولة بشدة**، لكنها **قوّت المجتمع المنظّم المسلّح** لا المجتمع المدني السلمي.\n- **تدويل الصراع اللبناني**: تزايد تدخل إسرائيل وسوريا والعراق وليبيا ودول عربية أخرى بالمال والسلاح والرعاية السياسية. **أضعف استقلال الدولة**، و**قوّى الفاعلين المحليين المرتبطين بالخارج**.\n\nالأحداث:\n- **الغارة الإسرائيلية على مطار بيروت، كانون الأول/ديسمبر 1968**: كشفت عجز الدولة عن حماية السيادة والردع. **أضعفت الدولة** ودفعت قوى لبنانية إلى مزيد من الاستقطاب حول السلاح الفلسطيني.\n- **اتفاق القاهرة، تشرين الثاني/نوفمبر 1969**: شرعن عمليًا العمل الفدائي الفلسطيني من المخيمات ومناطق الجنوب بضوابط محدودة. **أضعف احتكار الدولة للسلاح والسيادة**، و**قوّى منظمة التحرير وحلفاءها**.\n- **انتقال مركز الثقل الفلسطيني إلى لبنان بعد أيلول الأسود 1970-1971**: خروج منظمة التحرير من الأردن جعل لبنان قاعدة رئيسية. **أضعف الدولة اللبنانية** و**زاد قوة المجتمع/المعسكر الفلسطيني-اليساري المسلح**.\n- **انتخابات 1972 النيابية، آخر انتخابات قبل الحرب**: أبقت البنية التمثيلية القديمة رغم التحولات الديموغرافية والسياسية. **أضعفت شرعية الدولة**، و**ثبّتت نفوذ الزعامات الطائفية التقليدية**.\n- **عملية “ربيع الشباب” الإسرائيلية في بيروت، نيسان/أبريل 1973، ثم اشتباكات الجيش اللبناني مع الفدائيين في أيار/مايو 1973**: أبرزت عجز الدولة عن ضبط الصراع الفلسطيني-الإسرائيلي على أراضيها. **أضعفت الدولة** و**عمّقت انقسام المجتمع** بين مؤيدين ومعارضين للسلاح الفلسطيني.\n- **تأسيس حركة المحرومين 1974 وبروز أفواج المقاومة اللبنانية “أمل” 1975**: عبّر عن تعبئة شيعية ضد التهميش، خصوصًا في الجنوب والبقاع. **قوّى المجتمع الشيعي المنظّم**؛ وفي صيغته المسلحة لاحقًا **زاحم الدولة**.\n- **حادثة عين الرمانة/بوسطة 13 نيسان 1975 وبداية الحرب الأهلية**: حوّلت الاستقطاب إلى حرب مفتوحة. **أضعفت الدولة جذريًا** و**قوّت الميليشيات الطائفية والفلسطينية** على حساب المجتمع المدني السلمي.\n- **انهيار الجيش والمؤسسات الأمنية خلال 1975-1976**: انشقاقات وتمردات، منها حركة أحمد الخطيب/جيش لبنان العربي. **قوّضت احتكار الدولة للعنف** و**نقلت القوة إلى الميليشيات والمناطق**.\n- **التدخل السوري 1976 ثم إنشاء قوة الردع العربية**: أوقف اختلالًا عسكريًا معينًا ومنع سقوط بعض مؤسسات الدولة، لكنه وضع القرار الأمني تحت نفوذ دمشق. **حافظ جزئيًا على بقايا الدولة** لكنه **أضعف سيادتها** وقيّد استقلال المجتمع السياسي اللبناني.\n- **اغتيال كمال جنبلاط، آذار/مارس 1977**: أنهى قيادة مركزية للحركة الوطنية وكرّس تفوق النفوذ السوري. **أضعف المجتمع السياسي المعارض المستقل**، ولم يؤدِّ إلى تقوية دولة لبنانية ذات سيادة.",
    "1978-1987": "الاتجاهات:\n- **تفكّك احتكار الدولة للعنف والسيادة الإقليمية**: خلال 1978-1987 تحوّل لبنان إلى مناطق نفوذ ميليشياوية/خارجية، مع تراجع الجيش والإدارة المركزية. **أضعف الدولة بشدة**، و**عزّز قوى مجتمعية مسلّحة وطائفية** أكثر مما عزّز مجتمعًا مدنيًا عابرًا للطوائف.\n- **تدويل الصراع وقيام “رعايات” خارجية**: نفوذ سوري واسع، احتلال إسرائيلي في الجنوب، دعم إيراني لحزب الله، وبقايا/إرث نفوذ منظمة التحرير الفلسطينية حتى 1982، مع تدخل أميركي/فرنسي قصير. **أضعف سيادة الدولة** و**قوّى وكلاء محليين** مرتبطين بالخارج.\n- **اقتصاد الحرب والانهيار المالي التدريجي**: مرافئ ومعابر وضرائب ميليشياوية، تهريب، تراجع إيرادات الدولة، وتدهور الليرة خصوصًا منتصف الثمانينيات. **أضعف قدرة الدولة المالية والإدارية**، و**قوّى شبكات الزبائنية والميليشيات** وأضعف الطبقة الوسطى والجمعيات المستقلة.\n- **الفرز السكاني والتهجير والهجرة**: نزوح واسع بين المناطق، تجانس طائفي للمناطق، وهجرة كفاءات ورأسمال. **أضعف المجتمع المدني الوطني المختلط** و**قوّى الولاءات الطائفية المحلية**؛ كما أضعف قاعدة الدولة البشرية والضريبية.\n- **حلول الأحزاب والطوائف محل الدولة في الخدمات**: تعليم، صحة، إغاثة، أمن محلي عبر أحزاب وميليشيات ومؤسسات دينية. **أضعف شرعية الدولة**، لكنه **رفع قدرة تنظيم المجتمع الأهلي المحلي** ضمن أطر طائفية/حزبية.\n- **صعود التعبئة الشيعية المسلحة والسياسية**: توسّع نفوذ حركة أمل ثم نشوء حزب الله وتبلوره 1982-1985 في الجنوب والبقاع والضاحية. **قوّى المجتمع المنظّم المسلّح داخل الطائفة الشيعية**، و**أضعف احتكار الدولة للعنف**، مع توجيه التعبئة ضد الاحتلال الإسرائيلي وضد خصوم داخليين.\n\nالأحداث:\n- **1978: عملية الليطاني وصدور القرار 425 وانتشار اليونيفيل**: الاجتياح الإسرائيلي للجنوب كشف عجز الدولة عن حماية حدودها. **أضعف الدولة والسيادة**؛ و**عزّز قوى محلية مسلحة** مثل جيش لبنان الجنوبي/قوات الأمر الواقع، مع دور أممي بديل جزئيًا عن الدولة.\n- **1978: حرب المئة يوم في بيروت الشرقية بين القوات السورية والميليشيات المسيحية**: كرّست الصدام بين سلطة عربية/سورية وميليشيات لبنانية. **أضعفت الدولة اللبنانية** و**قوّت استقلالية الميليشيات المسيحية** عن المؤسسات الرسمية.\n- **1982: الاجتياح الإسرائيلي، حصار بيروت، خروج منظمة التحرير، اغتيال بشير الجميّل، ومجزرة صبرا وشاتيلا**: غيّر ميزان القوى جذريًا. خروج منظمة التحرير **أزال “دولة داخل الدولة” فلسطينية**، لكن الاحتلال والمجازر والانقسام **أضعفوا الدولة والمجتمع المدني** وقوّوا العنف الطائفي والميليشياوي.\n- **1983: اتفاق 17 أيار مع إسرائيل وتفجيرات السفارة الأميركية وثكنات المارينز/الفرنسيين**: الاتفاق كان محاولة لتقوية الدولة عبر تسوية أمنية، لكنه افتقد الشرعية الداخلية ورفضته سوريا وحلفاؤها. التفجيرات أدت إلى انسحاب القوة المتعددة الجنسيات. النتيجة: **إضعاف مشروع بناء الدولة** و**تقوية قوى الرفض المسلحة**.\n- **1983-1984: حرب الجبل بين الحزب التقدمي الاشتراكي/حلفائه والقوات اللبنانية بعد الانسحاب الإسرائيلي من الشوف**: أدت إلى تهجير واسع للمسيحيين من الجبل وانهيار سلطة الدولة هناك. **أضعفت الدولة والمجتمع المدني المختلط** و**قوّت الزعامات والميليشيات الطائفية**.\n- **شباط 1984: انتفاضة 6 شباط وانهيار وحدات من الجيش في بيروت الغربية ثم إلغاء اتفاق 17 أيار**: شكّلت نقطة مفصلية في فشل مشروع أمين الجميّل لإعادة بناء الدولة. **أضعفت الجيش والدولة المركزية بشدة** و**قوّت أمل والحزب التقدمي وحلفاء سوريا**.\n- **1985: الانسحاب الإسرائيلي الجزئي إلى “الشريط الأمني” وتكريس جيش لبنان الجنوبي**: خفّض الوجود الإسرائيلي المباشر لكنه أبقى احتلالًا فعليًا للجنوب. **أضعف سيادة الدولة** و**قوّى مقاومة محلية، خصوصًا حزب الله وأمل، كما قوّى جيش لبنان الجنوبي محليًا**.\n- **1985-1987: حرب المخيمات بين أمل والفصائل الفلسطينية، خصوصًا في بيروت والجنوب**: دمّرت بنى فلسطينية ومناطق مدنية وحاصرت المخيمات. **أضعفت المجتمع المدني الفلسطيني واللبناني** و**أظهرت غياب الدولة**، مع تقوية الميليشيات المتحاربة مؤقتًا.\n- **1985-1986: الاتفاق الثلاثي بين أمل والحزب التقدمي والقوات اللبنانية ثم إسقاطه بانقلاب داخل القوات اللبنانية**: أبرز أن التسويات تُصاغ بين ميليشيات وبرعاية سورية لا عبر مؤسسات الدولة. **أضعف الدولة الدستورية** و**قوّى منطق التفاوض المسلح**.\n- **1987: دخول الجيش السوري إلى بيروت الغربية واغتيال رئيس الوزراء رشيد كرامي**: التدخل السوري أعاد قدرًا من النظام الأمني في بيروت الغربية لكنه تحت وصاية خارجية. **قوّى الأمن القسري لا الدولة السيادية**؛ واغتيال كرامي **أضعف المؤسسات الدستورية وثقة المجتمع بالدولة**.",
    "1988-1997": "الاتجاهات:\n- **إعادة بناء الدولة بعد انهيار الحرب الأهلية 1988-1990:** انتقلت لبنان من ازدواجية حكومية وميليشيات متنازعة إلى دولة مركزية أكثر قدرة بعد 1990. **عزّز ذلك قوة الدولة** إداريًا وأمنيًا، لكنه تمّ تحت وصاية سورية فـ**أضعف استقلال الدولة**.\n- **الوصاية السورية الأمنية والسياسية 1990-1997:** الوجود العسكري والاستخباراتي السوري، والتحكم بالتعيينات والانتخابات والبرلمان. **قوّى جهاز الدولة القمعي والتنفيذي**، لكنه **أضعف سيادة الدولة والمجتمع المدني والمعارضة**.\n- **تفكيك معظم الميليشيات مع استثناء حزب الله:** حلّ ميليشيات الحرب ودمج بعضها في الجيش والإدارة، مقابل بقاء سلاح حزب الله بذريعة مقاومة الاحتلال الإسرائيلي. **عزّز احتكار الدولة جزئيًا للعنف**، لكنه **أبقى قوة مسلحة مجتمعية/حزبية خارج الدولة**.\n- **إعادة الإعمار والحريرية الاقتصادية منذ 1992:** مشاريع البنية التحتية ووسط بيروت وعودة المؤسسات المالية، مع ارتفاع الدين العام والزبائنية والإقصاء الاجتماعي. **عزّزت قدرة الدولة العمرانية والمالية القصيرة الأمد**، لكنها **أضعفت المجتمع عبر اللامساواة والتهجير الحضري** وخلقت هشاشة مالية للدولة.\n- **استمرار الاحتلال الإسرائيلي للجنوب ونمو “مجتمع المقاومة”:** عجز الدولة عن بسط سيادتها جنوبًا زاد شرعية حزب الله وشبكاته الاجتماعية. **أضعف الدولة إقليميًا** و**قوّى مجتمعًا منظّمًا ومسلّحًا خارجها**.\n- **إعادة إنتاج النظام الطائفي بعد الطائف:** المناصفة المسيحية-الإسلامية وتقوية مجلس الوزراء ورئاسة الحكومة، مع بقاء الزعامات الطائفية وسيطًا بين المواطن والدولة. **أعاد تشغيل الدولة** لكنه **أضعف المواطنة المدنية المستقلة**.\n- **عودة الحياة الانتخابية بصورة مضبوطة 1992 و1996:** الانتخابات أعادت مؤسسات البرلمان والحكومة، لكنها جرت في ظل مقاطعات مسيحية واسعة وتدخل سوري وقوانين انتخابية موجهة. **قوّت الشكل المؤسسي للدولة** و**أضعفت التمثيل والمجتمع السياسي الحر**.\n\nالأحداث:\n- **أيلول 1988: تشكيل حكومة ميشال عون العسكرية مقابل حكومة سليم الحص:** نشأت سلطتان تنفيذيتان متنافستان. **أضعف الدولة بشدة** وعمّق انقسام المجتمع.\n- **1989: “حرب التحرير” التي أعلنها عون ضد الوجود السوري:** زادت الدمار والانقسام ولم تُخرج سوريا. **أضعفت الدولة والمجتمع**.\n- **تشرين الأول 1989: اتفاق الطائف:** وضع إطار إنهاء الحرب وتعديل ميزان السلطة الطائفي. **عزّز إعادة بناء الدولة**، لكنه **ثبّت الطائفية وشرعن دور سوريا عمليًا**.\n- **تشرين الثاني 1989: انتخاب رينيه معوض واغتياله ثم انتخاب إلياس الهراوي:** أبرز هشاشة المرحلة الانتقالية. الاغتيال **أضعف الدولة**، أما انتخاب الهراوي فـ**ساعد على استئناف السلطة المركزية**.\n- **كانون الثاني-تشرين الأول 1990: حرب عون مع القوات اللبنانية ثم الهجوم السوري في 13 تشرين الأول:** أنهت تمرد عون والحرب الأهلية فعليًا. **قوّت الدولة المركزية ظاهريًا** لكنها **كرّست الهيمنة السورية وأضعفت الاستقلال السياسي**.\n- **1991: قانون العفو العام وحلّ الميليشيات ومعاهدة الأخوة والتعاون مع سوريا:** العفو طوى جرائم الحرب بلا محاسبة؛ حلّ الميليشيات عزّز الدولة؛ المعاهدة ثبّتت الوصاية السورية. الحصيلة: **دولة أقوى أمنيًا لكن مجتمع أضعف أمام الإفلات من العقاب والوصاية**.\n- **1992: انهيار الليرة واحتجاجات اجتماعية ثم استقالة حكومة عمر كرامي وانتخابات 1992 ووصول رفيق الحريري:** الأزمة كشفت ضعف الدولة؛ الانتخابات والحريري أعادا الزخم المؤسسي والإعماري. **قوّت الدولة التنفيذية** لكن بشرعية انتخابية محدودة بسبب المقاطعة.\n- **تموز 1993: عملية “تصفية الحساب” الإسرائيلية في الجنوب:** نزوح وقصف واسع أظهر عجز الدولة عن حماية الجنوب. **أضعف الدولة** و**زاد شرعية حزب الله والمقاومة اجتماعيًا**.\n- **1994: حظر القوات اللبنانية واعتقال سمير جعجع:** أزال معارضة مسيحية مسلحة/سياسية بارزة. **قوّى سلطة الدولة الأمنية** لكنه **أضعف التعددية والمجتمع السياسي**.\n- **1995: تعديل الدستور لتمديد ولاية الرئيس إلياس الهراوي:** جرى بضغط سوري واضح. **أضعف الدستورية واستقلال المؤسسات** و**قوّى شبكة السلطة القائمة**.\n- **نيسان 1996: عملية “عناقيد الغضب” ومجزرة قانا ثم تفاهم نيسان:** أبرزت عجز الدولة عسكريًا، لكنها منحت المقاومة اعترافًا غير مباشر بقواعد اشتباك. **أضعفت سيادة الدولة في الجنوب** و**قوّت حزب الله كمجتمع مقاوم منظم**.\n- **1996: الانتخابات النيابية وقوننة/تقييد الإعلام المرئي والمسموع:** الانتخابات أعادت إنتاج النخبة الموالية لسوريا، وتنظيم الإعلام أقفل أو حدّ من منابر كثيرة. **قوّى الدولة الرقابية** و**أضعف المجتمع المدني والإعلام المستقل**.",
    "1998-2007": "الاتجاهات:\n- **استمرار الوصاية السورية والأجهزة الأمنية المشتركة حتى 2005:** عزّزت جهازًا أمنيًا قويًا، لكنها أضعفت **سيادة الدولة اللبنانية** واستقلال مؤسساتها، وضيّقت على **المجتمع المدني والسياسي** المعارض.\n- **تضخّم الدين العام ونموذج إعادة الإعمار الريعي/الخدماتي:** أضعف قدرة الدولة المالية والإدارية، وزاد اعتماد المواطنين على الزعامات والطوائف بدل المؤسسات؛ أي أضعف **الدولة** وعمّق تفتت **المجتمع**.\n- **ترسّخ الطائفية السياسية وشبكات الزبائنية:** أبقى المجتمع قادرًا على التعبئة عبر الطوائف والأحزاب، لكنه أضعف المجتمع المدني العابر للطوائف وأضعف الدولة بوصفها حكمًا محايدًا.\n- **استمرار سلاح حزب الله وتحوّله إلى قوة عسكرية-اجتماعية مستقلة عن الدولة:** قوّى جزءًا من المجتمع المنظّم خارج الدولة، لكنه أضعف احتكار الدولة للعنف والسيادة، خصوصًا بعد الانسحاب الإسرائيلي عام 2000.\n- **اتساع الإعلام الخاص والجمعيات والجامعات والنقابات كمساحات نقاش وتعبئة:** عزّز **المجتمع المدني** نسبيًا، خصوصًا في بيروت والمدن، رغم خضوع جزء كبير منه للاستقطاب الطائفي والسياسي.\n- **الهجرة، بطالة الشباب، وتراجع الثقة بالاقتصاد المحلي:** أضعفت القاعدة الاجتماعية والضريبية للدولة، وأضعفت أيضًا قدرة المجتمع المدني المستقل عبر نزف الكفاءات.\n- **بعد 2005: انقسام المجتمع إلى معسكري 14 آذار و8 آذار:** رفع التعبئة الشعبية والسياسية، لكنه حوّل قوة المجتمع إلى استقطاب صفري، وأضعف قدرة الدولة على الحكم.\n\nالأحداث:\n- **1998: انتخاب إميل لحود رئيسًا بدعم سوري:** عزّز دور الرئاسة والأجهزة الأمنية شكليًا، لكنه أضعف استقلال الدولة وضيّق المجال السياسي.\n- **2000: انسحاب إسرائيل من جنوب لبنان:** عزّز السيادة الشكلية للدولة على الأرض، لكنه قوّى شرعية حزب الله وسلاحه، ما أضعف احتكار الدولة للعنف.\n- **2000: الانتخابات النيابية وعودة رفيق الحريري إلى رئاسة الحكومة:** أعادت زخمًا اقتصاديًا وسياسيًا، لكنها كرّست أيضًا نموذج الدولة القائمة على الدين والزبائنية.\n- **2002: مؤتمر باريس II لدعم لبنان ماليًا:** وفّر للدولة متنفسًا ماليًا مؤقتًا، لكنه لم يعالج ضعفها البنيوي وزاد ارتباطها بالدائنين والإصلاحات المؤجلة.\n- **2004: التمديد لإميل لحود وصدور قرار مجلس الأمن 1559:** التمديد أضعف الشرعية الدستورية والدولة؛ أما 1559 فعزّز الضغط الدولي لاستعادة السيادة ونزع السلاح غير الرسمي.\n- **14 شباط 2005: اغتيال رفيق الحريري:** هزّ الدولة وأظهر هشاشة الأمن والسيادة، لكنه فجّر تعبئة مدنية وسياسية واسعة ضد الوصاية السورية.\n- **آذار–نيسان 2005: “انتفاضة الاستقلال/ثورة الأرز” وانسحاب الجيش السوري:** قوّت المجتمع المدني والسياسي المعارض، وعزّزت سيادة الدولة رسميًا، لكنها فتحت مرحلة استقطاب داخلي حاد.\n- **2005: الانتخابات النيابية وتشكّل أكثرية 14 آذار:** أعادت إنتاج السلطة عبر الانتخابات وقوّت المؤسسات شكليًا، لكنها عمّقت الانقسام بين معسكري 14 آذار و8 آذار.\n- **2005–2007: سلسلة الاغتيالات والتفجيرات السياسية:** أضعفت الدولة والأمن والقضاء، وأرعبت المجتمع المدني والإعلام، خصوصًا بعد اغتيال سمير قصير وجبران تويني وغيرهما.\n- **تموز–آب 2006: حرب حزب الله وإسرائيل:** أضعفت الدولة ماديًا وسياديًا، قوّت مكانة حزب الله داخل بيئته، وزادت الاستقطاب المجتمعي حول السلاح والحرب والسلم.\n- **أواخر 2006–2007: اعتصام المعارضة في وسط بيروت وشلل الحكومة:** أضعف قدرة الدولة على اتخاذ القرار، وحوّل التعبئة المجتمعية إلى تعطيل مؤسسي.\n- **2007: معركة نهر البارد بين الجيش وفتح الإسلام:** عزّزت شرعية الجيش بوصفه مؤسسة وطنية، لكنها كشفت هشاشة الدولة في المخيمات وعلى أطراف السيادة الأمنية.",
    "2008-2017": "الاتجاهات:\n- **ترسّخ “الدولة التوافقية/الفيتوية” الطائفية**: المحاصصة وتعطيل المؤسسات والاعتماد على التسويات بين الزعماء ازدادا وضوحًا بين 2008 و2017. **الأثر:** أضعف قدرة الدولة على اتخاذ القرار، وقوّى “مجتمعًا” طائفيًا منظّمًا عبر الزعامات لا مجتمعًا مدنيًا مستقلًا.\n- **استمرار سلاح حزب الله وتوسّع دوره الإقليمي، خصوصًا بعد 2011 في سوريا**: بقيت للدولة سيادة محدودة على قرار الحرب والسلم. **الأثر:** أضعف احتكار الدولة للعنف، وقوّى فاعلًا اجتماعيًا-حزبيًا مسلّحًا خارج الممرّ الليبرالي الضيق.\n- **تعاظم دور الجيش والأجهزة الأمنية بدعم خارجي** في مواجهة الإرهاب وحماية الحدود، خصوصًا 2013-2017. **الأثر:** عزّز جانبًا من قدرة الدولة القسرية والأمنية، لكنه لم يُترجم إلى قدرة مدنية/إدارية شاملة.\n- **الأزمة المالية والخدماتية المزمنة**: دين عام مرتفع، عجز كهرباء لبنان، ضعف الجباية، غياب الموازنات حتى 2017، وتدهور الخدمات. **الأثر:** أضعف الدولة الإدارية والخدمية، وزاد اعتماد المواطنين على شبكات الزبائنية الطائفية.\n- **تدفّق اللاجئين السوريين منذ 2011** حتى صاروا نحو مليون مسجّل لدى المفوضية في بلد صغير. **الأثر:** ضغط على البلديات والمدارس والصحة وسوق العمل، فأضعف قدرة الدولة؛ وفي الوقت نفسه نشّط منظمات إغاثية ومبادرات محلية، لكنه زاد التوترات الاجتماعية.\n- **صعود تدريجي لحركات مدنية عابرة للطوائف** حول البيئة، الفساد، الحقوق، والانتخابات البلدية. **الأثر:** قوّى المجتمع المدني المستقل نسبيًا، لكنه بقي محدود القدرة أمام الأحزاب الطائفية.\n- **تآكل الثقة بالمؤسسات الرسمية** نتيجة الفساد، التعطيل، والصفقات السياسية. **الأثر:** أضعف شرعية الدولة، وقوّى الاحتجاج الاجتماعي، لكنه أيضًا دفع كثيرين إلى الانكفاء نحو الولاءات الطائفية بدل المواطنة.\n\nالأحداث:\n- **أحداث 7 أيار/مايو 2008**: استخدام حزب الله وحلفائه السلاح في بيروت والجبل بعد قرارات حكومية تمسّ شبكة اتصالات الحزب. **الأثر:** أضعفت الدولة بوضوح لأنها كشفت عجزها عن فرض قراراتها واحتكار العنف؛ وقوّت منطق القوة الحزبية المسلحة.\n- **اتفاق الدوحة 2008** وانتخاب ميشال سليمان وتشكيل حكومة وحدة وطنية. **الأثر:** أعاد تشغيل مؤسسات الدولة مؤقتًا، لكنه كرّس حق التعطيل والفيتو الطائفي، فكان تقوية قصيرة الأمد للدولة مع إضعاف مؤسسي طويل الأمد.\n- **انتخابات 2009 النيابية** وفوز قوى 14 آذار بالأكثرية من دون قدرة حقيقية على الحكم منفردة. **الأثر:** عزّزت الشكل الانتخابي للمجتمع السياسي، لكنها أظهرت محدودية سلطة البرلمان والحكومة أمام السلاح والتوافقات.\n- **سقوط حكومة سعد الحريري في كانون الثاني/يناير 2011** على خلفية المحكمة الدولية الخاصة بلبنان. **الأثر:** أضعف الدولة التنفيذية وربط السياسة الداخلية أكثر بالصراع حول حزب الله وسلاحه والمحكمة.\n- **اندلاع الحرب السورية وتدخل حزب الله فيها منذ 2012-2013** مع تفجيرات واشتباكات داخل لبنان. **الأثر:** أضعف سيادة الدولة وحيادها، وزاد الاستقطاب الاجتماعي والطائفي؛ لكنه دفع لاحقًا إلى تعزيز دور الجيش أمنيًا.\n- **معارك عبرا 2013، تفجيرات الضاحية وطرابلس، ومعركة عرسال 2014**. **الأثر:** أضعفت الأمن المجتمعي وأظهرت هشاشة الحدود والداخل، لكنها عزّزت شرعية الجيش كأداة دولة في مواجهة الجماعات الجهادية.\n- **الشغور الرئاسي 2014-2016** بعد انتهاء ولاية ميشال سليمان. **الأثر:** أضعف الدولة بشدة عبر تعطيل الرئاسة والحكومة والتشريع، وبيّن قدرة الزعماء الطائفيين على شلّ المؤسسات.\n- **أزمة النفايات وحركة “طلعت ريحتكم” 2015**. **الأثر:** كشفت فشل الدولة الخدمي والفساد، لكنها قوّت المجتمع المدني الاحتجاجي العابر للطوائف ولو مؤقتًا.\n- **انتخابات بلدية بيروت 2016 وصعود “بيروت مدينتي”**. **الأثر:** لم تُسقط النظام البلدي التقليدي، لكنها مثّلت تقوية رمزية وتنظيمية للمجتمع المدني وبرامج الحكم المحلي غير الطائفية.\n- **انتخاب ميشال عون رئيسًا في 2016 وتشكيل حكومة سعد الحريري**. **الأثر:** أنهى فراغًا مؤسسيًا وقوّى الدولة إجرائيًا، لكنه كرّس تسوية بين النخب الطائفية وحزب الله أكثر مما أعاد سيادة الدولة كاملة.\n- **قانون الانتخابات الجديد 2017 على أساس النسبية والصوت التفضيلي**. **الأثر:** فتح هامشًا محدودًا لقوى غير تقليدية، لكنه صُمّم ضمن القيد الطائفي والمناطقي، فحسّن التمثيل جزئيًا من دون كسر هيمنة الزعامات.\n- **عملية “فجر الجرود” 2017 ضد داعش على الحدود الشرقية**. **الأثر:** عزّزت صورة الجيش وقدرة الدولة الأمنية على الحدود، رغم بقاء إشكالية ازدواجية السلاح بسبب دور حزب الله الموازي.\n- **استقالة سعد الحريري من الرياض في تشرين الثاني/نوفمبر 2017 ثم تراجعه عنها**. **الأثر:** أظهرت هشاشة السيادة اللبنانية أمام التدخلات الخارجية، لكنها شهدت التفافًا داخليًا مؤقتًا حول موقع رئاسة الحكومة ومبدأ عدم فرض القرار من الخارج.",
    "2018-2027": "ملاحظة قصيرة: لا أتعامل مع 2027 كـ«تاريخ» مكتمل أو مؤكد؛ وما يلي يركّز على الوقائع المؤكدة في 2018–منتصف 2024، مع الإشارة إلى المسارات الممتدة التي ستظل مؤثرة إذا استمرت حتى 2027.\n\nالاتجاهات:\n- **الشلل المؤسسي الطائفي 2018–2024**: بطء تشكيل الحكومات، حكومات تصريف أعمال، تعطيل برلماني، وفراغ رئاسي منذ تشرين الأول/أكتوبر 2022. **أضعف الدولة** عبر تقليص قدرتها على القرار والإصلاح؛ و**أضعف المجتمع المدني** جزئيًا بإحباط آليات المساءلة الانتخابية والمؤسسية.\n- **الانهيار المالي-النقدي منذ 2019**: انهيار الليرة، تجميد الودائع، تضخم وفقر واسع، تآكل رواتب القطاع العام. **أضعف الدولة** ماليًا وإداريًا؛ و**أضعف المجتمع** ماديًا، رغم أنه دفع إلى شبكات تضامن ومحاماة ومبادرات رقابية.\n- **تآكل الخدمات العامة 2020–2024**: كهرباء، مياه، صحة، تعليم، قضاء، وإدارة عامة شبه مشلولة. **أضعف الدولة** كليفياثان قادر على تقديم الخدمات؛ و**قوّى بعض المجتمع الأهلي المحلي/المنظمات** كبديل، لكن بصورة غير متكافئة وغير مستدامة.\n- **تصاعد قوة الفاعلين المسلحين وغير الدولتيين، خصوصًا حزب الله**: استمرار السلاح خارج احتكار الدولة وقرار الحرب والسلم، ثم الاشتباك الحدودي مع إسرائيل منذ 2023. **أضعف الدولة** وسيادتها؛ و**قوّى فاعلًا اجتماعيًا مسلحًا** لا يساوي بالضرورة مجتمعًا مدنيًا تعدديًا.\n- **نمو مجتمع احتجاجي ورقابي بعد 17 تشرين 2019**: مجموعات مطلبية، نقابات مهنية، جمعيات ضحايا انفجار المرفأ، إعلام استقصائي، ومرشحو “التغيير”. **قوّى المجتمع المدني** وقدرته على تحدي النخب، لكنه بقي مشتتًا ومحدود التأثير على الدولة.\n- **الهجرة والنزوح والضغط الديموغرافي**: استمرار أزمة اللاجئين السوريين، هجرة الشباب والمهنيين بعد 2019، ونزوح داخلي من الجنوب بعد 2023. **أضعف الدولة** عبر ضغط الخدمات؛ و**أضعف المجتمع** بفقدان رأس المال البشري، مع بقاء التحويلات مصدر صمود.\n- **الاعتماد المتزايد على الخارج**: CEDRE، صندوق النقد، مساعدات إنسانية، تحويلات، ودعم الجيش. **ساند بقاء الدولة والمجتمع جزئيًا**، لكنه **أضعف السيادة والمساءلة الداخلية** عندما حلت المساعدات محل الإصلاح.\n\nالأحداث:\n- **انتخابات أيار/مايو 2018 النيابية**: كرّست توازنات الزعامات الطائفية وحلفاء حزب الله، رغم قانون نسبي أتاح هامشًا أوسع. **قوّت قوى النظام أكثر من الدولة**؛ و**لم تمنح المجتمع المدني اختراقًا كبيرًا**.\n- **انتفاضة 17 تشرين الأول/أكتوبر 2019 واستقالة سعد الحريري**: لحظة تعبئة عابرة للطوائف ضد الفساد والنظام المصرفي-السياسي. **قوّت المجتمع المدني**؛ و**أضعفت شرعية الدولة/النخب الحاكمة**.\n- **إقفال المصارف وفرض قيود غير قانونية على الودائع 2019، ثم التخلف عن سداد اليوروبوند في آذار/مارس 2020**: نهاية العقد المالي القديم. **أضعف الدولة** ائتمانيًا؛ و**أضعف المجتمع** بمصادرة فعلية لمدخراته.\n- **انفجار مرفأ بيروت في 4 آب/أغسطس 2020 واستقالة حكومة حسان دياب**: كشف انهيار الحوكمة والأمن الإداري. **أضعف الدولة بشدة**؛ و**قوّى المجتمع المدني إغاثيًا ورقابيًا**، ثم أضعفته عرقلة التحقيق قضائيًا وسياسيًا.\n- **أزمة الوقود والدواء والكهرباء 2021**: طوابير، رفع دعم، وانهيار قدرة الإدارة العامة على التزويد. **أضعفت الدولة والمجتمع معًا**؛ وفتحت مجالًا لمزوّدين حزبيين ومحليين بديلين.\n- **اتفاق أولي مع صندوق النقد في نيسان/أبريل 2022 وعدم تنفيذ شروطه الأساسية**: كان فرصة لإعادة بناء الدولة المالية. **كان يمكن أن يقوّي الدولة**، لكن التعطيل **أضعف الثقة بالدولة وبالنخب**.\n- **انتخابات أيار/مايو 2022 النيابية**: دخول نواب تغييريين ومستقلين وخسارة حزب الله وحلفائه الأكثرية الصريحة. **قوّت المجتمع المدني تمثيليًا**؛ لكنها **لم تقوِّ الدولة كثيرًا** بسبب الانقسام والتعطيل.\n- **اتفاق ترسيم الحدود البحرية مع إسرائيل في تشرين الأول/أكتوبر 2022**: نجاح دبلوماسي محدود. **قوّى الدولة رمزيًا وقانونيًا** في ملف سيادي، لكن أثره الاقتصادي والمؤسسي بقي محدودًا.\n- **الفراغ الرئاسي منذ تشرين الأول/أكتوبر 2022**: فشل البرلمان في انتخاب رئيس لفترة طويلة. **أضعف الدولة** ومركز القرار؛ و**كشف محدودية قدرة المجتمع المدني والنواب التغييريين** على كسر الفيتوات الطائفية.\n- **اندلاع جبهة جنوب لبنان بعد 7 تشرين الأول/أكتوبر 2023**: تبادل نار بين حزب الله وإسرائيل ونزوح واسع من القرى الحدودية. **أضعف الدولة** لأنها لم تحتكر قرار الحرب؛ و**أضعف المجتمع** بفعل النزوح والخسائر، مع تعزيز دور شبكات حزبية وإغاثية محلية.\n- **تأجيل الانتخابات البلدية أكثر من مرة 2023–2024**: مدّد عمر مجالس محلية قديمة. **أضعف الدولة المحلية** و**أضعف المجتمع المدني** بحرمانه من قناة انتخابية قريبة للمساءلة."
  },
  "score_prompt": {
    "1918-1927": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nهذه هي الفترة الأولى من المسار: 1918-1927. حدِّد نقطة البداية. قدّر القوة\nالمطلقة للمجتمع المدني وللدولة في لبنان خلال 1918-1927 باستخدام المقياس\nأعلاه. وبما أنه لا توجد فترة سابقة، فأورِد كلتا قيمتي التغيّر بوصفهما 0.0.\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string، بحد أقصى نحو 10 كلمات: أبرز سمة مميِّزة لهذه الفترة)\n- reasoning (string، جملة أو جملتان لتبرير قيمتي القوة)",
    "1928-1937": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1928-1937 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1918-1927، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1928-1937:\nالاتجاهات:\n- **تعميق جهاز الانتداب الفرنسي والإدارة المركزية في بيروت**: توسّع القضاء، الجندرمة، الجباية، الإدارة المحلية والأشغال العامة خلال أواخر العشرينيات والثلاثينيات. **عزّز قدرة الدولة الإدارية/الأمنية**، لكنه أبقى السيادة الفعلية بيد المفوض السامي، فـ**أضعف قابلية المجتمع لمحاسبة الدولة**.\n- **ترسّخ التمثيل الطائفي كقاعدة حكم**: توزيع المقاعد والوظائف بين الطوائف ازداد ثباتًا، خصوصًا بعد تعداد 1932. **عزّز الدولة من حيث دمج الزعامات الطائفية داخلها**، لكنه **أضعف المجتمع المدني العابر للطوائف** وقوّى الوساطة الزبائنية والطائفية.\n- **أزمة الاقتصاد الريفي والحريري مع الكساد الكبير**: تراجع أسعار الحرير والتحويلات والتجارة في أوائل الثلاثينيات، مع ازدياد الاعتماد على بيروت والخدمات. **أضعف قدرة الدولة المالية والاجتماعية**، وخلق تذمرًا اجتماعيًا وغذّى النقابات والاحتجاجات، أي **قوّى بعض تنظيمات المجتمع**.\n- **نمو المدن والتعليم والصحافة والجمعيات**، خاصة في بيروت وطرابلس وصيدا وزحلة: توسّعت المدارس والجامعة اليسوعية والأميركية والصحف والنوادي والنقابات والجمعيات النسائية والطلابية. **عزّز المجتمع المدني وقدرته على التعبئة والنقد**.\n- **تحوّل ديموغرافي وحضري مستمر**: اندماج الأرمن في بيروت وضواحيها، هجرة داخلية إلى المدن، وتبدل الوزن النسبي للطوائف. **زاد تنوع المجتمع وتنظيماته**، لكنه **زاد حساسية الدولة تجاه الحسابات الطائفية** وأضعف إمكان بناء مواطنة موحدة.\n\nالأحداث:\n- **تعديلات دستور 1929**: زادت صلاحيات رئيس الجمهورية ومددت ولايته مقارنة بالصيغة الأولى. **عزّزت السلطة التنفيذية/الدولة**، و**أضعفت نسبيًا البرلمان كأداة رقابة مجتمعية**.\n- **تعداد 1932 السكاني**: آخر تعداد رسمي في لبنان، وصار أساسًا لتوزيع السلطة وفق نسب طائفية. **عزّز قدرة الدولة المعلوماتية والتنظيمية**، لكنه **جمّد التنافس الطائفي وأضعف المجتمع المدني غير الطائفي**.\n- **تعليق الدستور وحلّ/تعطيل الحياة البرلمانية في 1932 لمنع وصول الشيخ محمد الجسر إلى الرئاسة**: تدخل المفوض السامي الفرنسي مباشرة في المسار الدستوري. **عزّز دولة الانتداب القسرية**، و**أضعف الدولة الدستورية والمجتمع السياسي المنتخب**.\n- **استئناف دستوري محدود وانتخاب/تنصيب حبيب باشا السعد رئيسًا في 1934**: أعاد بعض المؤسسات، لكن ضمن رقابة فرنسية صارمة. **قوّى الدولة شكلًا**، لكنه **أبقى المجتمع ضعيف التأثير في القرار السيادي**.\n- **انتخاب إميل إده رئيسًا في 1936**: أعاد المنافسة بين الكتل النيابية والزعامات المارونية واللبنانية. **عزّز مؤسسات الدولة البرلمانية جزئيًا**، لكنه **رسّخ سياسة الزعامات والزبائنية** أكثر من المجتمع المدني الواسع.\n- **المعاهدة الفرنسية-اللبنانية في تشرين الثاني/نوفمبر 1936**: وعدت باستقلال تدريجي لكنها لم تُصدَّق في فرنسا. **عزّزت رمزيًا مشروع الدولة اللبنانية** وحرّكت النقاش الوطني، لكنها **كشفت ضعف سيادة الدولة أمام فرنسا**؛ كما **نشّطت المجتمع السياسي والطلابي والصحافي**.\n- **صعود الأحزاب والتنظيمات الجماهيرية 1932-1937**: تأسيس الحزب السوري القومي الاجتماعي سرًا في بيروت سنة 1932، والكتائب اللبنانية سنة 1936، وتنشيط النقابات والحركات الطلابية. **قوّى المجتمع المنظّم وقدرته على التعبئة**، لكنه أحيانًا **زاد الاستقطاب الأيديولوجي والطائفي**.\n- **تعيين خير الدين الأحدب أول رئيس حكومة مسلم/سنّي في 1937**: خطوة مهمة في إشراك المسلمين السنّة داخل الدولة اللبنانية. **عزّز شرعية الدولة واندماج المجتمع المسلم فيها**، لكنه بقي ضمن توازنات انتدابية وزعاماتية محدودة.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.5, 5.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1928-1937\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1928-1937\n- society_change (float): تغيّر society_power مقارنةً بـ 1918-1927\n- state_change (float): تغيّر state_power مقارنةً بـ 1918-1927\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1938-1947": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1938-1947 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1928-1937، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1938-1947:\nالاتجاهات:\n- **تعطّل مشروع الاستقلال التعاقدي قبل الحرب**: عدم تصديق فرنسا على معاهدة 1936، وكان ذلك واضحًا بحلول 1938، أبقى السيادة الفعلية بيد الانتداب؛ **أضعف الدولة اللبنانية المستقلة** لكنه غذّى تعبئة وطنية عابرة للطوائف، فـ**قوّى المجتمع** ضد الانتداب.\n- **نمو جهاز إداري لبناني داخل إطار الانتداب ثم انتقاله تدريجيًا إلى سلطة وطنية**: الوزارات، الجندرمة، القضاء، المالية، والجمارك انتقلت من تبعية فرنسية إلى لبنانية بين 1943-1946؛ **قوّى الدولة**، لكن بقدرة محدودة وباعتماد على شبكات زعماء.\n- **ترسّخ السياسة الطائفية-النخبوية**: استمرار وزن إحصاء 1932، ثم العرف الذي تبلور في “الميثاق الوطني” 1943؛ أعطى الدولة شرعية توافقية و**قوّاها جزئيًا**، لكنه **أضعف الدولة غير الشخصية** ورسّخ الفيتوهات والمحسوبية، و**قوّى المجتمعات/الزعامات الطائفية**.\n- **اقتصاد الحرب 1939-1945**: نقص السلع، التضخم، التموين، السوق السوداء، وفي المقابل إنفاق الحلفاء ونمو بيروت كمركز تجارة وخدمات؛ زاد تدخل الدولة في الأسعار والتموين فـ**قوّى بعض أدواتها**، لكنه قوّى أيضًا التجار والنقابات والاحتجاجات الحضرية، أي **قوّى المجتمع**.\n- **اتساع الصحافة والأحزاب والجمعيات والنقابات في بيروت والمدن**: الكتائب، النجادة، الشيوعيون، الكتل الدستورية/الوطنية، الصحف والروابط المهنية؛ **قوّى المجتمع المدني وقدرته على التعبئة**، خصوصًا في أزمة 1943.\n- **التحول الديموغرافي والحضري واللاجئون**: استمرار نمو بيروت، وهجرة داخلية، ووصول أرمن من لواء إسكندرون/أنطاكية خصوصًا إلى عنجر 1939؛ **قوّى المجتمعات المحلية والطائفية** وزاد مطالب التمثيل والخدمات، ما ضغط على الدولة الناشئة.\n\nالأحداث:\n- **21 أيلول/سبتمبر 1939: تعليق الدستور وحلّ البرلمان من قبل المفوض السامي الفرنسي** مع بداية الحرب العالمية الثانية؛ **أضعف الدولة الدستورية اللبنانية والمجتمع السياسي**، وقوّى سلطة الانتداب القسرية.\n- **حزيران-تموز 1941: دخول قوات الحلفاء وإنهاء حكم فيشي في لبنان وسوريا**؛ **أضعف قبضة فرنسا الفيشية** وفتح المجال لاستقلال لبناني فعلي، لكنه أبقى السيادة ناقصة.\n- **26 تشرين الثاني/نوفمبر 1941: إعلان الجنرال كاترو استقلال لبنان باسم فرنسا الحرة**؛ **قوّى المطالبة القانونية بالدولة**، لكنه كان استقلالًا اسميًا لأن السلطات الجوهرية بقيت فرنسية.\n- **انتخابات 1943، انتخاب بشارة الخوري رئيسًا وتكليف رياض الصلح، وبلورة الميثاق الوطني**؛ **قوّت الدولة بشرعية داخلية** وقوّت المجتمع السياسي العابر للطوائف، لكنها ثبتت نظام المحاصصة.\n- **8-22 تشرين الثاني/نوفمبر 1943: تعديل الدستور لإلغاء مواد الانتداب، ثم اعتقال الخوري والصلح والوزراء في راشيا، ثم الإضرابات والضغط الشعبي وإطلاقهم في 22 تشرين الثاني**؛ الحدث الأبرز: **قوّى المجتمع بقوة التعبئة** و**قوّى الدولة السيادية** بإسقاط الوصاية الفرنسية عمليًا.\n- **نهاية 1943-1944: قبول فرنسا نقل معظم الصلاحيات الإدارية إلى الحكومة اللبنانية**؛ **قوّى الدولة** عبر تسلّم الإدارة والمالية والعلاقات الحكومية، مع بقاء مسألة القوات الأجنبية.\n- **1945: لبنان عضو مؤسس في جامعة الدول العربية ثم عضو في الأمم المتحدة**؛ **قوّى سيادة الدولة واعترافها الخارجي**، وأعطى المجتمع السياسي إطارًا عربيًا ودوليًا جديدًا.\n- **1 آب/أغسطس 1945: انتقال وحدات “القوات الخاصة” وتأسيس الجيش اللبناني تحت القيادة الوطنية**؛ **قوّى الدولة coercively** بمنحها أداة عسكرية وطنية.\n- **31 كانون الأول/ديسمبر 1946: جلاء آخر القوات الفرنسية عن لبنان**؛ **قوّى الدولة السيادية بصورة حاسمة** وأنهى مصدرًا خارجيًا كان يحدّ من قدرة المجتمع على محاسبة حكامه المحليين.\n- **انتخابات 1947 النيابية، مع اتهامات واسعة بالتزوير والتدخل الرسمي**؛ **قوّت الرئاسة وشبكات الزبائنية** لكنها **أضعفت المؤسسات التمثيلية والثقة المجتمعية بالدولة**.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.5, 5.0>\n1928-1937: <4.9, 5.6>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1938-1947\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1938-1947\n- society_change (float): تغيّر society_power مقارنةً بـ 1928-1937\n- state_change (float): تغيّر state_power مقارنةً بـ 1928-1937\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1948-1957": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1948-1957 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1938-1947، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1948-1957:\nالاتجاهات:\n- **ترسّخ النظام الميثاقي الطائفي والزعامة الزبائنية**: عزّز قوى المجتمع الوسيطة—الزعماء، الطوائف، الجمعيات الأهلية—لكن بصورة مجزّأة؛ وأضعف بناء دولة بيروقراطية موحّدة ومحايدة.\n- **صعود اقتصاد الخدمات والمال والتجارة في بيروت**، مع تدفّق رساميل فلسطينية وسورية ومصرية وتعزّزه لاحقًا بقانون السرية المصرفية 1956: قوّى القطاع الخاص والنخب الاقتصادية والمجتمع المدني المديني؛ لكنه حدّ من قدرة الدولة التخطيطية والجبائية والرقابية.\n- **التوسّع النسبي في الجيش وقوى الأمن، خصوصًا مع بروز فؤاد شهاب كقائد للجيش**: قوّى الدولة كجهاز ضبط وتحكيم، لكنه جعل الجيش لاعبًا سياسيًا عند الأزمات بدل أن تكون المؤسسات المدنية وحدها هي الحَكَم.\n- **نمو الصحافة، الجامعات، النقابات، الأحزاب والحركات الطلابية في بيروت وطرابلس وصيدا**: قوّى المجتمع المدني وقدرته على الاحتجاج والمساءلة، لا سيما في 1952 و1956-1957.\n- **وجود اللاجئين الفلسطينيين بعد 1948 وتحوّل المخيمات إلى فضاءات شبه منفصلة تديرها الأونروا وشبكات أهلية**: أضعف سيطرة الدولة الاجتماعية والإدارية على جزء من السكان والأرض؛ وقوّى فاعلين غير دولتيين وإنسانيين وطائفيين.\n- **تصاعد الاستقطاب العربي/الناصري مقابل النزعة اللبنانية المحافظة والموالية للغرب**: زاد تعبئة المجتمع السياسي والمدني، لكنه أضعف التوافق حول شرعية الدولة وسياساتها الخارجية.\n\nالأحداث:\n- **1948: تعديل الدستور لتمكين بشارة الخوري من ولاية ثانية**: قوّى الرئاسة وشبكاتها الزبائنية مؤقتًا؛ لكنه أضعف القيود الدستورية وثقة المجتمع باللعبة السياسية.\n- **1948-1949: حرب فلسطين، تدفّق نحو مئة ألف لاجئ فلسطيني، ثم اتفاق الهدنة مع إسرائيل في آذار/مارس 1949**: اللجوء أضعف قدرة الدولة الديموغرافية والإدارية؛ أما الهدنة فقوّت الدولة خارجيًا بتثبيت الحدود ووقف الحرب المباشرة.\n- **1952: الإضرابات والاحتجاجات التي أسقطت بشارة الخوري، ثم انتخاب كميل شمعون**: قوّت المجتمع المدني والمعارضة كقوة قادرة على إسقاط رئيس؛ وقوّت الجيش مؤقتًا كحَكَم، لكنها كشفت هشاشة الرئاسة.\n- **1953: قانون وانتخابات الدوائر الفردية في عهد شمعون**: قوّت قبضة السلطة التنفيذية والموالين لها على البرلمان؛ وأضعفت تمثيل المعارضة والثقة بالمنافسة الانتخابية.\n- **1956: قانون السرية المصرفية**: قوّى القطاع المالي والبرجوازية التجارية واستقلال المجتمع الاقتصادي عن الدولة؛ لكنه أضعف شفافية الدولة وقدرتها الرقابية والضريبية.\n- **1956: أزمة السويس ورفض شمعون قطع العلاقات مع بريطانيا وفرنسا**: أضعف شرعية الدولة لدى القوميين العرب والمسلمين وكثير من المعارضين؛ وقوّى تعبئة الشارع والأحزاب الناصرية واليسارية.\n- **1957: قبول شمعون مبدأ أيزنهاور ثم الانتخابات النيابية المتهمة بالتزوير**: قوّى الدولة/الرئاسة خارجيًا وماليًا عبر الدعم الأميركي، لكنه أضعف شرعيتها الداخلية وقوّى اصطفاف المجتمع المعارض، ممهدًا لأزمة 1958.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.5, 5.0>\n1928-1937: <4.9, 5.6>\n1938-1947: <6.1, 6.4>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1948-1957\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1948-1957\n- society_change (float): تغيّر society_power مقارنةً بـ 1938-1947\n- state_change (float): تغيّر state_power مقارنةً بـ 1938-1947\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1958-1967": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1958-1967 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1948-1957، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1958-1967:\nالاتجاهات:\n- **الشهابية وبناء القدرة الإدارية للدولة، 1958-1964 واستمرارها بعد ذلك:** إنشاء/تفعيل أجهزة مثل مجلس الخدمة المدنية والتفتيش المركزي، التخطيط الإنمائي، الضمان الاجتماعي، ومصرف لبنان 1963-1964. **عزّزت الدولة** إداريًا وتنظيميًا، خصوصًا خارج منطق الزعامات التقليدية.\n- **تمدّد الأجهزة الأمنية والعسكرية، خصوصًا بعد 1961:** صعود دور الجيش والمكتب الثاني في مراقبة الأحزاب والانتخابات والسياسة. **عزّز الدولة القسرية** لكنه **أضعف استقلال المجتمع السياسي والمدني** والحريات الحزبية.\n- **استمرار النظام الطائفي-الزبائني عبر قانون 1960 والدوائر الصغرى:** أعاد تثبيت نفوذ الزعماء المحليين والطوائف داخل البرلمان والإدارة. **عزّز المجتمع الأهلي/الطائفي والزعامات** بوصفها قوة مضادة للدولة، لكنه **حدّ من بناء دولة مؤسسية محايدة**.\n- **النمو الاقتصادي الخدمي والمالي في بيروت:** ازدهار المصارف والتجارة والسياحة والوساطة الإقليمية. **عزّز المجتمع الاقتصادي الخاص** والطبقات الوسطى، ومنح الدولة موارد، لكنه أبقى الدولة محدودة التدخل والتنظيم وكشف هشاشتها لاحقًا في أزمة إنترا.\n- **التحضر والهجرة الداخلية واتساع الضواحي والفوارق الاجتماعية:** انتقال سكان من الريف إلى بيروت وضواحيها وظهور مطالب اجتماعية ونقابية وطلابية. **عزّز قدرة المجتمع على التعبئة** وفرض مطالب اجتماعية، وفي الوقت نفسه كشف ضعف الدولة في الخدمات والاندماج.\n- **تصاعد القومية العربية والتنظيمات اليسارية والفلسطينية في الستينيات:** ازدياد تأثير ناصرية، بعثيين، شيوعيين، وتنظيمات فلسطينية داخل المخيمات. **عزّز قوى اجتماعية عابرة للدولة اللبنانية** وبدأ يضغط على احتكار الدولة للسلاح والسيادة، خاصة بعد 1967.\n\nالأحداث:\n- **أزمة 1958 الأهلية والتدخل الأميركي في تموز/يوليو 1958:** تمرّد مسلح ومعارضة شمعون على خلفية داخلية وإقليمية. **أضعفت الدولة** وأظهرت قوة المجتمع الطائفي-الحزبي المسلح؛ كما أبرزت اعتماد الدولة على دعم خارجي.\n- **انتخاب فؤاد شهاب رئيسًا في أيلول/سبتمبر 1958 وتسوية ما بعد الأزمة:** جاء كحل وسط بين المعسكرات. **عزّز شرعية الدولة** وأعاد قدرًا من التوازن بين الدولة والمجتمع عبر المصالحة والإصلاح.\n- **قانون الانتخابات وانتخابات 1960:** اعتماد دوائر أصغر وتوزيع طائفي موسّع للمقاعد. **قوّى التمثيل المحلي والزعامات الطائفية** داخل المؤسسات، و**ثبّت الاستقرار** لكنه قيّد استقلالية الدولة المركزية.\n- **محاولة انقلاب الحزب السوري القومي الاجتماعي في 31 كانون الأول/ديسمبر 1961:** فشل الانقلاب أعقبه قمع واسع. **عزّز الجيش والأجهزة الأمنية والدولة القسرية**، و**أضعف الأحزاب الراديكالية** واستقلال المجال السياسي.\n- **انتقال الرئاسة من شهاب إلى شارل حلو عام 1964:** انتقال دستوري سلمي مع استمرار جزئي للنهج الشهابي. **عزّز الدولة الدستورية**، لكنه أظهر أيضًا مقاومة الزعامات التقليدية لتعميق الإصلاح.\n- **انهيار بنك إنترا في تشرين الأول/أكتوبر 1966:** أكبر صدمة مالية في لبنان الستيني. **أضعف ثقة المجتمع الاقتصادي بالدولة والرقابة المصرفية**، لكنه دفع الدولة ومصرف لبنان إلى تدخل وتنظيم أكبر، أي **عزّز لاحقًا بعض أدوات الدولة التنظيمية**.\n- **حرب حزيران/يونيو 1967 ونتائجها في لبنان:** هزيمة العرب، تصاعد التعبئة الفلسطينية والعربية، وتزايد التوتر على الحدود. **أضعفت احتكار الدولة اللبنانية للقرار الأمني والسيادي** و**عزّزت قوى المجتمع المسلّح/الفلسطيني واليساري والقومي** داخل لبنان.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.5, 5.0>\n1928-1937: <4.9, 5.6>\n1938-1947: <6.1, 6.4>\n1948-1957: <6.8, 6.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1958-1967\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1958-1967\n- society_change (float): تغيّر society_power مقارنةً بـ 1948-1957\n- state_change (float): تغيّر state_power مقارنةً بـ 1948-1957\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1968-1977": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1968-1977 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1958-1967، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1968-1977:\nالاتجاهات:\n- **جمود الصيغة الطائفية والتمثيل السياسي قبل الحرب**: استمرار الاعتماد عمليًا على توازنات 1943 وتوزيع 6:5 المسيحي/المسلم، مع غياب تعداد جديد وإصلاح تمثيلي فعّال. **أضعف الدولة** عبر تآكل شرعيتها، و**قوّى المجتمع الطائفي/الزعاماتي** أكثر من المجتمع المدني العابر للطوائف.\n- **تراجع إرث الشهابية وصعود الزبائنية في عهد سليمان فرنجية بعد 1970**: ضعف الإدارة المركزية والأجهزة الإصلاحية أمام شبكات الزعماء المحليين. **أضعف قدرة الدولة** على فرض القانون وتقديم الخدمات، و**قوّى الوسطاء الطائفيين والمناطقيين**.\n- **اختلالات اجتماعية-اقتصادية ومناطقية متراكمة**: ازدهار بيروت المصرفية والخدماتية مقابل تهميش الجنوب والبقاع والشمال، مع هجرة ريفية وتوسع أحزمة الفقر حول بيروت. **أضعف شرعية الدولة**، و**قوّى النقابات والطلاب والأحزاب اليسارية والحركات الشيعية الناشئة**.\n- **تنامي القوة المسلحة الفلسطينية في لبنان بعد 1967 وخصوصًا بعد 1970**: تحوّل المخيمات وبعض مناطق الجنوب إلى فضاءات شبه مستقلة أمنيًا. **أضعف سيادة الدولة واحتكارها للعنف**، و**قوّى منظمة التحرير وحلفاءها اللبنانيين**.\n- **عسكرة الأحزاب والمجتمع بين 1969 و1975**: الكتائب، النمور، أحزاب الحركة الوطنية، التنظيمات الفلسطينية، ثم بدايات أمل. **أضعفت الدولة بشدة**، لكنها **قوّت المجتمع المنظّم المسلّح** لا المجتمع المدني السلمي.\n- **تدويل الصراع اللبناني**: تزايد تدخل إسرائيل وسوريا والعراق وليبيا ودول عربية أخرى بالمال والسلاح والرعاية السياسية. **أضعف استقلال الدولة**، و**قوّى الفاعلين المحليين المرتبطين بالخارج**.\n\nالأحداث:\n- **الغارة الإسرائيلية على مطار بيروت، كانون الأول/ديسمبر 1968**: كشفت عجز الدولة عن حماية السيادة والردع. **أضعفت الدولة** ودفعت قوى لبنانية إلى مزيد من الاستقطاب حول السلاح الفلسطيني.\n- **اتفاق القاهرة، تشرين الثاني/نوفمبر 1969**: شرعن عمليًا العمل الفدائي الفلسطيني من المخيمات ومناطق الجنوب بضوابط محدودة. **أضعف احتكار الدولة للسلاح والسيادة**، و**قوّى منظمة التحرير وحلفاءها**.\n- **انتقال مركز الثقل الفلسطيني إلى لبنان بعد أيلول الأسود 1970-1971**: خروج منظمة التحرير من الأردن جعل لبنان قاعدة رئيسية. **أضعف الدولة اللبنانية** و**زاد قوة المجتمع/المعسكر الفلسطيني-اليساري المسلح**.\n- **انتخابات 1972 النيابية، آخر انتخابات قبل الحرب**: أبقت البنية التمثيلية القديمة رغم التحولات الديموغرافية والسياسية. **أضعفت شرعية الدولة**، و**ثبّتت نفوذ الزعامات الطائفية التقليدية**.\n- **عملية “ربيع الشباب” الإسرائيلية في بيروت، نيسان/أبريل 1973، ثم اشتباكات الجيش اللبناني مع الفدائيين في أيار/مايو 1973**: أبرزت عجز الدولة عن ضبط الصراع الفلسطيني-الإسرائيلي على أراضيها. **أضعفت الدولة** و**عمّقت انقسام المجتمع** بين مؤيدين ومعارضين للسلاح الفلسطيني.\n- **تأسيس حركة المحرومين 1974 وبروز أفواج المقاومة اللبنانية “أمل” 1975**: عبّر عن تعبئة شيعية ضد التهميش، خصوصًا في الجنوب والبقاع. **قوّى المجتمع الشيعي المنظّم**؛ وفي صيغته المسلحة لاحقًا **زاحم الدولة**.\n- **حادثة عين الرمانة/بوسطة 13 نيسان 1975 وبداية الحرب الأهلية**: حوّلت الاستقطاب إلى حرب مفتوحة. **أضعفت الدولة جذريًا** و**قوّت الميليشيات الطائفية والفلسطينية** على حساب المجتمع المدني السلمي.\n- **انهيار الجيش والمؤسسات الأمنية خلال 1975-1976**: انشقاقات وتمردات، منها حركة أحمد الخطيب/جيش لبنان العربي. **قوّضت احتكار الدولة للعنف** و**نقلت القوة إلى الميليشيات والمناطق**.\n- **التدخل السوري 1976 ثم إنشاء قوة الردع العربية**: أوقف اختلالًا عسكريًا معينًا ومنع سقوط بعض مؤسسات الدولة، لكنه وضع القرار الأمني تحت نفوذ دمشق. **حافظ جزئيًا على بقايا الدولة** لكنه **أضعف سيادتها** وقيّد استقلال المجتمع السياسي اللبناني.\n- **اغتيال كمال جنبلاط، آذار/مارس 1977**: أنهى قيادة مركزية للحركة الوطنية وكرّس تفوق النفوذ السوري. **أضعف المجتمع السياسي المعارض المستقل**، ولم يؤدِّ إلى تقوية دولة لبنانية ذات سيادة.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.5, 5.0>\n1928-1937: <4.9, 5.6>\n1938-1947: <6.1, 6.4>\n1948-1957: <6.8, 6.0>\n1958-1967: <7.3, 6.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1968-1977\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1968-1977\n- society_change (float): تغيّر society_power مقارنةً بـ 1958-1967\n- state_change (float): تغيّر state_power مقارنةً بـ 1958-1967\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1978-1987": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1978-1987 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1968-1977، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1978-1987:\nالاتجاهات:\n- **تفكّك احتكار الدولة للعنف والسيادة الإقليمية**: خلال 1978-1987 تحوّل لبنان إلى مناطق نفوذ ميليشياوية/خارجية، مع تراجع الجيش والإدارة المركزية. **أضعف الدولة بشدة**، و**عزّز قوى مجتمعية مسلّحة وطائفية** أكثر مما عزّز مجتمعًا مدنيًا عابرًا للطوائف.\n- **تدويل الصراع وقيام “رعايات” خارجية**: نفوذ سوري واسع، احتلال إسرائيلي في الجنوب، دعم إيراني لحزب الله، وبقايا/إرث نفوذ منظمة التحرير الفلسطينية حتى 1982، مع تدخل أميركي/فرنسي قصير. **أضعف سيادة الدولة** و**قوّى وكلاء محليين** مرتبطين بالخارج.\n- **اقتصاد الحرب والانهيار المالي التدريجي**: مرافئ ومعابر وضرائب ميليشياوية، تهريب، تراجع إيرادات الدولة، وتدهور الليرة خصوصًا منتصف الثمانينيات. **أضعف قدرة الدولة المالية والإدارية**، و**قوّى شبكات الزبائنية والميليشيات** وأضعف الطبقة الوسطى والجمعيات المستقلة.\n- **الفرز السكاني والتهجير والهجرة**: نزوح واسع بين المناطق، تجانس طائفي للمناطق، وهجرة كفاءات ورأسمال. **أضعف المجتمع المدني الوطني المختلط** و**قوّى الولاءات الطائفية المحلية**؛ كما أضعف قاعدة الدولة البشرية والضريبية.\n- **حلول الأحزاب والطوائف محل الدولة في الخدمات**: تعليم، صحة، إغاثة، أمن محلي عبر أحزاب وميليشيات ومؤسسات دينية. **أضعف شرعية الدولة**، لكنه **رفع قدرة تنظيم المجتمع الأهلي المحلي** ضمن أطر طائفية/حزبية.\n- **صعود التعبئة الشيعية المسلحة والسياسية**: توسّع نفوذ حركة أمل ثم نشوء حزب الله وتبلوره 1982-1985 في الجنوب والبقاع والضاحية. **قوّى المجتمع المنظّم المسلّح داخل الطائفة الشيعية**، و**أضعف احتكار الدولة للعنف**، مع توجيه التعبئة ضد الاحتلال الإسرائيلي وضد خصوم داخليين.\n\nالأحداث:\n- **1978: عملية الليطاني وصدور القرار 425 وانتشار اليونيفيل**: الاجتياح الإسرائيلي للجنوب كشف عجز الدولة عن حماية حدودها. **أضعف الدولة والسيادة**؛ و**عزّز قوى محلية مسلحة** مثل جيش لبنان الجنوبي/قوات الأمر الواقع، مع دور أممي بديل جزئيًا عن الدولة.\n- **1978: حرب المئة يوم في بيروت الشرقية بين القوات السورية والميليشيات المسيحية**: كرّست الصدام بين سلطة عربية/سورية وميليشيات لبنانية. **أضعفت الدولة اللبنانية** و**قوّت استقلالية الميليشيات المسيحية** عن المؤسسات الرسمية.\n- **1982: الاجتياح الإسرائيلي، حصار بيروت، خروج منظمة التحرير، اغتيال بشير الجميّل، ومجزرة صبرا وشاتيلا**: غيّر ميزان القوى جذريًا. خروج منظمة التحرير **أزال “دولة داخل الدولة” فلسطينية**، لكن الاحتلال والمجازر والانقسام **أضعفوا الدولة والمجتمع المدني** وقوّوا العنف الطائفي والميليشياوي.\n- **1983: اتفاق 17 أيار مع إسرائيل وتفجيرات السفارة الأميركية وثكنات المارينز/الفرنسيين**: الاتفاق كان محاولة لتقوية الدولة عبر تسوية أمنية، لكنه افتقد الشرعية الداخلية ورفضته سوريا وحلفاؤها. التفجيرات أدت إلى انسحاب القوة المتعددة الجنسيات. النتيجة: **إضعاف مشروع بناء الدولة** و**تقوية قوى الرفض المسلحة**.\n- **1983-1984: حرب الجبل بين الحزب التقدمي الاشتراكي/حلفائه والقوات اللبنانية بعد الانسحاب الإسرائيلي من الشوف**: أدت إلى تهجير واسع للمسيحيين من الجبل وانهيار سلطة الدولة هناك. **أضعفت الدولة والمجتمع المدني المختلط** و**قوّت الزعامات والميليشيات الطائفية**.\n- **شباط 1984: انتفاضة 6 شباط وانهيار وحدات من الجيش في بيروت الغربية ثم إلغاء اتفاق 17 أيار**: شكّلت نقطة مفصلية في فشل مشروع أمين الجميّل لإعادة بناء الدولة. **أضعفت الجيش والدولة المركزية بشدة** و**قوّت أمل والحزب التقدمي وحلفاء سوريا**.\n- **1985: الانسحاب الإسرائيلي الجزئي إلى “الشريط الأمني” وتكريس جيش لبنان الجنوبي**: خفّض الوجود الإسرائيلي المباشر لكنه أبقى احتلالًا فعليًا للجنوب. **أضعف سيادة الدولة** و**قوّى مقاومة محلية، خصوصًا حزب الله وأمل، كما قوّى جيش لبنان الجنوبي محليًا**.\n- **1985-1987: حرب المخيمات بين أمل والفصائل الفلسطينية، خصوصًا في بيروت والجنوب**: دمّرت بنى فلسطينية ومناطق مدنية وحاصرت المخيمات. **أضعفت المجتمع المدني الفلسطيني واللبناني** و**أظهرت غياب الدولة**، مع تقوية الميليشيات المتحاربة مؤقتًا.\n- **1985-1986: الاتفاق الثلاثي بين أمل والحزب التقدمي والقوات اللبنانية ثم إسقاطه بانقلاب داخل القوات اللبنانية**: أبرز أن التسويات تُصاغ بين ميليشيات وبرعاية سورية لا عبر مؤسسات الدولة. **أضعف الدولة الدستورية** و**قوّى منطق التفاوض المسلح**.\n- **1987: دخول الجيش السوري إلى بيروت الغربية واغتيال رئيس الوزراء رشيد كرامي**: التدخل السوري أعاد قدرًا من النظام الأمني في بيروت الغربية لكنه تحت وصاية خارجية. **قوّى الأمن القسري لا الدولة السيادية**؛ واغتيال كرامي **أضعف المؤسسات الدستورية وثقة المجتمع بالدولة**.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.5, 5.0>\n1928-1937: <4.9, 5.6>\n1938-1947: <6.1, 6.4>\n1948-1957: <6.8, 6.0>\n1958-1967: <7.3, 6.5>\n1968-1977: <7.7, 3.0>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1978-1987\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1978-1987\n- society_change (float): تغيّر society_power مقارنةً بـ 1968-1977\n- state_change (float): تغيّر state_power مقارنةً بـ 1968-1977\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1988-1997": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1988-1997 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1978-1987، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1988-1997:\nالاتجاهات:\n- **إعادة بناء الدولة بعد انهيار الحرب الأهلية 1988-1990:** انتقلت لبنان من ازدواجية حكومية وميليشيات متنازعة إلى دولة مركزية أكثر قدرة بعد 1990. **عزّز ذلك قوة الدولة** إداريًا وأمنيًا، لكنه تمّ تحت وصاية سورية فـ**أضعف استقلال الدولة**.\n- **الوصاية السورية الأمنية والسياسية 1990-1997:** الوجود العسكري والاستخباراتي السوري، والتحكم بالتعيينات والانتخابات والبرلمان. **قوّى جهاز الدولة القمعي والتنفيذي**، لكنه **أضعف سيادة الدولة والمجتمع المدني والمعارضة**.\n- **تفكيك معظم الميليشيات مع استثناء حزب الله:** حلّ ميليشيات الحرب ودمج بعضها في الجيش والإدارة، مقابل بقاء سلاح حزب الله بذريعة مقاومة الاحتلال الإسرائيلي. **عزّز احتكار الدولة جزئيًا للعنف**، لكنه **أبقى قوة مسلحة مجتمعية/حزبية خارج الدولة**.\n- **إعادة الإعمار والحريرية الاقتصادية منذ 1992:** مشاريع البنية التحتية ووسط بيروت وعودة المؤسسات المالية، مع ارتفاع الدين العام والزبائنية والإقصاء الاجتماعي. **عزّزت قدرة الدولة العمرانية والمالية القصيرة الأمد**، لكنها **أضعفت المجتمع عبر اللامساواة والتهجير الحضري** وخلقت هشاشة مالية للدولة.\n- **استمرار الاحتلال الإسرائيلي للجنوب ونمو “مجتمع المقاومة”:** عجز الدولة عن بسط سيادتها جنوبًا زاد شرعية حزب الله وشبكاته الاجتماعية. **أضعف الدولة إقليميًا** و**قوّى مجتمعًا منظّمًا ومسلّحًا خارجها**.\n- **إعادة إنتاج النظام الطائفي بعد الطائف:** المناصفة المسيحية-الإسلامية وتقوية مجلس الوزراء ورئاسة الحكومة، مع بقاء الزعامات الطائفية وسيطًا بين المواطن والدولة. **أعاد تشغيل الدولة** لكنه **أضعف المواطنة المدنية المستقلة**.\n- **عودة الحياة الانتخابية بصورة مضبوطة 1992 و1996:** الانتخابات أعادت مؤسسات البرلمان والحكومة، لكنها جرت في ظل مقاطعات مسيحية واسعة وتدخل سوري وقوانين انتخابية موجهة. **قوّت الشكل المؤسسي للدولة** و**أضعفت التمثيل والمجتمع السياسي الحر**.\n\nالأحداث:\n- **أيلول 1988: تشكيل حكومة ميشال عون العسكرية مقابل حكومة سليم الحص:** نشأت سلطتان تنفيذيتان متنافستان. **أضعف الدولة بشدة** وعمّق انقسام المجتمع.\n- **1989: “حرب التحرير” التي أعلنها عون ضد الوجود السوري:** زادت الدمار والانقسام ولم تُخرج سوريا. **أضعفت الدولة والمجتمع**.\n- **تشرين الأول 1989: اتفاق الطائف:** وضع إطار إنهاء الحرب وتعديل ميزان السلطة الطائفي. **عزّز إعادة بناء الدولة**، لكنه **ثبّت الطائفية وشرعن دور سوريا عمليًا**.\n- **تشرين الثاني 1989: انتخاب رينيه معوض واغتياله ثم انتخاب إلياس الهراوي:** أبرز هشاشة المرحلة الانتقالية. الاغتيال **أضعف الدولة**، أما انتخاب الهراوي فـ**ساعد على استئناف السلطة المركزية**.\n- **كانون الثاني-تشرين الأول 1990: حرب عون مع القوات اللبنانية ثم الهجوم السوري في 13 تشرين الأول:** أنهت تمرد عون والحرب الأهلية فعليًا. **قوّت الدولة المركزية ظاهريًا** لكنها **كرّست الهيمنة السورية وأضعفت الاستقلال السياسي**.\n- **1991: قانون العفو العام وحلّ الميليشيات ومعاهدة الأخوة والتعاون مع سوريا:** العفو طوى جرائم الحرب بلا محاسبة؛ حلّ الميليشيات عزّز الدولة؛ المعاهدة ثبّتت الوصاية السورية. الحصيلة: **دولة أقوى أمنيًا لكن مجتمع أضعف أمام الإفلات من العقاب والوصاية**.\n- **1992: انهيار الليرة واحتجاجات اجتماعية ثم استقالة حكومة عمر كرامي وانتخابات 1992 ووصول رفيق الحريري:** الأزمة كشفت ضعف الدولة؛ الانتخابات والحريري أعادا الزخم المؤسسي والإعماري. **قوّت الدولة التنفيذية** لكن بشرعية انتخابية محدودة بسبب المقاطعة.\n- **تموز 1993: عملية “تصفية الحساب” الإسرائيلية في الجنوب:** نزوح وقصف واسع أظهر عجز الدولة عن حماية الجنوب. **أضعف الدولة** و**زاد شرعية حزب الله والمقاومة اجتماعيًا**.\n- **1994: حظر القوات اللبنانية واعتقال سمير جعجع:** أزال معارضة مسيحية مسلحة/سياسية بارزة. **قوّى سلطة الدولة الأمنية** لكنه **أضعف التعددية والمجتمع السياسي**.\n- **1995: تعديل الدستور لتمديد ولاية الرئيس إلياس الهراوي:** جرى بضغط سوري واضح. **أضعف الدستورية واستقلال المؤسسات** و**قوّى شبكة السلطة القائمة**.\n- **نيسان 1996: عملية “عناقيد الغضب” ومجزرة قانا ثم تفاهم نيسان:** أبرزت عجز الدولة عسكريًا، لكنها منحت المقاومة اعترافًا غير مباشر بقواعد اشتباك. **أضعفت سيادة الدولة في الجنوب** و**قوّت حزب الله كمجتمع مقاوم منظم**.\n- **1996: الانتخابات النيابية وقوننة/تقييد الإعلام المرئي والمسموع:** الانتخابات أعادت إنتاج النخبة الموالية لسوريا، وتنظيم الإعلام أقفل أو حدّ من منابر كثيرة. **قوّى الدولة الرقابية** و**أضعف المجتمع المدني والإعلام المستقل**.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.5, 5.0>\n1928-1937: <4.9, 5.6>\n1938-1947: <6.1, 6.4>\n1948-1957: <6.8, 6.0>\n1958-1967: <7.3, 6.5>\n1968-1977: <7.7, 3.0>\n1978-1987: <6.8, 1.6>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1988-1997\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1988-1997\n- society_change (float): تغيّر society_power مقارنةً بـ 1978-1987\n- state_change (float): تغيّر state_power مقارنةً بـ 1978-1987\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1998-2007": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1998-2007 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1988-1997، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1998-2007:\nالاتجاهات:\n- **استمرار الوصاية السورية والأجهزة الأمنية المشتركة حتى 2005:** عزّزت جهازًا أمنيًا قويًا، لكنها أضعفت **سيادة الدولة اللبنانية** واستقلال مؤسساتها، وضيّقت على **المجتمع المدني والسياسي** المعارض.\n- **تضخّم الدين العام ونموذج إعادة الإعمار الريعي/الخدماتي:** أضعف قدرة الدولة المالية والإدارية، وزاد اعتماد المواطنين على الزعامات والطوائف بدل المؤسسات؛ أي أضعف **الدولة** وعمّق تفتت **المجتمع**.\n- **ترسّخ الطائفية السياسية وشبكات الزبائنية:** أبقى المجتمع قادرًا على التعبئة عبر الطوائف والأحزاب، لكنه أضعف المجتمع المدني العابر للطوائف وأضعف الدولة بوصفها حكمًا محايدًا.\n- **استمرار سلاح حزب الله وتحوّله إلى قوة عسكرية-اجتماعية مستقلة عن الدولة:** قوّى جزءًا من المجتمع المنظّم خارج الدولة، لكنه أضعف احتكار الدولة للعنف والسيادة، خصوصًا بعد الانسحاب الإسرائيلي عام 2000.\n- **اتساع الإعلام الخاص والجمعيات والجامعات والنقابات كمساحات نقاش وتعبئة:** عزّز **المجتمع المدني** نسبيًا، خصوصًا في بيروت والمدن، رغم خضوع جزء كبير منه للاستقطاب الطائفي والسياسي.\n- **الهجرة، بطالة الشباب، وتراجع الثقة بالاقتصاد المحلي:** أضعفت القاعدة الاجتماعية والضريبية للدولة، وأضعفت أيضًا قدرة المجتمع المدني المستقل عبر نزف الكفاءات.\n- **بعد 2005: انقسام المجتمع إلى معسكري 14 آذار و8 آذار:** رفع التعبئة الشعبية والسياسية، لكنه حوّل قوة المجتمع إلى استقطاب صفري، وأضعف قدرة الدولة على الحكم.\n\nالأحداث:\n- **1998: انتخاب إميل لحود رئيسًا بدعم سوري:** عزّز دور الرئاسة والأجهزة الأمنية شكليًا، لكنه أضعف استقلال الدولة وضيّق المجال السياسي.\n- **2000: انسحاب إسرائيل من جنوب لبنان:** عزّز السيادة الشكلية للدولة على الأرض، لكنه قوّى شرعية حزب الله وسلاحه، ما أضعف احتكار الدولة للعنف.\n- **2000: الانتخابات النيابية وعودة رفيق الحريري إلى رئاسة الحكومة:** أعادت زخمًا اقتصاديًا وسياسيًا، لكنها كرّست أيضًا نموذج الدولة القائمة على الدين والزبائنية.\n- **2002: مؤتمر باريس II لدعم لبنان ماليًا:** وفّر للدولة متنفسًا ماليًا مؤقتًا، لكنه لم يعالج ضعفها البنيوي وزاد ارتباطها بالدائنين والإصلاحات المؤجلة.\n- **2004: التمديد لإميل لحود وصدور قرار مجلس الأمن 1559:** التمديد أضعف الشرعية الدستورية والدولة؛ أما 1559 فعزّز الضغط الدولي لاستعادة السيادة ونزع السلاح غير الرسمي.\n- **14 شباط 2005: اغتيال رفيق الحريري:** هزّ الدولة وأظهر هشاشة الأمن والسيادة، لكنه فجّر تعبئة مدنية وسياسية واسعة ضد الوصاية السورية.\n- **آذار–نيسان 2005: “انتفاضة الاستقلال/ثورة الأرز” وانسحاب الجيش السوري:** قوّت المجتمع المدني والسياسي المعارض، وعزّزت سيادة الدولة رسميًا، لكنها فتحت مرحلة استقطاب داخلي حاد.\n- **2005: الانتخابات النيابية وتشكّل أكثرية 14 آذار:** أعادت إنتاج السلطة عبر الانتخابات وقوّت المؤسسات شكليًا، لكنها عمّقت الانقسام بين معسكري 14 آذار و8 آذار.\n- **2005–2007: سلسلة الاغتيالات والتفجيرات السياسية:** أضعفت الدولة والأمن والقضاء، وأرعبت المجتمع المدني والإعلام، خصوصًا بعد اغتيال سمير قصير وجبران تويني وغيرهما.\n- **تموز–آب 2006: حرب حزب الله وإسرائيل:** أضعفت الدولة ماديًا وسياديًا، قوّت مكانة حزب الله داخل بيئته، وزادت الاستقطاب المجتمعي حول السلاح والحرب والسلم.\n- **أواخر 2006–2007: اعتصام المعارضة في وسط بيروت وشلل الحكومة:** أضعف قدرة الدولة على اتخاذ القرار، وحوّل التعبئة المجتمعية إلى تعطيل مؤسسي.\n- **2007: معركة نهر البارد بين الجيش وفتح الإسلام:** عزّزت شرعية الجيش بوصفه مؤسسة وطنية، لكنها كشفت هشاشة الدولة في المخيمات وعلى أطراف السيادة الأمنية.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.5, 5.0>\n1928-1937: <4.9, 5.6>\n1938-1947: <6.1, 6.4>\n1948-1957: <6.8, 6.0>\n1958-1967: <7.3, 6.5>\n1968-1977: <7.7, 3.0>\n1978-1987: <6.8, 1.6>\n1988-1997: <5.5, 4.8>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1998-2007\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1998-2007\n- society_change (float): تغيّر society_power مقارنةً بـ 1988-1997\n- state_change (float): تغيّر state_power مقارنةً بـ 1988-1997\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "2008-2017": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 2008-2017 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1998-2007، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 2008-2017:\nالاتجاهات:\n- **ترسّخ “الدولة التوافقية/الفيتوية” الطائفية**: المحاصصة وتعطيل المؤسسات والاعتماد على التسويات بين الزعماء ازدادا وضوحًا بين 2008 و2017. **الأثر:** أضعف قدرة الدولة على اتخاذ القرار، وقوّى “مجتمعًا” طائفيًا منظّمًا عبر الزعامات لا مجتمعًا مدنيًا مستقلًا.\n- **استمرار سلاح حزب الله وتوسّع دوره الإقليمي، خصوصًا بعد 2011 في سوريا**: بقيت للدولة سيادة محدودة على قرار الحرب والسلم. **الأثر:** أضعف احتكار الدولة للعنف، وقوّى فاعلًا اجتماعيًا-حزبيًا مسلّحًا خارج الممرّ الليبرالي الضيق.\n- **تعاظم دور الجيش والأجهزة الأمنية بدعم خارجي** في مواجهة الإرهاب وحماية الحدود، خصوصًا 2013-2017. **الأثر:** عزّز جانبًا من قدرة الدولة القسرية والأمنية، لكنه لم يُترجم إلى قدرة مدنية/إدارية شاملة.\n- **الأزمة المالية والخدماتية المزمنة**: دين عام مرتفع، عجز كهرباء لبنان، ضعف الجباية، غياب الموازنات حتى 2017، وتدهور الخدمات. **الأثر:** أضعف الدولة الإدارية والخدمية، وزاد اعتماد المواطنين على شبكات الزبائنية الطائفية.\n- **تدفّق اللاجئين السوريين منذ 2011** حتى صاروا نحو مليون مسجّل لدى المفوضية في بلد صغير. **الأثر:** ضغط على البلديات والمدارس والصحة وسوق العمل، فأضعف قدرة الدولة؛ وفي الوقت نفسه نشّط منظمات إغاثية ومبادرات محلية، لكنه زاد التوترات الاجتماعية.\n- **صعود تدريجي لحركات مدنية عابرة للطوائف** حول البيئة، الفساد، الحقوق، والانتخابات البلدية. **الأثر:** قوّى المجتمع المدني المستقل نسبيًا، لكنه بقي محدود القدرة أمام الأحزاب الطائفية.\n- **تآكل الثقة بالمؤسسات الرسمية** نتيجة الفساد، التعطيل، والصفقات السياسية. **الأثر:** أضعف شرعية الدولة، وقوّى الاحتجاج الاجتماعي، لكنه أيضًا دفع كثيرين إلى الانكفاء نحو الولاءات الطائفية بدل المواطنة.\n\nالأحداث:\n- **أحداث 7 أيار/مايو 2008**: استخدام حزب الله وحلفائه السلاح في بيروت والجبل بعد قرارات حكومية تمسّ شبكة اتصالات الحزب. **الأثر:** أضعفت الدولة بوضوح لأنها كشفت عجزها عن فرض قراراتها واحتكار العنف؛ وقوّت منطق القوة الحزبية المسلحة.\n- **اتفاق الدوحة 2008** وانتخاب ميشال سليمان وتشكيل حكومة وحدة وطنية. **الأثر:** أعاد تشغيل مؤسسات الدولة مؤقتًا، لكنه كرّس حق التعطيل والفيتو الطائفي، فكان تقوية قصيرة الأمد للدولة مع إضعاف مؤسسي طويل الأمد.\n- **انتخابات 2009 النيابية** وفوز قوى 14 آذار بالأكثرية من دون قدرة حقيقية على الحكم منفردة. **الأثر:** عزّزت الشكل الانتخابي للمجتمع السياسي، لكنها أظهرت محدودية سلطة البرلمان والحكومة أمام السلاح والتوافقات.\n- **سقوط حكومة سعد الحريري في كانون الثاني/يناير 2011** على خلفية المحكمة الدولية الخاصة بلبنان. **الأثر:** أضعف الدولة التنفيذية وربط السياسة الداخلية أكثر بالصراع حول حزب الله وسلاحه والمحكمة.\n- **اندلاع الحرب السورية وتدخل حزب الله فيها منذ 2012-2013** مع تفجيرات واشتباكات داخل لبنان. **الأثر:** أضعف سيادة الدولة وحيادها، وزاد الاستقطاب الاجتماعي والطائفي؛ لكنه دفع لاحقًا إلى تعزيز دور الجيش أمنيًا.\n- **معارك عبرا 2013، تفجيرات الضاحية وطرابلس، ومعركة عرسال 2014**. **الأثر:** أضعفت الأمن المجتمعي وأظهرت هشاشة الحدود والداخل، لكنها عزّزت شرعية الجيش كأداة دولة في مواجهة الجماعات الجهادية.\n- **الشغور الرئاسي 2014-2016** بعد انتهاء ولاية ميشال سليمان. **الأثر:** أضعف الدولة بشدة عبر تعطيل الرئاسة والحكومة والتشريع، وبيّن قدرة الزعماء الطائفيين على شلّ المؤسسات.\n- **أزمة النفايات وحركة “طلعت ريحتكم” 2015**. **الأثر:** كشفت فشل الدولة الخدمي والفساد، لكنها قوّت المجتمع المدني الاحتجاجي العابر للطوائف ولو مؤقتًا.\n- **انتخابات بلدية بيروت 2016 وصعود “بيروت مدينتي”**. **الأثر:** لم تُسقط النظام البلدي التقليدي، لكنها مثّلت تقوية رمزية وتنظيمية للمجتمع المدني وبرامج الحكم المحلي غير الطائفية.\n- **انتخاب ميشال عون رئيسًا في 2016 وتشكيل حكومة سعد الحريري**. **الأثر:** أنهى فراغًا مؤسسيًا وقوّى الدولة إجرائيًا، لكنه كرّس تسوية بين النخب الطائفية وحزب الله أكثر مما أعاد سيادة الدولة كاملة.\n- **قانون الانتخابات الجديد 2017 على أساس النسبية والصوت التفضيلي**. **الأثر:** فتح هامشًا محدودًا لقوى غير تقليدية، لكنه صُمّم ضمن القيد الطائفي والمناطقي، فحسّن التمثيل جزئيًا من دون كسر هيمنة الزعامات.\n- **عملية “فجر الجرود” 2017 ضد داعش على الحدود الشرقية**. **الأثر:** عزّزت صورة الجيش وقدرة الدولة الأمنية على الحدود، رغم بقاء إشكالية ازدواجية السلاح بسبب دور حزب الله الموازي.\n- **استقالة سعد الحريري من الرياض في تشرين الثاني/نوفمبر 2017 ثم تراجعه عنها**. **الأثر:** أظهرت هشاشة السيادة اللبنانية أمام التدخلات الخارجية، لكنها شهدت التفافًا داخليًا مؤقتًا حول موقع رئاسة الحكومة ومبدأ عدم فرض القرار من الخارج.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.5, 5.0>\n1928-1937: <4.9, 5.6>\n1938-1947: <6.1, 6.4>\n1948-1957: <6.8, 6.0>\n1958-1967: <7.3, 6.5>\n1968-1977: <7.7, 3.0>\n1978-1987: <6.8, 1.6>\n1988-1997: <5.5, 4.8>\n1998-2007: <6.1, 4.3>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 2008-2017\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 2008-2017\n- society_change (float): تغيّر society_power مقارنةً بـ 1998-2007\n- state_change (float): تغيّر state_power مقارنةً بـ 1998-2007\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "2018-2027": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 2018-2027 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 2008-2017، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 2018-2027:\nملاحظة قصيرة: لا أتعامل مع 2027 كـ«تاريخ» مكتمل أو مؤكد؛ وما يلي يركّز على الوقائع المؤكدة في 2018–منتصف 2024، مع الإشارة إلى المسارات الممتدة التي ستظل مؤثرة إذا استمرت حتى 2027.\n\nالاتجاهات:\n- **الشلل المؤسسي الطائفي 2018–2024**: بطء تشكيل الحكومات، حكومات تصريف أعمال، تعطيل برلماني، وفراغ رئاسي منذ تشرين الأول/أكتوبر 2022. **أضعف الدولة** عبر تقليص قدرتها على القرار والإصلاح؛ و**أضعف المجتمع المدني** جزئيًا بإحباط آليات المساءلة الانتخابية والمؤسسية.\n- **الانهيار المالي-النقدي منذ 2019**: انهيار الليرة، تجميد الودائع، تضخم وفقر واسع، تآكل رواتب القطاع العام. **أضعف الدولة** ماليًا وإداريًا؛ و**أضعف المجتمع** ماديًا، رغم أنه دفع إلى شبكات تضامن ومحاماة ومبادرات رقابية.\n- **تآكل الخدمات العامة 2020–2024**: كهرباء، مياه، صحة، تعليم، قضاء، وإدارة عامة شبه مشلولة. **أضعف الدولة** كليفياثان قادر على تقديم الخدمات؛ و**قوّى بعض المجتمع الأهلي المحلي/المنظمات** كبديل، لكن بصورة غير متكافئة وغير مستدامة.\n- **تصاعد قوة الفاعلين المسلحين وغير الدولتيين، خصوصًا حزب الله**: استمرار السلاح خارج احتكار الدولة وقرار الحرب والسلم، ثم الاشتباك الحدودي مع إسرائيل منذ 2023. **أضعف الدولة** وسيادتها؛ و**قوّى فاعلًا اجتماعيًا مسلحًا** لا يساوي بالضرورة مجتمعًا مدنيًا تعدديًا.\n- **نمو مجتمع احتجاجي ورقابي بعد 17 تشرين 2019**: مجموعات مطلبية، نقابات مهنية، جمعيات ضحايا انفجار المرفأ، إعلام استقصائي، ومرشحو “التغيير”. **قوّى المجتمع المدني** وقدرته على تحدي النخب، لكنه بقي مشتتًا ومحدود التأثير على الدولة.\n- **الهجرة والنزوح والضغط الديموغرافي**: استمرار أزمة اللاجئين السوريين، هجرة الشباب والمهنيين بعد 2019، ونزوح داخلي من الجنوب بعد 2023. **أضعف الدولة** عبر ضغط الخدمات؛ و**أضعف المجتمع** بفقدان رأس المال البشري، مع بقاء التحويلات مصدر صمود.\n- **الاعتماد المتزايد على الخارج**: CEDRE، صندوق النقد، مساعدات إنسانية، تحويلات، ودعم الجيش. **ساند بقاء الدولة والمجتمع جزئيًا**، لكنه **أضعف السيادة والمساءلة الداخلية** عندما حلت المساعدات محل الإصلاح.\n\nالأحداث:\n- **انتخابات أيار/مايو 2018 النيابية**: كرّست توازنات الزعامات الطائفية وحلفاء حزب الله، رغم قانون نسبي أتاح هامشًا أوسع. **قوّت قوى النظام أكثر من الدولة**؛ و**لم تمنح المجتمع المدني اختراقًا كبيرًا**.\n- **انتفاضة 17 تشرين الأول/أكتوبر 2019 واستقالة سعد الحريري**: لحظة تعبئة عابرة للطوائف ضد الفساد والنظام المصرفي-السياسي. **قوّت المجتمع المدني**؛ و**أضعفت شرعية الدولة/النخب الحاكمة**.\n- **إقفال المصارف وفرض قيود غير قانونية على الودائع 2019، ثم التخلف عن سداد اليوروبوند في آذار/مارس 2020**: نهاية العقد المالي القديم. **أضعف الدولة** ائتمانيًا؛ و**أضعف المجتمع** بمصادرة فعلية لمدخراته.\n- **انفجار مرفأ بيروت في 4 آب/أغسطس 2020 واستقالة حكومة حسان دياب**: كشف انهيار الحوكمة والأمن الإداري. **أضعف الدولة بشدة**؛ و**قوّى المجتمع المدني إغاثيًا ورقابيًا**، ثم أضعفته عرقلة التحقيق قضائيًا وسياسيًا.\n- **أزمة الوقود والدواء والكهرباء 2021**: طوابير، رفع دعم، وانهيار قدرة الإدارة العامة على التزويد. **أضعفت الدولة والمجتمع معًا**؛ وفتحت مجالًا لمزوّدين حزبيين ومحليين بديلين.\n- **اتفاق أولي مع صندوق النقد في نيسان/أبريل 2022 وعدم تنفيذ شروطه الأساسية**: كان فرصة لإعادة بناء الدولة المالية. **كان يمكن أن يقوّي الدولة**، لكن التعطيل **أضعف الثقة بالدولة وبالنخب**.\n- **انتخابات أيار/مايو 2022 النيابية**: دخول نواب تغييريين ومستقلين وخسارة حزب الله وحلفائه الأكثرية الصريحة. **قوّت المجتمع المدني تمثيليًا**؛ لكنها **لم تقوِّ الدولة كثيرًا** بسبب الانقسام والتعطيل.\n- **اتفاق ترسيم الحدود البحرية مع إسرائيل في تشرين الأول/أكتوبر 2022**: نجاح دبلوماسي محدود. **قوّى الدولة رمزيًا وقانونيًا** في ملف سيادي، لكن أثره الاقتصادي والمؤسسي بقي محدودًا.\n- **الفراغ الرئاسي منذ تشرين الأول/أكتوبر 2022**: فشل البرلمان في انتخاب رئيس لفترة طويلة. **أضعف الدولة** ومركز القرار؛ و**كشف محدودية قدرة المجتمع المدني والنواب التغييريين** على كسر الفيتوات الطائفية.\n- **اندلاع جبهة جنوب لبنان بعد 7 تشرين الأول/أكتوبر 2023**: تبادل نار بين حزب الله وإسرائيل ونزوح واسع من القرى الحدودية. **أضعف الدولة** لأنها لم تحتكر قرار الحرب؛ و**أضعف المجتمع** بفعل النزوح والخسائر، مع تعزيز دور شبكات حزبية وإغاثية محلية.\n- **تأجيل الانتخابات البلدية أكثر من مرة 2023–2024**: مدّد عمر مجالس محلية قديمة. **أضعف الدولة المحلية** و**أضعف المجتمع المدني** بحرمانه من قناة انتخابية قريبة للمساءلة.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.5, 5.0>\n1928-1937: <4.9, 5.6>\n1938-1947: <6.1, 6.4>\n1948-1957: <6.8, 6.0>\n1958-1967: <7.3, 6.5>\n1968-1977: <7.7, 3.0>\n1978-1987: <6.8, 1.6>\n1988-1997: <5.5, 4.8>\n1998-2007: <6.1, 4.3>\n2008-2017: <6.3, 3.9>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 2018-2027\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 2018-2027\n- society_change (float): تغيّر society_power مقارنةً بـ 2008-2017\n- state_change (float): تغيّر state_power مقارنةً بـ 2008-2017\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)"
  },
  "score_response": {
    "1918-1927": "{\"key_event\":\"الانتداب الفرنسي وتأسيس لبنان الكبير\",\"reasoning\":\"كانت سلطة الدولة في طور التكوين تحت الانتداب الفرنسي: إدارة وجباية وأمن بقدرة حقيقية في المدن والمراكز، لكنها اعتمدت على السلطة الفرنسية وترتيبات طائفية ومحلية، ولم تبلغ سيادة مركزية قوية. كان المجتمع المدني يملك صحافة ونخباً طائفية وتجارية وجمعيات وروابط محلية نشطة نسبياً، لكنه ظل مجزأً طائفياً ومناطقياً ومحدود القدرة على مساءلة سلطة الانتداب.\",\"society_change\":0.0,\"society_power\":4.5,\"state_change\":0.0,\"state_power\":5.0}",
    "1928-1937": "{\"key_event\":\"تعميق الانتداب وترسيخ التمثيل الطائفي\",\"reasoning\":\"ارتفعت قدرة الدولة بفعل توسّع الإدارة والقضاء والجندرمة والجباية وتعداد 1932 وتعديلات 1929، لكن بقاء القرار السيادي بيد المفوض السامي والكساد حدّا من بلوغها مستوى الدولة القوية. أما المجتمع فاستفاد من نمو الصحافة والتعليم والنقابات والأحزاب والاحتجاج، لكن الطائفية المؤسسية والتدخل الفرنسي والزبائنية أبقته دون قدرة رقابية واسعة وعابرة للطوائف.\",\"society_change\":0.4,\"society_power\":4.9,\"state_change\":0.6,\"state_power\":5.6}",
    "1938-1947": "{\"key_event\":\"أزمة الاستقلال وجلاء القوات الفرنسية\",\"reasoning\":\"بنهاية 1947 امتلكت الدولة اللبنانية سيادة معترفًا بها، إدارة ومالية وجماركًا وجيشًا وطنيًا، لكن قدرتها بقيت محدودة بالمحاصصة الطائفية وشبكات الزعماء والتدخل الانتخابي. في المقابل رفعت تعبئة 1943، واتساع الصحافة والأحزاب والنقابات والجمعيات، قدرة المجتمع على التنظيم والضغط، مع بقاء هذه القوة مجزأة طائفيًا ونخبويًا.\",\"society_change\":1.2,\"society_power\":6.1,\"state_change\":0.8,\"state_power\":6.4}",
    "1948-1957": "{\"key_event\":\"احتجاجات 1952 والاستقطاب الناصري\",\"reasoning\":\"تعزّز المجتمع المدني عبر الصحافة والجامعات والنقابات والقطاع الخاص وقدرته المثبتة على إسقاط رئيس في 1952، لكن قوته بقيت مجزأة طائفيًا وزبائنيًا. أما الدولة فحافظت على قدرة متوسطة-مرتفعة بفضل الجيش والرئاسة والهدنة والدعم الخارجي، لكن اللاجئين والسرية المصرفية والتزوير والاستقطاب أضعفوا شرعيتها وقدرتها البيروقراطية والرقابية.\",\"society_change\":0.7,\"society_power\":6.8,\"state_change\":-0.4,\"state_power\":6.0}",
    "1958-1967": "{\"key_event\":\"الشهابية وبروز الأجهزة الأمنية بعد أزمة 1958\",\"reasoning\":\"رفعت الشهابية قدرة الدولة الإدارية والتنظيمية، ومعها توسع الجيش والمكتب الثاني بعد 1961، لكن قانون 1960 والزعامات الطائفية وأزمة إنترا وتداعيات 1967 أبقت السيادة والجباية والتنظيم دون مستوى الدولة القوية. في المقابل ازداد وزن المجتمع عبر الزعامات المحلية، الاقتصاد الخاص، النقابات والطلاب والقوى القومية واليسارية والفلسطينية، رغم أن الرقابة الأمنية حدّت من استقلال بعض الأحزاب.\",\"society_change\":0.5,\"society_power\":7.3,\"state_change\":0.5,\"state_power\":6.5}",
    "1968-1977": "{\"key_event\":\"بداية الحرب الأهلية وانهيار احتكار العنف\",\"reasoning\":\"هبطت قوة الدولة من مستوى متوسط إلى ضعيف جدًا بفعل اتفاق القاهرة، تعاظم السلاح الفلسطيني، عسكرة الأحزاب، انهيار الجيش، ثم الارتهان الجزئي للتدخل السوري. أما المجتمع فازدادت قدرته على التعبئة والتنظيم ومقاومة الدولة عبر الأحزاب والميليشيات والحركات الاجتماعية، لكن هذه القوة كانت طائفية ومسلحة ومجزأة أكثر من كونها مجتمعًا مدنيًا عابرًا للطوائف.\",\"society_change\":0.4,\"society_power\":7.7,\"state_change\":-3.5,\"state_power\":3.0}",
    "1978-1987": "{\"key_event\":\"انهيار الدولة وتحوّل البلاد إلى مناطق ميليشياوية\",\"reasoning\":\"تراجعت الدولة إلى مستوى شبه منهار بفعل تفكك الجيش، الاحتلال الإسرائيلي، الوصاية السورية، اقتصاد الحرب، وفقدان السيطرة على الجباية والإقليم. أما المجتمع فبقي عالي القدرة على التعبئة والتنظيم عبر الأحزاب والميليشيات والطوائف، لكن المجتمع المدني الوطني المختلط والمؤسسات المستقلة ضعفت بوضوح، لذا ينخفض عن مستوى 1968-1977 بدل أن يرتفع.\",\"society_change\":-0.9,\"society_power\":6.8,\"state_change\":-1.4,\"state_power\":1.6}",
    "1988-1997": "{\"key_event\":\"الطائف والوصاية السورية أعادا بناء الدولة\",\"reasoning\":\"بحلول 1997 استعادت الدولة مؤسساتها وجيشها وانتخاباتها وقدرتها الإدارية والأمنية بعد انهيار الحرب، لكنها بقيت ضعيفة السيادة بسبب الوصاية السورية، الاحتلال الإسرائيلي للجنوب، وبقاء سلاح حزب الله خارج احتكارها. تراجعت قوة المجتمع المدني المستقل بفعل القمع والزبائنية وضبط الإعلام والانتخابات، رغم بقاء تعبئة اجتماعية وتنظيمية مهمة حول المقاومة وبعض النقابات والجمعيات.\",\"society_change\":-1.3,\"society_power\":5.5,\"state_change\":3.2,\"state_power\":4.8}",
    "1998-2007": "{\"key_event\":\"ثورة الأرز وانسحاب سوريا والاستقطاب\",\"reasoning\":\"ارتفعت قوة المجتمع نسبيًا بفعل الإعلام الخاص والجمعيات والتعبئة الواسعة عام 2005، لكن الطائفية والاغتيالات وانقسام 14 و8 آذار حوّلت كثيرًا من هذه القوة إلى استقطاب لا رقابة مدنية مستقرة. أما الدولة فربحت سيادة شكلية بخروج الجيش السوري وبرزت شرعية الجيش في نهر البارد، لكنها بقيت ضعيفة بفعل الدين، سلاح حزب الله، حرب 2006، الشلل الحكومي، وتآكل احتكار العنف.\",\"society_change\":0.6,\"society_power\":6.1,\"state_change\":-0.5,\"state_power\":4.3}",
    "2008-2017": "{\"key_event\":\"أحداث 7 أيار وترسّخ الفيتو الطائفي\",\"reasoning\":\"تراجعت قدرة الدولة قليلًا لأن كشف عجزها عن احتكار العنف، والشغور الرئاسي، وأزمات الخدمات واللاجئين عوّضت جزئيًا فقط بتقوية الجيش والأمن بعد 2013. أما المجتمع فازداد تنظيمه وقدرته على التعطيل والاحتجاج بصورة طفيفة، بفعل قوة الأحزاب الطائفية والمسلحة وصعود حركات مدنية مثل «طلعت ريحتكم» و«بيروت مدينتي»، لكنه بقي منقسمًا ومحدودًا أمام الزعامات.\",\"society_change\":0.2,\"society_power\":6.3,\"state_change\":-0.4,\"state_power\":3.9}",
    "2018-2027": "{\"key_event\":\"الانهيار المالي والشلل المؤسسي بعد 2019\",\"reasoning\":\"تراجعت قوة الدولة بوضوح مع التخلف عن السداد، انهيار الخدمات والرواتب العامة، الفراغ الرئاسي، واستمرار قرار أمني-عسكري خارج احتكارها، رغم بقاء الجيش وبعض الإدارة والدعم الخارجي. أما المجتمع فتعزز احتجاجيًا ورقابيًا منذ 17 تشرين وانتخابات 2022، لكن الفقر والهجرة وتشتت المعارضة وتعطيل القنوات المؤسسية جعلت حصيلته الصافية أضعف قليلًا من العقد السابق.\",\"society_change\":-0.4,\"society_power\":5.9,\"state_change\":-1.3,\"state_power\":2.6}"
  }
}

==> experiments/results_lang/lebanon__openrouter-qwen-qwen-2.5-72b-instruct__ar.json <==
{
  "country": "Lebanon",
  "model": "openrouter/qwen/qwen-2.5-72b-instruct",
  "periods": [
    [
      1918,
      1927
    ],
    [
      1928,
      1937
    ],
    [
      1938,
      1947
    ],
    [
      1948,
      1957
    ],
    [
      1958,
      1967
    ],
    [
      1968,
      1977
    ],
    [
      1978,
      1987
    ],
    [
      1988,
      1997
    ],
    [
      1998,
      2007
    ],
    [
      2008,
      2017
    ],
    [
      2018,
      2027
    ]
  ],
  "society_power": {
    "1918-1927": 4.0,
    "1928-1937": 4.2,
    "1938-1947": 5.1,
    "1948-1957": 4.6,
    "1958-1967": 4.5,
    "1968-1977": 3.7,
    "1978-1987": 3.1,
    "1988-1997": 2.8,
    "1998-2007": 3.8,
    "2008-2017": 4.1,
    "2018-2027": 4.8
  },
  "state_power": {
    "1918-1927": 3.5,
    "1928-1937": 3.8,
    "1938-1947": 4.7,
    "1948-1957": 5.1,
    "1958-1967": 4.2,
    "1968-1977": 3.4,
    "1978-1987": 2.9,
    "1988-1997": 3.5,
    "1998-2007": 3.3,
    "2008-2017": 2.8,
    "2018-2027": 1.9
  },
  "key_event": {
    "1918-1927": "نفوذ القوى_wait... wait... القوى العظمى و-formed... تشكيل الحكومة",
    "1928-1937": "Increased tensions and limited economic development",
    "1938-1947": "زيارة الاستقلال الوطني، تطور الحركات السياسية والاقتصادية",
    "1948-1957": "ازدياد التوتر الطائفي وتدفق اللاجئين الفلسطينيين",
    "1958-1967": "التوترات الطائفية والاقتصادية وتدهور الأمن",
    "1968-1977": "توترات طائفية وانعدام الاستقرار الاقتصادي",
    "1978-1987": "الغزو الإسرائيلي، تدهور الأوضاع الاقتصادية",
    "1988-1997": "اتفاق الطائف والتدخل السوري",
    "1998-2007": "تعزيز قوة حزب الله والاحتجاجات بعد اغتيال الحريري",
    "2008-2017": "ollowerance of Hezbollah, economic crisis, and presidential vacuum",
    "2018-2027": "اضطرابات 2019 وتفجير بيروت 2020"
  },
  "reasoning": {
    "1918-1927": "تأثير القوى العظمى، وجود هياكل حكومية مبكرة BUT ضعف القوة الحقيقية للدولة.",
    "1928-1937": "The increase in sectarian tensions and economic inequality weakened civil society, while the state's power was undermined by growing internal and external pressures, despite some symbolic progress towards independence.",
    "1938-1947": "ال Independance agreement في 1941 و تأسيس حكومة ميشال شيحا في 1947 قوياً الدولة بما أن ذلك مكّن الحكومة من تطبيق سياساتها مزيدًا. في الوقت ذاته الحركات السياسية والاقتصادية و النزعات الطائفية قوياً المجتمع. وإن كانت الأزمة الاقتصادية قد أثرت على كلا الطرفيين، بيد أنها لم تكن كبيرة بما يكفي لتغيير التوجه嘟.",
    "1948-1957": "ازدياد التوترات الطائفية وأثر الهجرة الفلسطينية أضعف المجتمع المدني، بينما الدعم الأمريكي عزز قوة الدولة.",
    "1958-1967": "التوترات الطائفية والتضخم وتدهور الأمن أضعفوا الدولة والمجتمع المدني. تراجع الثقة في الحكومة بسبب التدخل الخارجي والاضطرابات الداخلية.",
    "1968-1977": "التوترات الطائفية والنمو الاقتصادي البطيء أضعفا الدولة والمجتمع خلال هذه الفترة.",
    "1978-1987": "الغزو الإسرائيلي والتدهور الاقتصادي أضعفت المجتمع والدولة بشكل كبير.",
    "1988-1997": " agreement led to a more centralized state, while Syrian intervention weakened civil society by reinforcing sectarian and political divisions.",
    "1998-2007": "نفوذ حزب الله يعزز قوة المجتمع، بينما غياب الوحدة الوطنية يضعف الدولة.",
    "2008-2017": "تعاظم دور حزب الله وتدهور الاقتصاد أضعف الدولة بشكل كبير، بينما Society saw modest gains in civil activism despite divisions.",
    "2018-2027": " thuis التوترات أثّرت سلباً على القوة الحكومية، بينما ازدادت مشاركة المجتمع المدني."
  },
  "events_trends_prompt": {
    "1918-1927": "",
    "1928-1937": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1928-1937\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1928-1937. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1938-1947": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1938-1947\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1938-1947. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1948-1957": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1948-1957\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1948-1957. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1958-1967": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1958-1967\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1958-1967. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1968-1977": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1968-1977\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1968-1977. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1978-1987": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1978-1987\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1978-1987. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1988-1997": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1988-1997\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1988-1997. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "1998-2007": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 1998-2007\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 1998-2007. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "2008-2017": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 2008-2017\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 2008-2017. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ...",
    "2018-2027": "بالنظر إلى إطار دارون عجم أوغلو (Daron Acemoğlu) وجيمس أ. روبنسون (James A.\nRobinson) في كتاب *The Narrow Corridor: States, Societies, and the Fate of\nLiberty*، حدّد أبرز الأحداث والاتجاهات التاريخية في لبنان خلال 2018-2027\nالتي أثّرت تأثيرًا جوهريًا إمّا في قوة الدولة وإمّا في قوة المجتمع المدني.\n\nكن محدَّدًا ودقيقًا بشأن 2018-2027. ميّز بين الاتجاهات البطيئة (المؤسسية\nوالاقتصادية والديموغرافية) والأحداث المنفصلة. ولكل بند، بيّن باختصار ما إذا كان\nقد عزّز أو أضعف الدولة أو المجتمع أو كليهما.\n\nأجب بقائمتين قصيرتين بنقاط:\n\nالاتجاهات:\n- ...\n\nالأحداث:\n- ..."
  },
  "events_trends_response": {
    "1918-1927": "",
    "1928-1937": "### الاتجاهات:\n\n- **التوتر الديني والمذهبي**:\n  - **التفسير**: زيادة التوترات بين Christians ومسلمين في المجتمع leoاني، مما أدى إلى تعقيد العلاقات السياسية والاجتماعية.\n  - **التأثير**: أضعف المجتمع المدني وعرقل قدرة الدولة على تحقيق الاستقرار السياسي.\n\n- **التنمية الاقتصادية غير المتساوية**:\n  - **التفسير**: الفجوة الاقتصادية بين بيروت والمناطق الريفية في لبنان، مع تركيز الثروة في بيروت والمناطق الحضرية الأخرى.\n  - **التأثير**: أضعفت الدولة بسبب عدم قدرتها على توفير التنمية المتوازنة، بينما أضعفت المجتمع المدني بسبب زيادة الفوارق الاقتصادية والاجتماعية.\n\n- **التبعية الاقتصادية لفرنسا**:\n  - **التفسير**: استمرار العلاقات الاقتصادية القوية بين لبنان وفرنسا، مما أدى إلى اعتماد اقتصادي كبير على القوى الاستعمارية.\n  - **التأثير**: أضعف الدولة في تحقيق الاستقلال الاقتصادي وتعزيز قوتها الذاتية، بينما أبقى المجتمع المدني في حالة عدم الاستقرار السياسي والاقتصادي.\n\n### الأحداث:\n\n- **احتجاجات عام 1928**:\n  - **التفسير**: احتجاجات شعبية في بيروت ضد الاستعمار الفرنسي وضد الوضع الاقتصادي السيئ.\n  - **التأثير**: أضعفت الدولة بسبب الضغوط الداخلية والخارجية، بينما عززت المجتمع المدني من خلال زيادة المشاركة السياسية والاجتماعية.\n\n- **sensorship القانونية عام 1936**:\n  - **التفسير**: فرضت فرنسا laws sensorship للسيطرة على(media) و_continuing_ النشاط السياسي المناهض للاستعمار.\n  - **التأثير**: أضعفت المجتمع المدني من خلال تقييد الحريات الإعلامية والسياسية، بينما عززت قوة الدولة بشكل مؤقت في قمع الم-êtreaisa_ المناهضة للحكم الفرنسي.\n\n- **توقيع معاهدة عام 1936**:\n  - **التفسير**:签订了一份与法国的条约，旨在逐步实现黎巴嫩的独立，尽管实际的独立仍然受到了许多限制。\n  - **影响**:增强了国家的权力，因为这标志着向独立迈出的一步，尽管进展缓慢且受到限制；同时，这也增强了民间社会，因为这激发了更多的人参与争取完全独立的运动。\n\n请注意，最后一句中的“签订了与法国的条约”部分是用中文写的，因为原文中有一部分可能是由于翻译或输入错误而变成了中文。为了保持一致性，我将这部分翻译回了英文：\n\n- **Signing of the Treaty in 1936**:\n  - **Explanation**: A treaty was signed with France aimed at gradually achieving Lebanese independence, although actual independence remained subject to many limitations.\n  - **Impact**: Strengthened the state as it marked a step towards independence, albeit with slow and limited progress; simultaneously, it strengthened civil society as it energized more people to participate in the movement for full independence.",
    "1938-1947": "بناءً على الإطار التحليلي لدارون عجم أوغلو وجيمس روبنسون في كتاب \"The Narrow Corridor\"، إليك قائمتين موجزتين تحدد أهم الأحداث والاتجاهات التي أثرت في قوة الدولة والمجتمع المدني في لبنان خلال الفترة 1938-1947:\n\nالاتجاهات:\n- نمو الطوائف الدينية وتعاقدها: تعزز المجتمع، أضعف الدولة\n- زيادة الهجرة من الريف إلى المدن: تعزز المجتمع المدني، ضغط على الدولة\n- تطور الحركات السياسية والنزعات القومية: تعزز المجتمع، أضعف الدولة في بعض الأحيان\n- نمو الاقتصاد والتجارة: تعزز الدولة والمجتمع معًا\n\nالأحداث:\n- توقيع اتفاق فرنسا مع لبنان على الاستقلال (1941): تعزز الدولة\n- اعتقال الزعماء السياسيين اللبنانيين من قبل القوات الفرنسية (1943): أضعف الدولة، تعزز المجتمع\n- توقيع اتفاقية الامتيازات (1943) بين فرنسا ولبنان: ضغط على الدولة، تعزز المجتمع\n- انسحاب القوات الفرنسية نهائياً من لبنان (1946): تعزز الدولة\n- تأسيس حكومة ميشال شيحا (1947): تعزز الدولة والمجتمع المدني\n- الأزمة الاقتصادية في أعقاب الحرب العالمية الثانية (1945-1947): ضغط على الدولة، أثر على المجتمع",
    "1948-1957": "### الاتجاهات:\n\n- **التوتر الطائفي:** خلال فترة 1948-1957، كانت هناك زيادة في التوترات الطائفية بين مختلف المجموعات الدينية في لبنان، مما أضعف المجتمع المدني وتسبب في تدمر العلاقات بين الأطراف السياسية المختلفة. (أضعف المجتمع)\n  \n- **ازدياد الهجرة الفلسطينية:** تدفقات اللاجئين الفلسطينيين إلى لبنان بعد النكبة في 1948 أثرت بشكل كبير على الديموغرافية والاقتصاد والسياسة اللبنانية، مما زاد الضغط على البنية التحتية والخدمات الحكومية. (أضعف الدولة والمجتمع)\n\n- **النمو الاقتصادي:** خلال هذه الفترة، شهد لبنان نموًا اقتصاديًا ملحوظًا، خاصة في قطاعي الخدمات والتجارة، مما عزز قوة الدولة وحجم المجتمع المدني من خلال خلق فرص عمل جديدة وزيادة الاستثمارات. (عزز الدولة والمجتمع)\n\n- **صعود الحركات السياسية الجديدة:** ظهور حركات سياسية جديدة، مثل حزبSyrian Social Nationalist Party (SSNP)، أدى إلى تغيير في المشهد السياسي وأدى إلى تنافس أكبر بين الأحزاب والقوى السياسية. (أضعف الدولة والمجتمع)\n\n### الأحداث:\n\n- **إنشاء الدولة:** في 1943، أعلنت لبنان استقلالها رسميًا، ولكن بين 1948-1957، كان هناك جهود مستمرة لبناء الدولة وتطوير مؤسساتها. (عزز الدولة)\n\n- **الحرب العربية-الإسرائيلية 1948:** أثرت الهزيمة العربية في هذه الحرب بشكل كبير على الاستقرار السياسي والأمن في لبنان، مما أدى إلى تدفق آلاف اللاجئين الفلسطينيين. (أضعف الدولة والمجتمع)\n\n- **ثورة 1958:** على الرغم من أنها بدأت في 1958، إلا أن التوترات التي أدت إليها بدأت في فترة 1948-1957، خاصة بسبب التوترات الطائفية والاقتصادية. (أضعف الدولة والمجتمع)\n\n- **رأي عام طائفي:** في 1955، حدثت احتجاجات واسعة النطاق ضد الحكومة بسبب🙂 توترات طائفية وقضايا اقتصادية، مما أدى إلى زيادة في عدم الاستقرار السياسي. (أضعف الدولة والمجتمع)\n\n- **الeecات الأمريكية:** في 1957، وافقت الولايات المتحدة على تقديم مساعدات اقتصادية وأمنية للبنان، مما عزز قدرة الدولة على مواجهة التحديات الداخلية. (عزز الدولة)\n\n- **您同意吗？** (ضع في اعتبارك أن هذا الجزء باللغة الصينية مخ-powered الم، ويمكن إزالته إذا لم يكن ذا صلة.)\n\nهذه الأحداث والاتجاهات توضح كيف أثرت العوامل المختلفة على قوة الدولة والمجتمع المدني في لبنان خلال الفترة من 1948 إلى 1957.",
    "1958-1967": "### الاتجاهات:\n- **التوترات الطائفية المتصاعدة**: خلال تلك الفترة، تزايدت التوترات بين مختلف الطوائف في لبنان، مما أضعف كلاً من الدولة والمجتمع المدني. هذا الاتجاه كان ي Thumbnails البطيء ولكنه كان حاسمًا في تشكيل الديناميكيات السياسية.\n- **الاقتصاد اللبناني والتضخم**: ازدادت معدلات التضخم وانخفضت القوة الشرائية، مما أدى إلى زيادة الفقر والبطالة. هذا الاتجاه الاقتصادي أضعف الدولة من خلال تقليل مواردها المالية وجدية النظام الاقتصادي.\n- **الهجرة الداخلية والنمو السكاني**: زادت الهجرة من المناطق الريفية إلى المدن، مما زاد الضغط على الخدمات الحضرية وخلق توترات اجتماعية. هذا الاتجاه أضعف المجتمع المدني من خلال تفاقم التوترات الطبقية والطائفية.\n- **التداخل الثقافي مع العرب المجاورين**: تأثر لبنان بخطط الوحدة العربية والثورة الناصرية، مما زاد تأثير\twgب التوضيح:\n- **التداخل الثقافي مع العرب المجاورين**: تأثر لبنان بخطط الوحدة العربية والثورة الناصرية، مما زاد تأثير الأيديولوجيات الخارجية على السياسة الداخلية اللبنانية. هذا الاتجاه أضعف الدولة من خلال تقويض تأثير الحكومة على الساحة السياسية.\n\n### الأحداث:\n- **المواجهة العسكرية في عام 1958**: اندلع تمرد مسلح ضد حكومة كميل شمعون، دعا إليه أنصار الوحدة العربية والناصريون. تدخلت الولايات المتحدة بقوات عسكرية لدعم الحكومة، مما أدى إلى تهدئة الأوضاع مؤقتًا لكنه أضعف الثقة في الحكومة وzed في تأثير التدخل الخارجي.\n- **ارتفاع سعر النفط في أوائل الستينيات**: مع ارتفاع أسعار النفط، تحسنت وضعية الدولة الاقتصادية قليلاً، مما ساهم في تخفيف بعض التوترات Economic. ومع ذلك، اقتصرت الفوائد على النخبة، مما زاد التوترات الاجتماعية.\n- **ال Rankings الاشتراكي عام 1967**: تأثر لبنان بشكل كبير بالحرب العربية الإسرائيلية (حرب الأيام الستة)، مما أدى إلى تصاعد التوترات الداخلية وزيادة الدعم للいっぱايات وال開啟. أدى هذا الحدث إلى تقوية المجتمع المدني من خلال توحيد المواقع المناهضة للصهيونية، لكنه أضعف الدولة من خلال زيادة الاضطرابات الأمنية.\n- **تشكيل المقاومة الفلسطينية في لبنان في أواخر الستينيات**: بدأ وجود المقاومة الفلسطينية في لبنان كقوة سياسية وعسكرية، مما أدى إلى تأثير كبير على الاستقرار السياسي والأمني. هذا الحدث أضعف الدولة من خلال تقليل سيطرتها على الأمن وزيادة الصراعات الداخلية.\n\nهذه الأحداث والاتجاهات ساهمت في تشكيل الديناميكيات السياسية والاجتماعية في لبنان خلال هذه الفترة، مما أثر بشكل ملحوظ على قوة الدولة والمجتمع المدني.",
    "1968-1977": "### الاتجاهات:\n- **التوترات الطائفية**: كانت التوترات بين الطوائف المختلفة في لبنان تتزايد تدريجيًا. هذه الصراعات أدت إلى ضعف الدولة وخلقت بيئة غير مستقرة، مما أضعف قدرة الحكومة على التدخل الفعال. **تأثير**: أضعف الدولة.\n- **النمو الاقتصادي البطيء**: أدى النمو الاقتصادي البطيء خلال هذه الفترة إلى زيادة الإحباط بين الشعب، مما زاد من عدم الاستقرار الاجتماعي. **تأثير**: أضعف المجتمع.\n- **الهجرة الجماعية**: استمرت الهجرة الجماعية للشباب المتعلمين مما أدى إلى نقص في القدرات البشرية اللازمة للتنمية. **تأثير**: أضعف الدولة والمجتمع.\n- **تشكيل المنظمات الفلسطينية**: وجود المنظمات الفلسطينية في لبنان، خاصة بعد النكسة عام 1967، أدى إلى زيادة التوترات الأمنية والسياسية. **تأثير**: أضعف الدولة والمجتمع.\n- **الدوافع الاجتماعية للتحديث**: كانت هناك حركات اجتماعية وثقافية تسعى إلى تحديث المجتمع، مما أدى إلى ت tension بين القوى التقليدية والجديدة. **تأثير**: أضعف الدولة.\n\n### الأحداث:\n- **انسحاب القوات الإسرائيلية من شبه جزيرة سيناء (1969)**: عزز وجود القوات الفلسطينية في لبنان بعد هزيمة عام 1967، مما أدى إلى توترات مع الحكومة اللبنانية. **تأثير**: أضعف الدولة.\n- **اتفاق القاهرة (1969)**: اتفاق بين الحكومة اللبنانية ومنظمة التحرير الفلسطينية سمح للفلسطينيين بإقامة قواعد في جنوب لبنان، مما زاد من التوترات الداخلية. **تأثير**: أضعف الدولة.\n- **معركة الجسر (1970)**: معركة بين القوات اللبنانية والقوات الفلسطينية أدت إلى تدهور العلاقات بين الجانبين. **تأثير**: أضعف الدولة والمجتمع.\n- **اغتيال رئيس وزراء لبنان رشيد卡拉姆 (1973)**: زاد من التوترات السياسية وأدى إلى عدم الاستقرار في البلاد. **تأثير**: أضعف الدولة.\n- **زلزال ترشيتا (1977)**: أدى إلى دمار كبير في مناطق الشمال، مما زاد من الضغط على الدولة لتوفير المساعدات. **تأثير**: أضعف الدولة.\n\nبالنسبة إلى الإصلاحات القانونية والتوترات الاقتصادية والاجتماعية، يمكن القول أن هذه الاتجاهات والأحداث مجتمعة أضعفت كلاً من الدولة والمجتمع في لبنان خلال الفترة 1968-1977، مما أدى إلى بدء الحرب الأهلية في عام 1975.",
    "1978-1987": "الاتجاهات:\n- تدهور الأوضاع الاقتصادية: خلال هذه الفترة، تدهور الوضع الاقتصادي في لبنان بشكل ملحوظ نتيجة الحرب الأهلية المستمرة، مما أدى إلى ضعف الدولة وتعطيل قدرتها على تقديم الخدمات للمجتمع، مما أضعف المجتمع أيضًا.\n- التغييرات الديموغرافية والتنقلات السكانية: نتيجة للمواجهات العسكرية، حدثت هجرات داخلية كثيفة، تغيرت مناطق النفوذ اللبنانية، وأثر هذا على البنيات المجتمعية وتوازن القوى بين المجتمع والأطر السياسية.\n\nالأحداث:\n- الغزو الإسرائيلي للبنان (1982): هذا الحدث أدى إلى تدهور حاد في قوة الدولة اللبنانية، وبزيادة تدخل القوى الأجنبية في الشؤون الداخلية وساهم في تدهور الوضع الاجتماعي والاقتصادي للمجتمع، مما أضعف المجتمع المدني وأدى لفقدان السيطرة من الدولة.\n- الانسحاب السوري من بيروت (1978): أو ما يعرف بالانسحاب说到这里，我将用阿拉伯语继续：\n- انسحاب القوات السورية من بيروت (1978): أضعف هذا الحدث قوة الدولة بشكل مؤقت، حيث خلق فراغاً أمنياً وجغرافياً في المناطق التي كانت تعتمد على وجود القوات السورية. ومع ذلك، بمعنى آخر، كان يمكن أن يمنح المؤسسات اللبنانية الفرصة لاكتساب المزيد من الاستقلال، لكن الأمر انتقل إلى سياق المرحلة اللاحقة من النزاع.\n- اغتيال رئيس الحكومة المكلف شهاب الدين٪.Actor (1978): هذا الحدث أدى إلى تصعيد في التوترات السياسية والاجتماعية، مما أدى إلى استمرار الفرقة والانقسام بين مختلف الفئات الاجتماعية.\n- تفجيرات بعبدا (1985): هذه الحوادث أدت إلى مزيد من الاستقطاب والتوتر داخل المجتمع، وأدت إلى إضعاف الثقة بين الدولة والمجتمع، مما أدى إلى تفسخ أجهزة الدولة.\n\n请注意，对于1978年总理设计者_shaheb al-din_的 assassination，我未能找到相关信息，所以此处可能存在错误。 另外，在1985年的贝卡发生的是一系列猛烈的轰炸，而非تفجيرات (爆炸)。在继续之前，我需要校正这些信息。 \n\n请注意，由于有些历史细节可能存在争议或者有多种说法，上述分析基于广泛接受的历史观点。",
    "1988-1997": "الاتجاهات:\n- التحول الديموغرافي: خلال تلك الفترة، كانت هناك زيادة كبيرة في النسب السكانية للأقلية الشيعية، مما أدّى إلى إعادة تحديد التوازنات السياسية والاجتماعية. هذا الأمر أضعف المجتمع المدني بسبب الفجوات المتنامية بين الجماعات الدينية المختلفة، بينما قوّى الدولة عبر قدرتها على الوساطة بين هذه الجماعات.\n- سياسات الاقتصاد الليبرالي: بدأ الإصلاح الاقتصادي الليبرالي في تلك الفترة، والذي أدى إلى فتح الاقتصاد اللبناني للتجارة الحرة والاستثمار الأجنبي. هذا الأمر أضعف قوة الدولة لأنه زاد من الاعتماد على القوى الخارجية، بينما قوّى المجتمع المدني عبر تعزيز الدور الريادي للقطاع الخاص.\n- التدخل السوري: منذ نهاية الحرب الأهلية في عام 1990، ازداد حضور سوريا العسكري والسياسي في لبنان، مما ركّز الصلاحيات في الدولة وقلل من قوة المجتمع المدني.\n\nالأحداث:\n- اتفاق الطائف في 1989: هذا الاتفاق أنهى الحرب الأهلية في لبنان ولكنَّه أدّى*L* إلى تغييرات دستورية مهمة، منها التوازن في المساواة بين السُنة والشيعة والنصارى في مجلس النواب، ووَلّد نظامًا تعايش فيه الحُكْم الطلابي بالمراقبة السورية. قوّى هذا الحدث الدولة من خلال البنك المركزي وrebuilt infrastructures، ولكنَّه ضعف المجتمع المدني بجعله أكثر خطًا حزبيًا وطائفيًا.\n- إعادة انتخاب بشير الجميل الرئيس في 1989 وأ_PAGES/page_1163 جاسينه في 1990: هذا الحدث أدى إلى زيادة المركزية السياسية وتعزيز سلطة الدولة، بينما أدى إلى تراجع في القوى الطائفية المحلية، مما قوّى الدولة ولكن أضعف المجتمع المدني.\n- عملية سلام أوسلو في عام 1993: على الرغم من أن هذا الحدث لم يحدث في لبنان، ولكنه أثر بشكل كبير على الوضع السياسي الداخلي، خصوصًا فيما يتعلق بال\tFROM/form_698 جماعة \"حزب الله\". وقد أدّى هذا إلى تعزيز قوة \"حزب الله\" على حساب الدولة، مما ضعف بناء مؤسسات الدولة وأضعف المجتمع المدني بجعله أكثر انقسامًا.",
    "1998-2007": "الاتجاهات:\n- زيادة النفوذ السياسي للطائفة الشيعية: هذا الاتجاه بطئ ومتراكم، حيث شهدت السنوات من 1998 إلى 2007 التOak في السلطة السياسية للطائفة الشيعية، بفضل نشاط \"حزب الله\" وتزايد نفوذه في البرلمان والحكومة. هذا عزز قوة المجتمع (خاصة القطاع الشيعي) ولكن في ذات الوقت أضع ضغوطاً على الدولة ل,temporal loss of its authority and sense of national unity. \n- الاقتصاد الريعي: اقتصاد لبنان الركود>- rallied by real estate and banking- ظل ريعيا خلال هذه الفترة. هذا وضع ضغوطاً على الدولة لتوفير الخدمات والوظائف، والذي بدوره يمكن أن ي何必ز الاعتماد على المجتمع المدني للمساعدة في تلبية تلك المتطلبات، ومن ثم تعزيز قوته. (However, it seems there’s a Chinese phrase mistakenly included which means “not necessarily”, so the sentence should rather be, “This put pressures on the state to provide services and jobs, which in turn may enhance the reliance on civil society to meet those needs, thus bolstering its strength.)\n\nالأحداث:\n- انسحاب القوات الإسرائيلية من جنوب لبنان في عام 2000: أدى هذا الحدث إلى تعزيز قوة حزب الله، وبالتالي قوة المجتمع، بينما أضعف الدولة لفترة من الزمن بسبب تراجع سلطتها في المنطقة. \n- اغتيال رئيس الوزراء السابق رفيق الحريري في فبراير 2005: هذا الحدث أدى إلى موجة من الاحتجاجات التي أدّت إلى تغييرات سياسية كبيرة، بما في ذلك انسحاب القوات السورية من لبنان في أبريل 2005. هذا الحدث أسس لإعادة تشكيل علاقة الدولة بالمجتمع حيث عزز من قوة المجتمع المدني ووهب الثقة للبنانيين في قدرتهم على التأثير في السياسة عن طريق التظاهر والتنظيم.\\*\n\nPlease note that there was a mistake in mixing Chinese characters in one sentence which has been corrected.",
    "2008-2017": "### الاتجاهات:\n\n- **تعاظم دور حزب الله في السياسة والمجتمع**: هذا الاتجاه المؤسسي والسياسي أدى إلى تعزيز قوة حزب الله على حساب الدولة. بينما زادت قوة المجتمع المدني في بعض المناطق، إلا أن هذا الاتجاه شكّل تحديًا للدولة في تحقيق السيادة الكاملة.\n- ** spriteBatch** الانقسامات الطائفية والسياسية**: الاستمرار في الانقسامات الطائفية والسياسية بين القوى السياسية الرئيسية في لبنان (مثل حزب الله، التيار الوطني الحر، تيار المستقبل) أدى إلى ضعف الدولة في توحيد مؤسساتها وسياستها. هذا الاتجاه أثر سلبًا على قوة الدولة وساهم في إضعاف المجتمع المدني في تحقيق تغييرات شاملة.\n- **الفراغ الرئاسي**: بين عامي 2014 و2016، عدم تمكن مجلس النواب من انتخاب رئيس للجمهورية أدى إلى فراغ دستوري وضعف في المؤسسات الدولة. هذا الاتجاه أضعف الدولة بشكل كبير وأثر بشكل سلبي على استقرار البلاد.\n- **الهجرة ودورة الشباب**: زيادة الهجرة الشبابية من لبنان أثرت سلبًا على التطور الاقتصادي والاجتماعي، مما أدى إلى تدهور المؤسسات الاقتصادية والاجتماعية. هذا الاتجاه ضعف كلًا من الدولة والمجتمع المدني.\n\n### الأحداث:\n\n- **حرب يوليو 2006**: رغم أنها حدثت قبل الفترة المحددة، تأثيراتها استمرت طوال العقد التالي. أضرت هذه الحرب بشكل كبير بالبنية التحتية والاقتصاد اللبناني، مما أضعف قدرة الدولة على توفير الخدمات الأساسية. طغت تأثيرات هذه الحرب على المجتمع المدني في السنوات التالية.\n- **انتفاضة 17 أكتوبر 2019**: على الرغم من أنها حدثت في نهاية الفترة المحددة، التحضيرات والتمهيد لهذا الحدث بدأوا خلال السنوات السابقة. الاحتجاجات الشعبية أضعفت بشكل كبير من سلطة الدولة وATALOG حزب الله والقوى السياسية التقليدية، مما أدى إلى تعزيز دور المجتمع المدني.\n- **انفجار مرفأ بيروت في أغسطس 2020**: رغم أنه حدث خارج الفترة المحددة، تأثيره كان كبيرًا في السنوات السابقة. انفجار المرفأ كشف عن الفساد وسوء الإدارة في الدولة اللبنانية، مما أدى إلى تعزيز الغضب الشعبي وإضعاف الدولة بشكل كبير.\n- **الازمة الاقتصادية 2019-2020**: بدأت التحضيرات لها خلال السنوات السابقة. تدهور الاقتصاد أدى إلى أزمة مالية و廊坊巨大的经济和社会影响，削弱了国家提供基本服务和维持社会稳定的能力。这一事件同时削弱了国家和社会，尤其是在社会对政府信任度下降的情况下。\n\n（注：最后一条关于经济危机的描述中，\"廊坊巨大的经济和社会影响\" 是误输入，正确的应该是 \"造成了巨大的经济和社会影响\"。）\n\n### 精确翻译最后一条：\n\n- **经济危机 2019-2020**: 虽然主要影响在这段时期之后，但其准备工作在前几年就开始了。经济衰退导致了严重的金融危机和巨大的经济和社会影响，削弱了国家提供基本服务和维持社会稳定的能力。这一事件同时削弱了国家和社会，尤其是在社会对政府信任度下降的情况下。",
    "2018-2027": "الاتجاهات:\n- تدهور الوضع الاقتصادي: خلال الفتره 2018-2027، تدهور الوضع الاقتصادي في لبنان بشكل حاد، وهذا بالطبع أثر سلباً على قوة الدولة وأضعفها.\n- النمو الديموغرافي السريع: على الرغم من التحديات الاقتصادية والسياسية، تابع العديد من الأفراد في لبنان على النمو السكاني. هذا قد أدى إلى زيادة الضغط على الخدمات الحكومية التي تأثرت بالفعل بالأزمة الاقتصادية. المؤثر على قوة الدولة بشكل سلبي.\n- تزايد نشاط المجتمع المدني: بشكل عام، أصبح الناس أكثر توجهًا نحو المشاركة في الأنشطة الاجتماعية والسياسية، مما يعكس تزايد قوة المجتمع المدني.\n\nالأحداث:\n- احتجاجات عام 2019: كانت جزءا من الغضب الشعبي ضد الفساد وسوء إدارة الحكومة، هذه الاحتجاجات أثرت بشكل كبير على قوة الدولة وأظهرت قوة المجتمع المدني.\n- تفجير مرفأ بيروت في عام 2020: أدى التفجير الى أضرار جسيمة للممتلكات والبنية التحتية، مما أدى الأضرار الرئوية للدولة. هذا الحادث أسفر عن تدهور الثقة في الحكومة والمؤسسات وأثر سلبياً على قوة الدولة.\n- الاضطرابات السياسية المستمرة: على سبيل المثال، استقالة رئيس الوزراء سعد الحريري في عام 2019، والانتظار الطويل لتشكيل حكومة جديدة، كلها أحداث خففت من قوة الدولة."
  },
  "score_prompt": {
    "1918-1927": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nهذه هي الفترة الأولى من المسار: 1918-1927. حدِّد نقطة البداية. قدّر القوة\nالمطلقة للمجتمع المدني وللدولة في لبنان خلال 1918-1927 باستخدام المقياس\nأعلاه. وبما أنه لا توجد فترة سابقة، فأورِد كلتا قيمتي التغيّر بوصفهما 0.0.\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10)\n- state_power (float, 0-10)\n- society_change (float, 0.0)\n- state_change (float, 0.0)\n- key_event (string، بحد أقصى نحو 10 كلمات: أبرز سمة مميِّزة لهذه الفترة)\n- reasoning (string، جملة أو جملتان لتبرير قيمتي القوة)",
    "1928-1937": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1928-1937 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1918-1927، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1928-1937:\n### الاتجاهات:\n\n- **التوتر الديني والمذهبي**:\n  - **التفسير**: زيادة التوترات بين Christians ومسلمين في المجتمع leoاني، مما أدى إلى تعقيد العلاقات السياسية والاجتماعية.\n  - **التأثير**: أضعف المجتمع المدني وعرقل قدرة الدولة على تحقيق الاستقرار السياسي.\n\n- **التنمية الاقتصادية غير المتساوية**:\n  - **التفسير**: الفجوة الاقتصادية بين بيروت والمناطق الريفية في لبنان، مع تركيز الثروة في بيروت والمناطق الحضرية الأخرى.\n  - **التأثير**: أضعفت الدولة بسبب عدم قدرتها على توفير التنمية المتوازنة، بينما أضعفت المجتمع المدني بسبب زيادة الفوارق الاقتصادية والاجتماعية.\n\n- **التبعية الاقتصادية لفرنسا**:\n  - **التفسير**: استمرار العلاقات الاقتصادية القوية بين لبنان وفرنسا، مما أدى إلى اعتماد اقتصادي كبير على القوى الاستعمارية.\n  - **التأثير**: أضعف الدولة في تحقيق الاستقلال الاقتصادي وتعزيز قوتها الذاتية، بينما أبقى المجتمع المدني في حالة عدم الاستقرار السياسي والاقتصادي.\n\n### الأحداث:\n\n- **احتجاجات عام 1928**:\n  - **التفسير**: احتجاجات شعبية في بيروت ضد الاستعمار الفرنسي وضد الوضع الاقتصادي السيئ.\n  - **التأثير**: أضعفت الدولة بسبب الضغوط الداخلية والخارجية، بينما عززت المجتمع المدني من خلال زيادة المشاركة السياسية والاجتماعية.\n\n- **sensorship القانونية عام 1936**:\n  - **التفسير**: فرضت فرنسا laws sensorship للسيطرة على(media) و_continuing_ النشاط السياسي المناهض للاستعمار.\n  - **التأثير**: أضعفت المجتمع المدني من خلال تقييد الحريات الإعلامية والسياسية، بينما عززت قوة الدولة بشكل مؤقت في قمع الم-êtreaisa_ المناهضة للحكم الفرنسي.\n\n- **توقيع معاهدة عام 1936**:\n  - **التفسير**:签订了一份与法国的条约，旨在逐步实现黎巴嫩的独立，尽管实际的独立仍然受到了许多限制。\n  - **影响**:增强了国家的权力，因为这标志着向独立迈出的一步，尽管进展缓慢且受到限制；同时，这也增强了民间社会，因为这激发了更多的人参与争取完全独立的运动。\n\n请注意，最后一句中的“签订了与法国的条约”部分是用中文写的，因为原文中有一部分可能是由于翻译或输入错误而变成了中文。为了保持一致性，我将这部分翻译回了英文：\n\n- **Signing of the Treaty in 1936**:\n  - **Explanation**: A treaty was signed with France aimed at gradually achieving Lebanese independence, although actual independence remained subject to many limitations.\n  - **Impact**: Strengthened the state as it marked a step towards independence, albeit with slow and limited progress; simultaneously, it strengthened civil society as it energized more people to participate in the movement for full independence.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1928-1937\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1928-1937\n- society_change (float): تغيّر society_power مقارنةً بـ 1918-1927\n- state_change (float): تغيّر state_power مقارنةً بـ 1918-1927\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1938-1947": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1938-1947 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1928-1937، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1938-1947:\nبناءً على الإطار التحليلي لدارون عجم أوغلو وجيمس روبنسون في كتاب \"The Narrow Corridor\"، إليك قائمتين موجزتين تحدد أهم الأحداث والاتجاهات التي أثرت في قوة الدولة والمجتمع المدني في لبنان خلال الفترة 1938-1947:\n\nالاتجاهات:\n- نمو الطوائف الدينية وتعاقدها: تعزز المجتمع، أضعف الدولة\n- زيادة الهجرة من الريف إلى المدن: تعزز المجتمع المدني، ضغط على الدولة\n- تطور الحركات السياسية والنزعات القومية: تعزز المجتمع، أضعف الدولة في بعض الأحيان\n- نمو الاقتصاد والتجارة: تعزز الدولة والمجتمع معًا\n\nالأحداث:\n- توقيع اتفاق فرنسا مع لبنان على الاستقلال (1941): تعزز الدولة\n- اعتقال الزعماء السياسيين اللبنانيين من قبل القوات الفرنسية (1943): أضعف الدولة، تعزز المجتمع\n- توقيع اتفاقية الامتيازات (1943) بين فرنسا ولبنان: ضغط على الدولة، تعزز المجتمع\n- انسحاب القوات الفرنسية نهائياً من لبنان (1946): تعزز الدولة\n- تأسيس حكومة ميشال شيحا (1947): تعزز الدولة والمجتمع المدني\n- الأزمة الاقتصادية في أعقاب الحرب العالمية الثانية (1945-1947): ضغط على الدولة، أثر على المجتمع\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.5>\n1928-1937: <4.2, 3.8>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1938-1947\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1938-1947\n- society_change (float): تغيّر society_power مقارنةً بـ 1928-1937\n- state_change (float): تغيّر state_power مقارنةً بـ 1928-1937\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1948-1957": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1948-1957 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1938-1947، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1948-1957:\n### الاتجاهات:\n\n- **التوتر الطائفي:** خلال فترة 1948-1957، كانت هناك زيادة في التوترات الطائفية بين مختلف المجموعات الدينية في لبنان، مما أضعف المجتمع المدني وتسبب في تدمر العلاقات بين الأطراف السياسية المختلفة. (أضعف المجتمع)\n  \n- **ازدياد الهجرة الفلسطينية:** تدفقات اللاجئين الفلسطينيين إلى لبنان بعد النكبة في 1948 أثرت بشكل كبير على الديموغرافية والاقتصاد والسياسة اللبنانية، مما زاد الضغط على البنية التحتية والخدمات الحكومية. (أضعف الدولة والمجتمع)\n\n- **النمو الاقتصادي:** خلال هذه الفترة، شهد لبنان نموًا اقتصاديًا ملحوظًا، خاصة في قطاعي الخدمات والتجارة، مما عزز قوة الدولة وحجم المجتمع المدني من خلال خلق فرص عمل جديدة وزيادة الاستثمارات. (عزز الدولة والمجتمع)\n\n- **صعود الحركات السياسية الجديدة:** ظهور حركات سياسية جديدة، مثل حزبSyrian Social Nationalist Party (SSNP)، أدى إلى تغيير في المشهد السياسي وأدى إلى تنافس أكبر بين الأحزاب والقوى السياسية. (أضعف الدولة والمجتمع)\n\n### الأحداث:\n\n- **إنشاء الدولة:** في 1943، أعلنت لبنان استقلالها رسميًا، ولكن بين 1948-1957، كان هناك جهود مستمرة لبناء الدولة وتطوير مؤسساتها. (عزز الدولة)\n\n- **الحرب العربية-الإسرائيلية 1948:** أثرت الهزيمة العربية في هذه الحرب بشكل كبير على الاستقرار السياسي والأمن في لبنان، مما أدى إلى تدفق آلاف اللاجئين الفلسطينيين. (أضعف الدولة والمجتمع)\n\n- **ثورة 1958:** على الرغم من أنها بدأت في 1958، إلا أن التوترات التي أدت إليها بدأت في فترة 1948-1957، خاصة بسبب التوترات الطائفية والاقتصادية. (أضعف الدولة والمجتمع)\n\n- **رأي عام طائفي:** في 1955، حدثت احتجاجات واسعة النطاق ضد الحكومة بسبب🙂 توترات طائفية وقضايا اقتصادية، مما أدى إلى زيادة في عدم الاستقرار السياسي. (أضعف الدولة والمجتمع)\n\n- **الeecات الأمريكية:** في 1957، وافقت الولايات المتحدة على تقديم مساعدات اقتصادية وأمنية للبنان، مما عزز قدرة الدولة على مواجهة التحديات الداخلية. (عزز الدولة)\n\n- **您同意吗？** (ضع في اعتبارك أن هذا الجزء باللغة الصينية مخ-powered الم، ويمكن إزالته إذا لم يكن ذا صلة.)\n\nهذه الأحداث والاتجاهات توضح كيف أثرت العوامل المختلفة على قوة الدولة والمجتمع المدني في لبنان خلال الفترة من 1948 إلى 1957.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.5>\n1928-1937: <4.2, 3.8>\n1938-1947: <5.1, 4.7>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1948-1957\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1948-1957\n- society_change (float): تغيّر society_power مقارنةً بـ 1938-1947\n- state_change (float): تغيّر state_power مقارنةً بـ 1938-1947\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1958-1967": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1958-1967 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1948-1957، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1958-1967:\n### الاتجاهات:\n- **التوترات الطائفية المتصاعدة**: خلال تلك الفترة، تزايدت التوترات بين مختلف الطوائف في لبنان، مما أضعف كلاً من الدولة والمجتمع المدني. هذا الاتجاه كان ي Thumbnails البطيء ولكنه كان حاسمًا في تشكيل الديناميكيات السياسية.\n- **الاقتصاد اللبناني والتضخم**: ازدادت معدلات التضخم وانخفضت القوة الشرائية، مما أدى إلى زيادة الفقر والبطالة. هذا الاتجاه الاقتصادي أضعف الدولة من خلال تقليل مواردها المالية وجدية النظام الاقتصادي.\n- **الهجرة الداخلية والنمو السكاني**: زادت الهجرة من المناطق الريفية إلى المدن، مما زاد الضغط على الخدمات الحضرية وخلق توترات اجتماعية. هذا الاتجاه أضعف المجتمع المدني من خلال تفاقم التوترات الطبقية والطائفية.\n- **التداخل الثقافي مع العرب المجاورين**: تأثر لبنان بخطط الوحدة العربية والثورة الناصرية، مما زاد تأثير\twgب التوضيح:\n- **التداخل الثقافي مع العرب المجاورين**: تأثر لبنان بخطط الوحدة العربية والثورة الناصرية، مما زاد تأثير الأيديولوجيات الخارجية على السياسة الداخلية اللبنانية. هذا الاتجاه أضعف الدولة من خلال تقويض تأثير الحكومة على الساحة السياسية.\n\n### الأحداث:\n- **المواجهة العسكرية في عام 1958**: اندلع تمرد مسلح ضد حكومة كميل شمعون، دعا إليه أنصار الوحدة العربية والناصريون. تدخلت الولايات المتحدة بقوات عسكرية لدعم الحكومة، مما أدى إلى تهدئة الأوضاع مؤقتًا لكنه أضعف الثقة في الحكومة وzed في تأثير التدخل الخارجي.\n- **ارتفاع سعر النفط في أوائل الستينيات**: مع ارتفاع أسعار النفط، تحسنت وضعية الدولة الاقتصادية قليلاً، مما ساهم في تخفيف بعض التوترات Economic. ومع ذلك، اقتصرت الفوائد على النخبة، مما زاد التوترات الاجتماعية.\n- **ال Rankings الاشتراكي عام 1967**: تأثر لبنان بشكل كبير بالحرب العربية الإسرائيلية (حرب الأيام الستة)، مما أدى إلى تصاعد التوترات الداخلية وزيادة الدعم للいっぱايات وال開啟. أدى هذا الحدث إلى تقوية المجتمع المدني من خلال توحيد المواقع المناهضة للصهيونية، لكنه أضعف الدولة من خلال زيادة الاضطرابات الأمنية.\n- **تشكيل المقاومة الفلسطينية في لبنان في أواخر الستينيات**: بدأ وجود المقاومة الفلسطينية في لبنان كقوة سياسية وعسكرية، مما أدى إلى تأثير كبير على الاستقرار السياسي والأمني. هذا الحدث أضعف الدولة من خلال تقليل سيطرتها على الأمن وزيادة الصراعات الداخلية.\n\nهذه الأحداث والاتجاهات ساهمت في تشكيل الديناميكيات السياسية والاجتماعية في لبنان خلال هذه الفترة، مما أثر بشكل ملحوظ على قوة الدولة والمجتمع المدني.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.5>\n1928-1937: <4.2, 3.8>\n1938-1947: <5.1, 4.7>\n1948-1957: <4.6, 5.1>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1958-1967\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1958-1967\n- society_change (float): تغيّر society_power مقارنةً بـ 1948-1957\n- state_change (float): تغيّر state_power مقارنةً بـ 1948-1957\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1968-1977": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1968-1977 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1958-1967، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1968-1977:\n### الاتجاهات:\n- **التوترات الطائفية**: كانت التوترات بين الطوائف المختلفة في لبنان تتزايد تدريجيًا. هذه الصراعات أدت إلى ضعف الدولة وخلقت بيئة غير مستقرة، مما أضعف قدرة الحكومة على التدخل الفعال. **تأثير**: أضعف الدولة.\n- **النمو الاقتصادي البطيء**: أدى النمو الاقتصادي البطيء خلال هذه الفترة إلى زيادة الإحباط بين الشعب، مما زاد من عدم الاستقرار الاجتماعي. **تأثير**: أضعف المجتمع.\n- **الهجرة الجماعية**: استمرت الهجرة الجماعية للشباب المتعلمين مما أدى إلى نقص في القدرات البشرية اللازمة للتنمية. **تأثير**: أضعف الدولة والمجتمع.\n- **تشكيل المنظمات الفلسطينية**: وجود المنظمات الفلسطينية في لبنان، خاصة بعد النكسة عام 1967، أدى إلى زيادة التوترات الأمنية والسياسية. **تأثير**: أضعف الدولة والمجتمع.\n- **الدوافع الاجتماعية للتحديث**: كانت هناك حركات اجتماعية وثقافية تسعى إلى تحديث المجتمع، مما أدى إلى ت tension بين القوى التقليدية والجديدة. **تأثير**: أضعف الدولة.\n\n### الأحداث:\n- **انسحاب القوات الإسرائيلية من شبه جزيرة سيناء (1969)**: عزز وجود القوات الفلسطينية في لبنان بعد هزيمة عام 1967، مما أدى إلى توترات مع الحكومة اللبنانية. **تأثير**: أضعف الدولة.\n- **اتفاق القاهرة (1969)**: اتفاق بين الحكومة اللبنانية ومنظمة التحرير الفلسطينية سمح للفلسطينيين بإقامة قواعد في جنوب لبنان، مما زاد من التوترات الداخلية. **تأثير**: أضعف الدولة.\n- **معركة الجسر (1970)**: معركة بين القوات اللبنانية والقوات الفلسطينية أدت إلى تدهور العلاقات بين الجانبين. **تأثير**: أضعف الدولة والمجتمع.\n- **اغتيال رئيس وزراء لبنان رشيد卡拉姆 (1973)**: زاد من التوترات السياسية وأدى إلى عدم الاستقرار في البلاد. **تأثير**: أضعف الدولة.\n- **زلزال ترشيتا (1977)**: أدى إلى دمار كبير في مناطق الشمال، مما زاد من الضغط على الدولة لتوفير المساعدات. **تأثير**: أضعف الدولة.\n\nبالنسبة إلى الإصلاحات القانونية والتوترات الاقتصادية والاجتماعية، يمكن القول أن هذه الاتجاهات والأحداث مجتمعة أضعفت كلاً من الدولة والمجتمع في لبنان خلال الفترة 1968-1977، مما أدى إلى بدء الحرب الأهلية في عام 1975.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.5>\n1928-1937: <4.2, 3.8>\n1938-1947: <5.1, 4.7>\n1948-1957: <4.6, 5.1>\n1958-1967: <4.5, 4.2>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1968-1977\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1968-1977\n- society_change (float): تغيّر society_power مقارنةً بـ 1958-1967\n- state_change (float): تغيّر state_power مقارنةً بـ 1958-1967\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1978-1987": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1978-1987 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1968-1977، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1978-1987:\nالاتجاهات:\n- تدهور الأوضاع الاقتصادية: خلال هذه الفترة، تدهور الوضع الاقتصادي في لبنان بشكل ملحوظ نتيجة الحرب الأهلية المستمرة، مما أدى إلى ضعف الدولة وتعطيل قدرتها على تقديم الخدمات للمجتمع، مما أضعف المجتمع أيضًا.\n- التغييرات الديموغرافية والتنقلات السكانية: نتيجة للمواجهات العسكرية، حدثت هجرات داخلية كثيفة، تغيرت مناطق النفوذ اللبنانية، وأثر هذا على البنيات المجتمعية وتوازن القوى بين المجتمع والأطر السياسية.\n\nالأحداث:\n- الغزو الإسرائيلي للبنان (1982): هذا الحدث أدى إلى تدهور حاد في قوة الدولة اللبنانية، وبزيادة تدخل القوى الأجنبية في الشؤون الداخلية وساهم في تدهور الوضع الاجتماعي والاقتصادي للمجتمع، مما أضعف المجتمع المدني وأدى لفقدان السيطرة من الدولة.\n- الانسحاب السوري من بيروت (1978): أو ما يعرف بالانسحاب说到这里，我将用阿拉伯语继续：\n- انسحاب القوات السورية من بيروت (1978): أضعف هذا الحدث قوة الدولة بشكل مؤقت، حيث خلق فراغاً أمنياً وجغرافياً في المناطق التي كانت تعتمد على وجود القوات السورية. ومع ذلك، بمعنى آخر، كان يمكن أن يمنح المؤسسات اللبنانية الفرصة لاكتساب المزيد من الاستقلال، لكن الأمر انتقل إلى سياق المرحلة اللاحقة من النزاع.\n- اغتيال رئيس الحكومة المكلف شهاب الدين٪.Actor (1978): هذا الحدث أدى إلى تصعيد في التوترات السياسية والاجتماعية، مما أدى إلى استمرار الفرقة والانقسام بين مختلف الفئات الاجتماعية.\n- تفجيرات بعبدا (1985): هذه الحوادث أدت إلى مزيد من الاستقطاب والتوتر داخل المجتمع، وأدت إلى إضعاف الثقة بين الدولة والمجتمع، مما أدى إلى تفسخ أجهزة الدولة.\n\n请注意，对于1978年总理设计者_shaheb al-din_的 assassination，我未能找到相关信息，所以此处可能存在错误。 另外，在1985年的贝卡发生的是一系列猛烈的轰炸，而非تفجيرات (爆炸)。在继续之前，我需要校正这些信息。 \n\n请注意，由于有些历史细节可能存在争议或者有多种说法，上述分析基于广泛接受的历史观点。\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.5>\n1928-1937: <4.2, 3.8>\n1938-1947: <5.1, 4.7>\n1948-1957: <4.6, 5.1>\n1958-1967: <4.5, 4.2>\n1968-1977: <3.7, 3.4>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1978-1987\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1978-1987\n- society_change (float): تغيّر society_power مقارنةً بـ 1968-1977\n- state_change (float): تغيّر state_power مقارنةً بـ 1968-1977\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1988-1997": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1988-1997 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1978-1987، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1988-1997:\nالاتجاهات:\n- التحول الديموغرافي: خلال تلك الفترة، كانت هناك زيادة كبيرة في النسب السكانية للأقلية الشيعية، مما أدّى إلى إعادة تحديد التوازنات السياسية والاجتماعية. هذا الأمر أضعف المجتمع المدني بسبب الفجوات المتنامية بين الجماعات الدينية المختلفة، بينما قوّى الدولة عبر قدرتها على الوساطة بين هذه الجماعات.\n- سياسات الاقتصاد الليبرالي: بدأ الإصلاح الاقتصادي الليبرالي في تلك الفترة، والذي أدى إلى فتح الاقتصاد اللبناني للتجارة الحرة والاستثمار الأجنبي. هذا الأمر أضعف قوة الدولة لأنه زاد من الاعتماد على القوى الخارجية، بينما قوّى المجتمع المدني عبر تعزيز الدور الريادي للقطاع الخاص.\n- التدخل السوري: منذ نهاية الحرب الأهلية في عام 1990، ازداد حضور سوريا العسكري والسياسي في لبنان، مما ركّز الصلاحيات في الدولة وقلل من قوة المجتمع المدني.\n\nالأحداث:\n- اتفاق الطائف في 1989: هذا الاتفاق أنهى الحرب الأهلية في لبنان ولكنَّه أدّى*L* إلى تغييرات دستورية مهمة، منها التوازن في المساواة بين السُنة والشيعة والنصارى في مجلس النواب، ووَلّد نظامًا تعايش فيه الحُكْم الطلابي بالمراقبة السورية. قوّى هذا الحدث الدولة من خلال البنك المركزي وrebuilt infrastructures، ولكنَّه ضعف المجتمع المدني بجعله أكثر خطًا حزبيًا وطائفيًا.\n- إعادة انتخاب بشير الجميل الرئيس في 1989 وأ_PAGES/page_1163 جاسينه في 1990: هذا الحدث أدى إلى زيادة المركزية السياسية وتعزيز سلطة الدولة، بينما أدى إلى تراجع في القوى الطائفية المحلية، مما قوّى الدولة ولكن أضعف المجتمع المدني.\n- عملية سلام أوسلو في عام 1993: على الرغم من أن هذا الحدث لم يحدث في لبنان، ولكنه أثر بشكل كبير على الوضع السياسي الداخلي، خصوصًا فيما يتعلق بال\tFROM/form_698 جماعة \"حزب الله\". وقد أدّى هذا إلى تعزيز قوة \"حزب الله\" على حساب الدولة، مما ضعف بناء مؤسسات الدولة وأضعف المجتمع المدني بجعله أكثر انقسامًا.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.5>\n1928-1937: <4.2, 3.8>\n1938-1947: <5.1, 4.7>\n1948-1957: <4.6, 5.1>\n1958-1967: <4.5, 4.2>\n1968-1977: <3.7, 3.4>\n1978-1987: <3.1, 2.9>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1988-1997\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1988-1997\n- society_change (float): تغيّر society_power مقارنةً بـ 1978-1987\n- state_change (float): تغيّر state_power مقارنةً بـ 1978-1987\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "1998-2007": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 1998-2007 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1988-1997، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 1998-2007:\nالاتجاهات:\n- زيادة النفوذ السياسي للطائفة الشيعية: هذا الاتجاه بطئ ومتراكم، حيث شهدت السنوات من 1998 إلى 2007 التOak في السلطة السياسية للطائفة الشيعية، بفضل نشاط \"حزب الله\" وتزايد نفوذه في البرلمان والحكومة. هذا عزز قوة المجتمع (خاصة القطاع الشيعي) ولكن في ذات الوقت أضع ضغوطاً على الدولة ل,temporal loss of its authority and sense of national unity. \n- الاقتصاد الريعي: اقتصاد لبنان الركود>- rallied by real estate and banking- ظل ريعيا خلال هذه الفترة. هذا وضع ضغوطاً على الدولة لتوفير الخدمات والوظائف، والذي بدوره يمكن أن ي何必ز الاعتماد على المجتمع المدني للمساعدة في تلبية تلك المتطلبات، ومن ثم تعزيز قوته. (However, it seems there’s a Chinese phrase mistakenly included which means “not necessarily”, so the sentence should rather be, “This put pressures on the state to provide services and jobs, which in turn may enhance the reliance on civil society to meet those needs, thus bolstering its strength.)\n\nالأحداث:\n- انسحاب القوات الإسرائيلية من جنوب لبنان في عام 2000: أدى هذا الحدث إلى تعزيز قوة حزب الله، وبالتالي قوة المجتمع، بينما أضعف الدولة لفترة من الزمن بسبب تراجع سلطتها في المنطقة. \n- اغتيال رئيس الوزراء السابق رفيق الحريري في فبراير 2005: هذا الحدث أدى إلى موجة من الاحتجاجات التي أدّت إلى تغييرات سياسية كبيرة، بما في ذلك انسحاب القوات السورية من لبنان في أبريل 2005. هذا الحدث أسس لإعادة تشكيل علاقة الدولة بالمجتمع حيث عزز من قوة المجتمع المدني ووهب الثقة للبنانيين في قدرتهم على التأثير في السياسة عن طريق التظاهر والتنظيم.\\*\n\nPlease note that there was a mistake in mixing Chinese characters in one sentence which has been corrected.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.5>\n1928-1937: <4.2, 3.8>\n1938-1947: <5.1, 4.7>\n1948-1957: <4.6, 5.1>\n1958-1967: <4.5, 4.2>\n1968-1977: <3.7, 3.4>\n1978-1987: <3.1, 2.9>\n1988-1997: <2.8, 3.5>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 1998-2007\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 1998-2007\n- society_change (float): تغيّر society_power مقارنةً بـ 1988-1997\n- state_change (float): تغيّر state_power مقارنةً بـ 1988-1997\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "2008-2017": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 2008-2017 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 1998-2007، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 2008-2017:\n### الاتجاهات:\n\n- **تعاظم دور حزب الله في السياسة والمجتمع**: هذا الاتجاه المؤسسي والسياسي أدى إلى تعزيز قوة حزب الله على حساب الدولة. بينما زادت قوة المجتمع المدني في بعض المناطق، إلا أن هذا الاتجاه شكّل تحديًا للدولة في تحقيق السيادة الكاملة.\n- ** spriteBatch** الانقسامات الطائفية والسياسية**: الاستمرار في الانقسامات الطائفية والسياسية بين القوى السياسية الرئيسية في لبنان (مثل حزب الله، التيار الوطني الحر، تيار المستقبل) أدى إلى ضعف الدولة في توحيد مؤسساتها وسياستها. هذا الاتجاه أثر سلبًا على قوة الدولة وساهم في إضعاف المجتمع المدني في تحقيق تغييرات شاملة.\n- **الفراغ الرئاسي**: بين عامي 2014 و2016، عدم تمكن مجلس النواب من انتخاب رئيس للجمهورية أدى إلى فراغ دستوري وضعف في المؤسسات الدولة. هذا الاتجاه أضعف الدولة بشكل كبير وأثر بشكل سلبي على استقرار البلاد.\n- **الهجرة ودورة الشباب**: زيادة الهجرة الشبابية من لبنان أثرت سلبًا على التطور الاقتصادي والاجتماعي، مما أدى إلى تدهور المؤسسات الاقتصادية والاجتماعية. هذا الاتجاه ضعف كلًا من الدولة والمجتمع المدني.\n\n### الأحداث:\n\n- **حرب يوليو 2006**: رغم أنها حدثت قبل الفترة المحددة، تأثيراتها استمرت طوال العقد التالي. أضرت هذه الحرب بشكل كبير بالبنية التحتية والاقتصاد اللبناني، مما أضعف قدرة الدولة على توفير الخدمات الأساسية. طغت تأثيرات هذه الحرب على المجتمع المدني في السنوات التالية.\n- **انتفاضة 17 أكتوبر 2019**: على الرغم من أنها حدثت في نهاية الفترة المحددة، التحضيرات والتمهيد لهذا الحدث بدأوا خلال السنوات السابقة. الاحتجاجات الشعبية أضعفت بشكل كبير من سلطة الدولة وATALOG حزب الله والقوى السياسية التقليدية، مما أدى إلى تعزيز دور المجتمع المدني.\n- **انفجار مرفأ بيروت في أغسطس 2020**: رغم أنه حدث خارج الفترة المحددة، تأثيره كان كبيرًا في السنوات السابقة. انفجار المرفأ كشف عن الفساد وسوء الإدارة في الدولة اللبنانية، مما أدى إلى تعزيز الغضب الشعبي وإضعاف الدولة بشكل كبير.\n- **الازمة الاقتصادية 2019-2020**: بدأت التحضيرات لها خلال السنوات السابقة. تدهور الاقتصاد أدى إلى أزمة مالية و廊坊巨大的经济和社会影响，削弱了国家提供基本服务和维持社会稳定的能力。这一事件同时削弱了国家和社会，尤其是在社会对政府信任度下降的情况下。\n\n（注：最后一条关于经济危机的描述中，\"廊坊巨大的经济和社会影响\" 是误输入，正确的应该是 \"造成了巨大的经济和社会影响\"。）\n\n### 精确翻译最后一条：\n\n- **经济危机 2019-2020**: 虽然主要影响在这段时期之后，但其准备工作在前几年就开始了。经济衰退导致了严重的金融危机和巨大的经济和社会影响，削弱了国家提供基本服务和维持社会稳定的能力。这一事件同时削弱了国家和社会，尤其是在社会对政府信任度下降的情况下。\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.5>\n1928-1937: <4.2, 3.8>\n1938-1947: <5.1, 4.7>\n1948-1957: <4.6, 5.1>\n1958-1967: <4.5, 4.2>\n1968-1977: <3.7, 3.4>\n1978-1987: <3.1, 2.9>\n1988-1997: <2.8, 3.5>\n1998-2007: <3.8, 3.3>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 2008-2017\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 2008-2017\n- society_change (float): تغيّر society_power مقارنةً بـ 1998-2007\n- state_change (float): تغيّر state_power مقارنةً بـ 1998-2007\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)",
    "2018-2027": "أنت تضع دولة لبنان في الفضاء ثنائي الأبعاد لكتاب *The Narrow Corridor*\nلعجم أوغلو وروبنسون: المحور الأفقي (x) هو قوة المجتمع المدني، والمحور الرأسي (y)\nهو قوة الدولة. نحن نرسم المسار من 1918 إلى 2020.\n\nاستخدم هذا المقياس الثابت من 0 إلى 10 لكي تكون القيم قابلة للمقارنة عبر الفترات\nوالدول.\n\nقوة الدولة — قدرة الدولة على فرض إرادتها وإدارة الإقليم وجباية الضرائب وبسط\nسلطتها:\n  0-2  منهارة / غير موجودة: لا سلطة مركزية فعّالة.\n  3-4  ضعيفة: نطاق محدود، وسيطرة متنازع عليها، وتعتمد على قوى محلية.\n  5-6  متوسطة: بيروقراطية وجيش يعملان بنطاق حقيقي لكنه محدود.\n  7-8  قوية: إدارة شاملة، وقدرة فعّالة على القمع وتحصيل الإيرادات.\n  9-10 طاغية: اختراق شبه كامل للمجتمع؛ قلّ ما لا تستطيع فرضه.\n\nقوة المجتمع — قدرة المجتمع المدني على التنظيم والتعبئة ومساءلة الدولة ومقاومة\nالهيمنة (الأعراف، الجمعيات، الصحافة، الاحتجاج، المؤسسات المستقلة):\n  0-2  مفكَّك: لا تنظيم مستقل؛ العمل الجماعي شبه مستحيل.\n  3-4  ضعيف: تعبئة متفرقة يسهل قمعها.\n  5-6  متوسط: حياة جمعياتية حقيقية وتعبئة فعّالة بين حين وآخر.\n  7-8  قوي: مؤسسات مدنية كثيفة تقيّد الدولة بانتظام.\n  9-10 مهيمن: المجتمع يشكّل عمل الدولة ويكبحه على نطاق واسع.\n\nإرشادات الموضوعية:\n- احكم على كل فترة بمعاييرها الخاصة؛ لا تفترض أن الدولة تتجه نحو الحرية أو\n  الاستبداد أو أي ركن بعينه من الفضاء.\n- زِن الأدلة المؤيِّدة والمعارِضة للتغيّر قبل أن تستقر على رقم.\n- تجنّب إسقاط الحاضر: قيّم وفق معايير ومعلومات تلك الفترة، لا وفق ما آلت إليه\n  الأمور لاحقًا.\n- هذان المحوران مستقلان: يمكن أن تتعايش دولة قوية مع مجتمع قوي أو ضعيف. قيّمهما\n  بشكل منفصل.\n\nقيّم الفترة 2018-2027 بالبناء على المسار المُثبَت. ابدأ من موضع لبنان في\nنهاية 2008-2017، ثم طبّق التغيّرات التي تقتضيها الأحداث والاتجاهات\nأدناه. أورِد كلًّا من التغيّر لكل محور والقيم المطلقة الناتجة (مرتكِزة إلى\nالمقياس، لا إلى النقطة السابقة فحسب). الفترة ذات التغيّر الفعلي الطفيف ينبغي أن\nتُظهر تغيّرات قريبة من 0.0.\n\nالأحداث والاتجاهات التاريخية في 2018-2027:\nالاتجاهات:\n- تدهور الوضع الاقتصادي: خلال الفتره 2018-2027، تدهور الوضع الاقتصادي في لبنان بشكل حاد، وهذا بالطبع أثر سلباً على قوة الدولة وأضعفها.\n- النمو الديموغرافي السريع: على الرغم من التحديات الاقتصادية والسياسية، تابع العديد من الأفراد في لبنان على النمو السكاني. هذا قد أدى إلى زيادة الضغط على الخدمات الحكومية التي تأثرت بالفعل بالأزمة الاقتصادية. المؤثر على قوة الدولة بشكل سلبي.\n- تزايد نشاط المجتمع المدني: بشكل عام، أصبح الناس أكثر توجهًا نحو المشاركة في الأنشطة الاجتماعية والسياسية، مما يعكس تزايد قوة المجتمع المدني.\n\nالأحداث:\n- احتجاجات عام 2019: كانت جزءا من الغضب الشعبي ضد الفساد وسوء إدارة الحكومة، هذه الاحتجاجات أثرت بشكل كبير على قوة الدولة وأظهرت قوة المجتمع المدني.\n- تفجير مرفأ بيروت في عام 2020: أدى التفجير الى أضرار جسيمة للممتلكات والبنية التحتية، مما أدى الأضرار الرئوية للدولة. هذا الحادث أسفر عن تدهور الثقة في الحكومة والمؤسسات وأثر سلبياً على قوة الدولة.\n- الاضطرابات السياسية المستمرة: على سبيل المثال، استقالة رئيس الوزراء سعد الحريري في عام 2019، والانتظار الطويل لتشكيل حكومة جديدة، كلها أحداث خففت من قوة الدولة.\n\nالمسار حتى الآن (الفترة: <society_power, state_power>):\n1918-1927: <4.0, 3.5>\n1928-1937: <4.2, 3.8>\n1938-1947: <5.1, 4.7>\n1948-1957: <4.6, 5.1>\n1958-1967: <4.5, 4.2>\n1968-1977: <3.7, 3.4>\n1978-1987: <3.1, 2.9>\n1988-1997: <2.8, 3.5>\n1998-2007: <3.8, 3.3>\n2008-2017: <4.1, 2.8>\n\nأعِد كائن JSON يحتوي على هذه الحقول بالضبط:\n- society_power (float, 0-10): القوة المطلقة للمجتمع في نهاية 2018-2027\n- state_power (float, 0-10): القوة المطلقة للدولة في نهاية 2018-2027\n- society_change (float): تغيّر society_power مقارنةً بـ 2008-2017\n- state_change (float): تغيّر state_power مقارنةً بـ 2008-2017\n- key_event (string، بحد أقصى نحو 10 كلمات: الحدث/الاتجاه الحاسم وراء التغيّر)\n- reasoning (string، جملة أو جملتان لتبرير القيم)"
  },
  "score_response": {
    "1918-1927": "{\n  \"society_power\": 4.0,\n  \"state_power\": 3.5,\n  \"society_change\": 0.0,\n  \"state_change\": 0.0,\n  \"key_event\": \"نفوذ القوى_wait... wait... القوى العظمى و-formed... تشكيل الحكومة\",\n  \"reasoning\": \"تأثير القوى العظمى، وجود هياكل حكومية مبكرة BUT ضعف القوة الحقيقية للدولة.\"\n}",
    "1928-1937": "{\n  \"society_power\": 4.2,\n  \"state_power\": 3.8,\n  \"society_change\": 0.2,\n  \"state_change\": -1.0,\n  \"key_event\": \"Increased tensions and limited economic development\",\n  \"reasoning\": \"The increase in sectarian tensions and economic inequality weakened civil society, while the state's power was undermined by growing internal and external pressures, despite some symbolic progress towards independence.\"\n}",
    "1938-1947": "{\n  \"society_power\": 5.1,\n  \"state_power\": 4.7,\n  \"society_change\": 0.9,\n  \"state_change\": 0.9,\n  \"key_event\": \"زيارة الاستقلال الوطني، تطور الحركات السياسية والاقتصادية\",\n  \"reasoning\": \"ال Independance agreement في 1941 و تأسيس حكومة ميشال شيحا في 1947 قوياً الدولة بما أن ذلك مكّن الحكومة من تطبيق سياساتها مزيدًا. في الوقت ذاته الحركات السياسية والاقتصادية و النزعات الطائفية قوياً المجتمع. وإن كانت الأزمة الاقتصادية قد أثرت على كلا الطرفيين، بيد أنها لم تكن كبيرة بما يكفي لتغيير التوجه嘟.\"\n\n}",
    "1948-1957": "{\n  \"society_power\": 4.6,\n  \"state_power\": 5.1,\n  \"society_change\": -1.5,\n  \"state_change\": 0.4,\n  \"key_event\": \"ازدياد التوتر الطائفي وتدفق اللاجئين الفلسطينيين\",\n  \"reasoning\": \"ازدياد التوترات الطائفية وأثر الهجرة الفلسطينية أضعف المجتمع المدني، بينما الدعم الأمريكي عزز قوة الدولة.\"\n}",
    "1958-1967": "{\n  \"society_power\": 4.5,\n  \"state_power\": 4.2,\n  \"society_change\": -1.1,\n  \"state_change\": -1.9,\n  \"key_event\": \"التوترات الطائفية والاقتصادية وتدهور الأمن\",\n  \"reasoning\": \"التوترات الطائفية والتضخم وتدهور الأمن أضعفوا الدولة والمجتمع المدني. تراجع الثقة في الحكومة بسبب التدخل الخارجي والاضطرابات الداخلية.\"\n}",
    "1968-1977": "{\n  \"society_power\": 3.7,\n  \"state_power\": 3.4,\n  \"society_change\": -1.0,\n  \"state_change\": -1.1,\n  \"key_event\": \"توترات طائفية وانعدام الاستقرار الاقتصادي\",\n  \"reasoning\": \"التوترات الطائفية والنمو الاقتصادي البطيء أضعفا الدولة والمجتمع خلال هذه الفترة.\"\n}",
    "1978-1987": "{\n  \"society_power\": 3.1,\n  \"state_power\": 2.9,\n  \"society_change\": -6.2,\n  \"state_change\": -3.5,\n  \"key_event\": \"الغزو الإسرائيلي، تدهور الأوضاع الاقتصادية\",\n  \"reasoning\": \"الغزو الإسرائيلي والتدهور الاقتصادي أضعفت المجتمع والدولة بشكل كبير.\"\n}",
    "1988-1997": "{\n  \"society_power\": 2.8,\n  \"state_power\": 3.5,\n  \"society_change\": -1.3,\n  \"state_change\": 0.6,\n  \"key_event\": \"اتفاق الطائف والتدخل السوري\",\n  \"reasoning\": \" agreement led to a more centralized state, while Syrian intervention weakened civil society by reinforcing sectarian and political divisions.\"\n}",
    "1998-2007": "{\n  \"society_power\": 3.8,\n  \"state_power\": 3.3,\n  \"society_change\": 0.1,\n  \"state_change\": -1.2,\n  \"key_event\": \"تعزيز قوة حزب الله والاحتجاجات بعد اغتيال الحريري\",\n  \"reasoning\": \"نفوذ حزب الله يعزز قوة المجتمع، بينما غياب الوحدة الوطنية يضعف الدولة.\"\n}",
    "2008-2017": "{\n  \"society_power\": 4.1,\n  \"state_power\": 2.8,\n  \"society_change\": 0.3,\n  \"state_change\": -1.0,\n  \"key_event\": \"ollowerance of Hezbollah, economic crisis, and presidential vacuum\",\n  \"reasoning\": \"تعاظم دور حزب الله وتدهور الاقتصاد أضعف الدولة بشكل كبير، بينما Society saw modest gains in civil activism despite divisions.\"\n}",
    "2018-2027": "{\n  \"society_power\": 4.8,\n  \"state_power\": 1.9,\n  \"society_change\": 0.7,\n  \"state_change\": -1.1,\n  \"key_event\": \"اضطرابات 2019 وتفجير بيروت 2020\",\n  \"reasoning\": \" thuis التوترات أثّرت سلباً على القوة الحكومية، بينما ازدادت مشاركة المجتمع المدني.\"\n}"
  }
}
